On the Performance Prediction of BLAS-based Tensor Contractions

Tensor operations are surging as the computational building blocks for a variety of scientific simulations and the development of high-performance kernels for such operations is known to be a challenging task. While for operations on one- and two-dimensional tensors there exist standardized interfaces and highly-optimized libraries (BLAS), for higher dimensional tensors neither standards nor highly-tuned implementations exist yet. In this paper, we consider contractions between two tensors of arbitrary dimensionality and take on the challenge of generating high-performance implementations by resorting to sequences of BLAS kernels. The approach consists in breaking the contraction down into operations that only involve matrices or vectors. Since in general there are many alternative ways of decomposing a contraction, we are able to methodically derive a large family of algorithms. The main contribution of this paper is a systematic methodology to accurately identify the fastest algorithms in the bunch, without executing them. The goal is instead accomplished with the help of a set of cache-aware micro-benchmarks for the underlying BLAS kernels. The predictions we construct from such benchmarks allow us to reliably single out the best-performing algorithms in a tiny fraction of the time taken by the direct execution of the algorithms.

==> figures/data/ai_ibc2/meas/var1.dat <==
BTC_ai_ibc_var1	128	128	128	8	1024	131072	2097152	378436032
BTC_ai_ibc_var1	128	128	128	8	1024	131072	2097152	177318251
BTC_ai_ibc_var1	128	128	128	8	1024	131072	2097152	172697028
BTC_ai_ibc_var1	128	128	128	8	1024	131072	2097152	172695513
BTC_ai_ibc_var1	128	128	128	8	1024	131072	2097152	172738321
BTC_ai_ibc_var1	128	128	128	40	5120	655360	2097152	464584336
BTC_ai_ibc_var1	128	128	128	40	5120	655360	2097152	450156955
BTC_ai_ibc_var1	128	128	128	40	5120	655360	2097152	448748477
BTC_ai_ibc_var1	128	128	128	40	5120	655360	2097152	448410203
BTC_ai_ibc_var1	128	128	128	40	5120	655360	2097152	449349500
BTC_ai_ibc_var1	128	128	128	72	9216	1179648	2097152	812704005
BTC_ai_ibc_var1	128	128	128	72	9216	1179648	2097152	818248864
BTC_ai_ibc_var1	128	128	128	72	9216	1179648	2097152	820794918
BTC_ai_ibc_var1	128	128	128	72	9216	1179648	2097152	835931457
BTC_ai_ibc_var1	128	128	128	72	9216	1179648	2097152	809715804
BTC_ai_ibc_var1	128	128	128	104	13312	1703936	2097152	1156850632
BTC_ai_ibc_var1	128	128	128	104	13312	1703936	2097152	1142413791
BTC_ai_ibc_var1	128	128	128	104	13312	1703936	2097152	1145039209
BTC_ai_ibc_var1	128	128	128	104	13312	1703936	2097152	1140219935
BTC_ai_ibc_var1	128	128	128	104	13312	1703936	2097152	1142203975
BTC_ai_ibc_var1	128	128	128	136	17408	2228224	2097152	1380461662
BTC_ai_ibc_var1	128	128	128	136	17408	2228224	2097152	1381072457
BTC_ai_ibc_var1	128	128	128	136	17408	2228224	2097152	1388686108
BTC_ai_ibc_var1	128	128	128	136	17408	2228224	2097152	1382771312
BTC_ai_ibc_var1	128	128	128	136	17408	2228224	2097152	1382894674
BTC_ai_ibc_var1	128	128	128	168	21504	2752512	2097152	1617523243
BTC_ai_ibc_var1	128	128	128	168	21504	2752512	2097152	1641345932
BTC_ai_ibc_var1	128	128	128	168	21504	2752512	2097152	1602935329
BTC_ai_ibc_var1	128	128	128	168	21504	2752512	2097152	1600209654
BTC_ai_ibc_var1	128	128	128	168	21504	2752512	2097152	1603412848
BTC_ai_ibc_var1	128	128	128	200	25600	3276800	2097152	1941993139
BTC_ai_ibc_var1	128	128	128	200	25600	3276800	2097152	1928968800
BTC_ai_ibc_var1	128	128	128	200	25600	3276800	2097152	1924465602
BTC_ai_ibc_var1	128	128	128	200	25600	3276800	2097152	1924821198
BTC_ai_ibc_var1	128	128	128	200	25600	3276800	2097152	1921748839
BTC_ai_ibc_var1	128	128	128	232	29696	3801088	2097152	2723021843
BTC_ai_ibc_var1	128	128	128	232	29696	3801088	2097152	2724889363
BTC_ai_ibc_var1	128	128	128	232	29696	3801088	2097152	2724879419
BTC_ai_ibc_var1	128	128	128	232	29696	3801088	2097152	2725387520
BTC_ai_ibc_var1	128	128	128	232	29696	3801088	2097152	2724356078
BTC_ai_ibc_var1	128	128	128	264	33792	4325376	2097152	3173213391
BTC_ai_ibc_var1	128	128	128	264	33792	4325376	2097152	3171964000
BTC_ai_ibc_var1	128	128	128	264	33792	4325376	2097152	3170190131
BTC_ai_ibc_var1	128	128	128	264	33792	4325376	2097152	3187357199
BTC_ai_ibc_var1	128	128	128	264	33792	4325376	2097152	3198021935
BTC_ai_ibc_var1	128	128	128	296	37888	4849664	2097152	3831642251
BTC_ai_ibc_var1	128	128	128	296	37888	4849664	2097152	3850898349
BTC_ai_ibc_var1	128	128	128	296	37888	4849664	2097152	3823848846
BTC_ai_ibc_var1	128	128	128	296	37888	4849664	2097152	3819970087
BTC_ai_ibc_var1	128	128	128	296	37888	4849664	2097152	3825256923
BTC_ai_ibc_var1	128	128	128	328	41984	5373952	2097152	4811391670
BTC_ai_ibc_var1	128	128	128	328	41984	5373952	2097152	4807085787
BTC_ai_ibc_var1	128	128	128	328	41984	5373952	2097152	4813180020
BTC_ai_ibc_var1	128	128	128	328	41984	5373952	2097152	4809809091
BTC_ai_ibc_var1	128	128	128	328	41984	5373952	2097152	4828409308
BTC_ai_ibc_var1	128	128	128	360	46080	5898240	2097152	5265042465
BTC_ai_ibc_var1	128	128	128	360	46080	5898240	2097152	5260573830
BTC_ai_ibc_var1	128	128	128	360	46080	5898240	2097152	5256117555
BTC_ai_ibc_var1	128	128	128	360	46080	5898240	2097152	5293507884
BTC_ai_ibc_var1	128	128	128	360	46080	5898240	2097152	5254262372
BTC_ai_ibc_var1	128	128	128	392	50176	6422528	2097152	5712638335
BTC_ai_ibc_var1	128	128	128	392	50176	6422528	2097152	5721018189
BTC_ai_ibc_var1	128	128	128	392	50176	6422528	2097152	5727858649
BTC_ai_ibc_var1	128	128	128	392	50176	6422528	2097152	5707065165
BTC_ai_ibc_var1	128	128	128	392	50176	6422528	2097152	5709697488
BTC_ai_ibc_var1	128	128	128	424	54272	6946816	2097152	6371850995
BTC_ai_ibc_var1	128	128	128	424	54272	6946816	2097152	6483040760
BTC_ai_ibc_var1	128	128	128	424	54272	6946816	2097152	6492718385
BTC_ai_ibc_var1	128	128	128	424	54272	6946816	2097152	6399835549
BTC_ai_ibc_var1	128	128	128	424	54272	6946816	2097152	6406754471
BTC_ai_ibc_var1	128	128	128	456	58368	7471104	2097152	6851321506
BTC_ai_ibc_var1	128	128	128	456	58368	7471104	2097152	6854927336
BTC_ai_ibc_var1	128	128	128	456	58368	7471104	2097152	6850531594
BTC_ai_ibc_var1	128	128	128	456	58368	7471104	2097152	6843540922
BTC_ai_ibc_var1	128	128	128	456	58368	7471104	2097152	6851966417
BTC_ai_ibc_var1	128	128	128	488	62464	7995392	2097152	7332864862
BTC_ai_ibc_var1	128	128	128	488	62464	7995392	2097152	7311454478
BTC_ai_ibc_var1	128	128	128	488	62464	7995392	2097152	7279800787
BTC_ai_ibc_var1	128	128	128	488	62464	7995392	2097152	7288343605
BTC_ai_ibc_var1	128	128	128	488	62464	7995392	2097152	7283679315
BTC_ai_ibc_var1	128	128	128	520	66560	8519680	2097152	7723717826
BTC_ai_ibc_var1	128	128	128	520	66560	8519680	2097152	7750604309
BTC_ai_ibc_var1	128	128	128	520	66560	8519680	2097152	7710592603
BTC_ai_ibc_var1	128	128	128	520	66560	8519680	2097152	7712288979
BTC_ai_ibc_var1	128	128	128	520	66560	8519680	2097152	7723610860
BTC_ai_ibc_var1	128	128	128	552	70656	9043968	2097152	8153504473
BTC_ai_ibc_var1	128	128	128	552	70656	9043968	2097152	8199937887
BTC_ai_ibc_var1	128	128	128	552	70656	9043968	2097152	8150350927
BTC_ai_ibc_var1	128	128	128	552	70656	9043968	2097152	8145771570
BTC_ai_ibc_var1	128	128	128	552	70656	9043968	2097152	8159027383
BTC_ai_ibc_var1	128	128	128	584	74752	9568256	2097152	8596990581
BTC_ai_ibc_var1	128	128	128	584	74752	9568256	2097152	8635565776
BTC_ai_ibc_var1	128	128	128	584	74752	9568256	2097152	8601423360
BTC_ai_ibc_var1	128	128	128	584	74752	9568256	2097152	8593839234
BTC_ai_ibc_var1	128	128	128	584	74752	9568256	2097152	8601098485
BTC_ai_ibc_var1	128	128	128	616	78848	10092544	2097152	9051391415
BTC_ai_ibc_var1	128	128	128	616	78848	10092544	2097152	9098997513
BTC_ai_ibc_var1	128	128	128	616	78848	10092544	2097152	9062457199
BTC_ai_ibc_var1	128	128	128	616	78848	10092544	2097152	9046865508
BTC_ai_ibc_var1	128	128	128	616	78848	10092544	2097152	9054204550
BTC_ai_ibc_var1	128	128	128	648	82944	10616832	2097152	9503270756
BTC_ai_ibc_var1	128	128	128	648	82944	10616832	2097152	9518640155
BTC_ai_ibc_var1	128	128	128	648	82944	10616832	2097152	9497372413
BTC_ai_ibc_var1	128	128	128	648	82944	10616832	2097152	9494666465
BTC_ai_ibc_var1	128	128	128	648	82944	10616832	2097152	9474464556
BTC_ai_ibc_var1	128	128	128	680	87040	11141120	2097152	9913159969
BTC_ai_ibc_var1	128	128	128	680	87040	11141120	2097152	9890779245
BTC_ai_ibc_var1	128	128	128	680	87040	11141120	2097152	9877470419
BTC_ai_ibc_var1	128	128	128	680	87040	11141120	2097152	9874534132
BTC_ai_ibc_var1	128	128	128	680	87040	11141120	2097152	9935069433
BTC_ai_ibc_var1	128	128	128	712	91136	11665408	2097152	10312303266
BTC_ai_ibc_var1	128	128	128	712	91136	11665408	2097152	10322343858
BTC_ai_ibc_var1	128	128	128	712	91136	11665408	2097152	10311303974
BTC_ai_ibc_var1	128	128	128	712	91136	11665408	2097152	10336462127
BTC_ai_ibc_var1	128	128	128	712	91136	11665408	2097152	10405050280
BTC_ai_ibc_var1	128	128	128	744	95232	12189696	2097152	10762975655
BTC_ai_ibc_var1	128	128	128	744	95232	12189696	2097152	10749477319
BTC_ai_ibc_var1	128	128	128	744	95232	12189696	2097152	10776338160
BTC_ai_ibc_var1	128	128	128	744	95232	12189696	2097152	10772212040
BTC_ai_ibc_var1	128	128	128	744	95232	12189696	2097152	10776355464
BTC_ai_ibc_var1	128	128	128	776	99328	12713984	2097152	11193694300
BTC_ai_ibc_var1	128	128	128	776	99328	12713984	2097152	11254798610
BTC_ai_ibc_var1	128	128	128	776	99328	12713984	2097152	11191335835
BTC_ai_ibc_var1	128	128	128	776	99328	12713984	2097152	11203991880
BTC_ai_ibc_var1	128	128	128	776	99328	12713984	2097152	11188844255
BTC_ai_ibc_var1	128	128	128	808	103424	13238272	2097152	11690934932
BTC_ai_ibc_var1	128	128	128	808	103424	13238272	2097152	11631107793
BTC_ai_ibc_var1	128	128	128	808	103424	13238272	2097152	11638782077
BTC_ai_ibc_var1	128	128	128	808	103424	13238272	2097152	11648984265
BTC_ai_ibc_var1	128	128	128	808	103424	13238272	2097152	11712520792
BTC_ai_ibc_var1	128	128	128	840	107520	13762560	2097152	12072898760
BTC_ai_ibc_var1	128	128	128	840	107520	13762560	2097152	12083866651
BTC_ai_ibc_var1	128	128	128	840	107520	13762560	2097152	12131388569
BTC_ai_ibc_var1	128	128	128	840	107520	13762560	2097152	12086887770
BTC_ai_ibc_var1	128	128	128	840	107520	13762560	2097152	12073795822
BTC_ai_ibc_var1	128	128	128	872	111616	14286848	2097152	12547261823
BTC_ai_ibc_var1	128	128	128	872	111616	14286848	2097152	12583758195
BTC_ai_ibc_var1	128	128	128	872	111616	14286848	2097152	12520948788
BTC_ai_ibc_var1	128	128	128	872	111616	14286848	2097152	12520295514
BTC_ai_ibc_var1	128	128	128	872	111616	14286848	2097152	12571737118
BTC_ai_ibc_var1	128	128	128	904	115712	14811136	2097152	12958580814
BTC_ai_ibc_var1	128	128	128	904	115712	14811136	2097152	12957101801
BTC_ai_ibc_var1	128	128	128	904	115712	14811136	2097152	13028720282
BTC_ai_ibc_var1	128	128	128	904	115712	14811136	2097152	12963719813
BTC_ai_ibc_var1	128	128	128	904	115712	14811136	2097152	12956050168
BTC_ai_ibc_var1	128	128	128	936	119808	15335424	2097152	13441417963
BTC_ai_ibc_var1	128	128	128	936	119808	15335424	2097152	13430351812
BTC_ai_ibc_var1	128	128	128	936	119808	15335424	2097152	13402722676
BTC_ai_ibc_var1	128	128	128	936	119808	15335424	2097152	13453274276
BTC_ai_ibc_var1	128	128	128	936	119808	15335424	2097152	13448023462
BTC_ai_ibc_var1	128	128	128	968	123904	15859712	2097152	14084794985
BTC_ai_ibc_var1	128	128	128	968	123904	15859712	2097152	13855373881
BTC_ai_ibc_var1	128	128	128	968	123904	15859712	2097152	13863743575
BTC_ai_ibc_var1	128	128	128	968	123904	15859712	2097152	13846889339
BTC_ai_ibc_var1	128	128	128	968	123904	15859712	2097152	13847442268
BTC_ai_ibc_var1	128	128	128	1000	128000	16384000	2097152	14341551019
BTC_ai_ibc_var1	128	128	128	1000	128000	16384000	2097152	14275569128
BTC_ai_ibc_var1	128	128	128	1000	128000	16384000	2097152	14295787181
BTC_ai_ibc_var1	128	128	128	1000	128000	16384000	2097152	14308494343
BTC_ai_ibc_var1	128	128	128	1000	128000	16384000	2097152	14277525538


==> figures/data/ai_ibc2/meas/var10.dat <==
BTC_ai_ibc_var10	128	128	128	8	1024	131072	2097152	118020700
BTC_ai_ibc_var10	128	128	128	8	1024	131072	2097152	111754468
BTC_ai_ibc_var10	128	128	128	8	1024	131072	2097152	111596302
BTC_ai_ibc_var10	128	128	128	8	1024	131072	2097152	111734877
BTC_ai_ibc_var10	128	128	128	8	1024	131072	2097152	111962088
BTC_ai_ibc_var10	128	128	128	40	5120	655360	2097152	546299142
BTC_ai_ibc_var10	128	128	128	40	5120	655360	2097152	546154930
BTC_ai_ibc_var10	128	128	128	40	5120	655360	2097152	547007154
BTC_ai_ibc_var10	128	128	128	40	5120	655360	2097152	546369135
BTC_ai_ibc_var10	128	128	128	40	5120	655360	2097152	546346571
BTC_ai_ibc_var10	128	128	128	72	9216	1179648	2097152	989429584
BTC_ai_ibc_var10	128	128	128	72	9216	1179648	2097152	980875955
BTC_ai_ibc_var10	128	128	128	72	9216	1179648	2097152	982411537
BTC_ai_ibc_var10	128	128	128	72	9216	1179648	2097152	980013247
BTC_ai_ibc_var10	128	128	128	72	9216	1179648	2097152	982947736
BTC_ai_ibc_var10	128	128	128	104	13312	1703936	2097152	1413185159
BTC_ai_ibc_var10	128	128	128	104	13312	1703936	2097152	1443487363
BTC_ai_ibc_var10	128	128	128	104	13312	1703936	2097152	1414634782
BTC_ai_ibc_var10	128	128	128	104	13312	1703936	2097152	1412644109
BTC_ai_ibc_var10	128	128	128	104	13312	1703936	2097152	1413794978
BTC_ai_ibc_var10	128	128	128	136	17408	2228224	2097152	1850893616
BTC_ai_ibc_var10	128	128	128	136	17408	2228224	2097152	1850278487
BTC_ai_ibc_var10	128	128	128	136	17408	2228224	2097152	1851122314
BTC_ai_ibc_var10	128	128	128	136	17408	2228224	2097152	1852710112
BTC_ai_ibc_var10	128	128	128	136	17408	2228224	2097152	1850322522
BTC_ai_ibc_var10	128	128	128	168	21504	2752512	2097152	2299167397
BTC_ai_ibc_var10	128	128	128	168	21504	2752512	2097152	2289741751
BTC_ai_ibc_var10	128	128	128	168	21504	2752512	2097152	2291243233
BTC_ai_ibc_var10	128	128	128	168	21504	2752512	2097152	2301394645
BTC_ai_ibc_var10	128	128	128	168	21504	2752512	2097152	2291776135
BTC_ai_ibc_var10	128	128	128	200	25600	3276800	2097152	2726744107
BTC_ai_ibc_var10	128	128	128	200	25600	3276800	2097152	2737767152
BTC_ai_ibc_var10	128	128	128	200	25600	3276800	2097152	2755726677
BTC_ai_ibc_var10	128	128	128	200	25600	3276800	2097152	2725207766
BTC_ai_ibc_var10	128	128	128	200	25600	3276800	2097152	2733540541
BTC_ai_ibc_var10	128	128	128	232	29696	3801088	2097152	3165725711
BTC_ai_ibc_var10	128	128	128	232	29696	3801088	2097152	3168600030
BTC_ai_ibc_var10	128	128	128	232	29696	3801088	2097152	3161494899
BTC_ai_ibc_var10	128	128	128	232	29696	3801088	2097152	3159914293
BTC_ai_ibc_var10	128	128	128	232	29696	3801088	2097152	3160080333
BTC_ai_ibc_var10	128	128	128	264	33792	4325376	2097152	3589397513
BTC_ai_ibc_var10	128	128	128	264	33792	4325376	2097152	3599248725
BTC_ai_ibc_var10	128	128	128	264	33792	4325376	2097152	3590121786
BTC_ai_ibc_var10	128	128	128	264	33792	4325376	2097152	3589365512
BTC_ai_ibc_var10	128	128	128	264	33792	4325376	2097152	3599881329
BTC_ai_ibc_var10	128	128	128	296	37888	4849664	2097152	4035964012
BTC_ai_ibc_var10	128	128	128	296	37888	4849664	2097152	4024439008
BTC_ai_ibc_var10	128	128	128	296	37888	4849664	2097152	4041853532
BTC_ai_ibc_var10	128	128	128	296	37888	4849664	2097152	4040104293
BTC_ai_ibc_var10	128	128	128	296	37888	4849664	2097152	4026768603
BTC_ai_ibc_var10	128	128	128	328	41984	5373952	2097152	4467385032
BTC_ai_ibc_var10	128	128	128	328	41984	5373952	2097152	4468141717
BTC_ai_ibc_var10	128	128	128	328	41984	5373952	2097152	4473847296
BTC_ai_ibc_var10	128	128	128	328	41984	5373952	2097152	4467508883
BTC_ai_ibc_var10	128	128	128	328	41984	5373952	2097152	4487652288
BTC_ai_ibc_var10	128	128	128	360	46080	5898240	2097152	4874486891
BTC_ai_ibc_var10	128	128	128	360	46080	5898240	2097152	4875480798
BTC_ai_ibc_var10	128	128	128	360	46080	5898240	2097152	4917246335
BTC_ai_ibc_var10	128	128	128	360	46080	5898240	2097152	4877677311
BTC_ai_ibc_var10	128	128	128	360	46080	5898240	2097152	4877113304
BTC_ai_ibc_var10	128	128	128	392	50176	6422528	2097152	5305477380
BTC_ai_ibc_var10	128	128	128	392	50176	6422528	2097152	5312841212
BTC_ai_ibc_var10	128	128	128	392	50176	6422528	2097152	5306892006
BTC_ai_ibc_var10	128	128	128	392	50176	6422528	2097152	5331180967
BTC_ai_ibc_var10	128	128	128	392	50176	6422528	2097152	5305492691
BTC_ai_ibc_var10	128	128	128	424	54272	6946816	2097152	5758058664
BTC_ai_ibc_var10	128	128	128	424	54272	6946816	2097152	5755445115
BTC_ai_ibc_var10	128	128	128	424	54272	6946816	2097152	5747806711
BTC_ai_ibc_var10	128	128	128	424	54272	6946816	2097152	5747648981
BTC_ai_ibc_var10	128	128	128	424	54272	6946816	2097152	5760547918
BTC_ai_ibc_var10	128	128	128	456	58368	7471104	2097152	6241996659
BTC_ai_ibc_var10	128	128	128	456	58368	7471104	2097152	6188677056
BTC_ai_ibc_var10	128	128	128	456	58368	7471104	2097152	6224651851
BTC_ai_ibc_var10	128	128	128	456	58368	7471104	2097152	6197622560
BTC_ai_ibc_var10	128	128	128	456	58368	7471104	2097152	6190269720
BTC_ai_ibc_var10	128	128	128	488	62464	7995392	2097152	6609280010
BTC_ai_ibc_var10	128	128	128	488	62464	7995392	2097152	6607939709
BTC_ai_ibc_var10	128	128	128	488	62464	7995392	2097152	6627204503
BTC_ai_ibc_var10	128	128	128	488	62464	7995392	2097152	6609643989
BTC_ai_ibc_var10	128	128	128	488	62464	7995392	2097152	6634226078
BTC_ai_ibc_var10	128	128	128	520	66560	8519680	2097152	7053103916
BTC_ai_ibc_var10	128	128	128	520	66560	8519680	2097152	7050148569
BTC_ai_ibc_var10	128	128	128	520	66560	8519680	2097152	7041407741
BTC_ai_ibc_var10	128	128	128	520	66560	8519680	2097152	7088257792
BTC_ai_ibc_var10	128	128	128	520	66560	8519680	2097152	7045557135
BTC_ai_ibc_var10	128	128	128	552	70656	9043968	2097152	7523193035
BTC_ai_ibc_var10	128	128	128	552	70656	9043968	2097152	7484636068
BTC_ai_ibc_var10	128	128	128	552	70656	9043968	2097152	7471561430
BTC_ai_ibc_var10	128	128	128	552	70656	9043968	2097152	7473640337
BTC_ai_ibc_var10	128	128	128	552	70656	9043968	2097152	7501524252
BTC_ai_ibc_var10	128	128	128	584	74752	9568256	2097152	7925386630
BTC_ai_ibc_var10	128	128	128	584	74752	9568256	2097152	7941479501
BTC_ai_ibc_var10	128	128	128	584	74752	9568256	2097152	7967036454
BTC_ai_ibc_var10	128	128	128	584	74752	9568256	2097152	7922649202
BTC_ai_ibc_var10	128	128	128	584	74752	9568256	2097152	7963201264
BTC_ai_ibc_var10	128	128	128	616	78848	10092544	2097152	8353508495
BTC_ai_ibc_var10	128	128	128	616	78848	10092544	2097152	8372939537
BTC_ai_ibc_var10	128	128	128	616	78848	10092544	2097152	8349855854
BTC_ai_ibc_var10	128	128	128	616	78848	10092544	2097152	8341604103
BTC_ai_ibc_var10	128	128	128	616	78848	10092544	2097152	8380194387
BTC_ai_ibc_var10	128	128	128	648	82944	10616832	2097152	8788386059
BTC_ai_ibc_var10	128	128	128	648	82944	10616832	2097152	8852062209
BTC_ai_ibc_var10	128	128	128	648	82944	10616832	2097152	8771294893
BTC_ai_ibc_var10	128	128	128	648	82944	10616832	2097152	8783536733
BTC_ai_ibc_var10	128	128	128	648	82944	10616832	2097152	8791022054
BTC_ai_ibc_var10	128	128	128	680	87040	11141120	2097152	9221216129
BTC_ai_ibc_var10	128	128	128	680	87040	11141120	2097152	9450666219
BTC_ai_ibc_var10	128	128	128	680	87040	11141120	2097152	9213856842
BTC_ai_ibc_var10	128	128	128	680	87040	11141120	2097152	9237671016
BTC_ai_ibc_var10	128	128	128	680	87040	11141120	2097152	9206376160
BTC_ai_ibc_var10	128	128	128	712	91136	11665408	2097152	9784852886
BTC_ai_ibc_var10	128	128	128	712	91136	11665408	2097152	9710818245
BTC_ai_ibc_var10	128	128	128	712	91136	11665408	2097152	9665377985
BTC_ai_ibc_var10	128	128	128	712	91136	11665408	2097152	9697877119
BTC_ai_ibc_var10	128	128	128	712	91136	11665408	2097152	9656721763
BTC_ai_ibc_var10	128	128	128	744	95232	12189696	2097152	10311194731
BTC_ai_ibc_var10	128	128	128	744	95232	12189696	2097152	10099749315
BTC_ai_ibc_var10	128	128	128	744	95232	12189696	2097152	10117353792
BTC_ai_ibc_var10	128	128	128	744	95232	12189696	2097152	10096480174
BTC_ai_ibc_var10	128	128	128	744	95232	12189696	2097152	10118537763
BTC_ai_ibc_var10	128	128	128	776	99328	12713984	2097152	10513340068
BTC_ai_ibc_var10	128	128	128	776	99328	12713984	2097152	10537807601
BTC_ai_ibc_var10	128	128	128	776	99328	12713984	2097152	10514248935
BTC_ai_ibc_var10	128	128	128	776	99328	12713984	2097152	10538701439
BTC_ai_ibc_var10	128	128	128	776	99328	12713984	2097152	10515383483
BTC_ai_ibc_var10	128	128	128	808	103424	13238272	2097152	10972541500
BTC_ai_ibc_var10	128	128	128	808	103424	13238272	2097152	10940980298
BTC_ai_ibc_var10	128	128	128	808	103424	13238272	2097152	10959233792
BTC_ai_ibc_var10	128	128	128	808	103424	13238272	2097152	10942122108
BTC_ai_ibc_var10	128	128	128	808	103424	13238272	2097152	10986036919
BTC_ai_ibc_var10	128	128	128	840	107520	13762560	2097152	11393059938
BTC_ai_ibc_var10	128	128	128	840	107520	13762560	2097152	11414651167
BTC_ai_ibc_var10	128	128	128	840	107520	13762560	2097152	11385584336
BTC_ai_ibc_var10	128	128	128	840	107520	13762560	2097152	11408014542
BTC_ai_ibc_var10	128	128	128	840	107520	13762560	2097152	11412715875
BTC_ai_ibc_var10	128	128	128	872	111616	14286848	2097152	11806777226
BTC_ai_ibc_var10	128	128	128	872	111616	14286848	2097152	11827531579
BTC_ai_ibc_var10	128	128	128	872	111616	14286848	2097152	11803717856
BTC_ai_ibc_var10	128	128	128	872	111616	14286848	2097152	11837798924
BTC_ai_ibc_var10	128	128	128	872	111616	14286848	2097152	11806890052
BTC_ai_ibc_var10	128	128	128	904	115712	14811136	2097152	12255414120
BTC_ai_ibc_var10	128	128	128	904	115712	14811136	2097152	12262244984
BTC_ai_ibc_var10	128	128	128	904	115712	14811136	2097152	12239827576
BTC_ai_ibc_var10	128	128	128	904	115712	14811136	2097152	12278272023
BTC_ai_ibc_var10	128	128	128	904	115712	14811136	2097152	12227778591
BTC_ai_ibc_var10	128	128	128	936	119808	15335424	2097152	12698028184
BTC_ai_ibc_var10	128	128	128	936	119808	15335424	2097152	12686488624
BTC_ai_ibc_var10	128	128	128	936	119808	15335424	2097152	12697218905
BTC_ai_ibc_var10	128	128	128	936	119808	15335424	2097152	12714764169
BTC_ai_ibc_var10	128	128	128	936	119808	15335424	2097152	12677091828
BTC_ai_ibc_var10	128	128	128	968	123904	15859712	2097152	13137082311
BTC_ai_ibc_var10	128	128	128	968	123904	15859712	2097152	13116392492
BTC_ai_ibc_var10	128	128	128	968	123904	15859712	2097152	13146950233
BTC_ai_ibc_var10	128	128	128	968	123904	15859712	2097152	13146399560
BTC_ai_ibc_var10	128	128	128	968	123904	15859712	2097152	13111418961
BTC_ai_ibc_var10	128	128	128	1000	128000	16384000	2097152	13559789202
BTC_ai_ibc_var10	128	128	128	1000	128000	16384000	2097152	13563416527
BTC_ai_ibc_var10	128	128	128	1000	128000	16384000	2097152	13533744488
BTC_ai_ibc_var10	128	128	128	1000	128000	16384000	2097152	13563309741
BTC_ai_ibc_var10	128	128	128	1000	128000	16384000	2097152	13550524036


==> figures/data/ai_ibc2/meas/var11.dat <==
BTC_ai_ibc_var11	128	128	128	8	1024	131072	2097152	212469273
BTC_ai_ibc_var11	128	128	128	8	1024	131072	2097152	201013222
BTC_ai_ibc_var11	128	128	128	8	1024	131072	2097152	201719370
BTC_ai_ibc_var11	128	128	128	8	1024	131072	2097152	200893725
BTC_ai_ibc_var11	128	128	128	8	1024	131072	2097152	200865837
BTC_ai_ibc_var11	128	128	128	40	5120	655360	2097152	1032134168
BTC_ai_ibc_var11	128	128	128	40	5120	655360	2097152	1029535403
BTC_ai_ibc_var11	128	128	128	40	5120	655360	2097152	1038830871
BTC_ai_ibc_var11	128	128	128	40	5120	655360	2097152	1030835534
BTC_ai_ibc_var11	128	128	128	40	5120	655360	2097152	1050333483
BTC_ai_ibc_var11	128	128	128	72	9216	1179648	2097152	1653509866
BTC_ai_ibc_var11	128	128	128	72	9216	1179648	2097152	1651067964
BTC_ai_ibc_var11	128	128	128	72	9216	1179648	2097152	1653263929
BTC_ai_ibc_var11	128	128	128	72	9216	1179648	2097152	1651355804
BTC_ai_ibc_var11	128	128	128	72	9216	1179648	2097152	1650317794
BTC_ai_ibc_var11	128	128	128	104	13312	1703936	2097152	2391024728
BTC_ai_ibc_var11	128	128	128	104	13312	1703936	2097152	2419344159
BTC_ai_ibc_var11	128	128	128	104	13312	1703936	2097152	2395776550
BTC_ai_ibc_var11	128	128	128	104	13312	1703936	2097152	2380035087
BTC_ai_ibc_var11	128	128	128	104	13312	1703936	2097152	2381986939
BTC_ai_ibc_var11	128	128	128	136	17408	2228224	2097152	3140307420
BTC_ai_ibc_var11	128	128	128	136	17408	2228224	2097152	3145371940
BTC_ai_ibc_var11	128	128	128	136	17408	2228224	2097152	3138633398
BTC_ai_ibc_var11	128	128	128	136	17408	2228224	2097152	3140673129
BTC_ai_ibc_var11	128	128	128	136	17408	2228224	2097152	3148458715
BTC_ai_ibc_var11	128	128	128	168	21504	2752512	2097152	3885103609
BTC_ai_ibc_var11	128	128	128	168	21504	2752512	2097152	3896482946
BTC_ai_ibc_var11	128	128	128	168	21504	2752512	2097152	3874263988
BTC_ai_ibc_var11	128	128	128	168	21504	2752512	2097152	3876727926
BTC_ai_ibc_var11	128	128	128	168	21504	2752512	2097152	3917514291
BTC_ai_ibc_var11	128	128	128	200	25600	3276800	2097152	4640777973
BTC_ai_ibc_var11	128	128	128	200	25600	3276800	2097152	4614688817
BTC_ai_ibc_var11	128	128	128	200	25600	3276800	2097152	4623571897
BTC_ai_ibc_var11	128	128	128	200	25600	3276800	2097152	4617563802
BTC_ai_ibc_var11	128	128	128	200	25600	3276800	2097152	4626905540
BTC_ai_ibc_var11	128	128	128	232	29696	3801088	2097152	5394039778
BTC_ai_ibc_var11	128	128	128	232	29696	3801088	2097152	5390719948
BTC_ai_ibc_var11	128	128	128	232	29696	3801088	2097152	5369479229
BTC_ai_ibc_var11	128	128	128	232	29696	3801088	2097152	5421572716
BTC_ai_ibc_var11	128	128	128	232	29696	3801088	2097152	5376769685
BTC_ai_ibc_var11	128	128	128	264	33792	4325376	2097152	6119788061
BTC_ai_ibc_var11	128	128	128	264	33792	4325376	2097152	6114076276
BTC_ai_ibc_var11	128	128	128	264	33792	4325376	2097152	6152871462
BTC_ai_ibc_var11	128	128	128	264	33792	4325376	2097152	6192252594
BTC_ai_ibc_var11	128	128	128	264	33792	4325376	2097152	6110784375
BTC_ai_ibc_var11	128	128	128	296	37888	4849664	2097152	6906207420
BTC_ai_ibc_var11	128	128	128	296	37888	4849664	2097152	6857752459
BTC_ai_ibc_var11	128	128	128	296	37888	4849664	2097152	6851428118
BTC_ai_ibc_var11	128	128	128	296	37888	4849664	2097152	6855863738
BTC_ai_ibc_var11	128	128	128	296	37888	4849664	2097152	6871820032
BTC_ai_ibc_var11	128	128	128	328	41984	5373952	2097152	7667489281
BTC_ai_ibc_var11	128	128	128	328	41984	5373952	2097152	7721171652
BTC_ai_ibc_var11	128	128	128	328	41984	5373952	2097152	7672191380
BTC_ai_ibc_var11	128	128	128	328	41984	5373952	2097152	7711560975
BTC_ai_ibc_var11	128	128	128	328	41984	5373952	2097152	7664691559
BTC_ai_ibc_var11	128	128	128	360	46080	5898240	2097152	8320839606
BTC_ai_ibc_var11	128	128	128	360	46080	5898240	2097152	8340764817
BTC_ai_ibc_var11	128	128	128	360	46080	5898240	2097152	8294065728
BTC_ai_ibc_var11	128	128	128	360	46080	5898240	2097152	8306001340
BTC_ai_ibc_var11	128	128	128	360	46080	5898240	2097152	8323144611
BTC_ai_ibc_var11	128	128	128	392	50176	6422528	2097152	9032804903
BTC_ai_ibc_var11	128	128	128	392	50176	6422528	2097152	9046249846
BTC_ai_ibc_var11	128	128	128	392	50176	6422528	2097152	8999782882
BTC_ai_ibc_var11	128	128	128	392	50176	6422528	2097152	9016716034
BTC_ai_ibc_var11	128	128	128	392	50176	6422528	2097152	9019988245
BTC_ai_ibc_var11	128	128	128	424	54272	6946816	2097152	9753651525
BTC_ai_ibc_var11	128	128	128	424	54272	6946816	2097152	9782582317
BTC_ai_ibc_var11	128	128	128	424	54272	6946816	2097152	9750074544
BTC_ai_ibc_var11	128	128	128	424	54272	6946816	2097152	9755287493
BTC_ai_ibc_var11	128	128	128	424	54272	6946816	2097152	9755116380
BTC_ai_ibc_var11	128	128	128	456	58368	7471104	2097152	10533262852
BTC_ai_ibc_var11	128	128	128	456	58368	7471104	2097152	10738483581
BTC_ai_ibc_var11	128	128	128	456	58368	7471104	2097152	10493901790
BTC_ai_ibc_var11	128	128	128	456	58368	7471104	2097152	10700312737
BTC_ai_ibc_var11	128	128	128	456	58368	7471104	2097152	10542491752
BTC_ai_ibc_var11	128	128	128	488	62464	7995392	2097152	11231324954
BTC_ai_ibc_var11	128	128	128	488	62464	7995392	2097152	11259789458
BTC_ai_ibc_var11	128	128	128	488	62464	7995392	2097152	11243456153
BTC_ai_ibc_var11	128	128	128	488	62464	7995392	2097152	11287777094
BTC_ai_ibc_var11	128	128	128	488	62464	7995392	2097152	11226754538
BTC_ai_ibc_var11	128	128	128	520	66560	8519680	2097152	12015229300
BTC_ai_ibc_var11	128	128	128	520	66560	8519680	2097152	11999578976
BTC_ai_ibc_var11	128	128	128	520	66560	8519680	2097152	12032904638
BTC_ai_ibc_var11	128	128	128	520	66560	8519680	2097152	11979174196
BTC_ai_ibc_var11	128	128	128	520	66560	8519680	2097152	12010516584
BTC_ai_ibc_var11	128	128	128	552	70656	9043968	2097152	12756559543
BTC_ai_ibc_var11	128	128	128	552	70656	9043968	2097152	12709559974
BTC_ai_ibc_var11	128	128	128	552	70656	9043968	2097152	12729291365
BTC_ai_ibc_var11	128	128	128	552	70656	9043968	2097152	12753537129
BTC_ai_ibc_var11	128	128	128	552	70656	9043968	2097152	12711160927
BTC_ai_ibc_var11	128	128	128	584	74752	9568256	2097152	13507283540
BTC_ai_ibc_var11	128	128	128	584	74752	9568256	2097152	13448632260
BTC_ai_ibc_var11	128	128	128	584	74752	9568256	2097152	13465402664
BTC_ai_ibc_var11	128	128	128	584	74752	9568256	2097152	13441551551
BTC_ai_ibc_var11	128	128	128	584	74752	9568256	2097152	13465140329
BTC_ai_ibc_var11	128	128	128	616	78848	10092544	2097152	14392613063
BTC_ai_ibc_var11	128	128	128	616	78848	10092544	2097152	14224121536
BTC_ai_ibc_var11	128	128	128	616	78848	10092544	2097152	14257339799
BTC_ai_ibc_var11	128	128	128	616	78848	10092544	2097152	14257955690
BTC_ai_ibc_var11	128	128	128	616	78848	10092544	2097152	14228468290
BTC_ai_ibc_var11	128	128	128	648	82944	10616832	2097152	15174397495
BTC_ai_ibc_var11	128	128	128	648	82944	10616832	2097152	15167597306
BTC_ai_ibc_var11	128	128	128	648	82944	10616832	2097152	15163830407
BTC_ai_ibc_var11	128	128	128	648	82944	10616832	2097152	15223242337
BTC_ai_ibc_var11	128	128	128	648	82944	10616832	2097152	15115942766
BTC_ai_ibc_var11	128	128	128	680	87040	11141120	2097152	15679897772
BTC_ai_ibc_var11	128	128	128	680	87040	11141120	2097152	15712979595
BTC_ai_ibc_var11	128	128	128	680	87040	11141120	2097152	15654838615
BTC_ai_ibc_var11	128	128	128	680	87040	11141120	2097152	15681262225
BTC_ai_ibc_var11	128	128	128	680	87040	11141120	2097152	15711586358
BTC_ai_ibc_var11	128	128	128	712	91136	11665408	2097152	16419863880
BTC_ai_ibc_var11	128	128	128	712	91136	11665408	2097152	16414228407
BTC_ai_ibc_var11	128	128	128	712	91136	11665408	2097152	16446964837
BTC_ai_ibc_var11	128	128	128	712	91136	11665408	2097152	16467291209
BTC_ai_ibc_var11	128	128	128	712	91136	11665408	2097152	16456686998
BTC_ai_ibc_var11	128	128	128	744	95232	12189696	2097152	17166579823
BTC_ai_ibc_var11	128	128	128	744	95232	12189696	2097152	17199727573
BTC_ai_ibc_var11	128	128	128	744	95232	12189696	2097152	17213720667
BTC_ai_ibc_var11	128	128	128	744	95232	12189696	2097152	17222629492
BTC_ai_ibc_var11	128	128	128	744	95232	12189696	2097152	17202573708
BTC_ai_ibc_var11	128	128	128	776	99328	12713984	2097152	17871960447
BTC_ai_ibc_var11	128	128	128	776	99328	12713984	2097152	17893228680
BTC_ai_ibc_var11	128	128	128	776	99328	12713984	2097152	17908399438
BTC_ai_ibc_var11	128	128	128	776	99328	12713984	2097152	17855768837
BTC_ai_ibc_var11	128	128	128	776	99328	12713984	2097152	17874422489
BTC_ai_ibc_var11	128	128	128	808	103424	13238272	2097152	18603260751
BTC_ai_ibc_var11	128	128	128	808	103424	13238272	2097152	18628731737
BTC_ai_ibc_var11	128	128	128	808	103424	13238272	2097152	18596958365
BTC_ai_ibc_var11	128	128	128	808	103424	13238272	2097152	18642397458
BTC_ai_ibc_var11	128	128	128	808	103424	13238272	2097152	19159007812
BTC_ai_ibc_var11	128	128	128	840	107520	13762560	2097152	19473010449
BTC_ai_ibc_var11	128	128	128	840	107520	13762560	2097152	19518736685
BTC_ai_ibc_var11	128	128	128	840	107520	13762560	2097152	19462758513
BTC_ai_ibc_var11	128	128	128	840	107520	13762560	2097152	19494100342
BTC_ai_ibc_var11	128	128	128	840	107520	13762560	2097152	19484336660
BTC_ai_ibc_var11	128	128	128	872	111616	14286848	2097152	20154099190
BTC_ai_ibc_var11	128	128	128	872	111616	14286848	2097152	20123340446
BTC_ai_ibc_var11	128	128	128	872	111616	14286848	2097152	20149433895
BTC_ai_ibc_var11	128	128	128	872	111616	14286848	2097152	20140546596
BTC_ai_ibc_var11	128	128	128	872	111616	14286848	2097152	20156492739
BTC_ai_ibc_var11	128	128	128	904	115712	14811136	2097152	20931967380
BTC_ai_ibc_var11	128	128	128	904	115712	14811136	2097152	20918610067
BTC_ai_ibc_var11	128	128	128	904	115712	14811136	2097152	20897873406
BTC_ai_ibc_var11	128	128	128	904	115712	14811136	2097152	20942625760
BTC_ai_ibc_var11	128	128	128	904	115712	14811136	2097152	20875777689
BTC_ai_ibc_var11	128	128	128	936	119808	15335424	2097152	21589219372
BTC_ai_ibc_var11	128	128	128	936	119808	15335424	2097152	21544896452
BTC_ai_ibc_var11	128	128	128	936	119808	15335424	2097152	21575331425
BTC_ai_ibc_var11	128	128	128	936	119808	15335424	2097152	21567878497
BTC_ai_ibc_var11	128	128	128	936	119808	15335424	2097152	21586565274
BTC_ai_ibc_var11	128	128	128	968	123904	15859712	2097152	22342915597
BTC_ai_ibc_var11	128	128	128	968	123904	15859712	2097152	22347359291
BTC_ai_ibc_var11	128	128	128	968	123904	15859712	2097152	22328450231
BTC_ai_ibc_var11	128	128	128	968	123904	15859712	2097152	22340822212
BTC_ai_ibc_var11	128	128	128	968	123904	15859712	2097152	22344911997
BTC_ai_ibc_var11	128	128	128	1000	128000	16384000	2097152	23214636972
BTC_ai_ibc_var11	128	128	128	1000	128000	16384000	2097152	23188527050
BTC_ai_ibc_var11	128	128	128	1000	128000	16384000	2097152	23197443596
BTC_ai_ibc_var11	128	128	128	1000	128000	16384000	2097152	23070827108
BTC_ai_ibc_var11	128	128	128	1000	128000	16384000	2097152	23054303225


==> figures/data/ai_ibc2/meas/var12.dat <==
BTC_ai_ibc_var12	128	128	128	8	1024	131072	2097152	128962484
BTC_ai_ibc_var12	128	128	128	8	1024	131072	2097152	122687951
BTC_ai_ibc_var12	128	128	128	8	1024	131072	2097152	122674247
BTC_ai_ibc_var12	128	128	128	8	1024	131072	2097152	126779521
BTC_ai_ibc_var12	128	128	128	8	1024	131072	2097152	128510912
BTC_ai_ibc_var12	128	128	128	40	5120	655360	2097152	608726328
BTC_ai_ibc_var12	128	128	128	40	5120	655360	2097152	607320025
BTC_ai_ibc_var12	128	128	128	40	5120	655360	2097152	608299648
BTC_ai_ibc_var12	128	128	128	40	5120	655360	2097152	606820038
BTC_ai_ibc_var12	128	128	128	40	5120	655360	2097152	610157931
BTC_ai_ibc_var12	128	128	128	72	9216	1179648	2097152	1089934400
BTC_ai_ibc_var12	128	128	128	72	9216	1179648	2097152	1087989183
BTC_ai_ibc_var12	128	128	128	72	9216	1179648	2097152	1119202251
BTC_ai_ibc_var12	128	128	128	72	9216	1179648	2097152	1088437856
BTC_ai_ibc_var12	128	128	128	72	9216	1179648	2097152	1087791591
BTC_ai_ibc_var12	128	128	128	104	13312	1703936	2097152	1566774312
BTC_ai_ibc_var12	128	128	128	104	13312	1703936	2097152	1562629261
BTC_ai_ibc_var12	128	128	128	104	13312	1703936	2097152	1564195948
BTC_ai_ibc_var12	128	128	128	104	13312	1703936	2097152	1563145948
BTC_ai_ibc_var12	128	128	128	104	13312	1703936	2097152	1565617614
BTC_ai_ibc_var12	128	128	128	136	17408	2228224	2097152	2055563173
BTC_ai_ibc_var12	128	128	128	136	17408	2228224	2097152	2051567725
BTC_ai_ibc_var12	128	128	128	136	17408	2228224	2097152	2060765065
BTC_ai_ibc_var12	128	128	128	136	17408	2228224	2097152	2051224115
BTC_ai_ibc_var12	128	128	128	136	17408	2228224	2097152	2079596250
BTC_ai_ibc_var12	128	128	128	168	21504	2752512	2097152	2526988950
BTC_ai_ibc_var12	128	128	128	168	21504	2752512	2097152	2544191462
BTC_ai_ibc_var12	128	128	128	168	21504	2752512	2097152	2525033361
BTC_ai_ibc_var12	128	128	128	168	21504	2752512	2097152	2518505647
BTC_ai_ibc_var12	128	128	128	168	21504	2752512	2097152	2519810785
BTC_ai_ibc_var12	128	128	128	200	25600	3276800	2097152	2991036842
BTC_ai_ibc_var12	128	128	128	200	25600	3276800	2097152	2998124120
BTC_ai_ibc_var12	128	128	128	200	25600	3276800	2097152	3021350226
BTC_ai_ibc_var12	128	128	128	200	25600	3276800	2097152	2988762712
BTC_ai_ibc_var12	128	128	128	200	25600	3276800	2097152	2990449031
BTC_ai_ibc_var12	128	128	128	232	29696	3801088	2097152	3466832491
BTC_ai_ibc_var12	128	128	128	232	29696	3801088	2097152	3469284840
BTC_ai_ibc_var12	128	128	128	232	29696	3801088	2097152	3462452675
BTC_ai_ibc_var12	128	128	128	232	29696	3801088	2097152	3483448488
BTC_ai_ibc_var12	128	128	128	232	29696	3801088	2097152	3487010744
BTC_ai_ibc_var12	128	128	128	264	33792	4325376	2097152	3941093762
BTC_ai_ibc_var12	128	128	128	264	33792	4325376	2097152	3950584547
BTC_ai_ibc_var12	128	128	128	264	33792	4325376	2097152	3944873564
BTC_ai_ibc_var12	128	128	128	264	33792	4325376	2097152	3940591007
BTC_ai_ibc_var12	128	128	128	264	33792	4325376	2097152	3981669776
BTC_ai_ibc_var12	128	128	128	296	37888	4849664	2097152	4433959522
BTC_ai_ibc_var12	128	128	128	296	37888	4849664	2097152	4427946550
BTC_ai_ibc_var12	128	128	128	296	37888	4849664	2097152	4429557169
BTC_ai_ibc_var12	128	128	128	296	37888	4849664	2097152	4427261518
BTC_ai_ibc_var12	128	128	128	296	37888	4849664	2097152	4458225324
BTC_ai_ibc_var12	128	128	128	328	41984	5373952	2097152	4936333111
BTC_ai_ibc_var12	128	128	128	328	41984	5373952	2097152	4933553022
BTC_ai_ibc_var12	128	128	128	328	41984	5373952	2097152	4932688579
BTC_ai_ibc_var12	128	128	128	328	41984	5373952	2097152	4965857801
BTC_ai_ibc_var12	128	128	128	328	41984	5373952	2097152	4944860393
BTC_ai_ibc_var12	128	128	128	360	46080	5898240	2097152	5426652171
BTC_ai_ibc_var12	128	128	128	360	46080	5898240	2097152	5418170100
BTC_ai_ibc_var12	128	128	128	360	46080	5898240	2097152	5428436452
BTC_ai_ibc_var12	128	128	128	360	46080	5898240	2097152	5433718115
BTC_ai_ibc_var12	128	128	128	360	46080	5898240	2097152	5421375220
BTC_ai_ibc_var12	128	128	128	392	50176	6422528	2097152	5887316083
BTC_ai_ibc_var12	128	128	128	392	50176	6422528	2097152	5953927706
BTC_ai_ibc_var12	128	128	128	392	50176	6422528	2097152	5901003479
BTC_ai_ibc_var12	128	128	128	392	50176	6422528	2097152	5891174321
BTC_ai_ibc_var12	128	128	128	392	50176	6422528	2097152	5911747208
BTC_ai_ibc_var12	128	128	128	424	54272	6946816	2097152	6372867452
BTC_ai_ibc_var12	128	128	128	424	54272	6946816	2097152	6370039950
BTC_ai_ibc_var12	128	128	128	424	54272	6946816	2097152	6374845307
BTC_ai_ibc_var12	128	128	128	424	54272	6946816	2097152	6436492981
BTC_ai_ibc_var12	128	128	128	424	54272	6946816	2097152	6373721922
BTC_ai_ibc_var12	128	128	128	456	58368	7471104	2097152	6875334722
BTC_ai_ibc_var12	128	128	128	456	58368	7471104	2097152	6881238464
BTC_ai_ibc_var12	128	128	128	456	58368	7471104	2097152	6880489740
BTC_ai_ibc_var12	128	128	128	456	58368	7471104	2097152	6866555189
BTC_ai_ibc_var12	128	128	128	456	58368	7471104	2097152	6912128883
BTC_ai_ibc_var12	128	128	128	488	62464	7995392	2097152	7366502911
BTC_ai_ibc_var12	128	128	128	488	62464	7995392	2097152	7388162282
BTC_ai_ibc_var12	128	128	128	488	62464	7995392	2097152	7376842154
BTC_ai_ibc_var12	128	128	128	488	62464	7995392	2097152	7658356508
BTC_ai_ibc_var12	128	128	128	488	62464	7995392	2097152	7375249240
BTC_ai_ibc_var12	128	128	128	520	66560	8519680	2097152	7838958105
BTC_ai_ibc_var12	128	128	128	520	66560	8519680	2097152	7815927194
BTC_ai_ibc_var12	128	128	128	520	66560	8519680	2097152	7815622907
BTC_ai_ibc_var12	128	128	128	520	66560	8519680	2097152	7813099818
BTC_ai_ibc_var12	128	128	128	520	66560	8519680	2097152	7808561507
BTC_ai_ibc_var12	128	128	128	552	70656	9043968	2097152	8318875453
BTC_ai_ibc_var12	128	128	128	552	70656	9043968	2097152	8280787332
BTC_ai_ibc_var12	128	128	128	552	70656	9043968	2097152	8317030996
BTC_ai_ibc_var12	128	128	128	552	70656	9043968	2097152	8288588759
BTC_ai_ibc_var12	128	128	128	552	70656	9043968	2097152	8282735166
BTC_ai_ibc_var12	128	128	128	584	74752	9568256	2097152	8836391589
BTC_ai_ibc_var12	128	128	128	584	74752	9568256	2097152	8799430836
BTC_ai_ibc_var12	128	128	128	584	74752	9568256	2097152	8925838855
BTC_ai_ibc_var12	128	128	128	584	74752	9568256	2097152	8823638768
BTC_ai_ibc_var12	128	128	128	584	74752	9568256	2097152	8791901991
BTC_ai_ibc_var12	128	128	128	616	78848	10092544	2097152	9320361674
BTC_ai_ibc_var12	128	128	128	616	78848	10092544	2097152	9275090216
BTC_ai_ibc_var12	128	128	128	616	78848	10092544	2097152	9290292847
BTC_ai_ibc_var12	128	128	128	616	78848	10092544	2097152	9286437739
BTC_ai_ibc_var12	128	128	128	616	78848	10092544	2097152	9277798323
BTC_ai_ibc_var12	128	128	128	648	82944	10616832	2097152	9743881678
BTC_ai_ibc_var12	128	128	128	648	82944	10616832	2097152	9677699923
BTC_ai_ibc_var12	128	128	128	648	82944	10616832	2097152	9686459309
BTC_ai_ibc_var12	128	128	128	648	82944	10616832	2097152	9668373565
BTC_ai_ibc_var12	128	128	128	648	82944	10616832	2097152	9682645171
BTC_ai_ibc_var12	128	128	128	680	87040	11141120	2097152	10148017942
BTC_ai_ibc_var12	128	128	128	680	87040	11141120	2097152	10175774738
BTC_ai_ibc_var12	128	128	128	680	87040	11141120	2097152	10150316042
BTC_ai_ibc_var12	128	128	128	680	87040	11141120	2097152	10171803078
BTC_ai_ibc_var12	128	128	128	680	87040	11141120	2097152	10153381414
BTC_ai_ibc_var12	128	128	128	712	91136	11665408	2097152	10633869730
BTC_ai_ibc_var12	128	128	128	712	91136	11665408	2097152	10639699971
BTC_ai_ibc_var12	128	128	128	712	91136	11665408	2097152	10655613656
BTC_ai_ibc_var12	128	128	128	712	91136	11665408	2097152	10661180308
BTC_ai_ibc_var12	128	128	128	712	91136	11665408	2097152	10645493439
BTC_ai_ibc_var12	128	128	128	744	95232	12189696	2097152	11149824252
BTC_ai_ibc_var12	128	128	128	744	95232	12189696	2097152	11168986696
BTC_ai_ibc_var12	128	128	128	744	95232	12189696	2097152	11139571200
BTC_ai_ibc_var12	128	128	128	744	95232	12189696	2097152	11161275850
BTC_ai_ibc_var12	128	128	128	744	95232	12189696	2097152	11140565928
BTC_ai_ibc_var12	128	128	128	776	99328	12713984	2097152	11649678787
BTC_ai_ibc_var12	128	128	128	776	99328	12713984	2097152	11664584914
BTC_ai_ibc_var12	128	128	128	776	99328	12713984	2097152	11635180266
BTC_ai_ibc_var12	128	128	128	776	99328	12713984	2097152	11627092596
BTC_ai_ibc_var12	128	128	128	776	99328	12713984	2097152	11667661211
BTC_ai_ibc_var12	128	128	128	808	103424	13238272	2097152	12082430068
BTC_ai_ibc_var12	128	128	128	808	103424	13238272	2097152	12076416153
BTC_ai_ibc_var12	128	128	128	808	103424	13238272	2097152	12105503897
BTC_ai_ibc_var12	128	128	128	808	103424	13238272	2097152	12063619279
BTC_ai_ibc_var12	128	128	128	808	103424	13238272	2097152	12088056362
BTC_ai_ibc_var12	128	128	128	840	107520	13762560	2097152	12551701214
BTC_ai_ibc_var12	128	128	128	840	107520	13762560	2097152	12582172092
BTC_ai_ibc_var12	128	128	128	840	107520	13762560	2097152	12568753033
BTC_ai_ibc_var12	128	128	128	840	107520	13762560	2097152	12537741011
BTC_ai_ibc_var12	128	128	128	840	107520	13762560	2097152	12583524545
BTC_ai_ibc_var12	128	128	128	872	111616	14286848	2097152	13120939615
BTC_ai_ibc_var12	128	128	128	872	111616	14286848	2097152	13084223998
BTC_ai_ibc_var12	128	128	128	872	111616	14286848	2097152	13108582980
BTC_ai_ibc_var12	128	128	128	872	111616	14286848	2097152	13084531557
BTC_ai_ibc_var12	128	128	128	872	111616	14286848	2097152	13101538641
BTC_ai_ibc_var12	128	128	128	904	115712	14811136	2097152	13536276859
BTC_ai_ibc_var12	128	128	128	904	115712	14811136	2097152	13632451927
BTC_ai_ibc_var12	128	128	128	904	115712	14811136	2097152	13561135719
BTC_ai_ibc_var12	128	128	128	904	115712	14811136	2097152	13525317553
BTC_ai_ibc_var12	128	128	128	904	115712	14811136	2097152	13558224083
BTC_ai_ibc_var12	128	128	128	936	119808	15335424	2097152	14018935778
BTC_ai_ibc_var12	128	128	128	936	119808	15335424	2097152	14051707757
BTC_ai_ibc_var12	128	128	128	936	119808	15335424	2097152	14115460600
BTC_ai_ibc_var12	128	128	128	936	119808	15335424	2097152	14053211617
BTC_ai_ibc_var12	128	128	128	936	119808	15335424	2097152	14093236951
BTC_ai_ibc_var12	128	128	128	968	123904	15859712	2097152	14585474189
BTC_ai_ibc_var12	128	128	128	968	123904	15859712	2097152	14532588541
BTC_ai_ibc_var12	128	128	128	968	123904	15859712	2097152	14552574260
BTC_ai_ibc_var12	128	128	128	968	123904	15859712	2097152	14572951422
BTC_ai_ibc_var12	128	128	128	968	123904	15859712	2097152	14863242924
BTC_ai_ibc_var12	128	128	128	1000	128000	16384000	2097152	15263165416
BTC_ai_ibc_var12	128	128	128	1000	128000	16384000	2097152	15096669174
BTC_ai_ibc_var12	128	128	128	1000	128000	16384000	2097152	15068237417
BTC_ai_ibc_var12	128	128	128	1000	128000	16384000	2097152	15072019222
BTC_ai_ibc_var12	128	128	128	1000	128000	16384000	2097152	15092504013


==> figures/data/ai_ibc2/meas/var13.dat <==
BTC_ai_ibc_var13	128	128	128	8	1024	131072	2097152	384159732
BTC_ai_ibc_var13	128	128	128	8	1024	131072	2097152	365087247
BTC_ai_ibc_var13	128	128	128	8	1024	131072	2097152	367310027
BTC_ai_ibc_var13	128	128	128	8	1024	131072	2097152	364095094
BTC_ai_ibc_var13	128	128	128	8	1024	131072	2097152	363972887
BTC_ai_ibc_var13	128	128	128	40	5120	655360	2097152	1818035956
BTC_ai_ibc_var13	128	128	128	40	5120	655360	2097152	1817175164
BTC_ai_ibc_var13	128	128	128	40	5120	655360	2097152	1815243674
BTC_ai_ibc_var13	128	128	128	40	5120	655360	2097152	1815196554
BTC_ai_ibc_var13	128	128	128	40	5120	655360	2097152	1817965131
BTC_ai_ibc_var13	128	128	128	72	9216	1179648	2097152	3295022304
BTC_ai_ibc_var13	128	128	128	72	9216	1179648	2097152	3303258106
BTC_ai_ibc_var13	128	128	128	72	9216	1179648	2097152	3335180955
BTC_ai_ibc_var13	128	128	128	72	9216	1179648	2097152	3301940916
BTC_ai_ibc_var13	128	128	128	72	9216	1179648	2097152	3312620051
BTC_ai_ibc_var13	128	128	128	104	13312	1703936	2097152	4812347101
BTC_ai_ibc_var13	128	128	128	104	13312	1703936	2097152	4788251941
BTC_ai_ibc_var13	128	128	128	104	13312	1703936	2097152	4790073070
BTC_ai_ibc_var13	128	128	128	104	13312	1703936	2097152	4801720389
BTC_ai_ibc_var13	128	128	128	104	13312	1703936	2097152	4792410849
BTC_ai_ibc_var13	128	128	128	136	17408	2228224	2097152	6294130251
BTC_ai_ibc_var13	128	128	128	136	17408	2228224	2097152	6328176603
BTC_ai_ibc_var13	128	128	128	136	17408	2228224	2097152	6342161445
BTC_ai_ibc_var13	128	128	128	136	17408	2228224	2097152	6327223402
BTC_ai_ibc_var13	128	128	128	136	17408	2228224	2097152	6295043564
BTC_ai_ibc_var13	128	128	128	168	21504	2752512	2097152	7856528471
BTC_ai_ibc_var13	128	128	128	168	21504	2752512	2097152	7842318161
BTC_ai_ibc_var13	128	128	128	168	21504	2752512	2097152	7860567920
BTC_ai_ibc_var13	128	128	128	168	21504	2752512	2097152	7872814447
BTC_ai_ibc_var13	128	128	128	168	21504	2752512	2097152	7866895161
BTC_ai_ibc_var13	128	128	128	200	25600	3276800	2097152	9522977747
BTC_ai_ibc_var13	128	128	128	200	25600	3276800	2097152	9508110248
BTC_ai_ibc_var13	128	128	128	200	25600	3276800	2097152	9514347288
BTC_ai_ibc_var13	128	128	128	200	25600	3276800	2097152	9523602685
BTC_ai_ibc_var13	128	128	128	200	25600	3276800	2097152	9509162812
BTC_ai_ibc_var13	128	128	128	232	29696	3801088	2097152	11253924021
BTC_ai_ibc_var13	128	128	128	232	29696	3801088	2097152	11291040071
BTC_ai_ibc_var13	128	128	128	232	29696	3801088	2097152	11294063564
BTC_ai_ibc_var13	128	128	128	232	29696	3801088	2097152	11262148480
BTC_ai_ibc_var13	128	128	128	232	29696	3801088	2097152	11260319124
BTC_ai_ibc_var13	128	128	128	264	33792	4325376	2097152	13486729362
BTC_ai_ibc_var13	128	128	128	264	33792	4325376	2097152	13212357943
BTC_ai_ibc_var13	128	128	128	264	33792	4325376	2097152	13208630826
BTC_ai_ibc_var13	128	128	128	264	33792	4325376	2097152	13241043785
BTC_ai_ibc_var13	128	128	128	264	33792	4325376	2097152	13177056577
BTC_ai_ibc_var13	128	128	128	296	37888	4849664	2097152	14508374029
BTC_ai_ibc_var13	128	128	128	296	37888	4849664	2097152	14561087533
BTC_ai_ibc_var13	128	128	128	296	37888	4849664	2097152	14540317997
BTC_ai_ibc_var13	128	128	128	296	37888	4849664	2097152	14510677741
BTC_ai_ibc_var13	128	128	128	296	37888	4849664	2097152	14594508836
BTC_ai_ibc_var13	128	128	128	328	41984	5373952	2097152	16368158901
BTC_ai_ibc_var13	128	128	128	328	41984	5373952	2097152	16234635197
BTC_ai_ibc_var13	128	128	128	328	41984	5373952	2097152	16276838775
BTC_ai_ibc_var13	128	128	128	328	41984	5373952	2097152	16245836911
BTC_ai_ibc_var13	128	128	128	328	41984	5373952	2097152	16273114909
BTC_ai_ibc_var13	128	128	128	360	46080	5898240	2097152	17755762917
BTC_ai_ibc_var13	128	128	128	360	46080	5898240	2097152	17718730428
BTC_ai_ibc_var13	128	128	128	360	46080	5898240	2097152	17763345068
BTC_ai_ibc_var13	128	128	128	360	46080	5898240	2097152	17710915569
BTC_ai_ibc_var13	128	128	128	360	46080	5898240	2097152	17778713512
BTC_ai_ibc_var13	128	128	128	392	50176	6422528	2097152	19301588432
BTC_ai_ibc_var13	128	128	128	392	50176	6422528	2097152	19327375287
BTC_ai_ibc_var13	128	128	128	392	50176	6422528	2097152	19307945316
BTC_ai_ibc_var13	128	128	128	392	50176	6422528	2097152	19279300576
BTC_ai_ibc_var13	128	128	128	392	50176	6422528	2097152	19348451780
BTC_ai_ibc_var13	128	128	128	424	54272	6946816	2097152	20738390652
BTC_ai_ibc_var13	128	128	128	424	54272	6946816	2097152	20789227536
BTC_ai_ibc_var13	128	128	128	424	54272	6946816	2097152	20739312763
BTC_ai_ibc_var13	128	128	128	424	54272	6946816	2097152	20775188855
BTC_ai_ibc_var13	128	128	128	424	54272	6946816	2097152	20745987849
BTC_ai_ibc_var13	128	128	128	456	58368	7471104	2097152	22381153499
BTC_ai_ibc_var13	128	128	128	456	58368	7471104	2097152	22348518989
BTC_ai_ibc_var13	128	128	128	456	58368	7471104	2097152	22413934732
BTC_ai_ibc_var13	128	128	128	456	58368	7471104	2097152	22343546724
BTC_ai_ibc_var13	128	128	128	456	58368	7471104	2097152	22398689964
BTC_ai_ibc_var13	128	128	128	488	62464	7995392	2097152	23728946298
BTC_ai_ibc_var13	128	128	128	488	62464	7995392	2097152	23692571520
BTC_ai_ibc_var13	128	128	128	488	62464	7995392	2097152	23756161089
BTC_ai_ibc_var13	128	128	128	488	62464	7995392	2097152	23793048328
BTC_ai_ibc_var13	128	128	128	488	62464	7995392	2097152	23912392227
BTC_ai_ibc_var13	128	128	128	520	66560	8519680	2097152	25215738203
BTC_ai_ibc_var13	128	128	128	520	66560	8519680	2097152	25262620419
BTC_ai_ibc_var13	128	128	128	520	66560	8519680	2097152	25238626688
BTC_ai_ibc_var13	128	128	128	520	66560	8519680	2097152	25226600828
BTC_ai_ibc_var13	128	128	128	520	66560	8519680	2097152	25766353950
BTC_ai_ibc_var13	128	128	128	552	70656	9043968	2097152	27160564864
BTC_ai_ibc_var13	128	128	128	552	70656	9043968	2097152	27237029551
BTC_ai_ibc_var13	128	128	128	552	70656	9043968	2097152	27212129308
BTC_ai_ibc_var13	128	128	128	552	70656	9043968	2097152	27150091008
BTC_ai_ibc_var13	128	128	128	552	70656	9043968	2097152	27215762426
BTC_ai_ibc_var13	128	128	128	584	74752	9568256	2097152	28857432218
BTC_ai_ibc_var13	128	128	128	584	74752	9568256	2097152	28830142887
BTC_ai_ibc_var13	128	128	128	584	74752	9568256	2097152	28874115704
BTC_ai_ibc_var13	128	128	128	584	74752	9568256	2097152	28854840787
BTC_ai_ibc_var13	128	128	128	584	74752	9568256	2097152	28800653906
BTC_ai_ibc_var13	128	128	128	616	78848	10092544	2097152	30759304753
BTC_ai_ibc_var13	128	128	128	616	78848	10092544	2097152	30759255688
BTC_ai_ibc_var13	128	128	128	616	78848	10092544	2097152	30767659564
BTC_ai_ibc_var13	128	128	128	616	78848	10092544	2097152	30715095880
BTC_ai_ibc_var13	128	128	128	616	78848	10092544	2097152	30771444651
BTC_ai_ibc_var13	128	128	128	648	82944	10616832	2097152	32172055565
BTC_ai_ibc_var13	128	128	128	648	82944	10616832	2097152	32159792028
BTC_ai_ibc_var13	128	128	128	648	82944	10616832	2097152	32131531372
BTC_ai_ibc_var13	128	128	128	648	82944	10616832	2097152	32197719882
BTC_ai_ibc_var13	128	128	128	648	82944	10616832	2097152	32170576041
BTC_ai_ibc_var13	128	128	128	680	87040	11141120	2097152	34329555619
BTC_ai_ibc_var13	128	128	128	680	87040	11141120	2097152	34288297428
BTC_ai_ibc_var13	128	128	128	680	87040	11141120	2097152	34307581292
BTC_ai_ibc_var13	128	128	128	680	87040	11141120	2097152	34344714771
BTC_ai_ibc_var13	128	128	128	680	87040	11141120	2097152	34323046825
BTC_ai_ibc_var13	128	128	128	712	91136	11665408	2097152	35333595650
BTC_ai_ibc_var13	128	128	128	712	91136	11665408	2097152	35696353647
BTC_ai_ibc_var13	128	128	128	712	91136	11665408	2097152	35310319501
BTC_ai_ibc_var13	128	128	128	712	91136	11665408	2097152	35298064595
BTC_ai_ibc_var13	128	128	128	712	91136	11665408	2097152	35323293482
BTC_ai_ibc_var13	128	128	128	744	95232	12189696	2097152	37158583311
BTC_ai_ibc_var13	128	128	128	744	95232	12189696	2097152	37162785333
BTC_ai_ibc_var13	128	128	128	744	95232	12189696	2097152	37160287258
BTC_ai_ibc_var13	128	128	128	744	95232	12189696	2097152	37136164583
BTC_ai_ibc_var13	128	128	128	744	95232	12189696	2097152	37146670329
BTC_ai_ibc_var13	128	128	128	776	99328	12713984	2097152	38222768181
BTC_ai_ibc_var13	128	128	128	776	99328	12713984	2097152	38244806404
BTC_ai_ibc_var13	128	128	128	776	99328	12713984	2097152	38256802121
BTC_ai_ibc_var13	128	128	128	776	99328	12713984	2097152	38234210457
BTC_ai_ibc_var13	128	128	128	776	99328	12713984	2097152	38246001211


==> figures/data/ai_ibc2/meas/var14.dat <==
BTC_ai_ibc_var14	128	128	128	8	1024	131072	2097152	382353766
BTC_ai_ibc_var14	128	128	128	8	1024	131072	2097152	362415754
BTC_ai_ibc_var14	128	128	128	8	1024	131072	2097152	361697358
BTC_ai_ibc_var14	128	128	128	8	1024	131072	2097152	362961797
BTC_ai_ibc_var14	128	128	128	8	1024	131072	2097152	364644464
BTC_ai_ibc_var14	128	128	128	40	5120	655360	2097152	1892885453
BTC_ai_ibc_var14	128	128	128	40	5120	655360	2097152	1817964039
BTC_ai_ibc_var14	128	128	128	40	5120	655360	2097152	1813566312
BTC_ai_ibc_var14	128	128	128	40	5120	655360	2097152	1812424307
BTC_ai_ibc_var14	128	128	128	40	5120	655360	2097152	1808141529
BTC_ai_ibc_var14	128	128	128	72	9216	1179648	2097152	3283971761
BTC_ai_ibc_var14	128	128	128	72	9216	1179648	2097152	3275952705
BTC_ai_ibc_var14	128	128	128	72	9216	1179648	2097152	3274040426
BTC_ai_ibc_var14	128	128	128	72	9216	1179648	2097152	3277837366
BTC_ai_ibc_var14	128	128	128	72	9216	1179648	2097152	3281103330
BTC_ai_ibc_var14	128	128	128	104	13312	1703936	2097152	4750520690
BTC_ai_ibc_var14	128	128	128	104	13312	1703936	2097152	4749087071
BTC_ai_ibc_var14	128	128	128	104	13312	1703936	2097152	4760652372
BTC_ai_ibc_var14	128	128	128	104	13312	1703936	2097152	4761140275
BTC_ai_ibc_var14	128	128	128	104	13312	1703936	2097152	4757434721
BTC_ai_ibc_var14	128	128	128	136	17408	2228224	2097152	6225855618
BTC_ai_ibc_var14	128	128	128	136	17408	2228224	2097152	6223734225
BTC_ai_ibc_var14	128	128	128	136	17408	2228224	2097152	6215508563
BTC_ai_ibc_var14	128	128	128	136	17408	2228224	2097152	6226971911
BTC_ai_ibc_var14	128	128	128	136	17408	2228224	2097152	6217603768
BTC_ai_ibc_var14	128	128	128	168	21504	2752512	2097152	7733844070
BTC_ai_ibc_var14	128	128	128	168	21504	2752512	2097152	7706279787
BTC_ai_ibc_var14	128	128	128	168	21504	2752512	2097152	7732810696
BTC_ai_ibc_var14	128	128	128	168	21504	2752512	2097152	7691790381
BTC_ai_ibc_var14	128	128	128	168	21504	2752512	2097152	7988355835
BTC_ai_ibc_var14	128	128	128	200	25600	3276800	2097152	9478803059
BTC_ai_ibc_var14	128	128	128	200	25600	3276800	2097152	9440393241
BTC_ai_ibc_var14	128	128	128	200	25600	3276800	2097152	9572731245
BTC_ai_ibc_var14	128	128	128	200	25600	3276800	2097152	9421098573
BTC_ai_ibc_var14	128	128	128	200	25600	3276800	2097152	9468365811
BTC_ai_ibc_var14	128	128	128	232	29696	3801088	2097152	11139961068
BTC_ai_ibc_var14	128	128	128	232	29696	3801088	2097152	11125515753
BTC_ai_ibc_var14	128	128	128	232	29696	3801088	2097152	11098086518
BTC_ai_ibc_var14	128	128	128	232	29696	3801088	2097152	11145506773
BTC_ai_ibc_var14	128	128	128	232	29696	3801088	2097152	11123297391
BTC_ai_ibc_var14	128	128	128	264	33792	4325376	2097152	13086533202
BTC_ai_ibc_var14	128	128	128	264	33792	4325376	2097152	13169090961
BTC_ai_ibc_var14	128	128	128	264	33792	4325376	2097152	13196854907
BTC_ai_ibc_var14	128	128	128	264	33792	4325376	2097152	13095470578
BTC_ai_ibc_var14	128	128	128	264	33792	4325376	2097152	13068197304
BTC_ai_ibc_var14	128	128	128	296	37888	4849664	2097152	14448404687
BTC_ai_ibc_var14	128	128	128	296	37888	4849664	2097152	14421099728
BTC_ai_ibc_var14	128	128	128	296	37888	4849664	2097152	14399442708
BTC_ai_ibc_var14	128	128	128	296	37888	4849664	2097152	14482560313
BTC_ai_ibc_var14	128	128	128	296	37888	4849664	2097152	14409354540
BTC_ai_ibc_var14	128	128	128	328	41984	5373952	2097152	16221417134
BTC_ai_ibc_var14	128	128	128	328	41984	5373952	2097152	16284384704
BTC_ai_ibc_var14	128	128	128	328	41984	5373952	2097152	16233709757
BTC_ai_ibc_var14	128	128	128	328	41984	5373952	2097152	16243627235
BTC_ai_ibc_var14	128	128	128	328	41984	5373952	2097152	16251576849
BTC_ai_ibc_var14	128	128	128	360	46080	5898240	2097152	17541533872
BTC_ai_ibc_var14	128	128	128	360	46080	5898240	2097152	17609153828
BTC_ai_ibc_var14	128	128	128	360	46080	5898240	2097152	17540388198
BTC_ai_ibc_var14	128	128	128	360	46080	5898240	2097152	17642835324
BTC_ai_ibc_var14	128	128	128	360	46080	5898240	2097152	17551730673
BTC_ai_ibc_var14	128	128	128	392	50176	6422528	2097152	19331215792
BTC_ai_ibc_var14	128	128	128	392	50176	6422528	2097152	19395283413
BTC_ai_ibc_var14	128	128	128	392	50176	6422528	2097152	19331717359
BTC_ai_ibc_var14	128	128	128	392	50176	6422528	2097152	19379317767
BTC_ai_ibc_var14	128	128	128	392	50176	6422528	2097152	19337653365
BTC_ai_ibc_var14	128	128	128	424	54272	6946816	2097152	20699249723
BTC_ai_ibc_var14	128	128	128	424	54272	6946816	2097152	20667200823
BTC_ai_ibc_var14	128	128	128	424	54272	6946816	2097152	20802462122
BTC_ai_ibc_var14	128	128	128	424	54272	6946816	2097152	20668785686
BTC_ai_ibc_var14	128	128	128	424	54272	6946816	2097152	20734452415
BTC_ai_ibc_var14	128	128	128	456	58368	7471104	2097152	22466531687
BTC_ai_ibc_var14	128	128	128	456	58368	7471104	2097152	22500227677
BTC_ai_ibc_var14	128	128	128	456	58368	7471104	2097152	22451696873
BTC_ai_ibc_var14	128	128	128	456	58368	7471104	2097152	22526299588
BTC_ai_ibc_var14	128	128	128	456	58368	7471104	2097152	22469831077
BTC_ai_ibc_var14	128	128	128	488	62464	7995392	2097152	23640026100
BTC_ai_ibc_var14	128	128	128	488	62464	7995392	2097152	23609910495
BTC_ai_ibc_var14	128	128	128	488	62464	7995392	2097152	23705600296
BTC_ai_ibc_var14	128	128	128	488	62464	7995392	2097152	23662127398
BTC_ai_ibc_var14	128	128	128	488	62464	7995392	2097152	23813270895
BTC_ai_ibc_var14	128	128	128	520	66560	8519680	2097152	25785874003
BTC_ai_ibc_var14	128	128	128	520	66560	8519680	2097152	25474617728
BTC_ai_ibc_var14	128	128	128	520	66560	8519680	2097152	25471571742
BTC_ai_ibc_var14	128	128	128	520	66560	8519680	2097152	25489325179
BTC_ai_ibc_var14	128	128	128	520	66560	8519680	2097152	25460811675
BTC_ai_ibc_var14	128	128	128	552	70656	9043968	2097152	26835702973
BTC_ai_ibc_var14	128	128	128	552	70656	9043968	2097152	26732917494
BTC_ai_ibc_var14	128	128	128	552	70656	9043968	2097152	26773090257
BTC_ai_ibc_var14	128	128	128	552	70656	9043968	2097152	26814609967
BTC_ai_ibc_var14	128	128	128	552	70656	9043968	2097152	26747306317
BTC_ai_ibc_var14	128	128	128	584	74752	9568256	2097152	28663367964
BTC_ai_ibc_var14	128	128	128	584	74752	9568256	2097152	28671626334
BTC_ai_ibc_var14	128	128	128	584	74752	9568256	2097152	28626751605
BTC_ai_ibc_var14	128	128	128	584	74752	9568256	2097152	28682197525
BTC_ai_ibc_var14	128	128	128	584	74752	9568256	2097152	28680029124
BTC_ai_ibc_var14	128	128	128	616	78848	10092544	2097152	30171796919
BTC_ai_ibc_var14	128	128	128	616	78848	10092544	2097152	30218987382
BTC_ai_ibc_var14	128	128	128	616	78848	10092544	2097152	30215928932
BTC_ai_ibc_var14	128	128	128	616	78848	10092544	2097152	30235464915
BTC_ai_ibc_var14	128	128	128	616	78848	10092544	2097152	30209039996
BTC_ai_ibc_var14	128	128	128	648	82944	10616832	2097152	32097963187
BTC_ai_ibc_var14	128	128	128	648	82944	10616832	2097152	32093306830
BTC_ai_ibc_var14	128	128	128	648	82944	10616832	2097152	32089269694
BTC_ai_ibc_var14	128	128	128	648	82944	10616832	2097152	32098613288
BTC_ai_ibc_var14	128	128	128	648	82944	10616832	2097152	32123445605
BTC_ai_ibc_var14	128	128	128	680	87040	11141120	2097152	33981844322
BTC_ai_ibc_var14	128	128	128	680	87040	11141120	2097152	33905954668
BTC_ai_ibc_var14	128	128	128	680	87040	11141120	2097152	33869689952
BTC_ai_ibc_var14	128	128	128	680	87040	11141120	2097152	34273528508
BTC_ai_ibc_var14	128	128	128	680	87040	11141120	2097152	33925301091
BTC_ai_ibc_var14	128	128	128	712	91136	11665408	2097152	35446423391
BTC_ai_ibc_var14	128	128	128	712	91136	11665408	2097152	35415396433
BTC_ai_ibc_var14	128	128	128	712	91136	11665408	2097152	35396638237
BTC_ai_ibc_var14	128	128	128	712	91136	11665408	2097152	35380637245
BTC_ai_ibc_var14	128	128	128	712	91136	11665408	2097152	35441476097
BTC_ai_ibc_var14	128	128	128	744	95232	12189696	2097152	37137972094
BTC_ai_ibc_var14	128	128	128	744	95232	12189696	2097152	37141549913
BTC_ai_ibc_var14	128	128	128	744	95232	12189696	2097152	37140994750
BTC_ai_ibc_var14	128	128	128	744	95232	12189696	2097152	37151430674
BTC_ai_ibc_var14	128	128	128	744	95232	12189696	2097152	37155133185
BTC_ai_ibc_var14	128	128	128	776	99328	12713984	2097152	38642102585
BTC_ai_ibc_var14	128	128	128	776	99328	12713984	2097152	38655926605
BTC_ai_ibc_var14	128	128	128	776	99328	12713984	2097152	38724771170
BTC_ai_ibc_var14	128	128	128	776	99328	12713984	2097152	38685230765
BTC_ai_ibc_var14	128	128	128	776	99328	12713984	2097152	38674762102


==> figures/data/ai_ibc2/meas/var15.dat <==
BTC_ai_ibc_var15	128	128	128	8	1024	131072	2097152	387066755
BTC_ai_ibc_var15	128	128	128	8	1024	131072	2097152	366593382
BTC_ai_ibc_var15	128	128	128	8	1024	131072	2097152	365753624
BTC_ai_ibc_var15	128	128	128	8	1024	131072	2097152	363466261
BTC_ai_ibc_var15	128	128	128	8	1024	131072	2097152	363544813
BTC_ai_ibc_var15	128	128	128	40	5120	655360	2097152	1818577970
BTC_ai_ibc_var15	128	128	128	40	5120	655360	2097152	1816429170
BTC_ai_ibc_var15	128	128	128	40	5120	655360	2097152	1817849613
BTC_ai_ibc_var15	128	128	128	40	5120	655360	2097152	1825527834
BTC_ai_ibc_var15	128	128	128	40	5120	655360	2097152	1821202516
BTC_ai_ibc_var15	128	128	128	72	9216	1179648	2097152	3277236041
BTC_ai_ibc_var15	128	128	128	72	9216	1179648	2097152	3291975307
BTC_ai_ibc_var15	128	128	128	72	9216	1179648	2097152	3284652264
BTC_ai_ibc_var15	128	128	128	72	9216	1179648	2097152	3324384874
BTC_ai_ibc_var15	128	128	128	72	9216	1179648	2097152	3278324619
BTC_ai_ibc_var15	128	128	128	104	13312	1703936	2097152	4742996907
BTC_ai_ibc_var15	128	128	128	104	13312	1703936	2097152	4744115099
BTC_ai_ibc_var15	128	128	128	104	13312	1703936	2097152	4762219283
BTC_ai_ibc_var15	128	128	128	104	13312	1703936	2097152	4748677712
BTC_ai_ibc_var15	128	128	128	104	13312	1703936	2097152	4745615560
BTC_ai_ibc_var15	128	128	128	136	17408	2228224	2097152	6407230005
BTC_ai_ibc_var15	128	128	128	136	17408	2228224	2097152	6240699739
BTC_ai_ibc_var15	128	128	128	136	17408	2228224	2097152	6240799488
BTC_ai_ibc_var15	128	128	128	136	17408	2228224	2097152	6217504493
BTC_ai_ibc_var15	128	128	128	136	17408	2228224	2097152	6219876737
BTC_ai_ibc_var15	128	128	128	168	21504	2752512	2097152	7685480376
BTC_ai_ibc_var15	128	128	128	168	21504	2752512	2097152	7676615816
BTC_ai_ibc_var15	128	128	128	168	21504	2752512	2097152	7677466735
BTC_ai_ibc_var15	128	128	128	168	21504	2752512	2097152	7723398912
BTC_ai_ibc_var15	128	128	128	168	21504	2752512	2097152	7677231196
BTC_ai_ibc_var15	128	128	128	200	25600	3276800	2097152	9152036205
BTC_ai_ibc_var15	128	128	128	200	25600	3276800	2097152	9166350073
BTC_ai_ibc_var15	128	128	128	200	25600	3276800	2097152	9148547411
BTC_ai_ibc_var15	128	128	128	200	25600	3276800	2097152	9186050151
BTC_ai_ibc_var15	128	128	128	200	25600	3276800	2097152	9118904980
BTC_ai_ibc_var15	128	128	128	232	29696	3801088	2097152	10552349627
BTC_ai_ibc_var15	128	128	128	232	29696	3801088	2097152	10563830661
BTC_ai_ibc_var15	128	128	128	232	29696	3801088	2097152	10569811046
BTC_ai_ibc_var15	128	128	128	232	29696	3801088	2097152	10552074232
BTC_ai_ibc_var15	128	128	128	232	29696	3801088	2097152	10556059883
BTC_ai_ibc_var15	128	128	128	264	33792	4325376	2097152	11997999380
BTC_ai_ibc_var15	128	128	128	264	33792	4325376	2097152	12023167719
BTC_ai_ibc_var15	128	128	128	264	33792	4325376	2097152	12008974970
BTC_ai_ibc_var15	128	128	128	264	33792	4325376	2097152	12007079952
BTC_ai_ibc_var15	128	128	128	264	33792	4325376	2097152	12029458159
BTC_ai_ibc_var15	128	128	128	296	37888	4849664	2097152	13478554880
BTC_ai_ibc_var15	128	128	128	296	37888	4849664	2097152	13458280647
BTC_ai_ibc_var15	128	128	128	296	37888	4849664	2097152	13516743538
BTC_ai_ibc_var15	128	128	128	296	37888	4849664	2097152	13470752524
BTC_ai_ibc_var15	128	128	128	296	37888	4849664	2097152	13491369599
BTC_ai_ibc_var15	128	128	128	328	41984	5373952	2097152	14962511159
BTC_ai_ibc_var15	128	128	128	328	41984	5373952	2097152	14938905214
BTC_ai_ibc_var15	128	128	128	328	41984	5373952	2097152	14955649147
BTC_ai_ibc_var15	128	128	128	328	41984	5373952	2097152	14969268471
BTC_ai_ibc_var15	128	128	128	328	41984	5373952	2097152	14932413188
BTC_ai_ibc_var15	128	128	128	360	46080	5898240	2097152	16463508955
BTC_ai_ibc_var15	128	128	128	360	46080	5898240	2097152	16524132172
BTC_ai_ibc_var15	128	128	128	360	46080	5898240	2097152	16435014434
BTC_ai_ibc_var15	128	128	128	360	46080	5898240	2097152	16378056934
BTC_ai_ibc_var15	128	128	128	360	46080	5898240	2097152	16404743964
BTC_ai_ibc_var15	128	128	128	392	50176	6422528	2097152	17789765952
BTC_ai_ibc_var15	128	128	128	392	50176	6422528	2097152	17787837023
BTC_ai_ibc_var15	128	128	128	392	50176	6422528	2097152	17772395374
BTC_ai_ibc_var15	128	128	128	392	50176	6422528	2097152	17781816512
BTC_ai_ibc_var15	128	128	128	392	50176	6422528	2097152	17799965900
BTC_ai_ibc_var15	128	128	128	424	54272	6946816	2097152	19177614316
BTC_ai_ibc_var15	128	128	128	424	54272	6946816	2097152	19226112024
BTC_ai_ibc_var15	128	128	128	424	54272	6946816	2097152	19184205945
BTC_ai_ibc_var15	128	128	128	424	54272	6946816	2097152	19253806669
BTC_ai_ibc_var15	128	128	128	424	54272	6946816	2097152	19195821342
BTC_ai_ibc_var15	128	128	128	456	58368	7471104	2097152	20638016551
BTC_ai_ibc_var15	128	128	128	456	58368	7471104	2097152	20623066197
BTC_ai_ibc_var15	128	128	128	456	58368	7471104	2097152	20638988409
BTC_ai_ibc_var15	128	128	128	456	58368	7471104	2097152	20728802668
BTC_ai_ibc_var15	128	128	128	456	58368	7471104	2097152	20905985741
BTC_ai_ibc_var15	128	128	128	488	62464	7995392	2097152	22378832439
BTC_ai_ibc_var15	128	128	128	488	62464	7995392	2097152	22101307922
BTC_ai_ibc_var15	128	128	128	488	62464	7995392	2097152	22087841832
BTC_ai_ibc_var15	128	128	128	488	62464	7995392	2097152	22112361099
BTC_ai_ibc_var15	128	128	128	488	62464	7995392	2097152	22067894965
BTC_ai_ibc_var15	128	128	128	520	66560	8519680	2097152	23490646695
BTC_ai_ibc_var15	128	128	128	520	66560	8519680	2097152	23466269341
BTC_ai_ibc_var15	128	128	128	520	66560	8519680	2097152	23516041090
BTC_ai_ibc_var15	128	128	128	520	66560	8519680	2097152	23487807199
BTC_ai_ibc_var15	128	128	128	520	66560	8519680	2097152	23516493511
BTC_ai_ibc_var15	128	128	128	552	70656	9043968	2097152	25228716088
BTC_ai_ibc_var15	128	128	128	552	70656	9043968	2097152	25198673811
BTC_ai_ibc_var15	128	128	128	552	70656	9043968	2097152	25240596363
BTC_ai_ibc_var15	128	128	128	552	70656	9043968	2097152	25199470268
BTC_ai_ibc_var15	128	128	128	552	70656	9043968	2097152	25225770964
BTC_ai_ibc_var15	128	128	128	584	74752	9568256	2097152	26733966283
BTC_ai_ibc_var15	128	128	128	584	74752	9568256	2097152	26897308110
BTC_ai_ibc_var15	128	128	128	584	74752	9568256	2097152	26762700036
BTC_ai_ibc_var15	128	128	128	584	74752	9568256	2097152	26736712424
BTC_ai_ibc_var15	128	128	128	584	74752	9568256	2097152	26751908126
BTC_ai_ibc_var15	128	128	128	616	78848	10092544	2097152	28291509179
BTC_ai_ibc_var15	128	128	128	616	78848	10092544	2097152	28248349574
BTC_ai_ibc_var15	128	128	128	616	78848	10092544	2097152	28311049564
BTC_ai_ibc_var15	128	128	128	616	78848	10092544	2097152	28275271083
BTC_ai_ibc_var15	128	128	128	616	78848	10092544	2097152	28246515497
BTC_ai_ibc_var15	128	128	128	648	82944	10616832	2097152	29743120969
BTC_ai_ibc_var15	128	128	128	648	82944	10616832	2097152	29753915439
BTC_ai_ibc_var15	128	128	128	648	82944	10616832	2097152	29733207096
BTC_ai_ibc_var15	128	128	128	648	82944	10616832	2097152	29733452188
BTC_ai_ibc_var15	128	128	128	648	82944	10616832	2097152	29822113854
BTC_ai_ibc_var15	128	128	128	680	87040	11141120	2097152	31190865704
BTC_ai_ibc_var15	128	128	128	680	87040	11141120	2097152	31468723953
BTC_ai_ibc_var15	128	128	128	680	87040	11141120	2097152	31319343776
BTC_ai_ibc_var15	128	128	128	680	87040	11141120	2097152	31218094974
BTC_ai_ibc_var15	128	128	128	680	87040	11141120	2097152	31192636779
BTC_ai_ibc_var15	128	128	128	712	91136	11665408	2097152	32535065988
BTC_ai_ibc_var15	128	128	128	712	91136	11665408	2097152	32574702393
BTC_ai_ibc_var15	128	128	128	712	91136	11665408	2097152	32594975977
BTC_ai_ibc_var15	128	128	128	712	91136	11665408	2097152	32575753744
BTC_ai_ibc_var15	128	128	128	712	91136	11665408	2097152	32570205136
BTC_ai_ibc_var15	128	128	128	744	95232	12189696	2097152	33917310296
BTC_ai_ibc_var15	128	128	128	744	95232	12189696	2097152	33928790725
BTC_ai_ibc_var15	128	128	128	744	95232	12189696	2097152	33939508994
BTC_ai_ibc_var15	128	128	128	744	95232	12189696	2097152	33965408972
BTC_ai_ibc_var15	128	128	128	744	95232	12189696	2097152	33911829084
BTC_ai_ibc_var15	128	128	128	776	99328	12713984	2097152	35398975734
BTC_ai_ibc_var15	128	128	128	776	99328	12713984	2097152	35410678380
BTC_ai_ibc_var15	128	128	128	776	99328	12713984	2097152	35399257083
BTC_ai_ibc_var15	128	128	128	776	99328	12713984	2097152	35427641336
BTC_ai_ibc_var15	128	128	128	776	99328	12713984	2097152	35383786029
BTC_ai_ibc_var15	128	128	128	808	103424	13238272	2097152	36848630666
BTC_ai_ibc_var15	128	128	128	808	103424	13238272	2097152	36874945031
BTC_ai_ibc_var15	128	128	128	808	103424	13238272	2097152	36892054454
BTC_ai_ibc_var15	128	128	128	808	103424	13238272	2097152	36896820465
BTC_ai_ibc_var15	128	128	128	808	103424	13238272	2097152	36880820028


==> figures/data/ai_ibc2/meas/var16.dat <==
BTC_ai_ibc_var16	128	128	128	8	1024	131072	2097152	382071211
BTC_ai_ibc_var16	128	128	128	8	1024	131072	2097152	363084107
BTC_ai_ibc_var16	128	128	128	8	1024	131072	2097152	362900891
BTC_ai_ibc_var16	128	128	128	8	1024	131072	2097152	362207941
BTC_ai_ibc_var16	128	128	128	8	1024	131072	2097152	362339392
BTC_ai_ibc_var16	128	128	128	40	5120	655360	2097152	1812254469
BTC_ai_ibc_var16	128	128	128	40	5120	655360	2097152	1807308070
BTC_ai_ibc_var16	128	128	128	40	5120	655360	2097152	1807006522
BTC_ai_ibc_var16	128	128	128	40	5120	655360	2097152	1820445321
BTC_ai_ibc_var16	128	128	128	40	5120	655360	2097152	1807595223
BTC_ai_ibc_var16	128	128	128	72	9216	1179648	2097152	3264711865
BTC_ai_ibc_var16	128	128	128	72	9216	1179648	2097152	3260735999
BTC_ai_ibc_var16	128	128	128	72	9216	1179648	2097152	3258979186
BTC_ai_ibc_var16	128	128	128	72	9216	1179648	2097152	3269276266
BTC_ai_ibc_var16	128	128	128	72	9216	1179648	2097152	3262974627
BTC_ai_ibc_var16	128	128	128	104	13312	1703936	2097152	4732600217
BTC_ai_ibc_var16	128	128	128	104	13312	1703936	2097152	4715479916
BTC_ai_ibc_var16	128	128	128	104	13312	1703936	2097152	4752166959
BTC_ai_ibc_var16	128	128	128	104	13312	1703936	2097152	4727556182
BTC_ai_ibc_var16	128	128	128	104	13312	1703936	2097152	4728063548
BTC_ai_ibc_var16	128	128	128	136	17408	2228224	2097152	6202943712
BTC_ai_ibc_var16	128	128	128	136	17408	2228224	2097152	6176947902
BTC_ai_ibc_var16	128	128	128	136	17408	2228224	2097152	6184617970
BTC_ai_ibc_var16	128	128	128	136	17408	2228224	2097152	6191502654
BTC_ai_ibc_var16	128	128	128	136	17408	2228224	2097152	6213255300
BTC_ai_ibc_var16	128	128	128	168	21504	2752512	2097152	7637528573
BTC_ai_ibc_var16	128	128	128	168	21504	2752512	2097152	7639021068
BTC_ai_ibc_var16	128	128	128	168	21504	2752512	2097152	7631325611
BTC_ai_ibc_var16	128	128	128	168	21504	2752512	2097152	7679921502
BTC_ai_ibc_var16	128	128	128	168	21504	2752512	2097152	7632043826
BTC_ai_ibc_var16	128	128	128	200	25600	3276800	2097152	9171515920
BTC_ai_ibc_var16	128	128	128	200	25600	3276800	2097152	9154155764
BTC_ai_ibc_var16	128	128	128	200	25600	3276800	2097152	9143683254
BTC_ai_ibc_var16	128	128	128	200	25600	3276800	2097152	9152242372
BTC_ai_ibc_var16	128	128	128	200	25600	3276800	2097152	9173799758
BTC_ai_ibc_var16	128	128	128	232	29696	3801088	2097152	10607071126
BTC_ai_ibc_var16	128	128	128	232	29696	3801088	2097152	10609691771
BTC_ai_ibc_var16	128	128	128	232	29696	3801088	2097152	10610616110
BTC_ai_ibc_var16	128	128	128	232	29696	3801088	2097152	10655699234
BTC_ai_ibc_var16	128	128	128	232	29696	3801088	2097152	10616925825
BTC_ai_ibc_var16	128	128	128	264	33792	4325376	2097152	12092014120
BTC_ai_ibc_var16	128	128	128	264	33792	4325376	2097152	12077145512
BTC_ai_ibc_var16	128	128	128	264	33792	4325376	2097152	12107137159
BTC_ai_ibc_var16	128	128	128	264	33792	4325376	2097152	12071191651
BTC_ai_ibc_var16	128	128	128	264	33792	4325376	2097152	12070082357
BTC_ai_ibc_var16	128	128	128	296	37888	4849664	2097152	13537709462
BTC_ai_ibc_var16	128	128	128	296	37888	4849664	2097152	13546387117
BTC_ai_ibc_var16	128	128	128	296	37888	4849664	2097152	13529081086
BTC_ai_ibc_var16	128	128	128	296	37888	4849664	2097152	13533237104
BTC_ai_ibc_var16	128	128	128	296	37888	4849664	2097152	13558474685
BTC_ai_ibc_var16	128	128	128	328	41984	5373952	2097152	14981549243
BTC_ai_ibc_var16	128	128	128	328	41984	5373952	2097152	14984917487
BTC_ai_ibc_var16	128	128	128	328	41984	5373952	2097152	15029064755
BTC_ai_ibc_var16	128	128	128	328	41984	5373952	2097152	15005674864
BTC_ai_ibc_var16	128	128	128	328	41984	5373952	2097152	15013159968
BTC_ai_ibc_var16	128	128	128	360	46080	5898240	2097152	16446866940
BTC_ai_ibc_var16	128	128	128	360	46080	5898240	2097152	16448774480
BTC_ai_ibc_var16	128	128	128	360	46080	5898240	2097152	16486516756
BTC_ai_ibc_var16	128	128	128	360	46080	5898240	2097152	16435778084
BTC_ai_ibc_var16	128	128	128	360	46080	5898240	2097152	16451254630
BTC_ai_ibc_var16	128	128	128	392	50176	6422528	2097152	17952046784
BTC_ai_ibc_var16	128	128	128	392	50176	6422528	2097152	17925706929
BTC_ai_ibc_var16	128	128	128	392	50176	6422528	2097152	17996305778
BTC_ai_ibc_var16	128	128	128	392	50176	6422528	2097152	17945198404
BTC_ai_ibc_var16	128	128	128	392	50176	6422528	2097152	17940572847
BTC_ai_ibc_var16	128	128	128	424	54272	6946816	2097152	19286938287
BTC_ai_ibc_var16	128	128	128	424	54272	6946816	2097152	19327218593
BTC_ai_ibc_var16	128	128	128	424	54272	6946816	2097152	19295480474
BTC_ai_ibc_var16	128	128	128	424	54272	6946816	2097152	19282404540
BTC_ai_ibc_var16	128	128	128	424	54272	6946816	2097152	19805111885
BTC_ai_ibc_var16	128	128	128	456	58368	7471104	2097152	20833852184
BTC_ai_ibc_var16	128	128	128	456	58368	7471104	2097152	20893577889
BTC_ai_ibc_var16	128	128	128	456	58368	7471104	2097152	20838830463
BTC_ai_ibc_var16	128	128	128	456	58368	7471104	2097152	20848392245
BTC_ai_ibc_var16	128	128	128	456	58368	7471104	2097152	20827937564
BTC_ai_ibc_var16	128	128	128	488	62464	7995392	2097152	22264737995
BTC_ai_ibc_var16	128	128	128	488	62464	7995392	2097152	22230993680
BTC_ai_ibc_var16	128	128	128	488	62464	7995392	2097152	22254795259
BTC_ai_ibc_var16	128	128	128	488	62464	7995392	2097152	22226979325
BTC_ai_ibc_var16	128	128	128	488	62464	7995392	2097152	22261459177
BTC_ai_ibc_var16	128	128	128	520	66560	8519680	2097152	23521620061
BTC_ai_ibc_var16	128	128	128	520	66560	8519680	2097152	23491293958
BTC_ai_ibc_var16	128	128	128	520	66560	8519680	2097152	23534549998
BTC_ai_ibc_var16	128	128	128	520	66560	8519680	2097152	23497697113
BTC_ai_ibc_var16	128	128	128	520	66560	8519680	2097152	23519421022
BTC_ai_ibc_var16	128	128	128	552	70656	9043968	2097152	25095611576
BTC_ai_ibc_var16	128	128	128	552	70656	9043968	2097152	25151778456
BTC_ai_ibc_var16	128	128	128	552	70656	9043968	2097152	25142125639
BTC_ai_ibc_var16	128	128	128	552	70656	9043968	2097152	25114845736
BTC_ai_ibc_var16	128	128	128	552	70656	9043968	2097152	25144878313
BTC_ai_ibc_var16	128	128	128	584	74752	9568256	2097152	26702941384
BTC_ai_ibc_var16	128	128	128	584	74752	9568256	2097152	26729891017
BTC_ai_ibc_var16	128	128	128	584	74752	9568256	2097152	26744223147
BTC_ai_ibc_var16	128	128	128	584	74752	9568256	2097152	26741851908
BTC_ai_ibc_var16	128	128	128	584	74752	9568256	2097152	26724999721
BTC_ai_ibc_var16	128	128	128	616	78848	10092544	2097152	28338293620
BTC_ai_ibc_var16	128	128	128	616	78848	10092544	2097152	28292469735
BTC_ai_ibc_var16	128	128	128	616	78848	10092544	2097152	28368413721
BTC_ai_ibc_var16	128	128	128	616	78848	10092544	2097152	28392691379
BTC_ai_ibc_var16	128	128	128	616	78848	10092544	2097152	28328277780
BTC_ai_ibc_var16	128	128	128	648	82944	10616832	2097152	29855823853
BTC_ai_ibc_var16	128	128	128	648	82944	10616832	2097152	29898444511
BTC_ai_ibc_var16	128	128	128	648	82944	10616832	2097152	29839708326
BTC_ai_ibc_var16	128	128	128	648	82944	10616832	2097152	30244397033
BTC_ai_ibc_var16	128	128	128	648	82944	10616832	2097152	29893259066
BTC_ai_ibc_var16	128	128	128	680	87040	11141120	2097152	31406070273
BTC_ai_ibc_var16	128	128	128	680	87040	11141120	2097152	31433514856
BTC_ai_ibc_var16	128	128	128	680	87040	11141120	2097152	31443816093
BTC_ai_ibc_var16	128	128	128	680	87040	11141120	2097152	31438194122
BTC_ai_ibc_var16	128	128	128	680	87040	11141120	2097152	31415480569
BTC_ai_ibc_var16	128	128	128	712	91136	11665408	2097152	32968252971
BTC_ai_ibc_var16	128	128	128	712	91136	11665408	2097152	32947030666
BTC_ai_ibc_var16	128	128	128	712	91136	11665408	2097152	32962392727
BTC_ai_ibc_var16	128	128	128	712	91136	11665408	2097152	32970460027
BTC_ai_ibc_var16	128	128	128	712	91136	11665408	2097152	32921329721
BTC_ai_ibc_var16	128	128	128	744	95232	12189696	2097152	34216418030
BTC_ai_ibc_var16	128	128	128	744	95232	12189696	2097152	34050052992
BTC_ai_ibc_var16	128	128	128	744	95232	12189696	2097152	34082899517
BTC_ai_ibc_var16	128	128	128	744	95232	12189696	2097152	34063714244
BTC_ai_ibc_var16	128	128	128	744	95232	12189696	2097152	34039357131
BTC_ai_ibc_var16	128	128	128	776	99328	12713984	2097152	35451788394
BTC_ai_ibc_var16	128	128	128	776	99328	12713984	2097152	35414533570
BTC_ai_ibc_var16	128	128	128	776	99328	12713984	2097152	35433200233
BTC_ai_ibc_var16	128	128	128	776	99328	12713984	2097152	35450137974
BTC_ai_ibc_var16	128	128	128	776	99328	12713984	2097152	35463415264
BTC_ai_ibc_var16	128	128	128	808	103424	13238272	2097152	36961166947
BTC_ai_ibc_var16	128	128	128	808	103424	13238272	2097152	36941551932
BTC_ai_ibc_var16	128	128	128	808	103424	13238272	2097152	37194010429
BTC_ai_ibc_var16	128	128	128	808	103424	13238272	2097152	37289422930
BTC_ai_ibc_var16	128	128	128	808	103424	13238272	2097152	37187121621


==> figures/data/ai_ibc2/meas/var17.dat <==
BTC_ai_ibc_var17	128	128	128	8	1024	131072	2097152	383999383
BTC_ai_ibc_var17	128	128	128	8	1024	131072	2097152	363737786
BTC_ai_ibc_var17	128	128	128	8	1024	131072	2097152	362932052
BTC_ai_ibc_var17	128	128	128	8	1024	131072	2097152	363682826
BTC_ai_ibc_var17	128	128	128	8	1024	131072	2097152	398236442
BTC_ai_ibc_var17	128	128	128	40	5120	655360	2097152	1809760773
BTC_ai_ibc_var17	128	128	128	40	5120	655360	2097152	1809746571
BTC_ai_ibc_var17	128	128	128	40	5120	655360	2097152	1806576178
BTC_ai_ibc_var17	128	128	128	40	5120	655360	2097152	1812853180
BTC_ai_ibc_var17	128	128	128	40	5120	655360	2097152	1815995566
BTC_ai_ibc_var17	128	128	128	72	9216	1179648	2097152	3256460202
BTC_ai_ibc_var17	128	128	128	72	9216	1179648	2097152	3255586889
BTC_ai_ibc_var17	128	128	128	72	9216	1179648	2097152	3253200860
BTC_ai_ibc_var17	128	128	128	72	9216	1179648	2097152	3260951995
BTC_ai_ibc_var17	128	128	128	72	9216	1179648	2097152	3264740248
BTC_ai_ibc_var17	128	128	128	104	13312	1703936	2097152	4706691428
BTC_ai_ibc_var17	128	128	128	104	13312	1703936	2097152	4717826611
BTC_ai_ibc_var17	128	128	128	104	13312	1703936	2097152	4727305520
BTC_ai_ibc_var17	128	128	128	104	13312	1703936	2097152	4742571377
BTC_ai_ibc_var17	128	128	128	104	13312	1703936	2097152	4709335188
BTC_ai_ibc_var17	128	128	128	136	17408	2228224	2097152	6164745353
BTC_ai_ibc_var17	128	128	128	136	17408	2228224	2097152	6137883674
BTC_ai_ibc_var17	128	128	128	136	17408	2228224	2097152	6135597810
BTC_ai_ibc_var17	128	128	128	136	17408	2228224	2097152	6117463081
BTC_ai_ibc_var17	128	128	128	136	17408	2228224	2097152	6128227797
BTC_ai_ibc_var17	128	128	128	168	21504	2752512	2097152	7606211191
BTC_ai_ibc_var17	128	128	128	168	21504	2752512	2097152	7600917028
BTC_ai_ibc_var17	128	128	128	168	21504	2752512	2097152	7557914965
BTC_ai_ibc_var17	128	128	128	168	21504	2752512	2097152	7565435603
BTC_ai_ibc_var17	128	128	128	168	21504	2752512	2097152	7548354849
BTC_ai_ibc_var17	128	128	128	200	25600	3276800	2097152	9010253448
BTC_ai_ibc_var17	128	128	128	200	25600	3276800	2097152	9034972489
BTC_ai_ibc_var17	128	128	128	200	25600	3276800	2097152	9008204965
BTC_ai_ibc_var17	128	128	128	200	25600	3276800	2097152	8997185584
BTC_ai_ibc_var17	128	128	128	200	25600	3276800	2097152	8987935127
BTC_ai_ibc_var17	128	128	128	232	29696	3801088	2097152	10710031516
BTC_ai_ibc_var17	128	128	128	232	29696	3801088	2097152	10619351782
BTC_ai_ibc_var17	128	128	128	232	29696	3801088	2097152	10664884953
BTC_ai_ibc_var17	128	128	128	232	29696	3801088	2097152	10466358507
BTC_ai_ibc_var17	128	128	128	232	29696	3801088	2097152	10527961647
BTC_ai_ibc_var17	128	128	128	264	33792	4325376	2097152	11933453224
BTC_ai_ibc_var17	128	128	128	264	33792	4325376	2097152	11931623524
BTC_ai_ibc_var17	128	128	128	264	33792	4325376	2097152	11919564313
BTC_ai_ibc_var17	128	128	128	264	33792	4325376	2097152	11949351351
BTC_ai_ibc_var17	128	128	128	264	33792	4325376	2097152	11914335950
BTC_ai_ibc_var17	128	128	128	296	37888	4849664	2097152	13324103430
BTC_ai_ibc_var17	128	128	128	296	37888	4849664	2097152	13363898321
BTC_ai_ibc_var17	128	128	128	296	37888	4849664	2097152	13315911712
BTC_ai_ibc_var17	128	128	128	296	37888	4849664	2097152	13330413453
BTC_ai_ibc_var17	128	128	128	296	37888	4849664	2097152	13363967500
BTC_ai_ibc_var17	128	128	128	328	41984	5373952	2097152	14758387243
BTC_ai_ibc_var17	128	128	128	328	41984	5373952	2097152	14761534903
BTC_ai_ibc_var17	128	128	128	328	41984	5373952	2097152	14792819188
BTC_ai_ibc_var17	128	128	128	328	41984	5373952	2097152	14789528323
BTC_ai_ibc_var17	128	128	128	328	41984	5373952	2097152	14755007250
BTC_ai_ibc_var17	128	128	128	360	46080	5898240	2097152	16234431248
BTC_ai_ibc_var17	128	128	128	360	46080	5898240	2097152	16203623041
BTC_ai_ibc_var17	128	128	128	360	46080	5898240	2097152	16201362862
BTC_ai_ibc_var17	128	128	128	360	46080	5898240	2097152	16222152125
BTC_ai_ibc_var17	128	128	128	360	46080	5898240	2097152	16183194680
BTC_ai_ibc_var17	128	128	128	392	50176	6422528	2097152	17679179196
BTC_ai_ibc_var17	128	128	128	392	50176	6422528	2097152	17630204088
BTC_ai_ibc_var17	128	128	128	392	50176	6422528	2097152	17637323779
BTC_ai_ibc_var17	128	128	128	392	50176	6422528	2097152	17680946276
BTC_ai_ibc_var17	128	128	128	392	50176	6422528	2097152	17639789966
BTC_ai_ibc_var17	128	128	128	424	54272	6946816	2097152	19091760094
BTC_ai_ibc_var17	128	128	128	424	54272	6946816	2097152	19044692175
BTC_ai_ibc_var17	128	128	128	424	54272	6946816	2097152	19101085151
BTC_ai_ibc_var17	128	128	128	424	54272	6946816	2097152	19050287798
BTC_ai_ibc_var17	128	128	128	424	54272	6946816	2097152	19070446255
BTC_ai_ibc_var17	128	128	128	456	58368	7471104	2097152	20514364058
BTC_ai_ibc_var17	128	128	128	456	58368	7471104	2097152	20513761141
BTC_ai_ibc_var17	128	128	128	456	58368	7471104	2097152	20569659463
BTC_ai_ibc_var17	128	128	128	456	58368	7471104	2097152	20510944275
BTC_ai_ibc_var17	128	128	128	456	58368	7471104	2097152	20547693775
BTC_ai_ibc_var17	128	128	128	488	62464	7995392	2097152	21890795824
BTC_ai_ibc_var17	128	128	128	488	62464	7995392	2097152	21926674551
BTC_ai_ibc_var17	128	128	128	488	62464	7995392	2097152	21875458264
BTC_ai_ibc_var17	128	128	128	488	62464	7995392	2097152	21900253113
BTC_ai_ibc_var17	128	128	128	488	62464	7995392	2097152	21913043666
BTC_ai_ibc_var17	128	128	128	520	66560	8519680	2097152	23415521080
BTC_ai_ibc_var17	128	128	128	520	66560	8519680	2097152	23468753006
BTC_ai_ibc_var17	128	128	128	520	66560	8519680	2097152	23388185936
BTC_ai_ibc_var17	128	128	128	520	66560	8519680	2097152	23458155538
BTC_ai_ibc_var17	128	128	128	520	66560	8519680	2097152	23396492980
BTC_ai_ibc_var17	128	128	128	552	70656	9043968	2097152	25283195459
BTC_ai_ibc_var17	128	128	128	552	70656	9043968	2097152	24822277236
BTC_ai_ibc_var17	128	128	128	552	70656	9043968	2097152	24875321260
BTC_ai_ibc_var17	128	128	128	552	70656	9043968	2097152	24881611580
BTC_ai_ibc_var17	128	128	128	552	70656	9043968	2097152	24820375123
BTC_ai_ibc_var17	128	128	128	584	74752	9568256	2097152	26524143134
BTC_ai_ibc_var17	128	128	128	584	74752	9568256	2097152	26577274145
BTC_ai_ibc_var17	128	128	128	584	74752	9568256	2097152	26488055210
BTC_ai_ibc_var17	128	128	128	584	74752	9568256	2097152	26532866311
BTC_ai_ibc_var17	128	128	128	584	74752	9568256	2097152	26480142425
BTC_ai_ibc_var17	128	128	128	616	78848	10092544	2097152	28055276844
BTC_ai_ibc_var17	128	128	128	616	78848	10092544	2097152	28162863204
BTC_ai_ibc_var17	128	128	128	616	78848	10092544	2097152	28198385314
BTC_ai_ibc_var17	128	128	128	616	78848	10092544	2097152	28217048642
BTC_ai_ibc_var17	128	128	128	616	78848	10092544	2097152	28216735562
BTC_ai_ibc_var17	128	128	128	648	82944	10616832	2097152	29763705810
BTC_ai_ibc_var17	128	128	128	648	82944	10616832	2097152	29796409325
BTC_ai_ibc_var17	128	128	128	648	82944	10616832	2097152	29817772765
BTC_ai_ibc_var17	128	128	128	648	82944	10616832	2097152	29781943044
BTC_ai_ibc_var17	128	128	128	648	82944	10616832	2097152	29764801012
BTC_ai_ibc_var17	128	128	128	680	87040	11141120	2097152	31287877985
BTC_ai_ibc_var17	128	128	128	680	87040	11141120	2097152	31139208875
BTC_ai_ibc_var17	128	128	128	680	87040	11141120	2097152	31139769291
BTC_ai_ibc_var17	128	128	128	680	87040	11141120	2097152	31151582700
BTC_ai_ibc_var17	128	128	128	680	87040	11141120	2097152	31150625218
BTC_ai_ibc_var17	128	128	128	712	91136	11665408	2097152	32649684225
BTC_ai_ibc_var17	128	128	128	712	91136	11665408	2097152	32642715874
BTC_ai_ibc_var17	128	128	128	712	91136	11665408	2097152	32622868958
BTC_ai_ibc_var17	128	128	128	712	91136	11665408	2097152	32687088078
BTC_ai_ibc_var17	128	128	128	712	91136	11665408	2097152	32933637467
BTC_ai_ibc_var17	128	128	128	744	95232	12189696	2097152	33603891925
BTC_ai_ibc_var17	128	128	128	744	95232	12189696	2097152	33640665445
BTC_ai_ibc_var17	128	128	128	744	95232	12189696	2097152	33608015134
BTC_ai_ibc_var17	128	128	128	744	95232	12189696	2097152	33652033868
BTC_ai_ibc_var17	128	128	128	744	95232	12189696	2097152	33633271656
BTC_ai_ibc_var17	128	128	128	776	99328	12713984	2097152	35186883203
BTC_ai_ibc_var17	128	128	128	776	99328	12713984	2097152	35177191084
BTC_ai_ibc_var17	128	128	128	776	99328	12713984	2097152	35145897867
BTC_ai_ibc_var17	128	128	128	776	99328	12713984	2097152	35176238586
BTC_ai_ibc_var17	128	128	128	776	99328	12713984	2097152	35178735225
BTC_ai_ibc_var17	128	128	128	808	103424	13238272	2097152	36638231031
BTC_ai_ibc_var17	128	128	128	808	103424	13238272	2097152	36564892619
BTC_ai_ibc_var17	128	128	128	808	103424	13238272	2097152	36593538573
BTC_ai_ibc_var17	128	128	128	808	103424	13238272	2097152	36621908493
BTC_ai_ibc_var17	128	128	128	808	103424	13238272	2097152	36583814141


==> figures/data/ai_ibc2/meas/var18.dat <==
BTC_ai_ibc_var18	128	128	128	8	1024	131072	2097152	380666020
BTC_ai_ibc_var18	128	128	128	8	1024	131072	2097152	361542965
BTC_ai_ibc_var18	128	128	128	8	1024	131072	2097152	361270290
BTC_ai_ibc_var18	128	128	128	8	1024	131072	2097152	361046756
BTC_ai_ibc_var18	128	128	128	8	1024	131072	2097152	362639890
BTC_ai_ibc_var18	128	128	128	40	5120	655360	2097152	1796467923
BTC_ai_ibc_var18	128	128	128	40	5120	655360	2097152	1793864032
BTC_ai_ibc_var18	128	128	128	40	5120	655360	2097152	1802146124
BTC_ai_ibc_var18	128	128	128	40	5120	655360	2097152	1799898934
BTC_ai_ibc_var18	128	128	128	40	5120	655360	2097152	1793765829
BTC_ai_ibc_var18	128	128	128	72	9216	1179648	2097152	3290555373
BTC_ai_ibc_var18	128	128	128	72	9216	1179648	2097152	3239413722
BTC_ai_ibc_var18	128	128	128	72	9216	1179648	2097152	3256570402
BTC_ai_ibc_var18	128	128	128	72	9216	1179648	2097152	3244939046
BTC_ai_ibc_var18	128	128	128	72	9216	1179648	2097152	3241499965
BTC_ai_ibc_var18	128	128	128	104	13312	1703936	2097152	4699525526
BTC_ai_ibc_var18	128	128	128	104	13312	1703936	2097152	4693205623
BTC_ai_ibc_var18	128	128	128	104	13312	1703936	2097152	4689283169
BTC_ai_ibc_var18	128	128	128	104	13312	1703936	2097152	4693485817
BTC_ai_ibc_var18	128	128	128	104	13312	1703936	2097152	4692044569
BTC_ai_ibc_var18	128	128	128	136	17408	2228224	2097152	6384653869
BTC_ai_ibc_var18	128	128	128	136	17408	2228224	2097152	6312772757
BTC_ai_ibc_var18	128	128	128	136	17408	2228224	2097152	6293932444
BTC_ai_ibc_var18	128	128	128	136	17408	2228224	2097152	6143022974
BTC_ai_ibc_var18	128	128	128	136	17408	2228224	2097152	6138810020
BTC_ai_ibc_var18	128	128	128	168	21504	2752512	2097152	7580312075
BTC_ai_ibc_var18	128	128	128	168	21504	2752512	2097152	7589565260
BTC_ai_ibc_var18	128	128	128	168	21504	2752512	2097152	7633179039
BTC_ai_ibc_var18	128	128	128	168	21504	2752512	2097152	7602832216
BTC_ai_ibc_var18	128	128	128	168	21504	2752512	2097152	7586162954
BTC_ai_ibc_var18	128	128	128	200	25600	3276800	2097152	9034152390
BTC_ai_ibc_var18	128	128	128	200	25600	3276800	2097152	9031548412
BTC_ai_ibc_var18	128	128	128	200	25600	3276800	2097152	9109509133
BTC_ai_ibc_var18	128	128	128	200	25600	3276800	2097152	9031611139
BTC_ai_ibc_var18	128	128	128	200	25600	3276800	2097152	9039467086
BTC_ai_ibc_var18	128	128	128	232	29696	3801088	2097152	10483384579
BTC_ai_ibc_var18	128	128	128	232	29696	3801088	2097152	10513086818
BTC_ai_ibc_var18	128	128	128	232	29696	3801088	2097152	10502866758
BTC_ai_ibc_var18	128	128	128	232	29696	3801088	2097152	10484078494
BTC_ai_ibc_var18	128	128	128	232	29696	3801088	2097152	10490051420
BTC_ai_ibc_var18	128	128	128	264	33792	4325376	2097152	12005705221
BTC_ai_ibc_var18	128	128	128	264	33792	4325376	2097152	11946138817
BTC_ai_ibc_var18	128	128	128	264	33792	4325376	2097152	11948253421
BTC_ai_ibc_var18	128	128	128	264	33792	4325376	2097152	11946446646
BTC_ai_ibc_var18	128	128	128	264	33792	4325376	2097152	12014882516
BTC_ai_ibc_var18	128	128	128	296	37888	4849664	2097152	13395270267
BTC_ai_ibc_var18	128	128	128	296	37888	4849664	2097152	13399821861
BTC_ai_ibc_var18	128	128	128	296	37888	4849664	2097152	13473130388
BTC_ai_ibc_var18	128	128	128	296	37888	4849664	2097152	13402779541
BTC_ai_ibc_var18	128	128	128	296	37888	4849664	2097152	13399572140
BTC_ai_ibc_var18	128	128	128	328	41984	5373952	2097152	14912631571
BTC_ai_ibc_var18	128	128	128	328	41984	5373952	2097152	14861996516
BTC_ai_ibc_var18	128	128	128	328	41984	5373952	2097152	14858371416
BTC_ai_ibc_var18	128	128	128	328	41984	5373952	2097152	14893292674
BTC_ai_ibc_var18	128	128	128	328	41984	5373952	2097152	14860372234
BTC_ai_ibc_var18	128	128	128	360	46080	5898240	2097152	16331759179
BTC_ai_ibc_var18	128	128	128	360	46080	5898240	2097152	16351081414
BTC_ai_ibc_var18	128	128	128	360	46080	5898240	2097152	16315051334
BTC_ai_ibc_var18	128	128	128	360	46080	5898240	2097152	16393402294
BTC_ai_ibc_var18	128	128	128	360	46080	5898240	2097152	16347811897
BTC_ai_ibc_var18	128	128	128	392	50176	6422528	2097152	17814928022
BTC_ai_ibc_var18	128	128	128	392	50176	6422528	2097152	17870075838
BTC_ai_ibc_var18	128	128	128	392	50176	6422528	2097152	17887923554
BTC_ai_ibc_var18	128	128	128	392	50176	6422528	2097152	17996944725
BTC_ai_ibc_var18	128	128	128	392	50176	6422528	2097152	17927316456
BTC_ai_ibc_var18	128	128	128	424	54272	6946816	2097152	19369387977
BTC_ai_ibc_var18	128	128	128	424	54272	6946816	2097152	19276886841
BTC_ai_ibc_var18	128	128	128	424	54272	6946816	2097152	19285033309
BTC_ai_ibc_var18	128	128	128	424	54272	6946816	2097152	19338279422
BTC_ai_ibc_var18	128	128	128	424	54272	6946816	2097152	19290983646
BTC_ai_ibc_var18	128	128	128	456	58368	7471104	2097152	20838489787
BTC_ai_ibc_var18	128	128	128	456	58368	7471104	2097152	20781491148
BTC_ai_ibc_var18	128	128	128	456	58368	7471104	2097152	20835155768
BTC_ai_ibc_var18	128	128	128	456	58368	7471104	2097152	20781558280
BTC_ai_ibc_var18	128	128	128	456	58368	7471104	2097152	20863426649
BTC_ai_ibc_var18	128	128	128	488	62464	7995392	2097152	22156216609
BTC_ai_ibc_var18	128	128	128	488	62464	7995392	2097152	22261042801
BTC_ai_ibc_var18	128	128	128	488	62464	7995392	2097152	22148165635
BTC_ai_ibc_var18	128	128	128	488	62464	7995392	2097152	22204460687
BTC_ai_ibc_var18	128	128	128	488	62464	7995392	2097152	22585548499
BTC_ai_ibc_var18	128	128	128	520	66560	8519680	2097152	23487438840
BTC_ai_ibc_var18	128	128	128	520	66560	8519680	2097152	23518048680
BTC_ai_ibc_var18	128	128	128	520	66560	8519680	2097152	23445766070
BTC_ai_ibc_var18	128	128	128	520	66560	8519680	2097152	23498800929
BTC_ai_ibc_var18	128	128	128	520	66560	8519680	2097152	23435354314
BTC_ai_ibc_var18	128	128	128	552	70656	9043968	2097152	25203191655
BTC_ai_ibc_var18	128	128	128	552	70656	9043968	2097152	25159314837
BTC_ai_ibc_var18	128	128	128	552	70656	9043968	2097152	25193186315
BTC_ai_ibc_var18	128	128	128	552	70656	9043968	2097152	25185036747
BTC_ai_ibc_var18	128	128	128	552	70656	9043968	2097152	25142972213
BTC_ai_ibc_var18	128	128	128	584	74752	9568256	2097152	26866885142
BTC_ai_ibc_var18	128	128	128	584	74752	9568256	2097152	26775469417
BTC_ai_ibc_var18	128	128	128	584	74752	9568256	2097152	26833441840
BTC_ai_ibc_var18	128	128	128	584	74752	9568256	2097152	26838420006
BTC_ai_ibc_var18	128	128	128	584	74752	9568256	2097152	26767381617
BTC_ai_ibc_var18	128	128	128	616	78848	10092544	2097152	28456584479
BTC_ai_ibc_var18	128	128	128	616	78848	10092544	2097152	28460859494
BTC_ai_ibc_var18	128	128	128	616	78848	10092544	2097152	28389548074
BTC_ai_ibc_var18	128	128	128	616	78848	10092544	2097152	28416039080
BTC_ai_ibc_var18	128	128	128	616	78848	10092544	2097152	28449790886
BTC_ai_ibc_var18	128	128	128	648	82944	10616832	2097152	29940867130
BTC_ai_ibc_var18	128	128	128	648	82944	10616832	2097152	29978026117
BTC_ai_ibc_var18	128	128	128	648	82944	10616832	2097152	29988995438
BTC_ai_ibc_var18	128	128	128	648	82944	10616832	2097152	29959551070
BTC_ai_ibc_var18	128	128	128	648	82944	10616832	2097152	29958707323
BTC_ai_ibc_var18	128	128	128	680	87040	11141120	2097152	31498378234
BTC_ai_ibc_var18	128	128	128	680	87040	11141120	2097152	31574363501
BTC_ai_ibc_var18	128	128	128	680	87040	11141120	2097152	31471188638
BTC_ai_ibc_var18	128	128	128	680	87040	11141120	2097152	31490048187
BTC_ai_ibc_var18	128	128	128	680	87040	11141120	2097152	31514549463
BTC_ai_ibc_var18	128	128	128	712	91136	11665408	2097152	33271928823
BTC_ai_ibc_var18	128	128	128	712	91136	11665408	2097152	32932385189
BTC_ai_ibc_var18	128	128	128	712	91136	11665408	2097152	32950342071
BTC_ai_ibc_var18	128	128	128	712	91136	11665408	2097152	32944326675
BTC_ai_ibc_var18	128	128	128	712	91136	11665408	2097152	32951360244
BTC_ai_ibc_var18	128	128	128	744	95232	12189696	2097152	34148539778
BTC_ai_ibc_var18	128	128	128	744	95232	12189696	2097152	34125827478
BTC_ai_ibc_var18	128	128	128	744	95232	12189696	2097152	34118397180
BTC_ai_ibc_var18	128	128	128	744	95232	12189696	2097152	34127483445
BTC_ai_ibc_var18	128	128	128	744	95232	12189696	2097152	34156054607
BTC_ai_ibc_var18	128	128	128	776	99328	12713984	2097152	35493663893
BTC_ai_ibc_var18	128	128	128	776	99328	12713984	2097152	35442442899
BTC_ai_ibc_var18	128	128	128	776	99328	12713984	2097152	35456096710
BTC_ai_ibc_var18	128	128	128	776	99328	12713984	2097152	35425622599
BTC_ai_ibc_var18	128	128	128	776	99328	12713984	2097152	35458914574
BTC_ai_ibc_var18	128	128	128	808	103424	13238272	2097152	36902675755
BTC_ai_ibc_var18	128	128	128	808	103424	13238272	2097152	36946827257
BTC_ai_ibc_var18	128	128	128	808	103424	13238272	2097152	36891779917
BTC_ai_ibc_var18	128	128	128	808	103424	13238272	2097152	36936944710
BTC_ai_ibc_var18	128	128	128	808	103424	13238272	2097152	36962108555


==> figures/data/ai_ibc2/meas/var19.dat <==
BTC_ai_ibc_var19	128	128	128	8	1024	131072	2097152	131864808
BTC_ai_ibc_var19	128	128	128	8	1024	131072	2097152	16929688
BTC_ai_ibc_var19	128	128	128	8	1024	131072	2097152	15591685
BTC_ai_ibc_var19	128	128	128	8	1024	131072	2097152	15548667
BTC_ai_ibc_var19	128	128	128	8	1024	131072	2097152	15582246
BTC_ai_ibc_var19	128	128	128	40	5120	655360	2097152	92952546
BTC_ai_ibc_var19	128	128	128	40	5120	655360	2097152	92252316
BTC_ai_ibc_var19	128	128	128	40	5120	655360	2097152	91684376
BTC_ai_ibc_var19	128	128	128	40	5120	655360	2097152	91574924
BTC_ai_ibc_var19	128	128	128	40	5120	655360	2097152	91668686
BTC_ai_ibc_var19	128	128	128	72	9216	1179648	2097152	167042817
BTC_ai_ibc_var19	128	128	128	72	9216	1179648	2097152	166745998
BTC_ai_ibc_var19	128	128	128	72	9216	1179648	2097152	166700871
BTC_ai_ibc_var19	128	128	128	72	9216	1179648	2097152	166709368
BTC_ai_ibc_var19	128	128	128	72	9216	1179648	2097152	167487058
BTC_ai_ibc_var19	128	128	128	104	13312	1703936	2097152	242169881
BTC_ai_ibc_var19	128	128	128	104	13312	1703936	2097152	240802418
BTC_ai_ibc_var19	128	128	128	104	13312	1703936	2097152	240874044
BTC_ai_ibc_var19	128	128	128	104	13312	1703936	2097152	241031638
BTC_ai_ibc_var19	128	128	128	104	13312	1703936	2097152	240464784
BTC_ai_ibc_var19	128	128	128	136	17408	2228224	2097152	330585668
BTC_ai_ibc_var19	128	128	128	136	17408	2228224	2097152	318473773
BTC_ai_ibc_var19	128	128	128	136	17408	2228224	2097152	319344213
BTC_ai_ibc_var19	128	128	128	136	17408	2228224	2097152	318757740
BTC_ai_ibc_var19	128	128	128	136	17408	2228224	2097152	320065551
BTC_ai_ibc_var19	128	128	128	168	21504	2752512	2097152	397313840
BTC_ai_ibc_var19	128	128	128	168	21504	2752512	2097152	396170096
BTC_ai_ibc_var19	128	128	128	168	21504	2752512	2097152	394778169
BTC_ai_ibc_var19	128	128	128	168	21504	2752512	2097152	394837361
BTC_ai_ibc_var19	128	128	128	168	21504	2752512	2097152	394837414
BTC_ai_ibc_var19	128	128	128	200	25600	3276800	2097152	472743243
BTC_ai_ibc_var19	128	128	128	200	25600	3276800	2097152	471018952
BTC_ai_ibc_var19	128	128	128	200	25600	3276800	2097152	471131795
BTC_ai_ibc_var19	128	128	128	200	25600	3276800	2097152	472029778
BTC_ai_ibc_var19	128	128	128	200	25600	3276800	2097152	472774313
BTC_ai_ibc_var19	128	128	128	232	29696	3801088	2097152	548180764
BTC_ai_ibc_var19	128	128	128	232	29696	3801088	2097152	545027455
BTC_ai_ibc_var19	128	128	128	232	29696	3801088	2097152	545811423
BTC_ai_ibc_var19	128	128	128	232	29696	3801088	2097152	545783290
BTC_ai_ibc_var19	128	128	128	232	29696	3801088	2097152	544624681
BTC_ai_ibc_var19	128	128	128	264	33792	4325376	2097152	629712228
BTC_ai_ibc_var19	128	128	128	264	33792	4325376	2097152	626070424
BTC_ai_ibc_var19	128	128	128	264	33792	4325376	2097152	627415535
BTC_ai_ibc_var19	128	128	128	264	33792	4325376	2097152	636699544
BTC_ai_ibc_var19	128	128	128	264	33792	4325376	2097152	627348780
BTC_ai_ibc_var19	128	128	128	296	37888	4849664	2097152	712679697
BTC_ai_ibc_var19	128	128	128	296	37888	4849664	2097152	711146082
BTC_ai_ibc_var19	128	128	128	296	37888	4849664	2097152	710653583
BTC_ai_ibc_var19	128	128	128	296	37888	4849664	2097152	709043406
BTC_ai_ibc_var19	128	128	128	296	37888	4849664	2097152	709591792
BTC_ai_ibc_var19	128	128	128	328	41984	5373952	2097152	796947698
BTC_ai_ibc_var19	128	128	128	328	41984	5373952	2097152	794692208
BTC_ai_ibc_var19	128	128	128	328	41984	5373952	2097152	794067347
BTC_ai_ibc_var19	128	128	128	328	41984	5373952	2097152	795742830
BTC_ai_ibc_var19	128	128	128	328	41984	5373952	2097152	797848822
BTC_ai_ibc_var19	128	128	128	360	46080	5898240	2097152	877791280
BTC_ai_ibc_var19	128	128	128	360	46080	5898240	2097152	874605328
BTC_ai_ibc_var19	128	128	128	360	46080	5898240	2097152	875897811
BTC_ai_ibc_var19	128	128	128	360	46080	5898240	2097152	874007232
BTC_ai_ibc_var19	128	128	128	360	46080	5898240	2097152	873633541
BTC_ai_ibc_var19	128	128	128	392	50176	6422528	2097152	954845814
BTC_ai_ibc_var19	128	128	128	392	50176	6422528	2097152	951287954
BTC_ai_ibc_var19	128	128	128	392	50176	6422528	2097152	966137757
BTC_ai_ibc_var19	128	128	128	392	50176	6422528	2097152	953765060
BTC_ai_ibc_var19	128	128	128	392	50176	6422528	2097152	953638305
BTC_ai_ibc_var19	128	128	128	424	54272	6946816	2097152	1036946332
BTC_ai_ibc_var19	128	128	128	424	54272	6946816	2097152	1034355564
BTC_ai_ibc_var19	128	128	128	424	54272	6946816	2097152	1032089302
BTC_ai_ibc_var19	128	128	128	424	54272	6946816	2097152	1032368232
BTC_ai_ibc_var19	128	128	128	424	54272	6946816	2097152	1040912974
BTC_ai_ibc_var19	128	128	128	456	58368	7471104	2097152	1132864250
BTC_ai_ibc_var19	128	128	128	456	58368	7471104	2097152	1124546820
BTC_ai_ibc_var19	128	128	128	456	58368	7471104	2097152	1142591390
BTC_ai_ibc_var19	128	128	128	456	58368	7471104	2097152	1140877176
BTC_ai_ibc_var19	128	128	128	456	58368	7471104	2097152	1116340608
BTC_ai_ibc_var19	128	128	128	488	62464	7995392	2097152	1196441107
BTC_ai_ibc_var19	128	128	128	488	62464	7995392	2097152	1195876204
BTC_ai_ibc_var19	128	128	128	488	62464	7995392	2097152	1208156660
BTC_ai_ibc_var19	128	128	128	488	62464	7995392	2097152	1193036313
BTC_ai_ibc_var19	128	128	128	488	62464	7995392	2097152	1192561107
BTC_ai_ibc_var19	128	128	128	520	66560	8519680	2097152	1273873707
BTC_ai_ibc_var19	128	128	128	520	66560	8519680	2097152	1273323278
BTC_ai_ibc_var19	128	128	128	520	66560	8519680	2097152	1270347160
BTC_ai_ibc_var19	128	128	128	520	66560	8519680	2097152	1273120691
BTC_ai_ibc_var19	128	128	128	520	66560	8519680	2097152	1273328199
BTC_ai_ibc_var19	128	128	128	552	70656	9043968	2097152	1355429883
BTC_ai_ibc_var19	128	128	128	552	70656	9043968	2097152	1350029153
BTC_ai_ibc_var19	128	128	128	552	70656	9043968	2097152	1350878331
BTC_ai_ibc_var19	128	128	128	552	70656	9043968	2097152	1356412901
BTC_ai_ibc_var19	128	128	128	552	70656	9043968	2097152	1350585790
BTC_ai_ibc_var19	128	128	128	584	74752	9568256	2097152	1429079036
BTC_ai_ibc_var19	128	128	128	584	74752	9568256	2097152	1429160270
BTC_ai_ibc_var19	128	128	128	584	74752	9568256	2097152	1432621624
BTC_ai_ibc_var19	128	128	128	584	74752	9568256	2097152	1429008970
BTC_ai_ibc_var19	128	128	128	584	74752	9568256	2097152	1429578205
BTC_ai_ibc_var19	128	128	128	616	78848	10092544	2097152	1511503031
BTC_ai_ibc_var19	128	128	128	616	78848	10092544	2097152	1530266110
BTC_ai_ibc_var19	128	128	128	616	78848	10092544	2097152	1516125721
BTC_ai_ibc_var19	128	128	128	616	78848	10092544	2097152	1505276637
BTC_ai_ibc_var19	128	128	128	616	78848	10092544	2097152	1505586339
BTC_ai_ibc_var19	128	128	128	648	82944	10616832	2097152	1586940214
BTC_ai_ibc_var19	128	128	128	648	82944	10616832	2097152	1585556442
BTC_ai_ibc_var19	128	128	128	648	82944	10616832	2097152	1586357855
BTC_ai_ibc_var19	128	128	128	648	82944	10616832	2097152	1598869587
BTC_ai_ibc_var19	128	128	128	648	82944	10616832	2097152	1587826747
BTC_ai_ibc_var19	128	128	128	680	87040	11141120	2097152	1666844383
BTC_ai_ibc_var19	128	128	128	680	87040	11141120	2097152	1666389733
BTC_ai_ibc_var19	128	128	128	680	87040	11141120	2097152	1670977694
BTC_ai_ibc_var19	128	128	128	680	87040	11141120	2097152	1661912420
BTC_ai_ibc_var19	128	128	128	680	87040	11141120	2097152	1662900705
BTC_ai_ibc_var19	128	128	128	712	91136	11665408	2097152	1744257959
BTC_ai_ibc_var19	128	128	128	712	91136	11665408	2097152	1741341971
BTC_ai_ibc_var19	128	128	128	712	91136	11665408	2097152	1741479345
BTC_ai_ibc_var19	128	128	128	712	91136	11665408	2097152	1742043981
BTC_ai_ibc_var19	128	128	128	712	91136	11665408	2097152	1744416607
BTC_ai_ibc_var19	128	128	128	744	95232	12189696	2097152	1824087004
BTC_ai_ibc_var19	128	128	128	744	95232	12189696	2097152	1826757321
BTC_ai_ibc_var19	128	128	128	744	95232	12189696	2097152	1819693817
BTC_ai_ibc_var19	128	128	128	744	95232	12189696	2097152	1819729573
BTC_ai_ibc_var19	128	128	128	744	95232	12189696	2097152	1818901336
BTC_ai_ibc_var19	128	128	128	776	99328	12713984	2097152	1900539297
BTC_ai_ibc_var19	128	128	128	776	99328	12713984	2097152	1923357691
BTC_ai_ibc_var19	128	128	128	776	99328	12713984	2097152	1896516829
BTC_ai_ibc_var19	128	128	128	776	99328	12713984	2097152	1897561920
BTC_ai_ibc_var19	128	128	128	776	99328	12713984	2097152	1900439747
BTC_ai_ibc_var19	128	128	128	808	103424	13238272	2097152	1982981725
BTC_ai_ibc_var19	128	128	128	808	103424	13238272	2097152	1989432602
BTC_ai_ibc_var19	128	128	128	808	103424	13238272	2097152	1977885703
BTC_ai_ibc_var19	128	128	128	808	103424	13238272	2097152	1982877935
BTC_ai_ibc_var19	128	128	128	808	103424	13238272	2097152	1984305663
BTC_ai_ibc_var19	128	128	128	840	107520	13762560	2097152	2064913694
BTC_ai_ibc_var19	128	128	128	840	107520	13762560	2097152	2054131191
BTC_ai_ibc_var19	128	128	128	840	107520	13762560	2097152	2054739984
BTC_ai_ibc_var19	128	128	128	840	107520	13762560	2097152	2054453395
BTC_ai_ibc_var19	128	128	128	840	107520	13762560	2097152	2058928570
BTC_ai_ibc_var19	128	128	128	872	111616	14286848	2097152	2137889464
BTC_ai_ibc_var19	128	128	128	872	111616	14286848	2097152	2132590578
BTC_ai_ibc_var19	128	128	128	872	111616	14286848	2097152	2133130154
BTC_ai_ibc_var19	128	128	128	872	111616	14286848	2097152	2135429146
BTC_ai_ibc_var19	128	128	128	872	111616	14286848	2097152	2141501222
BTC_ai_ibc_var19	128	128	128	904	115712	14811136	2097152	2213033754
BTC_ai_ibc_var19	128	128	128	904	115712	14811136	2097152	2209966400
BTC_ai_ibc_var19	128	128	128	904	115712	14811136	2097152	2229545565
BTC_ai_ibc_var19	128	128	128	904	115712	14811136	2097152	2210775392
BTC_ai_ibc_var19	128	128	128	904	115712	14811136	2097152	2212713212
BTC_ai_ibc_var19	128	128	128	936	119808	15335424	2097152	2296092668
BTC_ai_ibc_var19	128	128	128	936	119808	15335424	2097152	2310168769
BTC_ai_ibc_var19	128	128	128	936	119808	15335424	2097152	2288114566
BTC_ai_ibc_var19	128	128	128	936	119808	15335424	2097152	2287622108
BTC_ai_ibc_var19	128	128	128	936	119808	15335424	2097152	2310046856
BTC_ai_ibc_var19	128	128	128	968	123904	15859712	2097152	2369441399
BTC_ai_ibc_var19	128	128	128	968	123904	15859712	2097152	2367049558
BTC_ai_ibc_var19	128	128	128	968	123904	15859712	2097152	2366481019
BTC_ai_ibc_var19	128	128	128	968	123904	15859712	2097152	2366294878
BTC_ai_ibc_var19	128	128	128	968	123904	15859712	2097152	2371069070
BTC_ai_ibc_var19	128	128	128	1000	128000	16384000	2097152	2451679717
BTC_ai_ibc_var19	128	128	128	1000	128000	16384000	2097152	2445458191
BTC_ai_ibc_var19	128	128	128	1000	128000	16384000	2097152	2448415312
BTC_ai_ibc_var19	128	128	128	1000	128000	16384000	2097152	2451832391
BTC_ai_ibc_var19	128	128	128	1000	128000	16384000	2097152	2445203320


==> figures/data/ai_ibc2/meas/var2.dat <==
BTC_ai_ibc_var2	128	128	128	8	1024	131072	2097152	272099514
BTC_ai_ibc_var2	128	128	128	8	1024	131072	2097152	130079578
BTC_ai_ibc_var2	128	128	128	8	1024	131072	2097152	129625266
BTC_ai_ibc_var2	128	128	128	8	1024	131072	2097152	130099287
BTC_ai_ibc_var2	128	128	128	8	1024	131072	2097152	148038763
BTC_ai_ibc_var2	128	128	128	40	5120	655360	2097152	412319116
BTC_ai_ibc_var2	128	128	128	40	5120	655360	2097152	374838138
BTC_ai_ibc_var2	128	128	128	40	5120	655360	2097152	373101770
BTC_ai_ibc_var2	128	128	128	40	5120	655360	2097152	375161114
BTC_ai_ibc_var2	128	128	128	40	5120	655360	2097152	373112877
BTC_ai_ibc_var2	128	128	128	72	9216	1179648	2097152	573051734
BTC_ai_ibc_var2	128	128	128	72	9216	1179648	2097152	577183247
BTC_ai_ibc_var2	128	128	128	72	9216	1179648	2097152	573327760
BTC_ai_ibc_var2	128	128	128	72	9216	1179648	2097152	573832787
BTC_ai_ibc_var2	128	128	128	72	9216	1179648	2097152	576887821
BTC_ai_ibc_var2	128	128	128	104	13312	1703936	2097152	972895554
BTC_ai_ibc_var2	128	128	128	104	13312	1703936	2097152	949594458
BTC_ai_ibc_var2	128	128	128	104	13312	1703936	2097152	832143586
BTC_ai_ibc_var2	128	128	128	104	13312	1703936	2097152	819719662
BTC_ai_ibc_var2	128	128	128	104	13312	1703936	2097152	818993380
BTC_ai_ibc_var2	128	128	128	136	17408	2228224	2097152	1171936102
BTC_ai_ibc_var2	128	128	128	136	17408	2228224	2097152	1173204751
BTC_ai_ibc_var2	128	128	128	136	17408	2228224	2097152	1171353344
BTC_ai_ibc_var2	128	128	128	136	17408	2228224	2097152	1173412781
BTC_ai_ibc_var2	128	128	128	136	17408	2228224	2097152	1169541744
BTC_ai_ibc_var2	128	128	128	168	21504	2752512	2097152	1454484120
BTC_ai_ibc_var2	128	128	128	168	21504	2752512	2097152	1453146598
BTC_ai_ibc_var2	128	128	128	168	21504	2752512	2097152	1457251025
BTC_ai_ibc_var2	128	128	128	168	21504	2752512	2097152	1454561220
BTC_ai_ibc_var2	128	128	128	168	21504	2752512	2097152	1455144890
BTC_ai_ibc_var2	128	128	128	200	25600	3276800	2097152	1856843936
BTC_ai_ibc_var2	128	128	128	200	25600	3276800	2097152	1875082792
BTC_ai_ibc_var2	128	128	128	200	25600	3276800	2097152	1886264149
BTC_ai_ibc_var2	128	128	128	200	25600	3276800	2097152	1879259309
BTC_ai_ibc_var2	128	128	128	200	25600	3276800	2097152	1867408144
BTC_ai_ibc_var2	128	128	128	232	29696	3801088	2097152	2279870134
BTC_ai_ibc_var2	128	128	128	232	29696	3801088	2097152	2270314399
BTC_ai_ibc_var2	128	128	128	232	29696	3801088	2097152	2293884736
BTC_ai_ibc_var2	128	128	128	232	29696	3801088	2097152	2278763953
BTC_ai_ibc_var2	128	128	128	232	29696	3801088	2097152	2308032860
BTC_ai_ibc_var2	128	128	128	264	33792	4325376	2097152	3100070076
BTC_ai_ibc_var2	128	128	128	264	33792	4325376	2097152	3107427647
BTC_ai_ibc_var2	128	128	128	264	33792	4325376	2097152	3109655524
BTC_ai_ibc_var2	128	128	128	264	33792	4325376	2097152	3110596580
BTC_ai_ibc_var2	128	128	128	264	33792	4325376	2097152	3101528425
BTC_ai_ibc_var2	128	128	128	296	37888	4849664	2097152	3855471701
BTC_ai_ibc_var2	128	128	128	296	37888	4849664	2097152	3856341313
BTC_ai_ibc_var2	128	128	128	296	37888	4849664	2097152	3879865988
BTC_ai_ibc_var2	128	128	128	296	37888	4849664	2097152	3851840701
BTC_ai_ibc_var2	128	128	128	296	37888	4849664	2097152	3864639722
BTC_ai_ibc_var2	128	128	128	328	41984	5373952	2097152	4569281600
BTC_ai_ibc_var2	128	128	128	328	41984	5373952	2097152	4564661690
BTC_ai_ibc_var2	128	128	128	328	41984	5373952	2097152	4535069803
BTC_ai_ibc_var2	128	128	128	328	41984	5373952	2097152	4543162195
BTC_ai_ibc_var2	128	128	128	328	41984	5373952	2097152	4542289416
BTC_ai_ibc_var2	128	128	128	360	46080	5898240	2097152	5183378682
BTC_ai_ibc_var2	128	128	128	360	46080	5898240	2097152	5186509331
BTC_ai_ibc_var2	128	128	128	360	46080	5898240	2097152	5189186417
BTC_ai_ibc_var2	128	128	128	360	46080	5898240	2097152	5197136501
BTC_ai_ibc_var2	128	128	128	360	46080	5898240	2097152	5189221293
BTC_ai_ibc_var2	128	128	128	392	50176	6422528	2097152	5609773419
BTC_ai_ibc_var2	128	128	128	392	50176	6422528	2097152	5586053754
BTC_ai_ibc_var2	128	128	128	392	50176	6422528	2097152	5603062457
BTC_ai_ibc_var2	128	128	128	392	50176	6422528	2097152	5585428710
BTC_ai_ibc_var2	128	128	128	392	50176	6422528	2097152	5591926007
BTC_ai_ibc_var2	128	128	128	424	54272	6946816	2097152	6143688196
BTC_ai_ibc_var2	128	128	128	424	54272	6946816	2097152	6161885153
BTC_ai_ibc_var2	128	128	128	424	54272	6946816	2097152	6155397979
BTC_ai_ibc_var2	128	128	128	424	54272	6946816	2097152	6145202510
BTC_ai_ibc_var2	128	128	128	424	54272	6946816	2097152	6147185539
BTC_ai_ibc_var2	128	128	128	456	58368	7471104	2097152	6647614155
BTC_ai_ibc_var2	128	128	128	456	58368	7471104	2097152	6648603727
BTC_ai_ibc_var2	128	128	128	456	58368	7471104	2097152	6637935167
BTC_ai_ibc_var2	128	128	128	456	58368	7471104	2097152	6660490984
BTC_ai_ibc_var2	128	128	128	456	58368	7471104	2097152	6650972854
BTC_ai_ibc_var2	128	128	128	488	62464	7995392	2097152	7085758612
BTC_ai_ibc_var2	128	128	128	488	62464	7995392	2097152	7087262893
BTC_ai_ibc_var2	128	128	128	488	62464	7995392	2097152	7089571288
BTC_ai_ibc_var2	128	128	128	488	62464	7995392	2097152	7082992074
BTC_ai_ibc_var2	128	128	128	488	62464	7995392	2097152	7119689466
BTC_ai_ibc_var2	128	128	128	520	66560	8519680	2097152	7555107137
BTC_ai_ibc_var2	128	128	128	520	66560	8519680	2097152	7528520107
BTC_ai_ibc_var2	128	128	128	520	66560	8519680	2097152	7531926034
BTC_ai_ibc_var2	128	128	128	520	66560	8519680	2097152	7535264321
BTC_ai_ibc_var2	128	128	128	520	66560	8519680	2097152	7529902903
BTC_ai_ibc_var2	128	128	128	552	70656	9043968	2097152	7986291320
BTC_ai_ibc_var2	128	128	128	552	70656	9043968	2097152	7966154233
BTC_ai_ibc_var2	128	128	128	552	70656	9043968	2097152	7972043551
BTC_ai_ibc_var2	128	128	128	552	70656	9043968	2097152	7994621072
BTC_ai_ibc_var2	128	128	128	552	70656	9043968	2097152	7981762105
BTC_ai_ibc_var2	128	128	128	584	74752	9568256	2097152	8417370594
BTC_ai_ibc_var2	128	128	128	584	74752	9568256	2097152	8436326055
BTC_ai_ibc_var2	128	128	128	584	74752	9568256	2097152	8411160368
BTC_ai_ibc_var2	128	128	128	584	74752	9568256	2097152	8414893088
BTC_ai_ibc_var2	128	128	128	584	74752	9568256	2097152	8444798124
BTC_ai_ibc_var2	128	128	128	616	78848	10092544	2097152	8855104092
BTC_ai_ibc_var2	128	128	128	616	78848	10092544	2097152	8966078956
BTC_ai_ibc_var2	128	128	128	616	78848	10092544	2097152	8834348522
BTC_ai_ibc_var2	128	128	128	616	78848	10092544	2097152	8827649883
BTC_ai_ibc_var2	128	128	128	616	78848	10092544	2097152	8852825607
BTC_ai_ibc_var2	128	128	128	648	82944	10616832	2097152	9269868362
BTC_ai_ibc_var2	128	128	128	648	82944	10616832	2097152	9257121695
BTC_ai_ibc_var2	128	128	128	648	82944	10616832	2097152	9246113735
BTC_ai_ibc_var2	128	128	128	648	82944	10616832	2097152	9264632141
BTC_ai_ibc_var2	128	128	128	648	82944	10616832	2097152	9263120823
BTC_ai_ibc_var2	128	128	128	680	87040	11141120	2097152	9718489851
BTC_ai_ibc_var2	128	128	128	680	87040	11141120	2097152	9700204948
BTC_ai_ibc_var2	128	128	128	680	87040	11141120	2097152	9693022017
BTC_ai_ibc_var2	128	128	128	680	87040	11141120	2097152	9707617136
BTC_ai_ibc_var2	128	128	128	680	87040	11141120	2097152	9711488696
BTC_ai_ibc_var2	128	128	128	712	91136	11665408	2097152	10129476271
BTC_ai_ibc_var2	128	128	128	712	91136	11665408	2097152	10142971770
BTC_ai_ibc_var2	128	128	128	712	91136	11665408	2097152	10146585111
BTC_ai_ibc_var2	128	128	128	712	91136	11665408	2097152	10164081630
BTC_ai_ibc_var2	128	128	128	712	91136	11665408	2097152	10130214777
BTC_ai_ibc_var2	128	128	128	744	95232	12189696	2097152	10574586534
BTC_ai_ibc_var2	128	128	128	744	95232	12189696	2097152	10627871172
BTC_ai_ibc_var2	128	128	128	744	95232	12189696	2097152	10633271647
BTC_ai_ibc_var2	128	128	128	744	95232	12189696	2097152	10643529742
BTC_ai_ibc_var2	128	128	128	744	95232	12189696	2097152	10630447004
BTC_ai_ibc_var2	128	128	128	776	99328	12713984	2097152	11083036393
BTC_ai_ibc_var2	128	128	128	776	99328	12713984	2097152	11112647149
BTC_ai_ibc_var2	128	128	128	776	99328	12713984	2097152	11066479175
BTC_ai_ibc_var2	128	128	128	776	99328	12713984	2097152	11071807442
BTC_ai_ibc_var2	128	128	128	776	99328	12713984	2097152	11081216317
BTC_ai_ibc_var2	128	128	128	808	103424	13238272	2097152	11541474630
BTC_ai_ibc_var2	128	128	128	808	103424	13238272	2097152	11500181567
BTC_ai_ibc_var2	128	128	128	808	103424	13238272	2097152	11514439801
BTC_ai_ibc_var2	128	128	128	808	103424	13238272	2097152	11513089388
BTC_ai_ibc_var2	128	128	128	808	103424	13238272	2097152	11534477426
BTC_ai_ibc_var2	128	128	128	840	107520	13762560	2097152	11882741201
BTC_ai_ibc_var2	128	128	128	840	107520	13762560	2097152	11833088991
BTC_ai_ibc_var2	128	128	128	840	107520	13762560	2097152	11785016338
BTC_ai_ibc_var2	128	128	128	840	107520	13762560	2097152	11819542638
BTC_ai_ibc_var2	128	128	128	840	107520	13762560	2097152	11831131655
BTC_ai_ibc_var2	128	128	128	872	111616	14286848	2097152	12259584690
BTC_ai_ibc_var2	128	128	128	872	111616	14286848	2097152	12253549711
BTC_ai_ibc_var2	128	128	128	872	111616	14286848	2097152	12269943595
BTC_ai_ibc_var2	128	128	128	872	111616	14286848	2097152	12262002101
BTC_ai_ibc_var2	128	128	128	872	111616	14286848	2097152	12470685354
BTC_ai_ibc_var2	128	128	128	904	115712	14811136	2097152	12700232210
BTC_ai_ibc_var2	128	128	128	904	115712	14811136	2097152	12660125504
BTC_ai_ibc_var2	128	128	128	904	115712	14811136	2097152	12676147144
BTC_ai_ibc_var2	128	128	128	904	115712	14811136	2097152	12687360850
BTC_ai_ibc_var2	128	128	128	904	115712	14811136	2097152	12664201554
BTC_ai_ibc_var2	128	128	128	936	119808	15335424	2097152	13171887347
BTC_ai_ibc_var2	128	128	128	936	119808	15335424	2097152	13125368888
BTC_ai_ibc_var2	128	128	128	936	119808	15335424	2097152	13099473526
BTC_ai_ibc_var2	128	128	128	936	119808	15335424	2097152	13113835096
BTC_ai_ibc_var2	128	128	128	936	119808	15335424	2097152	13124988989
BTC_ai_ibc_var2	128	128	128	968	123904	15859712	2097152	13530763160
BTC_ai_ibc_var2	128	128	128	968	123904	15859712	2097152	13560194610
BTC_ai_ibc_var2	128	128	128	968	123904	15859712	2097152	13559952294
BTC_ai_ibc_var2	128	128	128	968	123904	15859712	2097152	13539610644
BTC_ai_ibc_var2	128	128	128	968	123904	15859712	2097152	13557237646
BTC_ai_ibc_var2	128	128	128	1000	128000	16384000	2097152	13962659614
BTC_ai_ibc_var2	128	128	128	1000	128000	16384000	2097152	13999352133
BTC_ai_ibc_var2	128	128	128	1000	128000	16384000	2097152	14016844683
BTC_ai_ibc_var2	128	128	128	1000	128000	16384000	2097152	13959981863
BTC_ai_ibc_var2	128	128	128	1000	128000	16384000	2097152	14005162232


==> figures/data/ai_ibc2/meas/var20.dat <==
BTC_ai_ibc_var20	128	128	128	8	1024	131072	2097152	35137178
BTC_ai_ibc_var20	128	128	128	8	1024	131072	2097152	25531047
BTC_ai_ibc_var20	128	128	128	8	1024	131072	2097152	25518130
BTC_ai_ibc_var20	128	128	128	8	1024	131072	2097152	25543930
BTC_ai_ibc_var20	128	128	128	8	1024	131072	2097152	25603744
BTC_ai_ibc_var20	128	128	128	40	5120	655360	2097152	130356249
BTC_ai_ibc_var20	128	128	128	40	5120	655360	2097152	129100617
BTC_ai_ibc_var20	128	128	128	40	5120	655360	2097152	128154388
BTC_ai_ibc_var20	128	128	128	40	5120	655360	2097152	128211306
BTC_ai_ibc_var20	128	128	128	40	5120	655360	2097152	129213190
BTC_ai_ibc_var20	128	128	128	72	9216	1179648	2097152	242401637
BTC_ai_ibc_var20	128	128	128	72	9216	1179648	2097152	233536635
BTC_ai_ibc_var20	128	128	128	72	9216	1179648	2097152	233832959
BTC_ai_ibc_var20	128	128	128	72	9216	1179648	2097152	234453697
BTC_ai_ibc_var20	128	128	128	72	9216	1179648	2097152	234704527
BTC_ai_ibc_var20	128	128	128	104	13312	1703936	2097152	337351495
BTC_ai_ibc_var20	128	128	128	104	13312	1703936	2097152	339996126
BTC_ai_ibc_var20	128	128	128	104	13312	1703936	2097152	337192673
BTC_ai_ibc_var20	128	128	128	104	13312	1703936	2097152	337585021
BTC_ai_ibc_var20	128	128	128	104	13312	1703936	2097152	336721037
BTC_ai_ibc_var20	128	128	128	136	17408	2228224	2097152	440828456
BTC_ai_ibc_var20	128	128	128	136	17408	2228224	2097152	440909569
BTC_ai_ibc_var20	128	128	128	136	17408	2228224	2097152	441162820
BTC_ai_ibc_var20	128	128	128	136	17408	2228224	2097152	440456442
BTC_ai_ibc_var20	128	128	128	136	17408	2228224	2097152	440621975
BTC_ai_ibc_var20	128	128	128	168	21504	2752512	2097152	543424532
BTC_ai_ibc_var20	128	128	128	168	21504	2752512	2097152	543862772
BTC_ai_ibc_var20	128	128	128	168	21504	2752512	2097152	545131269
BTC_ai_ibc_var20	128	128	128	168	21504	2752512	2097152	544144296
BTC_ai_ibc_var20	128	128	128	168	21504	2752512	2097152	542328139
BTC_ai_ibc_var20	128	128	128	200	25600	3276800	2097152	657615356
BTC_ai_ibc_var20	128	128	128	200	25600	3276800	2097152	644747978
BTC_ai_ibc_var20	128	128	128	200	25600	3276800	2097152	645830238
BTC_ai_ibc_var20	128	128	128	200	25600	3276800	2097152	644478703
BTC_ai_ibc_var20	128	128	128	200	25600	3276800	2097152	646447331
BTC_ai_ibc_var20	128	128	128	232	29696	3801088	2097152	750049478
BTC_ai_ibc_var20	128	128	128	232	29696	3801088	2097152	751112124
BTC_ai_ibc_var20	128	128	128	232	29696	3801088	2097152	746855396
BTC_ai_ibc_var20	128	128	128	232	29696	3801088	2097152	746857045
BTC_ai_ibc_var20	128	128	128	232	29696	3801088	2097152	747244972
BTC_ai_ibc_var20	128	128	128	264	33792	4325376	2097152	856204847
BTC_ai_ibc_var20	128	128	128	264	33792	4325376	2097152	850077623
BTC_ai_ibc_var20	128	128	128	264	33792	4325376	2097152	849513171
BTC_ai_ibc_var20	128	128	128	264	33792	4325376	2097152	854460264
BTC_ai_ibc_var20	128	128	128	264	33792	4325376	2097152	851666415
BTC_ai_ibc_var20	128	128	128	296	37888	4849664	2097152	955429250
BTC_ai_ibc_var20	128	128	128	296	37888	4849664	2097152	956321374
BTC_ai_ibc_var20	128	128	128	296	37888	4849664	2097152	952542995
BTC_ai_ibc_var20	128	128	128	296	37888	4849664	2097152	962326357
BTC_ai_ibc_var20	128	128	128	296	37888	4849664	2097152	955705137
BTC_ai_ibc_var20	128	128	128	328	41984	5373952	2097152	1058436804
BTC_ai_ibc_var20	128	128	128	328	41984	5373952	2097152	1056001458
BTC_ai_ibc_var20	128	128	128	328	41984	5373952	2097152	1055758306
BTC_ai_ibc_var20	128	128	128	328	41984	5373952	2097152	1057310237
BTC_ai_ibc_var20	128	128	128	328	41984	5373952	2097152	1059977373
BTC_ai_ibc_var20	128	128	128	360	46080	5898240	2097152	1162651771
BTC_ai_ibc_var20	128	128	128	360	46080	5898240	2097152	1160624207
BTC_ai_ibc_var20	128	128	128	360	46080	5898240	2097152	1158791321
BTC_ai_ibc_var20	128	128	128	360	46080	5898240	2097152	1202759814
BTC_ai_ibc_var20	128	128	128	360	46080	5898240	2097152	1168250431
BTC_ai_ibc_var20	128	128	128	392	50176	6422528	2097152	1274727306
BTC_ai_ibc_var20	128	128	128	392	50176	6422528	2097152	1261822933
BTC_ai_ibc_var20	128	128	128	392	50176	6422528	2097152	1261622155
BTC_ai_ibc_var20	128	128	128	392	50176	6422528	2097152	1263597804
BTC_ai_ibc_var20	128	128	128	392	50176	6422528	2097152	1264899860
BTC_ai_ibc_var20	128	128	128	424	54272	6946816	2097152	1369902610
BTC_ai_ibc_var20	128	128	128	424	54272	6946816	2097152	1371772351
BTC_ai_ibc_var20	128	128	128	424	54272	6946816	2097152	1373592814
BTC_ai_ibc_var20	128	128	128	424	54272	6946816	2097152	1367718234
BTC_ai_ibc_var20	128	128	128	424	54272	6946816	2097152	1365975778
BTC_ai_ibc_var20	128	128	128	456	58368	7471104	2097152	1477245071
BTC_ai_ibc_var20	128	128	128	456	58368	7471104	2097152	1490265137
BTC_ai_ibc_var20	128	128	128	456	58368	7471104	2097152	1473153472
BTC_ai_ibc_var20	128	128	128	456	58368	7471104	2097152	1472945077
BTC_ai_ibc_var20	128	128	128	456	58368	7471104	2097152	1475760528
BTC_ai_ibc_var20	128	128	128	488	62464	7995392	2097152	1581851883
BTC_ai_ibc_var20	128	128	128	488	62464	7995392	2097152	1582565783
BTC_ai_ibc_var20	128	128	128	488	62464	7995392	2097152	1576589124
BTC_ai_ibc_var20	128	128	128	488	62464	7995392	2097152	1576878539
BTC_ai_ibc_var20	128	128	128	488	62464	7995392	2097152	1578012990
BTC_ai_ibc_var20	128	128	128	520	66560	8519680	2097152	1686155703
BTC_ai_ibc_var20	128	128	128	520	66560	8519680	2097152	1680969817
BTC_ai_ibc_var20	128	128	128	520	66560	8519680	2097152	1692135545
BTC_ai_ibc_var20	128	128	128	520	66560	8519680	2097152	1680789354
BTC_ai_ibc_var20	128	128	128	520	66560	8519680	2097152	1687661974
BTC_ai_ibc_var20	128	128	128	552	70656	9043968	2097152	1789513819
BTC_ai_ibc_var20	128	128	128	552	70656	9043968	2097152	1788388165
BTC_ai_ibc_var20	128	128	128	552	70656	9043968	2097152	1820912539
BTC_ai_ibc_var20	128	128	128	552	70656	9043968	2097152	1783261520
BTC_ai_ibc_var20	128	128	128	552	70656	9043968	2097152	1785313877
BTC_ai_ibc_var20	128	128	128	584	74752	9568256	2097152	1895059534
BTC_ai_ibc_var20	128	128	128	584	74752	9568256	2097152	1887918019
BTC_ai_ibc_var20	128	128	128	584	74752	9568256	2097152	1892153016
BTC_ai_ibc_var20	128	128	128	584	74752	9568256	2097152	1890404323
BTC_ai_ibc_var20	128	128	128	584	74752	9568256	2097152	1901415230
BTC_ai_ibc_var20	128	128	128	616	78848	10092544	2097152	1998818864
BTC_ai_ibc_var20	128	128	128	616	78848	10092544	2097152	2002317022
BTC_ai_ibc_var20	128	128	128	616	78848	10092544	2097152	1996113718
BTC_ai_ibc_var20	128	128	128	616	78848	10092544	2097152	1991484289
BTC_ai_ibc_var20	128	128	128	616	78848	10092544	2097152	1994518192
BTC_ai_ibc_var20	128	128	128	648	82944	10616832	2097152	2106354155
BTC_ai_ibc_var20	128	128	128	648	82944	10616832	2097152	2096808417
BTC_ai_ibc_var20	128	128	128	648	82944	10616832	2097152	2097654418
BTC_ai_ibc_var20	128	128	128	648	82944	10616832	2097152	2100668434
BTC_ai_ibc_var20	128	128	128	648	82944	10616832	2097152	2102879330
BTC_ai_ibc_var20	128	128	128	680	87040	11141120	2097152	2217931132
BTC_ai_ibc_var20	128	128	128	680	87040	11141120	2097152	2209305980
BTC_ai_ibc_var20	128	128	128	680	87040	11141120	2097152	2204551994
BTC_ai_ibc_var20	128	128	128	680	87040	11141120	2097152	2238220034
BTC_ai_ibc_var20	128	128	128	680	87040	11141120	2097152	2203456117
BTC_ai_ibc_var20	128	128	128	712	91136	11665408	2097152	2314726011
BTC_ai_ibc_var20	128	128	128	712	91136	11665408	2097152	2306550810
BTC_ai_ibc_var20	128	128	128	712	91136	11665408	2097152	2311813961
BTC_ai_ibc_var20	128	128	128	712	91136	11665408	2097152	2309890949
BTC_ai_ibc_var20	128	128	128	712	91136	11665408	2097152	2312053249
BTC_ai_ibc_var20	128	128	128	744	95232	12189696	2097152	2435110969
BTC_ai_ibc_var20	128	128	128	744	95232	12189696	2097152	2417788815
BTC_ai_ibc_var20	128	128	128	744	95232	12189696	2097152	2412224055
BTC_ai_ibc_var20	128	128	128	744	95232	12189696	2097152	2420545614
BTC_ai_ibc_var20	128	128	128	744	95232	12189696	2097152	2412662022
BTC_ai_ibc_var20	128	128	128	776	99328	12713984	2097152	2527844835
BTC_ai_ibc_var20	128	128	128	776	99328	12713984	2097152	2516552479
BTC_ai_ibc_var20	128	128	128	776	99328	12713984	2097152	2518272005
BTC_ai_ibc_var20	128	128	128	776	99328	12713984	2097152	2518842172
BTC_ai_ibc_var20	128	128	128	776	99328	12713984	2097152	2533637814
BTC_ai_ibc_var20	128	128	128	808	103424	13238272	2097152	2626351159
BTC_ai_ibc_var20	128	128	128	808	103424	13238272	2097152	2656450421
BTC_ai_ibc_var20	128	128	128	808	103424	13238272	2097152	2621146009
BTC_ai_ibc_var20	128	128	128	808	103424	13238272	2097152	2620127904
BTC_ai_ibc_var20	128	128	128	808	103424	13238272	2097152	2624025348
BTC_ai_ibc_var20	128	128	128	840	107520	13762560	2097152	2734297801
BTC_ai_ibc_var20	128	128	128	840	107520	13762560	2097152	2726907550
BTC_ai_ibc_var20	128	128	128	840	107520	13762560	2097152	2732729356
BTC_ai_ibc_var20	128	128	128	840	107520	13762560	2097152	2736078199
BTC_ai_ibc_var20	128	128	128	840	107520	13762560	2097152	2733507125
BTC_ai_ibc_var20	128	128	128	872	111616	14286848	2097152	2839130205
BTC_ai_ibc_var20	128	128	128	872	111616	14286848	2097152	2836059053
BTC_ai_ibc_var20	128	128	128	872	111616	14286848	2097152	2833335434
BTC_ai_ibc_var20	128	128	128	872	111616	14286848	2097152	2832624191
BTC_ai_ibc_var20	128	128	128	872	111616	14286848	2097152	2848236816
BTC_ai_ibc_var20	128	128	128	904	115712	14811136	2097152	2958329206
BTC_ai_ibc_var20	128	128	128	904	115712	14811136	2097152	2979405138
BTC_ai_ibc_var20	128	128	128	904	115712	14811136	2097152	2942351415
BTC_ai_ibc_var20	128	128	128	904	115712	14811136	2097152	2944347836
BTC_ai_ibc_var20	128	128	128	904	115712	14811136	2097152	2952277518
BTC_ai_ibc_var20	128	128	128	936	119808	15335424	2097152	3055288958
BTC_ai_ibc_var20	128	128	128	936	119808	15335424	2097152	3056942958
BTC_ai_ibc_var20	128	128	128	936	119808	15335424	2097152	3060537507
BTC_ai_ibc_var20	128	128	128	936	119808	15335424	2097152	3059052874
BTC_ai_ibc_var20	128	128	128	936	119808	15335424	2097152	3048897178
BTC_ai_ibc_var20	128	128	128	968	123904	15859712	2097152	3165420016
BTC_ai_ibc_var20	128	128	128	968	123904	15859712	2097152	3152190493
BTC_ai_ibc_var20	128	128	128	968	123904	15859712	2097152	3152710919
BTC_ai_ibc_var20	128	128	128	968	123904	15859712	2097152	3158288508
BTC_ai_ibc_var20	128	128	128	968	123904	15859712	2097152	3159915429
BTC_ai_ibc_var20	128	128	128	1000	128000	16384000	2097152	3289445420
BTC_ai_ibc_var20	128	128	128	1000	128000	16384000	2097152	3262059678
BTC_ai_ibc_var20	128	128	128	1000	128000	16384000	2097152	3260422091
BTC_ai_ibc_var20	128	128	128	1000	128000	16384000	2097152	3268603051
BTC_ai_ibc_var20	128	128	128	1000	128000	16384000	2097152	3258425729


==> figures/data/ai_ibc2/meas/var21.dat <==
BTC_ai_ibc_var21	128	128	128	8	1024	131072	2097152	20556946
BTC_ai_ibc_var21	128	128	128	8	1024	131072	2097152	15288749
BTC_ai_ibc_var21	128	128	128	8	1024	131072	2097152	15023500
BTC_ai_ibc_var21	128	128	128	8	1024	131072	2097152	15033200
BTC_ai_ibc_var21	128	128	128	8	1024	131072	2097152	15177207
BTC_ai_ibc_var21	128	128	128	40	5120	655360	2097152	92044347
BTC_ai_ibc_var21	128	128	128	40	5120	655360	2097152	91415822
BTC_ai_ibc_var21	128	128	128	40	5120	655360	2097152	91912066
BTC_ai_ibc_var21	128	128	128	40	5120	655360	2097152	91206314
BTC_ai_ibc_var21	128	128	128	40	5120	655360	2097152	91179185
BTC_ai_ibc_var21	128	128	128	72	9216	1179648	2097152	166069438
BTC_ai_ibc_var21	128	128	128	72	9216	1179648	2097152	165465539
BTC_ai_ibc_var21	128	128	128	72	9216	1179648	2097152	165794542
BTC_ai_ibc_var21	128	128	128	72	9216	1179648	2097152	166756980
BTC_ai_ibc_var21	128	128	128	72	9216	1179648	2097152	168892556
BTC_ai_ibc_var21	128	128	128	104	13312	1703936	2097152	240660423
BTC_ai_ibc_var21	128	128	128	104	13312	1703936	2097152	240619935
BTC_ai_ibc_var21	128	128	128	104	13312	1703936	2097152	240247015
BTC_ai_ibc_var21	128	128	128	104	13312	1703936	2097152	240359634
BTC_ai_ibc_var21	128	128	128	104	13312	1703936	2097152	239609958
BTC_ai_ibc_var21	128	128	128	136	17408	2228224	2097152	314996948
BTC_ai_ibc_var21	128	128	128	136	17408	2228224	2097152	314517383
BTC_ai_ibc_var21	128	128	128	136	17408	2228224	2097152	313587384
BTC_ai_ibc_var21	128	128	128	136	17408	2228224	2097152	313611066
BTC_ai_ibc_var21	128	128	128	136	17408	2228224	2097152	316517286
BTC_ai_ibc_var21	128	128	128	168	21504	2752512	2097152	390713986
BTC_ai_ibc_var21	128	128	128	168	21504	2752512	2097152	389555450
BTC_ai_ibc_var21	128	128	128	168	21504	2752512	2097152	387823756
BTC_ai_ibc_var21	128	128	128	168	21504	2752512	2097152	389091375
BTC_ai_ibc_var21	128	128	128	168	21504	2752512	2097152	388824513
BTC_ai_ibc_var21	128	128	128	200	25600	3276800	2097152	470508018
BTC_ai_ibc_var21	128	128	128	200	25600	3276800	2097152	469971830
BTC_ai_ibc_var21	128	128	128	200	25600	3276800	2097152	469501911
BTC_ai_ibc_var21	128	128	128	200	25600	3276800	2097152	467991928
BTC_ai_ibc_var21	128	128	128	200	25600	3276800	2097152	469034356
BTC_ai_ibc_var21	128	128	128	232	29696	3801088	2097152	548675378
BTC_ai_ibc_var21	128	128	128	232	29696	3801088	2097152	547134470
BTC_ai_ibc_var21	128	128	128	232	29696	3801088	2097152	546969087
BTC_ai_ibc_var21	128	128	128	232	29696	3801088	2097152	547081768
BTC_ai_ibc_var21	128	128	128	232	29696	3801088	2097152	546053991
BTC_ai_ibc_var21	128	128	128	264	33792	4325376	2097152	635688604
BTC_ai_ibc_var21	128	128	128	264	33792	4325376	2097152	626839923
BTC_ai_ibc_var21	128	128	128	264	33792	4325376	2097152	627319620
BTC_ai_ibc_var21	128	128	128	264	33792	4325376	2097152	626216609
BTC_ai_ibc_var21	128	128	128	264	33792	4325376	2097152	627806206
BTC_ai_ibc_var21	128	128	128	296	37888	4849664	2097152	712129955
BTC_ai_ibc_var21	128	128	128	296	37888	4849664	2097152	713104433
BTC_ai_ibc_var21	128	128	128	296	37888	4849664	2097152	710691118
BTC_ai_ibc_var21	128	128	128	296	37888	4849664	2097152	710686579
BTC_ai_ibc_var21	128	128	128	296	37888	4849664	2097152	709630476
BTC_ai_ibc_var21	128	128	128	328	41984	5373952	2097152	794148761
BTC_ai_ibc_var21	128	128	128	328	41984	5373952	2097152	790623857
BTC_ai_ibc_var21	128	128	128	328	41984	5373952	2097152	791074975
BTC_ai_ibc_var21	128	128	128	328	41984	5373952	2097152	791959802
BTC_ai_ibc_var21	128	128	128	328	41984	5373952	2097152	793390904
BTC_ai_ibc_var21	128	128	128	360	46080	5898240	2097152	876370547
BTC_ai_ibc_var21	128	128	128	360	46080	5898240	2097152	876320685
BTC_ai_ibc_var21	128	128	128	360	46080	5898240	2097152	875648063
BTC_ai_ibc_var21	128	128	128	360	46080	5898240	2097152	873706167
BTC_ai_ibc_var21	128	128	128	360	46080	5898240	2097152	874049556
BTC_ai_ibc_var21	128	128	128	392	50176	6422528	2097152	968016088
BTC_ai_ibc_var21	128	128	128	392	50176	6422528	2097152	959915040
BTC_ai_ibc_var21	128	128	128	392	50176	6422528	2097152	955955725
BTC_ai_ibc_var21	128	128	128	392	50176	6422528	2097152	965934750
BTC_ai_ibc_var21	128	128	128	392	50176	6422528	2097152	964981363
BTC_ai_ibc_var21	128	128	128	424	54272	6946816	2097152	1036399417
BTC_ai_ibc_var21	128	128	128	424	54272	6946816	2097152	1034270297
BTC_ai_ibc_var21	128	128	128	424	54272	6946816	2097152	1040752200
BTC_ai_ibc_var21	128	128	128	424	54272	6946816	2097152	1033104638
BTC_ai_ibc_var21	128	128	128	424	54272	6946816	2097152	1032215452
BTC_ai_ibc_var21	128	128	128	456	58368	7471104	2097152	1112032936
BTC_ai_ibc_var21	128	128	128	456	58368	7471104	2097152	1112239343
BTC_ai_ibc_var21	128	128	128	456	58368	7471104	2097152	1122138976
BTC_ai_ibc_var21	128	128	128	456	58368	7471104	2097152	1111579575
BTC_ai_ibc_var21	128	128	128	456	58368	7471104	2097152	1113121007
BTC_ai_ibc_var21	128	128	128	488	62464	7995392	2097152	1190492545
BTC_ai_ibc_var21	128	128	128	488	62464	7995392	2097152	1193327187
BTC_ai_ibc_var21	128	128	128	488	62464	7995392	2097152	1188553903
BTC_ai_ibc_var21	128	128	128	488	62464	7995392	2097152	1188896402
BTC_ai_ibc_var21	128	128	128	488	62464	7995392	2097152	1189139293
BTC_ai_ibc_var21	128	128	128	520	66560	8519680	2097152	1270492136
BTC_ai_ibc_var21	128	128	128	520	66560	8519680	2097152	1265720527
BTC_ai_ibc_var21	128	128	128	520	66560	8519680	2097152	1265817473
BTC_ai_ibc_var21	128	128	128	520	66560	8519680	2097152	1268544402
BTC_ai_ibc_var21	128	128	128	520	66560	8519680	2097152	1267876033
BTC_ai_ibc_var21	128	128	128	552	70656	9043968	2097152	1348928722
BTC_ai_ibc_var21	128	128	128	552	70656	9043968	2097152	1353428478
BTC_ai_ibc_var21	128	128	128	552	70656	9043968	2097152	1346256695
BTC_ai_ibc_var21	128	128	128	552	70656	9043968	2097152	1343062940
BTC_ai_ibc_var21	128	128	128	552	70656	9043968	2097152	1344693190
BTC_ai_ibc_var21	128	128	128	584	74752	9568256	2097152	1422910738
BTC_ai_ibc_var21	128	128	128	584	74752	9568256	2097152	1421785393
BTC_ai_ibc_var21	128	128	128	584	74752	9568256	2097152	1419937341
BTC_ai_ibc_var21	128	128	128	584	74752	9568256	2097152	1422316028
BTC_ai_ibc_var21	128	128	128	584	74752	9568256	2097152	1422744419
BTC_ai_ibc_var21	128	128	128	616	78848	10092544	2097152	1516263588
BTC_ai_ibc_var21	128	128	128	616	78848	10092544	2097152	1512314340
BTC_ai_ibc_var21	128	128	128	616	78848	10092544	2097152	1501350340
BTC_ai_ibc_var21	128	128	128	616	78848	10092544	2097152	1509427514
BTC_ai_ibc_var21	128	128	128	616	78848	10092544	2097152	1498569657
BTC_ai_ibc_var21	128	128	128	648	82944	10616832	2097152	1579635605
BTC_ai_ibc_var21	128	128	128	648	82944	10616832	2097152	1575402914
BTC_ai_ibc_var21	128	128	128	648	82944	10616832	2097152	1586632544
BTC_ai_ibc_var21	128	128	128	648	82944	10616832	2097152	1589752882
BTC_ai_ibc_var21	128	128	128	648	82944	10616832	2097152	1580425899
BTC_ai_ibc_var21	128	128	128	680	87040	11141120	2097152	1656914215
BTC_ai_ibc_var21	128	128	128	680	87040	11141120	2097152	1658932240
BTC_ai_ibc_var21	128	128	128	680	87040	11141120	2097152	1654411279
BTC_ai_ibc_var21	128	128	128	680	87040	11141120	2097152	1653536842
BTC_ai_ibc_var21	128	128	128	680	87040	11141120	2097152	1654829049
BTC_ai_ibc_var21	128	128	128	712	91136	11665408	2097152	1733455048
BTC_ai_ibc_var21	128	128	128	712	91136	11665408	2097152	1731597962
BTC_ai_ibc_var21	128	128	128	712	91136	11665408	2097152	1731221177
BTC_ai_ibc_var21	128	128	128	712	91136	11665408	2097152	1731903889
BTC_ai_ibc_var21	128	128	128	712	91136	11665408	2097152	1738761767
BTC_ai_ibc_var21	128	128	128	744	95232	12189696	2097152	1822284346
BTC_ai_ibc_var21	128	128	128	744	95232	12189696	2097152	1810774308
BTC_ai_ibc_var21	128	128	128	744	95232	12189696	2097152	1809635900
BTC_ai_ibc_var21	128	128	128	744	95232	12189696	2097152	1809826968
BTC_ai_ibc_var21	128	128	128	744	95232	12189696	2097152	1808695594
BTC_ai_ibc_var21	128	128	128	776	99328	12713984	2097152	1891876588
BTC_ai_ibc_var21	128	128	128	776	99328	12713984	2097152	1914721626
BTC_ai_ibc_var21	128	128	128	776	99328	12713984	2097152	1902654891
BTC_ai_ibc_var21	128	128	128	776	99328	12713984	2097152	1904701693
BTC_ai_ibc_var21	128	128	128	776	99328	12713984	2097152	1890610068
BTC_ai_ibc_var21	128	128	128	808	103424	13238272	2097152	1969339565
BTC_ai_ibc_var21	128	128	128	808	103424	13238272	2097152	1966921137
BTC_ai_ibc_var21	128	128	128	808	103424	13238272	2097152	1980947743
BTC_ai_ibc_var21	128	128	128	808	103424	13238272	2097152	1964176654
BTC_ai_ibc_var21	128	128	128	808	103424	13238272	2097152	1965811910
BTC_ai_ibc_var21	128	128	128	840	107520	13762560	2097152	2049861222
BTC_ai_ibc_var21	128	128	128	840	107520	13762560	2097152	2041235563
BTC_ai_ibc_var21	128	128	128	840	107520	13762560	2097152	2041505757
BTC_ai_ibc_var21	128	128	128	840	107520	13762560	2097152	2042826654
BTC_ai_ibc_var21	128	128	128	840	107520	13762560	2097152	2046130184
BTC_ai_ibc_var21	128	128	128	872	111616	14286848	2097152	2130153788
BTC_ai_ibc_var21	128	128	128	872	111616	14286848	2097152	2127252145
BTC_ai_ibc_var21	128	128	128	872	111616	14286848	2097152	2119915265
BTC_ai_ibc_var21	128	128	128	872	111616	14286848	2097152	2127634006
BTC_ai_ibc_var21	128	128	128	872	111616	14286848	2097152	2118428505
BTC_ai_ibc_var21	128	128	128	904	115712	14811136	2097152	2231370399
BTC_ai_ibc_var21	128	128	128	904	115712	14811136	2097152	2239118299
BTC_ai_ibc_var21	128	128	128	904	115712	14811136	2097152	2235717394
BTC_ai_ibc_var21	128	128	128	904	115712	14811136	2097152	2208229121
BTC_ai_ibc_var21	128	128	128	904	115712	14811136	2097152	2201211201
BTC_ai_ibc_var21	128	128	128	936	119808	15335424	2097152	2281274953
BTC_ai_ibc_var21	128	128	128	936	119808	15335424	2097152	2277741576
BTC_ai_ibc_var21	128	128	128	936	119808	15335424	2097152	2292978909
BTC_ai_ibc_var21	128	128	128	936	119808	15335424	2097152	2285053316
BTC_ai_ibc_var21	128	128	128	936	119808	15335424	2097152	2275015310
BTC_ai_ibc_var21	128	128	128	968	123904	15859712	2097152	2358409878
BTC_ai_ibc_var21	128	128	128	968	123904	15859712	2097152	2352417088
BTC_ai_ibc_var21	128	128	128	968	123904	15859712	2097152	2352020198
BTC_ai_ibc_var21	128	128	128	968	123904	15859712	2097152	2353946588
BTC_ai_ibc_var21	128	128	128	968	123904	15859712	2097152	2359302129
BTC_ai_ibc_var21	128	128	128	1000	128000	16384000	2097152	2436361975
BTC_ai_ibc_var21	128	128	128	1000	128000	16384000	2097152	2434818428
BTC_ai_ibc_var21	128	128	128	1000	128000	16384000	2097152	2438046343
BTC_ai_ibc_var21	128	128	128	1000	128000	16384000	2097152	2430258292
BTC_ai_ibc_var21	128	128	128	1000	128000	16384000	2097152	2429867742


==> figures/data/ai_ibc2/meas/var22.dat <==
BTC_ai_ibc_var22	128	128	128	8	1024	131072	2097152	27273854
BTC_ai_ibc_var22	128	128	128	8	1024	131072	2097152	20569220
BTC_ai_ibc_var22	128	128	128	8	1024	131072	2097152	20387851
BTC_ai_ibc_var22	128	128	128	8	1024	131072	2097152	20493922
BTC_ai_ibc_var22	128	128	128	8	1024	131072	2097152	20660568
BTC_ai_ibc_var22	128	128	128	40	5120	655360	2097152	102186187
BTC_ai_ibc_var22	128	128	128	40	5120	655360	2097152	101955859
BTC_ai_ibc_var22	128	128	128	40	5120	655360	2097152	102313901
BTC_ai_ibc_var22	128	128	128	40	5120	655360	2097152	101430276
BTC_ai_ibc_var22	128	128	128	40	5120	655360	2097152	101182060
BTC_ai_ibc_var22	128	128	128	72	9216	1179648	2097152	182228900
BTC_ai_ibc_var22	128	128	128	72	9216	1179648	2097152	182600628
BTC_ai_ibc_var22	128	128	128	72	9216	1179648	2097152	183127906
BTC_ai_ibc_var22	128	128	128	72	9216	1179648	2097152	182774645
BTC_ai_ibc_var22	128	128	128	72	9216	1179648	2097152	183891098
BTC_ai_ibc_var22	128	128	128	104	13312	1703936	2097152	264821742
BTC_ai_ibc_var22	128	128	128	104	13312	1703936	2097152	264184452
BTC_ai_ibc_var22	128	128	128	104	13312	1703936	2097152	264143606
BTC_ai_ibc_var22	128	128	128	104	13312	1703936	2097152	264406732
BTC_ai_ibc_var22	128	128	128	104	13312	1703936	2097152	264291226
BTC_ai_ibc_var22	128	128	128	136	17408	2228224	2097152	347657903
BTC_ai_ibc_var22	128	128	128	136	17408	2228224	2097152	345546432
BTC_ai_ibc_var22	128	128	128	136	17408	2228224	2097152	345260453
BTC_ai_ibc_var22	128	128	128	136	17408	2228224	2097152	346098779
BTC_ai_ibc_var22	128	128	128	136	17408	2228224	2097152	347841558
BTC_ai_ibc_var22	128	128	128	168	21504	2752512	2097152	443514769
BTC_ai_ibc_var22	128	128	128	168	21504	2752512	2097152	439261505
BTC_ai_ibc_var22	128	128	128	168	21504	2752512	2097152	427903525
BTC_ai_ibc_var22	128	128	128	168	21504	2752512	2097152	428565648
BTC_ai_ibc_var22	128	128	128	168	21504	2752512	2097152	427788860
BTC_ai_ibc_var22	128	128	128	200	25600	3276800	2097152	507349149
BTC_ai_ibc_var22	128	128	128	200	25600	3276800	2097152	506545256
BTC_ai_ibc_var22	128	128	128	200	25600	3276800	2097152	505862379
BTC_ai_ibc_var22	128	128	128	200	25600	3276800	2097152	507314775
BTC_ai_ibc_var22	128	128	128	200	25600	3276800	2097152	508421915
BTC_ai_ibc_var22	128	128	128	232	29696	3801088	2097152	590774069
BTC_ai_ibc_var22	128	128	128	232	29696	3801088	2097152	588893456
BTC_ai_ibc_var22	128	128	128	232	29696	3801088	2097152	587934819
BTC_ai_ibc_var22	128	128	128	232	29696	3801088	2097152	589439067
BTC_ai_ibc_var22	128	128	128	232	29696	3801088	2097152	587642689
BTC_ai_ibc_var22	128	128	128	264	33792	4325376	2097152	670559086
BTC_ai_ibc_var22	128	128	128	264	33792	4325376	2097152	670007132
BTC_ai_ibc_var22	128	128	128	264	33792	4325376	2097152	668918547
BTC_ai_ibc_var22	128	128	128	264	33792	4325376	2097152	680169884
BTC_ai_ibc_var22	128	128	128	264	33792	4325376	2097152	696103430
BTC_ai_ibc_var22	128	128	128	296	37888	4849664	2097152	754359048
BTC_ai_ibc_var22	128	128	128	296	37888	4849664	2097152	752107219
BTC_ai_ibc_var22	128	128	128	296	37888	4849664	2097152	751096083
BTC_ai_ibc_var22	128	128	128	296	37888	4849664	2097152	752262962
BTC_ai_ibc_var22	128	128	128	296	37888	4849664	2097152	751929062
BTC_ai_ibc_var22	128	128	128	328	41984	5373952	2097152	838164640
BTC_ai_ibc_var22	128	128	128	328	41984	5373952	2097152	835342869
BTC_ai_ibc_var22	128	128	128	328	41984	5373952	2097152	835099026
BTC_ai_ibc_var22	128	128	128	328	41984	5373952	2097152	835149134
BTC_ai_ibc_var22	128	128	128	328	41984	5373952	2097152	838859040
BTC_ai_ibc_var22	128	128	128	360	46080	5898240	2097152	931505048
BTC_ai_ibc_var22	128	128	128	360	46080	5898240	2097152	921091830
BTC_ai_ibc_var22	128	128	128	360	46080	5898240	2097152	920495479
BTC_ai_ibc_var22	128	128	128	360	46080	5898240	2097152	920015586
BTC_ai_ibc_var22	128	128	128	360	46080	5898240	2097152	929283790
BTC_ai_ibc_var22	128	128	128	392	50176	6422528	2097152	1009331932
BTC_ai_ibc_var22	128	128	128	392	50176	6422528	2097152	1007434550
BTC_ai_ibc_var22	128	128	128	392	50176	6422528	2097152	1006881885
BTC_ai_ibc_var22	128	128	128	392	50176	6422528	2097152	1006614570
BTC_ai_ibc_var22	128	128	128	392	50176	6422528	2097152	1009507573
BTC_ai_ibc_var22	128	128	128	424	54272	6946816	2097152	1103983543
BTC_ai_ibc_var22	128	128	128	424	54272	6946816	2097152	1099391981
BTC_ai_ibc_var22	128	128	128	424	54272	6946816	2097152	1096170975
BTC_ai_ibc_var22	128	128	128	424	54272	6946816	2097152	1099340289
BTC_ai_ibc_var22	128	128	128	424	54272	6946816	2097152	1097962254
BTC_ai_ibc_var22	128	128	128	456	58368	7471104	2097152	1185344440
BTC_ai_ibc_var22	128	128	128	456	58368	7471104	2097152	1184110163
BTC_ai_ibc_var22	128	128	128	456	58368	7471104	2097152	1181735617
BTC_ai_ibc_var22	128	128	128	456	58368	7471104	2097152	1183300552
BTC_ai_ibc_var22	128	128	128	456	58368	7471104	2097152	1186319668
BTC_ai_ibc_var22	128	128	128	488	62464	7995392	2097152	1289852412
BTC_ai_ibc_var22	128	128	128	488	62464	7995392	2097152	1299638010
BTC_ai_ibc_var22	128	128	128	488	62464	7995392	2097152	1288798034
BTC_ai_ibc_var22	128	128	128	488	62464	7995392	2097152	1285235843
BTC_ai_ibc_var22	128	128	128	488	62464	7995392	2097152	1294055170
BTC_ai_ibc_var22	128	128	128	520	66560	8519680	2097152	1318776526
BTC_ai_ibc_var22	128	128	128	520	66560	8519680	2097152	1315761869
BTC_ai_ibc_var22	128	128	128	520	66560	8519680	2097152	1314960677
BTC_ai_ibc_var22	128	128	128	520	66560	8519680	2097152	1315147324
BTC_ai_ibc_var22	128	128	128	520	66560	8519680	2097152	1341111575
BTC_ai_ibc_var22	128	128	128	552	70656	9043968	2097152	1455181196
BTC_ai_ibc_var22	128	128	128	552	70656	9043968	2097152	1421162490
BTC_ai_ibc_var22	128	128	128	552	70656	9043968	2097152	1401655749
BTC_ai_ibc_var22	128	128	128	552	70656	9043968	2097152	1401292449
BTC_ai_ibc_var22	128	128	128	552	70656	9043968	2097152	1401121129
BTC_ai_ibc_var22	128	128	128	584	74752	9568256	2097152	1498951954
BTC_ai_ibc_var22	128	128	128	584	74752	9568256	2097152	1489744515
BTC_ai_ibc_var22	128	128	128	584	74752	9568256	2097152	1487327383
BTC_ai_ibc_var22	128	128	128	584	74752	9568256	2097152	1488243110
BTC_ai_ibc_var22	128	128	128	584	74752	9568256	2097152	1493976504
BTC_ai_ibc_var22	128	128	128	616	78848	10092544	2097152	1591402153
BTC_ai_ibc_var22	128	128	128	616	78848	10092544	2097152	1581181442
BTC_ai_ibc_var22	128	128	128	616	78848	10092544	2097152	1579550007
BTC_ai_ibc_var22	128	128	128	616	78848	10092544	2097152	1577361614
BTC_ai_ibc_var22	128	128	128	616	78848	10092544	2097152	1579905298
BTC_ai_ibc_var22	128	128	128	648	82944	10616832	2097152	1662679813
BTC_ai_ibc_var22	128	128	128	648	82944	10616832	2097152	1658462892
BTC_ai_ibc_var22	128	128	128	648	82944	10616832	2097152	1656317404
BTC_ai_ibc_var22	128	128	128	648	82944	10616832	2097152	1656473619
BTC_ai_ibc_var22	128	128	128	648	82944	10616832	2097152	1663330081
BTC_ai_ibc_var22	128	128	128	680	87040	11141120	2097152	1768631278
BTC_ai_ibc_var22	128	128	128	680	87040	11141120	2097152	1744793008
BTC_ai_ibc_var22	128	128	128	680	87040	11141120	2097152	1743087780
BTC_ai_ibc_var22	128	128	128	680	87040	11141120	2097152	1751748747
BTC_ai_ibc_var22	128	128	128	680	87040	11141120	2097152	1940564659
BTC_ai_ibc_var22	128	128	128	712	91136	11665408	2097152	1808601349
BTC_ai_ibc_var22	128	128	128	712	91136	11665408	2097152	1832015423
BTC_ai_ibc_var22	128	128	128	712	91136	11665408	2097152	1805102249
BTC_ai_ibc_var22	128	128	128	712	91136	11665408	2097152	1805891183
BTC_ai_ibc_var22	128	128	128	712	91136	11665408	2097152	1989441676
BTC_ai_ibc_var22	128	128	128	744	95232	12189696	2097152	1898958510
BTC_ai_ibc_var22	128	128	128	744	95232	12189696	2097152	1879520816
BTC_ai_ibc_var22	128	128	128	744	95232	12189696	2097152	1875527018
BTC_ai_ibc_var22	128	128	128	744	95232	12189696	2097152	1879517130
BTC_ai_ibc_var22	128	128	128	744	95232	12189696	2097152	1879440621
BTC_ai_ibc_var22	128	128	128	776	99328	12713984	2097152	1970032951
BTC_ai_ibc_var22	128	128	128	776	99328	12713984	2097152	1955267947
BTC_ai_ibc_var22	128	128	128	776	99328	12713984	2097152	1958144599
BTC_ai_ibc_var22	128	128	128	776	99328	12713984	2097152	1956755479
BTC_ai_ibc_var22	128	128	128	776	99328	12713984	2097152	1961548248
BTC_ai_ibc_var22	128	128	128	808	103424	13238272	2097152	2044293461
BTC_ai_ibc_var22	128	128	128	808	103424	13238272	2097152	2036462051
BTC_ai_ibc_var22	128	128	128	808	103424	13238272	2097152	2044847078
BTC_ai_ibc_var22	128	128	128	808	103424	13238272	2097152	2034133939
BTC_ai_ibc_var22	128	128	128	808	103424	13238272	2097152	2034978512
BTC_ai_ibc_var22	128	128	128	840	107520	13762560	2097152	2121994698
BTC_ai_ibc_var22	128	128	128	840	107520	13762560	2097152	2125532991
BTC_ai_ibc_var22	128	128	128	840	107520	13762560	2097152	2134883290
BTC_ai_ibc_var22	128	128	128	840	107520	13762560	2097152	2127170031
BTC_ai_ibc_var22	128	128	128	840	107520	13762560	2097152	2126244929
BTC_ai_ibc_var22	128	128	128	872	111616	14286848	2097152	2213469203
BTC_ai_ibc_var22	128	128	128	872	111616	14286848	2097152	2205405615
BTC_ai_ibc_var22	128	128	128	872	111616	14286848	2097152	2193474080
BTC_ai_ibc_var22	128	128	128	872	111616	14286848	2097152	2192716226
BTC_ai_ibc_var22	128	128	128	872	111616	14286848	2097152	2194059952
BTC_ai_ibc_var22	128	128	128	904	115712	14811136	2097152	2279402689
BTC_ai_ibc_var22	128	128	128	904	115712	14811136	2097152	2277805253
BTC_ai_ibc_var22	128	128	128	904	115712	14811136	2097152	2278387022
BTC_ai_ibc_var22	128	128	128	904	115712	14811136	2097152	2275266964
BTC_ai_ibc_var22	128	128	128	904	115712	14811136	2097152	2280964189
BTC_ai_ibc_var22	128	128	128	936	119808	15335424	2097152	2376090804
BTC_ai_ibc_var22	128	128	128	936	119808	15335424	2097152	2380345809
BTC_ai_ibc_var22	128	128	128	936	119808	15335424	2097152	2364177959
BTC_ai_ibc_var22	128	128	128	936	119808	15335424	2097152	2365596003
BTC_ai_ibc_var22	128	128	128	936	119808	15335424	2097152	2365882991
BTC_ai_ibc_var22	128	128	128	968	123904	15859712	2097152	2441965101
BTC_ai_ibc_var22	128	128	128	968	123904	15859712	2097152	2466237791
BTC_ai_ibc_var22	128	128	128	968	123904	15859712	2097152	2436860679
BTC_ai_ibc_var22	128	128	128	968	123904	15859712	2097152	2434994514
BTC_ai_ibc_var22	128	128	128	968	123904	15859712	2097152	2450873951
BTC_ai_ibc_var22	128	128	128	1000	128000	16384000	2097152	2528991441
BTC_ai_ibc_var22	128	128	128	1000	128000	16384000	2097152	2523223867
BTC_ai_ibc_var22	128	128	128	1000	128000	16384000	2097152	2517979937
BTC_ai_ibc_var22	128	128	128	1000	128000	16384000	2097152	2520724945
BTC_ai_ibc_var22	128	128	128	1000	128000	16384000	2097152	2520302754


==> figures/data/ai_ibc2/meas/var23.dat <==
BTC_ai_ibc_var23	128	128	128	8	1024	131072	2097152	35468757
BTC_ai_ibc_var23	128	128	128	8	1024	131072	2097152	25703509
BTC_ai_ibc_var23	128	128	128	8	1024	131072	2097152	25703673
BTC_ai_ibc_var23	128	128	128	8	1024	131072	2097152	25965536
BTC_ai_ibc_var23	128	128	128	8	1024	131072	2097152	25759381
BTC_ai_ibc_var23	128	128	128	40	5120	655360	2097152	130979566
BTC_ai_ibc_var23	128	128	128	40	5120	655360	2097152	128818797
BTC_ai_ibc_var23	128	128	128	40	5120	655360	2097152	128258788
BTC_ai_ibc_var23	128	128	128	40	5120	655360	2097152	128035457
BTC_ai_ibc_var23	128	128	128	40	5120	655360	2097152	128420983
BTC_ai_ibc_var23	128	128	128	72	9216	1179648	2097152	243281547
BTC_ai_ibc_var23	128	128	128	72	9216	1179648	2097152	243484513
BTC_ai_ibc_var23	128	128	128	72	9216	1179648	2097152	238230359
BTC_ai_ibc_var23	128	128	128	72	9216	1179648	2097152	238440459
BTC_ai_ibc_var23	128	128	128	72	9216	1179648	2097152	238966286
BTC_ai_ibc_var23	128	128	128	104	13312	1703936	2097152	364897167
BTC_ai_ibc_var23	128	128	128	104	13312	1703936	2097152	358323772
BTC_ai_ibc_var23	128	128	128	104	13312	1703936	2097152	357688993
BTC_ai_ibc_var23	128	128	128	104	13312	1703936	2097152	356878520
BTC_ai_ibc_var23	128	128	128	104	13312	1703936	2097152	357013708
BTC_ai_ibc_var23	128	128	128	136	17408	2228224	2097152	524864116
BTC_ai_ibc_var23	128	128	128	136	17408	2228224	2097152	521379864
BTC_ai_ibc_var23	128	128	128	136	17408	2228224	2097152	519825230
BTC_ai_ibc_var23	128	128	128	136	17408	2228224	2097152	518436542
BTC_ai_ibc_var23	128	128	128	136	17408	2228224	2097152	517630363
BTC_ai_ibc_var23	128	128	128	168	21504	2752512	2097152	592770105
BTC_ai_ibc_var23	128	128	128	168	21504	2752512	2097152	588009044
BTC_ai_ibc_var23	128	128	128	168	21504	2752512	2097152	585249626
BTC_ai_ibc_var23	128	128	128	168	21504	2752512	2097152	585548653
BTC_ai_ibc_var23	128	128	128	168	21504	2752512	2097152	583735410
BTC_ai_ibc_var23	128	128	128	200	25600	3276800	2097152	675651075
BTC_ai_ibc_var23	128	128	128	200	25600	3276800	2097152	671225784
BTC_ai_ibc_var23	128	128	128	200	25600	3276800	2097152	665928044
BTC_ai_ibc_var23	128	128	128	200	25600	3276800	2097152	667491363
BTC_ai_ibc_var23	128	128	128	200	25600	3276800	2097152	667034608
BTC_ai_ibc_var23	128	128	128	232	29696	3801088	2097152	782343510
BTC_ai_ibc_var23	128	128	128	232	29696	3801088	2097152	783752104
BTC_ai_ibc_var23	128	128	128	232	29696	3801088	2097152	772571277
BTC_ai_ibc_var23	128	128	128	232	29696	3801088	2097152	775238729
BTC_ai_ibc_var23	128	128	128	232	29696	3801088	2097152	773131374
BTC_ai_ibc_var23	128	128	128	264	33792	4325376	2097152	879143658
BTC_ai_ibc_var23	128	128	128	264	33792	4325376	2097152	869287670
BTC_ai_ibc_var23	128	128	128	264	33792	4325376	2097152	870190879
BTC_ai_ibc_var23	128	128	128	264	33792	4325376	2097152	916066038
BTC_ai_ibc_var23	128	128	128	264	33792	4325376	2097152	870923972
BTC_ai_ibc_var23	128	128	128	296	37888	4849664	2097152	976817729
BTC_ai_ibc_var23	128	128	128	296	37888	4849664	2097152	967258644
BTC_ai_ibc_var23	128	128	128	296	37888	4849664	2097152	977121015
BTC_ai_ibc_var23	128	128	128	296	37888	4849664	2097152	965003297
BTC_ai_ibc_var23	128	128	128	296	37888	4849664	2097152	962918837
BTC_ai_ibc_var23	128	128	128	328	41984	5373952	2097152	1127319583
BTC_ai_ibc_var23	128	128	128	328	41984	5373952	2097152	1119476120
BTC_ai_ibc_var23	128	128	128	328	41984	5373952	2097152	1114674942
BTC_ai_ibc_var23	128	128	128	328	41984	5373952	2097152	1120155907
BTC_ai_ibc_var23	128	128	128	328	41984	5373952	2097152	1126324848
BTC_ai_ibc_var23	128	128	128	360	46080	5898240	2097152	1189377949
BTC_ai_ibc_var23	128	128	128	360	46080	5898240	2097152	1183190724
BTC_ai_ibc_var23	128	128	128	360	46080	5898240	2097152	1178727079
BTC_ai_ibc_var23	128	128	128	360	46080	5898240	2097152	1183497847
BTC_ai_ibc_var23	128	128	128	360	46080	5898240	2097152	1183599406
BTC_ai_ibc_var23	128	128	128	392	50176	6422528	2097152	1371831175
BTC_ai_ibc_var23	128	128	128	392	50176	6422528	2097152	1354296384
BTC_ai_ibc_var23	128	128	128	392	50176	6422528	2097152	1353744445
BTC_ai_ibc_var23	128	128	128	392	50176	6422528	2097152	1354687159
BTC_ai_ibc_var23	128	128	128	392	50176	6422528	2097152	1363807931
BTC_ai_ibc_var23	128	128	128	424	54272	6946816	2097152	1415688923
BTC_ai_ibc_var23	128	128	128	424	54272	6946816	2097152	1406753286
BTC_ai_ibc_var23	128	128	128	424	54272	6946816	2097152	1403646630
BTC_ai_ibc_var23	128	128	128	424	54272	6946816	2097152	1405239472
BTC_ai_ibc_var23	128	128	128	424	54272	6946816	2097152	1402356997
BTC_ai_ibc_var23	128	128	128	456	58368	7471104	2097152	1557792613
BTC_ai_ibc_var23	128	128	128	456	58368	7471104	2097152	1540703745
BTC_ai_ibc_var23	128	128	128	456	58368	7471104	2097152	1545222021
BTC_ai_ibc_var23	128	128	128	456	58368	7471104	2097152	1546548783
BTC_ai_ibc_var23	128	128	128	456	58368	7471104	2097152	1560268603
BTC_ai_ibc_var23	128	128	128	488	62464	7995392	2097152	1710940469
BTC_ai_ibc_var23	128	128	128	488	62464	7995392	2097152	1792141380
BTC_ai_ibc_var23	128	128	128	488	62464	7995392	2097152	1702583702
BTC_ai_ibc_var23	128	128	128	488	62464	7995392	2097152	1712352177
BTC_ai_ibc_var23	128	128	128	488	62464	7995392	2097152	1701633802
BTC_ai_ibc_var23	128	128	128	520	66560	8519680	2097152	1792783594
BTC_ai_ibc_var23	128	128	128	520	66560	8519680	2097152	1775126631
BTC_ai_ibc_var23	128	128	128	520	66560	8519680	2097152	1788491930
BTC_ai_ibc_var23	128	128	128	520	66560	8519680	2097152	1795086661
BTC_ai_ibc_var23	128	128	128	520	66560	8519680	2097152	1778071462
BTC_ai_ibc_var23	128	128	128	552	70656	9043968	2097152	1885495566
BTC_ai_ibc_var23	128	128	128	552	70656	9043968	2097152	1872459201
BTC_ai_ibc_var23	128	128	128	552	70656	9043968	2097152	1882649458
BTC_ai_ibc_var23	128	128	128	552	70656	9043968	2097152	1871902004
BTC_ai_ibc_var23	128	128	128	552	70656	9043968	2097152	1870107942
BTC_ai_ibc_var23	128	128	128	584	74752	9568256	2097152	2013488910
BTC_ai_ibc_var23	128	128	128	584	74752	9568256	2097152	2000932811
BTC_ai_ibc_var23	128	128	128	584	74752	9568256	2097152	1995243678
BTC_ai_ibc_var23	128	128	128	584	74752	9568256	2097152	1997314607
BTC_ai_ibc_var23	128	128	128	584	74752	9568256	2097152	2009743527
BTC_ai_ibc_var23	128	128	128	616	78848	10092544	2097152	2164407700
BTC_ai_ibc_var23	128	128	128	616	78848	10092544	2097152	2160060404
BTC_ai_ibc_var23	128	128	128	616	78848	10092544	2097152	2146276359
BTC_ai_ibc_var23	128	128	128	616	78848	10092544	2097152	2190120757
BTC_ai_ibc_var23	128	128	128	616	78848	10092544	2097152	2199265074
BTC_ai_ibc_var23	128	128	128	648	82944	10616832	2097152	2202722698
BTC_ai_ibc_var23	128	128	128	648	82944	10616832	2097152	2170969080
BTC_ai_ibc_var23	128	128	128	648	82944	10616832	2097152	2173390131
BTC_ai_ibc_var23	128	128	128	648	82944	10616832	2097152	2178372741
BTC_ai_ibc_var23	128	128	128	648	82944	10616832	2097152	2186969244
BTC_ai_ibc_var23	128	128	128	680	87040	11141120	2097152	2382889734
BTC_ai_ibc_var23	128	128	128	680	87040	11141120	2097152	2371938744
BTC_ai_ibc_var23	128	128	128	680	87040	11141120	2097152	2364723844
BTC_ai_ibc_var23	128	128	128	680	87040	11141120	2097152	2379349827
BTC_ai_ibc_var23	128	128	128	680	87040	11141120	2097152	2372941184
BTC_ai_ibc_var23	128	128	128	712	91136	11665408	2097152	2537350480
BTC_ai_ibc_var23	128	128	128	712	91136	11665408	2097152	2517394777
BTC_ai_ibc_var23	128	128	128	712	91136	11665408	2097152	2542496581
BTC_ai_ibc_var23	128	128	128	712	91136	11665408	2097152	2521610199
BTC_ai_ibc_var23	128	128	128	712	91136	11665408	2097152	2524994602
BTC_ai_ibc_var23	128	128	128	744	95232	12189696	2097152	2503455232
BTC_ai_ibc_var23	128	128	128	744	95232	12189696	2097152	2543848832
BTC_ai_ibc_var23	128	128	128	744	95232	12189696	2097152	2499256506
BTC_ai_ibc_var23	128	128	128	744	95232	12189696	2097152	2488780886
BTC_ai_ibc_var23	128	128	128	744	95232	12189696	2097152	2479872475
BTC_ai_ibc_var23	128	128	128	776	99328	12713984	2097152	2711744914
BTC_ai_ibc_var23	128	128	128	776	99328	12713984	2097152	2725854889
BTC_ai_ibc_var23	128	128	128	776	99328	12713984	2097152	2686058698
BTC_ai_ibc_var23	128	128	128	776	99328	12713984	2097152	2686984291
BTC_ai_ibc_var23	128	128	128	776	99328	12713984	2097152	2692069470
BTC_ai_ibc_var23	128	128	128	808	103424	13238272	2097152	2732780908
BTC_ai_ibc_var23	128	128	128	808	103424	13238272	2097152	2706336004
BTC_ai_ibc_var23	128	128	128	808	103424	13238272	2097152	2699039824
BTC_ai_ibc_var23	128	128	128	808	103424	13238272	2097152	2698059414
BTC_ai_ibc_var23	128	128	128	808	103424	13238272	2097152	2693894066
BTC_ai_ibc_var23	128	128	128	840	107520	13762560	2097152	2790502807
BTC_ai_ibc_var23	128	128	128	840	107520	13762560	2097152	2764676053
BTC_ai_ibc_var23	128	128	128	840	107520	13762560	2097152	2791243451
BTC_ai_ibc_var23	128	128	128	840	107520	13762560	2097152	2778460645
BTC_ai_ibc_var23	128	128	128	840	107520	13762560	2097152	2782893229
BTC_ai_ibc_var23	128	128	128	872	111616	14286848	2097152	3023432938
BTC_ai_ibc_var23	128	128	128	872	111616	14286848	2097152	3039396426
BTC_ai_ibc_var23	128	128	128	872	111616	14286848	2097152	3000292157
BTC_ai_ibc_var23	128	128	128	872	111616	14286848	2097152	2998229590
BTC_ai_ibc_var23	128	128	128	872	111616	14286848	2097152	3009471792
BTC_ai_ibc_var23	128	128	128	904	115712	14811136	2097152	3022984356
BTC_ai_ibc_var23	128	128	128	904	115712	14811136	2097152	3003003115
BTC_ai_ibc_var23	128	128	128	904	115712	14811136	2097152	2997631625
BTC_ai_ibc_var23	128	128	128	904	115712	14811136	2097152	2997376598
BTC_ai_ibc_var23	128	128	128	904	115712	14811136	2097152	3005635084
BTC_ai_ibc_var23	128	128	128	936	119808	15335424	2097152	3208014883
BTC_ai_ibc_var23	128	128	128	936	119808	15335424	2097152	3190636064
BTC_ai_ibc_var23	128	128	128	936	119808	15335424	2097152	3210178701
BTC_ai_ibc_var23	128	128	128	936	119808	15335424	2097152	3191740518
BTC_ai_ibc_var23	128	128	128	936	119808	15335424	2097152	3181866735
BTC_ai_ibc_var23	128	128	128	968	123904	15859712	2097152	3295745106
BTC_ai_ibc_var23	128	128	128	968	123904	15859712	2097152	3242994145
BTC_ai_ibc_var23	128	128	128	968	123904	15859712	2097152	3246595355
BTC_ai_ibc_var23	128	128	128	968	123904	15859712	2097152	3247635823
BTC_ai_ibc_var23	128	128	128	968	123904	15859712	2097152	3250091831
BTC_ai_ibc_var23	128	128	128	1000	128000	16384000	2097152	3327346363
BTC_ai_ibc_var23	128	128	128	1000	128000	16384000	2097152	3306288919
BTC_ai_ibc_var23	128	128	128	1000	128000	16384000	2097152	3303498810
BTC_ai_ibc_var23	128	128	128	1000	128000	16384000	2097152	3299133336
BTC_ai_ibc_var23	128	128	128	1000	128000	16384000	2097152	3298301940


==> figures/data/ai_ibc2/meas/var24.dat <==
BTC_ai_ibc_var24	128	128	128	8	1024	131072	2097152	28826134
BTC_ai_ibc_var24	128	128	128	8	1024	131072	2097152	21855621
BTC_ai_ibc_var24	128	128	128	8	1024	131072	2097152	21970755
BTC_ai_ibc_var24	128	128	128	8	1024	131072	2097152	21865116
BTC_ai_ibc_var24	128	128	128	8	1024	131072	2097152	21830579
BTC_ai_ibc_var24	128	128	128	40	5120	655360	2097152	112983647
BTC_ai_ibc_var24	128	128	128	40	5120	655360	2097152	110979876
BTC_ai_ibc_var24	128	128	128	40	5120	655360	2097152	111085029
BTC_ai_ibc_var24	128	128	128	40	5120	655360	2097152	110735505
BTC_ai_ibc_var24	128	128	128	40	5120	655360	2097152	111215770
BTC_ai_ibc_var24	128	128	128	72	9216	1179648	2097152	202587958
BTC_ai_ibc_var24	128	128	128	72	9216	1179648	2097152	200505511
BTC_ai_ibc_var24	128	128	128	72	9216	1179648	2097152	200617539
BTC_ai_ibc_var24	128	128	128	72	9216	1179648	2097152	200556863
BTC_ai_ibc_var24	128	128	128	72	9216	1179648	2097152	200645932
BTC_ai_ibc_var24	128	128	128	104	13312	1703936	2097152	311794793
BTC_ai_ibc_var24	128	128	128	104	13312	1703936	2097152	294619746
BTC_ai_ibc_var24	128	128	128	104	13312	1703936	2097152	294301081
BTC_ai_ibc_var24	128	128	128	104	13312	1703936	2097152	295245210
BTC_ai_ibc_var24	128	128	128	104	13312	1703936	2097152	294444282
BTC_ai_ibc_var24	128	128	128	136	17408	2228224	2097152	385513691
BTC_ai_ibc_var24	128	128	128	136	17408	2228224	2097152	382287139
BTC_ai_ibc_var24	128	128	128	136	17408	2228224	2097152	382203618
BTC_ai_ibc_var24	128	128	128	136	17408	2228224	2097152	382125993
BTC_ai_ibc_var24	128	128	128	136	17408	2228224	2097152	382295909
BTC_ai_ibc_var24	128	128	128	168	21504	2752512	2097152	513077377
BTC_ai_ibc_var24	128	128	128	168	21504	2752512	2097152	488141525
BTC_ai_ibc_var24	128	128	128	168	21504	2752512	2097152	474615640
BTC_ai_ibc_var24	128	128	128	168	21504	2752512	2097152	473369860
BTC_ai_ibc_var24	128	128	128	168	21504	2752512	2097152	473558922
BTC_ai_ibc_var24	128	128	128	200	25600	3276800	2097152	570749418
BTC_ai_ibc_var24	128	128	128	200	25600	3276800	2097152	569616345
BTC_ai_ibc_var24	128	128	128	200	25600	3276800	2097152	569177358
BTC_ai_ibc_var24	128	128	128	200	25600	3276800	2097152	567750795
BTC_ai_ibc_var24	128	128	128	200	25600	3276800	2097152	567194812
BTC_ai_ibc_var24	128	128	128	232	29696	3801088	2097152	658760128
BTC_ai_ibc_var24	128	128	128	232	29696	3801088	2097152	658856415
BTC_ai_ibc_var24	128	128	128	232	29696	3801088	2097152	658653729
BTC_ai_ibc_var24	128	128	128	232	29696	3801088	2097152	656777924
BTC_ai_ibc_var24	128	128	128	232	29696	3801088	2097152	673330171
BTC_ai_ibc_var24	128	128	128	264	33792	4325376	2097152	819273612
BTC_ai_ibc_var24	128	128	128	264	33792	4325376	2097152	788661175
BTC_ai_ibc_var24	128	128	128	264	33792	4325376	2097152	791515766
BTC_ai_ibc_var24	128	128	128	264	33792	4325376	2097152	787381184
BTC_ai_ibc_var24	128	128	128	264	33792	4325376	2097152	787340164
BTC_ai_ibc_var24	128	128	128	296	37888	4849664	2097152	882576508
BTC_ai_ibc_var24	128	128	128	296	37888	4849664	2097152	880980620
BTC_ai_ibc_var24	128	128	128	296	37888	4849664	2097152	882217348
BTC_ai_ibc_var24	128	128	128	296	37888	4849664	2097152	878637856
BTC_ai_ibc_var24	128	128	128	296	37888	4849664	2097152	877917516
BTC_ai_ibc_var24	128	128	128	328	41984	5373952	2097152	989564868
BTC_ai_ibc_var24	128	128	128	328	41984	5373952	2097152	983467057
BTC_ai_ibc_var24	128	128	128	328	41984	5373952	2097152	982591282
BTC_ai_ibc_var24	128	128	128	328	41984	5373952	2097152	985736435
BTC_ai_ibc_var24	128	128	128	328	41984	5373952	2097152	980386036
BTC_ai_ibc_var24	128	128	128	360	46080	5898240	2097152	1072448627
BTC_ai_ibc_var24	128	128	128	360	46080	5898240	2097152	1070120613
BTC_ai_ibc_var24	128	128	128	360	46080	5898240	2097152	1071502080
BTC_ai_ibc_var24	128	128	128	360	46080	5898240	2097152	1069306600
BTC_ai_ibc_var24	128	128	128	360	46080	5898240	2097152	1067455383
BTC_ai_ibc_var24	128	128	128	392	50176	6422528	2097152	1185242937
BTC_ai_ibc_var24	128	128	128	392	50176	6422528	2097152	1184767662
BTC_ai_ibc_var24	128	128	128	392	50176	6422528	2097152	1181115672
BTC_ai_ibc_var24	128	128	128	392	50176	6422528	2097152	1195345346
BTC_ai_ibc_var24	128	128	128	392	50176	6422528	2097152	1178586338
BTC_ai_ibc_var24	128	128	128	424	54272	6946816	2097152	1278016980
BTC_ai_ibc_var24	128	128	128	424	54272	6946816	2097152	1274551532
BTC_ai_ibc_var24	128	128	128	424	54272	6946816	2097152	1276259684
BTC_ai_ibc_var24	128	128	128	424	54272	6946816	2097152	1275218429
BTC_ai_ibc_var24	128	128	128	424	54272	6946816	2097152	1290358402
BTC_ai_ibc_var24	128	128	128	456	58368	7471104	2097152	1424493908
BTC_ai_ibc_var24	128	128	128	456	58368	7471104	2097152	1416251707
BTC_ai_ibc_var24	128	128	128	456	58368	7471104	2097152	1488797446
BTC_ai_ibc_var24	128	128	128	456	58368	7471104	2097152	1415248318
BTC_ai_ibc_var24	128	128	128	456	58368	7471104	2097152	1414214197
BTC_ai_ibc_var24	128	128	128	488	62464	7995392	2097152	1493631888
BTC_ai_ibc_var24	128	128	128	488	62464	7995392	2097152	1491622107
BTC_ai_ibc_var24	128	128	128	488	62464	7995392	2097152	1526644859
BTC_ai_ibc_var24	128	128	128	488	62464	7995392	2097152	1490373357
BTC_ai_ibc_var24	128	128	128	488	62464	7995392	2097152	1517537945
BTC_ai_ibc_var24	128	128	128	520	66560	8519680	2097152	1619644989
BTC_ai_ibc_var24	128	128	128	520	66560	8519680	2097152	1615483296
BTC_ai_ibc_var24	128	128	128	520	66560	8519680	2097152	1611242724
BTC_ai_ibc_var24	128	128	128	520	66560	8519680	2097152	1615291692
BTC_ai_ibc_var24	128	128	128	520	66560	8519680	2097152	1615556771
BTC_ai_ibc_var24	128	128	128	552	70656	9043968	2097152	1818505086
BTC_ai_ibc_var24	128	128	128	552	70656	9043968	2097152	1819182817
BTC_ai_ibc_var24	128	128	128	552	70656	9043968	2097152	1820721124
BTC_ai_ibc_var24	128	128	128	552	70656	9043968	2097152	1816306511
BTC_ai_ibc_var24	128	128	128	552	70656	9043968	2097152	1817742254
BTC_ai_ibc_var24	128	128	128	584	74752	9568256	2097152	1863886939
BTC_ai_ibc_var24	128	128	128	584	74752	9568256	2097152	1861972059
BTC_ai_ibc_var24	128	128	128	584	74752	9568256	2097152	1874610867
BTC_ai_ibc_var24	128	128	128	584	74752	9568256	2097152	1859290020
BTC_ai_ibc_var24	128	128	128	584	74752	9568256	2097152	1858917603
BTC_ai_ibc_var24	128	128	128	616	78848	10092544	2097152	1909839739
BTC_ai_ibc_var24	128	128	128	616	78848	10092544	2097152	1893859594
BTC_ai_ibc_var24	128	128	128	616	78848	10092544	2097152	1955571803
BTC_ai_ibc_var24	128	128	128	616	78848	10092544	2097152	1895907686
BTC_ai_ibc_var24	128	128	128	616	78848	10092544	2097152	1893416445
BTC_ai_ibc_var24	128	128	128	648	82944	10616832	2097152	2027689101
BTC_ai_ibc_var24	128	128	128	648	82944	10616832	2097152	2054415683
BTC_ai_ibc_var24	128	128	128	648	82944	10616832	2097152	2027338831
BTC_ai_ibc_var24	128	128	128	648	82944	10616832	2097152	2020363296
BTC_ai_ibc_var24	128	128	128	648	82944	10616832	2097152	2027524560
BTC_ai_ibc_var24	128	128	128	680	87040	11141120	2097152	2066277889
BTC_ai_ibc_var24	128	128	128	680	87040	11141120	2097152	2066517526
BTC_ai_ibc_var24	128	128	128	680	87040	11141120	2097152	2065462566
BTC_ai_ibc_var24	128	128	128	680	87040	11141120	2097152	2068181724
BTC_ai_ibc_var24	128	128	128	680	87040	11141120	2097152	2073635502
BTC_ai_ibc_var24	128	128	128	712	91136	11665408	2097152	2327319362
BTC_ai_ibc_var24	128	128	128	712	91136	11665408	2097152	2330124450
BTC_ai_ibc_var24	128	128	128	712	91136	11665408	2097152	2323643081
BTC_ai_ibc_var24	128	128	128	712	91136	11665408	2097152	2326116778
BTC_ai_ibc_var24	128	128	128	712	91136	11665408	2097152	2334902245
BTC_ai_ibc_var24	128	128	128	744	95232	12189696	2097152	2524329155
BTC_ai_ibc_var24	128	128	128	744	95232	12189696	2097152	2454218154
BTC_ai_ibc_var24	128	128	128	744	95232	12189696	2097152	2479905610
BTC_ai_ibc_var24	128	128	128	744	95232	12189696	2097152	2451332368
BTC_ai_ibc_var24	128	128	128	744	95232	12189696	2097152	2449635583
BTC_ai_ibc_var24	128	128	128	776	99328	12713984	2097152	2462285405
BTC_ai_ibc_var24	128	128	128	776	99328	12713984	2097152	2433642089
BTC_ai_ibc_var24	128	128	128	776	99328	12713984	2097152	2418090562
BTC_ai_ibc_var24	128	128	128	776	99328	12713984	2097152	2433029032
BTC_ai_ibc_var24	128	128	128	776	99328	12713984	2097152	2411723941
BTC_ai_ibc_var24	128	128	128	808	103424	13238272	2097152	2605821179
BTC_ai_ibc_var24	128	128	128	808	103424	13238272	2097152	2611479727
BTC_ai_ibc_var24	128	128	128	808	103424	13238272	2097152	2605087735
BTC_ai_ibc_var24	128	128	128	808	103424	13238272	2097152	2604987324
BTC_ai_ibc_var24	128	128	128	808	103424	13238272	2097152	2602979870
BTC_ai_ibc_var24	128	128	128	840	107520	13762560	2097152	2708135002
BTC_ai_ibc_var24	128	128	128	840	107520	13762560	2097152	2724770415
BTC_ai_ibc_var24	128	128	128	840	107520	13762560	2097152	2717811752
BTC_ai_ibc_var24	128	128	128	840	107520	13762560	2097152	2779808285
BTC_ai_ibc_var24	128	128	128	840	107520	13762560	2097152	2701990529
BTC_ai_ibc_var24	128	128	128	872	111616	14286848	2097152	2738644319
BTC_ai_ibc_var24	128	128	128	872	111616	14286848	2097152	2775411738
BTC_ai_ibc_var24	128	128	128	872	111616	14286848	2097152	2746028305
BTC_ai_ibc_var24	128	128	128	872	111616	14286848	2097152	2741569124
BTC_ai_ibc_var24	128	128	128	872	111616	14286848	2097152	2738991009
BTC_ai_ibc_var24	128	128	128	904	115712	14811136	2097152	2840736407
BTC_ai_ibc_var24	128	128	128	904	115712	14811136	2097152	2825057965
BTC_ai_ibc_var24	128	128	128	904	115712	14811136	2097152	2826624829
BTC_ai_ibc_var24	128	128	128	904	115712	14811136	2097152	2821897583
BTC_ai_ibc_var24	128	128	128	904	115712	14811136	2097152	2817489951
BTC_ai_ibc_var24	128	128	128	936	119808	15335424	2097152	2828805488
BTC_ai_ibc_var24	128	128	128	936	119808	15335424	2097152	2847076226
BTC_ai_ibc_var24	128	128	128	936	119808	15335424	2097152	2834560515
BTC_ai_ibc_var24	128	128	128	936	119808	15335424	2097152	2854463089
BTC_ai_ibc_var24	128	128	128	936	119808	15335424	2097152	2866493361
BTC_ai_ibc_var24	128	128	128	968	123904	15859712	2097152	2838763377
BTC_ai_ibc_var24	128	128	128	968	123904	15859712	2097152	2872559464
BTC_ai_ibc_var24	128	128	128	968	123904	15859712	2097152	2838676248
BTC_ai_ibc_var24	128	128	128	968	123904	15859712	2097152	2829737484
BTC_ai_ibc_var24	128	128	128	968	123904	15859712	2097152	2828242925
BTC_ai_ibc_var24	128	128	128	1000	128000	16384000	2097152	2882599835
BTC_ai_ibc_var24	128	128	128	1000	128000	16384000	2097152	2892477526
BTC_ai_ibc_var24	128	128	128	1000	128000	16384000	2097152	2876029616
BTC_ai_ibc_var24	128	128	128	1000	128000	16384000	2097152	2874361977
BTC_ai_ibc_var24	128	128	128	1000	128000	16384000	2097152	2873390209


==> figures/data/ai_ibc2/meas/var25.dat <==
BTC_ai_ibc_var25	128	128	128	8	1024	131072	2097152	51452781
BTC_ai_ibc_var25	128	128	128	8	1024	131072	2097152	13544061
BTC_ai_ibc_var25	128	128	128	8	1024	131072	2097152	13412641
BTC_ai_ibc_var25	128	128	128	8	1024	131072	2097152	13410678
BTC_ai_ibc_var25	128	128	128	8	1024	131072	2097152	13400678
BTC_ai_ibc_var25	128	128	128	40	5120	655360	2097152	47717304
BTC_ai_ibc_var25	128	128	128	40	5120	655360	2097152	46890315
BTC_ai_ibc_var25	128	128	128	40	5120	655360	2097152	46741614
BTC_ai_ibc_var25	128	128	128	40	5120	655360	2097152	46899624
BTC_ai_ibc_var25	128	128	128	40	5120	655360	2097152	47377500
BTC_ai_ibc_var25	128	128	128	72	9216	1179648	2097152	81513631
BTC_ai_ibc_var25	128	128	128	72	9216	1179648	2097152	83011177
BTC_ai_ibc_var25	128	128	128	72	9216	1179648	2097152	83536277
BTC_ai_ibc_var25	128	128	128	72	9216	1179648	2097152	83049434
BTC_ai_ibc_var25	128	128	128	72	9216	1179648	2097152	82208600
BTC_ai_ibc_var25	128	128	128	104	13312	1703936	2097152	123591720
BTC_ai_ibc_var25	128	128	128	104	13312	1703936	2097152	124573040
BTC_ai_ibc_var25	128	128	128	104	13312	1703936	2097152	124500170
BTC_ai_ibc_var25	128	128	128	104	13312	1703936	2097152	124526618
BTC_ai_ibc_var25	128	128	128	104	13312	1703936	2097152	124855901
BTC_ai_ibc_var25	128	128	128	136	17408	2228224	2097152	161215890
BTC_ai_ibc_var25	128	128	128	136	17408	2228224	2097152	161487803
BTC_ai_ibc_var25	128	128	128	136	17408	2228224	2097152	161558155
BTC_ai_ibc_var25	128	128	128	136	17408	2228224	2097152	162035173
BTC_ai_ibc_var25	128	128	128	136	17408	2228224	2097152	161475555
BTC_ai_ibc_var25	128	128	128	168	21504	2752512	2097152	193465882
BTC_ai_ibc_var25	128	128	128	168	21504	2752512	2097152	193687564
BTC_ai_ibc_var25	128	128	128	168	21504	2752512	2097152	193678227
BTC_ai_ibc_var25	128	128	128	168	21504	2752512	2097152	193716774
BTC_ai_ibc_var25	128	128	128	168	21504	2752512	2097152	193916632
BTC_ai_ibc_var25	128	128	128	200	25600	3276800	2097152	230656805
BTC_ai_ibc_var25	128	128	128	200	25600	3276800	2097152	238736808
BTC_ai_ibc_var25	128	128	128	200	25600	3276800	2097152	229269003
BTC_ai_ibc_var25	128	128	128	200	25600	3276800	2097152	229309708
BTC_ai_ibc_var25	128	128	128	200	25600	3276800	2097152	229791258
BTC_ai_ibc_var25	128	128	128	232	29696	3801088	2097152	282030837
BTC_ai_ibc_var25	128	128	128	232	29696	3801088	2097152	281068418
BTC_ai_ibc_var25	128	128	128	232	29696	3801088	2097152	280800455
BTC_ai_ibc_var25	128	128	128	232	29696	3801088	2097152	280547300
BTC_ai_ibc_var25	128	128	128	232	29696	3801088	2097152	280735731
BTC_ai_ibc_var25	128	128	128	264	33792	4325376	2097152	341594497
BTC_ai_ibc_var25	128	128	128	264	33792	4325376	2097152	341239341
BTC_ai_ibc_var25	128	128	128	264	33792	4325376	2097152	340074333
BTC_ai_ibc_var25	128	128	128	264	33792	4325376	2097152	340959286
BTC_ai_ibc_var25	128	128	128	264	33792	4325376	2097152	339842203
BTC_ai_ibc_var25	128	128	128	296	37888	4849664	2097152	402941224
BTC_ai_ibc_var25	128	128	128	296	37888	4849664	2097152	403328084
BTC_ai_ibc_var25	128	128	128	296	37888	4849664	2097152	402506421
BTC_ai_ibc_var25	128	128	128	296	37888	4849664	2097152	404330534
BTC_ai_ibc_var25	128	128	128	296	37888	4849664	2097152	402523807
BTC_ai_ibc_var25	128	128	128	328	41984	5373952	2097152	459279470
BTC_ai_ibc_var25	128	128	128	328	41984	5373952	2097152	459603020
BTC_ai_ibc_var25	128	128	128	328	41984	5373952	2097152	458903502
BTC_ai_ibc_var25	128	128	128	328	41984	5373952	2097152	458856070
BTC_ai_ibc_var25	128	128	128	328	41984	5373952	2097152	459591531
BTC_ai_ibc_var25	128	128	128	360	46080	5898240	2097152	508900018
BTC_ai_ibc_var25	128	128	128	360	46080	5898240	2097152	546984835
BTC_ai_ibc_var25	128	128	128	360	46080	5898240	2097152	511213899
BTC_ai_ibc_var25	128	128	128	360	46080	5898240	2097152	507642000
BTC_ai_ibc_var25	128	128	128	360	46080	5898240	2097152	507465056
BTC_ai_ibc_var25	128	128	128	392	50176	6422528	2097152	556029096
BTC_ai_ibc_var25	128	128	128	392	50176	6422528	2097152	554507582
BTC_ai_ibc_var25	128	128	128	392	50176	6422528	2097152	563352419
BTC_ai_ibc_var25	128	128	128	392	50176	6422528	2097152	554122261
BTC_ai_ibc_var25	128	128	128	392	50176	6422528	2097152	554165008
BTC_ai_ibc_var25	128	128	128	424	54272	6946816	2097152	606522003
BTC_ai_ibc_var25	128	128	128	424	54272	6946816	2097152	605263749
BTC_ai_ibc_var25	128	128	128	424	54272	6946816	2097152	605814629
BTC_ai_ibc_var25	128	128	128	424	54272	6946816	2097152	604866615
BTC_ai_ibc_var25	128	128	128	424	54272	6946816	2097152	605518421
BTC_ai_ibc_var25	128	128	128	456	58368	7471104	2097152	654285645
BTC_ai_ibc_var25	128	128	128	456	58368	7471104	2097152	654268710
BTC_ai_ibc_var25	128	128	128	456	58368	7471104	2097152	655504260
BTC_ai_ibc_var25	128	128	128	456	58368	7471104	2097152	654167618
BTC_ai_ibc_var25	128	128	128	456	58368	7471104	2097152	655472714
BTC_ai_ibc_var25	128	128	128	488	62464	7995392	2097152	708792871
BTC_ai_ibc_var25	128	128	128	488	62464	7995392	2097152	709255465
BTC_ai_ibc_var25	128	128	128	488	62464	7995392	2097152	708600729
BTC_ai_ibc_var25	128	128	128	488	62464	7995392	2097152	720039513
BTC_ai_ibc_var25	128	128	128	488	62464	7995392	2097152	710907381
BTC_ai_ibc_var25	128	128	128	520	66560	8519680	2097152	757957362
BTC_ai_ibc_var25	128	128	128	520	66560	8519680	2097152	758012282
BTC_ai_ibc_var25	128	128	128	520	66560	8519680	2097152	758847749
BTC_ai_ibc_var25	128	128	128	520	66560	8519680	2097152	759774571
BTC_ai_ibc_var25	128	128	128	520	66560	8519680	2097152	757461526
BTC_ai_ibc_var25	128	128	128	552	70656	9043968	2097152	805307779
BTC_ai_ibc_var25	128	128	128	552	70656	9043968	2097152	804211082
BTC_ai_ibc_var25	128	128	128	552	70656	9043968	2097152	805036082
BTC_ai_ibc_var25	128	128	128	552	70656	9043968	2097152	804048886
BTC_ai_ibc_var25	128	128	128	552	70656	9043968	2097152	804881411
BTC_ai_ibc_var25	128	128	128	584	74752	9568256	2097152	850977276
BTC_ai_ibc_var25	128	128	128	584	74752	9568256	2097152	850723900
BTC_ai_ibc_var25	128	128	128	584	74752	9568256	2097152	851886093
BTC_ai_ibc_var25	128	128	128	584	74752	9568256	2097152	850349482
BTC_ai_ibc_var25	128	128	128	584	74752	9568256	2097152	850532346
BTC_ai_ibc_var25	128	128	128	616	78848	10092544	2097152	898044722
BTC_ai_ibc_var25	128	128	128	616	78848	10092544	2097152	898383590
BTC_ai_ibc_var25	128	128	128	616	78848	10092544	2097152	896774574
BTC_ai_ibc_var25	128	128	128	616	78848	10092544	2097152	909101082
BTC_ai_ibc_var25	128	128	128	616	78848	10092544	2097152	896924286
BTC_ai_ibc_var25	128	128	128	648	82944	10616832	2097152	943013319
BTC_ai_ibc_var25	128	128	128	648	82944	10616832	2097152	944415590
BTC_ai_ibc_var25	128	128	128	648	82944	10616832	2097152	943077569
BTC_ai_ibc_var25	128	128	128	648	82944	10616832	2097152	943389649
BTC_ai_ibc_var25	128	128	128	648	82944	10616832	2097152	944113548
BTC_ai_ibc_var25	128	128	128	680	87040	11141120	2097152	997128720
BTC_ai_ibc_var25	128	128	128	680	87040	11141120	2097152	990025655
BTC_ai_ibc_var25	128	128	128	680	87040	11141120	2097152	992396431
BTC_ai_ibc_var25	128	128	128	680	87040	11141120	2097152	989003133
BTC_ai_ibc_var25	128	128	128	680	87040	11141120	2097152	989309452
BTC_ai_ibc_var25	128	128	128	712	91136	11665408	2097152	1036832294
BTC_ai_ibc_var25	128	128	128	712	91136	11665408	2097152	1067538229
BTC_ai_ibc_var25	128	128	128	712	91136	11665408	2097152	1036616961
BTC_ai_ibc_var25	128	128	128	712	91136	11665408	2097152	1036586146
BTC_ai_ibc_var25	128	128	128	712	91136	11665408	2097152	1059630812
BTC_ai_ibc_var25	128	128	128	744	95232	12189696	2097152	1085612509
BTC_ai_ibc_var25	128	128	128	744	95232	12189696	2097152	1082093354
BTC_ai_ibc_var25	128	128	128	744	95232	12189696	2097152	1081239305
BTC_ai_ibc_var25	128	128	128	744	95232	12189696	2097152	1083093822
BTC_ai_ibc_var25	128	128	128	744	95232	12189696	2097152	1081690415
BTC_ai_ibc_var25	128	128	128	776	99328	12713984	2097152	1129323297
BTC_ai_ibc_var25	128	128	128	776	99328	12713984	2097152	1128667543
BTC_ai_ibc_var25	128	128	128	776	99328	12713984	2097152	1127960904
BTC_ai_ibc_var25	128	128	128	776	99328	12713984	2097152	1129069091
BTC_ai_ibc_var25	128	128	128	776	99328	12713984	2097152	1129695103
BTC_ai_ibc_var25	128	128	128	808	103424	13238272	2097152	1175148853
BTC_ai_ibc_var25	128	128	128	808	103424	13238272	2097152	1183465447
BTC_ai_ibc_var25	128	128	128	808	103424	13238272	2097152	1174374883
BTC_ai_ibc_var25	128	128	128	808	103424	13238272	2097152	1176175259
BTC_ai_ibc_var25	128	128	128	808	103424	13238272	2097152	1175490039
BTC_ai_ibc_var25	128	128	128	840	107520	13762560	2097152	1221309886
BTC_ai_ibc_var25	128	128	128	840	107520	13762560	2097152	1220821264
BTC_ai_ibc_var25	128	128	128	840	107520	13762560	2097152	1222086572
BTC_ai_ibc_var25	128	128	128	840	107520	13762560	2097152	1219893743
BTC_ai_ibc_var25	128	128	128	840	107520	13762560	2097152	1220251779
BTC_ai_ibc_var25	128	128	128	872	111616	14286848	2097152	1269364183
BTC_ai_ibc_var25	128	128	128	872	111616	14286848	2097152	1272278423
BTC_ai_ibc_var25	128	128	128	872	111616	14286848	2097152	1272441307
BTC_ai_ibc_var25	128	128	128	872	111616	14286848	2097152	1266293230
BTC_ai_ibc_var25	128	128	128	872	111616	14286848	2097152	1267166342
BTC_ai_ibc_var25	128	128	128	904	115712	14811136	2097152	1313956112
BTC_ai_ibc_var25	128	128	128	904	115712	14811136	2097152	1314307257
BTC_ai_ibc_var25	128	128	128	904	115712	14811136	2097152	1312605355
BTC_ai_ibc_var25	128	128	128	904	115712	14811136	2097152	1314038908
BTC_ai_ibc_var25	128	128	128	904	115712	14811136	2097152	1321877844
BTC_ai_ibc_var25	128	128	128	936	119808	15335424	2097152	1359644266
BTC_ai_ibc_var25	128	128	128	936	119808	15335424	2097152	1369560119
BTC_ai_ibc_var25	128	128	128	936	119808	15335424	2097152	1383402083
BTC_ai_ibc_var25	128	128	128	936	119808	15335424	2097152	1360261871
BTC_ai_ibc_var25	128	128	128	936	119808	15335424	2097152	1367653398
BTC_ai_ibc_var25	128	128	128	968	123904	15859712	2097152	1406068850
BTC_ai_ibc_var25	128	128	128	968	123904	15859712	2097152	1405492244
BTC_ai_ibc_var25	128	128	128	968	123904	15859712	2097152	1406248763
BTC_ai_ibc_var25	128	128	128	968	123904	15859712	2097152	1405479205
BTC_ai_ibc_var25	128	128	128	968	123904	15859712	2097152	1405536944
BTC_ai_ibc_var25	128	128	128	1000	128000	16384000	2097152	1451498374
BTC_ai_ibc_var25	128	128	128	1000	128000	16384000	2097152	1453842448
BTC_ai_ibc_var25	128	128	128	1000	128000	16384000	2097152	1451905351
BTC_ai_ibc_var25	128	128	128	1000	128000	16384000	2097152	1451894876
BTC_ai_ibc_var25	128	128	128	1000	128000	16384000	2097152	1452354764


==> figures/data/ai_ibc2/meas/var26.dat <==
BTC_ai_ibc_var26	128	128	128	8	1024	131072	2097152	42871967
BTC_ai_ibc_var26	128	128	128	8	1024	131072	2097152	12533594
BTC_ai_ibc_var26	128	128	128	8	1024	131072	2097152	12464583
BTC_ai_ibc_var26	128	128	128	8	1024	131072	2097152	12365363
BTC_ai_ibc_var26	128	128	128	8	1024	131072	2097152	12533558
BTC_ai_ibc_var26	128	128	128	40	5120	655360	2097152	47623291
BTC_ai_ibc_var26	128	128	128	40	5120	655360	2097152	46005910
BTC_ai_ibc_var26	128	128	128	40	5120	655360	2097152	45777863
BTC_ai_ibc_var26	128	128	128	40	5120	655360	2097152	45788015
BTC_ai_ibc_var26	128	128	128	40	5120	655360	2097152	45888170
BTC_ai_ibc_var26	128	128	128	72	9216	1179648	2097152	78640850
BTC_ai_ibc_var26	128	128	128	72	9216	1179648	2097152	79463785
BTC_ai_ibc_var26	128	128	128	72	9216	1179648	2097152	78929325
BTC_ai_ibc_var26	128	128	128	72	9216	1179648	2097152	79011140
BTC_ai_ibc_var26	128	128	128	72	9216	1179648	2097152	79012055
BTC_ai_ibc_var26	128	128	128	104	13312	1703936	2097152	111334163
BTC_ai_ibc_var26	128	128	128	104	13312	1703936	2097152	112012827
BTC_ai_ibc_var26	128	128	128	104	13312	1703936	2097152	112221919
BTC_ai_ibc_var26	128	128	128	104	13312	1703936	2097152	112166933
BTC_ai_ibc_var26	128	128	128	104	13312	1703936	2097152	112166425
BTC_ai_ibc_var26	128	128	128	136	17408	2228224	2097152	148529600
BTC_ai_ibc_var26	128	128	128	136	17408	2228224	2097152	148866639
BTC_ai_ibc_var26	128	128	128	136	17408	2228224	2097152	148575339
BTC_ai_ibc_var26	128	128	128	136	17408	2228224	2097152	149703947
BTC_ai_ibc_var26	128	128	128	136	17408	2228224	2097152	148390536
BTC_ai_ibc_var26	128	128	128	168	21504	2752512	2097152	192857644
BTC_ai_ibc_var26	128	128	128	168	21504	2752512	2097152	193192966
BTC_ai_ibc_var26	128	128	128	168	21504	2752512	2097152	193143882
BTC_ai_ibc_var26	128	128	128	168	21504	2752512	2097152	193245920
BTC_ai_ibc_var26	128	128	128	168	21504	2752512	2097152	196292907
BTC_ai_ibc_var26	128	128	128	200	25600	3276800	2097152	246503812
BTC_ai_ibc_var26	128	128	128	200	25600	3276800	2097152	244422538
BTC_ai_ibc_var26	128	128	128	200	25600	3276800	2097152	232786981
BTC_ai_ibc_var26	128	128	128	200	25600	3276800	2097152	232938372
BTC_ai_ibc_var26	128	128	128	200	25600	3276800	2097152	232850060
BTC_ai_ibc_var26	128	128	128	232	29696	3801088	2097152	286403638
BTC_ai_ibc_var26	128	128	128	232	29696	3801088	2097152	287799266
BTC_ai_ibc_var26	128	128	128	232	29696	3801088	2097152	286609652
BTC_ai_ibc_var26	128	128	128	232	29696	3801088	2097152	285969043
BTC_ai_ibc_var26	128	128	128	232	29696	3801088	2097152	286067703
BTC_ai_ibc_var26	128	128	128	264	33792	4325376	2097152	343403088
BTC_ai_ibc_var26	128	128	128	264	33792	4325376	2097152	345097748
BTC_ai_ibc_var26	128	128	128	264	33792	4325376	2097152	343679579
BTC_ai_ibc_var26	128	128	128	264	33792	4325376	2097152	344223899
BTC_ai_ibc_var26	128	128	128	264	33792	4325376	2097152	345361869
BTC_ai_ibc_var26	128	128	128	296	37888	4849664	2097152	400478780
BTC_ai_ibc_var26	128	128	128	296	37888	4849664	2097152	399418018
BTC_ai_ibc_var26	128	128	128	296	37888	4849664	2097152	399478729
BTC_ai_ibc_var26	128	128	128	296	37888	4849664	2097152	399994102
BTC_ai_ibc_var26	128	128	128	296	37888	4849664	2097152	399447368
BTC_ai_ibc_var26	128	128	128	328	41984	5373952	2097152	456781350
BTC_ai_ibc_var26	128	128	128	328	41984	5373952	2097152	458111500
BTC_ai_ibc_var26	128	128	128	328	41984	5373952	2097152	457442412
BTC_ai_ibc_var26	128	128	128	328	41984	5373952	2097152	457074094
BTC_ai_ibc_var26	128	128	128	328	41984	5373952	2097152	457990185
BTC_ai_ibc_var26	128	128	128	360	46080	5898240	2097152	505795702
BTC_ai_ibc_var26	128	128	128	360	46080	5898240	2097152	512766536
BTC_ai_ibc_var26	128	128	128	360	46080	5898240	2097152	517454846
BTC_ai_ibc_var26	128	128	128	360	46080	5898240	2097152	505802057
BTC_ai_ibc_var26	128	128	128	360	46080	5898240	2097152	506929903
BTC_ai_ibc_var26	128	128	128	392	50176	6422528	2097152	551923817
BTC_ai_ibc_var26	128	128	128	392	50176	6422528	2097152	551707700
BTC_ai_ibc_var26	128	128	128	392	50176	6422528	2097152	552593319
BTC_ai_ibc_var26	128	128	128	392	50176	6422528	2097152	551948818
BTC_ai_ibc_var26	128	128	128	392	50176	6422528	2097152	551564238
BTC_ai_ibc_var26	128	128	128	424	54272	6946816	2097152	604016324
BTC_ai_ibc_var26	128	128	128	424	54272	6946816	2097152	603251363
BTC_ai_ibc_var26	128	128	128	424	54272	6946816	2097152	606239312
BTC_ai_ibc_var26	128	128	128	424	54272	6946816	2097152	603515329
BTC_ai_ibc_var26	128	128	128	424	54272	6946816	2097152	603827812
BTC_ai_ibc_var26	128	128	128	456	58368	7471104	2097152	658658703
BTC_ai_ibc_var26	128	128	128	456	58368	7471104	2097152	650721739
BTC_ai_ibc_var26	128	128	128	456	58368	7471104	2097152	651462535
BTC_ai_ibc_var26	128	128	128	456	58368	7471104	2097152	650382410
BTC_ai_ibc_var26	128	128	128	456	58368	7471104	2097152	652334829
BTC_ai_ibc_var26	128	128	128	488	62464	7995392	2097152	709781440
BTC_ai_ibc_var26	128	128	128	488	62464	7995392	2097152	710560906
BTC_ai_ibc_var26	128	128	128	488	62464	7995392	2097152	708421601
BTC_ai_ibc_var26	128	128	128	488	62464	7995392	2097152	711248704
BTC_ai_ibc_var26	128	128	128	488	62464	7995392	2097152	709063501
BTC_ai_ibc_var26	128	128	128	520	66560	8519680	2097152	771245807
BTC_ai_ibc_var26	128	128	128	520	66560	8519680	2097152	764889403
BTC_ai_ibc_var26	128	128	128	520	66560	8519680	2097152	758322118
BTC_ai_ibc_var26	128	128	128	520	66560	8519680	2097152	760596608
BTC_ai_ibc_var26	128	128	128	520	66560	8519680	2097152	758299998
BTC_ai_ibc_var26	128	128	128	552	70656	9043968	2097152	814787442
BTC_ai_ibc_var26	128	128	128	552	70656	9043968	2097152	804632475
BTC_ai_ibc_var26	128	128	128	552	70656	9043968	2097152	806210297
BTC_ai_ibc_var26	128	128	128	552	70656	9043968	2097152	804539824
BTC_ai_ibc_var26	128	128	128	552	70656	9043968	2097152	806042732
BTC_ai_ibc_var26	128	128	128	584	74752	9568256	2097152	855606258
BTC_ai_ibc_var26	128	128	128	584	74752	9568256	2097152	852291671
BTC_ai_ibc_var26	128	128	128	584	74752	9568256	2097152	852781483
BTC_ai_ibc_var26	128	128	128	584	74752	9568256	2097152	852433751
BTC_ai_ibc_var26	128	128	128	584	74752	9568256	2097152	853488804
BTC_ai_ibc_var26	128	128	128	616	78848	10092544	2097152	899621300
BTC_ai_ibc_var26	128	128	128	616	78848	10092544	2097152	899557705
BTC_ai_ibc_var26	128	128	128	616	78848	10092544	2097152	901115357
BTC_ai_ibc_var26	128	128	128	616	78848	10092544	2097152	904777281
BTC_ai_ibc_var26	128	128	128	616	78848	10092544	2097152	902643853
BTC_ai_ibc_var26	128	128	128	648	82944	10616832	2097152	946519047
BTC_ai_ibc_var26	128	128	128	648	82944	10616832	2097152	945595588
BTC_ai_ibc_var26	128	128	128	648	82944	10616832	2097152	977680073
BTC_ai_ibc_var26	128	128	128	648	82944	10616832	2097152	947774670
BTC_ai_ibc_var26	128	128	128	648	82944	10616832	2097152	945825548
BTC_ai_ibc_var26	128	128	128	680	87040	11141120	2097152	991954245
BTC_ai_ibc_var26	128	128	128	680	87040	11141120	2097152	992724855
BTC_ai_ibc_var26	128	128	128	680	87040	11141120	2097152	992058144
BTC_ai_ibc_var26	128	128	128	680	87040	11141120	2097152	993354332
BTC_ai_ibc_var26	128	128	128	680	87040	11141120	2097152	992911936
BTC_ai_ibc_var26	128	128	128	712	91136	11665408	2097152	1038712161
BTC_ai_ibc_var26	128	128	128	712	91136	11665408	2097152	1051558374
BTC_ai_ibc_var26	128	128	128	712	91136	11665408	2097152	1047174740
BTC_ai_ibc_var26	128	128	128	712	91136	11665408	2097152	1039939740
BTC_ai_ibc_var26	128	128	128	712	91136	11665408	2097152	1041908451
BTC_ai_ibc_var26	128	128	128	744	95232	12189696	2097152	1087484904
BTC_ai_ibc_var26	128	128	128	744	95232	12189696	2097152	1084439515
BTC_ai_ibc_var26	128	128	128	744	95232	12189696	2097152	1086178199
BTC_ai_ibc_var26	128	128	128	744	95232	12189696	2097152	1084777341
BTC_ai_ibc_var26	128	128	128	744	95232	12189696	2097152	1087706433
BTC_ai_ibc_var26	128	128	128	776	99328	12713984	2097152	1131842864
BTC_ai_ibc_var26	128	128	128	776	99328	12713984	2097152	1138298782
BTC_ai_ibc_var26	128	128	128	776	99328	12713984	2097152	1131804927
BTC_ai_ibc_var26	128	128	128	776	99328	12713984	2097152	1131402431
BTC_ai_ibc_var26	128	128	128	776	99328	12713984	2097152	1134398341
BTC_ai_ibc_var26	128	128	128	808	103424	13238272	2097152	1178963473
BTC_ai_ibc_var26	128	128	128	808	103424	13238272	2097152	1177279000
BTC_ai_ibc_var26	128	128	128	808	103424	13238272	2097152	1177895896
BTC_ai_ibc_var26	128	128	128	808	103424	13238272	2097152	1188834786
BTC_ai_ibc_var26	128	128	128	808	103424	13238272	2097152	1179895454
BTC_ai_ibc_var26	128	128	128	840	107520	13762560	2097152	1224257450
BTC_ai_ibc_var26	128	128	128	840	107520	13762560	2097152	1224967784
BTC_ai_ibc_var26	128	128	128	840	107520	13762560	2097152	1223573969
BTC_ai_ibc_var26	128	128	128	840	107520	13762560	2097152	1226057520
BTC_ai_ibc_var26	128	128	128	840	107520	13762560	2097152	1223725537
BTC_ai_ibc_var26	128	128	128	872	111616	14286848	2097152	1271198189
BTC_ai_ibc_var26	128	128	128	872	111616	14286848	2097152	1283185870
BTC_ai_ibc_var26	128	128	128	872	111616	14286848	2097152	1272101886
BTC_ai_ibc_var26	128	128	128	872	111616	14286848	2097152	1272991757
BTC_ai_ibc_var26	128	128	128	872	111616	14286848	2097152	1278310519
BTC_ai_ibc_var26	128	128	128	904	115712	14811136	2097152	1353452019
BTC_ai_ibc_var26	128	128	128	904	115712	14811136	2097152	1318057316
BTC_ai_ibc_var26	128	128	128	904	115712	14811136	2097152	1319100621
BTC_ai_ibc_var26	128	128	128	904	115712	14811136	2097152	1316334476
BTC_ai_ibc_var26	128	128	128	904	115712	14811136	2097152	1317193456
BTC_ai_ibc_var26	128	128	128	936	119808	15335424	2097152	1363027979
BTC_ai_ibc_var26	128	128	128	936	119808	15335424	2097152	1365518962
BTC_ai_ibc_var26	128	128	128	936	119808	15335424	2097152	1380983100
BTC_ai_ibc_var26	128	128	128	936	119808	15335424	2097152	1363394455
BTC_ai_ibc_var26	128	128	128	936	119808	15335424	2097152	1363144530
BTC_ai_ibc_var26	128	128	128	968	123904	15859712	2097152	1410965225
BTC_ai_ibc_var26	128	128	128	968	123904	15859712	2097152	1410512675
BTC_ai_ibc_var26	128	128	128	968	123904	15859712	2097152	1409421151
BTC_ai_ibc_var26	128	128	128	968	123904	15859712	2097152	1409377788
BTC_ai_ibc_var26	128	128	128	968	123904	15859712	2097152	1411379216
BTC_ai_ibc_var26	128	128	128	1000	128000	16384000	2097152	1457122585
BTC_ai_ibc_var26	128	128	128	1000	128000	16384000	2097152	1464002036
BTC_ai_ibc_var26	128	128	128	1000	128000	16384000	2097152	1457182621
BTC_ai_ibc_var26	128	128	128	1000	128000	16384000	2097152	1459750165
BTC_ai_ibc_var26	128	128	128	1000	128000	16384000	2097152	1463393830


==> figures/data/ai_ibc2/meas/var27.dat <==
BTC_ai_ibc_var27	128	128	128	8	1024	131072	2097152	58171859
BTC_ai_ibc_var27	128	128	128	8	1024	131072	2097152	49021801
BTC_ai_ibc_var27	128	128	128	8	1024	131072	2097152	48978104
BTC_ai_ibc_var27	128	128	128	8	1024	131072	2097152	49091075
BTC_ai_ibc_var27	128	128	128	8	1024	131072	2097152	48556462
BTC_ai_ibc_var27	128	128	128	40	5120	655360	2097152	108513704
BTC_ai_ibc_var27	128	128	128	40	5120	655360	2097152	107924364
BTC_ai_ibc_var27	128	128	128	40	5120	655360	2097152	108250284
BTC_ai_ibc_var27	128	128	128	40	5120	655360	2097152	107769576
BTC_ai_ibc_var27	128	128	128	40	5120	655360	2097152	107864521
BTC_ai_ibc_var27	128	128	128	72	9216	1179648	2097152	205861062
BTC_ai_ibc_var27	128	128	128	72	9216	1179648	2097152	207855645
BTC_ai_ibc_var27	128	128	128	72	9216	1179648	2097152	206947468
BTC_ai_ibc_var27	128	128	128	72	9216	1179648	2097152	207127844
BTC_ai_ibc_var27	128	128	128	72	9216	1179648	2097152	215479874
BTC_ai_ibc_var27	128	128	128	104	13312	1703936	2097152	359607313
BTC_ai_ibc_var27	128	128	128	104	13312	1703936	2097152	355389476
BTC_ai_ibc_var27	128	128	128	104	13312	1703936	2097152	355049460
BTC_ai_ibc_var27	128	128	128	104	13312	1703936	2097152	355805054
BTC_ai_ibc_var27	128	128	128	104	13312	1703936	2097152	355143892
BTC_ai_ibc_var27	128	128	128	136	17408	2228224	2097152	415174403
BTC_ai_ibc_var27	128	128	128	136	17408	2228224	2097152	414201343
BTC_ai_ibc_var27	128	128	128	136	17408	2228224	2097152	423337846
BTC_ai_ibc_var27	128	128	128	136	17408	2228224	2097152	414725509
BTC_ai_ibc_var27	128	128	128	136	17408	2228224	2097152	415636116
BTC_ai_ibc_var27	128	128	128	168	21504	2752512	2097152	624817940
BTC_ai_ibc_var27	128	128	128	168	21504	2752512	2097152	622551334
BTC_ai_ibc_var27	128	128	128	168	21504	2752512	2097152	627544185
BTC_ai_ibc_var27	128	128	128	168	21504	2752512	2097152	623969260
BTC_ai_ibc_var27	128	128	128	168	21504	2752512	2097152	622866953
BTC_ai_ibc_var27	128	128	128	200	25600	3276800	2097152	786015285
BTC_ai_ibc_var27	128	128	128	200	25600	3276800	2097152	755973104
BTC_ai_ibc_var27	128	128	128	200	25600	3276800	2097152	756654346
BTC_ai_ibc_var27	128	128	128	200	25600	3276800	2097152	760623511
BTC_ai_ibc_var27	128	128	128	200	25600	3276800	2097152	755554324
BTC_ai_ibc_var27	128	128	128	232	29696	3801088	2097152	954131351
BTC_ai_ibc_var27	128	128	128	232	29696	3801088	2097152	953923261
BTC_ai_ibc_var27	128	128	128	232	29696	3801088	2097152	954125381
BTC_ai_ibc_var27	128	128	128	232	29696	3801088	2097152	955627708
BTC_ai_ibc_var27	128	128	128	232	29696	3801088	2097152	957525909
BTC_ai_ibc_var27	128	128	128	264	33792	4325376	2097152	1186418924
BTC_ai_ibc_var27	128	128	128	264	33792	4325376	2097152	1201615355
BTC_ai_ibc_var27	128	128	128	264	33792	4325376	2097152	1187001023
BTC_ai_ibc_var27	128	128	128	264	33792	4325376	2097152	1193473316
BTC_ai_ibc_var27	128	128	128	264	33792	4325376	2097152	1189368006
BTC_ai_ibc_var27	128	128	128	296	37888	4849664	2097152	1412474628
BTC_ai_ibc_var27	128	128	128	296	37888	4849664	2097152	1399995993
BTC_ai_ibc_var27	128	128	128	296	37888	4849664	2097152	1399851276
BTC_ai_ibc_var27	128	128	128	296	37888	4849664	2097152	1402842088
BTC_ai_ibc_var27	128	128	128	296	37888	4849664	2097152	1401863262
BTC_ai_ibc_var27	128	128	128	328	41984	5373952	2097152	1517374086
BTC_ai_ibc_var27	128	128	128	328	41984	5373952	2097152	1517203859
BTC_ai_ibc_var27	128	128	128	328	41984	5373952	2097152	1550177029
BTC_ai_ibc_var27	128	128	128	328	41984	5373952	2097152	1522839099
BTC_ai_ibc_var27	128	128	128	328	41984	5373952	2097152	1516038185
BTC_ai_ibc_var27	128	128	128	360	46080	5898240	2097152	1498879511
BTC_ai_ibc_var27	128	128	128	360	46080	5898240	2097152	1496206600
BTC_ai_ibc_var27	128	128	128	360	46080	5898240	2097152	1497932051
BTC_ai_ibc_var27	128	128	128	360	46080	5898240	2097152	1496804304
BTC_ai_ibc_var27	128	128	128	360	46080	5898240	2097152	1499750370
BTC_ai_ibc_var27	128	128	128	392	50176	6422528	2097152	1580412948
BTC_ai_ibc_var27	128	128	128	392	50176	6422528	2097152	1560577073
BTC_ai_ibc_var27	128	128	128	392	50176	6422528	2097152	1569952909
BTC_ai_ibc_var27	128	128	128	392	50176	6422528	2097152	1579136206
BTC_ai_ibc_var27	128	128	128	392	50176	6422528	2097152	1561189458
BTC_ai_ibc_var27	128	128	128	424	54272	6946816	2097152	1599970633
BTC_ai_ibc_var27	128	128	128	424	54272	6946816	2097152	1601352937
BTC_ai_ibc_var27	128	128	128	424	54272	6946816	2097152	1599982166
BTC_ai_ibc_var27	128	128	128	424	54272	6946816	2097152	1602027843
BTC_ai_ibc_var27	128	128	128	424	54272	6946816	2097152	1599315524
BTC_ai_ibc_var27	128	128	128	456	58368	7471104	2097152	1595219322
BTC_ai_ibc_var27	128	128	128	456	58368	7471104	2097152	1599572573
BTC_ai_ibc_var27	128	128	128	456	58368	7471104	2097152	1593960213
BTC_ai_ibc_var27	128	128	128	456	58368	7471104	2097152	1596582024
BTC_ai_ibc_var27	128	128	128	456	58368	7471104	2097152	1607191709
BTC_ai_ibc_var27	128	128	128	488	62464	7995392	2097152	1636143264
BTC_ai_ibc_var27	128	128	128	488	62464	7995392	2097152	1636843124
BTC_ai_ibc_var27	128	128	128	488	62464	7995392	2097152	1638084918
BTC_ai_ibc_var27	128	128	128	488	62464	7995392	2097152	1636832252
BTC_ai_ibc_var27	128	128	128	488	62464	7995392	2097152	1650933767
BTC_ai_ibc_var27	128	128	128	520	66560	8519680	2097152	1736627278
BTC_ai_ibc_var27	128	128	128	520	66560	8519680	2097152	1734733373
BTC_ai_ibc_var27	128	128	128	520	66560	8519680	2097152	1734476324
BTC_ai_ibc_var27	128	128	128	520	66560	8519680	2097152	1738328853
BTC_ai_ibc_var27	128	128	128	520	66560	8519680	2097152	1735666234
BTC_ai_ibc_var27	128	128	128	552	70656	9043968	2097152	1827771254
BTC_ai_ibc_var27	128	128	128	552	70656	9043968	2097152	1840847257
BTC_ai_ibc_var27	128	128	128	552	70656	9043968	2097152	1840647919
BTC_ai_ibc_var27	128	128	128	552	70656	9043968	2097152	1839731328
BTC_ai_ibc_var27	128	128	128	552	70656	9043968	2097152	1830286043
BTC_ai_ibc_var27	128	128	128	584	74752	9568256	2097152	1874195251
BTC_ai_ibc_var27	128	128	128	584	74752	9568256	2097152	1873434587
BTC_ai_ibc_var27	128	128	128	584	74752	9568256	2097152	1876670513
BTC_ai_ibc_var27	128	128	128	584	74752	9568256	2097152	1873468299
BTC_ai_ibc_var27	128	128	128	584	74752	9568256	2097152	1873502188
BTC_ai_ibc_var27	128	128	128	616	78848	10092544	2097152	1964165862
BTC_ai_ibc_var27	128	128	128	616	78848	10092544	2097152	1959412442
BTC_ai_ibc_var27	128	128	128	616	78848	10092544	2097152	1959056023
BTC_ai_ibc_var27	128	128	128	616	78848	10092544	2097152	1962282887
BTC_ai_ibc_var27	128	128	128	616	78848	10092544	2097152	1986129052
BTC_ai_ibc_var27	128	128	128	648	82944	10616832	2097152	2026374218
BTC_ai_ibc_var27	128	128	128	648	82944	10616832	2097152	2029607496
BTC_ai_ibc_var27	128	128	128	648	82944	10616832	2097152	2065535764
BTC_ai_ibc_var27	128	128	128	648	82944	10616832	2097152	2026021178
BTC_ai_ibc_var27	128	128	128	648	82944	10616832	2097152	2028519365
BTC_ai_ibc_var27	128	128	128	680	87040	11141120	2097152	2099818140
BTC_ai_ibc_var27	128	128	128	680	87040	11141120	2097152	2102122217
BTC_ai_ibc_var27	128	128	128	680	87040	11141120	2097152	2110702542
BTC_ai_ibc_var27	128	128	128	680	87040	11141120	2097152	2098856318
BTC_ai_ibc_var27	128	128	128	680	87040	11141120	2097152	2106816693
BTC_ai_ibc_var27	128	128	128	712	91136	11665408	2097152	2237880954
BTC_ai_ibc_var27	128	128	128	712	91136	11665408	2097152	2212503219
BTC_ai_ibc_var27	128	128	128	712	91136	11665408	2097152	2216181097
BTC_ai_ibc_var27	128	128	128	712	91136	11665408	2097152	2217978635
BTC_ai_ibc_var27	128	128	128	712	91136	11665408	2097152	2216481107
BTC_ai_ibc_var27	128	128	128	744	95232	12189696	2097152	2294042357
BTC_ai_ibc_var27	128	128	128	744	95232	12189696	2097152	2293106731
BTC_ai_ibc_var27	128	128	128	744	95232	12189696	2097152	2294367258
BTC_ai_ibc_var27	128	128	128	744	95232	12189696	2097152	2334327000
BTC_ai_ibc_var27	128	128	128	744	95232	12189696	2097152	2294244530
BTC_ai_ibc_var27	128	128	128	776	99328	12713984	2097152	2380056295
BTC_ai_ibc_var27	128	128	128	776	99328	12713984	2097152	2391735646
BTC_ai_ibc_var27	128	128	128	776	99328	12713984	2097152	2370948667
BTC_ai_ibc_var27	128	128	128	776	99328	12713984	2097152	2371298203
BTC_ai_ibc_var27	128	128	128	776	99328	12713984	2097152	2379679882
BTC_ai_ibc_var27	128	128	128	808	103424	13238272	2097152	2481949226
BTC_ai_ibc_var27	128	128	128	808	103424	13238272	2097152	2493146492
BTC_ai_ibc_var27	128	128	128	808	103424	13238272	2097152	2485141098
BTC_ai_ibc_var27	128	128	128	808	103424	13238272	2097152	2494678137
BTC_ai_ibc_var27	128	128	128	808	103424	13238272	2097152	2489451776
BTC_ai_ibc_var27	128	128	128	840	107520	13762560	2097152	2561205052
BTC_ai_ibc_var27	128	128	128	840	107520	13762560	2097152	2559752328
BTC_ai_ibc_var27	128	128	128	840	107520	13762560	2097152	2563742711
BTC_ai_ibc_var27	128	128	128	840	107520	13762560	2097152	2560449453
BTC_ai_ibc_var27	128	128	128	840	107520	13762560	2097152	2557794418
BTC_ai_ibc_var27	128	128	128	872	111616	14286848	2097152	2669123174
BTC_ai_ibc_var27	128	128	128	872	111616	14286848	2097152	2638063524
BTC_ai_ibc_var27	128	128	128	872	111616	14286848	2097152	2640785532
BTC_ai_ibc_var27	128	128	128	872	111616	14286848	2097152	2685037522
BTC_ai_ibc_var27	128	128	128	872	111616	14286848	2097152	2640034425
BTC_ai_ibc_var27	128	128	128	904	115712	14811136	2097152	2774539367
BTC_ai_ibc_var27	128	128	128	904	115712	14811136	2097152	2778706202
BTC_ai_ibc_var27	128	128	128	904	115712	14811136	2097152	2783993760
BTC_ai_ibc_var27	128	128	128	904	115712	14811136	2097152	2781552383
BTC_ai_ibc_var27	128	128	128	904	115712	14811136	2097152	2785555267
BTC_ai_ibc_var27	128	128	128	936	119808	15335424	2097152	2847144316
BTC_ai_ibc_var27	128	128	128	936	119808	15335424	2097152	2909348904
BTC_ai_ibc_var27	128	128	128	936	119808	15335424	2097152	3033371435
BTC_ai_ibc_var27	128	128	128	936	119808	15335424	2097152	2832142727
BTC_ai_ibc_var27	128	128	128	936	119808	15335424	2097152	2840413909
BTC_ai_ibc_var27	128	128	128	968	123904	15859712	2097152	2875734381
BTC_ai_ibc_var27	128	128	128	968	123904	15859712	2097152	2876926475
BTC_ai_ibc_var27	128	128	128	968	123904	15859712	2097152	2875448962
BTC_ai_ibc_var27	128	128	128	968	123904	15859712	2097152	2904493654
BTC_ai_ibc_var27	128	128	128	968	123904	15859712	2097152	2883760650
BTC_ai_ibc_var27	128	128	128	1000	128000	16384000	2097152	2942423316
BTC_ai_ibc_var27	128	128	128	1000	128000	16384000	2097152	2939352858
BTC_ai_ibc_var27	128	128	128	1000	128000	16384000	2097152	2949678094
BTC_ai_ibc_var27	128	128	128	1000	128000	16384000	2097152	2946811159
BTC_ai_ibc_var27	128	128	128	1000	128000	16384000	2097152	2938468555


==> figures/data/ai_ibc2/meas/var28.dat <==
BTC_ai_ibc_var28	128	128	128	8	1024	131072	2097152	97954086
BTC_ai_ibc_var28	128	128	128	8	1024	131072	2097152	38446526
BTC_ai_ibc_var28	128	128	128	8	1024	131072	2097152	38521171
BTC_ai_ibc_var28	128	128	128	8	1024	131072	2097152	39292978
BTC_ai_ibc_var28	128	128	128	8	1024	131072	2097152	39288159
BTC_ai_ibc_var28	128	128	128	40	5120	655360	2097152	78510844
BTC_ai_ibc_var28	128	128	128	40	5120	655360	2097152	78781305
BTC_ai_ibc_var28	128	128	128	40	5120	655360	2097152	78314379
BTC_ai_ibc_var28	128	128	128	40	5120	655360	2097152	77991527
BTC_ai_ibc_var28	128	128	128	40	5120	655360	2097152	78018814
BTC_ai_ibc_var28	128	128	128	72	9216	1179648	2097152	122013877
BTC_ai_ibc_var28	128	128	128	72	9216	1179648	2097152	123752742
BTC_ai_ibc_var28	128	128	128	72	9216	1179648	2097152	124085055
BTC_ai_ibc_var28	128	128	128	72	9216	1179648	2097152	124918714
BTC_ai_ibc_var28	128	128	128	72	9216	1179648	2097152	124736628
BTC_ai_ibc_var28	128	128	128	104	13312	1703936	2097152	175563572
BTC_ai_ibc_var28	128	128	128	104	13312	1703936	2097152	176673604
BTC_ai_ibc_var28	128	128	128	104	13312	1703936	2097152	177247435
BTC_ai_ibc_var28	128	128	128	104	13312	1703936	2097152	180670548
BTC_ai_ibc_var28	128	128	128	104	13312	1703936	2097152	177437845
BTC_ai_ibc_var28	128	128	128	136	17408	2228224	2097152	216574568
BTC_ai_ibc_var28	128	128	128	136	17408	2228224	2097152	217912508
BTC_ai_ibc_var28	128	128	128	136	17408	2228224	2097152	217693501
BTC_ai_ibc_var28	128	128	128	136	17408	2228224	2097152	217779455
BTC_ai_ibc_var28	128	128	128	136	17408	2228224	2097152	218133366
BTC_ai_ibc_var28	128	128	128	168	21504	2752512	2097152	265951989
BTC_ai_ibc_var28	128	128	128	168	21504	2752512	2097152	266526397
BTC_ai_ibc_var28	128	128	128	168	21504	2752512	2097152	267740757
BTC_ai_ibc_var28	128	128	128	168	21504	2752512	2097152	267336281
BTC_ai_ibc_var28	128	128	128	168	21504	2752512	2097152	267386420
BTC_ai_ibc_var28	128	128	128	200	25600	3276800	2097152	310641025
BTC_ai_ibc_var28	128	128	128	200	25600	3276800	2097152	310233809
BTC_ai_ibc_var28	128	128	128	200	25600	3276800	2097152	310493708
BTC_ai_ibc_var28	128	128	128	200	25600	3276800	2097152	310384051
BTC_ai_ibc_var28	128	128	128	200	25600	3276800	2097152	310776611
BTC_ai_ibc_var28	128	128	128	232	29696	3801088	2097152	360699935
BTC_ai_ibc_var28	128	128	128	232	29696	3801088	2097152	362031706
BTC_ai_ibc_var28	128	128	128	232	29696	3801088	2097152	361498987
BTC_ai_ibc_var28	128	128	128	232	29696	3801088	2097152	362028675
BTC_ai_ibc_var28	128	128	128	232	29696	3801088	2097152	361018056
BTC_ai_ibc_var28	128	128	128	264	33792	4325376	2097152	440505663
BTC_ai_ibc_var28	128	128	128	264	33792	4325376	2097152	439739975
BTC_ai_ibc_var28	128	128	128	264	33792	4325376	2097152	438935071
BTC_ai_ibc_var28	128	128	128	264	33792	4325376	2097152	440664106
BTC_ai_ibc_var28	128	128	128	264	33792	4325376	2097152	439540750
BTC_ai_ibc_var28	128	128	128	296	37888	4849664	2097152	536691304
BTC_ai_ibc_var28	128	128	128	296	37888	4849664	2097152	535189583
BTC_ai_ibc_var28	128	128	128	296	37888	4849664	2097152	535655963
BTC_ai_ibc_var28	128	128	128	296	37888	4849664	2097152	535666637
BTC_ai_ibc_var28	128	128	128	296	37888	4849664	2097152	537285122
BTC_ai_ibc_var28	128	128	128	328	41984	5373952	2097152	592449303
BTC_ai_ibc_var28	128	128	128	328	41984	5373952	2097152	590991280
BTC_ai_ibc_var28	128	128	128	328	41984	5373952	2097152	591987362
BTC_ai_ibc_var28	128	128	128	328	41984	5373952	2097152	601202414
BTC_ai_ibc_var28	128	128	128	328	41984	5373952	2097152	592395710
BTC_ai_ibc_var28	128	128	128	360	46080	5898240	2097152	638918302
BTC_ai_ibc_var28	128	128	128	360	46080	5898240	2097152	636634955
BTC_ai_ibc_var28	128	128	128	360	46080	5898240	2097152	636803959
BTC_ai_ibc_var28	128	128	128	360	46080	5898240	2097152	637854283
BTC_ai_ibc_var28	128	128	128	360	46080	5898240	2097152	637420710
BTC_ai_ibc_var28	128	128	128	392	50176	6422528	2097152	697869473
BTC_ai_ibc_var28	128	128	128	392	50176	6422528	2097152	689177116
BTC_ai_ibc_var28	128	128	128	392	50176	6422528	2097152	690283337
BTC_ai_ibc_var28	128	128	128	392	50176	6422528	2097152	691371722
BTC_ai_ibc_var28	128	128	128	392	50176	6422528	2097152	689423583
BTC_ai_ibc_var28	128	128	128	424	54272	6946816	2097152	742291554
BTC_ai_ibc_var28	128	128	128	424	54272	6946816	2097152	742318011
BTC_ai_ibc_var28	128	128	128	424	54272	6946816	2097152	742027745
BTC_ai_ibc_var28	128	128	128	424	54272	6946816	2097152	740177947
BTC_ai_ibc_var28	128	128	128	424	54272	6946816	2097152	741712994
BTC_ai_ibc_var28	128	128	128	456	58368	7471104	2097152	819364980
BTC_ai_ibc_var28	128	128	128	456	58368	7471104	2097152	792153410
BTC_ai_ibc_var28	128	128	128	456	58368	7471104	2097152	791081745
BTC_ai_ibc_var28	128	128	128	456	58368	7471104	2097152	793032927
BTC_ai_ibc_var28	128	128	128	456	58368	7471104	2097152	806135839
BTC_ai_ibc_var28	128	128	128	488	62464	7995392	2097152	840300064
BTC_ai_ibc_var28	128	128	128	488	62464	7995392	2097152	840691565
BTC_ai_ibc_var28	128	128	128	488	62464	7995392	2097152	842786217
BTC_ai_ibc_var28	128	128	128	488	62464	7995392	2097152	840188443
BTC_ai_ibc_var28	128	128	128	488	62464	7995392	2097152	840874645
BTC_ai_ibc_var28	128	128	128	520	66560	8519680	2097152	921364034
BTC_ai_ibc_var28	128	128	128	520	66560	8519680	2097152	932686013
BTC_ai_ibc_var28	128	128	128	520	66560	8519680	2097152	1186997776
BTC_ai_ibc_var28	128	128	128	520	66560	8519680	2097152	923325150
BTC_ai_ibc_var28	128	128	128	520	66560	8519680	2097152	921410003
BTC_ai_ibc_var28	128	128	128	552	70656	9043968	2097152	953982308
BTC_ai_ibc_var28	128	128	128	552	70656	9043968	2097152	953089651
BTC_ai_ibc_var28	128	128	128	552	70656	9043968	2097152	957666227
BTC_ai_ibc_var28	128	128	128	552	70656	9043968	2097152	950389154
BTC_ai_ibc_var28	128	128	128	552	70656	9043968	2097152	952720060
BTC_ai_ibc_var28	128	128	128	584	74752	9568256	2097152	998155197
BTC_ai_ibc_var28	128	128	128	584	74752	9568256	2097152	997836989
BTC_ai_ibc_var28	128	128	128	584	74752	9568256	2097152	997575743
BTC_ai_ibc_var28	128	128	128	584	74752	9568256	2097152	996980080
BTC_ai_ibc_var28	128	128	128	584	74752	9568256	2097152	997198922
BTC_ai_ibc_var28	128	128	128	616	78848	10092544	2097152	1043262902
BTC_ai_ibc_var28	128	128	128	616	78848	10092544	2097152	1042995992
BTC_ai_ibc_var28	128	128	128	616	78848	10092544	2097152	1043931893
BTC_ai_ibc_var28	128	128	128	616	78848	10092544	2097152	1043372826
BTC_ai_ibc_var28	128	128	128	616	78848	10092544	2097152	1042832809
BTC_ai_ibc_var28	128	128	128	648	82944	10616832	2097152	1097764401
BTC_ai_ibc_var28	128	128	128	648	82944	10616832	2097152	1098761023
BTC_ai_ibc_var28	128	128	128	648	82944	10616832	2097152	1104309105
BTC_ai_ibc_var28	128	128	128	648	82944	10616832	2097152	1094186626
BTC_ai_ibc_var28	128	128	128	648	82944	10616832	2097152	1094566272
BTC_ai_ibc_var28	128	128	128	680	87040	11141120	2097152	1158851667
BTC_ai_ibc_var28	128	128	128	680	87040	11141120	2097152	1156521337
BTC_ai_ibc_var28	128	128	128	680	87040	11141120	2097152	1157871129
BTC_ai_ibc_var28	128	128	128	680	87040	11141120	2097152	1162797111
BTC_ai_ibc_var28	128	128	128	680	87040	11141120	2097152	1160020308
BTC_ai_ibc_var28	128	128	128	712	91136	11665408	2097152	1204960257
BTC_ai_ibc_var28	128	128	128	712	91136	11665408	2097152	1203658749
BTC_ai_ibc_var28	128	128	128	712	91136	11665408	2097152	1219917937
BTC_ai_ibc_var28	128	128	128	712	91136	11665408	2097152	1217466917
BTC_ai_ibc_var28	128	128	128	712	91136	11665408	2097152	1204382222
BTC_ai_ibc_var28	128	128	128	744	95232	12189696	2097152	1280104899
BTC_ai_ibc_var28	128	128	128	744	95232	12189696	2097152	1267813953
BTC_ai_ibc_var28	128	128	128	744	95232	12189696	2097152	1266407557
BTC_ai_ibc_var28	128	128	128	744	95232	12189696	2097152	1266473625
BTC_ai_ibc_var28	128	128	128	744	95232	12189696	2097152	1267946957
BTC_ai_ibc_var28	128	128	128	776	99328	12713984	2097152	1337472532
BTC_ai_ibc_var28	128	128	128	776	99328	12713984	2097152	1339939854
BTC_ai_ibc_var28	128	128	128	776	99328	12713984	2097152	1337190736
BTC_ai_ibc_var28	128	128	128	776	99328	12713984	2097152	1339488584
BTC_ai_ibc_var28	128	128	128	776	99328	12713984	2097152	1337526023
BTC_ai_ibc_var28	128	128	128	808	103424	13238272	2097152	1381110914
BTC_ai_ibc_var28	128	128	128	808	103424	13238272	2097152	1388539320
BTC_ai_ibc_var28	128	128	128	808	103424	13238272	2097152	1381929634
BTC_ai_ibc_var28	128	128	128	808	103424	13238272	2097152	1380592565
BTC_ai_ibc_var28	128	128	128	808	103424	13238272	2097152	1381304969
BTC_ai_ibc_var28	128	128	128	840	107520	13762560	2097152	1441868596
BTC_ai_ibc_var28	128	128	128	840	107520	13762560	2097152	1443954761
BTC_ai_ibc_var28	128	128	128	840	107520	13762560	2097152	1441852993
BTC_ai_ibc_var28	128	128	128	840	107520	13762560	2097152	1444920322
BTC_ai_ibc_var28	128	128	128	840	107520	13762560	2097152	1472856737
BTC_ai_ibc_var28	128	128	128	872	111616	14286848	2097152	1508491575
BTC_ai_ibc_var28	128	128	128	872	111616	14286848	2097152	1502971450
BTC_ai_ibc_var28	128	128	128	872	111616	14286848	2097152	1504707416
BTC_ai_ibc_var28	128	128	128	872	111616	14286848	2097152	1503180000
BTC_ai_ibc_var28	128	128	128	872	111616	14286848	2097152	1503655950
BTC_ai_ibc_var28	128	128	128	904	115712	14811136	2097152	1571172724
BTC_ai_ibc_var28	128	128	128	904	115712	14811136	2097152	1580280835
BTC_ai_ibc_var28	128	128	128	904	115712	14811136	2097152	1573210958
BTC_ai_ibc_var28	128	128	128	904	115712	14811136	2097152	1604406057
BTC_ai_ibc_var28	128	128	128	904	115712	14811136	2097152	1580437229
BTC_ai_ibc_var28	128	128	128	936	119808	15335424	2097152	1616943233
BTC_ai_ibc_var28	128	128	128	936	119808	15335424	2097152	1610547895
BTC_ai_ibc_var28	128	128	128	936	119808	15335424	2097152	1610213030
BTC_ai_ibc_var28	128	128	128	936	119808	15335424	2097152	1609030375
BTC_ai_ibc_var28	128	128	128	936	119808	15335424	2097152	1610904481
BTC_ai_ibc_var28	128	128	128	968	123904	15859712	2097152	1666808431
BTC_ai_ibc_var28	128	128	128	968	123904	15859712	2097152	1667502474
BTC_ai_ibc_var28	128	128	128	968	123904	15859712	2097152	1665581079
BTC_ai_ibc_var28	128	128	128	968	123904	15859712	2097152	1667601840
BTC_ai_ibc_var28	128	128	128	968	123904	15859712	2097152	1667083690
BTC_ai_ibc_var28	128	128	128	1000	128000	16384000	2097152	1737514806
BTC_ai_ibc_var28	128	128	128	1000	128000	16384000	2097152	1730718733
BTC_ai_ibc_var28	128	128	128	1000	128000	16384000	2097152	1730185903
BTC_ai_ibc_var28	128	128	128	1000	128000	16384000	2097152	1729891766
BTC_ai_ibc_var28	128	128	128	1000	128000	16384000	2097152	1731764269


==> figures/data/ai_ibc2/meas/var29.dat <==
BTC_ai_ibc_var29	128	128	128	8	1024	131072	2097152	89907953
BTC_ai_ibc_var29	128	128	128	8	1024	131072	2097152	65419390
BTC_ai_ibc_var29	128	128	128	8	1024	131072	2097152	65804732
BTC_ai_ibc_var29	128	128	128	8	1024	131072	2097152	71245490
BTC_ai_ibc_var29	128	128	128	8	1024	131072	2097152	70318118
BTC_ai_ibc_var29	128	128	128	40	5120	655360	2097152	127325741
BTC_ai_ibc_var29	128	128	128	40	5120	655360	2097152	124639256
BTC_ai_ibc_var29	128	128	128	40	5120	655360	2097152	123714320
BTC_ai_ibc_var29	128	128	128	40	5120	655360	2097152	123684416
BTC_ai_ibc_var29	128	128	128	40	5120	655360	2097152	124141164
BTC_ai_ibc_var29	128	128	128	72	9216	1179648	2097152	240370110
BTC_ai_ibc_var29	128	128	128	72	9216	1179648	2097152	240643405
BTC_ai_ibc_var29	128	128	128	72	9216	1179648	2097152	239786098
BTC_ai_ibc_var29	128	128	128	72	9216	1179648	2097152	237929203
BTC_ai_ibc_var29	128	128	128	72	9216	1179648	2097152	237798232
BTC_ai_ibc_var29	128	128	128	104	13312	1703936	2097152	318326590
BTC_ai_ibc_var29	128	128	128	104	13312	1703936	2097152	315317013
BTC_ai_ibc_var29	128	128	128	104	13312	1703936	2097152	317805609
BTC_ai_ibc_var29	128	128	128	104	13312	1703936	2097152	315221169
BTC_ai_ibc_var29	128	128	128	104	13312	1703936	2097152	314821522
BTC_ai_ibc_var29	128	128	128	136	17408	2228224	2097152	406873547
BTC_ai_ibc_var29	128	128	128	136	17408	2228224	2097152	403019895
BTC_ai_ibc_var29	128	128	128	136	17408	2228224	2097152	420273277
BTC_ai_ibc_var29	128	128	128	136	17408	2228224	2097152	425229271
BTC_ai_ibc_var29	128	128	128	136	17408	2228224	2097152	403067651
BTC_ai_ibc_var29	128	128	128	168	21504	2752512	2097152	478223981
BTC_ai_ibc_var29	128	128	128	168	21504	2752512	2097152	477125507
BTC_ai_ibc_var29	128	128	128	168	21504	2752512	2097152	479853640
BTC_ai_ibc_var29	128	128	128	168	21504	2752512	2097152	477408017
BTC_ai_ibc_var29	128	128	128	168	21504	2752512	2097152	476662179
BTC_ai_ibc_var29	128	128	128	200	25600	3276800	2097152	611196693
BTC_ai_ibc_var29	128	128	128	200	25600	3276800	2097152	611442104
BTC_ai_ibc_var29	128	128	128	200	25600	3276800	2097152	610327197
BTC_ai_ibc_var29	128	128	128	200	25600	3276800	2097152	610976461
BTC_ai_ibc_var29	128	128	128	200	25600	3276800	2097152	609873252
BTC_ai_ibc_var29	128	128	128	232	29696	3801088	2097152	786026431
BTC_ai_ibc_var29	128	128	128	232	29696	3801088	2097152	790471263
BTC_ai_ibc_var29	128	128	128	232	29696	3801088	2097152	791270452
BTC_ai_ibc_var29	128	128	128	232	29696	3801088	2097152	785705178
BTC_ai_ibc_var29	128	128	128	232	29696	3801088	2097152	786828187
BTC_ai_ibc_var29	128	128	128	264	33792	4325376	2097152	1007832482
BTC_ai_ibc_var29	128	128	128	264	33792	4325376	2097152	1008611747
BTC_ai_ibc_var29	128	128	128	264	33792	4325376	2097152	1011231253
BTC_ai_ibc_var29	128	128	128	264	33792	4325376	2097152	1010966510
BTC_ai_ibc_var29	128	128	128	264	33792	4325376	2097152	1009864041
BTC_ai_ibc_var29	128	128	128	296	37888	4849664	2097152	1089190847
BTC_ai_ibc_var29	128	128	128	296	37888	4849664	2097152	1089250067
BTC_ai_ibc_var29	128	128	128	296	37888	4849664	2097152	1113425936
BTC_ai_ibc_var29	128	128	128	296	37888	4849664	2097152	1092382222
BTC_ai_ibc_var29	128	128	128	296	37888	4849664	2097152	1108028494
BTC_ai_ibc_var29	128	128	128	328	41984	5373952	2097152	1291649343
BTC_ai_ibc_var29	128	128	128	328	41984	5373952	2097152	1291657652
BTC_ai_ibc_var29	128	128	128	328	41984	5373952	2097152	1289126452
BTC_ai_ibc_var29	128	128	128	328	41984	5373952	2097152	1285845608
BTC_ai_ibc_var29	128	128	128	328	41984	5373952	2097152	1287838197
BTC_ai_ibc_var29	128	128	128	360	46080	5898240	2097152	1326765679
BTC_ai_ibc_var29	128	128	128	360	46080	5898240	2097152	1340373618
BTC_ai_ibc_var29	128	128	128	360	46080	5898240	2097152	1337084837
BTC_ai_ibc_var29	128	128	128	360	46080	5898240	2097152	1327749543
BTC_ai_ibc_var29	128	128	128	360	46080	5898240	2097152	1327634987
BTC_ai_ibc_var29	128	128	128	392	50176	6422528	2097152	1487231418
BTC_ai_ibc_var29	128	128	128	392	50176	6422528	2097152	1493781694
BTC_ai_ibc_var29	128	128	128	392	50176	6422528	2097152	1489375901
BTC_ai_ibc_var29	128	128	128	392	50176	6422528	2097152	1487934878
BTC_ai_ibc_var29	128	128	128	392	50176	6422528	2097152	1501824679
BTC_ai_ibc_var29	128	128	128	424	54272	6946816	2097152	1550806638
BTC_ai_ibc_var29	128	128	128	424	54272	6946816	2097152	1525475828
BTC_ai_ibc_var29	128	128	128	424	54272	6946816	2097152	1525376446
BTC_ai_ibc_var29	128	128	128	424	54272	6946816	2097152	1530708904
BTC_ai_ibc_var29	128	128	128	424	54272	6946816	2097152	1525420123
BTC_ai_ibc_var29	128	128	128	456	58368	7471104	2097152	1644789054
BTC_ai_ibc_var29	128	128	128	456	58368	7471104	2097152	1643507918
BTC_ai_ibc_var29	128	128	128	456	58368	7471104	2097152	1643646097
BTC_ai_ibc_var29	128	128	128	456	58368	7471104	2097152	1643359247
BTC_ai_ibc_var29	128	128	128	456	58368	7471104	2097152	1641694965
BTC_ai_ibc_var29	128	128	128	488	62464	7995392	2097152	1689547605
BTC_ai_ibc_var29	128	128	128	488	62464	7995392	2097152	1699153743
BTC_ai_ibc_var29	128	128	128	488	62464	7995392	2097152	1686722654
BTC_ai_ibc_var29	128	128	128	488	62464	7995392	2097152	1698701682
BTC_ai_ibc_var29	128	128	128	488	62464	7995392	2097152	1693297023
BTC_ai_ibc_var29	128	128	128	520	66560	8519680	2097152	1784271931
BTC_ai_ibc_var29	128	128	128	520	66560	8519680	2097152	1786437381
BTC_ai_ibc_var29	128	128	128	520	66560	8519680	2097152	1786340257
BTC_ai_ibc_var29	128	128	128	520	66560	8519680	2097152	1800507271
BTC_ai_ibc_var29	128	128	128	520	66560	8519680	2097152	1785322034
BTC_ai_ibc_var29	128	128	128	552	70656	9043968	2097152	1913778477
BTC_ai_ibc_var29	128	128	128	552	70656	9043968	2097152	1912193042
BTC_ai_ibc_var29	128	128	128	552	70656	9043968	2097152	1918734163
BTC_ai_ibc_var29	128	128	128	552	70656	9043968	2097152	1914328649
BTC_ai_ibc_var29	128	128	128	552	70656	9043968	2097152	1913940233
BTC_ai_ibc_var29	128	128	128	584	74752	9568256	2097152	2038557609
BTC_ai_ibc_var29	128	128	128	584	74752	9568256	2097152	1984797612
BTC_ai_ibc_var29	128	128	128	584	74752	9568256	2097152	1984023882
BTC_ai_ibc_var29	128	128	128	584	74752	9568256	2097152	1986747653
BTC_ai_ibc_var29	128	128	128	584	74752	9568256	2097152	1989325557
BTC_ai_ibc_var29	128	128	128	616	78848	10092544	2097152	2153816666
BTC_ai_ibc_var29	128	128	128	616	78848	10092544	2097152	2159009758
BTC_ai_ibc_var29	128	128	128	616	78848	10092544	2097152	2155726769
BTC_ai_ibc_var29	128	128	128	616	78848	10092544	2097152	2166290161
BTC_ai_ibc_var29	128	128	128	616	78848	10092544	2097152	2164637489
BTC_ai_ibc_var29	128	128	128	648	82944	10616832	2097152	2196447325
BTC_ai_ibc_var29	128	128	128	648	82944	10616832	2097152	2207733898
BTC_ai_ibc_var29	128	128	128	648	82944	10616832	2097152	2193375570
BTC_ai_ibc_var29	128	128	128	648	82944	10616832	2097152	2193008496
BTC_ai_ibc_var29	128	128	128	648	82944	10616832	2097152	2208101385
BTC_ai_ibc_var29	128	128	128	680	87040	11141120	2097152	2397643662
BTC_ai_ibc_var29	128	128	128	680	87040	11141120	2097152	2404902142
BTC_ai_ibc_var29	128	128	128	680	87040	11141120	2097152	2398316984
BTC_ai_ibc_var29	128	128	128	680	87040	11141120	2097152	2400331593
BTC_ai_ibc_var29	128	128	128	680	87040	11141120	2097152	2418285451
BTC_ai_ibc_var29	128	128	128	712	91136	11665408	2097152	2409055028
BTC_ai_ibc_var29	128	128	128	712	91136	11665408	2097152	2392400693
BTC_ai_ibc_var29	128	128	128	712	91136	11665408	2097152	2392314686
BTC_ai_ibc_var29	128	128	128	712	91136	11665408	2097152	2393323560
BTC_ai_ibc_var29	128	128	128	712	91136	11665408	2097152	2389452526
BTC_ai_ibc_var29	128	128	128	744	95232	12189696	2097152	2541471362
BTC_ai_ibc_var29	128	128	128	744	95232	12189696	2097152	2550203575
BTC_ai_ibc_var29	128	128	128	744	95232	12189696	2097152	2539923201
BTC_ai_ibc_var29	128	128	128	744	95232	12189696	2097152	2546569860
BTC_ai_ibc_var29	128	128	128	744	95232	12189696	2097152	2551048276
BTC_ai_ibc_var29	128	128	128	776	99328	12713984	2097152	2551918724
BTC_ai_ibc_var29	128	128	128	776	99328	12713984	2097152	2566295250
BTC_ai_ibc_var29	128	128	128	776	99328	12713984	2097152	2550185543
BTC_ai_ibc_var29	128	128	128	776	99328	12713984	2097152	2553227217
BTC_ai_ibc_var29	128	128	128	776	99328	12713984	2097152	2550677824
BTC_ai_ibc_var29	128	128	128	808	103424	13238272	2097152	2697590516
BTC_ai_ibc_var29	128	128	128	808	103424	13238272	2097152	2735926396
BTC_ai_ibc_var29	128	128	128	808	103424	13238272	2097152	2696384314
BTC_ai_ibc_var29	128	128	128	808	103424	13238272	2097152	2708163182
BTC_ai_ibc_var29	128	128	128	808	103424	13238272	2097152	2701429657
BTC_ai_ibc_var29	128	128	128	840	107520	13762560	2097152	2788655664
BTC_ai_ibc_var29	128	128	128	840	107520	13762560	2097152	2787195843
BTC_ai_ibc_var29	128	128	128	840	107520	13762560	2097152	2825390826
BTC_ai_ibc_var29	128	128	128	840	107520	13762560	2097152	2786071659
BTC_ai_ibc_var29	128	128	128	840	107520	13762560	2097152	2796034080
BTC_ai_ibc_var29	128	128	128	872	111616	14286848	2097152	2921133653
BTC_ai_ibc_var29	128	128	128	872	111616	14286848	2097152	2932119876
BTC_ai_ibc_var29	128	128	128	872	111616	14286848	2097152	2936435254
BTC_ai_ibc_var29	128	128	128	872	111616	14286848	2097152	2921147031
BTC_ai_ibc_var29	128	128	128	872	111616	14286848	2097152	2924015895
BTC_ai_ibc_var29	128	128	128	904	115712	14811136	2097152	3050888988
BTC_ai_ibc_var29	128	128	128	904	115712	14811136	2097152	3079685974
BTC_ai_ibc_var29	128	128	128	904	115712	14811136	2097152	3054120919
BTC_ai_ibc_var29	128	128	128	904	115712	14811136	2097152	3061253570
BTC_ai_ibc_var29	128	128	128	904	115712	14811136	2097152	3050915165
BTC_ai_ibc_var29	128	128	128	936	119808	15335424	2097152	3190048634
BTC_ai_ibc_var29	128	128	128	936	119808	15335424	2097152	3197080926
BTC_ai_ibc_var29	128	128	128	936	119808	15335424	2097152	3190456368
BTC_ai_ibc_var29	128	128	128	936	119808	15335424	2097152	3190783413
BTC_ai_ibc_var29	128	128	128	936	119808	15335424	2097152	3189472853
BTC_ai_ibc_var29	128	128	128	968	123904	15859712	2097152	3348224940
BTC_ai_ibc_var29	128	128	128	968	123904	15859712	2097152	3326924176
BTC_ai_ibc_var29	128	128	128	968	123904	15859712	2097152	3329349222
BTC_ai_ibc_var29	128	128	128	968	123904	15859712	2097152	3324216753
BTC_ai_ibc_var29	128	128	128	968	123904	15859712	2097152	3330441134
BTC_ai_ibc_var29	128	128	128	1000	128000	16384000	2097152	3491761295
BTC_ai_ibc_var29	128	128	128	1000	128000	16384000	2097152	3465589826
BTC_ai_ibc_var29	128	128	128	1000	128000	16384000	2097152	3472668407
BTC_ai_ibc_var29	128	128	128	1000	128000	16384000	2097152	3458920332
BTC_ai_ibc_var29	128	128	128	1000	128000	16384000	2097152	3472590212


==> figures/data/ai_ibc2/meas/var3.dat <==
BTC_ai_ibc_var3	128	128	128	8	1024	131072	2097152	223891777
BTC_ai_ibc_var3	128	128	128	8	1024	131072	2097152	173692058
BTC_ai_ibc_var3	128	128	128	8	1024	131072	2097152	172178107
BTC_ai_ibc_var3	128	128	128	8	1024	131072	2097152	173000925
BTC_ai_ibc_var3	128	128	128	8	1024	131072	2097152	172213767
BTC_ai_ibc_var3	128	128	128	40	5120	655360	2097152	450173967
BTC_ai_ibc_var3	128	128	128	40	5120	655360	2097152	433649813
BTC_ai_ibc_var3	128	128	128	40	5120	655360	2097152	434379036
BTC_ai_ibc_var3	128	128	128	40	5120	655360	2097152	433608252
BTC_ai_ibc_var3	128	128	128	40	5120	655360	2097152	434618287
BTC_ai_ibc_var3	128	128	128	72	9216	1179648	2097152	650501286
BTC_ai_ibc_var3	128	128	128	72	9216	1179648	2097152	652066112
BTC_ai_ibc_var3	128	128	128	72	9216	1179648	2097152	662651127
BTC_ai_ibc_var3	128	128	128	72	9216	1179648	2097152	642685876
BTC_ai_ibc_var3	128	128	128	72	9216	1179648	2097152	642810410
BTC_ai_ibc_var3	128	128	128	104	13312	1703936	2097152	827667437
BTC_ai_ibc_var3	128	128	128	104	13312	1703936	2097152	839987773
BTC_ai_ibc_var3	128	128	128	104	13312	1703936	2097152	836968241
BTC_ai_ibc_var3	128	128	128	104	13312	1703936	2097152	835819247
BTC_ai_ibc_var3	128	128	128	104	13312	1703936	2097152	840540829
BTC_ai_ibc_var3	128	128	128	136	17408	2228224	2097152	1015129344
BTC_ai_ibc_var3	128	128	128	136	17408	2228224	2097152	1017430243
BTC_ai_ibc_var3	128	128	128	136	17408	2228224	2097152	1012169602
BTC_ai_ibc_var3	128	128	128	136	17408	2228224	2097152	1046723269
BTC_ai_ibc_var3	128	128	128	136	17408	2228224	2097152	1014872400
BTC_ai_ibc_var3	128	128	128	168	21504	2752512	2097152	1261826132
BTC_ai_ibc_var3	128	128	128	168	21504	2752512	2097152	1260914946
BTC_ai_ibc_var3	128	128	128	168	21504	2752512	2097152	1259275177
BTC_ai_ibc_var3	128	128	128	168	21504	2752512	2097152	1258435743
BTC_ai_ibc_var3	128	128	128	168	21504	2752512	2097152	1257514263
BTC_ai_ibc_var3	128	128	128	200	25600	3276800	2097152	1554220288
BTC_ai_ibc_var3	128	128	128	200	25600	3276800	2097152	1543380413
BTC_ai_ibc_var3	128	128	128	200	25600	3276800	2097152	1541370517
BTC_ai_ibc_var3	128	128	128	200	25600	3276800	2097152	1547108860
BTC_ai_ibc_var3	128	128	128	200	25600	3276800	2097152	1542689146
BTC_ai_ibc_var3	128	128	128	232	29696	3801088	2097152	1833548332
BTC_ai_ibc_var3	128	128	128	232	29696	3801088	2097152	1826538528
BTC_ai_ibc_var3	128	128	128	232	29696	3801088	2097152	1828098122
BTC_ai_ibc_var3	128	128	128	232	29696	3801088	2097152	1826089561
BTC_ai_ibc_var3	128	128	128	232	29696	3801088	2097152	1835223721
BTC_ai_ibc_var3	128	128	128	264	33792	4325376	2097152	2350066500
BTC_ai_ibc_var3	128	128	128	264	33792	4325376	2097152	2347307219
BTC_ai_ibc_var3	128	128	128	264	33792	4325376	2097152	2349490002
BTC_ai_ibc_var3	128	128	128	264	33792	4325376	2097152	2354214038
BTC_ai_ibc_var3	128	128	128	264	33792	4325376	2097152	2347085145
BTC_ai_ibc_var3	128	128	128	296	37888	4849664	2097152	2617697581
BTC_ai_ibc_var3	128	128	128	296	37888	4849664	2097152	2604800751
BTC_ai_ibc_var3	128	128	128	296	37888	4849664	2097152	2648573614
BTC_ai_ibc_var3	128	128	128	296	37888	4849664	2097152	2616679464
BTC_ai_ibc_var3	128	128	128	296	37888	4849664	2097152	2605075953
BTC_ai_ibc_var3	128	128	128	328	41984	5373952	2097152	3158141909
BTC_ai_ibc_var3	128	128	128	328	41984	5373952	2097152	3154873572
BTC_ai_ibc_var3	128	128	128	328	41984	5373952	2097152	3164723641
BTC_ai_ibc_var3	128	128	128	328	41984	5373952	2097152	3153285215
BTC_ai_ibc_var3	128	128	128	328	41984	5373952	2097152	3155094743
BTC_ai_ibc_var3	128	128	128	360	46080	5898240	2097152	3594990579
BTC_ai_ibc_var3	128	128	128	360	46080	5898240	2097152	3605022002
BTC_ai_ibc_var3	128	128	128	360	46080	5898240	2097152	3613785573
BTC_ai_ibc_var3	128	128	128	360	46080	5898240	2097152	3593550212
BTC_ai_ibc_var3	128	128	128	360	46080	5898240	2097152	3608639381
BTC_ai_ibc_var3	128	128	128	392	50176	6422528	2097152	4028855059
BTC_ai_ibc_var3	128	128	128	392	50176	6422528	2097152	3988105971
BTC_ai_ibc_var3	128	128	128	392	50176	6422528	2097152	4002663740
BTC_ai_ibc_var3	128	128	128	392	50176	6422528	2097152	3992280544
BTC_ai_ibc_var3	128	128	128	392	50176	6422528	2097152	3999167757
BTC_ai_ibc_var3	128	128	128	424	54272	6946816	2097152	4409904648
BTC_ai_ibc_var3	128	128	128	424	54272	6946816	2097152	4406025922
BTC_ai_ibc_var3	128	128	128	424	54272	6946816	2097152	4416834262
BTC_ai_ibc_var3	128	128	128	424	54272	6946816	2097152	4424587761
BTC_ai_ibc_var3	128	128	128	424	54272	6946816	2097152	4404295218
BTC_ai_ibc_var3	128	128	128	456	58368	7471104	2097152	4758043335
BTC_ai_ibc_var3	128	128	128	456	58368	7471104	2097152	4723869805
BTC_ai_ibc_var3	128	128	128	456	58368	7471104	2097152	4734219974
BTC_ai_ibc_var3	128	128	128	456	58368	7471104	2097152	4732978251
BTC_ai_ibc_var3	128	128	128	456	58368	7471104	2097152	4725061697
BTC_ai_ibc_var3	128	128	128	488	62464	7995392	2097152	5045940894
BTC_ai_ibc_var3	128	128	128	488	62464	7995392	2097152	5051325238
BTC_ai_ibc_var3	128	128	128	488	62464	7995392	2097152	5049398415
BTC_ai_ibc_var3	128	128	128	488	62464	7995392	2097152	5044648821
BTC_ai_ibc_var3	128	128	128	488	62464	7995392	2097152	5075065906
BTC_ai_ibc_var3	128	128	128	520	66560	8519680	2097152	5422173285
BTC_ai_ibc_var3	128	128	128	520	66560	8519680	2097152	5436672220
BTC_ai_ibc_var3	128	128	128	520	66560	8519680	2097152	5417334085
BTC_ai_ibc_var3	128	128	128	520	66560	8519680	2097152	5419824748
BTC_ai_ibc_var3	128	128	128	520	66560	8519680	2097152	5418115546
BTC_ai_ibc_var3	128	128	128	552	70656	9043968	2097152	5820521056
BTC_ai_ibc_var3	128	128	128	552	70656	9043968	2097152	5852566377
BTC_ai_ibc_var3	128	128	128	552	70656	9043968	2097152	5804946513
BTC_ai_ibc_var3	128	128	128	552	70656	9043968	2097152	5805773456
BTC_ai_ibc_var3	128	128	128	552	70656	9043968	2097152	5819485865
BTC_ai_ibc_var3	128	128	128	584	74752	9568256	2097152	6142312189
BTC_ai_ibc_var3	128	128	128	584	74752	9568256	2097152	6140261945
BTC_ai_ibc_var3	128	128	128	584	74752	9568256	2097152	6158293204
BTC_ai_ibc_var3	128	128	128	584	74752	9568256	2097152	6171104218
BTC_ai_ibc_var3	128	128	128	584	74752	9568256	2097152	6137572880
BTC_ai_ibc_var3	128	128	128	616	78848	10092544	2097152	6459872957
BTC_ai_ibc_var3	128	128	128	616	78848	10092544	2097152	6476161092
BTC_ai_ibc_var3	128	128	128	616	78848	10092544	2097152	6460630770
BTC_ai_ibc_var3	128	128	128	616	78848	10092544	2097152	6463708947
BTC_ai_ibc_var3	128	128	128	616	78848	10092544	2097152	6466195995
BTC_ai_ibc_var3	128	128	128	648	82944	10616832	2097152	6820490012
BTC_ai_ibc_var3	128	128	128	648	82944	10616832	2097152	6780581565
BTC_ai_ibc_var3	128	128	128	648	82944	10616832	2097152	6785795949
BTC_ai_ibc_var3	128	128	128	648	82944	10616832	2097152	6789092302
BTC_ai_ibc_var3	128	128	128	648	82944	10616832	2097152	6779712744
BTC_ai_ibc_var3	128	128	128	680	87040	11141120	2097152	7107920273
BTC_ai_ibc_var3	128	128	128	680	87040	11141120	2097152	7137262779
BTC_ai_ibc_var3	128	128	128	680	87040	11141120	2097152	7100336012
BTC_ai_ibc_var3	128	128	128	680	87040	11141120	2097152	7110417325
BTC_ai_ibc_var3	128	128	128	680	87040	11141120	2097152	7107498477
BTC_ai_ibc_var3	128	128	128	712	91136	11665408	2097152	7423734690
BTC_ai_ibc_var3	128	128	128	712	91136	11665408	2097152	7442372818
BTC_ai_ibc_var3	128	128	128	712	91136	11665408	2097152	7484144139
BTC_ai_ibc_var3	128	128	128	712	91136	11665408	2097152	7423965602
BTC_ai_ibc_var3	128	128	128	712	91136	11665408	2097152	7425101027
BTC_ai_ibc_var3	128	128	128	744	95232	12189696	2097152	7750455521
BTC_ai_ibc_var3	128	128	128	744	95232	12189696	2097152	7743068365
BTC_ai_ibc_var3	128	128	128	744	95232	12189696	2097152	7756037400
BTC_ai_ibc_var3	128	128	128	744	95232	12189696	2097152	7770572318
BTC_ai_ibc_var3	128	128	128	744	95232	12189696	2097152	7747568394
BTC_ai_ibc_var3	128	128	128	776	99328	12713984	2097152	8063705356
BTC_ai_ibc_var3	128	128	128	776	99328	12713984	2097152	8112841520
BTC_ai_ibc_var3	128	128	128	776	99328	12713984	2097152	8090032101
BTC_ai_ibc_var3	128	128	128	776	99328	12713984	2097152	8088394972
BTC_ai_ibc_var3	128	128	128	776	99328	12713984	2097152	8081370460
BTC_ai_ibc_var3	128	128	128	808	103424	13238272	2097152	8381641731
BTC_ai_ibc_var3	128	128	128	808	103424	13238272	2097152	8388293225
BTC_ai_ibc_var3	128	128	128	808	103424	13238272	2097152	8416220347
BTC_ai_ibc_var3	128	128	128	808	103424	13238272	2097152	8398788612
BTC_ai_ibc_var3	128	128	128	808	103424	13238272	2097152	8398368530
BTC_ai_ibc_var3	128	128	128	840	107520	13762560	2097152	8704319272
BTC_ai_ibc_var3	128	128	128	840	107520	13762560	2097152	8700246620
BTC_ai_ibc_var3	128	128	128	840	107520	13762560	2097152	8741516196
BTC_ai_ibc_var3	128	128	128	840	107520	13762560	2097152	8731763805
BTC_ai_ibc_var3	128	128	128	840	107520	13762560	2097152	8720083808
BTC_ai_ibc_var3	128	128	128	872	111616	14286848	2097152	9022005639
BTC_ai_ibc_var3	128	128	128	872	111616	14286848	2097152	9018649836
BTC_ai_ibc_var3	128	128	128	872	111616	14286848	2097152	9039040562
BTC_ai_ibc_var3	128	128	128	872	111616	14286848	2097152	9026724479
BTC_ai_ibc_var3	128	128	128	872	111616	14286848	2097152	9034742951
BTC_ai_ibc_var3	128	128	128	904	115712	14811136	2097152	9343469057
BTC_ai_ibc_var3	128	128	128	904	115712	14811136	2097152	9346297000
BTC_ai_ibc_var3	128	128	128	904	115712	14811136	2097152	9384836676
BTC_ai_ibc_var3	128	128	128	904	115712	14811136	2097152	9353502213
BTC_ai_ibc_var3	128	128	128	904	115712	14811136	2097152	9348589833
BTC_ai_ibc_var3	128	128	128	936	119808	15335424	2097152	9934994431
BTC_ai_ibc_var3	128	128	128	936	119808	15335424	2097152	9679661643
BTC_ai_ibc_var3	128	128	128	936	119808	15335424	2097152	9693785640
BTC_ai_ibc_var3	128	128	128	936	119808	15335424	2097152	9668228251
BTC_ai_ibc_var3	128	128	128	936	119808	15335424	2097152	9672685798
BTC_ai_ibc_var3	128	128	128	968	123904	15859712	2097152	9998435898
BTC_ai_ibc_var3	128	128	128	968	123904	15859712	2097152	10049617508
BTC_ai_ibc_var3	128	128	128	968	123904	15859712	2097152	9994219047
BTC_ai_ibc_var3	128	128	128	968	123904	15859712	2097152	9994956590
BTC_ai_ibc_var3	128	128	128	968	123904	15859712	2097152	10002733247
BTC_ai_ibc_var3	128	128	128	1000	128000	16384000	2097152	10344149760
BTC_ai_ibc_var3	128	128	128	1000	128000	16384000	2097152	10318222526
BTC_ai_ibc_var3	128	128	128	1000	128000	16384000	2097152	10304822034
BTC_ai_ibc_var3	128	128	128	1000	128000	16384000	2097152	10324363090
BTC_ai_ibc_var3	128	128	128	1000	128000	16384000	2097152	10341307041


==> figures/data/ai_ibc2/meas/var30.dat <==
BTC_ai_ibc_var30	128	128	128	8	1024	131072	2097152	89767478
BTC_ai_ibc_var30	128	128	128	8	1024	131072	2097152	65464815
BTC_ai_ibc_var30	128	128	128	8	1024	131072	2097152	65300739
BTC_ai_ibc_var30	128	128	128	8	1024	131072	2097152	65940955
BTC_ai_ibc_var30	128	128	128	8	1024	131072	2097152	66047616
BTC_ai_ibc_var30	128	128	128	40	5120	655360	2097152	121181841
BTC_ai_ibc_var30	128	128	128	40	5120	655360	2097152	118693618
BTC_ai_ibc_var30	128	128	128	40	5120	655360	2097152	118661082
BTC_ai_ibc_var30	128	128	128	40	5120	655360	2097152	118404490
BTC_ai_ibc_var30	128	128	128	40	5120	655360	2097152	118262436
BTC_ai_ibc_var30	128	128	128	72	9216	1179648	2097152	188175142
BTC_ai_ibc_var30	128	128	128	72	9216	1179648	2097152	186695149
BTC_ai_ibc_var30	128	128	128	72	9216	1179648	2097152	187487515
BTC_ai_ibc_var30	128	128	128	72	9216	1179648	2097152	186424202
BTC_ai_ibc_var30	128	128	128	72	9216	1179648	2097152	186901665
BTC_ai_ibc_var30	128	128	128	104	13312	1703936	2097152	244586599
BTC_ai_ibc_var30	128	128	128	104	13312	1703936	2097152	246692049
BTC_ai_ibc_var30	128	128	128	104	13312	1703936	2097152	245718412
BTC_ai_ibc_var30	128	128	128	104	13312	1703936	2097152	245372733
BTC_ai_ibc_var30	128	128	128	104	13312	1703936	2097152	246131427
BTC_ai_ibc_var30	128	128	128	136	17408	2228224	2097152	299551373
BTC_ai_ibc_var30	128	128	128	136	17408	2228224	2097152	302859440
BTC_ai_ibc_var30	128	128	128	136	17408	2228224	2097152	300832529
BTC_ai_ibc_var30	128	128	128	136	17408	2228224	2097152	299674691
BTC_ai_ibc_var30	128	128	128	136	17408	2228224	2097152	299383678
BTC_ai_ibc_var30	128	128	128	168	21504	2752512	2097152	349489028
BTC_ai_ibc_var30	128	128	128	168	21504	2752512	2097152	351128412
BTC_ai_ibc_var30	128	128	128	168	21504	2752512	2097152	360919064
BTC_ai_ibc_var30	128	128	128	168	21504	2752512	2097152	352386540
BTC_ai_ibc_var30	128	128	128	168	21504	2752512	2097152	350566066
BTC_ai_ibc_var30	128	128	128	200	25600	3276800	2097152	400828603
BTC_ai_ibc_var30	128	128	128	200	25600	3276800	2097152	400406843
BTC_ai_ibc_var30	128	128	128	200	25600	3276800	2097152	400297172
BTC_ai_ibc_var30	128	128	128	200	25600	3276800	2097152	399572734
BTC_ai_ibc_var30	128	128	128	200	25600	3276800	2097152	399914897
BTC_ai_ibc_var30	128	128	128	232	29696	3801088	2097152	455151623
BTC_ai_ibc_var30	128	128	128	232	29696	3801088	2097152	454248735
BTC_ai_ibc_var30	128	128	128	232	29696	3801088	2097152	454788712
BTC_ai_ibc_var30	128	128	128	232	29696	3801088	2097152	462378390
BTC_ai_ibc_var30	128	128	128	232	29696	3801088	2097152	454577574
BTC_ai_ibc_var30	128	128	128	264	33792	4325376	2097152	532738164
BTC_ai_ibc_var30	128	128	128	264	33792	4325376	2097152	515024903
BTC_ai_ibc_var30	128	128	128	264	33792	4325376	2097152	509633677
BTC_ai_ibc_var30	128	128	128	264	33792	4325376	2097152	509984210
BTC_ai_ibc_var30	128	128	128	264	33792	4325376	2097152	510115978
BTC_ai_ibc_var30	128	128	128	296	37888	4849664	2097152	562052770
BTC_ai_ibc_var30	128	128	128	296	37888	4849664	2097152	564086656
BTC_ai_ibc_var30	128	128	128	296	37888	4849664	2097152	562975464
BTC_ai_ibc_var30	128	128	128	296	37888	4849664	2097152	563118908
BTC_ai_ibc_var30	128	128	128	296	37888	4849664	2097152	563293762
BTC_ai_ibc_var30	128	128	128	328	41984	5373952	2097152	616422280
BTC_ai_ibc_var30	128	128	128	328	41984	5373952	2097152	619209933
BTC_ai_ibc_var30	128	128	128	328	41984	5373952	2097152	618844908
BTC_ai_ibc_var30	128	128	128	328	41984	5373952	2097152	617039516
BTC_ai_ibc_var30	128	128	128	328	41984	5373952	2097152	616793166
BTC_ai_ibc_var30	128	128	128	360	46080	5898240	2097152	670654158
BTC_ai_ibc_var30	128	128	128	360	46080	5898240	2097152	671996105
BTC_ai_ibc_var30	128	128	128	360	46080	5898240	2097152	671269054
BTC_ai_ibc_var30	128	128	128	360	46080	5898240	2097152	671502952
BTC_ai_ibc_var30	128	128	128	360	46080	5898240	2097152	671850190
BTC_ai_ibc_var30	128	128	128	392	50176	6422528	2097152	725895847
BTC_ai_ibc_var30	128	128	128	392	50176	6422528	2097152	725030730
BTC_ai_ibc_var30	128	128	128	392	50176	6422528	2097152	724768313
BTC_ai_ibc_var30	128	128	128	392	50176	6422528	2097152	725498724
BTC_ai_ibc_var30	128	128	128	392	50176	6422528	2097152	725660565
BTC_ai_ibc_var30	128	128	128	424	54272	6946816	2097152	779537466
BTC_ai_ibc_var30	128	128	128	424	54272	6946816	2097152	782047896
BTC_ai_ibc_var30	128	128	128	424	54272	6946816	2097152	782330920
BTC_ai_ibc_var30	128	128	128	424	54272	6946816	2097152	780743495
BTC_ai_ibc_var30	128	128	128	424	54272	6946816	2097152	780660373
BTC_ai_ibc_var30	128	128	128	456	58368	7471104	2097152	833226931
BTC_ai_ibc_var30	128	128	128	456	58368	7471104	2097152	836015239
BTC_ai_ibc_var30	128	128	128	456	58368	7471104	2097152	834203969
BTC_ai_ibc_var30	128	128	128	456	58368	7471104	2097152	839707188
BTC_ai_ibc_var30	128	128	128	456	58368	7471104	2097152	834710065
BTC_ai_ibc_var30	128	128	128	488	62464	7995392	2097152	893801060
BTC_ai_ibc_var30	128	128	128	488	62464	7995392	2097152	898506740
BTC_ai_ibc_var30	128	128	128	488	62464	7995392	2097152	889306211
BTC_ai_ibc_var30	128	128	128	488	62464	7995392	2097152	887615492
BTC_ai_ibc_var30	128	128	128	488	62464	7995392	2097152	887478114
BTC_ai_ibc_var30	128	128	128	520	66560	8519680	2097152	943332983
BTC_ai_ibc_var30	128	128	128	520	66560	8519680	2097152	942562360
BTC_ai_ibc_var30	128	128	128	520	66560	8519680	2097152	942525130
BTC_ai_ibc_var30	128	128	128	520	66560	8519680	2097152	943701634
BTC_ai_ibc_var30	128	128	128	520	66560	8519680	2097152	942547013
BTC_ai_ibc_var30	128	128	128	552	70656	9043968	2097152	1000892937
BTC_ai_ibc_var30	128	128	128	552	70656	9043968	2097152	1000950919
BTC_ai_ibc_var30	128	128	128	552	70656	9043968	2097152	1002097895
BTC_ai_ibc_var30	128	128	128	552	70656	9043968	2097152	1000647735
BTC_ai_ibc_var30	128	128	128	552	70656	9043968	2097152	1012593779
BTC_ai_ibc_var30	128	128	128	584	74752	9568256	2097152	1055843715
BTC_ai_ibc_var30	128	128	128	584	74752	9568256	2097152	1055242073
BTC_ai_ibc_var30	128	128	128	584	74752	9568256	2097152	1057121738
BTC_ai_ibc_var30	128	128	128	584	74752	9568256	2097152	1054873267
BTC_ai_ibc_var30	128	128	128	584	74752	9568256	2097152	1083995876
BTC_ai_ibc_var30	128	128	128	616	78848	10092544	2097152	1149759882
BTC_ai_ibc_var30	128	128	128	616	78848	10092544	2097152	1128864457
BTC_ai_ibc_var30	128	128	128	616	78848	10092544	2097152	1114237852
BTC_ai_ibc_var30	128	128	128	616	78848	10092544	2097152	1112370675
BTC_ai_ibc_var30	128	128	128	616	78848	10092544	2097152	1115764263
BTC_ai_ibc_var30	128	128	128	648	82944	10616832	2097152	1185092736
BTC_ai_ibc_var30	128	128	128	648	82944	10616832	2097152	1170670268
BTC_ai_ibc_var30	128	128	128	648	82944	10616832	2097152	1171077248
BTC_ai_ibc_var30	128	128	128	648	82944	10616832	2097152	1169458829
BTC_ai_ibc_var30	128	128	128	648	82944	10616832	2097152	1170599786
BTC_ai_ibc_var30	128	128	128	680	87040	11141120	2097152	1226965096
BTC_ai_ibc_var30	128	128	128	680	87040	11141120	2097152	1228794822
BTC_ai_ibc_var30	128	128	128	680	87040	11141120	2097152	1227916337
BTC_ai_ibc_var30	128	128	128	680	87040	11141120	2097152	1227612347
BTC_ai_ibc_var30	128	128	128	680	87040	11141120	2097152	1229370234
BTC_ai_ibc_var30	128	128	128	712	91136	11665408	2097152	1283422016
BTC_ai_ibc_var30	128	128	128	712	91136	11665408	2097152	1287638031
BTC_ai_ibc_var30	128	128	128	712	91136	11665408	2097152	1283465593
BTC_ai_ibc_var30	128	128	128	712	91136	11665408	2097152	1285525363
BTC_ai_ibc_var30	128	128	128	712	91136	11665408	2097152	1302532034
BTC_ai_ibc_var30	128	128	128	744	95232	12189696	2097152	1342796433
BTC_ai_ibc_var30	128	128	128	744	95232	12189696	2097152	1342646526
BTC_ai_ibc_var30	128	128	128	744	95232	12189696	2097152	1343260613
BTC_ai_ibc_var30	128	128	128	744	95232	12189696	2097152	1342153836
BTC_ai_ibc_var30	128	128	128	744	95232	12189696	2097152	1343137618
BTC_ai_ibc_var30	128	128	128	776	99328	12713984	2097152	1401157651
BTC_ai_ibc_var30	128	128	128	776	99328	12713984	2097152	1401896465
BTC_ai_ibc_var30	128	128	128	776	99328	12713984	2097152	1403224835
BTC_ai_ibc_var30	128	128	128	776	99328	12713984	2097152	1409771206
BTC_ai_ibc_var30	128	128	128	776	99328	12713984	2097152	1401791987
BTC_ai_ibc_var30	128	128	128	808	103424	13238272	2097152	1461303166
BTC_ai_ibc_var30	128	128	128	808	103424	13238272	2097152	1461103090
BTC_ai_ibc_var30	128	128	128	808	103424	13238272	2097152	1462424155
BTC_ai_ibc_var30	128	128	128	808	103424	13238272	2097152	1494059346
BTC_ai_ibc_var30	128	128	128	808	103424	13238272	2097152	1460889612
BTC_ai_ibc_var30	128	128	128	840	107520	13762560	2097152	1528805171
BTC_ai_ibc_var30	128	128	128	840	107520	13762560	2097152	1523980998
BTC_ai_ibc_var30	128	128	128	840	107520	13762560	2097152	1520102864
BTC_ai_ibc_var30	128	128	128	840	107520	13762560	2097152	1521314856
BTC_ai_ibc_var30	128	128	128	840	107520	13762560	2097152	1523848763
BTC_ai_ibc_var30	128	128	128	872	111616	14286848	2097152	1578284039
BTC_ai_ibc_var30	128	128	128	872	111616	14286848	2097152	1578727566
BTC_ai_ibc_var30	128	128	128	872	111616	14286848	2097152	1577902228
BTC_ai_ibc_var30	128	128	128	872	111616	14286848	2097152	1578643581
BTC_ai_ibc_var30	128	128	128	872	111616	14286848	2097152	1577302437
BTC_ai_ibc_var30	128	128	128	904	115712	14811136	2097152	1640024344
BTC_ai_ibc_var30	128	128	128	904	115712	14811136	2097152	1636279500
BTC_ai_ibc_var30	128	128	128	904	115712	14811136	2097152	1638297914
BTC_ai_ibc_var30	128	128	128	904	115712	14811136	2097152	1655149042
BTC_ai_ibc_var30	128	128	128	904	115712	14811136	2097152	1642329948
BTC_ai_ibc_var30	128	128	128	936	119808	15335424	2097152	1695373335
BTC_ai_ibc_var30	128	128	128	936	119808	15335424	2097152	1694886657
BTC_ai_ibc_var30	128	128	128	936	119808	15335424	2097152	1696494352
BTC_ai_ibc_var30	128	128	128	936	119808	15335424	2097152	1733931812
BTC_ai_ibc_var30	128	128	128	936	119808	15335424	2097152	1698616192
BTC_ai_ibc_var30	128	128	128	968	123904	15859712	2097152	1763952322
BTC_ai_ibc_var30	128	128	128	968	123904	15859712	2097152	1755743922
BTC_ai_ibc_var30	128	128	128	968	123904	15859712	2097152	1755017692
BTC_ai_ibc_var30	128	128	128	968	123904	15859712	2097152	1755079112
BTC_ai_ibc_var30	128	128	128	968	123904	15859712	2097152	1789798553
BTC_ai_ibc_var30	128	128	128	1000	128000	16384000	2097152	1814077399
BTC_ai_ibc_var30	128	128	128	1000	128000	16384000	2097152	1818415153
BTC_ai_ibc_var30	128	128	128	1000	128000	16384000	2097152	1823476511
BTC_ai_ibc_var30	128	128	128	1000	128000	16384000	2097152	1813686423
BTC_ai_ibc_var30	128	128	128	1000	128000	16384000	2097152	1820029393


==> figures/data/ai_ibc2/meas/var31.dat <==
BTC_ai_ibc_var31	128	128	128	8	1024	131072	2097152	25711209
BTC_ai_ibc_var31	128	128	128	8	1024	131072	2097152	18178739
BTC_ai_ibc_var31	128	128	128	8	1024	131072	2097152	17934883
BTC_ai_ibc_var31	128	128	128	8	1024	131072	2097152	18031371
BTC_ai_ibc_var31	128	128	128	8	1024	131072	2097152	17932305
BTC_ai_ibc_var31	128	128	128	40	5120	655360	2097152	88416338
BTC_ai_ibc_var31	128	128	128	40	5120	655360	2097152	89396374
BTC_ai_ibc_var31	128	128	128	40	5120	655360	2097152	88905314
BTC_ai_ibc_var31	128	128	128	40	5120	655360	2097152	88784764
BTC_ai_ibc_var31	128	128	128	40	5120	655360	2097152	89138890
BTC_ai_ibc_var31	128	128	128	72	9216	1179648	2097152	158736038
BTC_ai_ibc_var31	128	128	128	72	9216	1179648	2097152	160520852
BTC_ai_ibc_var31	128	128	128	72	9216	1179648	2097152	160995831
BTC_ai_ibc_var31	128	128	128	72	9216	1179648	2097152	161162019
BTC_ai_ibc_var31	128	128	128	72	9216	1179648	2097152	162556482
BTC_ai_ibc_var31	128	128	128	104	13312	1703936	2097152	232968128
BTC_ai_ibc_var31	128	128	128	104	13312	1703936	2097152	232874597
BTC_ai_ibc_var31	128	128	128	104	13312	1703936	2097152	232304134
BTC_ai_ibc_var31	128	128	128	104	13312	1703936	2097152	232938692
BTC_ai_ibc_var31	128	128	128	104	13312	1703936	2097152	232733340
BTC_ai_ibc_var31	128	128	128	136	17408	2228224	2097152	303454629
BTC_ai_ibc_var31	128	128	128	136	17408	2228224	2097152	304645824
BTC_ai_ibc_var31	128	128	128	136	17408	2228224	2097152	305043029
BTC_ai_ibc_var31	128	128	128	136	17408	2228224	2097152	305005656
BTC_ai_ibc_var31	128	128	128	136	17408	2228224	2097152	305998819
BTC_ai_ibc_var31	128	128	128	168	21504	2752512	2097152	379903418
BTC_ai_ibc_var31	128	128	128	168	21504	2752512	2097152	379626678
BTC_ai_ibc_var31	128	128	128	168	21504	2752512	2097152	385618234
BTC_ai_ibc_var31	128	128	128	168	21504	2752512	2097152	389744307
BTC_ai_ibc_var31	128	128	128	168	21504	2752512	2097152	388490907
BTC_ai_ibc_var31	128	128	128	200	25600	3276800	2097152	452125460
BTC_ai_ibc_var31	128	128	128	200	25600	3276800	2097152	453532654
BTC_ai_ibc_var31	128	128	128	200	25600	3276800	2097152	461409030
BTC_ai_ibc_var31	128	128	128	200	25600	3276800	2097152	452411391
BTC_ai_ibc_var31	128	128	128	200	25600	3276800	2097152	465963481
BTC_ai_ibc_var31	128	128	128	232	29696	3801088	2097152	537487035
BTC_ai_ibc_var31	128	128	128	232	29696	3801088	2097152	533113657
BTC_ai_ibc_var31	128	128	128	232	29696	3801088	2097152	534393024
BTC_ai_ibc_var31	128	128	128	232	29696	3801088	2097152	532955058
BTC_ai_ibc_var31	128	128	128	232	29696	3801088	2097152	533884904
BTC_ai_ibc_var31	128	128	128	264	33792	4325376	2097152	595371228
BTC_ai_ibc_var31	128	128	128	264	33792	4325376	2097152	595448830
BTC_ai_ibc_var31	128	128	128	264	33792	4325376	2097152	598886637
BTC_ai_ibc_var31	128	128	128	264	33792	4325376	2097152	595120441
BTC_ai_ibc_var31	128	128	128	264	33792	4325376	2097152	595831752
BTC_ai_ibc_var31	128	128	128	296	37888	4849664	2097152	686215177
BTC_ai_ibc_var31	128	128	128	296	37888	4849664	2097152	687103729
BTC_ai_ibc_var31	128	128	128	296	37888	4849664	2097152	687792318
BTC_ai_ibc_var31	128	128	128	296	37888	4849664	2097152	686815435
BTC_ai_ibc_var31	128	128	128	296	37888	4849664	2097152	687312708
BTC_ai_ibc_var31	128	128	128	328	41984	5373952	2097152	789751051
BTC_ai_ibc_var31	128	128	128	328	41984	5373952	2097152	788262377
BTC_ai_ibc_var31	128	128	128	328	41984	5373952	2097152	788335039
BTC_ai_ibc_var31	128	128	128	328	41984	5373952	2097152	786826696
BTC_ai_ibc_var31	128	128	128	328	41984	5373952	2097152	788543361
BTC_ai_ibc_var31	128	128	128	360	46080	5898240	2097152	891707815
BTC_ai_ibc_var31	128	128	128	360	46080	5898240	2097152	890350775
BTC_ai_ibc_var31	128	128	128	360	46080	5898240	2097152	893226933
BTC_ai_ibc_var31	128	128	128	360	46080	5898240	2097152	890983048
BTC_ai_ibc_var31	128	128	128	360	46080	5898240	2097152	891657947
BTC_ai_ibc_var31	128	128	128	392	50176	6422528	2097152	1018976859
BTC_ai_ibc_var31	128	128	128	392	50176	6422528	2097152	1017147576
BTC_ai_ibc_var31	128	128	128	392	50176	6422528	2097152	1017181038
BTC_ai_ibc_var31	128	128	128	392	50176	6422528	2097152	1025871314
BTC_ai_ibc_var31	128	128	128	392	50176	6422528	2097152	1015081458
BTC_ai_ibc_var31	128	128	128	424	54272	6946816	2097152	1095209422
BTC_ai_ibc_var31	128	128	128	424	54272	6946816	2097152	1096083499
BTC_ai_ibc_var31	128	128	128	424	54272	6946816	2097152	1093272323
BTC_ai_ibc_var31	128	128	128	424	54272	6946816	2097152	1103346592
BTC_ai_ibc_var31	128	128	128	424	54272	6946816	2097152	1095473640
BTC_ai_ibc_var31	128	128	128	456	58368	7471104	2097152	1206315992
BTC_ai_ibc_var31	128	128	128	456	58368	7471104	2097152	1207832869
BTC_ai_ibc_var31	128	128	128	456	58368	7471104	2097152	1202930045
BTC_ai_ibc_var31	128	128	128	456	58368	7471104	2097152	1209502958
BTC_ai_ibc_var31	128	128	128	456	58368	7471104	2097152	1207262825
BTC_ai_ibc_var31	128	128	128	488	62464	7995392	2097152	1275986317
BTC_ai_ibc_var31	128	128	128	488	62464	7995392	2097152	1275075206
BTC_ai_ibc_var31	128	128	128	488	62464	7995392	2097152	1275891397
BTC_ai_ibc_var31	128	128	128	488	62464	7995392	2097152	1274839070
BTC_ai_ibc_var31	128	128	128	488	62464	7995392	2097152	1309650465
BTC_ai_ibc_var31	128	128	128	520	66560	8519680	2097152	1415956652
BTC_ai_ibc_var31	128	128	128	520	66560	8519680	2097152	1432335561
BTC_ai_ibc_var31	128	128	128	520	66560	8519680	2097152	1421727091
BTC_ai_ibc_var31	128	128	128	520	66560	8519680	2097152	1438200359
BTC_ai_ibc_var31	128	128	128	520	66560	8519680	2097152	1406383829
BTC_ai_ibc_var31	128	128	128	552	70656	9043968	2097152	1445650812
BTC_ai_ibc_var31	128	128	128	552	70656	9043968	2097152	1445515226
BTC_ai_ibc_var31	128	128	128	552	70656	9043968	2097152	1444021078
BTC_ai_ibc_var31	128	128	128	552	70656	9043968	2097152	1443794483
BTC_ai_ibc_var31	128	128	128	552	70656	9043968	2097152	1446566243
BTC_ai_ibc_var31	128	128	128	584	74752	9568256	2097152	1573758529
BTC_ai_ibc_var31	128	128	128	584	74752	9568256	2097152	1574342809
BTC_ai_ibc_var31	128	128	128	584	74752	9568256	2097152	1574030042
BTC_ai_ibc_var31	128	128	128	584	74752	9568256	2097152	1575403203
BTC_ai_ibc_var31	128	128	128	584	74752	9568256	2097152	1574387798
BTC_ai_ibc_var31	128	128	128	616	78848	10092544	2097152	1612867359
BTC_ai_ibc_var31	128	128	128	616	78848	10092544	2097152	1611808452
BTC_ai_ibc_var31	128	128	128	616	78848	10092544	2097152	1617268779
BTC_ai_ibc_var31	128	128	128	616	78848	10092544	2097152	1620821139
BTC_ai_ibc_var31	128	128	128	616	78848	10092544	2097152	1609897128
BTC_ai_ibc_var31	128	128	128	648	82944	10616832	2097152	1753206402
BTC_ai_ibc_var31	128	128	128	648	82944	10616832	2097152	1750256831
BTC_ai_ibc_var31	128	128	128	648	82944	10616832	2097152	1750058694
BTC_ai_ibc_var31	128	128	128	648	82944	10616832	2097152	1752674467
BTC_ai_ibc_var31	128	128	128	648	82944	10616832	2097152	1751031259
BTC_ai_ibc_var31	128	128	128	680	87040	11141120	2097152	1781966319
BTC_ai_ibc_var31	128	128	128	680	87040	11141120	2097152	1807574972
BTC_ai_ibc_var31	128	128	128	680	87040	11141120	2097152	1788615941
BTC_ai_ibc_var31	128	128	128	680	87040	11141120	2097152	1784956112
BTC_ai_ibc_var31	128	128	128	680	87040	11141120	2097152	1783070106
BTC_ai_ibc_var31	128	128	128	712	91136	11665408	2097152	1930629742
BTC_ai_ibc_var31	128	128	128	712	91136	11665408	2097152	1925104785
BTC_ai_ibc_var31	128	128	128	712	91136	11665408	2097152	1925141313
BTC_ai_ibc_var31	128	128	128	712	91136	11665408	2097152	1929361174
BTC_ai_ibc_var31	128	128	128	712	91136	11665408	2097152	1938661729
BTC_ai_ibc_var31	128	128	128	744	95232	12189696	2097152	1947716260
BTC_ai_ibc_var31	128	128	128	744	95232	12189696	2097152	1946287628
BTC_ai_ibc_var31	128	128	128	744	95232	12189696	2097152	1945995703
BTC_ai_ibc_var31	128	128	128	744	95232	12189696	2097152	1947854574
BTC_ai_ibc_var31	128	128	128	744	95232	12189696	2097152	1946038939
BTC_ai_ibc_var31	128	128	128	776	99328	12713984	2097152	2102002566
BTC_ai_ibc_var31	128	128	128	776	99328	12713984	2097152	2114359887
BTC_ai_ibc_var31	128	128	128	776	99328	12713984	2097152	2101703128
BTC_ai_ibc_var31	128	128	128	776	99328	12713984	2097152	2102476606
BTC_ai_ibc_var31	128	128	128	776	99328	12713984	2097152	2102295316
BTC_ai_ibc_var31	128	128	128	808	103424	13238272	2097152	2116244063
BTC_ai_ibc_var31	128	128	128	808	103424	13238272	2097152	2117275664
BTC_ai_ibc_var31	128	128	128	808	103424	13238272	2097152	2142763432
BTC_ai_ibc_var31	128	128	128	808	103424	13238272	2097152	2114903177
BTC_ai_ibc_var31	128	128	128	808	103424	13238272	2097152	2129217185
BTC_ai_ibc_var31	128	128	128	840	107520	13762560	2097152	2275659867
BTC_ai_ibc_var31	128	128	128	840	107520	13762560	2097152	2276137260
BTC_ai_ibc_var31	128	128	128	840	107520	13762560	2097152	2278818202
BTC_ai_ibc_var31	128	128	128	840	107520	13762560	2097152	2272244038
BTC_ai_ibc_var31	128	128	128	840	107520	13762560	2097152	2275121078
BTC_ai_ibc_var31	128	128	128	872	111616	14286848	2097152	2284491449
BTC_ai_ibc_var31	128	128	128	872	111616	14286848	2097152	2287449269
BTC_ai_ibc_var31	128	128	128	872	111616	14286848	2097152	2284132001
BTC_ai_ibc_var31	128	128	128	872	111616	14286848	2097152	2283817384
BTC_ai_ibc_var31	128	128	128	872	111616	14286848	2097152	2284794098
BTC_ai_ibc_var31	128	128	128	904	115712	14811136	2097152	2453020565
BTC_ai_ibc_var31	128	128	128	904	115712	14811136	2097152	2453321264
BTC_ai_ibc_var31	128	128	128	904	115712	14811136	2097152	2445809872
BTC_ai_ibc_var31	128	128	128	904	115712	14811136	2097152	2446424596
BTC_ai_ibc_var31	128	128	128	904	115712	14811136	2097152	2446930677
BTC_ai_ibc_var31	128	128	128	936	119808	15335424	2097152	2452956559
BTC_ai_ibc_var31	128	128	128	936	119808	15335424	2097152	2473879850
BTC_ai_ibc_var31	128	128	128	936	119808	15335424	2097152	2463507293
BTC_ai_ibc_var31	128	128	128	936	119808	15335424	2097152	2454729141
BTC_ai_ibc_var31	128	128	128	936	119808	15335424	2097152	2452721544
BTC_ai_ibc_var31	128	128	128	968	123904	15859712	2097152	2624291768
BTC_ai_ibc_var31	128	128	128	968	123904	15859712	2097152	2617009898
BTC_ai_ibc_var31	128	128	128	968	123904	15859712	2097152	2616907863
BTC_ai_ibc_var31	128	128	128	968	123904	15859712	2097152	2616492978
BTC_ai_ibc_var31	128	128	128	968	123904	15859712	2097152	2617530166
BTC_ai_ibc_var31	128	128	128	1000	128000	16384000	2097152	2613661039
BTC_ai_ibc_var31	128	128	128	1000	128000	16384000	2097152	2614579641
BTC_ai_ibc_var31	128	128	128	1000	128000	16384000	2097152	2619908971
BTC_ai_ibc_var31	128	128	128	1000	128000	16384000	2097152	2614144422
BTC_ai_ibc_var31	128	128	128	1000	128000	16384000	2097152	2623026482


==> figures/data/ai_ibc2/meas/var32.dat <==
BTC_ai_ibc_var32	128	128	128	8	1024	131072	2097152	27197854
BTC_ai_ibc_var32	128	128	128	8	1024	131072	2097152	20195152
BTC_ai_ibc_var32	128	128	128	8	1024	131072	2097152	20073035
BTC_ai_ibc_var32	128	128	128	8	1024	131072	2097152	20167321
BTC_ai_ibc_var32	128	128	128	8	1024	131072	2097152	20071872
BTC_ai_ibc_var32	128	128	128	40	5120	655360	2097152	103914916
BTC_ai_ibc_var32	128	128	128	40	5120	655360	2097152	102609876
BTC_ai_ibc_var32	128	128	128	40	5120	655360	2097152	102334652
BTC_ai_ibc_var32	128	128	128	40	5120	655360	2097152	102521835
BTC_ai_ibc_var32	128	128	128	40	5120	655360	2097152	102830383
BTC_ai_ibc_var32	128	128	128	72	9216	1179648	2097152	186150017
BTC_ai_ibc_var32	128	128	128	72	9216	1179648	2097152	184773244
BTC_ai_ibc_var32	128	128	128	72	9216	1179648	2097152	184408560
BTC_ai_ibc_var32	128	128	128	72	9216	1179648	2097152	185207095
BTC_ai_ibc_var32	128	128	128	72	9216	1179648	2097152	185024435
BTC_ai_ibc_var32	128	128	128	104	13312	1703936	2097152	274201639
BTC_ai_ibc_var32	128	128	128	104	13312	1703936	2097152	272747123
BTC_ai_ibc_var32	128	128	128	104	13312	1703936	2097152	272769640
BTC_ai_ibc_var32	128	128	128	104	13312	1703936	2097152	271999193
BTC_ai_ibc_var32	128	128	128	104	13312	1703936	2097152	271954885
BTC_ai_ibc_var32	128	128	128	136	17408	2228224	2097152	378097996
BTC_ai_ibc_var32	128	128	128	136	17408	2228224	2097152	404037901
BTC_ai_ibc_var32	128	128	128	136	17408	2228224	2097152	378102730
BTC_ai_ibc_var32	128	128	128	136	17408	2228224	2097152	366215808
BTC_ai_ibc_var32	128	128	128	136	17408	2228224	2097152	363479104
BTC_ai_ibc_var32	128	128	128	168	21504	2752512	2097152	457738612
BTC_ai_ibc_var32	128	128	128	168	21504	2752512	2097152	455186523
BTC_ai_ibc_var32	128	128	128	168	21504	2752512	2097152	455316223
BTC_ai_ibc_var32	128	128	128	168	21504	2752512	2097152	455508066
BTC_ai_ibc_var32	128	128	128	168	21504	2752512	2097152	455898019
BTC_ai_ibc_var32	128	128	128	200	25600	3276800	2097152	565972241
BTC_ai_ibc_var32	128	128	128	200	25600	3276800	2097152	563549019
BTC_ai_ibc_var32	128	128	128	200	25600	3276800	2097152	562608561
BTC_ai_ibc_var32	128	128	128	200	25600	3276800	2097152	562718804
BTC_ai_ibc_var32	128	128	128	200	25600	3276800	2097152	563641898
BTC_ai_ibc_var32	128	128	128	232	29696	3801088	2097152	662498508
BTC_ai_ibc_var32	128	128	128	232	29696	3801088	2097152	659391948
BTC_ai_ibc_var32	128	128	128	232	29696	3801088	2097152	659842297
BTC_ai_ibc_var32	128	128	128	232	29696	3801088	2097152	672596729
BTC_ai_ibc_var32	128	128	128	232	29696	3801088	2097152	662372511
BTC_ai_ibc_var32	128	128	128	264	33792	4325376	2097152	757663415
BTC_ai_ibc_var32	128	128	128	264	33792	4325376	2097152	753851600
BTC_ai_ibc_var32	128	128	128	264	33792	4325376	2097152	754546531
BTC_ai_ibc_var32	128	128	128	264	33792	4325376	2097152	753979127
BTC_ai_ibc_var32	128	128	128	264	33792	4325376	2097152	751910457
BTC_ai_ibc_var32	128	128	128	296	37888	4849664	2097152	861072750
BTC_ai_ibc_var32	128	128	128	296	37888	4849664	2097152	846065376
BTC_ai_ibc_var32	128	128	128	296	37888	4849664	2097152	844665388
BTC_ai_ibc_var32	128	128	128	296	37888	4849664	2097152	844138418
BTC_ai_ibc_var32	128	128	128	296	37888	4849664	2097152	845462980
BTC_ai_ibc_var32	128	128	128	328	41984	5373952	2097152	927402679
BTC_ai_ibc_var32	128	128	128	328	41984	5373952	2097152	925551819
BTC_ai_ibc_var32	128	128	128	328	41984	5373952	2097152	925919216
BTC_ai_ibc_var32	128	128	128	328	41984	5373952	2097152	926418167
BTC_ai_ibc_var32	128	128	128	328	41984	5373952	2097152	924668017
BTC_ai_ibc_var32	128	128	128	360	46080	5898240	2097152	986737979
BTC_ai_ibc_var32	128	128	128	360	46080	5898240	2097152	985769885
BTC_ai_ibc_var32	128	128	128	360	46080	5898240	2097152	983967734
BTC_ai_ibc_var32	128	128	128	360	46080	5898240	2097152	992945807
BTC_ai_ibc_var32	128	128	128	360	46080	5898240	2097152	986339047
BTC_ai_ibc_var32	128	128	128	392	50176	6422528	2097152	1084397418
BTC_ai_ibc_var32	128	128	128	392	50176	6422528	2097152	1072320293
BTC_ai_ibc_var32	128	128	128	392	50176	6422528	2097152	1069373723
BTC_ai_ibc_var32	128	128	128	392	50176	6422528	2097152	1080589144
BTC_ai_ibc_var32	128	128	128	392	50176	6422528	2097152	1070582906
BTC_ai_ibc_var32	128	128	128	424	54272	6946816	2097152	1172634571
BTC_ai_ibc_var32	128	128	128	424	54272	6946816	2097152	1172023860
BTC_ai_ibc_var32	128	128	128	424	54272	6946816	2097152	1169300088
BTC_ai_ibc_var32	128	128	128	424	54272	6946816	2097152	1170897726
BTC_ai_ibc_var32	128	128	128	424	54272	6946816	2097152	1170698471
BTC_ai_ibc_var32	128	128	128	456	58368	7471104	2097152	1288827630
BTC_ai_ibc_var32	128	128	128	456	58368	7471104	2097152	1292215332
BTC_ai_ibc_var32	128	128	128	456	58368	7471104	2097152	1320278157
BTC_ai_ibc_var32	128	128	128	456	58368	7471104	2097152	1351680482
BTC_ai_ibc_var32	128	128	128	456	58368	7471104	2097152	1288573306
BTC_ai_ibc_var32	128	128	128	488	62464	7995392	2097152	1366638208
BTC_ai_ibc_var32	128	128	128	488	62464	7995392	2097152	1364371599
BTC_ai_ibc_var32	128	128	128	488	62464	7995392	2097152	1366345574
BTC_ai_ibc_var32	128	128	128	488	62464	7995392	2097152	1363380919
BTC_ai_ibc_var32	128	128	128	488	62464	7995392	2097152	1371062402
BTC_ai_ibc_var32	128	128	128	520	66560	8519680	2097152	1490422321
BTC_ai_ibc_var32	128	128	128	520	66560	8519680	2097152	1487971560
BTC_ai_ibc_var32	128	128	128	520	66560	8519680	2097152	1528043639
BTC_ai_ibc_var32	128	128	128	520	66560	8519680	2097152	1485525552
BTC_ai_ibc_var32	128	128	128	520	66560	8519680	2097152	1482750702
BTC_ai_ibc_var32	128	128	128	552	70656	9043968	2097152	1558488198
BTC_ai_ibc_var32	128	128	128	552	70656	9043968	2097152	1557731242
BTC_ai_ibc_var32	128	128	128	552	70656	9043968	2097152	1557277982
BTC_ai_ibc_var32	128	128	128	552	70656	9043968	2097152	1557278529
BTC_ai_ibc_var32	128	128	128	552	70656	9043968	2097152	1559175240
BTC_ai_ibc_var32	128	128	128	584	74752	9568256	2097152	1664793063
BTC_ai_ibc_var32	128	128	128	584	74752	9568256	2097152	1668397133
BTC_ai_ibc_var32	128	128	128	584	74752	9568256	2097152	1655348057
BTC_ai_ibc_var32	128	128	128	584	74752	9568256	2097152	1655352789
BTC_ai_ibc_var32	128	128	128	584	74752	9568256	2097152	1654917790
BTC_ai_ibc_var32	128	128	128	616	78848	10092544	2097152	1736997995
BTC_ai_ibc_var32	128	128	128	616	78848	10092544	2097152	1726385758
BTC_ai_ibc_var32	128	128	128	616	78848	10092544	2097152	1727882781
BTC_ai_ibc_var32	128	128	128	616	78848	10092544	2097152	1727354070
BTC_ai_ibc_var32	128	128	128	616	78848	10092544	2097152	1728980666
BTC_ai_ibc_var32	128	128	128	648	82944	10616832	2097152	1846280996
BTC_ai_ibc_var32	128	128	128	648	82944	10616832	2097152	1833579873
BTC_ai_ibc_var32	128	128	128	648	82944	10616832	2097152	1832204509
BTC_ai_ibc_var32	128	128	128	648	82944	10616832	2097152	1833352179
BTC_ai_ibc_var32	128	128	128	648	82944	10616832	2097152	1832459888
BTC_ai_ibc_var32	128	128	128	680	87040	11141120	2097152	1909460962
BTC_ai_ibc_var32	128	128	128	680	87040	11141120	2097152	1909118730
BTC_ai_ibc_var32	128	128	128	680	87040	11141120	2097152	1917853069
BTC_ai_ibc_var32	128	128	128	680	87040	11141120	2097152	1908522143
BTC_ai_ibc_var32	128	128	128	680	87040	11141120	2097152	1909342070
BTC_ai_ibc_var32	128	128	128	712	91136	11665408	2097152	2047956673
BTC_ai_ibc_var32	128	128	128	712	91136	11665408	2097152	2047545569
BTC_ai_ibc_var32	128	128	128	712	91136	11665408	2097152	2084026628
BTC_ai_ibc_var32	128	128	128	712	91136	11665408	2097152	2060465303
BTC_ai_ibc_var32	128	128	128	712	91136	11665408	2097152	2051366974
BTC_ai_ibc_var32	128	128	128	744	95232	12189696	2097152	2117499332
BTC_ai_ibc_var32	128	128	128	744	95232	12189696	2097152	2118200781
BTC_ai_ibc_var32	128	128	128	744	95232	12189696	2097152	2118197813
BTC_ai_ibc_var32	128	128	128	744	95232	12189696	2097152	2129881221
BTC_ai_ibc_var32	128	128	128	744	95232	12189696	2097152	2119046488
BTC_ai_ibc_var32	128	128	128	776	99328	12713984	2097152	2215064140
BTC_ai_ibc_var32	128	128	128	776	99328	12713984	2097152	2288938963
BTC_ai_ibc_var32	128	128	128	776	99328	12713984	2097152	2220912932
BTC_ai_ibc_var32	128	128	128	776	99328	12713984	2097152	2213887863
BTC_ai_ibc_var32	128	128	128	776	99328	12713984	2097152	2215275739
BTC_ai_ibc_var32	128	128	128	808	103424	13238272	2097152	2286146657
BTC_ai_ibc_var32	128	128	128	808	103424	13238272	2097152	2282723962
BTC_ai_ibc_var32	128	128	128	808	103424	13238272	2097152	2320719545
BTC_ai_ibc_var32	128	128	128	808	103424	13238272	2097152	2294948588
BTC_ai_ibc_var32	128	128	128	808	103424	13238272	2097152	2282673770
BTC_ai_ibc_var32	128	128	128	840	107520	13762560	2097152	2394975751
BTC_ai_ibc_var32	128	128	128	840	107520	13762560	2097152	2398006352
BTC_ai_ibc_var32	128	128	128	840	107520	13762560	2097152	2405596440
BTC_ai_ibc_var32	128	128	128	840	107520	13762560	2097152	2399077284
BTC_ai_ibc_var32	128	128	128	840	107520	13762560	2097152	2396597529
BTC_ai_ibc_var32	128	128	128	872	111616	14286848	2097152	2472040439
BTC_ai_ibc_var32	128	128	128	872	111616	14286848	2097152	2472388707
BTC_ai_ibc_var32	128	128	128	872	111616	14286848	2097152	2479305201
BTC_ai_ibc_var32	128	128	128	872	111616	14286848	2097152	2476593438
BTC_ai_ibc_var32	128	128	128	872	111616	14286848	2097152	2524173481
BTC_ai_ibc_var32	128	128	128	904	115712	14811136	2097152	2584695833
BTC_ai_ibc_var32	128	128	128	904	115712	14811136	2097152	2586074506
BTC_ai_ibc_var32	128	128	128	904	115712	14811136	2097152	2585627087
BTC_ai_ibc_var32	128	128	128	904	115712	14811136	2097152	2584797096
BTC_ai_ibc_var32	128	128	128	904	115712	14811136	2097152	2587628449
BTC_ai_ibc_var32	128	128	128	936	119808	15335424	2097152	2664676572
BTC_ai_ibc_var32	128	128	128	936	119808	15335424	2097152	2672067095
BTC_ai_ibc_var32	128	128	128	936	119808	15335424	2097152	2663258761
BTC_ai_ibc_var32	128	128	128	936	119808	15335424	2097152	2673244025
BTC_ai_ibc_var32	128	128	128	936	119808	15335424	2097152	2666033225
BTC_ai_ibc_var32	128	128	128	968	123904	15859712	2097152	2737499075
BTC_ai_ibc_var32	128	128	128	968	123904	15859712	2097152	2740462216
BTC_ai_ibc_var32	128	128	128	968	123904	15859712	2097152	2738416756
BTC_ai_ibc_var32	128	128	128	968	123904	15859712	2097152	2738408487
BTC_ai_ibc_var32	128	128	128	968	123904	15859712	2097152	2748797178
BTC_ai_ibc_var32	128	128	128	1000	128000	16384000	2097152	2870186272
BTC_ai_ibc_var32	128	128	128	1000	128000	16384000	2097152	2805581617
BTC_ai_ibc_var32	128	128	128	1000	128000	16384000	2097152	2806471923
BTC_ai_ibc_var32	128	128	128	1000	128000	16384000	2097152	2804338208
BTC_ai_ibc_var32	128	128	128	1000	128000	16384000	2097152	2835129512


==> figures/data/ai_ibc2/meas/var33.dat <==
BTC_ai_ibc_var33	128	128	128	8	1024	131072	2097152	32241505
BTC_ai_ibc_var33	128	128	128	8	1024	131072	2097152	22787604
BTC_ai_ibc_var33	128	128	128	8	1024	131072	2097152	22648801
BTC_ai_ibc_var33	128	128	128	8	1024	131072	2097152	22746612
BTC_ai_ibc_var33	128	128	128	8	1024	131072	2097152	22770561
BTC_ai_ibc_var33	128	128	128	40	5120	655360	2097152	116721917
BTC_ai_ibc_var33	128	128	128	40	5120	655360	2097152	115535818
BTC_ai_ibc_var33	128	128	128	40	5120	655360	2097152	115212010
BTC_ai_ibc_var33	128	128	128	40	5120	655360	2097152	115068685
BTC_ai_ibc_var33	128	128	128	40	5120	655360	2097152	115522039
BTC_ai_ibc_var33	128	128	128	72	9216	1179648	2097152	211929062
BTC_ai_ibc_var33	128	128	128	72	9216	1179648	2097152	216709578
BTC_ai_ibc_var33	128	128	128	72	9216	1179648	2097152	216972184
BTC_ai_ibc_var33	128	128	128	72	9216	1179648	2097152	215860702
BTC_ai_ibc_var33	128	128	128	72	9216	1179648	2097152	217386292
BTC_ai_ibc_var33	128	128	128	104	13312	1703936	2097152	315698809
BTC_ai_ibc_var33	128	128	128	104	13312	1703936	2097152	325865524
BTC_ai_ibc_var33	128	128	128	104	13312	1703936	2097152	325949546
BTC_ai_ibc_var33	128	128	128	104	13312	1703936	2097152	325076342
BTC_ai_ibc_var33	128	128	128	104	13312	1703936	2097152	330342877
BTC_ai_ibc_var33	128	128	128	136	17408	2228224	2097152	419428078
BTC_ai_ibc_var33	128	128	128	136	17408	2228224	2097152	431533459
BTC_ai_ibc_var33	128	128	128	136	17408	2228224	2097152	433626374
BTC_ai_ibc_var33	128	128	128	136	17408	2228224	2097152	442140903
BTC_ai_ibc_var33	128	128	128	136	17408	2228224	2097152	432802472
BTC_ai_ibc_var33	128	128	128	168	21504	2752512	2097152	518148549
BTC_ai_ibc_var33	128	128	128	168	21504	2752512	2097152	535133109
BTC_ai_ibc_var33	128	128	128	168	21504	2752512	2097152	534608813
BTC_ai_ibc_var33	128	128	128	168	21504	2752512	2097152	535665212
BTC_ai_ibc_var33	128	128	128	168	21504	2752512	2097152	533652146
BTC_ai_ibc_var33	128	128	128	200	25600	3276800	2097152	623076487
BTC_ai_ibc_var33	128	128	128	200	25600	3276800	2097152	656632713
BTC_ai_ibc_var33	128	128	128	200	25600	3276800	2097152	645799053
BTC_ai_ibc_var33	128	128	128	200	25600	3276800	2097152	639360599
BTC_ai_ibc_var33	128	128	128	200	25600	3276800	2097152	637697206
BTC_ai_ibc_var33	128	128	128	232	29696	3801088	2097152	723298607
BTC_ai_ibc_var33	128	128	128	232	29696	3801088	2097152	741300181
BTC_ai_ibc_var33	128	128	128	232	29696	3801088	2097152	742251172
BTC_ai_ibc_var33	128	128	128	232	29696	3801088	2097152	740948789
BTC_ai_ibc_var33	128	128	128	232	29696	3801088	2097152	741771166
BTC_ai_ibc_var33	128	128	128	264	33792	4325376	2097152	829742328
BTC_ai_ibc_var33	128	128	128	264	33792	4325376	2097152	844843477
BTC_ai_ibc_var33	128	128	128	264	33792	4325376	2097152	848758556
BTC_ai_ibc_var33	128	128	128	264	33792	4325376	2097152	844996652
BTC_ai_ibc_var33	128	128	128	264	33792	4325376	2097152	845246763
BTC_ai_ibc_var33	128	128	128	296	37888	4849664	2097152	932331845
BTC_ai_ibc_var33	128	128	128	296	37888	4849664	2097152	949351850
BTC_ai_ibc_var33	128	128	128	296	37888	4849664	2097152	948914204
BTC_ai_ibc_var33	128	128	128	296	37888	4849664	2097152	947367754
BTC_ai_ibc_var33	128	128	128	296	37888	4849664	2097152	947842797
BTC_ai_ibc_var33	128	128	128	328	41984	5373952	2097152	1037166303
BTC_ai_ibc_var33	128	128	128	328	41984	5373952	2097152	1050283615
BTC_ai_ibc_var33	128	128	128	328	41984	5373952	2097152	1052106895
BTC_ai_ibc_var33	128	128	128	328	41984	5373952	2097152	1059596534
BTC_ai_ibc_var33	128	128	128	328	41984	5373952	2097152	1050422072
BTC_ai_ibc_var33	128	128	128	360	46080	5898240	2097152	1140502524
BTC_ai_ibc_var33	128	128	128	360	46080	5898240	2097152	1167610127
BTC_ai_ibc_var33	128	128	128	360	46080	5898240	2097152	1153311115
BTC_ai_ibc_var33	128	128	128	360	46080	5898240	2097152	1152074351
BTC_ai_ibc_var33	128	128	128	360	46080	5898240	2097152	1153054884
BTC_ai_ibc_var33	128	128	128	392	50176	6422528	2097152	1245343642
BTC_ai_ibc_var33	128	128	128	392	50176	6422528	2097152	1265848752
BTC_ai_ibc_var33	128	128	128	392	50176	6422528	2097152	1257512209
BTC_ai_ibc_var33	128	128	128	392	50176	6422528	2097152	1258179795
BTC_ai_ibc_var33	128	128	128	392	50176	6422528	2097152	1259643404
BTC_ai_ibc_var33	128	128	128	424	54272	6946816	2097152	1361809642
BTC_ai_ibc_var33	128	128	128	424	54272	6946816	2097152	1377998525
BTC_ai_ibc_var33	128	128	128	424	54272	6946816	2097152	1376470526
BTC_ai_ibc_var33	128	128	128	424	54272	6946816	2097152	1389624401
BTC_ai_ibc_var33	128	128	128	424	54272	6946816	2097152	1377900608
BTC_ai_ibc_var33	128	128	128	456	58368	7471104	2097152	1480000203
BTC_ai_ibc_var33	128	128	128	456	58368	7471104	2097152	1489784469
BTC_ai_ibc_var33	128	128	128	456	58368	7471104	2097152	1510011278
BTC_ai_ibc_var33	128	128	128	456	58368	7471104	2097152	1486424566
BTC_ai_ibc_var33	128	128	128	456	58368	7471104	2097152	1487127534
BTC_ai_ibc_var33	128	128	128	488	62464	7995392	2097152	1602775222
BTC_ai_ibc_var33	128	128	128	488	62464	7995392	2097152	1616240507
BTC_ai_ibc_var33	128	128	128	488	62464	7995392	2097152	1616025921
BTC_ai_ibc_var33	128	128	128	488	62464	7995392	2097152	1613703709
BTC_ai_ibc_var33	128	128	128	488	62464	7995392	2097152	1616657420
BTC_ai_ibc_var33	128	128	128	520	66560	8519680	2097152	1717276687
BTC_ai_ibc_var33	128	128	128	520	66560	8519680	2097152	1728788339
BTC_ai_ibc_var33	128	128	128	520	66560	8519680	2097152	1728597292
BTC_ai_ibc_var33	128	128	128	520	66560	8519680	2097152	1728002805
BTC_ai_ibc_var33	128	128	128	520	66560	8519680	2097152	1736977816
BTC_ai_ibc_var33	128	128	128	552	70656	9043968	2097152	1834735564
BTC_ai_ibc_var33	128	128	128	552	70656	9043968	2097152	1825463146
BTC_ai_ibc_var33	128	128	128	552	70656	9043968	2097152	1827763426
BTC_ai_ibc_var33	128	128	128	552	70656	9043968	2097152	1831392627
BTC_ai_ibc_var33	128	128	128	552	70656	9043968	2097152	1826696193
BTC_ai_ibc_var33	128	128	128	584	74752	9568256	2097152	1922115953
BTC_ai_ibc_var33	128	128	128	584	74752	9568256	2097152	1926915738
BTC_ai_ibc_var33	128	128	128	584	74752	9568256	2097152	1927482800
BTC_ai_ibc_var33	128	128	128	584	74752	9568256	2097152	1932449842
BTC_ai_ibc_var33	128	128	128	584	74752	9568256	2097152	1931587429
BTC_ai_ibc_var33	128	128	128	616	78848	10092544	2097152	2015620199
BTC_ai_ibc_var33	128	128	128	616	78848	10092544	2097152	2060481317
BTC_ai_ibc_var33	128	128	128	616	78848	10092544	2097152	2024948172
BTC_ai_ibc_var33	128	128	128	616	78848	10092544	2097152	2023157198
BTC_ai_ibc_var33	128	128	128	616	78848	10092544	2097152	2024178069
BTC_ai_ibc_var33	128	128	128	648	82944	10616832	2097152	2116588849
BTC_ai_ibc_var33	128	128	128	648	82944	10616832	2097152	2120932660
BTC_ai_ibc_var33	128	128	128	648	82944	10616832	2097152	2118662171
BTC_ai_ibc_var33	128	128	128	648	82944	10616832	2097152	2119253255
BTC_ai_ibc_var33	128	128	128	648	82944	10616832	2097152	2119983634
BTC_ai_ibc_var33	128	128	128	680	87040	11141120	2097152	2208717583
BTC_ai_ibc_var33	128	128	128	680	87040	11141120	2097152	2224744165
BTC_ai_ibc_var33	128	128	128	680	87040	11141120	2097152	2223837934
BTC_ai_ibc_var33	128	128	128	680	87040	11141120	2097152	2216694893
BTC_ai_ibc_var33	128	128	128	680	87040	11141120	2097152	2234793885
BTC_ai_ibc_var33	128	128	128	712	91136	11665408	2097152	2313297205
BTC_ai_ibc_var33	128	128	128	712	91136	11665408	2097152	2320468419
BTC_ai_ibc_var33	128	128	128	712	91136	11665408	2097152	2322243862
BTC_ai_ibc_var33	128	128	128	712	91136	11665408	2097152	2321863398
BTC_ai_ibc_var33	128	128	128	712	91136	11665408	2097152	2322171212
BTC_ai_ibc_var33	128	128	128	744	95232	12189696	2097152	2434894921
BTC_ai_ibc_var33	128	128	128	744	95232	12189696	2097152	2424888749
BTC_ai_ibc_var33	128	128	128	744	95232	12189696	2097152	2417643203
BTC_ai_ibc_var33	128	128	128	744	95232	12189696	2097152	2421240220
BTC_ai_ibc_var33	128	128	128	744	95232	12189696	2097152	2415848048
BTC_ai_ibc_var33	128	128	128	776	99328	12713984	2097152	2519318974
BTC_ai_ibc_var33	128	128	128	776	99328	12713984	2097152	2519566199
BTC_ai_ibc_var33	128	128	128	776	99328	12713984	2097152	2519399471
BTC_ai_ibc_var33	128	128	128	776	99328	12713984	2097152	2522532485
BTC_ai_ibc_var33	128	128	128	776	99328	12713984	2097152	2538602342
BTC_ai_ibc_var33	128	128	128	808	103424	13238272	2097152	2626880203
BTC_ai_ibc_var33	128	128	128	808	103424	13238272	2097152	2636243182
BTC_ai_ibc_var33	128	128	128	808	103424	13238272	2097152	2625824208
BTC_ai_ibc_var33	128	128	128	808	103424	13238272	2097152	2624833070
BTC_ai_ibc_var33	128	128	128	808	103424	13238272	2097152	2627722984
BTC_ai_ibc_var33	128	128	128	840	107520	13762560	2097152	2725096892
BTC_ai_ibc_var33	128	128	128	840	107520	13762560	2097152	2730072013
BTC_ai_ibc_var33	128	128	128	840	107520	13762560	2097152	2742415442
BTC_ai_ibc_var33	128	128	128	840	107520	13762560	2097152	2740972725
BTC_ai_ibc_var33	128	128	128	840	107520	13762560	2097152	2748664409
BTC_ai_ibc_var33	128	128	128	872	111616	14286848	2097152	2832672829
BTC_ai_ibc_var33	128	128	128	872	111616	14286848	2097152	2835817068
BTC_ai_ibc_var33	128	128	128	872	111616	14286848	2097152	2835871003
BTC_ai_ibc_var33	128	128	128	872	111616	14286848	2097152	2836410615
BTC_ai_ibc_var33	128	128	128	872	111616	14286848	2097152	2838274892
BTC_ai_ibc_var33	128	128	128	904	115712	14811136	2097152	2953213113
BTC_ai_ibc_var33	128	128	128	904	115712	14811136	2097152	2948533725
BTC_ai_ibc_var33	128	128	128	904	115712	14811136	2097152	2948857047
BTC_ai_ibc_var33	128	128	128	904	115712	14811136	2097152	2940400652
BTC_ai_ibc_var33	128	128	128	904	115712	14811136	2097152	2942600983
BTC_ai_ibc_var33	128	128	128	936	119808	15335424	2097152	3062107994
BTC_ai_ibc_var33	128	128	128	936	119808	15335424	2097152	3047002526
BTC_ai_ibc_var33	128	128	128	936	119808	15335424	2097152	3071879847
BTC_ai_ibc_var33	128	128	128	936	119808	15335424	2097152	3047605540
BTC_ai_ibc_var33	128	128	128	936	119808	15335424	2097152	3058636725
BTC_ai_ibc_var33	128	128	128	968	123904	15859712	2097152	3147749391
BTC_ai_ibc_var33	128	128	128	968	123904	15859712	2097152	3152275675
BTC_ai_ibc_var33	128	128	128	968	123904	15859712	2097152	3152475425
BTC_ai_ibc_var33	128	128	128	968	123904	15859712	2097152	3157865173
BTC_ai_ibc_var33	128	128	128	968	123904	15859712	2097152	3163764844
BTC_ai_ibc_var33	128	128	128	1000	128000	16384000	2097152	3261159844
BTC_ai_ibc_var33	128	128	128	1000	128000	16384000	2097152	3266950051
BTC_ai_ibc_var33	128	128	128	1000	128000	16384000	2097152	3261684957
BTC_ai_ibc_var33	128	128	128	1000	128000	16384000	2097152	3259878409
BTC_ai_ibc_var33	128	128	128	1000	128000	16384000	2097152	3259296774


==> figures/data/ai_ibc2/meas/var34.dat <==
BTC_ai_ibc_var34	128	128	128	8	1024	131072	2097152	33062098
BTC_ai_ibc_var34	128	128	128	8	1024	131072	2097152	22705029
BTC_ai_ibc_var34	128	128	128	8	1024	131072	2097152	22793456
BTC_ai_ibc_var34	128	128	128	8	1024	131072	2097152	22608534
BTC_ai_ibc_var34	128	128	128	8	1024	131072	2097152	22819356
BTC_ai_ibc_var34	128	128	128	40	5120	655360	2097152	117164082
BTC_ai_ibc_var34	128	128	128	40	5120	655360	2097152	115367530
BTC_ai_ibc_var34	128	128	128	40	5120	655360	2097152	114828929
BTC_ai_ibc_var34	128	128	128	40	5120	655360	2097152	115730504
BTC_ai_ibc_var34	128	128	128	40	5120	655360	2097152	114835222
BTC_ai_ibc_var34	128	128	128	72	9216	1179648	2097152	218356059
BTC_ai_ibc_var34	128	128	128	72	9216	1179648	2097152	220087197
BTC_ai_ibc_var34	128	128	128	72	9216	1179648	2097152	220358123
BTC_ai_ibc_var34	128	128	128	72	9216	1179648	2097152	217952407
BTC_ai_ibc_var34	128	128	128	72	9216	1179648	2097152	217894468
BTC_ai_ibc_var34	128	128	128	104	13312	1703936	2097152	323448107
BTC_ai_ibc_var34	128	128	128	104	13312	1703936	2097152	328434073
BTC_ai_ibc_var34	128	128	128	104	13312	1703936	2097152	327777364
BTC_ai_ibc_var34	128	128	128	104	13312	1703936	2097152	327497548
BTC_ai_ibc_var34	128	128	128	104	13312	1703936	2097152	327350676
BTC_ai_ibc_var34	128	128	128	136	17408	2228224	2097152	430023256
BTC_ai_ibc_var34	128	128	128	136	17408	2228224	2097152	447806738
BTC_ai_ibc_var34	128	128	128	136	17408	2228224	2097152	435424988
BTC_ai_ibc_var34	128	128	128	136	17408	2228224	2097152	434614420
BTC_ai_ibc_var34	128	128	128	136	17408	2228224	2097152	433842151
BTC_ai_ibc_var34	128	128	128	168	21504	2752512	2097152	536097255
BTC_ai_ibc_var34	128	128	128	168	21504	2752512	2097152	542581368
BTC_ai_ibc_var34	128	128	128	168	21504	2752512	2097152	542375111
BTC_ai_ibc_var34	128	128	128	168	21504	2752512	2097152	542008065
BTC_ai_ibc_var34	128	128	128	168	21504	2752512	2097152	541291495
BTC_ai_ibc_var34	128	128	128	200	25600	3276800	2097152	644231974
BTC_ai_ibc_var34	128	128	128	200	25600	3276800	2097152	646824475
BTC_ai_ibc_var34	128	128	128	200	25600	3276800	2097152	646688361
BTC_ai_ibc_var34	128	128	128	200	25600	3276800	2097152	668047346
BTC_ai_ibc_var34	128	128	128	200	25600	3276800	2097152	645635517
BTC_ai_ibc_var34	128	128	128	232	29696	3801088	2097152	745638696
BTC_ai_ibc_var34	128	128	128	232	29696	3801088	2097152	748106343
BTC_ai_ibc_var34	128	128	128	232	29696	3801088	2097152	747774922
BTC_ai_ibc_var34	128	128	128	232	29696	3801088	2097152	747268135
BTC_ai_ibc_var34	128	128	128	232	29696	3801088	2097152	748612060
BTC_ai_ibc_var34	128	128	128	264	33792	4325376	2097152	848314609
BTC_ai_ibc_var34	128	128	128	264	33792	4325376	2097152	849721790
BTC_ai_ibc_var34	128	128	128	264	33792	4325376	2097152	850199896
BTC_ai_ibc_var34	128	128	128	264	33792	4325376	2097152	852325600
BTC_ai_ibc_var34	128	128	128	264	33792	4325376	2097152	848863872
BTC_ai_ibc_var34	128	128	128	296	37888	4849664	2097152	950194156
BTC_ai_ibc_var34	128	128	128	296	37888	4849664	2097152	951634768
BTC_ai_ibc_var34	128	128	128	296	37888	4849664	2097152	962384310
BTC_ai_ibc_var34	128	128	128	296	37888	4849664	2097152	951911971
BTC_ai_ibc_var34	128	128	128	296	37888	4849664	2097152	953878868
BTC_ai_ibc_var34	128	128	128	328	41984	5373952	2097152	1051715080
BTC_ai_ibc_var34	128	128	128	328	41984	5373952	2097152	1048980109
BTC_ai_ibc_var34	128	128	128	328	41984	5373952	2097152	1059566688
BTC_ai_ibc_var34	128	128	128	328	41984	5373952	2097152	1048029805
BTC_ai_ibc_var34	128	128	128	328	41984	5373952	2097152	1050346954
BTC_ai_ibc_var34	128	128	128	360	46080	5898240	2097152	1159520908
BTC_ai_ibc_var34	128	128	128	360	46080	5898240	2097152	1160435842
BTC_ai_ibc_var34	128	128	128	360	46080	5898240	2097152	1163381076
BTC_ai_ibc_var34	128	128	128	360	46080	5898240	2097152	1162487841
BTC_ai_ibc_var34	128	128	128	360	46080	5898240	2097152	1163591492
BTC_ai_ibc_var34	128	128	128	392	50176	6422528	2097152	1257437935
BTC_ai_ibc_var34	128	128	128	392	50176	6422528	2097152	1257265796
BTC_ai_ibc_var34	128	128	128	392	50176	6422528	2097152	1258122783
BTC_ai_ibc_var34	128	128	128	392	50176	6422528	2097152	1288818512
BTC_ai_ibc_var34	128	128	128	392	50176	6422528	2097152	1256394635
BTC_ai_ibc_var34	128	128	128	424	54272	6946816	2097152	1366835108
BTC_ai_ibc_var34	128	128	128	424	54272	6946816	2097152	1368573174
BTC_ai_ibc_var34	128	128	128	424	54272	6946816	2097152	1368100188
BTC_ai_ibc_var34	128	128	128	424	54272	6946816	2097152	1371387737
BTC_ai_ibc_var34	128	128	128	424	54272	6946816	2097152	1369101947
BTC_ai_ibc_var34	128	128	128	456	58368	7471104	2097152	1472741881
BTC_ai_ibc_var34	128	128	128	456	58368	7471104	2097152	1463449985
BTC_ai_ibc_var34	128	128	128	456	58368	7471104	2097152	1484358385
BTC_ai_ibc_var34	128	128	128	456	58368	7471104	2097152	1462627118
BTC_ai_ibc_var34	128	128	128	456	58368	7471104	2097152	1463813603
BTC_ai_ibc_var34	128	128	128	488	62464	7995392	2097152	1593506065
BTC_ai_ibc_var34	128	128	128	488	62464	7995392	2097152	1597783010
BTC_ai_ibc_var34	128	128	128	488	62464	7995392	2097152	1597672240
BTC_ai_ibc_var34	128	128	128	488	62464	7995392	2097152	1593248209
BTC_ai_ibc_var34	128	128	128	488	62464	7995392	2097152	1596511310
BTC_ai_ibc_var34	128	128	128	520	66560	8519680	2097152	1684121792
BTC_ai_ibc_var34	128	128	128	520	66560	8519680	2097152	1678267129
BTC_ai_ibc_var34	128	128	128	520	66560	8519680	2097152	1679247412
BTC_ai_ibc_var34	128	128	128	520	66560	8519680	2097152	1676458445
BTC_ai_ibc_var34	128	128	128	520	66560	8519680	2097152	1685006561
BTC_ai_ibc_var34	128	128	128	552	70656	9043968	2097152	1795358052
BTC_ai_ibc_var34	128	128	128	552	70656	9043968	2097152	1796700546
BTC_ai_ibc_var34	128	128	128	552	70656	9043968	2097152	1795291898
BTC_ai_ibc_var34	128	128	128	552	70656	9043968	2097152	1797100415
BTC_ai_ibc_var34	128	128	128	552	70656	9043968	2097152	1797471708
BTC_ai_ibc_var34	128	128	128	584	74752	9568256	2097152	1922028618
BTC_ai_ibc_var34	128	128	128	584	74752	9568256	2097152	1883397513
BTC_ai_ibc_var34	128	128	128	584	74752	9568256	2097152	1883565436
BTC_ai_ibc_var34	128	128	128	584	74752	9568256	2097152	1884620569
BTC_ai_ibc_var34	128	128	128	584	74752	9568256	2097152	1883349739
BTC_ai_ibc_var34	128	128	128	616	78848	10092544	2097152	2007900154
BTC_ai_ibc_var34	128	128	128	616	78848	10092544	2097152	2017338780
BTC_ai_ibc_var34	128	128	128	616	78848	10092544	2097152	2022764144
BTC_ai_ibc_var34	128	128	128	616	78848	10092544	2097152	2008501821
BTC_ai_ibc_var34	128	128	128	616	78848	10092544	2097152	2009721031
BTC_ai_ibc_var34	128	128	128	648	82944	10616832	2097152	2118797737
BTC_ai_ibc_var34	128	128	128	648	82944	10616832	2097152	2111748585
BTC_ai_ibc_var34	128	128	128	648	82944	10616832	2097152	2120442159
BTC_ai_ibc_var34	128	128	128	648	82944	10616832	2097152	2114303984
BTC_ai_ibc_var34	128	128	128	648	82944	10616832	2097152	2136117280
BTC_ai_ibc_var34	128	128	128	680	87040	11141120	2097152	2218274784
BTC_ai_ibc_var34	128	128	128	680	87040	11141120	2097152	2217975250
BTC_ai_ibc_var34	128	128	128	680	87040	11141120	2097152	2226566378
BTC_ai_ibc_var34	128	128	128	680	87040	11141120	2097152	2220972227
BTC_ai_ibc_var34	128	128	128	680	87040	11141120	2097152	2218954646
BTC_ai_ibc_var34	128	128	128	712	91136	11665408	2097152	2330402830
BTC_ai_ibc_var34	128	128	128	712	91136	11665408	2097152	2345538838
BTC_ai_ibc_var34	128	128	128	712	91136	11665408	2097152	2316611255
BTC_ai_ibc_var34	128	128	128	712	91136	11665408	2097152	2321849488
BTC_ai_ibc_var34	128	128	128	712	91136	11665408	2097152	2315577124
BTC_ai_ibc_var34	128	128	128	744	95232	12189696	2097152	2426579198
BTC_ai_ibc_var34	128	128	128	744	95232	12189696	2097152	2459004724
BTC_ai_ibc_var34	128	128	128	744	95232	12189696	2097152	2475799284
BTC_ai_ibc_var34	128	128	128	744	95232	12189696	2097152	2432919714
BTC_ai_ibc_var34	128	128	128	744	95232	12189696	2097152	2428195840
BTC_ai_ibc_var34	128	128	128	776	99328	12713984	2097152	2657059011
BTC_ai_ibc_var34	128	128	128	776	99328	12713984	2097152	2641417380
BTC_ai_ibc_var34	128	128	128	776	99328	12713984	2097152	2643177460
BTC_ai_ibc_var34	128	128	128	776	99328	12713984	2097152	2641311129
BTC_ai_ibc_var34	128	128	128	776	99328	12713984	2097152	2648638965
BTC_ai_ibc_var34	128	128	128	808	103424	13238272	2097152	2688991393
BTC_ai_ibc_var34	128	128	128	808	103424	13238272	2097152	2680819369
BTC_ai_ibc_var34	128	128	128	808	103424	13238272	2097152	2731519296
BTC_ai_ibc_var34	128	128	128	808	103424	13238272	2097152	2682984562
BTC_ai_ibc_var34	128	128	128	808	103424	13238272	2097152	2683122403
BTC_ai_ibc_var34	128	128	128	840	107520	13762560	2097152	2776929833
BTC_ai_ibc_var34	128	128	128	840	107520	13762560	2097152	2771682791
BTC_ai_ibc_var34	128	128	128	840	107520	13762560	2097152	2797885605
BTC_ai_ibc_var34	128	128	128	840	107520	13762560	2097152	2795860212
BTC_ai_ibc_var34	128	128	128	840	107520	13762560	2097152	2775927065
BTC_ai_ibc_var34	128	128	128	872	111616	14286848	2097152	2847917950
BTC_ai_ibc_var34	128	128	128	872	111616	14286848	2097152	2861586203
BTC_ai_ibc_var34	128	128	128	872	111616	14286848	2097152	2851399246
BTC_ai_ibc_var34	128	128	128	872	111616	14286848	2097152	2852876357
BTC_ai_ibc_var34	128	128	128	872	111616	14286848	2097152	2854299532
BTC_ai_ibc_var34	128	128	128	904	115712	14811136	2097152	2934307715
BTC_ai_ibc_var34	128	128	128	904	115712	14811136	2097152	2939061528
BTC_ai_ibc_var34	128	128	128	904	115712	14811136	2097152	2935664191
BTC_ai_ibc_var34	128	128	128	904	115712	14811136	2097152	2934927946
BTC_ai_ibc_var34	128	128	128	904	115712	14811136	2097152	2930566308
BTC_ai_ibc_var34	128	128	128	936	119808	15335424	2097152	3062043074
BTC_ai_ibc_var34	128	128	128	936	119808	15335424	2097152	3084451885
BTC_ai_ibc_var34	128	128	128	936	119808	15335424	2097152	3063376288
BTC_ai_ibc_var34	128	128	128	936	119808	15335424	2097152	3065966285
BTC_ai_ibc_var34	128	128	128	936	119808	15335424	2097152	3073058212
BTC_ai_ibc_var34	128	128	128	968	123904	15859712	2097152	3154967698
BTC_ai_ibc_var34	128	128	128	968	123904	15859712	2097152	3152838780
BTC_ai_ibc_var34	128	128	128	968	123904	15859712	2097152	3144808187
BTC_ai_ibc_var34	128	128	128	968	123904	15859712	2097152	3146951966
BTC_ai_ibc_var34	128	128	128	968	123904	15859712	2097152	3143996716
BTC_ai_ibc_var34	128	128	128	1000	128000	16384000	2097152	3283284697
BTC_ai_ibc_var34	128	128	128	1000	128000	16384000	2097152	3319973621
BTC_ai_ibc_var34	128	128	128	1000	128000	16384000	2097152	3284201350
BTC_ai_ibc_var34	128	128	128	1000	128000	16384000	2097152	3285395515
BTC_ai_ibc_var34	128	128	128	1000	128000	16384000	2097152	3289251333


==> figures/data/ai_ibc2/meas/var35.dat <==
BTC_ai_ibc_var35	128	128	128	8	1024	131072	2097152	193231463
BTC_ai_ibc_var35	128	128	128	8	1024	131072	2097152	6027964
BTC_ai_ibc_var35	128	128	128	8	1024	131072	2097152	5594702
BTC_ai_ibc_var35	128	128	128	8	1024	131072	2097152	5689790
BTC_ai_ibc_var35	128	128	128	8	1024	131072	2097152	5593339
BTC_ai_ibc_var35	128	128	128	40	5120	655360	2097152	21263953
BTC_ai_ibc_var35	128	128	128	40	5120	655360	2097152	21070790
BTC_ai_ibc_var35	128	128	128	40	5120	655360	2097152	21584848
BTC_ai_ibc_var35	128	128	128	40	5120	655360	2097152	21052357
BTC_ai_ibc_var35	128	128	128	40	5120	655360	2097152	21159254
BTC_ai_ibc_var35	128	128	128	72	9216	1179648	2097152	37382277
BTC_ai_ibc_var35	128	128	128	72	9216	1179648	2097152	37477561
BTC_ai_ibc_var35	128	128	128	72	9216	1179648	2097152	37774492
BTC_ai_ibc_var35	128	128	128	72	9216	1179648	2097152	37751843
BTC_ai_ibc_var35	128	128	128	72	9216	1179648	2097152	37886958
BTC_ai_ibc_var35	128	128	128	104	13312	1703936	2097152	54747607
BTC_ai_ibc_var35	128	128	128	104	13312	1703936	2097152	55033872
BTC_ai_ibc_var35	128	128	128	104	13312	1703936	2097152	55409439
BTC_ai_ibc_var35	128	128	128	104	13312	1703936	2097152	55460851
BTC_ai_ibc_var35	128	128	128	104	13312	1703936	2097152	55463595
BTC_ai_ibc_var35	128	128	128	136	17408	2228224	2097152	71893353
BTC_ai_ibc_var35	128	128	128	136	17408	2228224	2097152	72118701
BTC_ai_ibc_var35	128	128	128	136	17408	2228224	2097152	72353705
BTC_ai_ibc_var35	128	128	128	136	17408	2228224	2097152	72428611
BTC_ai_ibc_var35	128	128	128	136	17408	2228224	2097152	72442030
BTC_ai_ibc_var35	128	128	128	168	21504	2752512	2097152	89271013
BTC_ai_ibc_var35	128	128	128	168	21504	2752512	2097152	89348917
BTC_ai_ibc_var35	128	128	128	168	21504	2752512	2097152	89486072
BTC_ai_ibc_var35	128	128	128	168	21504	2752512	2097152	89399753
BTC_ai_ibc_var35	128	128	128	168	21504	2752512	2097152	89595824
BTC_ai_ibc_var35	128	128	128	200	25600	3276800	2097152	108296670
BTC_ai_ibc_var35	128	128	128	200	25600	3276800	2097152	108594634
BTC_ai_ibc_var35	128	128	128	200	25600	3276800	2097152	107826700
BTC_ai_ibc_var35	128	128	128	200	25600	3276800	2097152	107276419
BTC_ai_ibc_var35	128	128	128	200	25600	3276800	2097152	107649276
BTC_ai_ibc_var35	128	128	128	232	29696	3801088	2097152	122762068
BTC_ai_ibc_var35	128	128	128	232	29696	3801088	2097152	122284350
BTC_ai_ibc_var35	128	128	128	232	29696	3801088	2097152	123255680
BTC_ai_ibc_var35	128	128	128	232	29696	3801088	2097152	122778478
BTC_ai_ibc_var35	128	128	128	232	29696	3801088	2097152	122796878
BTC_ai_ibc_var35	128	128	128	264	33792	4325376	2097152	141194505
BTC_ai_ibc_var35	128	128	128	264	33792	4325376	2097152	141000418
BTC_ai_ibc_var35	128	128	128	264	33792	4325376	2097152	141631361
BTC_ai_ibc_var35	128	128	128	264	33792	4325376	2097152	140942856
BTC_ai_ibc_var35	128	128	128	264	33792	4325376	2097152	141100649
BTC_ai_ibc_var35	128	128	128	296	37888	4849664	2097152	158320799
BTC_ai_ibc_var35	128	128	128	296	37888	4849664	2097152	158348755
BTC_ai_ibc_var35	128	128	128	296	37888	4849664	2097152	158685383
BTC_ai_ibc_var35	128	128	128	296	37888	4849664	2097152	158478786
BTC_ai_ibc_var35	128	128	128	296	37888	4849664	2097152	158493309
BTC_ai_ibc_var35	128	128	128	328	41984	5373952	2097152	173944014
BTC_ai_ibc_var35	128	128	128	328	41984	5373952	2097152	174511547
BTC_ai_ibc_var35	128	128	128	328	41984	5373952	2097152	174458436
BTC_ai_ibc_var35	128	128	128	328	41984	5373952	2097152	173867714
BTC_ai_ibc_var35	128	128	128	328	41984	5373952	2097152	174464826
BTC_ai_ibc_var35	128	128	128	360	46080	5898240	2097152	189295002
BTC_ai_ibc_var35	128	128	128	360	46080	5898240	2097152	205746265
BTC_ai_ibc_var35	128	128	128	360	46080	5898240	2097152	188844740
BTC_ai_ibc_var35	128	128	128	360	46080	5898240	2097152	189128713
BTC_ai_ibc_var35	128	128	128	360	46080	5898240	2097152	188585606
BTC_ai_ibc_var35	128	128	128	392	50176	6422528	2097152	204899520
BTC_ai_ibc_var35	128	128	128	392	50176	6422528	2097152	204791388
BTC_ai_ibc_var35	128	128	128	392	50176	6422528	2097152	204922766
BTC_ai_ibc_var35	128	128	128	392	50176	6422528	2097152	204929131
BTC_ai_ibc_var35	128	128	128	392	50176	6422528	2097152	205414701
BTC_ai_ibc_var35	128	128	128	424	54272	6946816	2097152	221312283
BTC_ai_ibc_var35	128	128	128	424	54272	6946816	2097152	220791772
BTC_ai_ibc_var35	128	128	128	424	54272	6946816	2097152	221235765
BTC_ai_ibc_var35	128	128	128	424	54272	6946816	2097152	220782296
BTC_ai_ibc_var35	128	128	128	424	54272	6946816	2097152	222221154
BTC_ai_ibc_var35	128	128	128	456	58368	7471104	2097152	238199714
BTC_ai_ibc_var35	128	128	128	456	58368	7471104	2097152	237727812
BTC_ai_ibc_var35	128	128	128	456	58368	7471104	2097152	237227722
BTC_ai_ibc_var35	128	128	128	456	58368	7471104	2097152	237460201
BTC_ai_ibc_var35	128	128	128	456	58368	7471104	2097152	237397888
BTC_ai_ibc_var35	128	128	128	488	62464	7995392	2097152	254771565
BTC_ai_ibc_var35	128	128	128	488	62464	7995392	2097152	254223156
BTC_ai_ibc_var35	128	128	128	488	62464	7995392	2097152	254563011
BTC_ai_ibc_var35	128	128	128	488	62464	7995392	2097152	254508057
BTC_ai_ibc_var35	128	128	128	488	62464	7995392	2097152	254248693
BTC_ai_ibc_var35	128	128	128	520	66560	8519680	2097152	284864618
BTC_ai_ibc_var35	128	128	128	520	66560	8519680	2097152	284558506
BTC_ai_ibc_var35	128	128	128	520	66560	8519680	2097152	284884068
BTC_ai_ibc_var35	128	128	128	520	66560	8519680	2097152	284402185
BTC_ai_ibc_var35	128	128	128	520	66560	8519680	2097152	284317354
BTC_ai_ibc_var35	128	128	128	552	70656	9043968	2097152	302562350
BTC_ai_ibc_var35	128	128	128	552	70656	9043968	2097152	302590655
BTC_ai_ibc_var35	128	128	128	552	70656	9043968	2097152	302913809
BTC_ai_ibc_var35	128	128	128	552	70656	9043968	2097152	303099941
BTC_ai_ibc_var35	128	128	128	552	70656	9043968	2097152	302601927
BTC_ai_ibc_var35	128	128	128	584	74752	9568256	2097152	321799315
BTC_ai_ibc_var35	128	128	128	584	74752	9568256	2097152	319118824
BTC_ai_ibc_var35	128	128	128	584	74752	9568256	2097152	319709699
BTC_ai_ibc_var35	128	128	128	584	74752	9568256	2097152	319008916
BTC_ai_ibc_var35	128	128	128	584	74752	9568256	2097152	319655274
BTC_ai_ibc_var35	128	128	128	616	78848	10092544	2097152	336177626
BTC_ai_ibc_var35	128	128	128	616	78848	10092544	2097152	336391823
BTC_ai_ibc_var35	128	128	128	616	78848	10092544	2097152	336509547
BTC_ai_ibc_var35	128	128	128	616	78848	10092544	2097152	336315517
BTC_ai_ibc_var35	128	128	128	616	78848	10092544	2097152	336186993
BTC_ai_ibc_var35	128	128	128	648	82944	10616832	2097152	353700651
BTC_ai_ibc_var35	128	128	128	648	82944	10616832	2097152	353199840
BTC_ai_ibc_var35	128	128	128	648	82944	10616832	2097152	356865418
BTC_ai_ibc_var35	128	128	128	648	82944	10616832	2097152	371278150
BTC_ai_ibc_var35	128	128	128	648	82944	10616832	2097152	354651363
BTC_ai_ibc_var35	128	128	128	680	87040	11141120	2097152	372161739
BTC_ai_ibc_var35	128	128	128	680	87040	11141120	2097152	395660042
BTC_ai_ibc_var35	128	128	128	680	87040	11141120	2097152	372105328
BTC_ai_ibc_var35	128	128	128	680	87040	11141120	2097152	370534034
BTC_ai_ibc_var35	128	128	128	680	87040	11141120	2097152	369888191
BTC_ai_ibc_var35	128	128	128	712	91136	11665408	2097152	387074346
BTC_ai_ibc_var35	128	128	128	712	91136	11665408	2097152	387215397
BTC_ai_ibc_var35	128	128	128	712	91136	11665408	2097152	387089161
BTC_ai_ibc_var35	128	128	128	712	91136	11665408	2097152	386425695
BTC_ai_ibc_var35	128	128	128	712	91136	11665408	2097152	387267029
BTC_ai_ibc_var35	128	128	128	744	95232	12189696	2097152	402708232
BTC_ai_ibc_var35	128	128	128	744	95232	12189696	2097152	402201958
BTC_ai_ibc_var35	128	128	128	744	95232	12189696	2097152	402285032
BTC_ai_ibc_var35	128	128	128	744	95232	12189696	2097152	402886036
BTC_ai_ibc_var35	128	128	128	744	95232	12189696	2097152	402802186
BTC_ai_ibc_var35	128	128	128	776	99328	12713984	2097152	422792160
BTC_ai_ibc_var35	128	128	128	776	99328	12713984	2097152	423067947
BTC_ai_ibc_var35	128	128	128	776	99328	12713984	2097152	422102573
BTC_ai_ibc_var35	128	128	128	776	99328	12713984	2097152	421838405
BTC_ai_ibc_var35	128	128	128	776	99328	12713984	2097152	422377219
BTC_ai_ibc_var35	128	128	128	808	103424	13238272	2097152	449391703
BTC_ai_ibc_var35	128	128	128	808	103424	13238272	2097152	439508776
BTC_ai_ibc_var35	128	128	128	808	103424	13238272	2097152	438950079
BTC_ai_ibc_var35	128	128	128	808	103424	13238272	2097152	439499294
BTC_ai_ibc_var35	128	128	128	808	103424	13238272	2097152	438849236
BTC_ai_ibc_var35	128	128	128	840	107520	13762560	2097152	456310475
BTC_ai_ibc_var35	128	128	128	840	107520	13762560	2097152	456621797
BTC_ai_ibc_var35	128	128	128	840	107520	13762560	2097152	456411019
BTC_ai_ibc_var35	128	128	128	840	107520	13762560	2097152	457620125
BTC_ai_ibc_var35	128	128	128	840	107520	13762560	2097152	456707913
BTC_ai_ibc_var35	128	128	128	872	111616	14286848	2097152	473363682
BTC_ai_ibc_var35	128	128	128	872	111616	14286848	2097152	473526181
BTC_ai_ibc_var35	128	128	128	872	111616	14286848	2097152	474420505
BTC_ai_ibc_var35	128	128	128	872	111616	14286848	2097152	474169721
BTC_ai_ibc_var35	128	128	128	872	111616	14286848	2097152	475414134
BTC_ai_ibc_var35	128	128	128	904	115712	14811136	2097152	491717806
BTC_ai_ibc_var35	128	128	128	904	115712	14811136	2097152	490827652
BTC_ai_ibc_var35	128	128	128	904	115712	14811136	2097152	492118803
BTC_ai_ibc_var35	128	128	128	904	115712	14811136	2097152	491705125
BTC_ai_ibc_var35	128	128	128	904	115712	14811136	2097152	491591109
BTC_ai_ibc_var35	128	128	128	936	119808	15335424	2097152	510347295
BTC_ai_ibc_var35	128	128	128	936	119808	15335424	2097152	509324732
BTC_ai_ibc_var35	128	128	128	936	119808	15335424	2097152	508483858
BTC_ai_ibc_var35	128	128	128	936	119808	15335424	2097152	508752020
BTC_ai_ibc_var35	128	128	128	936	119808	15335424	2097152	509554808
BTC_ai_ibc_var35	128	128	128	968	123904	15859712	2097152	524617514
BTC_ai_ibc_var35	128	128	128	968	123904	15859712	2097152	525072240
BTC_ai_ibc_var35	128	128	128	968	123904	15859712	2097152	524583618
BTC_ai_ibc_var35	128	128	128	968	123904	15859712	2097152	524806682
BTC_ai_ibc_var35	128	128	128	968	123904	15859712	2097152	525809512
BTC_ai_ibc_var35	128	128	128	1000	128000	16384000	2097152	542031504
BTC_ai_ibc_var35	128	128	128	1000	128000	16384000	2097152	551085319
BTC_ai_ibc_var35	128	128	128	1000	128000	16384000	2097152	541251919
BTC_ai_ibc_var35	128	128	128	1000	128000	16384000	2097152	540813180
BTC_ai_ibc_var35	128	128	128	1000	128000	16384000	2097152	541228734


==> figures/data/ai_ibc2/meas/var36.dat <==
BTC_ai_ibc_var36	128	128	128	8	1024	131072	2097152	63380850
BTC_ai_ibc_var36	128	128	128	8	1024	131072	2097152	6315882
BTC_ai_ibc_var36	128	128	128	8	1024	131072	2097152	5999949
BTC_ai_ibc_var36	128	128	128	8	1024	131072	2097152	5999059
BTC_ai_ibc_var36	128	128	128	8	1024	131072	2097152	6097840
BTC_ai_ibc_var36	128	128	128	40	5120	655360	2097152	21958373
BTC_ai_ibc_var36	128	128	128	40	5120	655360	2097152	21821137
BTC_ai_ibc_var36	128	128	128	40	5120	655360	2097152	21882000
BTC_ai_ibc_var36	128	128	128	40	5120	655360	2097152	21816554
BTC_ai_ibc_var36	128	128	128	40	5120	655360	2097152	21962416
BTC_ai_ibc_var36	128	128	128	72	9216	1179648	2097152	38136865
BTC_ai_ibc_var36	128	128	128	72	9216	1179648	2097152	38175175
BTC_ai_ibc_var36	128	128	128	72	9216	1179648	2097152	38205173
BTC_ai_ibc_var36	128	128	128	72	9216	1179648	2097152	38039126
BTC_ai_ibc_var36	128	128	128	72	9216	1179648	2097152	38105857
BTC_ai_ibc_var36	128	128	128	104	13312	1703936	2097152	54576250
BTC_ai_ibc_var36	128	128	128	104	13312	1703936	2097152	55443282
BTC_ai_ibc_var36	128	128	128	104	13312	1703936	2097152	56000220
BTC_ai_ibc_var36	128	128	128	104	13312	1703936	2097152	55390860
BTC_ai_ibc_var36	128	128	128	104	13312	1703936	2097152	55244858
BTC_ai_ibc_var36	128	128	128	136	17408	2228224	2097152	72318882
BTC_ai_ibc_var36	128	128	128	136	17408	2228224	2097152	72511554
BTC_ai_ibc_var36	128	128	128	136	17408	2228224	2097152	72496810
BTC_ai_ibc_var36	128	128	128	136	17408	2228224	2097152	74465704
BTC_ai_ibc_var36	128	128	128	136	17408	2228224	2097152	74785328
BTC_ai_ibc_var36	128	128	128	168	21504	2752512	2097152	91476087
BTC_ai_ibc_var36	128	128	128	168	21504	2752512	2097152	89557378
BTC_ai_ibc_var36	128	128	128	168	21504	2752512	2097152	89760591
BTC_ai_ibc_var36	128	128	128	168	21504	2752512	2097152	93577829
BTC_ai_ibc_var36	128	128	128	168	21504	2752512	2097152	93427085
BTC_ai_ibc_var36	128	128	128	200	25600	3276800	2097152	109848042
BTC_ai_ibc_var36	128	128	128	200	25600	3276800	2097152	105488208
BTC_ai_ibc_var36	128	128	128	200	25600	3276800	2097152	105744181
BTC_ai_ibc_var36	128	128	128	200	25600	3276800	2097152	105392896
BTC_ai_ibc_var36	128	128	128	200	25600	3276800	2097152	105225198
BTC_ai_ibc_var36	128	128	128	232	29696	3801088	2097152	120823049
BTC_ai_ibc_var36	128	128	128	232	29696	3801088	2097152	121640976
BTC_ai_ibc_var36	128	128	128	232	29696	3801088	2097152	121938167
BTC_ai_ibc_var36	128	128	128	232	29696	3801088	2097152	121798382
BTC_ai_ibc_var36	128	128	128	232	29696	3801088	2097152	121355469
BTC_ai_ibc_var36	128	128	128	264	33792	4325376	2097152	139233892
BTC_ai_ibc_var36	128	128	128	264	33792	4325376	2097152	140044663
BTC_ai_ibc_var36	128	128	128	264	33792	4325376	2097152	139942756
BTC_ai_ibc_var36	128	128	128	264	33792	4325376	2097152	148862022
BTC_ai_ibc_var36	128	128	128	264	33792	4325376	2097152	140100694
BTC_ai_ibc_var36	128	128	128	296	37888	4849664	2097152	155648832
BTC_ai_ibc_var36	128	128	128	296	37888	4849664	2097152	156727635
BTC_ai_ibc_var36	128	128	128	296	37888	4849664	2097152	157459204
BTC_ai_ibc_var36	128	128	128	296	37888	4849664	2097152	157957312
BTC_ai_ibc_var36	128	128	128	296	37888	4849664	2097152	158304318
BTC_ai_ibc_var36	128	128	128	328	41984	5373952	2097152	173130773
BTC_ai_ibc_var36	128	128	128	328	41984	5373952	2097152	173372413
BTC_ai_ibc_var36	128	128	128	328	41984	5373952	2097152	173790854
BTC_ai_ibc_var36	128	128	128	328	41984	5373952	2097152	173364100
BTC_ai_ibc_var36	128	128	128	328	41984	5373952	2097152	173117946
BTC_ai_ibc_var36	128	128	128	360	46080	5898240	2097152	189386888
BTC_ai_ibc_var36	128	128	128	360	46080	5898240	2097152	189825639
BTC_ai_ibc_var36	128	128	128	360	46080	5898240	2097152	189073733
BTC_ai_ibc_var36	128	128	128	360	46080	5898240	2097152	189476853
BTC_ai_ibc_var36	128	128	128	360	46080	5898240	2097152	189430849
BTC_ai_ibc_var36	128	128	128	392	50176	6422528	2097152	205390631
BTC_ai_ibc_var36	128	128	128	392	50176	6422528	2097152	206470457
BTC_ai_ibc_var36	128	128	128	392	50176	6422528	2097152	206626339
BTC_ai_ibc_var36	128	128	128	392	50176	6422528	2097152	205483152
BTC_ai_ibc_var36	128	128	128	392	50176	6422528	2097152	205229886
BTC_ai_ibc_var36	128	128	128	424	54272	6946816	2097152	221170174
BTC_ai_ibc_var36	128	128	128	424	54272	6946816	2097152	222452786
BTC_ai_ibc_var36	128	128	128	424	54272	6946816	2097152	221837078
BTC_ai_ibc_var36	128	128	128	424	54272	6946816	2097152	221699691
BTC_ai_ibc_var36	128	128	128	424	54272	6946816	2097152	222835803
BTC_ai_ibc_var36	128	128	128	456	58368	7471104	2097152	237722573
BTC_ai_ibc_var36	128	128	128	456	58368	7471104	2097152	238110804
BTC_ai_ibc_var36	128	128	128	456	58368	7471104	2097152	238324871
BTC_ai_ibc_var36	128	128	128	456	58368	7471104	2097152	238141484
BTC_ai_ibc_var36	128	128	128	456	58368	7471104	2097152	238075280
BTC_ai_ibc_var36	128	128	128	488	62464	7995392	2097152	256105503
BTC_ai_ibc_var36	128	128	128	488	62464	7995392	2097152	255436085
BTC_ai_ibc_var36	128	128	128	488	62464	7995392	2097152	255255647
BTC_ai_ibc_var36	128	128	128	488	62464	7995392	2097152	256094552
BTC_ai_ibc_var36	128	128	128	488	62464	7995392	2097152	255586296
BTC_ai_ibc_var36	128	128	128	520	66560	8519680	2097152	283959102
BTC_ai_ibc_var36	128	128	128	520	66560	8519680	2097152	283289456
BTC_ai_ibc_var36	128	128	128	520	66560	8519680	2097152	283012430
BTC_ai_ibc_var36	128	128	128	520	66560	8519680	2097152	282620134
BTC_ai_ibc_var36	128	128	128	520	66560	8519680	2097152	284421340
BTC_ai_ibc_var36	128	128	128	552	70656	9043968	2097152	301716993
BTC_ai_ibc_var36	128	128	128	552	70656	9043968	2097152	300817129
BTC_ai_ibc_var36	128	128	128	552	70656	9043968	2097152	301056644
BTC_ai_ibc_var36	128	128	128	552	70656	9043968	2097152	301608474
BTC_ai_ibc_var36	128	128	128	552	70656	9043968	2097152	301767209
BTC_ai_ibc_var36	128	128	128	584	74752	9568256	2097152	317341606
BTC_ai_ibc_var36	128	128	128	584	74752	9568256	2097152	317457646
BTC_ai_ibc_var36	128	128	128	584	74752	9568256	2097152	317541318
BTC_ai_ibc_var36	128	128	128	584	74752	9568256	2097152	317555458
BTC_ai_ibc_var36	128	128	128	584	74752	9568256	2097152	318508639
BTC_ai_ibc_var36	128	128	128	616	78848	10092544	2097152	336958151
BTC_ai_ibc_var36	128	128	128	616	78848	10092544	2097152	345632760
BTC_ai_ibc_var36	128	128	128	616	78848	10092544	2097152	335367365
BTC_ai_ibc_var36	128	128	128	616	78848	10092544	2097152	342041203
BTC_ai_ibc_var36	128	128	128	616	78848	10092544	2097152	368980867
BTC_ai_ibc_var36	128	128	128	648	82944	10616832	2097152	364443122
BTC_ai_ibc_var36	128	128	128	648	82944	10616832	2097152	354330853
BTC_ai_ibc_var36	128	128	128	648	82944	10616832	2097152	354020106
BTC_ai_ibc_var36	128	128	128	648	82944	10616832	2097152	353203683
BTC_ai_ibc_var36	128	128	128	648	82944	10616832	2097152	353180228
BTC_ai_ibc_var36	128	128	128	680	87040	11141120	2097152	371007270
BTC_ai_ibc_var36	128	128	128	680	87040	11141120	2097152	373041498
BTC_ai_ibc_var36	128	128	128	680	87040	11141120	2097152	371658902
BTC_ai_ibc_var36	128	128	128	680	87040	11141120	2097152	371860512
BTC_ai_ibc_var36	128	128	128	680	87040	11141120	2097152	371692633
BTC_ai_ibc_var36	128	128	128	712	91136	11665408	2097152	386646466
BTC_ai_ibc_var36	128	128	128	712	91136	11665408	2097152	386012797
BTC_ai_ibc_var36	128	128	128	712	91136	11665408	2097152	386823037
BTC_ai_ibc_var36	128	128	128	712	91136	11665408	2097152	386575980
BTC_ai_ibc_var36	128	128	128	712	91136	11665408	2097152	386029635
BTC_ai_ibc_var36	128	128	128	744	95232	12189696	2097152	402164800
BTC_ai_ibc_var36	128	128	128	744	95232	12189696	2097152	404656356
BTC_ai_ibc_var36	128	128	128	744	95232	12189696	2097152	403445580
BTC_ai_ibc_var36	128	128	128	744	95232	12189696	2097152	402215392
BTC_ai_ibc_var36	128	128	128	744	95232	12189696	2097152	402607202
BTC_ai_ibc_var36	128	128	128	776	99328	12713984	2097152	420171295
BTC_ai_ibc_var36	128	128	128	776	99328	12713984	2097152	420513781
BTC_ai_ibc_var36	128	128	128	776	99328	12713984	2097152	427593740
BTC_ai_ibc_var36	128	128	128	776	99328	12713984	2097152	419693733
BTC_ai_ibc_var36	128	128	128	776	99328	12713984	2097152	420762481
BTC_ai_ibc_var36	128	128	128	808	103424	13238272	2097152	439612659
BTC_ai_ibc_var36	128	128	128	808	103424	13238272	2097152	439069385
BTC_ai_ibc_var36	128	128	128	808	103424	13238272	2097152	440003072
BTC_ai_ibc_var36	128	128	128	808	103424	13238272	2097152	438982289
BTC_ai_ibc_var36	128	128	128	808	103424	13238272	2097152	440868376
BTC_ai_ibc_var36	128	128	128	840	107520	13762560	2097152	456680442
BTC_ai_ibc_var36	128	128	128	840	107520	13762560	2097152	457112697
BTC_ai_ibc_var36	128	128	128	840	107520	13762560	2097152	455607553
BTC_ai_ibc_var36	128	128	128	840	107520	13762560	2097152	456218669
BTC_ai_ibc_var36	128	128	128	840	107520	13762560	2097152	455099857
BTC_ai_ibc_var36	128	128	128	872	111616	14286848	2097152	473138730
BTC_ai_ibc_var36	128	128	128	872	111616	14286848	2097152	473327634
BTC_ai_ibc_var36	128	128	128	872	111616	14286848	2097152	479313707
BTC_ai_ibc_var36	128	128	128	872	111616	14286848	2097152	488045531
BTC_ai_ibc_var36	128	128	128	872	111616	14286848	2097152	473508582
BTC_ai_ibc_var36	128	128	128	904	115712	14811136	2097152	489993181
BTC_ai_ibc_var36	128	128	128	904	115712	14811136	2097152	492187006
BTC_ai_ibc_var36	128	128	128	904	115712	14811136	2097152	491561093
BTC_ai_ibc_var36	128	128	128	904	115712	14811136	2097152	490406199
BTC_ai_ibc_var36	128	128	128	904	115712	14811136	2097152	489992726
BTC_ai_ibc_var36	128	128	128	936	119808	15335424	2097152	508911975
BTC_ai_ibc_var36	128	128	128	936	119808	15335424	2097152	507947783
BTC_ai_ibc_var36	128	128	128	936	119808	15335424	2097152	508742357
BTC_ai_ibc_var36	128	128	128	936	119808	15335424	2097152	507675091
BTC_ai_ibc_var36	128	128	128	936	119808	15335424	2097152	508502645
BTC_ai_ibc_var36	128	128	128	968	123904	15859712	2097152	524559009
BTC_ai_ibc_var36	128	128	128	968	123904	15859712	2097152	523984198
BTC_ai_ibc_var36	128	128	128	968	123904	15859712	2097152	525827064
BTC_ai_ibc_var36	128	128	128	968	123904	15859712	2097152	525450010
BTC_ai_ibc_var36	128	128	128	968	123904	15859712	2097152	524671349
BTC_ai_ibc_var36	128	128	128	1000	128000	16384000	2097152	540440538
BTC_ai_ibc_var36	128	128	128	1000	128000	16384000	2097152	540624031
BTC_ai_ibc_var36	128	128	128	1000	128000	16384000	2097152	540496313
BTC_ai_ibc_var36	128	128	128	1000	128000	16384000	2097152	541776011
BTC_ai_ibc_var36	128	128	128	1000	128000	16384000	2097152	559316999


==> figures/data/ai_ibc2/meas/var4.dat <==
BTC_ai_ibc_var4	128	128	128	8	1024	131072	2097152	274298662
BTC_ai_ibc_var4	128	128	128	8	1024	131072	2097152	124353634
BTC_ai_ibc_var4	128	128	128	8	1024	131072	2097152	123953172
BTC_ai_ibc_var4	128	128	128	8	1024	131072	2097152	123588811
BTC_ai_ibc_var4	128	128	128	8	1024	131072	2097152	123362023
BTC_ai_ibc_var4	128	128	128	40	5120	655360	2097152	317088041
BTC_ai_ibc_var4	128	128	128	40	5120	655360	2097152	319363097
BTC_ai_ibc_var4	128	128	128	40	5120	655360	2097152	328866017
BTC_ai_ibc_var4	128	128	128	40	5120	655360	2097152	318249450
BTC_ai_ibc_var4	128	128	128	40	5120	655360	2097152	317752708
BTC_ai_ibc_var4	128	128	128	72	9216	1179648	2097152	488497744
BTC_ai_ibc_var4	128	128	128	72	9216	1179648	2097152	490386892
BTC_ai_ibc_var4	128	128	128	72	9216	1179648	2097152	487939750
BTC_ai_ibc_var4	128	128	128	72	9216	1179648	2097152	488710105
BTC_ai_ibc_var4	128	128	128	72	9216	1179648	2097152	488439299
BTC_ai_ibc_var4	128	128	128	104	13312	1703936	2097152	644456191
BTC_ai_ibc_var4	128	128	128	104	13312	1703936	2097152	645754316
BTC_ai_ibc_var4	128	128	128	104	13312	1703936	2097152	649189275
BTC_ai_ibc_var4	128	128	128	104	13312	1703936	2097152	675180673
BTC_ai_ibc_var4	128	128	128	104	13312	1703936	2097152	645724097
BTC_ai_ibc_var4	128	128	128	136	17408	2228224	2097152	870762570
BTC_ai_ibc_var4	128	128	128	136	17408	2228224	2097152	868626329
BTC_ai_ibc_var4	128	128	128	136	17408	2228224	2097152	868648994
BTC_ai_ibc_var4	128	128	128	136	17408	2228224	2097152	870869712
BTC_ai_ibc_var4	128	128	128	136	17408	2228224	2097152	869086976
BTC_ai_ibc_var4	128	128	128	168	21504	2752512	2097152	1115632271
BTC_ai_ibc_var4	128	128	128	168	21504	2752512	2097152	1115227039
BTC_ai_ibc_var4	128	128	128	168	21504	2752512	2097152	1118652369
BTC_ai_ibc_var4	128	128	128	168	21504	2752512	2097152	1121042642
BTC_ai_ibc_var4	128	128	128	168	21504	2752512	2097152	1132816950
BTC_ai_ibc_var4	128	128	128	200	25600	3276800	2097152	1358831921
BTC_ai_ibc_var4	128	128	128	200	25600	3276800	2097152	1363677261
BTC_ai_ibc_var4	128	128	128	200	25600	3276800	2097152	1360374490
BTC_ai_ibc_var4	128	128	128	200	25600	3276800	2097152	1360925723
BTC_ai_ibc_var4	128	128	128	200	25600	3276800	2097152	1357840337
BTC_ai_ibc_var4	128	128	128	232	29696	3801088	2097152	1613866028
BTC_ai_ibc_var4	128	128	128	232	29696	3801088	2097152	1611691932
BTC_ai_ibc_var4	128	128	128	232	29696	3801088	2097152	1616932881
BTC_ai_ibc_var4	128	128	128	232	29696	3801088	2097152	1615574641
BTC_ai_ibc_var4	128	128	128	232	29696	3801088	2097152	1616453304
BTC_ai_ibc_var4	128	128	128	264	33792	4325376	2097152	2085050253
BTC_ai_ibc_var4	128	128	128	264	33792	4325376	2097152	2093584444
BTC_ai_ibc_var4	128	128	128	264	33792	4325376	2097152	2119229768
BTC_ai_ibc_var4	128	128	128	264	33792	4325376	2097152	2148734509
BTC_ai_ibc_var4	128	128	128	264	33792	4325376	2097152	2112163444
BTC_ai_ibc_var4	128	128	128	296	37888	4849664	2097152	2548436887
BTC_ai_ibc_var4	128	128	128	296	37888	4849664	2097152	2540955384
BTC_ai_ibc_var4	128	128	128	296	37888	4849664	2097152	2583091361
BTC_ai_ibc_var4	128	128	128	296	37888	4849664	2097152	2541106354
BTC_ai_ibc_var4	128	128	128	296	37888	4849664	2097152	2563805356
BTC_ai_ibc_var4	128	128	128	328	41984	5373952	2097152	3009904091
BTC_ai_ibc_var4	128	128	128	328	41984	5373952	2097152	3032158301
BTC_ai_ibc_var4	128	128	128	328	41984	5373952	2097152	3009547986
BTC_ai_ibc_var4	128	128	128	328	41984	5373952	2097152	3008218815
BTC_ai_ibc_var4	128	128	128	328	41984	5373952	2097152	3007106455
BTC_ai_ibc_var4	128	128	128	360	46080	5898240	2097152	3321481284
BTC_ai_ibc_var4	128	128	128	360	46080	5898240	2097152	3318464890
BTC_ai_ibc_var4	128	128	128	360	46080	5898240	2097152	3319576096
BTC_ai_ibc_var4	128	128	128	360	46080	5898240	2097152	3326155790
BTC_ai_ibc_var4	128	128	128	360	46080	5898240	2097152	3328753599
BTC_ai_ibc_var4	128	128	128	392	50176	6422528	2097152	3751601445
BTC_ai_ibc_var4	128	128	128	392	50176	6422528	2097152	3788634637
BTC_ai_ibc_var4	128	128	128	392	50176	6422528	2097152	3757542793
BTC_ai_ibc_var4	128	128	128	392	50176	6422528	2097152	3778575478
BTC_ai_ibc_var4	128	128	128	392	50176	6422528	2097152	3764312754
BTC_ai_ibc_var4	128	128	128	424	54272	6946816	2097152	4181271537
BTC_ai_ibc_var4	128	128	128	424	54272	6946816	2097152	4185768913
BTC_ai_ibc_var4	128	128	128	424	54272	6946816	2097152	4184872646
BTC_ai_ibc_var4	128	128	128	424	54272	6946816	2097152	4183863553
BTC_ai_ibc_var4	128	128	128	424	54272	6946816	2097152	4193178948
BTC_ai_ibc_var4	128	128	128	456	58368	7471104	2097152	4494936730
BTC_ai_ibc_var4	128	128	128	456	58368	7471104	2097152	4512432403
BTC_ai_ibc_var4	128	128	128	456	58368	7471104	2097152	4485682802
BTC_ai_ibc_var4	128	128	128	456	58368	7471104	2097152	4507946968
BTC_ai_ibc_var4	128	128	128	456	58368	7471104	2097152	4483336757
BTC_ai_ibc_var4	128	128	128	488	62464	7995392	2097152	4791300096
BTC_ai_ibc_var4	128	128	128	488	62464	7995392	2097152	4792425618
BTC_ai_ibc_var4	128	128	128	488	62464	7995392	2097152	4786196359
BTC_ai_ibc_var4	128	128	128	488	62464	7995392	2097152	4784889514
BTC_ai_ibc_var4	128	128	128	488	62464	7995392	2097152	4802775020
BTC_ai_ibc_var4	128	128	128	520	66560	8519680	2097152	5088370470
BTC_ai_ibc_var4	128	128	128	520	66560	8519680	2097152	5086836296
BTC_ai_ibc_var4	128	128	128	520	66560	8519680	2097152	5091515803
BTC_ai_ibc_var4	128	128	128	520	66560	8519680	2097152	5084054874
BTC_ai_ibc_var4	128	128	128	520	66560	8519680	2097152	5094981764
BTC_ai_ibc_var4	128	128	128	552	70656	9043968	2097152	5381550810
BTC_ai_ibc_var4	128	128	128	552	70656	9043968	2097152	5381230241
BTC_ai_ibc_var4	128	128	128	552	70656	9043968	2097152	5392016305
BTC_ai_ibc_var4	128	128	128	552	70656	9043968	2097152	5420717783
BTC_ai_ibc_var4	128	128	128	552	70656	9043968	2097152	5401606529
BTC_ai_ibc_var4	128	128	128	584	74752	9568256	2097152	5655612816
BTC_ai_ibc_var4	128	128	128	584	74752	9568256	2097152	5648408693
BTC_ai_ibc_var4	128	128	128	584	74752	9568256	2097152	5654470976
BTC_ai_ibc_var4	128	128	128	584	74752	9568256	2097152	5646039713
BTC_ai_ibc_var4	128	128	128	584	74752	9568256	2097152	5653998791
BTC_ai_ibc_var4	128	128	128	616	78848	10092544	2097152	5945321539
BTC_ai_ibc_var4	128	128	128	616	78848	10092544	2097152	5979001009
BTC_ai_ibc_var4	128	128	128	616	78848	10092544	2097152	5957784445
BTC_ai_ibc_var4	128	128	128	616	78848	10092544	2097152	5943441358
BTC_ai_ibc_var4	128	128	128	616	78848	10092544	2097152	5945727657
BTC_ai_ibc_var4	128	128	128	648	82944	10616832	2097152	6254741985
BTC_ai_ibc_var4	128	128	128	648	82944	10616832	2097152	6260150810
BTC_ai_ibc_var4	128	128	128	648	82944	10616832	2097152	6250530023
BTC_ai_ibc_var4	128	128	128	648	82944	10616832	2097152	6289226620
BTC_ai_ibc_var4	128	128	128	648	82944	10616832	2097152	6265535447
BTC_ai_ibc_var4	128	128	128	680	87040	11141120	2097152	6550165885
BTC_ai_ibc_var4	128	128	128	680	87040	11141120	2097152	6554609584
BTC_ai_ibc_var4	128	128	128	680	87040	11141120	2097152	6566332463
BTC_ai_ibc_var4	128	128	128	680	87040	11141120	2097152	6563601964
BTC_ai_ibc_var4	128	128	128	680	87040	11141120	2097152	6625659951
BTC_ai_ibc_var4	128	128	128	712	91136	11665408	2097152	6872633889
BTC_ai_ibc_var4	128	128	128	712	91136	11665408	2097152	6853420921
BTC_ai_ibc_var4	128	128	128	712	91136	11665408	2097152	6852450049
BTC_ai_ibc_var4	128	128	128	712	91136	11665408	2097152	6858808096
BTC_ai_ibc_var4	128	128	128	712	91136	11665408	2097152	6859390182
BTC_ai_ibc_var4	128	128	128	744	95232	12189696	2097152	7162915452
BTC_ai_ibc_var4	128	128	128	744	95232	12189696	2097152	7175476046
BTC_ai_ibc_var4	128	128	128	744	95232	12189696	2097152	7171466169
BTC_ai_ibc_var4	128	128	128	744	95232	12189696	2097152	7140946005
BTC_ai_ibc_var4	128	128	128	744	95232	12189696	2097152	7142788398
BTC_ai_ibc_var4	128	128	128	776	99328	12713984	2097152	7442030910
BTC_ai_ibc_var4	128	128	128	776	99328	12713984	2097152	7450828373
BTC_ai_ibc_var4	128	128	128	776	99328	12713984	2097152	7438700301
BTC_ai_ibc_var4	128	128	128	776	99328	12713984	2097152	7430160858
BTC_ai_ibc_var4	128	128	128	776	99328	12713984	2097152	7420936696
BTC_ai_ibc_var4	128	128	128	808	103424	13238272	2097152	7709811070
BTC_ai_ibc_var4	128	128	128	808	103424	13238272	2097152	7734964048
BTC_ai_ibc_var4	128	128	128	808	103424	13238272	2097152	7750013638
BTC_ai_ibc_var4	128	128	128	808	103424	13238272	2097152	7722557388
BTC_ai_ibc_var4	128	128	128	808	103424	13238272	2097152	7722469116
BTC_ai_ibc_var4	128	128	128	840	107520	13762560	2097152	8047714776
BTC_ai_ibc_var4	128	128	128	840	107520	13762560	2097152	8250837022
BTC_ai_ibc_var4	128	128	128	840	107520	13762560	2097152	8041788854
BTC_ai_ibc_var4	128	128	128	840	107520	13762560	2097152	8038407991
BTC_ai_ibc_var4	128	128	128	840	107520	13762560	2097152	8015615555
BTC_ai_ibc_var4	128	128	128	872	111616	14286848	2097152	8305068370
BTC_ai_ibc_var4	128	128	128	872	111616	14286848	2097152	8313766556
BTC_ai_ibc_var4	128	128	128	872	111616	14286848	2097152	8354503239
BTC_ai_ibc_var4	128	128	128	872	111616	14286848	2097152	8321037978
BTC_ai_ibc_var4	128	128	128	872	111616	14286848	2097152	8306717256
BTC_ai_ibc_var4	128	128	128	904	115712	14811136	2097152	8610521720
BTC_ai_ibc_var4	128	128	128	904	115712	14811136	2097152	8612385740
BTC_ai_ibc_var4	128	128	128	904	115712	14811136	2097152	8641437728
BTC_ai_ibc_var4	128	128	128	904	115712	14811136	2097152	8618209899
BTC_ai_ibc_var4	128	128	128	904	115712	14811136	2097152	8601298655
BTC_ai_ibc_var4	128	128	128	936	119808	15335424	2097152	8902336476
BTC_ai_ibc_var4	128	128	128	936	119808	15335424	2097152	8905414849
BTC_ai_ibc_var4	128	128	128	936	119808	15335424	2097152	8934587144
BTC_ai_ibc_var4	128	128	128	936	119808	15335424	2097152	8910879376
BTC_ai_ibc_var4	128	128	128	936	119808	15335424	2097152	8900223537
BTC_ai_ibc_var4	128	128	128	968	123904	15859712	2097152	9197299051
BTC_ai_ibc_var4	128	128	128	968	123904	15859712	2097152	9202273354
BTC_ai_ibc_var4	128	128	128	968	123904	15859712	2097152	9232068306
BTC_ai_ibc_var4	128	128	128	968	123904	15859712	2097152	9201162382
BTC_ai_ibc_var4	128	128	128	968	123904	15859712	2097152	9192962629
BTC_ai_ibc_var4	128	128	128	1000	128000	16384000	2097152	9505052476
BTC_ai_ibc_var4	128	128	128	1000	128000	16384000	2097152	9514300996
BTC_ai_ibc_var4	128	128	128	1000	128000	16384000	2097152	9527758266
BTC_ai_ibc_var4	128	128	128	1000	128000	16384000	2097152	9489412763
BTC_ai_ibc_var4	128	128	128	1000	128000	16384000	2097152	9491614437


==> figures/data/ai_ibc2/meas/var5.dat <==
BTC_ai_ibc_var5	128	128	128	8	1024	131072	2097152	256473006
BTC_ai_ibc_var5	128	128	128	8	1024	131072	2097152	122346467
BTC_ai_ibc_var5	128	128	128	8	1024	131072	2097152	122582840
BTC_ai_ibc_var5	128	128	128	8	1024	131072	2097152	122497676
BTC_ai_ibc_var5	128	128	128	8	1024	131072	2097152	122191362
BTC_ai_ibc_var5	128	128	128	40	5120	655360	2097152	350766055
BTC_ai_ibc_var5	128	128	128	40	5120	655360	2097152	348747691
BTC_ai_ibc_var5	128	128	128	40	5120	655360	2097152	348637128
BTC_ai_ibc_var5	128	128	128	40	5120	655360	2097152	348855211
BTC_ai_ibc_var5	128	128	128	40	5120	655360	2097152	349482432
BTC_ai_ibc_var5	128	128	128	72	9216	1179648	2097152	528585630
BTC_ai_ibc_var5	128	128	128	72	9216	1179648	2097152	528745056
BTC_ai_ibc_var5	128	128	128	72	9216	1179648	2097152	528959175
BTC_ai_ibc_var5	128	128	128	72	9216	1179648	2097152	528784265
BTC_ai_ibc_var5	128	128	128	72	9216	1179648	2097152	529304527
BTC_ai_ibc_var5	128	128	128	104	13312	1703936	2097152	707841636
BTC_ai_ibc_var5	128	128	128	104	13312	1703936	2097152	707585053
BTC_ai_ibc_var5	128	128	128	104	13312	1703936	2097152	707700563
BTC_ai_ibc_var5	128	128	128	104	13312	1703936	2097152	708205462
BTC_ai_ibc_var5	128	128	128	104	13312	1703936	2097152	707763541
BTC_ai_ibc_var5	128	128	128	136	17408	2228224	2097152	888527503
BTC_ai_ibc_var5	128	128	128	136	17408	2228224	2097152	891935953
BTC_ai_ibc_var5	128	128	128	136	17408	2228224	2097152	896485401
BTC_ai_ibc_var5	128	128	128	136	17408	2228224	2097152	902720905
BTC_ai_ibc_var5	128	128	128	136	17408	2228224	2097152	898218406
BTC_ai_ibc_var5	128	128	128	168	21504	2752512	2097152	1103206574
BTC_ai_ibc_var5	128	128	128	168	21504	2752512	2097152	1103021171
BTC_ai_ibc_var5	128	128	128	168	21504	2752512	2097152	1104916668
BTC_ai_ibc_var5	128	128	128	168	21504	2752512	2097152	1104476361
BTC_ai_ibc_var5	128	128	128	168	21504	2752512	2097152	1104003190
BTC_ai_ibc_var5	128	128	128	200	25600	3276800	2097152	1354659864
BTC_ai_ibc_var5	128	128	128	200	25600	3276800	2097152	1369210633
BTC_ai_ibc_var5	128	128	128	200	25600	3276800	2097152	1386369196
BTC_ai_ibc_var5	128	128	128	200	25600	3276800	2097152	1378710737
BTC_ai_ibc_var5	128	128	128	200	25600	3276800	2097152	1373678423
BTC_ai_ibc_var5	128	128	128	232	29696	3801088	2097152	1616020458
BTC_ai_ibc_var5	128	128	128	232	29696	3801088	2097152	1616104941
BTC_ai_ibc_var5	128	128	128	232	29696	3801088	2097152	1615077897
BTC_ai_ibc_var5	128	128	128	232	29696	3801088	2097152	1614138702
BTC_ai_ibc_var5	128	128	128	232	29696	3801088	2097152	1617608141
BTC_ai_ibc_var5	128	128	128	264	33792	4325376	2097152	2248510516
BTC_ai_ibc_var5	128	128	128	264	33792	4325376	2097152	2251375822
BTC_ai_ibc_var5	128	128	128	264	33792	4325376	2097152	2251290633
BTC_ai_ibc_var5	128	128	128	264	33792	4325376	2097152	2253770705
BTC_ai_ibc_var5	128	128	128	264	33792	4325376	2097152	2254736011
BTC_ai_ibc_var5	128	128	128	296	37888	4849664	2097152	2729803959
BTC_ai_ibc_var5	128	128	128	296	37888	4849664	2097152	2729180082
BTC_ai_ibc_var5	128	128	128	296	37888	4849664	2097152	2730335350
BTC_ai_ibc_var5	128	128	128	296	37888	4849664	2097152	2736046106
BTC_ai_ibc_var5	128	128	128	296	37888	4849664	2097152	2729501224
BTC_ai_ibc_var5	128	128	128	328	41984	5373952	2097152	3367463475
BTC_ai_ibc_var5	128	128	128	328	41984	5373952	2097152	3371888632
BTC_ai_ibc_var5	128	128	128	328	41984	5373952	2097152	3387216389
BTC_ai_ibc_var5	128	128	128	328	41984	5373952	2097152	3350282099
BTC_ai_ibc_var5	128	128	128	328	41984	5373952	2097152	3345188619
BTC_ai_ibc_var5	128	128	128	360	46080	5898240	2097152	3806421372
BTC_ai_ibc_var5	128	128	128	360	46080	5898240	2097152	3803551478
BTC_ai_ibc_var5	128	128	128	360	46080	5898240	2097152	3810308905
BTC_ai_ibc_var5	128	128	128	360	46080	5898240	2097152	3815168501
BTC_ai_ibc_var5	128	128	128	360	46080	5898240	2097152	3805403034
BTC_ai_ibc_var5	128	128	128	392	50176	6422528	2097152	4161473515
BTC_ai_ibc_var5	128	128	128	392	50176	6422528	2097152	4150843281
BTC_ai_ibc_var5	128	128	128	392	50176	6422528	2097152	4190079784
BTC_ai_ibc_var5	128	128	128	392	50176	6422528	2097152	4181183611
BTC_ai_ibc_var5	128	128	128	392	50176	6422528	2097152	4155612701
BTC_ai_ibc_var5	128	128	128	424	54272	6946816	2097152	4463731876
BTC_ai_ibc_var5	128	128	128	424	54272	6946816	2097152	4463918225
BTC_ai_ibc_var5	128	128	128	424	54272	6946816	2097152	4465197374
BTC_ai_ibc_var5	128	128	128	424	54272	6946816	2097152	4461613781
BTC_ai_ibc_var5	128	128	128	424	54272	6946816	2097152	4469955853
BTC_ai_ibc_var5	128	128	128	456	58368	7471104	2097152	4797880491
BTC_ai_ibc_var5	128	128	128	456	58368	7471104	2097152	4785847342
BTC_ai_ibc_var5	128	128	128	456	58368	7471104	2097152	4832023084
BTC_ai_ibc_var5	128	128	128	456	58368	7471104	2097152	4797843266
BTC_ai_ibc_var5	128	128	128	456	58368	7471104	2097152	4783444833
BTC_ai_ibc_var5	128	128	128	488	62464	7995392	2097152	5124269170
BTC_ai_ibc_var5	128	128	128	488	62464	7995392	2097152	5136887209
BTC_ai_ibc_var5	128	128	128	488	62464	7995392	2097152	5145313193
BTC_ai_ibc_var5	128	128	128	488	62464	7995392	2097152	5149816137
BTC_ai_ibc_var5	128	128	128	488	62464	7995392	2097152	5131813857
BTC_ai_ibc_var5	128	128	128	520	66560	8519680	2097152	5460160549
BTC_ai_ibc_var5	128	128	128	520	66560	8519680	2097152	5484087028
BTC_ai_ibc_var5	128	128	128	520	66560	8519680	2097152	5457630755
BTC_ai_ibc_var5	128	128	128	520	66560	8519680	2097152	5451734596
BTC_ai_ibc_var5	128	128	128	520	66560	8519680	2097152	5450949519
BTC_ai_ibc_var5	128	128	128	552	70656	9043968	2097152	5772896898
BTC_ai_ibc_var5	128	128	128	552	70656	9043968	2097152	5797711655
BTC_ai_ibc_var5	128	128	128	552	70656	9043968	2097152	5816884544
BTC_ai_ibc_var5	128	128	128	552	70656	9043968	2097152	5805677584
BTC_ai_ibc_var5	128	128	128	552	70656	9043968	2097152	5771595399
BTC_ai_ibc_var5	128	128	128	584	74752	9568256	2097152	6096608718
BTC_ai_ibc_var5	128	128	128	584	74752	9568256	2097152	6093210181
BTC_ai_ibc_var5	128	128	128	584	74752	9568256	2097152	6089347329
BTC_ai_ibc_var5	128	128	128	584	74752	9568256	2097152	6102610901
BTC_ai_ibc_var5	128	128	128	584	74752	9568256	2097152	6120073792
BTC_ai_ibc_var5	128	128	128	616	78848	10092544	2097152	6470188595
BTC_ai_ibc_var5	128	128	128	616	78848	10092544	2097152	6413422431
BTC_ai_ibc_var5	128	128	128	616	78848	10092544	2097152	6418817095
BTC_ai_ibc_var5	128	128	128	616	78848	10092544	2097152	6412222889
BTC_ai_ibc_var5	128	128	128	616	78848	10092544	2097152	6409063264
BTC_ai_ibc_var5	128	128	128	648	82944	10616832	2097152	6747363790
BTC_ai_ibc_var5	128	128	128	648	82944	10616832	2097152	6757210578
BTC_ai_ibc_var5	128	128	128	648	82944	10616832	2097152	6771493357
BTC_ai_ibc_var5	128	128	128	648	82944	10616832	2097152	6729889740
BTC_ai_ibc_var5	128	128	128	648	82944	10616832	2097152	6740334458
BTC_ai_ibc_var5	128	128	128	680	87040	11141120	2097152	7076952070
BTC_ai_ibc_var5	128	128	128	680	87040	11141120	2097152	7059737925
BTC_ai_ibc_var5	128	128	128	680	87040	11141120	2097152	7074282862
BTC_ai_ibc_var5	128	128	128	680	87040	11141120	2097152	7089014076
BTC_ai_ibc_var5	128	128	128	680	87040	11141120	2097152	7127617803
BTC_ai_ibc_var5	128	128	128	712	91136	11665408	2097152	7378615530
BTC_ai_ibc_var5	128	128	128	712	91136	11665408	2097152	7615864568
BTC_ai_ibc_var5	128	128	128	712	91136	11665408	2097152	7393670445
BTC_ai_ibc_var5	128	128	128	712	91136	11665408	2097152	7385683113
BTC_ai_ibc_var5	128	128	128	712	91136	11665408	2097152	7403625074
BTC_ai_ibc_var5	128	128	128	744	95232	12189696	2097152	7693190739
BTC_ai_ibc_var5	128	128	128	744	95232	12189696	2097152	7698890310
BTC_ai_ibc_var5	128	128	128	744	95232	12189696	2097152	7700892742
BTC_ai_ibc_var5	128	128	128	744	95232	12189696	2097152	7703942491
BTC_ai_ibc_var5	128	128	128	744	95232	12189696	2097152	7748730027
BTC_ai_ibc_var5	128	128	128	776	99328	12713984	2097152	8008043810
BTC_ai_ibc_var5	128	128	128	776	99328	12713984	2097152	8014083591
BTC_ai_ibc_var5	128	128	128	776	99328	12713984	2097152	8025566030
BTC_ai_ibc_var5	128	128	128	776	99328	12713984	2097152	8015190462
BTC_ai_ibc_var5	128	128	128	776	99328	12713984	2097152	8026551278
BTC_ai_ibc_var5	128	128	128	808	103424	13238272	2097152	8337894413
BTC_ai_ibc_var5	128	128	128	808	103424	13238272	2097152	8327299089
BTC_ai_ibc_var5	128	128	128	808	103424	13238272	2097152	8335356173
BTC_ai_ibc_var5	128	128	128	808	103424	13238272	2097152	8335316687
BTC_ai_ibc_var5	128	128	128	808	103424	13238272	2097152	8337691106
BTC_ai_ibc_var5	128	128	128	840	107520	13762560	2097152	8664466573
BTC_ai_ibc_var5	128	128	128	840	107520	13762560	2097152	8651057408
BTC_ai_ibc_var5	128	128	128	840	107520	13762560	2097152	8655756343
BTC_ai_ibc_var5	128	128	128	840	107520	13762560	2097152	8662395386
BTC_ai_ibc_var5	128	128	128	840	107520	13762560	2097152	8698590547
BTC_ai_ibc_var5	128	128	128	872	111616	14286848	2097152	8977150221
BTC_ai_ibc_var5	128	128	128	872	111616	14286848	2097152	8968365946
BTC_ai_ibc_var5	128	128	128	872	111616	14286848	2097152	8980117751
BTC_ai_ibc_var5	128	128	128	872	111616	14286848	2097152	8988343333
BTC_ai_ibc_var5	128	128	128	872	111616	14286848	2097152	9009134658
BTC_ai_ibc_var5	128	128	128	904	115712	14811136	2097152	9293998389
BTC_ai_ibc_var5	128	128	128	904	115712	14811136	2097152	9290329692
BTC_ai_ibc_var5	128	128	128	904	115712	14811136	2097152	9299551698
BTC_ai_ibc_var5	128	128	128	904	115712	14811136	2097152	9307442094
BTC_ai_ibc_var5	128	128	128	904	115712	14811136	2097152	9316386035
BTC_ai_ibc_var5	128	128	128	936	119808	15335424	2097152	9613329283
BTC_ai_ibc_var5	128	128	128	936	119808	15335424	2097152	9621976597
BTC_ai_ibc_var5	128	128	128	936	119808	15335424	2097152	9615392111
BTC_ai_ibc_var5	128	128	128	936	119808	15335424	2097152	9633766268
BTC_ai_ibc_var5	128	128	128	936	119808	15335424	2097152	9604482982
BTC_ai_ibc_var5	128	128	128	968	123904	15859712	2097152	9933633055
BTC_ai_ibc_var5	128	128	128	968	123904	15859712	2097152	9940468611
BTC_ai_ibc_var5	128	128	128	968	123904	15859712	2097152	9961532783
BTC_ai_ibc_var5	128	128	128	968	123904	15859712	2097152	9943874037
BTC_ai_ibc_var5	128	128	128	968	123904	15859712	2097152	9935132564
BTC_ai_ibc_var5	128	128	128	1000	128000	16384000	2097152	10257307868
BTC_ai_ibc_var5	128	128	128	1000	128000	16384000	2097152	10288254013
BTC_ai_ibc_var5	128	128	128	1000	128000	16384000	2097152	10273585569
BTC_ai_ibc_var5	128	128	128	1000	128000	16384000	2097152	10246201918
BTC_ai_ibc_var5	128	128	128	1000	128000	16384000	2097152	10268009880


==> figures/data/ai_ibc2/meas/var6.dat <==
BTC_ai_ibc_var6	128	128	128	8	1024	131072	2097152	235545867
BTC_ai_ibc_var6	128	128	128	8	1024	131072	2097152	122582505
BTC_ai_ibc_var6	128	128	128	8	1024	131072	2097152	122748068
BTC_ai_ibc_var6	128	128	128	8	1024	131072	2097152	122699667
BTC_ai_ibc_var6	128	128	128	8	1024	131072	2097152	122198750
BTC_ai_ibc_var6	128	128	128	40	5120	655360	2097152	316404119
BTC_ai_ibc_var6	128	128	128	40	5120	655360	2097152	315659096
BTC_ai_ibc_var6	128	128	128	40	5120	655360	2097152	315766198
BTC_ai_ibc_var6	128	128	128	40	5120	655360	2097152	316330053
BTC_ai_ibc_var6	128	128	128	40	5120	655360	2097152	316144301
BTC_ai_ibc_var6	128	128	128	72	9216	1179648	2097152	486396297
BTC_ai_ibc_var6	128	128	128	72	9216	1179648	2097152	487721211
BTC_ai_ibc_var6	128	128	128	72	9216	1179648	2097152	487227312
BTC_ai_ibc_var6	128	128	128	72	9216	1179648	2097152	501511428
BTC_ai_ibc_var6	128	128	128	72	9216	1179648	2097152	490308472
BTC_ai_ibc_var6	128	128	128	104	13312	1703936	2097152	658924501
BTC_ai_ibc_var6	128	128	128	104	13312	1703936	2097152	657386349
BTC_ai_ibc_var6	128	128	128	104	13312	1703936	2097152	655655424
BTC_ai_ibc_var6	128	128	128	104	13312	1703936	2097152	656649943
BTC_ai_ibc_var6	128	128	128	104	13312	1703936	2097152	662472788
BTC_ai_ibc_var6	128	128	128	136	17408	2228224	2097152	827565984
BTC_ai_ibc_var6	128	128	128	136	17408	2228224	2097152	836530785
BTC_ai_ibc_var6	128	128	128	136	17408	2228224	2097152	836444684
BTC_ai_ibc_var6	128	128	128	136	17408	2228224	2097152	835678047
BTC_ai_ibc_var6	128	128	128	136	17408	2228224	2097152	842702233
BTC_ai_ibc_var6	128	128	128	168	21504	2752512	2097152	1006667925
BTC_ai_ibc_var6	128	128	128	168	21504	2752512	2097152	998032019
BTC_ai_ibc_var6	128	128	128	168	21504	2752512	2097152	1008118954
BTC_ai_ibc_var6	128	128	128	168	21504	2752512	2097152	1002165752
BTC_ai_ibc_var6	128	128	128	168	21504	2752512	2097152	1032603492
BTC_ai_ibc_var6	128	128	128	200	25600	3276800	2097152	1219453088
BTC_ai_ibc_var6	128	128	128	200	25600	3276800	2097152	1219125976
BTC_ai_ibc_var6	128	128	128	200	25600	3276800	2097152	1220354010
BTC_ai_ibc_var6	128	128	128	200	25600	3276800	2097152	1222425431
BTC_ai_ibc_var6	128	128	128	200	25600	3276800	2097152	1219403995
BTC_ai_ibc_var6	128	128	128	232	29696	3801088	2097152	1519455353
BTC_ai_ibc_var6	128	128	128	232	29696	3801088	2097152	1516118703
BTC_ai_ibc_var6	128	128	128	232	29696	3801088	2097152	1519846586
BTC_ai_ibc_var6	128	128	128	232	29696	3801088	2097152	1515577737
BTC_ai_ibc_var6	128	128	128	232	29696	3801088	2097152	1519109953
BTC_ai_ibc_var6	128	128	128	264	33792	4325376	2097152	2268979437
BTC_ai_ibc_var6	128	128	128	264	33792	4325376	2097152	2236105810
BTC_ai_ibc_var6	128	128	128	264	33792	4325376	2097152	2240711639
BTC_ai_ibc_var6	128	128	128	264	33792	4325376	2097152	2241589846
BTC_ai_ibc_var6	128	128	128	264	33792	4325376	2097152	2233678499
BTC_ai_ibc_var6	128	128	128	296	37888	4849664	2097152	2615705465
BTC_ai_ibc_var6	128	128	128	296	37888	4849664	2097152	2624692924
BTC_ai_ibc_var6	128	128	128	296	37888	4849664	2097152	2617440455
BTC_ai_ibc_var6	128	128	128	296	37888	4849664	2097152	2613231108
BTC_ai_ibc_var6	128	128	128	296	37888	4849664	2097152	2618864114
BTC_ai_ibc_var6	128	128	128	328	41984	5373952	2097152	3210514981
BTC_ai_ibc_var6	128	128	128	328	41984	5373952	2097152	3261842562
BTC_ai_ibc_var6	128	128	128	328	41984	5373952	2097152	3211245059
BTC_ai_ibc_var6	128	128	128	328	41984	5373952	2097152	3216999346
BTC_ai_ibc_var6	128	128	128	328	41984	5373952	2097152	3222983602
BTC_ai_ibc_var6	128	128	128	360	46080	5898240	2097152	3667653876
BTC_ai_ibc_var6	128	128	128	360	46080	5898240	2097152	3614552596
BTC_ai_ibc_var6	128	128	128	360	46080	5898240	2097152	3626331253
BTC_ai_ibc_var6	128	128	128	360	46080	5898240	2097152	3615404825
BTC_ai_ibc_var6	128	128	128	360	46080	5898240	2097152	3627595220
BTC_ai_ibc_var6	128	128	128	392	50176	6422528	2097152	3920072184
BTC_ai_ibc_var6	128	128	128	392	50176	6422528	2097152	3927018891
BTC_ai_ibc_var6	128	128	128	392	50176	6422528	2097152	3922293813
BTC_ai_ibc_var6	128	128	128	392	50176	6422528	2097152	3964144012
BTC_ai_ibc_var6	128	128	128	392	50176	6422528	2097152	3923957806
BTC_ai_ibc_var6	128	128	128	424	54272	6946816	2097152	4224446311
BTC_ai_ibc_var6	128	128	128	424	54272	6946816	2097152	4237721522
BTC_ai_ibc_var6	128	128	128	424	54272	6946816	2097152	4223625521
BTC_ai_ibc_var6	128	128	128	424	54272	6946816	2097152	4223313502
BTC_ai_ibc_var6	128	128	128	424	54272	6946816	2097152	4233623439
BTC_ai_ibc_var6	128	128	128	456	58368	7471104	2097152	4538199338
BTC_ai_ibc_var6	128	128	128	456	58368	7471104	2097152	4533671287
BTC_ai_ibc_var6	128	128	128	456	58368	7471104	2097152	4532793297
BTC_ai_ibc_var6	128	128	128	456	58368	7471104	2097152	4575423499
BTC_ai_ibc_var6	128	128	128	456	58368	7471104	2097152	4539220392
BTC_ai_ibc_var6	128	128	128	488	62464	7995392	2097152	4829561326
BTC_ai_ibc_var6	128	128	128	488	62464	7995392	2097152	4860373575
BTC_ai_ibc_var6	128	128	128	488	62464	7995392	2097152	4828993807
BTC_ai_ibc_var6	128	128	128	488	62464	7995392	2097152	4831980145
BTC_ai_ibc_var6	128	128	128	488	62464	7995392	2097152	4837715369
BTC_ai_ibc_var6	128	128	128	520	66560	8519680	2097152	5133288508
BTC_ai_ibc_var6	128	128	128	520	66560	8519680	2097152	5164167512
BTC_ai_ibc_var6	128	128	128	520	66560	8519680	2097152	5135595068
BTC_ai_ibc_var6	128	128	128	520	66560	8519680	2097152	5141797852
BTC_ai_ibc_var6	128	128	128	520	66560	8519680	2097152	5140444630
BTC_ai_ibc_var6	128	128	128	552	70656	9043968	2097152	5436079127
BTC_ai_ibc_var6	128	128	128	552	70656	9043968	2097152	5428447631
BTC_ai_ibc_var6	128	128	128	552	70656	9043968	2097152	5449601261
BTC_ai_ibc_var6	128	128	128	552	70656	9043968	2097152	5432162459
BTC_ai_ibc_var6	128	128	128	552	70656	9043968	2097152	5461014677
BTC_ai_ibc_var6	128	128	128	584	74752	9568256	2097152	5739119555
BTC_ai_ibc_var6	128	128	128	584	74752	9568256	2097152	5746599680
BTC_ai_ibc_var6	128	128	128	584	74752	9568256	2097152	5747724591
BTC_ai_ibc_var6	128	128	128	584	74752	9568256	2097152	5740225494
BTC_ai_ibc_var6	128	128	128	584	74752	9568256	2097152	5745408246
BTC_ai_ibc_var6	128	128	128	616	78848	10092544	2097152	6068504723
BTC_ai_ibc_var6	128	128	128	616	78848	10092544	2097152	6035226365
BTC_ai_ibc_var6	128	128	128	616	78848	10092544	2097152	6304461178
BTC_ai_ibc_var6	128	128	128	616	78848	10092544	2097152	6044108744
BTC_ai_ibc_var6	128	128	128	616	78848	10092544	2097152	6061493110
BTC_ai_ibc_var6	128	128	128	648	82944	10616832	2097152	6354420326
BTC_ai_ibc_var6	128	128	128	648	82944	10616832	2097152	6360488220
BTC_ai_ibc_var6	128	128	128	648	82944	10616832	2097152	6359531780
BTC_ai_ibc_var6	128	128	128	648	82944	10616832	2097152	6380677644
BTC_ai_ibc_var6	128	128	128	648	82944	10616832	2097152	6320158444
BTC_ai_ibc_var6	128	128	128	680	87040	11141120	2097152	6632390865
BTC_ai_ibc_var6	128	128	128	680	87040	11141120	2097152	6647110571
BTC_ai_ibc_var6	128	128	128	680	87040	11141120	2097152	6641813422
BTC_ai_ibc_var6	128	128	128	680	87040	11141120	2097152	6626682185
BTC_ai_ibc_var6	128	128	128	680	87040	11141120	2097152	6633685414
BTC_ai_ibc_var6	128	128	128	712	91136	11665408	2097152	6951838827
BTC_ai_ibc_var6	128	128	128	712	91136	11665408	2097152	6927250428
BTC_ai_ibc_var6	128	128	128	712	91136	11665408	2097152	6948001707
BTC_ai_ibc_var6	128	128	128	712	91136	11665408	2097152	6926415851
BTC_ai_ibc_var6	128	128	128	712	91136	11665408	2097152	6934395710
BTC_ai_ibc_var6	128	128	128	744	95232	12189696	2097152	7223108782
BTC_ai_ibc_var6	128	128	128	744	95232	12189696	2097152	7256861559
BTC_ai_ibc_var6	128	128	128	744	95232	12189696	2097152	7217998498
BTC_ai_ibc_var6	128	128	128	744	95232	12189696	2097152	7233988941
BTC_ai_ibc_var6	128	128	128	744	95232	12189696	2097152	7241067776
BTC_ai_ibc_var6	128	128	128	776	99328	12713984	2097152	7513548709
BTC_ai_ibc_var6	128	128	128	776	99328	12713984	2097152	7514256645
BTC_ai_ibc_var6	128	128	128	776	99328	12713984	2097152	7547847107
BTC_ai_ibc_var6	128	128	128	776	99328	12713984	2097152	7526409066
BTC_ai_ibc_var6	128	128	128	776	99328	12713984	2097152	7514547491
BTC_ai_ibc_var6	128	128	128	808	103424	13238272	2097152	7824264937
BTC_ai_ibc_var6	128	128	128	808	103424	13238272	2097152	7807668870
BTC_ai_ibc_var6	128	128	128	808	103424	13238272	2097152	7830127866
BTC_ai_ibc_var6	128	128	128	808	103424	13238272	2097152	7809557675
BTC_ai_ibc_var6	128	128	128	808	103424	13238272	2097152	7835484319
BTC_ai_ibc_var6	128	128	128	840	107520	13762560	2097152	8126471612
BTC_ai_ibc_var6	128	128	128	840	107520	13762560	2097152	8112922894
BTC_ai_ibc_var6	128	128	128	840	107520	13762560	2097152	8110364792
BTC_ai_ibc_var6	128	128	128	840	107520	13762560	2097152	8129734199
BTC_ai_ibc_var6	128	128	128	840	107520	13762560	2097152	8119735160
BTC_ai_ibc_var6	128	128	128	872	111616	14286848	2097152	8412681785
BTC_ai_ibc_var6	128	128	128	872	111616	14286848	2097152	8424799712
BTC_ai_ibc_var6	128	128	128	872	111616	14286848	2097152	8409129008
BTC_ai_ibc_var6	128	128	128	872	111616	14286848	2097152	8441696225
BTC_ai_ibc_var6	128	128	128	872	111616	14286848	2097152	8433066560
BTC_ai_ibc_var6	128	128	128	904	115712	14811136	2097152	8719228339
BTC_ai_ibc_var6	128	128	128	904	115712	14811136	2097152	8720362741
BTC_ai_ibc_var6	128	128	128	904	115712	14811136	2097152	8706128346
BTC_ai_ibc_var6	128	128	128	904	115712	14811136	2097152	8743612724
BTC_ai_ibc_var6	128	128	128	904	115712	14811136	2097152	8732870219
BTC_ai_ibc_var6	128	128	128	936	119808	15335424	2097152	9017988986
BTC_ai_ibc_var6	128	128	128	936	119808	15335424	2097152	9013554274
BTC_ai_ibc_var6	128	128	128	936	119808	15335424	2097152	9020345573
BTC_ai_ibc_var6	128	128	128	936	119808	15335424	2097152	9037039002
BTC_ai_ibc_var6	128	128	128	936	119808	15335424	2097152	9049949188
BTC_ai_ibc_var6	128	128	128	968	123904	15859712	2097152	9315368521
BTC_ai_ibc_var6	128	128	128	968	123904	15859712	2097152	9314948875
BTC_ai_ibc_var6	128	128	128	968	123904	15859712	2097152	9337273297
BTC_ai_ibc_var6	128	128	128	968	123904	15859712	2097152	9329460566
BTC_ai_ibc_var6	128	128	128	968	123904	15859712	2097152	9310361029
BTC_ai_ibc_var6	128	128	128	1000	128000	16384000	2097152	9606710067
BTC_ai_ibc_var6	128	128	128	1000	128000	16384000	2097152	9561576982
BTC_ai_ibc_var6	128	128	128	1000	128000	16384000	2097152	9580581519
BTC_ai_ibc_var6	128	128	128	1000	128000	16384000	2097152	9555552464
BTC_ai_ibc_var6	128	128	128	1000	128000	16384000	2097152	9561045113


==> figures/data/ai_ibc2/meas/var7.dat <==
BTC_ai_ibc_var7	128	128	128	8	1024	131072	2097152	135764748
BTC_ai_ibc_var7	128	128	128	8	1024	131072	2097152	129855086
BTC_ai_ibc_var7	128	128	128	8	1024	131072	2097152	131858148
BTC_ai_ibc_var7	128	128	128	8	1024	131072	2097152	130163541
BTC_ai_ibc_var7	128	128	128	8	1024	131072	2097152	129863384
BTC_ai_ibc_var7	128	128	128	40	5120	655360	2097152	592786432
BTC_ai_ibc_var7	128	128	128	40	5120	655360	2097152	593962220
BTC_ai_ibc_var7	128	128	128	40	5120	655360	2097152	591941896
BTC_ai_ibc_var7	128	128	128	40	5120	655360	2097152	595683371
BTC_ai_ibc_var7	128	128	128	40	5120	655360	2097152	615701082
BTC_ai_ibc_var7	128	128	128	72	9216	1179648	2097152	1060860111
BTC_ai_ibc_var7	128	128	128	72	9216	1179648	2097152	1058062799
BTC_ai_ibc_var7	128	128	128	72	9216	1179648	2097152	1058816650
BTC_ai_ibc_var7	128	128	128	72	9216	1179648	2097152	1060205432
BTC_ai_ibc_var7	128	128	128	72	9216	1179648	2097152	1058967280
BTC_ai_ibc_var7	128	128	128	104	13312	1703936	2097152	1549708328
BTC_ai_ibc_var7	128	128	128	104	13312	1703936	2097152	1555469627
BTC_ai_ibc_var7	128	128	128	104	13312	1703936	2097152	1559468783
BTC_ai_ibc_var7	128	128	128	104	13312	1703936	2097152	1547026883
BTC_ai_ibc_var7	128	128	128	104	13312	1703936	2097152	1547601398
BTC_ai_ibc_var7	128	128	128	136	17408	2228224	2097152	2066727569
BTC_ai_ibc_var7	128	128	128	136	17408	2228224	2097152	2065795188
BTC_ai_ibc_var7	128	128	128	136	17408	2228224	2097152	2076251934
BTC_ai_ibc_var7	128	128	128	136	17408	2228224	2097152	2066427633
BTC_ai_ibc_var7	128	128	128	136	17408	2228224	2097152	2068449745
BTC_ai_ibc_var7	128	128	128	168	21504	2752512	2097152	2666113681
BTC_ai_ibc_var7	128	128	128	168	21504	2752512	2097152	2664108341
BTC_ai_ibc_var7	128	128	128	168	21504	2752512	2097152	2673819123
BTC_ai_ibc_var7	128	128	128	168	21504	2752512	2097152	2663993680
BTC_ai_ibc_var7	128	128	128	168	21504	2752512	2097152	2665277011
BTC_ai_ibc_var7	128	128	128	200	25600	3276800	2097152	3280780123
BTC_ai_ibc_var7	128	128	128	200	25600	3276800	2097152	3319713183
BTC_ai_ibc_var7	128	128	128	200	25600	3276800	2097152	3272762625
BTC_ai_ibc_var7	128	128	128	200	25600	3276800	2097152	3273463760
BTC_ai_ibc_var7	128	128	128	200	25600	3276800	2097152	3313225928
BTC_ai_ibc_var7	128	128	128	232	29696	3801088	2097152	4157847005
BTC_ai_ibc_var7	128	128	128	232	29696	3801088	2097152	4161385589
BTC_ai_ibc_var7	128	128	128	232	29696	3801088	2097152	4157283007
BTC_ai_ibc_var7	128	128	128	232	29696	3801088	2097152	4158374257
BTC_ai_ibc_var7	128	128	128	232	29696	3801088	2097152	4157553524
BTC_ai_ibc_var7	128	128	128	264	33792	4325376	2097152	4397062796
BTC_ai_ibc_var7	128	128	128	264	33792	4325376	2097152	4394027145
BTC_ai_ibc_var7	128	128	128	264	33792	4325376	2097152	4418516608
BTC_ai_ibc_var7	128	128	128	264	33792	4325376	2097152	4401103927
BTC_ai_ibc_var7	128	128	128	264	33792	4325376	2097152	4399888264
BTC_ai_ibc_var7	128	128	128	296	37888	4849664	2097152	5181363237
BTC_ai_ibc_var7	128	128	128	296	37888	4849664	2097152	5409248949
BTC_ai_ibc_var7	128	128	128	296	37888	4849664	2097152	5137737982
BTC_ai_ibc_var7	128	128	128	296	37888	4849664	2097152	5135547337
BTC_ai_ibc_var7	128	128	128	296	37888	4849664	2097152	5144950976
BTC_ai_ibc_var7	128	128	128	328	41984	5373952	2097152	5949906063
BTC_ai_ibc_var7	128	128	128	328	41984	5373952	2097152	5916763642
BTC_ai_ibc_var7	128	128	128	328	41984	5373952	2097152	5937395340
BTC_ai_ibc_var7	128	128	128	328	41984	5373952	2097152	5941473151
BTC_ai_ibc_var7	128	128	128	328	41984	5373952	2097152	5918693094
BTC_ai_ibc_var7	128	128	128	360	46080	5898240	2097152	6731905951
BTC_ai_ibc_var7	128	128	128	360	46080	5898240	2097152	6707158506
BTC_ai_ibc_var7	128	128	128	360	46080	5898240	2097152	6749952393
BTC_ai_ibc_var7	128	128	128	360	46080	5898240	2097152	6708833059
BTC_ai_ibc_var7	128	128	128	360	46080	5898240	2097152	6708764680
BTC_ai_ibc_var7	128	128	128	392	50176	6422528	2097152	7434701158
BTC_ai_ibc_var7	128	128	128	392	50176	6422528	2097152	7423334896
BTC_ai_ibc_var7	128	128	128	392	50176	6422528	2097152	7418037122
BTC_ai_ibc_var7	128	128	128	392	50176	6422528	2097152	7455002834
BTC_ai_ibc_var7	128	128	128	392	50176	6422528	2097152	7425282113
BTC_ai_ibc_var7	128	128	128	424	54272	6946816	2097152	8086092507
BTC_ai_ibc_var7	128	128	128	424	54272	6946816	2097152	8082734020
BTC_ai_ibc_var7	128	128	128	424	54272	6946816	2097152	8071975561
BTC_ai_ibc_var7	128	128	128	424	54272	6946816	2097152	8104055441
BTC_ai_ibc_var7	128	128	128	424	54272	6946816	2097152	8072548487
BTC_ai_ibc_var7	128	128	128	456	58368	7471104	2097152	8725822044
BTC_ai_ibc_var7	128	128	128	456	58368	7471104	2097152	8704287441
BTC_ai_ibc_var7	128	128	128	456	58368	7471104	2097152	8692917293
BTC_ai_ibc_var7	128	128	128	456	58368	7471104	2097152	8713228624
BTC_ai_ibc_var7	128	128	128	456	58368	7471104	2097152	8709201231
BTC_ai_ibc_var7	128	128	128	488	62464	7995392	2097152	9378332883
BTC_ai_ibc_var7	128	128	128	488	62464	7995392	2097152	9399491313
BTC_ai_ibc_var7	128	128	128	488	62464	7995392	2097152	9364756573
BTC_ai_ibc_var7	128	128	128	488	62464	7995392	2097152	9410234232
BTC_ai_ibc_var7	128	128	128	488	62464	7995392	2097152	9371359822
BTC_ai_ibc_var7	128	128	128	520	66560	8519680	2097152	9993793037
BTC_ai_ibc_var7	128	128	128	520	66560	8519680	2097152	9990139071
BTC_ai_ibc_var7	128	128	128	520	66560	8519680	2097152	10010019208
BTC_ai_ibc_var7	128	128	128	520	66560	8519680	2097152	9997907289
BTC_ai_ibc_var7	128	128	128	520	66560	8519680	2097152	9938996499
BTC_ai_ibc_var7	128	128	128	552	70656	9043968	2097152	10599740586
BTC_ai_ibc_var7	128	128	128	552	70656	9043968	2097152	10618129831
BTC_ai_ibc_var7	128	128	128	552	70656	9043968	2097152	10616956426
BTC_ai_ibc_var7	128	128	128	552	70656	9043968	2097152	10609330330
BTC_ai_ibc_var7	128	128	128	552	70656	9043968	2097152	10597676475
BTC_ai_ibc_var7	128	128	128	584	74752	9568256	2097152	11213424513
BTC_ai_ibc_var7	128	128	128	584	74752	9568256	2097152	11214381431
BTC_ai_ibc_var7	128	128	128	584	74752	9568256	2097152	11199396734
BTC_ai_ibc_var7	128	128	128	584	74752	9568256	2097152	11217173028
BTC_ai_ibc_var7	128	128	128	584	74752	9568256	2097152	11226980457
BTC_ai_ibc_var7	128	128	128	616	78848	10092544	2097152	11897046606
BTC_ai_ibc_var7	128	128	128	616	78848	10092544	2097152	11868141199
BTC_ai_ibc_var7	128	128	128	616	78848	10092544	2097152	11877069117
BTC_ai_ibc_var7	128	128	128	616	78848	10092544	2097152	11893789230
BTC_ai_ibc_var7	128	128	128	616	78848	10092544	2097152	11961871438
BTC_ai_ibc_var7	128	128	128	648	82944	10616832	2097152	12534136850
BTC_ai_ibc_var7	128	128	128	648	82944	10616832	2097152	12550934470
BTC_ai_ibc_var7	128	128	128	648	82944	10616832	2097152	12549302920
BTC_ai_ibc_var7	128	128	128	648	82944	10616832	2097152	12541380513
BTC_ai_ibc_var7	128	128	128	648	82944	10616832	2097152	12534503063
BTC_ai_ibc_var7	128	128	128	680	87040	11141120	2097152	13265296828
BTC_ai_ibc_var7	128	128	128	680	87040	11141120	2097152	13244505802
BTC_ai_ibc_var7	128	128	128	680	87040	11141120	2097152	13214397763
BTC_ai_ibc_var7	128	128	128	680	87040	11141120	2097152	13254602608
BTC_ai_ibc_var7	128	128	128	680	87040	11141120	2097152	13222407290
BTC_ai_ibc_var7	128	128	128	712	91136	11665408	2097152	13819889804
BTC_ai_ibc_var7	128	128	128	712	91136	11665408	2097152	13847036619
BTC_ai_ibc_var7	128	128	128	712	91136	11665408	2097152	13768532238
BTC_ai_ibc_var7	128	128	128	712	91136	11665408	2097152	13759992435
BTC_ai_ibc_var7	128	128	128	712	91136	11665408	2097152	13767037564
BTC_ai_ibc_var7	128	128	128	744	95232	12189696	2097152	14451458694
BTC_ai_ibc_var7	128	128	128	744	95232	12189696	2097152	14428145110
BTC_ai_ibc_var7	128	128	128	744	95232	12189696	2097152	14453668420
BTC_ai_ibc_var7	128	128	128	744	95232	12189696	2097152	14537133853
BTC_ai_ibc_var7	128	128	128	744	95232	12189696	2097152	14428811485
BTC_ai_ibc_var7	128	128	128	776	99328	12713984	2097152	15067488464
BTC_ai_ibc_var7	128	128	128	776	99328	12713984	2097152	15070698972
BTC_ai_ibc_var7	128	128	128	776	99328	12713984	2097152	15047765379
BTC_ai_ibc_var7	128	128	128	776	99328	12713984	2097152	15127199255
BTC_ai_ibc_var7	128	128	128	776	99328	12713984	2097152	15057762910
BTC_ai_ibc_var7	128	128	128	808	103424	13238272	2097152	15733795694
BTC_ai_ibc_var7	128	128	128	808	103424	13238272	2097152	16020403576
BTC_ai_ibc_var7	128	128	128	808	103424	13238272	2097152	15711916463
BTC_ai_ibc_var7	128	128	128	808	103424	13238272	2097152	15737197255
BTC_ai_ibc_var7	128	128	128	808	103424	13238272	2097152	15730110707
BTC_ai_ibc_var7	128	128	128	840	107520	13762560	2097152	16406747134
BTC_ai_ibc_var7	128	128	128	840	107520	13762560	2097152	16455818067
BTC_ai_ibc_var7	128	128	128	840	107520	13762560	2097152	16413417350
BTC_ai_ibc_var7	128	128	128	840	107520	13762560	2097152	16589122504
BTC_ai_ibc_var7	128	128	128	840	107520	13762560	2097152	16427740286
BTC_ai_ibc_var7	128	128	128	872	111616	14286848	2097152	17007529539
BTC_ai_ibc_var7	128	128	128	872	111616	14286848	2097152	17050809598
BTC_ai_ibc_var7	128	128	128	872	111616	14286848	2097152	17005524900
BTC_ai_ibc_var7	128	128	128	872	111616	14286848	2097152	16999559762
BTC_ai_ibc_var7	128	128	128	872	111616	14286848	2097152	17039476786
BTC_ai_ibc_var7	128	128	128	904	115712	14811136	2097152	17855771851
BTC_ai_ibc_var7	128	128	128	904	115712	14811136	2097152	17876649295
BTC_ai_ibc_var7	128	128	128	904	115712	14811136	2097152	17823619417
BTC_ai_ibc_var7	128	128	128	904	115712	14811136	2097152	17872436360
BTC_ai_ibc_var7	128	128	128	904	115712	14811136	2097152	17857699172
BTC_ai_ibc_var7	128	128	128	936	119808	15335424	2097152	18331713139
BTC_ai_ibc_var7	128	128	128	936	119808	15335424	2097152	18378796592
BTC_ai_ibc_var7	128	128	128	936	119808	15335424	2097152	18326847050
BTC_ai_ibc_var7	128	128	128	936	119808	15335424	2097152	18366906233
BTC_ai_ibc_var7	128	128	128	936	119808	15335424	2097152	18336475366
BTC_ai_ibc_var7	128	128	128	968	123904	15859712	2097152	19255019759
BTC_ai_ibc_var7	128	128	128	968	123904	15859712	2097152	19253939327
BTC_ai_ibc_var7	128	128	128	968	123904	15859712	2097152	19266051668
BTC_ai_ibc_var7	128	128	128	968	123904	15859712	2097152	19254259223
BTC_ai_ibc_var7	128	128	128	968	123904	15859712	2097152	19217324682
BTC_ai_ibc_var7	128	128	128	1000	128000	16384000	2097152	19729877614
BTC_ai_ibc_var7	128	128	128	1000	128000	16384000	2097152	19686789292
BTC_ai_ibc_var7	128	128	128	1000	128000	16384000	2097152	19759015622
BTC_ai_ibc_var7	128	128	128	1000	128000	16384000	2097152	19682979428
BTC_ai_ibc_var7	128	128	128	1000	128000	16384000	2097152	19721952946


==> figures/data/ai_ibc2/meas/var8.dat <==
BTC_ai_ibc_var8	128	128	128	8	1024	131072	2097152	323986519
BTC_ai_ibc_var8	128	128	128	8	1024	131072	2097152	203784616
BTC_ai_ibc_var8	128	128	128	8	1024	131072	2097152	202164642
BTC_ai_ibc_var8	128	128	128	8	1024	131072	2097152	202156626
BTC_ai_ibc_var8	128	128	128	8	1024	131072	2097152	202113088
BTC_ai_ibc_var8	128	128	128	40	5120	655360	2097152	1031413780
BTC_ai_ibc_var8	128	128	128	40	5120	655360	2097152	1029323814
BTC_ai_ibc_var8	128	128	128	40	5120	655360	2097152	1029912641
BTC_ai_ibc_var8	128	128	128	40	5120	655360	2097152	1034742274
BTC_ai_ibc_var8	128	128	128	40	5120	655360	2097152	1038298974
BTC_ai_ibc_var8	128	128	128	72	9216	1179648	2097152	1688149596
BTC_ai_ibc_var8	128	128	128	72	9216	1179648	2097152	1708923300
BTC_ai_ibc_var8	128	128	128	72	9216	1179648	2097152	1687097882
BTC_ai_ibc_var8	128	128	128	72	9216	1179648	2097152	1685821266
BTC_ai_ibc_var8	128	128	128	72	9216	1179648	2097152	1695652606
BTC_ai_ibc_var8	128	128	128	104	13312	1703936	2097152	2495677704
BTC_ai_ibc_var8	128	128	128	104	13312	1703936	2097152	2460505351
BTC_ai_ibc_var8	128	128	128	104	13312	1703936	2097152	2461203064
BTC_ai_ibc_var8	128	128	128	104	13312	1703936	2097152	2460457988
BTC_ai_ibc_var8	128	128	128	104	13312	1703936	2097152	2459646713
BTC_ai_ibc_var8	128	128	128	136	17408	2228224	2097152	3281607669
BTC_ai_ibc_var8	128	128	128	136	17408	2228224	2097152	3260054018
BTC_ai_ibc_var8	128	128	128	136	17408	2228224	2097152	3257831264
BTC_ai_ibc_var8	128	128	128	136	17408	2228224	2097152	3257127444
BTC_ai_ibc_var8	128	128	128	136	17408	2228224	2097152	3257263396
BTC_ai_ibc_var8	128	128	128	168	21504	2752512	2097152	4349831201
BTC_ai_ibc_var8	128	128	128	168	21504	2752512	2097152	4062899079
BTC_ai_ibc_var8	128	128	128	168	21504	2752512	2097152	4050442655
BTC_ai_ibc_var8	128	128	128	168	21504	2752512	2097152	4091275845
BTC_ai_ibc_var8	128	128	128	168	21504	2752512	2097152	4061596159
BTC_ai_ibc_var8	128	128	128	200	25600	3276800	2097152	4972388241
BTC_ai_ibc_var8	128	128	128	200	25600	3276800	2097152	5009542151
BTC_ai_ibc_var8	128	128	128	200	25600	3276800	2097152	4983327764
BTC_ai_ibc_var8	128	128	128	200	25600	3276800	2097152	4973118036
BTC_ai_ibc_var8	128	128	128	200	25600	3276800	2097152	4974355413
BTC_ai_ibc_var8	128	128	128	232	29696	3801088	2097152	6149272609
BTC_ai_ibc_var8	128	128	128	232	29696	3801088	2097152	6182065694
BTC_ai_ibc_var8	128	128	128	232	29696	3801088	2097152	6183979483
BTC_ai_ibc_var8	128	128	128	232	29696	3801088	2097152	6155648619
BTC_ai_ibc_var8	128	128	128	232	29696	3801088	2097152	6155835542
BTC_ai_ibc_var8	128	128	128	264	33792	4325376	2097152	7065489555
BTC_ai_ibc_var8	128	128	128	264	33792	4325376	2097152	7070038937
BTC_ai_ibc_var8	128	128	128	264	33792	4325376	2097152	7088882979
BTC_ai_ibc_var8	128	128	128	264	33792	4325376	2097152	7123441158
BTC_ai_ibc_var8	128	128	128	264	33792	4325376	2097152	7084796600
BTC_ai_ibc_var8	128	128	128	296	37888	4849664	2097152	8051723176
BTC_ai_ibc_var8	128	128	128	296	37888	4849664	2097152	8039576440
BTC_ai_ibc_var8	128	128	128	296	37888	4849664	2097152	8052446292
BTC_ai_ibc_var8	128	128	128	296	37888	4849664	2097152	8099521976
BTC_ai_ibc_var8	128	128	128	296	37888	4849664	2097152	8046846624
BTC_ai_ibc_var8	128	128	128	328	41984	5373952	2097152	9040891194
BTC_ai_ibc_var8	128	128	128	328	41984	5373952	2097152	9015818361
BTC_ai_ibc_var8	128	128	128	328	41984	5373952	2097152	9013982099
BTC_ai_ibc_var8	128	128	128	328	41984	5373952	2097152	9076526847
BTC_ai_ibc_var8	128	128	128	328	41984	5373952	2097152	9016914751
BTC_ai_ibc_var8	128	128	128	360	46080	5898240	2097152	9956653103
BTC_ai_ibc_var8	128	128	128	360	46080	5898240	2097152	9960059480
BTC_ai_ibc_var8	128	128	128	360	46080	5898240	2097152	9984657555
BTC_ai_ibc_var8	128	128	128	360	46080	5898240	2097152	9993305225
BTC_ai_ibc_var8	128	128	128	360	46080	5898240	2097152	9970921380
BTC_ai_ibc_var8	128	128	128	392	50176	6422528	2097152	10815168952
BTC_ai_ibc_var8	128	128	128	392	50176	6422528	2097152	10816212860
BTC_ai_ibc_var8	128	128	128	392	50176	6422528	2097152	10860129479
BTC_ai_ibc_var8	128	128	128	392	50176	6422528	2097152	10808600376
BTC_ai_ibc_var8	128	128	128	392	50176	6422528	2097152	10811621355
BTC_ai_ibc_var8	128	128	128	424	54272	6946816	2097152	11770918149
BTC_ai_ibc_var8	128	128	128	424	54272	6946816	2097152	11810030456
BTC_ai_ibc_var8	128	128	128	424	54272	6946816	2097152	11756096203
BTC_ai_ibc_var8	128	128	128	424	54272	6946816	2097152	11772104994
BTC_ai_ibc_var8	128	128	128	424	54272	6946816	2097152	11804959672
BTC_ai_ibc_var8	128	128	128	456	58368	7471104	2097152	12679691472
BTC_ai_ibc_var8	128	128	128	456	58368	7471104	2097152	12656593286
BTC_ai_ibc_var8	128	128	128	456	58368	7471104	2097152	12701476938
BTC_ai_ibc_var8	128	128	128	456	58368	7471104	2097152	12707060100
BTC_ai_ibc_var8	128	128	128	456	58368	7471104	2097152	12643954236
BTC_ai_ibc_var8	128	128	128	488	62464	7995392	2097152	13634271551
BTC_ai_ibc_var8	128	128	128	488	62464	7995392	2097152	13646294303
BTC_ai_ibc_var8	128	128	128	488	62464	7995392	2097152	13612686619
BTC_ai_ibc_var8	128	128	128	488	62464	7995392	2097152	13614440352
BTC_ai_ibc_var8	128	128	128	488	62464	7995392	2097152	13658047386
BTC_ai_ibc_var8	128	128	128	520	66560	8519680	2097152	14518426365
BTC_ai_ibc_var8	128	128	128	520	66560	8519680	2097152	14523471026
BTC_ai_ibc_var8	128	128	128	520	66560	8519680	2097152	14555482573
BTC_ai_ibc_var8	128	128	128	520	66560	8519680	2097152	14519999785
BTC_ai_ibc_var8	128	128	128	520	66560	8519680	2097152	14546755325
BTC_ai_ibc_var8	128	128	128	552	70656	9043968	2097152	15516055204
BTC_ai_ibc_var8	128	128	128	552	70656	9043968	2097152	15478434381
BTC_ai_ibc_var8	128	128	128	552	70656	9043968	2097152	15482147762
BTC_ai_ibc_var8	128	128	128	552	70656	9043968	2097152	15515160062
BTC_ai_ibc_var8	128	128	128	552	70656	9043968	2097152	15484227762
BTC_ai_ibc_var8	128	128	128	584	74752	9568256	2097152	16398349137
BTC_ai_ibc_var8	128	128	128	584	74752	9568256	2097152	16388298254
BTC_ai_ibc_var8	128	128	128	584	74752	9568256	2097152	16363526219
BTC_ai_ibc_var8	128	128	128	584	74752	9568256	2097152	16402731951
BTC_ai_ibc_var8	128	128	128	584	74752	9568256	2097152	16338837079
BTC_ai_ibc_var8	128	128	128	616	78848	10092544	2097152	17372385066
BTC_ai_ibc_var8	128	128	128	616	78848	10092544	2097152	17313608004
BTC_ai_ibc_var8	128	128	128	616	78848	10092544	2097152	17324308898
BTC_ai_ibc_var8	128	128	128	616	78848	10092544	2097152	17356893300
BTC_ai_ibc_var8	128	128	128	616	78848	10092544	2097152	17319849244
BTC_ai_ibc_var8	128	128	128	648	82944	10616832	2097152	18248048370
BTC_ai_ibc_var8	128	128	128	648	82944	10616832	2097152	18454188452
BTC_ai_ibc_var8	128	128	128	648	82944	10616832	2097152	18227803711
BTC_ai_ibc_var8	128	128	128	648	82944	10616832	2097152	18249833438
BTC_ai_ibc_var8	128	128	128	648	82944	10616832	2097152	18212226327
BTC_ai_ibc_var8	128	128	128	680	87040	11141120	2097152	19241508421
BTC_ai_ibc_var8	128	128	128	680	87040	11141120	2097152	19434341749
BTC_ai_ibc_var8	128	128	128	680	87040	11141120	2097152	19269662759
BTC_ai_ibc_var8	128	128	128	680	87040	11141120	2097152	19216253927
BTC_ai_ibc_var8	128	128	128	680	87040	11141120	2097152	19261492712
BTC_ai_ibc_var8	128	128	128	712	91136	11665408	2097152	20034529508
BTC_ai_ibc_var8	128	128	128	712	91136	11665408	2097152	20067976961
BTC_ai_ibc_var8	128	128	128	712	91136	11665408	2097152	20043911544
BTC_ai_ibc_var8	128	128	128	712	91136	11665408	2097152	20074341784
BTC_ai_ibc_var8	128	128	128	712	91136	11665408	2097152	20051440684
BTC_ai_ibc_var8	128	128	128	744	95232	12189696	2097152	20999964005
BTC_ai_ibc_var8	128	128	128	744	95232	12189696	2097152	21029447905
BTC_ai_ibc_var8	128	128	128	744	95232	12189696	2097152	21006157055
BTC_ai_ibc_var8	128	128	128	744	95232	12189696	2097152	21043801203
BTC_ai_ibc_var8	128	128	128	744	95232	12189696	2097152	21007557595
BTC_ai_ibc_var8	128	128	128	776	99328	12713984	2097152	21971632126
BTC_ai_ibc_var8	128	128	128	776	99328	12713984	2097152	21965142323
BTC_ai_ibc_var8	128	128	128	776	99328	12713984	2097152	21976723365
BTC_ai_ibc_var8	128	128	128	776	99328	12713984	2097152	22062796638
BTC_ai_ibc_var8	128	128	128	776	99328	12713984	2097152	21927766682
BTC_ai_ibc_var8	128	128	128	808	103424	13238272	2097152	22896998392
BTC_ai_ibc_var8	128	128	128	808	103424	13238272	2097152	22854190051
BTC_ai_ibc_var8	128	128	128	808	103424	13238272	2097152	22869540711
BTC_ai_ibc_var8	128	128	128	808	103424	13238272	2097152	22889756110
BTC_ai_ibc_var8	128	128	128	808	103424	13238272	2097152	22893214011
BTC_ai_ibc_var8	128	128	128	840	107520	13762560	2097152	23959158185
BTC_ai_ibc_var8	128	128	128	840	107520	13762560	2097152	23973328476
BTC_ai_ibc_var8	128	128	128	840	107520	13762560	2097152	23991394666
BTC_ai_ibc_var8	128	128	128	840	107520	13762560	2097152	24002472231
BTC_ai_ibc_var8	128	128	128	840	107520	13762560	2097152	24069816509
BTC_ai_ibc_var8	128	128	128	872	111616	14286848	2097152	24750388666
BTC_ai_ibc_var8	128	128	128	872	111616	14286848	2097152	24746470386
BTC_ai_ibc_var8	128	128	128	872	111616	14286848	2097152	24716069556
BTC_ai_ibc_var8	128	128	128	872	111616	14286848	2097152	24754773770
BTC_ai_ibc_var8	128	128	128	872	111616	14286848	2097152	24758233646
BTC_ai_ibc_var8	128	128	128	904	115712	14811136	2097152	26230086494
BTC_ai_ibc_var8	128	128	128	904	115712	14811136	2097152	26001313038
BTC_ai_ibc_var8	128	128	128	904	115712	14811136	2097152	25878472159
BTC_ai_ibc_var8	128	128	128	904	115712	14811136	2097152	25884885472
BTC_ai_ibc_var8	128	128	128	904	115712	14811136	2097152	25867729505
BTC_ai_ibc_var8	128	128	128	936	119808	15335424	2097152	26617899191
BTC_ai_ibc_var8	128	128	128	936	119808	15335424	2097152	26615218622
BTC_ai_ibc_var8	128	128	128	936	119808	15335424	2097152	26605063704
BTC_ai_ibc_var8	128	128	128	936	119808	15335424	2097152	26638795027
BTC_ai_ibc_var8	128	128	128	936	119808	15335424	2097152	26636592767
BTC_ai_ibc_var8	128	128	128	968	123904	15859712	2097152	27801219581
BTC_ai_ibc_var8	128	128	128	968	123904	15859712	2097152	27707745066
BTC_ai_ibc_var8	128	128	128	968	123904	15859712	2097152	27715156803
BTC_ai_ibc_var8	128	128	128	968	123904	15859712	2097152	27710076231
BTC_ai_ibc_var8	128	128	128	968	123904	15859712	2097152	27750132387
BTC_ai_ibc_var8	128	128	128	1000	128000	16384000	2097152	28420437068
BTC_ai_ibc_var8	128	128	128	1000	128000	16384000	2097152	28385843889
BTC_ai_ibc_var8	128	128	128	1000	128000	16384000	2097152	28424363399
BTC_ai_ibc_var8	128	128	128	1000	128000	16384000	2097152	28533648115
BTC_ai_ibc_var8	128	128	128	1000	128000	16384000	2097152	28524606354


==> figures/data/ai_ibc2/meas/var9.dat <==
BTC_ai_ibc_var9	128	128	128	8	1024	131072	2097152	225238429
BTC_ai_ibc_var9	128	128	128	8	1024	131072	2097152	115286017
BTC_ai_ibc_var9	128	128	128	8	1024	131072	2097152	114992304
BTC_ai_ibc_var9	128	128	128	8	1024	131072	2097152	115862243
BTC_ai_ibc_var9	128	128	128	8	1024	131072	2097152	118210382
BTC_ai_ibc_var9	128	128	128	40	5120	655360	2097152	553338100
BTC_ai_ibc_var9	128	128	128	40	5120	655360	2097152	551321583
BTC_ai_ibc_var9	128	128	128	40	5120	655360	2097152	550824555
BTC_ai_ibc_var9	128	128	128	40	5120	655360	2097152	550354787
BTC_ai_ibc_var9	128	128	128	40	5120	655360	2097152	551472594
BTC_ai_ibc_var9	128	128	128	72	9216	1179648	2097152	987788608
BTC_ai_ibc_var9	128	128	128	72	9216	1179648	2097152	985495131
BTC_ai_ibc_var9	128	128	128	72	9216	1179648	2097152	984836941
BTC_ai_ibc_var9	128	128	128	72	9216	1179648	2097152	985201324
BTC_ai_ibc_var9	128	128	128	72	9216	1179648	2097152	984181405
BTC_ai_ibc_var9	128	128	128	104	13312	1703936	2097152	1422397496
BTC_ai_ibc_var9	128	128	128	104	13312	1703936	2097152	1423995026
BTC_ai_ibc_var9	128	128	128	104	13312	1703936	2097152	1422611624
BTC_ai_ibc_var9	128	128	128	104	13312	1703936	2097152	1422707713
BTC_ai_ibc_var9	128	128	128	104	13312	1703936	2097152	1425735577
BTC_ai_ibc_var9	128	128	128	136	17408	2228224	2097152	1870403696
BTC_ai_ibc_var9	128	128	128	136	17408	2228224	2097152	1875507194
BTC_ai_ibc_var9	128	128	128	136	17408	2228224	2097152	1877110194
BTC_ai_ibc_var9	128	128	128	136	17408	2228224	2097152	1872546042
BTC_ai_ibc_var9	128	128	128	136	17408	2228224	2097152	1908370000
BTC_ai_ibc_var9	128	128	128	168	21504	2752512	2097152	2307270385
BTC_ai_ibc_var9	128	128	128	168	21504	2752512	2097152	2312231046
BTC_ai_ibc_var9	128	128	128	168	21504	2752512	2097152	2305893592
BTC_ai_ibc_var9	128	128	128	168	21504	2752512	2097152	2308377095
BTC_ai_ibc_var9	128	128	128	168	21504	2752512	2097152	2307210892
BTC_ai_ibc_var9	128	128	128	200	25600	3276800	2097152	2769930442
BTC_ai_ibc_var9	128	128	128	200	25600	3276800	2097152	2766104765
BTC_ai_ibc_var9	128	128	128	200	25600	3276800	2097152	2770604651
BTC_ai_ibc_var9	128	128	128	200	25600	3276800	2097152	2774708957
BTC_ai_ibc_var9	128	128	128	200	25600	3276800	2097152	2768999097
BTC_ai_ibc_var9	128	128	128	232	29696	3801088	2097152	3208713312
BTC_ai_ibc_var9	128	128	128	232	29696	3801088	2097152	3210014665
BTC_ai_ibc_var9	128	128	128	232	29696	3801088	2097152	3212250720
BTC_ai_ibc_var9	128	128	128	232	29696	3801088	2097152	3220760430
BTC_ai_ibc_var9	128	128	128	232	29696	3801088	2097152	3221387093
BTC_ai_ibc_var9	128	128	128	264	33792	4325376	2097152	3661150796
BTC_ai_ibc_var9	128	128	128	264	33792	4325376	2097152	3631196949
BTC_ai_ibc_var9	128	128	128	264	33792	4325376	2097152	3624700881
BTC_ai_ibc_var9	128	128	128	264	33792	4325376	2097152	3622336803
BTC_ai_ibc_var9	128	128	128	264	33792	4325376	2097152	3622093608
BTC_ai_ibc_var9	128	128	128	296	37888	4849664	2097152	4092883968
BTC_ai_ibc_var9	128	128	128	296	37888	4849664	2097152	4100599471
BTC_ai_ibc_var9	128	128	128	296	37888	4849664	2097152	4090858240
BTC_ai_ibc_var9	128	128	128	296	37888	4849664	2097152	4119042144
BTC_ai_ibc_var9	128	128	128	296	37888	4849664	2097152	4102858097
BTC_ai_ibc_var9	128	128	128	328	41984	5373952	2097152	4576875355
BTC_ai_ibc_var9	128	128	128	328	41984	5373952	2097152	4569906995
BTC_ai_ibc_var9	128	128	128	328	41984	5373952	2097152	4548621283
BTC_ai_ibc_var9	128	128	128	328	41984	5373952	2097152	4548912580
BTC_ai_ibc_var9	128	128	128	328	41984	5373952	2097152	4549917923
BTC_ai_ibc_var9	128	128	128	360	46080	5898240	2097152	5011438581
BTC_ai_ibc_var9	128	128	128	360	46080	5898240	2097152	5021599418
BTC_ai_ibc_var9	128	128	128	360	46080	5898240	2097152	5017260087
BTC_ai_ibc_var9	128	128	128	360	46080	5898240	2097152	5020039895
BTC_ai_ibc_var9	128	128	128	360	46080	5898240	2097152	5022138075
BTC_ai_ibc_var9	128	128	128	392	50176	6422528	2097152	5469408093
BTC_ai_ibc_var9	128	128	128	392	50176	6422528	2097152	5449090870
BTC_ai_ibc_var9	128	128	128	392	50176	6422528	2097152	5449792556
BTC_ai_ibc_var9	128	128	128	392	50176	6422528	2097152	5450884112
BTC_ai_ibc_var9	128	128	128	392	50176	6422528	2097152	5452437356
BTC_ai_ibc_var9	128	128	128	424	54272	6946816	2097152	5895778603
BTC_ai_ibc_var9	128	128	128	424	54272	6946816	2097152	5904054367
BTC_ai_ibc_var9	128	128	128	424	54272	6946816	2097152	5938544572
BTC_ai_ibc_var9	128	128	128	424	54272	6946816	2097152	5904249543
BTC_ai_ibc_var9	128	128	128	424	54272	6946816	2097152	5894743207
BTC_ai_ibc_var9	128	128	128	456	58368	7471104	2097152	6341844740
BTC_ai_ibc_var9	128	128	128	456	58368	7471104	2097152	6337401025
BTC_ai_ibc_var9	128	128	128	456	58368	7471104	2097152	6353064334
BTC_ai_ibc_var9	128	128	128	456	58368	7471104	2097152	6348039407
BTC_ai_ibc_var9	128	128	128	456	58368	7471104	2097152	6388657383
BTC_ai_ibc_var9	128	128	128	488	62464	7995392	2097152	6790777426
BTC_ai_ibc_var9	128	128	128	488	62464	7995392	2097152	6782986924
BTC_ai_ibc_var9	128	128	128	488	62464	7995392	2097152	6786279062
BTC_ai_ibc_var9	128	128	128	488	62464	7995392	2097152	6785133892
BTC_ai_ibc_var9	128	128	128	488	62464	7995392	2097152	6825946089
BTC_ai_ibc_var9	128	128	128	520	66560	8519680	2097152	7276799143
BTC_ai_ibc_var9	128	128	128	520	66560	8519680	2097152	7230262555
BTC_ai_ibc_var9	128	128	128	520	66560	8519680	2097152	7238082068
BTC_ai_ibc_var9	128	128	128	520	66560	8519680	2097152	7230786799
BTC_ai_ibc_var9	128	128	128	520	66560	8519680	2097152	7236175504
BTC_ai_ibc_var9	128	128	128	552	70656	9043968	2097152	7694246153
BTC_ai_ibc_var9	128	128	128	552	70656	9043968	2097152	7725578044
BTC_ai_ibc_var9	128	128	128	552	70656	9043968	2097152	7675811257
BTC_ai_ibc_var9	128	128	128	552	70656	9043968	2097152	7686429629
BTC_ai_ibc_var9	128	128	128	552	70656	9043968	2097152	7676316284
BTC_ai_ibc_var9	128	128	128	584	74752	9568256	2097152	8135416032
BTC_ai_ibc_var9	128	128	128	584	74752	9568256	2097152	8183637485
BTC_ai_ibc_var9	128	128	128	584	74752	9568256	2097152	8131391890
BTC_ai_ibc_var9	128	128	128	584	74752	9568256	2097152	8129531375
BTC_ai_ibc_var9	128	128	128	584	74752	9568256	2097152	8127501253
BTC_ai_ibc_var9	128	128	128	616	78848	10092544	2097152	8580819909
BTC_ai_ibc_var9	128	128	128	616	78848	10092544	2097152	8622699649
BTC_ai_ibc_var9	128	128	128	616	78848	10092544	2097152	8561388643
BTC_ai_ibc_var9	128	128	128	616	78848	10092544	2097152	8565872183
BTC_ai_ibc_var9	128	128	128	616	78848	10092544	2097152	8570056441
BTC_ai_ibc_var9	128	128	128	648	82944	10616832	2097152	9046311950
BTC_ai_ibc_var9	128	128	128	648	82944	10616832	2097152	9060500841
BTC_ai_ibc_var9	128	128	128	648	82944	10616832	2097152	9011411568
BTC_ai_ibc_var9	128	128	128	648	82944	10616832	2097152	9013873717
BTC_ai_ibc_var9	128	128	128	648	82944	10616832	2097152	9023478893
BTC_ai_ibc_var9	128	128	128	680	87040	11141120	2097152	9466618485
BTC_ai_ibc_var9	128	128	128	680	87040	11141120	2097152	9510114329
BTC_ai_ibc_var9	128	128	128	680	87040	11141120	2097152	9455975243
BTC_ai_ibc_var9	128	128	128	680	87040	11141120	2097152	9493176551
BTC_ai_ibc_var9	128	128	128	680	87040	11141120	2097152	9499980604
BTC_ai_ibc_var9	128	128	128	712	91136	11665408	2097152	9969400084
BTC_ai_ibc_var9	128	128	128	712	91136	11665408	2097152	9940933663
BTC_ai_ibc_var9	128	128	128	712	91136	11665408	2097152	9934118130
BTC_ai_ibc_var9	128	128	128	712	91136	11665408	2097152	9953443226
BTC_ai_ibc_var9	128	128	128	712	91136	11665408	2097152	9947207023
BTC_ai_ibc_var9	128	128	128	744	95232	12189696	2097152	10409216332
BTC_ai_ibc_var9	128	128	128	744	95232	12189696	2097152	10374494250
BTC_ai_ibc_var9	128	128	128	744	95232	12189696	2097152	10404228987
BTC_ai_ibc_var9	128	128	128	744	95232	12189696	2097152	10384915887
BTC_ai_ibc_var9	128	128	128	744	95232	12189696	2097152	10412228254
BTC_ai_ibc_var9	128	128	128	776	99328	12713984	2097152	10833946922
BTC_ai_ibc_var9	128	128	128	776	99328	12713984	2097152	10879715169
BTC_ai_ibc_var9	128	128	128	776	99328	12713984	2097152	10842585056
BTC_ai_ibc_var9	128	128	128	776	99328	12713984	2097152	10846314428
BTC_ai_ibc_var9	128	128	128	776	99328	12713984	2097152	10857580894
BTC_ai_ibc_var9	128	128	128	808	103424	13238272	2097152	11283296491
BTC_ai_ibc_var9	128	128	128	808	103424	13238272	2097152	11326795672
BTC_ai_ibc_var9	128	128	128	808	103424	13238272	2097152	11432234072
BTC_ai_ibc_var9	128	128	128	808	103424	13238272	2097152	11400885748
BTC_ai_ibc_var9	128	128	128	808	103424	13238272	2097152	11284008383
BTC_ai_ibc_var9	128	128	128	840	107520	13762560	2097152	11779856753
BTC_ai_ibc_var9	128	128	128	840	107520	13762560	2097152	11720300004
BTC_ai_ibc_var9	128	128	128	840	107520	13762560	2097152	11742897180
BTC_ai_ibc_var9	128	128	128	840	107520	13762560	2097152	11731026869
BTC_ai_ibc_var9	128	128	128	840	107520	13762560	2097152	11762807622
BTC_ai_ibc_var9	128	128	128	872	111616	14286848	2097152	12197497729
BTC_ai_ibc_var9	128	128	128	872	111616	14286848	2097152	12333225069
BTC_ai_ibc_var9	128	128	128	872	111616	14286848	2097152	12201012460
BTC_ai_ibc_var9	128	128	128	872	111616	14286848	2097152	12162742172
BTC_ai_ibc_var9	128	128	128	872	111616	14286848	2097152	12167761023
BTC_ai_ibc_var9	128	128	128	904	115712	14811136	2097152	12630630198
BTC_ai_ibc_var9	128	128	128	904	115712	14811136	2097152	12646069483
BTC_ai_ibc_var9	128	128	128	904	115712	14811136	2097152	12606320577
BTC_ai_ibc_var9	128	128	128	904	115712	14811136	2097152	12624151425
BTC_ai_ibc_var9	128	128	128	904	115712	14811136	2097152	12655167659
BTC_ai_ibc_var9	128	128	128	936	119808	15335424	2097152	13064683106
BTC_ai_ibc_var9	128	128	128	936	119808	15335424	2097152	13092962223
BTC_ai_ibc_var9	128	128	128	936	119808	15335424	2097152	13087635235
BTC_ai_ibc_var9	128	128	128	936	119808	15335424	2097152	13064328300
BTC_ai_ibc_var9	128	128	128	936	119808	15335424	2097152	13065124159
BTC_ai_ibc_var9	128	128	128	968	123904	15859712	2097152	13544978533
BTC_ai_ibc_var9	128	128	128	968	123904	15859712	2097152	13513481627
BTC_ai_ibc_var9	128	128	128	968	123904	15859712	2097152	13505839623
BTC_ai_ibc_var9	128	128	128	968	123904	15859712	2097152	13531385926
BTC_ai_ibc_var9	128	128	128	968	123904	15859712	2097152	13530930594
BTC_ai_ibc_var9	128	128	128	1000	128000	16384000	2097152	13954322822
BTC_ai_ibc_var9	128	128	128	1000	128000	16384000	2097152	13967726351
BTC_ai_ibc_var9	128	128	128	1000	128000	16384000	2097152	13973031504
BTC_ai_ibc_var9	128	128	128	1000	128000	16384000	2097152	13973116858
BTC_ai_ibc_var9	128	128	128	1000	128000	16384000	2097152	13963336262


==> figures/data/ai_ibc2/pred/var1.dat <==
BTC_ai_ibc_var1	128	128	128	8	1024	131072	2097152	251658240.0
BTC_ai_ibc_var1	128	128	128	40	5120	655360	2097152	1336934400.0
BTC_ai_ibc_var1	128	128	128	72	9216	1179648	2097152	2129657856.0
BTC_ai_ibc_var1	128	128	128	104	13312	1703936	2097152	1976565760.0
BTC_ai_ibc_var1	128	128	128	136	17408	2228224	2097152	2398093312.0
BTC_ai_ibc_var1	128	128	128	168	21504	2752512	2097152	3224371200.0
BTC_ai_ibc_var1	128	128	128	200	25600	3276800	2097152	5206179840.0
BTC_ai_ibc_var1	128	128	128	232	29696	3801088	2097152	8628731904.0
BTC_ai_ibc_var1	128	128	128	264	33792	4325376	2097152	9056550912.0
BTC_ai_ibc_var1	128	128	128	296	37888	4849664	2097152	10779361280.0
BTC_ai_ibc_var1	128	128	128	328	41984	5373952	2097152	11144265728.0
BTC_ai_ibc_var1	128	128	128	360	46080	5898240	2097152	12004098048.0
BTC_ai_ibc_var1	128	128	128	392	50176	6422528	2097152	12784238592.0
BTC_ai_ibc_var1	128	128	128	424	54272	6946816	2097152	12344885248.0
BTC_ai_ibc_var1	128	128	128	456	58368	7471104	2097152	13331595264.0
BTC_ai_ibc_var1	128	128	128	488	62464	7995392	2097152	13584302080.0
BTC_ai_ibc_var1	128	128	128	520	66560	8519680	2097152	14933819392.0
BTC_ai_ibc_var1	128	128	128	552	70656	9043968	2097152	14836301824.0
BTC_ai_ibc_var1	128	128	128	584	74752	9568256	2097152	15517876224.0
BTC_ai_ibc_var1	128	128	128	616	78848	10092544	2097152	16694378496.0
BTC_ai_ibc_var1	128	128	128	648	82944	10616832	2097152	16647192576.0
BTC_ai_ibc_var1	128	128	128	680	87040	11141120	2097152	17165189120.0
BTC_ai_ibc_var1	128	128	128	712	91136	11665408	2097152	17531142144.0
BTC_ai_ibc_var1	128	128	128	744	95232	12189696	2097152	18687721472.0
BTC_ai_ibc_var1	128	128	128	776	99328	12713984	2097152	20134756352.0
BTC_ai_ibc_var1	128	128	128	808	103424	13238272	2097152	19785580544.0
BTC_ai_ibc_var1	128	128	128	840	107520	13762560	2097152	19833815040.0
BTC_ai_ibc_var1	128	128	128	872	111616	14286848	2097152	21804089344.0
BTC_ai_ibc_var1	128	128	128	904	115712	14811136	2097152	21028143104.0
BTC_ai_ibc_var1	128	128	128	936	119808	15335424	2097152	20408434688.0
BTC_ai_ibc_var1	128	128	128	968	123904	15859712	2097152	21863858176.0
BTC_ai_ibc_var1	128	128	128	1000	128000	16384000	2097152	22933405696.0


==> figures/data/ai_ibc2/pred/var10.dat <==
BTC_ai_ibc_var10	128	128	128	8	1024	131072	2097152	128475136.0
BTC_ai_ibc_var10	128	128	128	40	5120	655360	2097152	655564800.0
BTC_ai_ibc_var10	128	128	128	72	9216	1179648	2097152	1229709312.0
BTC_ai_ibc_var10	128	128	128	104	13312	1703936	2097152	1607237632.0
BTC_ai_ibc_var10	128	128	128	136	17408	2228224	2097152	2120155136.0
BTC_ai_ibc_var10	128	128	128	168	21504	2752512	2097152	2425307136.0
BTC_ai_ibc_var10	128	128	128	200	25600	3276800	2097152	3512729600.0
BTC_ai_ibc_var10	128	128	128	232	29696	3801088	2097152	3171295232.0
BTC_ai_ibc_var10	128	128	128	264	33792	4325376	2097152	3644669952.0
BTC_ai_ibc_var10	128	128	128	296	37888	4849664	2097152	4367122432.0
BTC_ai_ibc_var10	128	128	128	328	41984	5373952	2097152	4805320704.0
BTC_ai_ibc_var10	128	128	128	360	46080	5898240	2097152	5844418560.0
BTC_ai_ibc_var10	128	128	128	392	50176	6422528	2097152	5693972480.0
BTC_ai_ibc_var10	128	128	128	424	54272	6946816	2097152	6952026112.0
BTC_ai_ibc_var10	128	128	128	456	58368	7471104	2097152	6995755008.0
BTC_ai_ibc_var10	128	128	128	488	62464	7995392	2097152	7005462528.0
BTC_ai_ibc_var10	128	128	128	520	66560	8519680	2097152	8381767680.0
BTC_ai_ibc_var10	128	128	128	552	70656	9043968	2097152	7789682688.0
BTC_ai_ibc_var10	128	128	128	584	74752	9568256	2097152	8616812544.0
BTC_ai_ibc_var10	128	128	128	616	78848	10092544	2097152	9426436096.0
BTC_ai_ibc_var10	128	128	128	648	82944	10616832	2097152	10773430272.0
BTC_ai_ibc_var10	128	128	128	680	87040	11141120	2097152	9398231040.0
BTC_ai_ibc_var10	128	128	128	712	91136	11665408	2097152	10590732288.0
BTC_ai_ibc_var10	128	128	128	744	95232	12189696	2097152	11784388608.0
BTC_ai_ibc_var10	128	128	128	776	99328	12713984	2097152	11719114752.0
BTC_ai_ibc_var10	128	128	128	808	103424	13238272	2097152	14207975424.0
BTC_ai_ibc_var10	128	128	128	840	107520	13762560	2097152	14417141760.0
BTC_ai_ibc_var10	128	128	128	872	111616	14286848	2097152	14005575680.0
BTC_ai_ibc_var10	128	128	128	904	115712	14811136	2097152	14003929088.0
BTC_ai_ibc_var10	128	128	128	936	119808	15335424	2097152	15000920064.0
BTC_ai_ibc_var10	128	128	128	968	123904	15859712	2097152	15277858816.0
BTC_ai_ibc_var10	128	128	128	1000	128000	16384000	2097152	16154624000.0


==> figures/data/ai_ibc2/pred/var11.dat <==
BTC_ai_ibc_var11	128	128	128	8	1024	131072	2097152	332136448.0
BTC_ai_ibc_var11	128	128	128	40	5120	655360	2097152	1737359360.0
BTC_ai_ibc_var11	128	128	128	72	9216	1179648	2097152	3037593600.0
BTC_ai_ibc_var11	128	128	128	104	13312	1703936	2097152	4378263552.0
BTC_ai_ibc_var11	128	128	128	136	17408	2228224	2097152	5810094080.0
BTC_ai_ibc_var11	128	128	128	168	21504	2752512	2097152	6340411392.0
BTC_ai_ibc_var11	128	128	128	200	25600	3276800	2097152	7616921600.0
BTC_ai_ibc_var11	128	128	128	232	29696	3801088	2097152	10177413120.0
BTC_ai_ibc_var11	128	128	128	264	33792	4325376	2097152	12697141248.0
BTC_ai_ibc_var11	128	128	128	296	37888	4849664	2097152	11927748608.0
BTC_ai_ibc_var11	128	128	128	328	41984	5373952	2097152	12765822976.0
BTC_ai_ibc_var11	128	128	128	360	46080	5898240	2097152	15406202880.0
BTC_ai_ibc_var11	128	128	128	392	50176	6422528	2097152	14656208896.0
BTC_ai_ibc_var11	128	128	128	424	54272	6946816	2097152	16043671552.0
BTC_ai_ibc_var11	128	128	128	456	58368	7471104	2097152	21232877568.0
BTC_ai_ibc_var11	128	128	128	488	62464	7995392	2097152	20024459264.0
BTC_ai_ibc_var11	128	128	128	520	66560	8519680	2097152	18739036160.0
BTC_ai_ibc_var11	128	128	128	552	70656	9043968	2097152	21330198528.0
BTC_ai_ibc_var11	128	128	128	584	74752	9568256	2097152	25212354560.0
BTC_ai_ibc_var11	128	128	128	616	78848	10092544	2097152	27628339200.0
BTC_ai_ibc_var11	128	128	128	648	82944	10616832	2097152	24179834880.0
BTC_ai_ibc_var11	128	128	128	680	87040	11141120	2097152	29640949760.0
BTC_ai_ibc_var11	128	128	128	712	91136	11665408	2097152	26363822080.0
BTC_ai_ibc_var11	128	128	128	744	95232	12189696	2097152	27341488128.0
BTC_ai_ibc_var11	128	128	128	776	99328	12713984	2097152	31626035200.0
BTC_ai_ibc_var11	128	128	128	808	103424	13238272	2097152	37358403584.0
BTC_ai_ibc_var11	128	128	128	840	107520	13762560	2097152	31426805760.0
BTC_ai_ibc_var11	128	128	128	872	111616	14286848	2097152	35338518528.0
BTC_ai_ibc_var11	128	128	128	904	115712	14811136	2097152	32769638400.0
BTC_ai_ibc_var11	128	128	128	936	119808	15335424	2097152	39741751296.0
BTC_ai_ibc_var11	128	128	128	968	123904	15859712	2097152	39871315968.0
BTC_ai_ibc_var11	128	128	128	1000	128000	16384000	2097152	38993920000.0


==> figures/data/ai_ibc2/pred/var12.dat <==
BTC_ai_ibc_var12	128	128	128	8	1024	131072	2097152	137412608.0
BTC_ai_ibc_var12	128	128	128	40	5120	655360	2097152	630620160.0
BTC_ai_ibc_var12	128	128	128	72	9216	1179648	2097152	1061462016.0
BTC_ai_ibc_var12	128	128	128	104	13312	1703936	2097152	1628004352.0
BTC_ai_ibc_var12	128	128	128	136	17408	2228224	2097152	1862238208.0
BTC_ai_ibc_var12	128	128	128	168	21504	2752512	2097152	2265833472.0
BTC_ai_ibc_var12	128	128	128	200	25600	3276800	2097152	2811904000.0
BTC_ai_ibc_var12	128	128	128	232	29696	3801088	2097152	3175809024.0
BTC_ai_ibc_var12	128	128	128	264	33792	4325376	2097152	3783352320.0
BTC_ai_ibc_var12	128	128	128	296	37888	4849664	2097152	3919134720.0
BTC_ai_ibc_var12	128	128	128	328	41984	5373952	2097152	4594728960.0
BTC_ai_ibc_var12	128	128	128	360	46080	5898240	2097152	5152849920.0
BTC_ai_ibc_var12	128	128	128	392	50176	6422528	2097152	5372444672.0
BTC_ai_ibc_var12	128	128	128	424	54272	6946816	2097152	6603382784.0
BTC_ai_ibc_var12	128	128	128	456	58368	7471104	2097152	6893494272.0
BTC_ai_ibc_var12	128	128	128	488	62464	7995392	2097152	6980976640.0
BTC_ai_ibc_var12	128	128	128	520	66560	8519680	2097152	7524474880.0
BTC_ai_ibc_var12	128	128	128	552	70656	9043968	2097152	7356137472.0
BTC_ai_ibc_var12	128	128	128	584	74752	9568256	2097152	7838793728.0
BTC_ai_ibc_var12	128	128	128	616	78848	10092544	2097152	8698511360.0
BTC_ai_ibc_var12	128	128	128	648	82944	10616832	2097152	8575746048.0
BTC_ai_ibc_var12	128	128	128	680	87040	11141120	2097152	9910722560.0
BTC_ai_ibc_var12	128	128	128	712	91136	11665408	2097152	9805504512.0
BTC_ai_ibc_var12	128	128	128	744	95232	12189696	2097152	10486185984.0
BTC_ai_ibc_var12	128	128	128	776	99328	12713984	2097152	11644420096.0
BTC_ai_ibc_var12	128	128	128	808	103424	13238272	2097152	11787026432.0
BTC_ai_ibc_var12	128	128	128	840	107520	13762560	2097152	12178145280.0
BTC_ai_ibc_var12	128	128	128	872	111616	14286848	2097152	12490276864.0
BTC_ai_ibc_var12	128	128	128	904	115712	14811136	2097152	12988440576.0
BTC_ai_ibc_var12	128	128	128	936	119808	15335424	2097152	12349808640.0
BTC_ai_ibc_var12	128	128	128	968	123904	15859712	2097152	13610606592.0
BTC_ai_ibc_var12	128	128	128	1000	128000	16384000	2097152	14035968000.0


==> figures/data/ai_ibc2/pred/var13.dat <==
BTC_ai_ibc_var13	128	128	128	8	1024	131072	2097152	402284544.0
BTC_ai_ibc_var13	128	128	128	40	5120	655360	2097152	1875615744.0
BTC_ai_ibc_var13	128	128	128	72	9216	1179648	2097152	4128391168.0
BTC_ai_ibc_var13	128	128	128	104	13312	1703936	2097152	5948440576.0
BTC_ai_ibc_var13	128	128	128	136	17408	2228224	2097152	7915626496.0
BTC_ai_ibc_var13	128	128	128	168	21504	2752512	2097152	7965597696.0
BTC_ai_ibc_var13	128	128	128	200	25600	3276800	2097152	9585459200.0
BTC_ai_ibc_var13	128	128	128	232	29696	3801088	2097152	13968523264.0
BTC_ai_ibc_var13	128	128	128	264	33792	4325376	2097152	16590520320.0
BTC_ai_ibc_var13	128	128	128	296	37888	4849664	2097152	16717398016.0
BTC_ai_ibc_var13	128	128	128	328	41984	5373952	2097152	17964113920.0
BTC_ai_ibc_var13	128	128	128	360	46080	5898240	2097152	24269414400.0
BTC_ai_ibc_var13	128	128	128	392	50176	6422528	2097152	25773203456.0
BTC_ai_ibc_var13	128	128	128	424	54272	6946816	2097152	24083308544.0
BTC_ai_ibc_var13	128	128	128	456	58368	7471104	2097152	25563316224.0
BTC_ai_ibc_var13	128	128	128	488	62464	7995392	2097152	32478281728.0
BTC_ai_ibc_var13	128	128	128	520	66560	8519680	2097152	38176153600.0
BTC_ai_ibc_var13	128	128	128	552	70656	9043968	2097152	32063127552.0
BTC_ai_ibc_var13	128	128	128	584	74752	9568256	2097152	33728102400.0
BTC_ai_ibc_var13	128	128	128	616	78848	10092544	2097152	42403823616.0
BTC_ai_ibc_var13	128	128	128	648	82944	10616832	2097152	43688927232.0
BTC_ai_ibc_var13	128	128	128	680	87040	11141120	2097152	43808972800.0
BTC_ai_ibc_var13	128	128	128	712	91136	11665408	2097152	40241283072.0
BTC_ai_ibc_var13	128	128	128	744	95232	12189696	2097152	46998896640.0
BTC_ai_ibc_var13	128	128	128	776	99328	12713984	2097152	53053071360.0
BTC_ai_ibc_var13	128	128	128	808	103424	13238272	2097152	57246425088.0
BTC_ai_ibc_var13	128	128	128	840	107520	13762560	2097152	53520875520.0
BTC_ai_ibc_var13	128	128	128	872	111616	14286848	2097152	53592645632.0
BTC_ai_ibc_var13	128	128	128	904	115712	14811136	2097152	59454676992.0
BTC_ai_ibc_var13	128	128	128	936	119808	15335424	2097152	61604315136.0
BTC_ai_ibc_var13	128	128	128	968	123904	15859712	2097152	54860726272.0
BTC_ai_ibc_var13	128	128	128	1000	128000	16384000	2097152	57754624000.0


==> figures/data/ai_ibc2/pred/var14.dat <==
BTC_ai_ibc_var14	128	128	128	8	1024	131072	2097152	411500544.0
BTC_ai_ibc_var14	128	128	128	40	5120	655360	2097152	2026700800.0
BTC_ai_ibc_var14	128	128	128	72	9216	1179648	2097152	4490330112.0
BTC_ai_ibc_var14	128	128	128	104	13312	1703936	2097152	7352483840.0
BTC_ai_ibc_var14	128	128	128	136	17408	2228224	2097152	9424273408.0
BTC_ai_ibc_var14	128	128	128	168	21504	2752512	2097152	9874636800.0
BTC_ai_ibc_var14	128	128	128	200	25600	3276800	2097152	16744448000.0
BTC_ai_ibc_var14	128	128	128	232	29696	3801088	2097152	25471090688.0
BTC_ai_ibc_var14	128	128	128	264	33792	4325376	2097152	33956364288.0
BTC_ai_ibc_var14	128	128	128	296	37888	4849664	2097152	33511178240.0
BTC_ai_ibc_var14	128	128	128	328	41984	5373952	2097152	39471677440.0
BTC_ai_ibc_var14	128	128	128	360	46080	5898240	2097152	45021265920.0
BTC_ai_ibc_var14	128	128	128	392	50176	6422528	2097152	48644227072.0
BTC_ai_ibc_var14	128	128	128	424	54272	6946816	2097152	48877797376.0
BTC_ai_ibc_var14	128	128	128	456	58368	7471104	2097152	52073594880.0
BTC_ai_ibc_var14	128	128	128	488	62464	7995392	2097152	57322962944.0
BTC_ai_ibc_var14	128	128	128	520	66560	8519680	2097152	61546168320.0
BTC_ai_ibc_var14	128	128	128	552	70656	9043968	2097152	62674698240.0
BTC_ai_ibc_var14	128	128	128	584	74752	9568256	2097152	67628433408.0
BTC_ai_ibc_var14	128	128	128	616	78848	10092544	2097152	74316447744.0
BTC_ai_ibc_var14	128	128	128	648	82944	10616832	2097152	78771585024.0
BTC_ai_ibc_var14	128	128	128	680	87040	11141120	2097152	84661370880.0
BTC_ai_ibc_var14	128	128	128	712	91136	11665408	2097152	83996770304.0
BTC_ai_ibc_var14	128	128	128	744	95232	12189696	2097152	91910307840.0
BTC_ai_ibc_var14	128	128	128	776	99328	12713984	2097152	96143147008.0
BTC_ai_ibc_var14	128	128	128	808	103424	13238272	2097152	1.02556893184e+11
BTC_ai_ibc_var14	128	128	128	840	107520	13762560	2097152	1.036664832e+11
BTC_ai_ibc_var14	128	128	128	872	111616	14286848	2097152	1.02415269888e+11
BTC_ai_ibc_var14	128	128	128	904	115712	14811136	2097152	1.10409613312e+11
BTC_ai_ibc_var14	128	128	128	936	119808	15335424	2097152	1.15544752128e+11
BTC_ai_ibc_var14	128	128	128	968	123904	15859712	2097152	1.1664818176e+11
BTC_ai_ibc_var14	128	128	128	1000	128000	16384000	2097152	1.23404288e+11


==> figures/data/ai_ibc2/pred/var15.dat <==
BTC_ai_ibc_var15	128	128	128	8	1024	131072	2097152	377470976.0
BTC_ai_ibc_var15	128	128	128	40	5120	655360	2097152	1864122368.0
BTC_ai_ibc_var15	128	128	128	72	9216	1179648	2097152	3988709376.0
BTC_ai_ibc_var15	128	128	128	104	13312	1703936	2097152	5794340864.0
BTC_ai_ibc_var15	128	128	128	136	17408	2228224	2097152	7746838528.0
BTC_ai_ibc_var15	128	128	128	168	21504	2752512	2097152	7921213440.0
BTC_ai_ibc_var15	128	128	128	200	25600	3276800	2097152	9151283200.0
BTC_ai_ibc_var15	128	128	128	232	29696	3801088	2097152	13001146368.0
BTC_ai_ibc_var15	128	128	128	264	33792	4325376	2097152	14803058688.0
BTC_ai_ibc_var15	128	128	128	296	37888	4849664	2097152	13578452992.0
BTC_ai_ibc_var15	128	128	128	328	41984	5373952	2097152	15591849984.0
BTC_ai_ibc_var15	128	128	128	360	46080	5898240	2097152	20833320960.0
BTC_ai_ibc_var15	128	128	128	392	50176	6422528	2097152	22405390336.0
BTC_ai_ibc_var15	128	128	128	424	54272	6946816	2097152	19967754240.0
BTC_ai_ibc_var15	128	128	128	456	58368	7471104	2097152	20814495744.0
BTC_ai_ibc_var15	128	128	128	488	62464	7995392	2097152	27435687936.0
BTC_ai_ibc_var15	128	128	128	520	66560	8519680	2097152	30013235200.0
BTC_ai_ibc_var15	128	128	128	552	70656	9043968	2097152	25640779776.0
BTC_ai_ibc_var15	128	128	128	584	74752	9568256	2097152	26904739840.0
BTC_ai_ibc_var15	128	128	128	616	78848	10092544	2097152	34717089792.0
BTC_ai_ibc_var15	128	128	128	648	82944	10616832	2097152	36910743552.0
BTC_ai_ibc_var15	128	128	128	680	87040	11141120	2097152	39737589760.0
BTC_ai_ibc_var15	128	128	128	712	91136	11665408	2097152	33527111680.0
BTC_ai_ibc_var15	128	128	128	744	95232	12189696	2097152	35507822592.0
BTC_ai_ibc_var15	128	128	128	776	99328	12713984	2097152	43813978112.0
BTC_ai_ibc_var15	128	128	128	808	103424	13238272	2097152	46065876992.0
BTC_ai_ibc_var15	128	128	128	840	107520	13762560	2097152	39508008960.0
BTC_ai_ibc_var15	128	128	128	872	111616	14286848	2097152	40197832704.0
BTC_ai_ibc_var15	128	128	128	904	115712	14811136	2097152	51282632704.0
BTC_ai_ibc_var15	128	128	128	936	119808	15335424	2097152	53719990272.0
BTC_ai_ibc_var15	128	128	128	968	123904	15859712	2097152	43441733632.0
BTC_ai_ibc_var15	128	128	128	1000	128000	16384000	2097152	47490048000.0


==> figures/data/ai_ibc2/pred/var16.dat <==
BTC_ai_ibc_var16	128	128	128	8	1024	131072	2097152	375103488.0
BTC_ai_ibc_var16	128	128	128	40	5120	655360	2097152	1805025280.0
BTC_ai_ibc_var16	128	128	128	72	9216	1179648	2097152	4081434624.0
BTC_ai_ibc_var16	128	128	128	104	13312	1703936	2097152	5807226880.0
BTC_ai_ibc_var16	128	128	128	136	17408	2228224	2097152	7548665856.0
BTC_ai_ibc_var16	128	128	128	168	21504	2752512	2097152	7891279872.0
BTC_ai_ibc_var16	128	128	128	200	25600	3276800	2097152	9315942400.0
BTC_ai_ibc_var16	128	128	128	232	29696	3801088	2097152	13306183680.0
BTC_ai_ibc_var16	128	128	128	264	33792	4325376	2097152	14663024640.0
BTC_ai_ibc_var16	128	128	128	296	37888	4849664	2097152	13576634368.0
BTC_ai_ibc_var16	128	128	128	328	41984	5373952	2097152	15291244544.0
BTC_ai_ibc_var16	128	128	128	360	46080	5898240	2097152	20131430400.0
BTC_ai_ibc_var16	128	128	128	392	50176	6422528	2097152	22371672064.0
BTC_ai_ibc_var16	128	128	128	424	54272	6946816	2097152	20041998336.0
BTC_ai_ibc_var16	128	128	128	456	58368	7471104	2097152	20156104704.0
BTC_ai_ibc_var16	128	128	128	488	62464	7995392	2097152	27664056320.0
BTC_ai_ibc_var16	128	128	128	520	66560	8519680	2097152	28667658240.0
BTC_ai_ibc_var16	128	128	128	552	70656	9043968	2097152	25463857152.0
BTC_ai_ibc_var16	128	128	128	584	74752	9568256	2097152	26917298176.0
BTC_ai_ibc_var16	128	128	128	616	78848	10092544	2097152	34796568576.0
BTC_ai_ibc_var16	128	128	128	648	82944	10616832	2097152	36878893056.0
BTC_ai_ibc_var16	128	128	128	680	87040	11141120	2097152	38122823680.0
BTC_ai_ibc_var16	128	128	128	712	91136	11665408	2097152	32948215808.0
BTC_ai_ibc_var16	128	128	128	744	95232	12189696	2097152	34883862528.0
BTC_ai_ibc_var16	128	128	128	776	99328	12713984	2097152	43016175616.0
BTC_ai_ibc_var16	128	128	128	808	103424	13238272	2097152	45364248576.0
BTC_ai_ibc_var16	128	128	128	840	107520	13762560	2097152	39131258880.0
BTC_ai_ibc_var16	128	128	128	872	111616	14286848	2097152	39103995904.0
BTC_ai_ibc_var16	128	128	128	904	115712	14811136	2097152	51493691392.0
BTC_ai_ibc_var16	128	128	128	936	119808	15335424	2097152	54113918976.0
BTC_ai_ibc_var16	128	128	128	968	123904	15859712	2097152	44250578944.0
BTC_ai_ibc_var16	128	128	128	1000	128000	16384000	2097152	45506560000.0


==> figures/data/ai_ibc2/pred/var17.dat <==
BTC_ai_ibc_var17	128	128	128	8	1024	131072	2097152	616955904.0
BTC_ai_ibc_var17	128	128	128	40	5120	655360	2097152	3145072640.0
BTC_ai_ibc_var17	128	128	128	72	9216	1179648	2097152	7041908736.0
BTC_ai_ibc_var17	128	128	128	104	13312	1703936	2097152	12320309248.0
BTC_ai_ibc_var17	128	128	128	136	17408	2228224	2097152	13666811904.0
BTC_ai_ibc_var17	128	128	128	168	21504	2752512	2097152	14079098880.0
BTC_ai_ibc_var17	128	128	128	200	25600	3276800	2097152	16662528000.0
BTC_ai_ibc_var17	128	128	128	232	29696	3801088	2097152	22656385024.0
BTC_ai_ibc_var17	128	128	128	264	33792	4325376	2097152	22835822592.0
BTC_ai_ibc_var17	128	128	128	296	37888	4849664	2097152	29051912192.0
BTC_ai_ibc_var17	128	128	128	328	41984	5373952	2097152	24507908096.0
BTC_ai_ibc_var17	128	128	128	360	46080	5898240	2097152	42296279040.0
BTC_ai_ibc_var17	128	128	128	392	50176	6422528	2097152	42083614720.0
BTC_ai_ibc_var17	128	128	128	424	54272	6946816	2097152	36630560768.0
BTC_ai_ibc_var17	128	128	128	456	58368	7471104	2097152	34807873536.0
BTC_ai_ibc_var17	128	128	128	488	62464	7995392	2097152	45421821952.0
BTC_ai_ibc_var17	128	128	128	520	66560	8519680	2097152	47607971840.0
BTC_ai_ibc_var17	128	128	128	552	70656	9043968	2097152	45848395776.0
BTC_ai_ibc_var17	128	128	128	584	74752	9568256	2097152	42573955072.0
BTC_ai_ibc_var17	128	128	128	616	78848	10092544	2097152	53223030784.0
BTC_ai_ibc_var17	128	128	128	648	82944	10616832	2097152	68043276288.0
BTC_ai_ibc_var17	128	128	128	680	87040	11141120	2097152	70072074240.0
BTC_ai_ibc_var17	128	128	128	712	91136	11665408	2097152	56688050176.0
BTC_ai_ibc_var17	128	128	128	744	95232	12189696	2097152	69152145408.0
BTC_ai_ibc_var17	128	128	128	776	99328	12713984	2097152	66729345024.0
BTC_ai_ibc_var17	128	128	128	808	103424	13238272	2097152	72678113280.0
BTC_ai_ibc_var17	128	128	128	840	107520	13762560	2097152	78501642240.0
BTC_ai_ibc_var17	128	128	128	872	111616	14286848	2097152	80642113536.0
BTC_ai_ibc_var17	128	128	128	904	115712	14811136	2097152	77921386496.0
BTC_ai_ibc_var17	128	128	128	936	119808	15335424	2097152	94542888960.0
BTC_ai_ibc_var17	128	128	128	968	123904	15859712	2097152	76356583424.0
BTC_ai_ibc_var17	128	128	128	1000	128000	16384000	2097152	79241216000.0


==> figures/data/ai_ibc2/pred/var18.dat <==
BTC_ai_ibc_var18	128	128	128	8	1024	131072	2097152	406831104.0
BTC_ai_ibc_var18	128	128	128	40	5120	655360	2097152	1927045120.0
BTC_ai_ibc_var18	128	128	128	72	9216	1179648	2097152	4274601984.0
BTC_ai_ibc_var18	128	128	128	104	13312	1703936	2097152	6291677184.0
BTC_ai_ibc_var18	128	128	128	136	17408	2228224	2097152	7858667520.0
BTC_ai_ibc_var18	128	128	128	168	21504	2752512	2097152	8547065856.0
BTC_ai_ibc_var18	128	128	128	200	25600	3276800	2097152	10007552000.0
BTC_ai_ibc_var18	128	128	128	232	29696	3801088	2097152	13315448832.0
BTC_ai_ibc_var18	128	128	128	264	33792	4325376	2097152	15878725632.0
BTC_ai_ibc_var18	128	128	128	296	37888	4849664	2097152	14234976256.0
BTC_ai_ibc_var18	128	128	128	328	41984	5373952	2097152	16592412672.0
BTC_ai_ibc_var18	128	128	128	360	46080	5898240	2097152	22067527680.0
BTC_ai_ibc_var18	128	128	128	392	50176	6422528	2097152	23964459008.0
BTC_ai_ibc_var18	128	128	128	424	54272	6946816	2097152	20101480448.0
BTC_ai_ibc_var18	128	128	128	456	58368	7471104	2097152	22107930624.0
BTC_ai_ibc_var18	128	128	128	488	62464	7995392	2097152	28384141312.0
BTC_ai_ibc_var18	128	128	128	520	66560	8519680	2097152	30603223040.0
BTC_ai_ibc_var18	128	128	128	552	70656	9043968	2097152	27534360576.0
BTC_ai_ibc_var18	128	128	128	584	74752	9568256	2097152	29541990400.0
BTC_ai_ibc_var18	128	128	128	616	78848	10092544	2097152	38499901440.0
BTC_ai_ibc_var18	128	128	128	648	82944	10616832	2097152	40168783872.0
BTC_ai_ibc_var18	128	128	128	680	87040	11141120	2097152	41938657280.0
BTC_ai_ibc_var18	128	128	128	712	91136	11665408	2097152	35521167360.0
BTC_ai_ibc_var18	128	128	128	744	95232	12189696	2097152	37247139840.0
BTC_ai_ibc_var18	128	128	128	776	99328	12713984	2097152	47510568960.0
BTC_ai_ibc_var18	128	128	128	808	103424	13238272	2097152	48966713344.0
BTC_ai_ibc_var18	128	128	128	840	107520	13762560	2097152	41274777600.0
BTC_ai_ibc_var18	128	128	128	872	111616	14286848	2097152	43239145472.0
BTC_ai_ibc_var18	128	128	128	904	115712	14811136	2097152	53778309120.0
BTC_ai_ibc_var18	128	128	128	936	119808	15335424	2097152	57766625280.0
BTC_ai_ibc_var18	128	128	128	968	123904	15859712	2097152	49019396096.0
BTC_ai_ibc_var18	128	128	128	1000	128000	16384000	2097152	52169728000.0


==> figures/data/ai_ibc2/pred/var19.dat <==
BTC_ai_ibc_var19	128	128	128	8	1024	131072	2097152	21946368.0
BTC_ai_ibc_var19	128	128	128	40	5120	655360	2097152	130564096.0
BTC_ai_ibc_var19	128	128	128	72	9216	1179648	2097152	323846144.0
BTC_ai_ibc_var19	128	128	128	104	13312	1703936	2097152	429604864.0
BTC_ai_ibc_var19	128	128	128	136	17408	2228224	2097152	1327464448.0
BTC_ai_ibc_var19	128	128	128	168	21504	2752512	2097152	993140736.0
BTC_ai_ibc_var19	128	128	128	200	25600	3276800	2097152	1081344000.0
BTC_ai_ibc_var19	128	128	128	232	29696	3801088	2097152	4263157760.0
BTC_ai_ibc_var19	128	128	128	264	33792	4325376	2097152	1482522624.0
BTC_ai_ibc_var19	128	128	128	296	37888	4849664	2097152	1447018496.0
BTC_ai_ibc_var19	128	128	128	328	41984	5373952	2097152	1543331840.0
BTC_ai_ibc_var19	128	128	128	360	46080	5898240	2097152	1632706560.0
BTC_ai_ibc_var19	128	128	128	392	50176	6422528	2097152	3045883904.0
BTC_ai_ibc_var19	128	128	128	424	54272	6946816	2097152	1645527040.0
BTC_ai_ibc_var19	128	128	128	456	58368	7471104	2097152	2087239680.0
BTC_ai_ibc_var19	128	128	128	488	62464	7995392	2097152	2716434432.0
BTC_ai_ibc_var19	128	128	128	520	66560	8519680	2097152	2747064320.0
BTC_ai_ibc_var19	128	128	128	552	70656	9043968	2097152	2787803136.0
BTC_ai_ibc_var19	128	128	128	584	74752	9568256	2097152	2385485824.0
BTC_ai_ibc_var19	128	128	128	616	78848	10092544	2097152	2832850944.0
BTC_ai_ibc_var19	128	128	128	648	82944	10616832	2097152	2913656832.0
BTC_ai_ibc_var19	128	128	128	680	87040	11141120	2097152	3074252800.0
BTC_ai_ibc_var19	128	128	128	712	91136	11665408	2097152	2870419456.0
BTC_ai_ibc_var19	128	128	128	744	95232	12189696	2097152	3763568640.0
BTC_ai_ibc_var19	128	128	128	776	99328	12713984	2097152	7723745280.0
BTC_ai_ibc_var19	128	128	128	808	103424	13238272	2097152	3355901952.0
BTC_ai_ibc_var19	128	128	128	840	107520	13762560	2097152	7299317760.0
BTC_ai_ibc_var19	128	128	128	872	111616	14286848	2097152	9191800832.0
BTC_ai_ibc_var19	128	128	128	904	115712	14811136	2097152	4281344000.0
BTC_ai_ibc_var19	128	128	128	936	119808	15335424	2097152	5074108416.0
BTC_ai_ibc_var19	128	128	128	968	123904	15859712	2097152	3873734656.0
BTC_ai_ibc_var19	128	128	128	1000	128000	16384000	2097152	3649536000.0


==> figures/data/ai_ibc2/pred/var2.dat <==
BTC_ai_ibc_var2	128	128	128	8	1024	131072	2097152	234881024.0
BTC_ai_ibc_var2	128	128	128	40	5120	655360	2097152	642777088.0
BTC_ai_ibc_var2	128	128	128	72	9216	1179648	2097152	1798307840.0
BTC_ai_ibc_var2	128	128	128	104	13312	1703936	2097152	1978662912.0
BTC_ai_ibc_var2	128	128	128	136	17408	2228224	2097152	2080374784.0
BTC_ai_ibc_var2	128	128	128	168	21504	2752512	2097152	3379560448.0
BTC_ai_ibc_var2	128	128	128	200	25600	3276800	2097152	6550454272.0
BTC_ai_ibc_var2	128	128	128	232	29696	3801088	2097152	9891217408.0
BTC_ai_ibc_var2	128	128	128	264	33792	4325376	2097152	10506731520.0
BTC_ai_ibc_var2	128	128	128	296	37888	4849664	2097152	11131682816.0
BTC_ai_ibc_var2	128	128	128	328	41984	5373952	2097152	11503927296.0
BTC_ai_ibc_var2	128	128	128	360	46080	5898240	2097152	12371099648.0
BTC_ai_ibc_var2	128	128	128	392	50176	6422528	2097152	13074694144.0
BTC_ai_ibc_var2	128	128	128	424	54272	6946816	2097152	11968446464.0
BTC_ai_ibc_var2	128	128	128	456	58368	7471104	2097152	14602469376.0
BTC_ai_ibc_var2	128	128	128	488	62464	7995392	2097152	14285799424.0
BTC_ai_ibc_var2	128	128	128	520	66560	8519680	2097152	15523119104.0
BTC_ai_ibc_var2	128	128	128	552	70656	9043968	2097152	14780727296.0
BTC_ai_ibc_var2	128	128	128	584	74752	9568256	2097152	16178479104.0
BTC_ai_ibc_var2	128	128	128	616	78848	10092544	2097152	16233005056.0
BTC_ai_ibc_var2	128	128	128	648	82944	10616832	2097152	16775118848.0
BTC_ai_ibc_var2	128	128	128	680	87040	11141120	2097152	18038652928.0
BTC_ai_ibc_var2	128	128	128	712	91136	11665408	2097152	18354274304.0
BTC_ai_ibc_var2	128	128	128	744	95232	12189696	2097152	18547212288.0
BTC_ai_ibc_var2	128	128	128	776	99328	12713984	2097152	18568183808.0
BTC_ai_ibc_var2	128	128	128	808	103424	13238272	2097152	19710083072.0
BTC_ai_ibc_var2	128	128	128	840	107520	13762560	2097152	19308478464.0
BTC_ai_ibc_var2	128	128	128	872	111616	14286848	2097152	20359151616.0
BTC_ai_ibc_var2	128	128	128	904	115712	14811136	2097152	20815282176.0
BTC_ai_ibc_var2	128	128	128	936	119808	15335424	2097152	20770193408.0
BTC_ai_ibc_var2	128	128	128	968	123904	15859712	2097152	21452816384.0
BTC_ai_ibc_var2	128	128	128	1000	128000	16384000	2097152	23543676928.0


==> figures/data/ai_ibc2/pred/var20.dat <==
BTC_ai_ibc_var20	128	128	128	8	1024	131072	2097152	37355520.0
BTC_ai_ibc_var20	128	128	128	40	5120	655360	2097152	245432320.0
BTC_ai_ibc_var20	128	128	128	72	9216	1179648	2097152	794492928.0
BTC_ai_ibc_var20	128	128	128	104	13312	1703936	2097152	1324810240.0
BTC_ai_ibc_var20	128	128	128	136	17408	2228224	2097152	1843855360.0
BTC_ai_ibc_var20	128	128	128	168	21504	2752512	2097152	2074017792.0
BTC_ai_ibc_var20	128	128	128	200	25600	3276800	2097152	1997209600.0
BTC_ai_ibc_var20	128	128	128	232	29696	3801088	2097152	2885025792.0
BTC_ai_ibc_var20	128	128	128	264	33792	4325376	2097152	3661430784.0
BTC_ai_ibc_var20	128	128	128	296	37888	4849664	2097152	3518431232.0
BTC_ai_ibc_var20	128	128	128	328	41984	5373952	2097152	4119134208.0
BTC_ai_ibc_var20	128	128	128	360	46080	5898240	2097152	3825008640.0
BTC_ai_ibc_var20	128	128	128	392	50176	6422528	2097152	4656332800.0
BTC_ai_ibc_var20	128	128	128	424	54272	6946816	2097152	4838457344.0
BTC_ai_ibc_var20	128	128	128	456	58368	7471104	2097152	5663096832.0
BTC_ai_ibc_var20	128	128	128	488	62464	7995392	2097152	5520818176.0
BTC_ai_ibc_var20	128	128	128	520	66560	8519680	2097152	6227886080.0
BTC_ai_ibc_var20	128	128	128	552	70656	9043968	2097152	6005194752.0
BTC_ai_ibc_var20	128	128	128	584	74752	9568256	2097152	6195445760.0
BTC_ai_ibc_var20	128	128	128	616	78848	10092544	2097152	7539130368.0
BTC_ai_ibc_var20	128	128	128	648	82944	10616832	2097152	7320305664.0
BTC_ai_ibc_var20	128	128	128	680	87040	11141120	2097152	7275151360.0
BTC_ai_ibc_var20	128	128	128	712	91136	11665408	2097152	8859877376.0
BTC_ai_ibc_var20	128	128	128	744	95232	12189696	2097152	9056944128.0
BTC_ai_ibc_var20	128	128	128	776	99328	12713984	2097152	9077784576.0
BTC_ai_ibc_var20	128	128	128	808	103424	13238272	2097152	9372696576.0
BTC_ai_ibc_var20	128	128	128	840	107520	13762560	2097152	9936568320.0
BTC_ai_ibc_var20	128	128	128	872	111616	14286848	2097152	12743868416.0
BTC_ai_ibc_var20	128	128	128	904	115712	14811136	2097152	10182656000.0
BTC_ai_ibc_var20	128	128	128	936	119808	15335424	2097152	10980163584.0
BTC_ai_ibc_var20	128	128	128	968	123904	15859712	2097152	11220746240.0
BTC_ai_ibc_var20	128	128	128	1000	128000	16384000	2097152	13434880000.0


==> figures/data/ai_ibc2/pred/var21.dat <==
BTC_ai_ibc_var21	128	128	128	8	1024	131072	2097152	39108608.0
BTC_ai_ibc_var21	128	128	128	40	5120	655360	2097152	156114944.0
BTC_ai_ibc_var21	128	128	128	72	9216	1179648	2097152	258654208.0
BTC_ai_ibc_var21	128	128	128	104	13312	1703936	2097152	501063680.0
BTC_ai_ibc_var21	128	128	128	136	17408	2228224	2097152	1074700288.0
BTC_ai_ibc_var21	128	128	128	168	21504	2752512	2097152	1996947456.0
BTC_ai_ibc_var21	128	128	128	200	25600	3276800	2097152	832716800.0
BTC_ai_ibc_var21	128	128	128	232	29696	3801088	2097152	2090360832.0
BTC_ai_ibc_var21	128	128	128	264	33792	4325376	2097152	1383309312.0
BTC_ai_ibc_var21	128	128	128	296	37888	4849664	2097152	3661193216.0
BTC_ai_ibc_var21	128	128	128	328	41984	5373952	2097152	3312369664.0
BTC_ai_ibc_var21	128	128	128	360	46080	5898240	2097152	2362982400.0
BTC_ai_ibc_var21	128	128	128	392	50176	6422528	2097152	2044772352.0
BTC_ai_ibc_var21	128	128	128	424	54272	6946816	2097152	4813275136.0
BTC_ai_ibc_var21	128	128	128	456	58368	7471104	2097152	1864974336.0
BTC_ai_ibc_var21	128	128	128	488	62464	7995392	2097152	5079572480.0
BTC_ai_ibc_var21	128	128	128	520	66560	8519680	2097152	5624053760.0
BTC_ai_ibc_var21	128	128	128	552	70656	9043968	2097152	3396009984.0
BTC_ai_ibc_var21	128	128	128	584	74752	9568256	2097152	7137320960.0
BTC_ai_ibc_var21	128	128	128	616	78848	10092544	2097152	3124273152.0
BTC_ai_ibc_var21	128	128	128	648	82944	10616832	2097152	3716554752.0
BTC_ai_ibc_var21	128	128	128	680	87040	11141120	2097152	5376286720.0
BTC_ai_ibc_var21	128	128	128	712	91136	11665408	2097152	3407028224.0
BTC_ai_ibc_var21	128	128	128	744	95232	12189696	2097152	11593924608.0
BTC_ai_ibc_var21	128	128	128	776	99328	12713984	2097152	3897630720.0
BTC_ai_ibc_var21	128	128	128	808	103424	13238272	2097152	11467653120.0
BTC_ai_ibc_var21	128	128	128	840	107520	13762560	2097152	7755202560.0
BTC_ai_ibc_var21	128	128	128	872	111616	14286848	2097152	4972716032.0
BTC_ai_ibc_var21	128	128	128	904	115712	14811136	2097152	4052697088.0
BTC_ai_ibc_var21	128	128	128	936	119808	15335424	2097152	5699985408.0
BTC_ai_ibc_var21	128	128	128	968	123904	15859712	2097152	5440872448.0
BTC_ai_ibc_var21	128	128	128	1000	128000	16384000	2097152	4979712000.0


==> figures/data/ai_ibc2/pred/var22.dat <==
BTC_ai_ibc_var22	128	128	128	8	1024	131072	2097152	48693248.0
BTC_ai_ibc_var22	128	128	128	40	5120	655360	2097152	149094400.0
BTC_ai_ibc_var22	128	128	128	72	9216	1179648	2097152	658833408.0
BTC_ai_ibc_var22	128	128	128	104	13312	1703936	2097152	1269432320.0
BTC_ai_ibc_var22	128	128	128	136	17408	2228224	2097152	1702363136.0
BTC_ai_ibc_var22	128	128	128	168	21504	2752512	2097152	2021720064.0
BTC_ai_ibc_var22	128	128	128	200	25600	3276800	2097152	2704998400.0
BTC_ai_ibc_var22	128	128	128	232	29696	3801088	2097152	2240741376.0
BTC_ai_ibc_var22	128	128	128	264	33792	4325376	2097152	3384606720.0
BTC_ai_ibc_var22	128	128	128	296	37888	4849664	2097152	3244425216.0
BTC_ai_ibc_var22	128	128	128	328	41984	5373952	2097152	4621598720.0
BTC_ai_ibc_var22	128	128	128	360	46080	5898240	2097152	4553441280.0
BTC_ai_ibc_var22	128	128	128	392	50176	6422528	2097152	4617797632.0
BTC_ai_ibc_var22	128	128	128	424	54272	6946816	2097152	5265686528.0
BTC_ai_ibc_var22	128	128	128	456	58368	7471104	2097152	6365380608.0
BTC_ai_ibc_var22	128	128	128	488	62464	7995392	2097152	6396313600.0
BTC_ai_ibc_var22	128	128	128	520	66560	8519680	2097152	6628311040.0
BTC_ai_ibc_var22	128	128	128	552	70656	9043968	2097152	7795900416.0
BTC_ai_ibc_var22	128	128	128	584	74752	9568256	2097152	6401163264.0
BTC_ai_ibc_var22	128	128	128	616	78848	10092544	2097152	8669495296.0
BTC_ai_ibc_var22	128	128	128	648	82944	10616832	2097152	7230062592.0
BTC_ai_ibc_var22	128	128	128	680	87040	11141120	2097152	7848919040.0
BTC_ai_ibc_var22	128	128	128	712	91136	11665408	2097152	8346599424.0
BTC_ai_ibc_var22	128	128	128	744	95232	12189696	2097152	9684713472.0
BTC_ai_ibc_var22	128	128	128	776	99328	12713984	2097152	9834266624.0
BTC_ai_ibc_var22	128	128	128	808	103424	13238272	2097152	9723510784.0
BTC_ai_ibc_var22	128	128	128	840	107520	13762560	2097152	8842444800.0
BTC_ai_ibc_var22	128	128	128	872	111616	14286848	2097152	11043733504.0
BTC_ai_ibc_var22	128	128	128	904	115712	14811136	2097152	13315211264.0
BTC_ai_ibc_var22	128	128	128	936	119808	15335424	2097152	11815944192.0
BTC_ai_ibc_var22	128	128	128	968	123904	15859712	2097152	12354715648.0
BTC_ai_ibc_var22	128	128	128	1000	128000	16384000	2097152	13385728000.0


==> figures/data/ai_ibc2/pred/var23.dat <==
BTC_ai_ibc_var23	128	128	128	8	1024	131072	2097152	108068864.0
BTC_ai_ibc_var23	128	128	128	40	5120	655360	2097152	285409280.0
BTC_ai_ibc_var23	128	128	128	72	9216	1179648	2097152	698941440.0
BTC_ai_ibc_var23	128	128	128	104	13312	1703936	2097152	1274544128.0
BTC_ai_ibc_var23	128	128	128	136	17408	2228224	2097152	1889533952.0
BTC_ai_ibc_var23	128	128	128	168	21504	2752512	2097152	2115305472.0
BTC_ai_ibc_var23	128	128	128	200	25600	3276800	2097152	2526412800.0
BTC_ai_ibc_var23	128	128	128	232	29696	3801088	2097152	2772893696.0
BTC_ai_ibc_var23	128	128	128	264	33792	4325376	2097152	3071016960.0
BTC_ai_ibc_var23	128	128	128	296	37888	4849664	2097152	3326869504.0
BTC_ai_ibc_var23	128	128	128	328	41984	5373952	2097152	4210491392.0
BTC_ai_ibc_var23	128	128	128	360	46080	5898240	2097152	4497408000.0
BTC_ai_ibc_var23	128	128	128	392	50176	6422528	2097152	4765515776.0
BTC_ai_ibc_var23	128	128	128	424	54272	6946816	2097152	4960026624.0
BTC_ai_ibc_var23	128	128	128	456	58368	7471104	2097152	5405343744.0
BTC_ai_ibc_var23	128	128	128	488	62464	7995392	2097152	5896601600.0
BTC_ai_ibc_var23	128	128	128	520	66560	8519680	2097152	7015956480.0
BTC_ai_ibc_var23	128	128	128	552	70656	9043968	2097152	8646033408.0
BTC_ai_ibc_var23	128	128	128	584	74752	9568256	2097152	7166623744.0
BTC_ai_ibc_var23	128	128	128	616	78848	10092544	2097152	8043757568.0
BTC_ai_ibc_var23	128	128	128	648	82944	10616832	2097152	8105951232.0
BTC_ai_ibc_var23	128	128	128	680	87040	11141120	2097152	9258270720.0
BTC_ai_ibc_var23	128	128	128	712	91136	11665408	2097152	10504699904.0
BTC_ai_ibc_var23	128	128	128	744	95232	12189696	2097152	9178841088.0
BTC_ai_ibc_var23	128	128	128	776	99328	12713984	2097152	7812743168.0
BTC_ai_ibc_var23	128	128	128	808	103424	13238272	2097152	11517296640.0
BTC_ai_ibc_var23	128	128	128	840	107520	13762560	2097152	9248440320.0
BTC_ai_ibc_var23	128	128	128	872	111616	14286848	2097152	10307960832.0
BTC_ai_ibc_var23	128	128	128	904	115712	14811136	2097152	11826692096.0
BTC_ai_ibc_var23	128	128	128	936	119808	15335424	2097152	10228727808.0
BTC_ai_ibc_var23	128	128	128	968	123904	15859712	2097152	12513312768.0
BTC_ai_ibc_var23	128	128	128	1000	128000	16384000	2097152	11542528000.0


==> figures/data/ai_ibc2/pred/var24.dat <==
BTC_ai_ibc_var24	128	128	128	8	1024	131072	2097152	34603008.0
BTC_ai_ibc_var24	128	128	128	40	5120	655360	2097152	408944640.0
BTC_ai_ibc_var24	128	128	128	72	9216	1179648	2097152	831651840.0
BTC_ai_ibc_var24	128	128	128	104	13312	1703936	2097152	1097334784.0
BTC_ai_ibc_var24	128	128	128	136	17408	2228224	2097152	1861681152.0
BTC_ai_ibc_var24	128	128	128	168	21504	2752512	2097152	2407071744.0
BTC_ai_ibc_var24	128	128	128	200	25600	3276800	2097152	2752512000.0
BTC_ai_ibc_var24	128	128	128	232	29696	3801088	2097152	3086483456.0
BTC_ai_ibc_var24	128	128	128	264	33792	4325376	2097152	4016111616.0
BTC_ai_ibc_var24	128	128	128	296	37888	4849664	2097152	4684775424.0
BTC_ai_ibc_var24	128	128	128	328	41984	5373952	2097152	4336779264.0
BTC_ai_ibc_var24	128	128	128	360	46080	5898240	2097152	4736286720.0
BTC_ai_ibc_var24	128	128	128	392	50176	6422528	2097152	5982584832.0
BTC_ai_ibc_var24	128	128	128	424	54272	6946816	2097152	5630394368.0
BTC_ai_ibc_var24	128	128	128	456	58368	7471104	2097152	5752750080.0
BTC_ai_ibc_var24	128	128	128	488	62464	7995392	2097152	6991970304.0
BTC_ai_ibc_var24	128	128	128	520	66560	8519680	2097152	7493058560.0
BTC_ai_ibc_var24	128	128	128	552	70656	9043968	2097152	7470317568.0
BTC_ai_ibc_var24	128	128	128	584	74752	9568256	2097152	8290893824.0
BTC_ai_ibc_var24	128	128	128	616	78848	10092544	2097152	9184215040.0
BTC_ai_ibc_var24	128	128	128	648	82944	10616832	2097152	7962624000.0
BTC_ai_ibc_var24	128	128	128	680	87040	11141120	2097152	9503375360.0
BTC_ai_ibc_var24	128	128	128	712	91136	11665408	2097152	9833938944.0
BTC_ai_ibc_var24	128	128	128	744	95232	12189696	2097152	9258074112.0
BTC_ai_ibc_var24	128	128	128	776	99328	12713984	2097152	10183901184.0
BTC_ai_ibc_var24	128	128	128	808	103424	13238272	2097152	9683795968.0
BTC_ai_ibc_var24	128	128	128	840	107520	13762560	2097152	10810490880.0
BTC_ai_ibc_var24	128	128	128	872	111616	14286848	2097152	9372172288.0
BTC_ai_ibc_var24	128	128	128	904	115712	14811136	2097152	12907905024.0
BTC_ai_ibc_var24	128	128	128	936	119808	15335424	2097152	11263868928.0
BTC_ai_ibc_var24	128	128	128	968	123904	15859712	2097152	13100122112.0
BTC_ai_ibc_var24	128	128	128	1000	128000	16384000	2097152	13328384000.0


==> figures/data/ai_ibc2/pred/var25.dat <==
BTC_ai_ibc_var25	128	128	128	8	1024	131072	2097152	17416192.0
BTC_ai_ibc_var25	128	128	128	40	5120	655360	2097152	63455232.0
BTC_ai_ibc_var25	128	128	128	72	9216	1179648	2097152	108003328.0
BTC_ai_ibc_var25	128	128	128	104	13312	1703936	2097152	151617536.0
BTC_ai_ibc_var25	128	128	128	136	17408	2228224	2097152	208748544.0
BTC_ai_ibc_var25	128	128	128	168	21504	2752512	2097152	274939904.0
BTC_ai_ibc_var25	128	128	128	200	25600	3276800	2097152	359866368.0
BTC_ai_ibc_var25	128	128	128	232	29696	3801088	2097152	446160896.0
BTC_ai_ibc_var25	128	128	128	264	33792	4325376	2097152	515325952.0
BTC_ai_ibc_var25	128	128	128	296	37888	4849664	2097152	568418304.0
BTC_ai_ibc_var25	128	128	128	328	41984	5373952	2097152	636780544.0
BTC_ai_ibc_var25	128	128	128	360	46080	5898240	2097152	698908672.0
BTC_ai_ibc_var25	128	128	128	392	50176	6422528	2097152	739786752.0
BTC_ai_ibc_var25	128	128	128	424	54272	6946816	2097152	805462016.0
BTC_ai_ibc_var25	128	128	128	456	58368	7471104	2097152	864747520.0
BTC_ai_ibc_var25	128	128	128	488	62464	7995392	2097152	916357120.0
BTC_ai_ibc_var25	128	128	128	520	66560	8519680	2097152	982753280.0
BTC_ai_ibc_var25	128	128	128	552	70656	9043968	2097152	1015160832.0
BTC_ai_ibc_var25	128	128	128	584	74752	9568256	2097152	1094090752.0
BTC_ai_ibc_var25	128	128	128	616	78848	10092544	2097152	1138933760.0
BTC_ai_ibc_var25	128	128	128	648	82944	10616832	2097152	1200046080.0
BTC_ai_ibc_var25	128	128	128	680	87040	11141120	2097152	1259094016.0
BTC_ai_ibc_var25	128	128	128	712	91136	11665408	2097152	1320648704.0
BTC_ai_ibc_var25	128	128	128	744	95232	12189696	2097152	1392599040.0
BTC_ai_ibc_var25	128	128	128	776	99328	12713984	2097152	1439408128.0
BTC_ai_ibc_var25	128	128	128	808	103424	13238272	2097152	1494605824.0
BTC_ai_ibc_var25	128	128	128	840	107520	13762560	2097152	1560215552.0
BTC_ai_ibc_var25	128	128	128	872	111616	14286848	2097152	1623572480.0
BTC_ai_ibc_var25	128	128	128	904	115712	14811136	2097152	1684463616.0
BTC_ai_ibc_var25	128	128	128	936	119808	15335424	2097152	1727176704.0
BTC_ai_ibc_var25	128	128	128	968	123904	15859712	2097152	1786257408.0
BTC_ai_ibc_var25	128	128	128	1000	128000	16384000	2097152	1854275584.0


==> figures/data/ai_ibc2/pred/var26.dat <==
BTC_ai_ibc_var26	128	128	128	8	1024	131072	2097152	15802368.0
BTC_ai_ibc_var26	128	128	128	40	5120	655360	2097152	60227584.0
BTC_ai_ibc_var26	128	128	128	72	9216	1179648	2097152	92897280.0
BTC_ai_ibc_var26	128	128	128	104	13312	1703936	2097152	141451264.0
BTC_ai_ibc_var26	128	128	128	136	17408	2228224	2097152	189358080.0
BTC_ai_ibc_var26	128	128	128	168	21504	2752512	2097152	273768448.0
BTC_ai_ibc_var26	128	128	128	200	25600	3276800	2097152	362209280.0
BTC_ai_ibc_var26	128	128	128	232	29696	3801088	2097152	438853632.0
BTC_ai_ibc_var26	128	128	128	264	33792	4325376	2097152	520552448.0
BTC_ai_ibc_var26	128	128	128	296	37888	4849664	2097152	558063616.0
BTC_ai_ibc_var26	128	128	128	328	41984	5373952	2097152	620609536.0
BTC_ai_ibc_var26	128	128	128	360	46080	5898240	2097152	677298176.0
BTC_ai_ibc_var26	128	128	128	392	50176	6422528	2097152	741703680.0
BTC_ai_ibc_var26	128	128	128	424	54272	6946816	2097152	794116096.0
BTC_ai_ibc_var26	128	128	128	456	58368	7471104	2097152	859086848.0
BTC_ai_ibc_var26	128	128	128	488	62464	7995392	2097152	913555456.0
BTC_ai_ibc_var26	128	128	128	520	66560	8519680	2097152	968884224.0
BTC_ai_ibc_var26	128	128	128	552	70656	9043968	2097152	1024237568.0
BTC_ai_ibc_var26	128	128	128	584	74752	9568256	2097152	1073913856.0
BTC_ai_ibc_var26	128	128	128	616	78848	10092544	2097152	1132019712.0
BTC_ai_ibc_var26	128	128	128	648	82944	10616832	2097152	1186824192.0
BTC_ai_ibc_var26	128	128	128	680	87040	11141120	2097152	1248296960.0
BTC_ai_ibc_var26	128	128	128	712	91136	11665408	2097152	1312546816.0
BTC_ai_ibc_var26	128	128	128	744	95232	12189696	2097152	1378852864.0
BTC_ai_ibc_var26	128	128	128	776	99328	12713984	2097152	1439539200.0
BTC_ai_ibc_var26	128	128	128	808	103424	13238272	2097152	1498054656.0
BTC_ai_ibc_var26	128	128	128	840	107520	13762560	2097152	1555013632.0
BTC_ai_ibc_var26	128	128	128	872	111616	14286848	2097152	1629011968.0
BTC_ai_ibc_var26	128	128	128	904	115712	14811136	2097152	1685102592.0
BTC_ai_ibc_var26	128	128	128	936	119808	15335424	2097152	1724751872.0
BTC_ai_ibc_var26	128	128	128	968	123904	15859712	2097152	1792212992.0
BTC_ai_ibc_var26	128	128	128	1000	128000	16384000	2097152	1853480960.0


==> figures/data/ai_ibc2/pred/var27.dat <==
BTC_ai_ibc_var27	128	128	128	8	1024	131072	2097152	81403904.0
BTC_ai_ibc_var27	128	128	128	40	5120	655360	2097152	142491648.0
BTC_ai_ibc_var27	128	128	128	72	9216	1179648	2097152	279666688.0
BTC_ai_ibc_var27	128	128	128	104	13312	1703936	2097152	463847424.0
BTC_ai_ibc_var27	128	128	128	136	17408	2228224	2097152	666877952.0
BTC_ai_ibc_var27	128	128	128	168	21504	2752512	2097152	983252992.0
BTC_ai_ibc_var27	128	128	128	200	25600	3276800	2097152	1333772288.0
BTC_ai_ibc_var27	128	128	128	232	29696	3801088	2097152	1202700288.0
BTC_ai_ibc_var27	128	128	128	264	33792	4325376	2097152	1759395840.0
BTC_ai_ibc_var27	128	128	128	296	37888	4849664	2097152	1920991232.0
BTC_ai_ibc_var27	128	128	128	328	41984	5373952	2097152	1995923456.0
BTC_ai_ibc_var27	128	128	128	360	46080	5898240	2097152	2125250560.0
BTC_ai_ibc_var27	128	128	128	392	50176	6422528	2097152	2400452608.0
BTC_ai_ibc_var27	128	128	128	424	54272	6946816	2097152	2503516160.0
BTC_ai_ibc_var27	128	128	128	456	58368	7471104	2097152	2463907840.0
BTC_ai_ibc_var27	128	128	128	488	62464	7995392	2097152	2573877248.0
BTC_ai_ibc_var27	128	128	128	520	66560	8519680	2097152	2677506048.0
BTC_ai_ibc_var27	128	128	128	552	70656	9043968	2097152	2773024768.0
BTC_ai_ibc_var27	128	128	128	584	74752	9568256	2097152	2942435328.0
BTC_ai_ibc_var27	128	128	128	616	78848	10092544	2097152	3007782912.0
BTC_ai_ibc_var27	128	128	128	648	82944	10616832	2097152	3139690496.0
BTC_ai_ibc_var27	128	128	128	680	87040	11141120	2097152	3222151168.0
BTC_ai_ibc_var27	128	128	128	712	91136	11665408	2097152	3335741440.0
BTC_ai_ibc_var27	128	128	128	744	95232	12189696	2097152	3466911744.0
BTC_ai_ibc_var27	128	128	128	776	99328	12713984	2097152	3590266880.0
BTC_ai_ibc_var27	128	128	128	808	103424	13238272	2097152	3737296896.0
BTC_ai_ibc_var27	128	128	128	840	107520	13762560	2097152	3856162816.0
BTC_ai_ibc_var27	128	128	128	872	111616	14286848	2097152	3978067968.0
BTC_ai_ibc_var27	128	128	128	904	115712	14811136	2097152	4113702912.0
BTC_ai_ibc_var27	128	128	128	936	119808	15335424	2097152	4173144064.0
BTC_ai_ibc_var27	128	128	128	968	123904	15859712	2097152	4300390400.0
BTC_ai_ibc_var27	128	128	128	1000	128000	16384000	2097152	4411949056.0


==> figures/data/ai_ibc2/pred/var28.dat <==
BTC_ai_ibc_var28	128	128	128	8	1024	131072	2097152	41370624.0
BTC_ai_ibc_var28	128	128	128	40	5120	655360	2097152	82711552.0
BTC_ai_ibc_var28	128	128	128	72	9216	1179648	2097152	135008256.0
BTC_ai_ibc_var28	128	128	128	104	13312	1703936	2097152	188548096.0
BTC_ai_ibc_var28	128	128	128	136	17408	2228224	2097152	229124096.0
BTC_ai_ibc_var28	128	128	128	168	21504	2752512	2097152	305221632.0
BTC_ai_ibc_var28	128	128	128	200	25600	3276800	2097152	370466816.0
BTC_ai_ibc_var28	128	128	128	232	29696	3801088	2097152	434930688.0
BTC_ai_ibc_var28	128	128	128	264	33792	4325376	2097152	490872832.0
BTC_ai_ibc_var28	128	128	128	296	37888	4849664	2097152	556806144.0
BTC_ai_ibc_var28	128	128	128	328	41984	5373952	2097152	608492544.0
BTC_ai_ibc_var28	128	128	128	360	46080	5898240	2097152	680025088.0
BTC_ai_ibc_var28	128	128	128	392	50176	6422528	2097152	714483712.0
BTC_ai_ibc_var28	128	128	128	424	54272	6946816	2097152	759683072.0
BTC_ai_ibc_var28	128	128	128	456	58368	7471104	2097152	824654848.0
BTC_ai_ibc_var28	128	128	128	488	62464	7995392	2097152	897979392.0
BTC_ai_ibc_var28	128	128	128	520	66560	8519680	2097152	933810176.0
BTC_ai_ibc_var28	128	128	128	552	70656	9043968	2097152	1007244288.0
BTC_ai_ibc_var28	128	128	128	584	74752	9568256	2097152	1014863872.0
BTC_ai_ibc_var28	128	128	128	616	78848	10092544	2097152	1073480704.0
BTC_ai_ibc_var28	128	128	128	648	82944	10616832	2097152	1128651776.0
BTC_ai_ibc_var28	128	128	128	680	87040	11141120	2097152	1195551744.0
BTC_ai_ibc_var28	128	128	128	712	91136	11665408	2097152	1231159296.0
BTC_ai_ibc_var28	128	128	128	744	95232	12189696	2097152	1294794752.0
BTC_ai_ibc_var28	128	128	128	776	99328	12713984	2097152	1386351616.0
BTC_ai_ibc_var28	128	128	128	808	103424	13238272	2097152	1434024960.0
BTC_ai_ibc_var28	128	128	128	840	107520	13762560	2097152	1446686720.0
BTC_ai_ibc_var28	128	128	128	872	111616	14286848	2097152	1563433984.0
BTC_ai_ibc_var28	128	128	128	904	115712	14811136	2097152	1559646208.0
BTC_ai_ibc_var28	128	128	128	936	119808	15335424	2097152	1639831552.0
BTC_ai_ibc_var28	128	128	128	968	123904	15859712	2097152	1687334912.0
BTC_ai_ibc_var28	128	128	128	1000	128000	16384000	2097152	1813382144.0


==> figures/data/ai_ibc2/pred/var29.dat <==
BTC_ai_ibc_var29	128	128	128	8	1024	131072	2097152	99221504.0
BTC_ai_ibc_var29	128	128	128	40	5120	655360	2097152	180166656.0
BTC_ai_ibc_var29	128	128	128	72	9216	1179648	2097152	277798912.0
BTC_ai_ibc_var29	128	128	128	104	13312	1703936	2097152	435331072.0
BTC_ai_ibc_var29	128	128	128	136	17408	2228224	2097152	633954304.0
BTC_ai_ibc_var29	128	128	128	168	21504	2752512	2097152	831455232.0
BTC_ai_ibc_var29	128	128	128	200	25600	3276800	2097152	979058688.0
BTC_ai_ibc_var29	128	128	128	232	29696	3801088	2097152	1200046080.0
BTC_ai_ibc_var29	128	128	128	264	33792	4325376	2097152	1478688768.0
BTC_ai_ibc_var29	128	128	128	296	37888	4849664	2097152	1608187904.0
BTC_ai_ibc_var29	128	128	128	328	41984	5373952	2097152	1742905344.0
BTC_ai_ibc_var29	128	128	128	360	46080	5898240	2097152	1833066496.0
BTC_ai_ibc_var29	128	128	128	392	50176	6422528	2097152	1929461760.0
BTC_ai_ibc_var29	128	128	128	424	54272	6946816	2097152	2060812288.0
BTC_ai_ibc_var29	128	128	128	456	58368	7471104	2097152	2174427136.0
BTC_ai_ibc_var29	128	128	128	488	62464	7995392	2097152	2254315520.0
BTC_ai_ibc_var29	128	128	128	520	66560	8519680	2097152	2385985536.0
BTC_ai_ibc_var29	128	128	128	552	70656	9043968	2097152	2453078016.0
BTC_ai_ibc_var29	128	128	128	584	74752	9568256	2097152	2639224832.0
BTC_ai_ibc_var29	128	128	128	616	78848	10092544	2097152	2699853824.0
BTC_ai_ibc_var29	128	128	128	648	82944	10616832	2097152	2807865344.0
BTC_ai_ibc_var29	128	128	128	680	87040	11141120	2097152	2883543040.0
BTC_ai_ibc_var29	128	128	128	712	91136	11665408	2097152	2991161344.0
BTC_ai_ibc_var29	128	128	128	744	95232	12189696	2097152	3095019520.0
BTC_ai_ibc_var29	128	128	128	776	99328	12713984	2097152	3224928256.0
BTC_ai_ibc_var29	128	128	128	808	103424	13238272	2097152	3314425856.0
BTC_ai_ibc_var29	128	128	128	840	107520	13762560	2097152	3389112320.0
BTC_ai_ibc_var29	128	128	128	872	111616	14286848	2097152	3510845440.0
BTC_ai_ibc_var29	128	128	128	904	115712	14811136	2097152	3607576576.0
BTC_ai_ibc_var29	128	128	128	936	119808	15335424	2097152	3773095936.0
BTC_ai_ibc_var29	128	128	128	968	123904	15859712	2097152	3824459776.0
BTC_ai_ibc_var29	128	128	128	1000	128000	16384000	2097152	3964772352.0


==> figures/data/ai_ibc2/pred/var3.dat <==
BTC_ai_ibc_var3	128	128	128	8	1024	131072	2097152	147849216.0
BTC_ai_ibc_var3	128	128	128	40	5120	655360	2097152	403701760.0
BTC_ai_ibc_var3	128	128	128	72	9216	1179648	2097152	754974720.0
BTC_ai_ibc_var3	128	128	128	104	13312	1703936	2097152	1022361600.0
BTC_ai_ibc_var3	128	128	128	136	17408	2228224	2097152	1415577600.0
BTC_ai_ibc_var3	128	128	128	168	21504	2752512	2097152	1523580928.0
BTC_ai_ibc_var3	128	128	128	200	25600	3276800	2097152	2033188864.0
BTC_ai_ibc_var3	128	128	128	232	29696	3801088	2097152	2476736512.0
BTC_ai_ibc_var3	128	128	128	264	33792	4325376	2097152	2920284160.0
BTC_ai_ibc_var3	128	128	128	296	37888	4849664	2097152	3235905536.0
BTC_ai_ibc_var3	128	128	128	328	41984	5373952	2097152	3728736256.0
BTC_ai_ibc_var3	128	128	128	360	46080	5898240	2097152	4592762880.0
BTC_ai_ibc_var3	128	128	128	392	50176	6422528	2097152	4828692480.0
BTC_ai_ibc_var3	128	128	128	424	54272	6946816	2097152	5369757696.0
BTC_ai_ibc_var3	128	128	128	456	58368	7471104	2097152	5829033984.0
BTC_ai_ibc_var3	128	128	128	488	62464	7995392	2097152	6368002048.0
BTC_ai_ibc_var3	128	128	128	520	66560	8519680	2097152	6785335296.0
BTC_ai_ibc_var3	128	128	128	552	70656	9043968	2097152	7196377088.0
BTC_ai_ibc_var3	128	128	128	584	74752	9568256	2097152	7443841024.0
BTC_ai_ibc_var3	128	128	128	616	78848	10092544	2097152	7803502592.0
BTC_ai_ibc_var3	128	128	128	648	82944	10616832	2097152	8081375232.0
BTC_ai_ibc_var3	128	128	128	680	87040	11141120	2097152	8412725248.0
BTC_ai_ibc_var3	128	128	128	712	91136	11665408	2097152	8784969728.0
BTC_ai_ibc_var3	128	128	128	744	95232	12189696	2097152	9097445376.0
BTC_ai_ibc_var3	128	128	128	776	99328	12713984	2097152	9408872448.0
BTC_ai_ibc_var3	128	128	128	808	103424	13238272	2097152	9796845568.0
BTC_ai_ibc_var3	128	128	128	840	107520	13762560	2097152	10070523904.0
BTC_ai_ibc_var3	128	128	128	872	111616	14286848	2097152	10412359680.0
BTC_ai_ibc_var3	128	128	128	904	115712	14811136	2097152	10759438336.0
BTC_ai_ibc_var3	128	128	128	936	119808	15335424	2097152	11058282496.0
BTC_ai_ibc_var3	128	128	128	968	123904	15859712	2097152	11399069696.0
BTC_ai_ibc_var3	128	128	128	1000	128000	16384000	2097152	11667505152.0


==> figures/data/ai_ibc2/pred/var30.dat <==
BTC_ai_ibc_var30	128	128	128	8	1024	131072	2097152	53878784.0
BTC_ai_ibc_var30	128	128	128	40	5120	655360	2097152	98032640.0
BTC_ai_ibc_var30	128	128	128	72	9216	1179648	2097152	137302016.0
BTC_ai_ibc_var30	128	128	128	104	13312	1703936	2097152	195403776.0
BTC_ai_ibc_var30	128	128	128	136	17408	2228224	2097152	248519680.0
BTC_ai_ibc_var30	128	128	128	168	21504	2752512	2097152	315988992.0
BTC_ai_ibc_var30	128	128	128	200	25600	3276800	2097152	379770880.0
BTC_ai_ibc_var30	128	128	128	232	29696	3801088	2097152	437372928.0
BTC_ai_ibc_var30	128	128	128	264	33792	4325376	2097152	502462464.0
BTC_ai_ibc_var30	128	128	128	296	37888	4849664	2097152	561481728.0
BTC_ai_ibc_var30	128	128	128	328	41984	5373952	2097152	620456960.0
BTC_ai_ibc_var30	128	128	128	360	46080	5898240	2097152	669655040.0
BTC_ai_ibc_var30	128	128	128	392	50176	6422528	2097152	723183616.0
BTC_ai_ibc_var30	128	128	128	424	54272	6946816	2097152	773927936.0
BTC_ai_ibc_var30	128	128	128	456	58368	7471104	2097152	828972032.0
BTC_ai_ibc_var30	128	128	128	488	62464	7995392	2097152	872858624.0
BTC_ai_ibc_var30	128	128	128	520	66560	8519680	2097152	931578880.0
BTC_ai_ibc_var30	128	128	128	552	70656	9043968	2097152	983321600.0
BTC_ai_ibc_var30	128	128	128	584	74752	9568256	2097152	1030081536.0
BTC_ai_ibc_var30	128	128	128	616	78848	10092544	2097152	1079403520.0
BTC_ai_ibc_var30	128	128	128	648	82944	10616832	2097152	1140973568.0
BTC_ai_ibc_var30	128	128	128	680	87040	11141120	2097152	1194695680.0
BTC_ai_ibc_var30	128	128	128	712	91136	11665408	2097152	1243561984.0
BTC_ai_ibc_var30	128	128	128	744	95232	12189696	2097152	1303068672.0
BTC_ai_ibc_var30	128	128	128	776	99328	12713984	2097152	1350714368.0
BTC_ai_ibc_var30	128	128	128	808	103424	13238272	2097152	1411784704.0
BTC_ai_ibc_var30	128	128	128	840	107520	13762560	2097152	1469897728.0
BTC_ai_ibc_var30	128	128	128	872	111616	14286848	2097152	1534071808.0
BTC_ai_ibc_var30	128	128	128	904	115712	14811136	2097152	1586383872.0
BTC_ai_ibc_var30	128	128	128	936	119808	15335424	2097152	1651934208.0
BTC_ai_ibc_var30	128	128	128	968	123904	15859712	2097152	1729096704.0
BTC_ai_ibc_var30	128	128	128	1000	128000	16384000	2097152	1758973952.0


==> figures/data/ai_ibc2/pred/var31.dat <==
BTC_ai_ibc_var31	128	128	128	8	1024	131072	2097152	19658176.0
BTC_ai_ibc_var31	128	128	128	40	5120	655360	2097152	96158464.0
BTC_ai_ibc_var31	128	128	128	72	9216	1179648	2097152	181397696.0
BTC_ai_ibc_var31	128	128	128	104	13312	1703936	2097152	263359616.0
BTC_ai_ibc_var31	128	128	128	136	17408	2228224	2097152	378272576.0
BTC_ai_ibc_var31	128	128	128	168	21504	2752512	2097152	462294336.0
BTC_ai_ibc_var31	128	128	128	200	25600	3276800	2097152	546980800.0
BTC_ai_ibc_var31	128	128	128	232	29696	3801088	2097152	637591680.0
BTC_ai_ibc_var31	128	128	128	264	33792	4325376	2097152	721917504.0
BTC_ai_ibc_var31	128	128	128	296	37888	4849664	2097152	806912576.0
BTC_ai_ibc_var31	128	128	128	328	41984	5373952	2097152	897594304.0
BTC_ai_ibc_var31	128	128	128	360	46080	5898240	2097152	987788160.0
BTC_ai_ibc_var31	128	128	128	392	50176	6422528	2097152	1096016320.0
BTC_ai_ibc_var31	128	128	128	424	54272	6946816	2097152	1156326016.0
BTC_ai_ibc_var31	128	128	128	456	58368	7471104	2097152	1247696256.0
BTC_ai_ibc_var31	128	128	128	488	62464	7995392	2097152	1337038016.0
BTC_ai_ibc_var31	128	128	128	520	66560	8519680	2097152	1424084480.0
BTC_ai_ibc_var31	128	128	128	552	70656	9043968	2097152	1505582208.0
BTC_ai_ibc_var31	128	128	128	584	74752	9568256	2097152	1601734464.0
BTC_ai_ibc_var31	128	128	128	616	78848	10092544	2097152	1682700096.0
BTC_ai_ibc_var31	128	128	128	648	82944	10616832	2097152	1770802560.0
BTC_ai_ibc_var31	128	128	128	680	87040	11141120	2097152	1862030400.0
BTC_ai_ibc_var31	128	128	128	712	91136	11665408	2097152	1953221056.0
BTC_ai_ibc_var31	128	128	128	744	95232	12189696	2097152	2034018624.0
BTC_ai_ibc_var31	128	128	128	776	99328	12713984	2097152	2121981312.0
BTC_ai_ibc_var31	128	128	128	808	103424	13238272	2097152	2204521344.0
BTC_ai_ibc_var31	128	128	128	840	107520	13762560	2097152	2302312320.0
BTC_ai_ibc_var31	128	128	128	872	111616	14286848	2097152	2373402624.0
BTC_ai_ibc_var31	128	128	128	904	115712	14811136	2097152	2464614976.0
BTC_ai_ibc_var31	128	128	128	936	119808	15335424	2097152	2543374080.0
BTC_ai_ibc_var31	128	128	128	968	123904	15859712	2097152	2642438656.0
BTC_ai_ibc_var31	128	128	128	1000	128000	16384000	2097152	2723128000.0


==> figures/data/ai_ibc2/pred/var32.dat <==
BTC_ai_ibc_var32	128	128	128	8	1024	131072	2097152	26664960.0
BTC_ai_ibc_var32	128	128	128	40	5120	655360	2097152	158428160.0
BTC_ai_ibc_var32	128	128	128	72	9216	1179648	2097152	353263104.0
BTC_ai_ibc_var32	128	128	128	104	13312	1703936	2097152	591365632.0
BTC_ai_ibc_var32	128	128	128	136	17408	2228224	2097152	853366272.0
BTC_ai_ibc_var32	128	128	128	168	21504	2752512	2097152	1092607488.0
BTC_ai_ibc_var32	128	128	128	200	25600	3276800	2097152	1314739200.0
BTC_ai_ibc_var32	128	128	128	232	29696	3801088	2097152	1497732608.0
BTC_ai_ibc_var32	128	128	128	264	33792	4325376	2097152	1745745408.0
BTC_ai_ibc_var32	128	128	128	296	37888	4849664	2097152	1930052608.0
BTC_ai_ibc_var32	128	128	128	328	41984	5373952	2097152	2117295104.0
BTC_ai_ibc_var32	128	128	128	360	46080	5898240	2097152	2383764480.0
BTC_ai_ibc_var32	128	128	128	392	50176	6422528	2097152	2559327232.0
BTC_ai_ibc_var32	128	128	128	424	54272	6946816	2097152	2771182592.0
BTC_ai_ibc_var32	128	128	128	456	58368	7471104	2097152	2912971776.0
BTC_ai_ibc_var32	128	128	128	488	62464	7995392	2097152	3253905920.0
BTC_ai_ibc_var32	128	128	128	520	66560	8519680	2097152	3421916160.0
BTC_ai_ibc_var32	128	128	128	552	70656	9043968	2097152	3639207936.0
BTC_ai_ibc_var32	128	128	128	584	74752	9568256	2097152	3810184192.0
BTC_ai_ibc_var32	128	128	128	616	78848	10092544	2097152	4013047808.0
BTC_ai_ibc_var32	128	128	128	648	82944	10616832	2097152	4290195456.0
BTC_ai_ibc_var32	128	128	128	680	87040	11141120	2097152	4522598400.0
BTC_ai_ibc_var32	128	128	128	712	91136	11665408	2097152	4630711296.0
BTC_ai_ibc_var32	128	128	128	744	95232	12189696	2097152	4779694080.0
BTC_ai_ibc_var32	128	128	128	776	99328	12713984	2097152	4914401792.0
BTC_ai_ibc_var32	128	128	128	808	103424	13238272	2097152	5098027520.0
BTC_ai_ibc_var32	128	128	128	840	107520	13762560	2097152	5466370560.0
BTC_ai_ibc_var32	128	128	128	872	111616	14286848	2097152	5886627840.0
BTC_ai_ibc_var32	128	128	128	904	115712	14811136	2097152	5833504768.0
BTC_ai_ibc_var32	128	128	128	936	119808	15335424	2097152	6066777600.0
BTC_ai_ibc_var32	128	128	128	968	123904	15859712	2097152	6388738048.0
BTC_ai_ibc_var32	128	128	128	1000	128000	16384000	2097152	6526016000.0


==> figures/data/ai_ibc2/pred/var33.dat <==
BTC_ai_ibc_var33	128	128	128	8	1024	131072	2097152	20122240.0
BTC_ai_ibc_var33	128	128	128	40	5120	655360	2097152	96486336.0
BTC_ai_ibc_var33	128	128	128	72	9216	1179648	2097152	186670528.0
BTC_ai_ibc_var33	128	128	128	104	13312	1703936	2097152	276761472.0
BTC_ai_ibc_var33	128	128	128	136	17408	2228224	2097152	367127104.0
BTC_ai_ibc_var33	128	128	128	168	21504	2752512	2097152	462958272.0
BTC_ai_ibc_var33	128	128	128	200	25600	3276800	2097152	540371200.0
BTC_ai_ibc_var33	128	128	128	232	29696	3801088	2097152	630483200.0
BTC_ai_ibc_var33	128	128	128	264	33792	4325376	2097152	712574016.0
BTC_ai_ibc_var33	128	128	128	296	37888	4849664	2097152	801345408.0
BTC_ai_ibc_var33	128	128	128	328	41984	5373952	2097152	890840128.0
BTC_ai_ibc_var33	128	128	128	360	46080	5898240	2097152	976161600.0
BTC_ai_ibc_var33	128	128	128	392	50176	6422528	2097152	1069203520.0
BTC_ai_ibc_var33	128	128	128	424	54272	6946816	2097152	1149525056.0
BTC_ai_ibc_var33	128	128	128	456	58368	7471104	2097152	1241370624.0
BTC_ai_ibc_var33	128	128	128	488	62464	7995392	2097152	1334395008.0
BTC_ai_ibc_var33	128	128	128	520	66560	8519680	2097152	1422478720.0
BTC_ai_ibc_var33	128	128	128	552	70656	9043968	2097152	1518494592.0
BTC_ai_ibc_var33	128	128	128	584	74752	9568256	2097152	1604649792.0
BTC_ai_ibc_var33	128	128	128	616	78848	10092544	2097152	1701924224.0
BTC_ai_ibc_var33	128	128	128	648	82944	10616832	2097152	1788210432.0
BTC_ai_ibc_var33	128	128	128	680	87040	11141120	2097152	1875391040.0
BTC_ai_ibc_var33	128	128	128	712	91136	11665408	2097152	1977320832.0
BTC_ai_ibc_var33	128	128	128	744	95232	12189696	2097152	2060118144.0
BTC_ai_ibc_var33	128	128	128	776	99328	12713984	2097152	2161296576.0
BTC_ai_ibc_var33	128	128	128	808	103424	13238272	2097152	2254067904.0
BTC_ai_ibc_var33	128	128	128	840	107520	13762560	2097152	2344003200.0
BTC_ai_ibc_var33	128	128	128	872	111616	14286848	2097152	2429126912.0
BTC_ai_ibc_var33	128	128	128	904	115712	14811136	2097152	2525747072.0
BTC_ai_ibc_var33	128	128	128	936	119808	15335424	2097152	2609358336.0
BTC_ai_ibc_var33	128	128	128	968	123904	15859712	2097152	2704653952.0
BTC_ai_ibc_var33	128	128	128	1000	128000	16384000	2097152	2871840000.0


==> figures/data/ai_ibc2/pred/var34.dat <==
BTC_ai_ibc_var34	128	128	128	8	1024	131072	2097152	20758528.0
BTC_ai_ibc_var34	128	128	128	40	5120	655360	2097152	150154240.0
BTC_ai_ibc_var34	128	128	128	72	9216	1179648	2097152	346083840.0
BTC_ai_ibc_var34	128	128	128	104	13312	1703936	2097152	530010624.0
BTC_ai_ibc_var34	128	128	128	136	17408	2228224	2097152	752800256.0
BTC_ai_ibc_var34	128	128	128	168	21504	2752512	2097152	880900608.0
BTC_ai_ibc_var34	128	128	128	200	25600	3276800	2097152	1078732800.0
BTC_ai_ibc_var34	128	128	128	232	29696	3801088	2097152	1288271872.0
BTC_ai_ibc_var34	128	128	128	264	33792	4325376	2097152	1415682048.0
BTC_ai_ibc_var34	128	128	128	296	37888	4849664	2097152	1587355648.0
BTC_ai_ibc_var34	128	128	128	328	41984	5373952	2097152	1824330752.0
BTC_ai_ibc_var34	128	128	128	360	46080	5898240	2097152	1938700800.0
BTC_ai_ibc_var34	128	128	128	392	50176	6422528	2097152	2152726016.0
BTC_ai_ibc_var34	128	128	128	424	54272	6946816	2097152	2333885952.0
BTC_ai_ibc_var34	128	128	128	456	58368	7471104	2097152	2482682880.0
BTC_ai_ibc_var34	128	128	128	488	62464	7995392	2097152	2683796992.0
BTC_ai_ibc_var34	128	128	128	520	66560	8519680	2097152	2822743040.0
BTC_ai_ibc_var34	128	128	128	552	70656	9043968	2097152	3068307456.0
BTC_ai_ibc_var34	128	128	128	584	74752	9568256	2097152	3232986624.0
BTC_ai_ibc_var34	128	128	128	616	78848	10092544	2097152	3389517824.0
BTC_ai_ibc_var34	128	128	128	648	82944	10616832	2097152	3565347840.0
BTC_ai_ibc_var34	128	128	128	680	87040	11141120	2097152	3849213440.0
BTC_ai_ibc_var34	128	128	128	712	91136	11665408	2097152	4083348480.0
BTC_ai_ibc_var34	128	128	128	744	95232	12189696	2097152	4214730240.0
BTC_ai_ibc_var34	128	128	128	776	99328	12713984	2097152	4318235136.0
BTC_ai_ibc_var34	128	128	128	808	103424	13238272	2097152	4618915840.0
BTC_ai_ibc_var34	128	128	128	840	107520	13762560	2097152	4708354560.0
BTC_ai_ibc_var34	128	128	128	872	111616	14286848	2097152	5109557248.0
BTC_ai_ibc_var34	128	128	128	904	115712	14811136	2097152	5019875840.0
BTC_ai_ibc_var34	128	128	128	936	119808	15335424	2097152	5317438464.0
BTC_ai_ibc_var34	128	128	128	968	123904	15859712	2097152	5592530944.0
BTC_ai_ibc_var34	128	128	128	1000	128000	16384000	2097152	5693184000.0


==> figures/data/ai_ibc2/pred/var35.dat <==
BTC_ai_ibc_var35	128	128	128	8	1024	131072	2097152	7729088.0
BTC_ai_ibc_var35	128	128	128	40	5120	655360	2097152	22245312.0
BTC_ai_ibc_var35	128	128	128	72	9216	1179648	2097152	41271296.0
BTC_ai_ibc_var35	128	128	128	104	13312	1703936	2097152	62484480.0
BTC_ai_ibc_var35	128	128	128	136	17408	2228224	2097152	83628096.0
BTC_ai_ibc_var35	128	128	128	168	21504	2752512	2097152	104719104.0
BTC_ai_ibc_var35	128	128	128	200	25600	3276800	2097152	124879296.0
BTC_ai_ibc_var35	128	128	128	232	29696	3801088	2097152	138493376.0
BTC_ai_ibc_var35	128	128	128	264	33792	4325376	2097152	149122304.0
BTC_ai_ibc_var35	128	128	128	296	37888	4849664	2097152	168877824.0
BTC_ai_ibc_var35	128	128	128	328	41984	5373952	2097152	187157248.0
BTC_ai_ibc_var35	128	128	128	360	46080	5898240	2097152	202271552.0
BTC_ai_ibc_var35	128	128	128	392	50176	6422528	2097152	218602496.0
BTC_ai_ibc_var35	128	128	128	424	54272	6946816	2097152	236629056.0
BTC_ai_ibc_var35	128	128	128	456	58368	7471104	2097152	254367808.0
BTC_ai_ibc_var35	128	128	128	488	62464	7995392	2097152	271359616.0
BTC_ai_ibc_var35	128	128	128	520	66560	8519680	2097152	305323968.0
BTC_ai_ibc_var35	128	128	128	552	70656	9043968	2097152	324024832.0
BTC_ai_ibc_var35	128	128	128	584	74752	9568256	2097152	336716224.0
BTC_ai_ibc_var35	128	128	128	616	78848	10092544	2097152	354101568.0
BTC_ai_ibc_var35	128	128	128	648	82944	10616832	2097152	372496576.0
BTC_ai_ibc_var35	128	128	128	680	87040	11141120	2097152	388896832.0
BTC_ai_ibc_var35	128	128	128	712	91136	11665408	2097152	404516352.0
BTC_ai_ibc_var35	128	128	128	744	95232	12189696	2097152	419704960.0
BTC_ai_ibc_var35	128	128	128	776	99328	12713984	2097152	439057344.0
BTC_ai_ibc_var35	128	128	128	808	103424	13238272	2097152	458228096.0
BTC_ai_ibc_var35	128	128	128	840	107520	13762560	2097152	474362496.0
BTC_ai_ibc_var35	128	128	128	872	111616	14286848	2097152	493759936.0
BTC_ai_ibc_var35	128	128	128	904	115712	14811136	2097152	509340672.0
BTC_ai_ibc_var35	128	128	128	936	119808	15335424	2097152	525897408.0
BTC_ai_ibc_var35	128	128	128	968	123904	15859712	2097152	544985216.0
BTC_ai_ibc_var35	128	128	128	1000	128000	16384000	2097152	559122048.0


==> figures/data/ai_ibc2/pred/var36.dat <==
BTC_ai_ibc_var36	128	128	128	8	1024	131072	2097152	5832192.0
BTC_ai_ibc_var36	128	128	128	40	5120	655360	2097152	21113344.0
BTC_ai_ibc_var36	128	128	128	72	9216	1179648	2097152	40277184.0
BTC_ai_ibc_var36	128	128	128	104	13312	1703936	2097152	60699328.0
BTC_ai_ibc_var36	128	128	128	136	17408	2228224	2097152	82198080.0
BTC_ai_ibc_var36	128	128	128	168	21504	2752512	2097152	99590784.0
BTC_ai_ibc_var36	128	128	128	200	25600	3276800	2097152	117960576.0
BTC_ai_ibc_var36	128	128	128	232	29696	3801088	2097152	135854080.0
BTC_ai_ibc_var36	128	128	128	264	33792	4325376	2097152	147092352.0
BTC_ai_ibc_var36	128	128	128	296	37888	4849664	2097152	164306496.0
BTC_ai_ibc_var36	128	128	128	328	41984	5373952	2097152	181435584.0
BTC_ai_ibc_var36	128	128	128	360	46080	5898240	2097152	198427968.0
BTC_ai_ibc_var36	128	128	128	392	50176	6422528	2097152	216333440.0
BTC_ai_ibc_var36	128	128	128	424	54272	6946816	2097152	243379072.0
BTC_ai_ibc_var36	128	128	128	456	58368	7471104	2097152	251104256.0
BTC_ai_ibc_var36	128	128	128	488	62464	7995392	2097152	269644608.0
BTC_ai_ibc_var36	128	128	128	520	66560	8519680	2097152	299293824.0
BTC_ai_ibc_var36	128	128	128	552	70656	9043968	2097152	317418368.0
BTC_ai_ibc_var36	128	128	128	584	74752	9568256	2097152	332513344.0
BTC_ai_ibc_var36	128	128	128	616	78848	10092544	2097152	348791296.0
BTC_ai_ibc_var36	128	128	128	648	82944	10616832	2097152	369358272.0
BTC_ai_ibc_var36	128	128	128	680	87040	11141120	2097152	385486848.0
BTC_ai_ibc_var36	128	128	128	712	91136	11665408	2097152	399772544.0
BTC_ai_ibc_var36	128	128	128	744	95232	12189696	2097152	418666432.0
BTC_ai_ibc_var36	128	128	128	776	99328	12713984	2097152	441410432.0
BTC_ai_ibc_var36	128	128	128	808	103424	13238272	2097152	453813440.0
BTC_ai_ibc_var36	128	128	128	840	107520	13762560	2097152	475170560.0
BTC_ai_ibc_var36	128	128	128	872	111616	14286848	2097152	487025024.0
BTC_ai_ibc_var36	128	128	128	904	115712	14811136	2097152	502258368.0
BTC_ai_ibc_var36	128	128	128	936	119808	15335424	2097152	515998016.0
BTC_ai_ibc_var36	128	128	128	968	123904	15859712	2097152	547427584.0
BTC_ai_ibc_var36	128	128	128	1000	128000	16384000	2097152	562100416.0


==> figures/data/ai_ibc2/pred/var4.dat <==
BTC_ai_ibc_var4	128	128	128	8	1024	131072	2097152	149291008.0
BTC_ai_ibc_var4	128	128	128	40	5120	655360	2097152	350879744.0
BTC_ai_ibc_var4	128	128	128	72	9216	1179648	2097152	695468032.0
BTC_ai_ibc_var4	128	128	128	104	13312	1703936	2097152	868745216.0
BTC_ai_ibc_var4	128	128	128	136	17408	2228224	2097152	1283194880.0
BTC_ai_ibc_var4	128	128	128	168	21504	2752512	2097152	1611923456.0
BTC_ai_ibc_var4	128	128	128	200	25600	3276800	2097152	2158493696.0
BTC_ai_ibc_var4	128	128	128	232	29696	3801088	2097152	2383544320.0
BTC_ai_ibc_var4	128	128	128	264	33792	4325376	2097152	2783444992.0
BTC_ai_ibc_var4	128	128	128	296	37888	4849664	2097152	3097886720.0
BTC_ai_ibc_var4	128	128	128	328	41984	5373952	2097152	3458859008.0
BTC_ai_ibc_var4	128	128	128	360	46080	5898240	2097152	3878682624.0
BTC_ai_ibc_var4	128	128	128	392	50176	6422528	2097152	4275699712.0
BTC_ai_ibc_var4	128	128	128	424	54272	6946816	2097152	4832755712.0
BTC_ai_ibc_var4	128	128	128	456	58368	7471104	2097152	5220728832.0
BTC_ai_ibc_var4	128	128	128	488	62464	7995392	2097152	5584715776.0
BTC_ai_ibc_var4	128	128	128	520	66560	8519680	2097152	5908332544.0
BTC_ai_ibc_var4	128	128	128	552	70656	9043968	2097152	6239027200.0
BTC_ai_ibc_var4	128	128	128	584	74752	9568256	2097152	6553075712.0
BTC_ai_ibc_var4	128	128	128	616	78848	10092544	2097152	6828982272.0
BTC_ai_ibc_var4	128	128	128	648	82944	10616832	2097152	7176847360.0
BTC_ai_ibc_var4	128	128	128	680	87040	11141120	2097152	7443054592.0
BTC_ai_ibc_var4	128	128	128	712	91136	11665408	2097152	7673479168.0
BTC_ai_ibc_var4	128	128	128	744	95232	12189696	2097152	8030257152.0
BTC_ai_ibc_var4	128	128	128	776	99328	12713984	2097152	8291876864.0
BTC_ai_ibc_var4	128	128	128	808	103424	13238272	2097152	8596619264.0
BTC_ai_ibc_var4	128	128	128	840	107520	13762560	2097152	8872001536.0
BTC_ai_ibc_var4	128	128	128	872	111616	14286848	2097152	9196797952.0
BTC_ai_ibc_var4	128	128	128	904	115712	14811136	2097152	9469296640.0
BTC_ai_ibc_var4	128	128	128	936	119808	15335424	2097152	9762897920.0
BTC_ai_ibc_var4	128	128	128	968	123904	15859712	2097152	10060955648.0
BTC_ai_ibc_var4	128	128	128	1000	128000	16384000	2097152	10356129792.0


==> figures/data/ai_ibc2/pred/var5.dat <==
BTC_ai_ibc_var5	128	128	128	8	1024	131072	2097152	150994944.0
BTC_ai_ibc_var5	128	128	128	40	5120	655360	2097152	358612992.0
BTC_ai_ibc_var5	128	128	128	72	9216	1179648	2097152	742391808.0
BTC_ai_ibc_var5	128	128	128	104	13312	1703936	2097152	902823936.0
BTC_ai_ibc_var5	128	128	128	136	17408	2228224	2097152	1223688192.0
BTC_ai_ibc_var5	128	128	128	168	21504	2752512	2097152	1474297856.0
BTC_ai_ibc_var5	128	128	128	200	25600	3276800	2097152	1891631104.0
BTC_ai_ibc_var5	128	128	128	232	29696	3801088	2097152	2025848832.0
BTC_ai_ibc_var5	128	128	128	264	33792	4325376	2097152	2561671168.0
BTC_ai_ibc_var5	128	128	128	296	37888	4849664	2097152	3052404736.0
BTC_ai_ibc_var5	128	128	128	328	41984	5373952	2097152	3908042752.0
BTC_ai_ibc_var5	128	128	128	360	46080	5898240	2097152	4825546752.0
BTC_ai_ibc_var5	128	128	128	392	50176	6422528	2097152	5363466240.0
BTC_ai_ibc_var5	128	128	128	424	54272	6946816	2097152	5715787776.0
BTC_ai_ibc_var5	128	128	128	456	58368	7471104	2097152	6058672128.0
BTC_ai_ibc_var5	128	128	128	488	62464	7995392	2097152	6374293504.0
BTC_ai_ibc_var5	128	128	128	520	66560	8519680	2097152	6925844480.0
BTC_ai_ibc_var5	128	128	128	552	70656	9043968	2097152	7003439104.0
BTC_ai_ibc_var5	128	128	128	584	74752	9568256	2097152	7389315072.0
BTC_ai_ibc_var5	128	128	128	616	78848	10092544	2097152	7675576320.0
BTC_ai_ibc_var5	128	128	128	648	82944	10616832	2097152	8009023488.0
BTC_ai_ibc_var5	128	128	128	680	87040	11141120	2097152	8395948032.0
BTC_ai_ibc_var5	128	128	128	712	91136	11665408	2097152	8664383488.0
BTC_ai_ibc_var5	128	128	128	744	95232	12189696	2097152	9056550912.0
BTC_ai_ibc_var5	128	128	128	776	99328	12713984	2097152	9305063424.0
BTC_ai_ibc_var5	128	128	128	808	103424	13238272	2097152	9663676416.0
BTC_ai_ibc_var5	128	128	128	840	107520	13762560	2097152	9973006336.0
BTC_ai_ibc_var5	128	128	128	872	111616	14286848	2097152	10331619328.0
BTC_ai_ibc_var5	128	128	128	904	115712	14811136	2097152	10839130112.0
BTC_ai_ibc_var5	128	128	128	936	119808	15335424	2097152	10981736448.0
BTC_ai_ibc_var5	128	128	128	968	123904	15859712	2097152	11277434880.0
BTC_ai_ibc_var5	128	128	128	1000	128000	16384000	2097152	11835277312.0


==> figures/data/ai_ibc2/pred/var6.dat <==
BTC_ai_ibc_var6	128	128	128	8	1024	131072	2097152	149159936.0
BTC_ai_ibc_var6	128	128	128	40	5120	655360	2097152	363855872.0
BTC_ai_ibc_var6	128	128	128	72	9216	1179648	2097152	700317696.0
BTC_ai_ibc_var6	128	128	128	104	13312	1703936	2097152	950403072.0
BTC_ai_ibc_var6	128	128	128	136	17408	2228224	2097152	1312292864.0
BTC_ai_ibc_var6	128	128	128	168	21504	2752512	2097152	1582170112.0
BTC_ai_ibc_var6	128	128	128	200	25600	3276800	2097152	2052849664.0
BTC_ai_ibc_var6	128	128	128	232	29696	3801088	2097152	2359558144.0
BTC_ai_ibc_var6	128	128	128	264	33792	4325376	2097152	2747138048.0
BTC_ai_ibc_var6	128	128	128	296	37888	4849664	2097152	3215458304.0
BTC_ai_ibc_var6	128	128	128	328	41984	5373952	2097152	3768320000.0
BTC_ai_ibc_var6	128	128	128	360	46080	5898240	2097152	4106878976.0
BTC_ai_ibc_var6	128	128	128	392	50176	6422528	2097152	4364828672.0
BTC_ai_ibc_var6	128	128	128	424	54272	6946816	2097152	5071699968.0
BTC_ai_ibc_var6	128	128	128	456	58368	7471104	2097152	5207228416.0
BTC_ai_ibc_var6	128	128	128	488	62464	7995392	2097152	5567676416.0
BTC_ai_ibc_var6	128	128	128	520	66560	8519680	2097152	6808141824.0
BTC_ai_ibc_var6	128	128	128	552	70656	9043968	2097152	6649020416.0
BTC_ai_ibc_var6	128	128	128	584	74752	9568256	2097152	6727401472.0
BTC_ai_ibc_var6	128	128	128	616	78848	10092544	2097152	6923747328.0
BTC_ai_ibc_var6	128	128	128	648	82944	10616832	2097152	7348944896.0
BTC_ai_ibc_var6	128	128	128	680	87040	11141120	2097152	7475822592.0
BTC_ai_ibc_var6	128	128	128	712	91136	11665408	2097152	7771258880.0
BTC_ai_ibc_var6	128	128	128	744	95232	12189696	2097152	8039432192.0
BTC_ai_ibc_var6	128	128	128	776	99328	12713984	2097152	8411021312.0
BTC_ai_ibc_var6	128	128	128	808	103424	13238272	2097152	8665300992.0
BTC_ai_ibc_var6	128	128	128	840	107520	13762560	2097152	8955232256.0
BTC_ai_ibc_var6	128	128	128	872	111616	14286848	2097152	9274654720.0
BTC_ai_ibc_var6	128	128	128	904	115712	14811136	2097152	9593815040.0
BTC_ai_ibc_var6	128	128	128	936	119808	15335424	2097152	9869459456.0
BTC_ai_ibc_var6	128	128	128	968	123904	15859712	2097152	10097786880.0
BTC_ai_ibc_var6	128	128	128	1000	128000	16384000	2097152	10361241600.0


==> figures/data/ai_ibc2/pred/var7.dat <==
BTC_ai_ibc_var7	128	128	128	8	1024	131072	2097152	148373504.0
BTC_ai_ibc_var7	128	128	128	40	5120	655360	2097152	684089344.0
BTC_ai_ibc_var7	128	128	128	72	9216	1179648	2097152	1263468544.0
BTC_ai_ibc_var7	128	128	128	104	13312	1703936	2097152	1683382272.0
BTC_ai_ibc_var7	128	128	128	136	17408	2228224	2097152	2445893632.0
BTC_ai_ibc_var7	128	128	128	168	21504	2752512	2097152	2886696960.0
BTC_ai_ibc_var7	128	128	128	200	25600	3276800	2097152	3687424000.0
BTC_ai_ibc_var7	128	128	128	232	29696	3801088	2097152	4572708864.0
BTC_ai_ibc_var7	128	128	128	264	33792	4325376	2097152	8319049728.0
BTC_ai_ibc_var7	128	128	128	296	37888	4849664	2097152	7908589568.0
BTC_ai_ibc_var7	128	128	128	328	41984	5373952	2097152	11260108800.0
BTC_ai_ibc_var7	128	128	128	360	46080	5898240	2097152	8886804480.0
BTC_ai_ibc_var7	128	128	128	392	50176	6422528	2097152	11752022016.0
BTC_ai_ibc_var7	128	128	128	424	54272	6946816	2097152	10941235200.0
BTC_ai_ibc_var7	128	128	128	456	58368	7471104	2097152	15636553728.0
BTC_ai_ibc_var7	128	128	128	488	62464	7995392	2097152	17286537216.0
BTC_ai_ibc_var7	128	128	128	520	66560	8519680	2097152	16765665280.0
BTC_ai_ibc_var7	128	128	128	552	70656	9043968	2097152	17741438976.0
BTC_ai_ibc_var7	128	128	128	584	74752	9568256	2097152	27618172928.0
BTC_ai_ibc_var7	128	128	128	616	78848	10092544	2097152	21928574976.0
BTC_ai_ibc_var7	128	128	128	648	82944	10616832	2097152	23333806080.0
BTC_ai_ibc_var7	128	128	128	680	87040	11141120	2097152	21611683840.0
BTC_ai_ibc_var7	128	128	128	712	91136	11665408	2097152	19650379776.0
BTC_ai_ibc_var7	128	128	128	744	95232	12189696	2097152	23799619584.0
BTC_ai_ibc_var7	128	128	128	776	99328	12713984	2097152	28848029696.0
BTC_ai_ibc_var7	128	128	128	808	103424	13238272	2097152	25422446592.0
BTC_ai_ibc_var7	128	128	128	840	107520	13762560	2097152	27313520640.0
BTC_ai_ibc_var7	128	128	128	872	111616	14286848	2097152	27509325824.0
BTC_ai_ibc_var7	128	128	128	904	115712	14811136	2097152	27551490048.0
BTC_ai_ibc_var7	128	128	128	936	119808	15335424	2097152	22288121856.0
BTC_ai_ibc_var7	128	128	128	968	123904	15859712	2097152	22199631872.0
BTC_ai_ibc_var7	128	128	128	1000	128000	16384000	2097152	24627200000.0


==> figures/data/ai_ibc2/pred/var8.dat <==
BTC_ai_ibc_var8	128	128	128	8	1024	131072	2097152	267386880.0
BTC_ai_ibc_var8	128	128	128	40	5120	655360	2097152	1425408000.0
BTC_ai_ibc_var8	128	128	128	72	9216	1179648	2097152	2519138304.0
BTC_ai_ibc_var8	128	128	128	104	13312	1703936	2097152	3752067072.0
BTC_ai_ibc_var8	128	128	128	136	17408	2228224	2097152	5074780160.0
BTC_ai_ibc_var8	128	128	128	168	21504	2752512	2097152	6776684544.0
BTC_ai_ibc_var8	128	128	128	200	25600	3276800	2097152	12107776000.0
BTC_ai_ibc_var8	128	128	128	232	29696	3801088	2097152	15476129792.0
BTC_ai_ibc_var8	128	128	128	264	33792	4325376	2097152	19159252992.0
BTC_ai_ibc_var8	128	128	128	296	37888	4849664	2097152	21493710848.0
BTC_ai_ibc_var8	128	128	128	328	41984	5373952	2097152	24518656000.0
BTC_ai_ibc_var8	128	128	128	360	46080	5898240	2097152	27760066560.0
BTC_ai_ibc_var8	128	128	128	392	50176	6422528	2097152	28281602048.0
BTC_ai_ibc_var8	128	128	128	424	54272	6946816	2097152	31100895232.0
BTC_ai_ibc_var8	128	128	128	456	58368	7471104	2097152	33134346240.0
BTC_ai_ibc_var8	128	128	128	488	62464	7995392	2097152	35803365376.0
BTC_ai_ibc_var8	128	128	128	520	66560	8519680	2097152	38777323520.0
BTC_ai_ibc_var8	128	128	128	552	70656	9043968	2097152	39422656512.0
BTC_ai_ibc_var8	128	128	128	584	74752	9568256	2097152	42506977280.0
BTC_ai_ibc_var8	128	128	128	616	78848	10092544	2097152	44023676928.0
BTC_ai_ibc_var8	128	128	128	648	82944	10616832	2097152	45647069184.0
BTC_ai_ibc_var8	128	128	128	680	87040	11141120	2097152	50151751680.0
BTC_ai_ibc_var8	128	128	128	712	91136	11665408	2097152	51695255552.0
BTC_ai_ibc_var8	128	128	128	744	95232	12189696	2097152	54439182336.0
BTC_ai_ibc_var8	128	128	128	776	99328	12713984	2097152	57486278656.0
BTC_ai_ibc_var8	128	128	128	808	103424	13238272	2097152	57765199872.0
BTC_ai_ibc_var8	128	128	128	840	107520	13762560	2097152	61697556480.0
BTC_ai_ibc_var8	128	128	128	872	111616	14286848	2097152	62676402176.0
BTC_ai_ibc_var8	128	128	128	904	115712	14811136	2097152	66190966784.0
BTC_ai_ibc_var8	128	128	128	936	119808	15335424	2097152	67199827968.0
BTC_ai_ibc_var8	128	128	128	968	123904	15859712	2097152	69203853312.0
BTC_ai_ibc_var8	128	128	128	1000	128000	16384000	2097152	74194944000.0


==> figures/data/ai_ibc2/pred/var9.dat <==
BTC_ai_ibc_var9	128	128	128	8	1024	131072	2097152	110944256.0
BTC_ai_ibc_var9	128	128	128	40	5120	655360	2097152	571113472.0
BTC_ai_ibc_var9	128	128	128	72	9216	1179648	2097152	1038393344.0
BTC_ai_ibc_var9	128	128	128	104	13312	1703936	2097152	1474756608.0
BTC_ai_ibc_var9	128	128	128	136	17408	2228224	2097152	2146476032.0
BTC_ai_ibc_var9	128	128	128	168	21504	2752512	2097152	2552266752.0
BTC_ai_ibc_var9	128	128	128	200	25600	3276800	2097152	3014860800.0
BTC_ai_ibc_var9	128	128	128	232	29696	3801088	2097152	3553304576.0
BTC_ai_ibc_var9	128	128	128	264	33792	4325376	2097152	4050173952.0
BTC_ai_ibc_var9	128	128	128	296	37888	4849664	2097152	4626882560.0
BTC_ai_ibc_var9	128	128	128	328	41984	5373952	2097152	4929257472.0
BTC_ai_ibc_var9	128	128	128	360	46080	5898240	2097152	5375508480.0
BTC_ai_ibc_var9	128	128	128	392	50176	6422528	2097152	6011887616.0
BTC_ai_ibc_var9	128	128	128	424	54272	6946816	2097152	6206545920.0
BTC_ai_ibc_var9	128	128	128	456	58368	7471104	2097152	6903300096.0
BTC_ai_ibc_var9	128	128	128	488	62464	7995392	2097152	7869464576.0
BTC_ai_ibc_var9	128	128	128	520	66560	8519680	2097152	8048435200.0
BTC_ai_ibc_var9	128	128	128	552	70656	9043968	2097152	8072871936.0
BTC_ai_ibc_var9	128	128	128	584	74752	9568256	2097152	8387174400.0
BTC_ai_ibc_var9	128	128	128	616	78848	10092544	2097152	9058689024.0
BTC_ai_ibc_var9	128	128	128	648	82944	10616832	2097152	9231335424.0
BTC_ai_ibc_var9	128	128	128	680	87040	11141120	2097152	9985228800.0
BTC_ai_ibc_var9	128	128	128	712	91136	11665408	2097152	10241499136.0
BTC_ai_ibc_var9	128	128	128	744	95232	12189696	2097152	10826735616.0
BTC_ai_ibc_var9	128	128	128	776	99328	12713984	2097152	11591180288.0
BTC_ai_ibc_var9	128	128	128	808	103424	13238272	2097152	11794472960.0
BTC_ai_ibc_var9	128	128	128	840	107520	13762560	2097152	12676177920.0
BTC_ai_ibc_var9	128	128	128	872	111616	14286848	2097152	12797444096.0
BTC_ai_ibc_var9	128	128	128	904	115712	14811136	2097152	13258743808.0
BTC_ai_ibc_var9	128	128	128	936	119808	15335424	2097152	13567057920.0
BTC_ai_ibc_var9	128	128	128	968	123904	15859712	2097152	15056814080.0
BTC_ai_ibc_var9	128	128	128	1000	128000	16384000	2097152	14684160000.0


==> figures/data/eff/var1.dat <==
8 162.0
40 32675.5555556
72 186624.0
104 1124864.0
136 2515456.0
168 4741632.0
200 8000000.0
232 12487168.0
264 18399744.0
296 25934336.0
328 35287552.0
360 46656000.0
392 60236288.0
424 76225024.0
456 94818816.0
488 116214272.0
520 140608000.0
552 168196608.0
584 199176704.0
616 233744896.0
648 272097792.0
680 314432000.0
712 360944128.0
744 411830784.0
776 467288576.0
808 527514112.0
840 592704000.0
872 663054848.0
904 738763264.0
936 820025856.0
968 907039232.0
1000 1000000000.0


==> figures/data/eff/var10.dat <==
8 261.511111111
40 6172.30769231
72 18799.4482759
104 35998.7070707
136 55513.6177285
168 87981.4513274
200 142972.972973
232 188861.022157
264 256910.056754
296 382382.704703
328 466546.705217
360 546375.330396
392 628864.657534
424 721394.140127
456 821274.554871
488 937521.928492
520 1032466.74907
552 1183936.60258
584 1331128.45873
616 1479498.49706
648 1628709.58716
680 1663786.40252
712 1983177.01373
744 2141637.41317
776 2350035.85871
808 2500719.05466
840 2536919.71496
872 1654471.60918
904 1341571.91577
936 1283102.56502
968 1299951.23506
1000 1388596.99898


==> figures/data/eff/var11.dat <==
8 512.0
40 6400.0
72 20982.8571429
104 86528.0
136 147968.0
168 225792.0
200 320000.0
232 430592.0
264 557568.0
296 700928.0
328 860672.0
360 1036800.0
392 1229312.0
424 1438208.0
456 1663488.0
488 1905152.0
520 2163200.0
552 2437632.0
584 2728448.0
616 3035648.0
648 3359232.0
680 3699200.0
712 4055552.0
744 4428288.0
776 4817408.0
808 5222912.0
840 5644800.0
872 6083072.0
904 6537728.0
936 7008767.99997
968 7496192.00003
1000 8000000.0


==> figures/data/eff/var12.dat <==
8 170.666666667
40 2615.11111111
72 9366.85714286
104 9259.31691562
136 14774.4880916
168 24483.2931393
200 36305.5729493
232 47511.1887405
264 70034.5529392
296 106180.134684
328 136029.938983
360 162258.329836
392 194594.256808
424 235877.03115
456 270015.107143
488 312335.632363
520 366665.334095
552 399455.197399
584 450547.081211
616 505771.57026
648 554867.834336
680 603571.940675
712 653277.21709
744 697297.579822
776 777348.875256
808 820223.017855
840 903884.762698
872 961452.780031
904 1025013.6612
936 1133248.6217
968 1155567.35291
1000 1263246.63747


==> figures/data/eff/var13.dat <==
8 170.666666667
40 6302.04081633
72 20666.5714286
104 16363.3161593
136 27309.8126163
168 40522.8803127
200 58441.4168937
232 75827.9221924
264 99557.239005
296 124051.684881
328 152947.099526
360 183514.442413
392 218080.370339
424 255133.405405
456 298665.804893
488 344165.667168
520 390729.770992
552 441367.050984
584 495299.959768
616 548200.128266
648 609287.136445
680 673695.679967
712 738073.483283
744 809841.792604
776 885877.070854
808 962656.028287
840 1053223.4763
872 1132618.58841
904 1216457.71973
936 1295344.22089
968 1396174.69629
1000 1518737.05072


==> figures/data/eff/var14.dat <==
8 260.085106383
40 6334.15162455
72 21172.3636364
104 86528.0
136 147968.0
168 225792.0
200 320000.0
232 430592.0
264 557568.0
296 700928.0
328 860672.0
360 1036800.0
392 1229312.0
424 1438208.0
456 1663488.0
488 1905152.0
520 2163200.0
552 2437632.0
584 2728448.0
616 3035648.0
648 3359232.0
680 3699200.0
712 4055552.0
744 4428287.99999
776 4817407.99998
808 5222911.99998
840 5644800.0
872 6083072.00001
904 6537728.00001
936 7008768.00001
968 7496192.00001
1000 8000000.0


==> figures/data/eff/var15.dat <==
8 512.0
40 6526.98412698
72 21269.8215103
104 43264.0
136 74414.1395349
168 113084.579065
200 161894.736842
232 217476.32089
264 280967.686684
296 353009.743341
328 433409.828571
360 517826.830467
392 616266.452402
424 719979.532468
456 832396.746425
488 956351.070013
520 1082093.43066
552 1217535.37237
584 1360011.26505
616 1520938.16265
648 1679315.71108
680 1852091.60305
712 2031124.37517
744 2223794.68991
776 2414001.73607
808 2621964.63423
840 2842567.11362
872 3087083.12812
904 3313397.17327
936 3568566.85714
968 3802084.81964
1000 4042951.1157


==> figures/data/eff/var16.dat <==
8 266.782608696
40 6828.98550725
72 20607.4874142
104 42521.7254902
136 73898.2569536
168 111214.093076
200 160251.346499
232 211525.303443
264 281372.180371
296 352835.521713
328 431122.104384
360 519911.280343
392 615109.477234
424 716904.798447
456 820986.22482
488 937897.942138
520 1043507.93651
552 1172813.87059
584 1300839.30254
616 1429698.00374
648 1559330.04789
680 1713156.43077
712 1841243.94305
744 1981237.32947
776 2153701.41931
808 1824160.36905
840 1271554.62672
872 1054974.74309
904 998998.763839
936 1009182.86232
968 1052735.52921
1000 1132750.73314


==> figures/data/eff/var17.dat <==
8 512.0
40 6330.64638783
72 20456.0
104 86528.0
136 147968.0
168 225792.0
200 320000.0
232 430592.0
264 557568.0
296 700928.0
328 860672.0
360 1036800.0
392 1229312.0
424 1438208.0
456 1663488.0
488 1905152.0
520 2163200.0
552 2437632.0
584 2728448.0
616 3035648.0
648 3359232.0
680 3699200.0
712 4055552.0
744 4428288.00002
776 4817408.0
808 5222912.0
840 5644800.0
872 6083072.00001
904 6537728.00001
936 7008768.0
968 7496192.0
1000 8000000.0


==> figures/data/eff/var18.dat <==
8 167.294117647
40 4579.66329966
72 13995.7097792
104 11507.5045872
136 19502.9455587
168 26725.2140424
200 41263.9001899
232 55647.8088674
264 71231.8432973
296 90271.8624519
328 110760.589556
360 133680.0
392 161713.066667
424 187774.794493
456 220254.992821
488 252845.33559
520 289640.280984
552 323763.777962
584 363628.149283
616 422780.219222
648 448462.251894
680 493444.313222
712 532756.027785
744 590427.404052
776 641936.269516
808 692473.230567
840 755562.539973
872 814198.681257
904 871885.253228
936 927398.137051
968 1000878.90717
1000 1089606.88298


==> figures/data/eff/var19.dat <==
8 174.25
40 5561.9047619
72 17925.3975904
104 24119.1016043
136 27494.0540541
168 42791.2258065
200 61348.6370158
232 82233.0452781
264 110468.16
296 135155.280757
328 168480.603774
360 206161.643836
392 256368.0
424 310336.311942
456 361346.56
488 423987.71855
520 483475.2
552 548387.953186
584 610475.620331
616 689671.529412
648 762349.980583
680 838209.174312
712 928946.475987
744 1022575.85047
776 1093842.46095
808 1172671.47826
840 1286089.14694
872 1376226.82956
904 1457630.46154
936 1610770.70045
968 1704182.46166
1000 1826717.55725


==> figures/data/eff/var2.dat <==
8 267.80952381
40 64000.0
72 373248.0
104 1124864.0
136 2515456.0
168 4741632.0
200 8000000.0
232 12487168.0
264 18399744.0
296 25934336.0
328 35287552.0
360 46656000.0
392 60236288.0
424 76225024.0
456 94818816.0
488 116214272.0
520 140608000.0
552 168196608.0
584 199176704.0
616 233744896.0
648 272097792.0
680 314432000.0
712 360944128.0
744 411830784.0
776 467288576.0
808 527514112.0
840 592704000.0
872 663054848.0
904 738763264.0
936 820025856.0
968 907039232.0
1000 1000000000.0


==> figures/data/eff/var20.dat <==
8 161.103448276
40 6400.0
72 20943.8350515
104 86528.0
136 147968.0
168 225792.0
200 320000.0
232 430592.0
264 557568.0
296 700928.0
328 860672.0
360 1036800.0
392 1229312.0
424 1438208.0
456 1663488.0
488 1905152.0
520 2163200.0
552 2437632.0
584 2728448.0
616 3035648.0
648 3359232.0
680 3699200.0
712 4055552.0
744 4428288.0
776 4817408.0
808 5222912.0
840 5644800.0
872 6083072.0
904 6537728.0
936 7008768.0
968 7496192.0
1000 8000000.0


==> figures/data/eff/var21.dat <==
8 256.0
40 6400.0
72 20078.8732394
104 41840.8421053
136 47215.028754
168 83158.6487936
200 96949.1525424
232 135007.704251
264 148018.86645
296 207305.714286
328 240364.252788
360 288047.840532
392 338424.860809
424 400986.731891
456 444983.04
488 537319.879397
520 595128.834356
552 643628.603077
584 758980.201313
616 817637.333333
648 881253.07013
680 996334.653465
712 1056183.68534
744 1178596.31461
776 1236320.17335
808 1382159.21609
840 1470633.49657
872 1514952.44359
904 1670630.82953
936 1800906.28671
968 1935551.50579
1000 2074366.43124


==> figures/data/eff/var22.dat <==
8 170.666666667
40 6609.65517241
72 17986.9090909
104 86528.0
136 147968.0
168 225792.0
200 320000.0
232 430592.0
264 557568.0
296 700928.0
328 860672.0
360 1036800.0
392 1229312.0
424 1438208.0
456 1663488.0
488 1905152.0
520 2163200.0
552 2437632.0
584 2728448.0
616 3035648.0
648 3359232.0
680 3699200.0
712 4055552.0
744 4428288.0
776 4817408.0
808 5222912.0
840 5644800.0
872 6083072.0
904 6537728.0
936 7008768.0
968 7496192.0
1000 8000000.0


==> figures/data/eff/var23.dat <==
8 162.947368421
40 7054.76923077
72 20736.0
104 86528.0
136 147968.0
168 225792.0
200 320000.0
232 430592.0
264 557568.0
296 700928.0
328 860672.0
360 1036800.0
392 1229312.0
424 1438208.0
456 1663488.0
488 1905152.0
520 2163200.0
552 2437632.0
584 2728448.0
616 3035648.0
648 3359232.0
680 3699200.0
712 4055552.0
744 4428288.0
776 4817408.0
808 5222912.0
840 5644800.0
872 6083072.0
904 6537728.0
936 7008768.0
968 7496192.0
1000 8000000.0


==> figures/data/eff/var24.dat <==
8 269.052631579
40 12800.0
72 41472.0
104 86528.0
136 147968.0
168 225792.0
200 320000.0
232 430592.0
264 557568.0
296 700928.0
328 860672.0
360 1036800.0
392 1229312.0
424 1438208.0
456 1663488.0
488 1905152.0
520 2163200.0
552 2437632.0
584 2728448.0
616 3035648.0
648 3359232.0
680 3699200.0
712 4055552.0
744 4428288.0
776 4817408.0
808 5222912.0
840 5644800.0
872 6083072.0
904 6537728.0
936 7008768.0
968 7496192.0
1000 8000000.0


==> figures/data/eff/var25.dat <==
8 32.0
40 819.912663755
72 2587.968
104 10816.0
136 18496.0
168 28224.0
200 40000.0
232 53824.0
264 69696.0
296 87616.0
328 107584.0
360 129600.0
392 153664.0
424 179776.0
456 207936.0
488 238144.0
520 270400.0
552 304704.0
584 341056.0
616 379456.0
648 419904.0
680 462400.0
712 506944.0
744 553536.0
776 602176.0
808 652864.0
840 705600.0
872 760384.0
904 817216.0
936 876096.0
968 937024.0
1000 1000000.0


==> figures/data/eff/var26.dat <==
8 31.7832167832
40 1600.0
72 5184.0
104 10816.0
136 18496.0
168 28224.0
200 40000.0
232 53824.0
264 69696.0
296 87616.0
328 107584.0
360 129600.0
392 153664.0
424 179776.0
456 207936.0
488 238144.0
520 270400.0
552 304704.0
584 341056.0
616 379456.0
648 419904.0
680 462400.0
712 506944.0
744 553536.0
776 602176.0
808 652864.0
840 705600.0
872 760384.0
904 817216.0
936 876096.0
968 937024.0
1000 1000000.0


==> figures/data/eff/var27.dat <==
8 21.5633802817
40 802.428115016
72 2602.54393305
104 10816.0
136 18496.0
168 28224.0
200 40000.0
232 53824.0
264 69696.0
296 87616.0
328 107584.0
360 129600.0
392 153664.0
424 179776.0
456 207936.0
488 238144.0
520 270400.0
552 304704.0
584 341056.0
616 379456.0
648 419904.0
680 462400.0
712 506944.0
744 553536.0
776 602176.0
808 652864.0
840 705600.0
872 760384.0
904 817216.0
936 876096.0
968 937024.0
1000 1000000.0


==> figures/data/eff/var28.dat <==
8 20.7582938389
40 471.885441527
72 1464.5777427
104 1781.03581267
136 2746.35147314
168 4026.38184029
200 5904.76763785
232 8267.06428347
264 11321.7037567
296 14440.0739496
328 17444.5943775
360 20650.4001033
392 25083.2272136
424 28197.789716
456 33566.7995077
488 38124.0721399
520 42938.4611862
552 48838.4807281
584 54719.0257977
616 58917.9308017
648 66788.8615385
680 71638.9391347
712 80702.2783063
744 89276.4722276
776 92653.3803759
808 102114.562557
840 111238.789238
872 116710.663391
904 127671.98915
936 134016.849808
968 145270.933647
1000 142878.032262


==> figures/data/eff/var29.dat <==
8 21.3668224299
40 768.535031847
72 2564.48908297
104 10816.0
136 18496.0
168 28224.0
200 40000.0
232 53824.0
264 69696.0
296 87616.0
328 107584.0
360 129600.0
392 153664.0
424 179776.0
456 207936.0
488 238144.0
520 270400.0
552 304704.0
584 341056.0
616 379456.0
648 419904.0
680 462400.0
712 506944.0
744 553536.0
776 602176.0
808 652864.0
840 705600.0
872 760384.0
904 817216.0
936 876096.0
968 937024.0
1000 1000000.0


==> figures/data/eff/var3.dat <==
8 170.666666667
40 32000.0
72 186624.0
104 1124864.0
136 2515456.0
168 4741632.0
200 8000000.0
232 12487168.0
264 18399744.0
296 25934336.0
328 35287552.0
360 46656000.0
392 60236288.0
424 76225024.0
456 94818816.0
488 116214272.0
520 140608000.0
552 168196608.0
584 199176704.0
616 233744896.0
648 272097792.0
680 314432000.0
712 360944128.0
744 411830784.0
776 467288576.0
808 527514112.0
840 592704000.0
872 663054848.0
904 738763264.0
936 820025856.0
968 907039232.0
1000 1000000000.0


==> figures/data/eff/var30.dat <==
8 31.2277580071
40 813.454545455
72 2563.36818687
104 2007.03207988
136 3056.45351474
168 4655.31906977
200 6496.66110184
232 9488.49169435
264 12298.3836047
296 15713.9305606
328 19619.8467153
360 23871.7316946
392 28772.6496822
424 34180.4037734
456 39729.7170911
488 45871.1102384
520 53444.3353474
552 60907.008365
584 68835.8765065
616 76051.3439243
648 83751.313375
680 92182.495017
712 100062.395175
744 109449.280378
776 118762.891768
808 128265.149587
840 139384.461592
872 149173.582468
904 160403.39709
936 170274.199488
968 182700.551312
1000 198629.047136


==> figures/data/eff/var31.dat <==
8 31.191011236
40 150.758122744
72 285.40942928
104 206.765611242
136 266.748253194
168 328.710561885
200 393.345302214
232 455.943346933
264 517.612152877
296 578.014006525
328 640.578584847
360 702.737827882
392 764.309392563
424 826.032990557
456 886.459339694
488 948.561299004
520 1010.22690975
552 1071.31797774
584 1131.0571008
616 1194.3499416
648 1256.62855669
680 1318.46323082
712 1379.61131955
744 1441.45205527
776 1504.7497181
808 1570.26818343
840 1640.64174348
872 1899.55386039
904 2868.78032017
936 3313.21179204
968 3601.08148527
1000 3820.37943


==> figures/data/eff/var32.dat <==
8 21.3333333333
40 159.744823727
72 287.423631124
104 832.0
136 1088.0
168 1344.0
200 1600.0
232 1856.0
264 2112.0
296 2368.0
328 2624.0
360 2880.0
392 3136.0
424 3392.0
456 3648.0
488 3904.0
520 4160.0
552 4416.0
584 4672.0
616 4928.0
648 5184.0
680 5440.0
712 5696.0
744 5952.0
776 6208.0
808 6464.0
840 6720.0
872 6976.0
904 7232.0
936 7488.0
968 7744.0
1000 8000.0


==> figures/data/eff/var33.dat <==
8 20.7523277467
40 161.418439716
72 286.867528836
104 242.561647985
136 306.851303015
168 353.154153574
200 416.426867655
232 481.857473956
264 549.960935691
296 605.105343511
328 665.593776534
360 727.743773194
392 788.97714464
424 853.139029265
456 910.657760457
488 973.804509055
520 1042.11258849
552 1100.60016935
584 1158.82668666
616 1221.16470579
648 1285.78715763
680 1478.9624827
712 1512.09827124
744 1472.74699303
776 1671.76526113
808 1727.64241477
840 2609.96006434
872 2769.22099546
904 3228.0325472
936 3535.20201808
968 3748.23861294
1000 3940.22085471


==> figures/data/eff/var34.dat <==
8 21.1648351648
40 141.790862944
72 288.0
104 832.0
136 1088.0
168 1344.0
200 1600.0
232 1856.0
264 2112.0
296 2368.0
328 2624.0
360 2880.0
392 3136.0
424 3392.0
456 3648.0
488 3904.0
520 4160.0
552 4416.0
584 4672.0
616 4928.0
648 5184.0
680 5440.0
712 5696.0
744 5952.0
776 6208.0
808 6464.0
840 6720.0
872 6976.0
904 7232.0
936 7488.0
968 7744.0
1000 8000.0


==> figures/data/eff/var35.dat <==
8 8.0
40 40.0
72 72.0
104 104.0
136 136.0
168 168.0
200 200.0
232 232.0
264 264.0
296 296.0
328 328.0
360 360.0
392 392.0
424 424.0
456 456.0
488 488.0
520 520.0
552 552.0
584 584.0
616 616.0
648 648.0
680 680.0
712 712.0
744 744.0
776 776.0
808 808.0
840 840.0
872 872.0
904 904.0
936 936.0
968 968.0
1000 1000.0


==> figures/data/eff/var36.dat <==
8 3.96822995461
40 19.9195737848
72 36.0035246727
104 104.0
136 136.0
168 168.0
200 200.0
232 232.0
264 264.0
296 296.0
328 328.0
360 360.0
392 392.0
424 424.0
456 456.0
488 488.0
520 520.0
552 552.0
584 584.0
616 616.0
648 648.0
680 680.0
712 712.0
744 744.0
776 776.0
808 808.0
840 840.0
872 872.0
904 904.0
936 936.0
968 968.0
1000 1000.0


==> figures/data/eff/var4.dat <==
8 175.0
40 20125.0
72 127737.0
104 585866.666667
136 1257728.0
168 2419059.34884
200 3918604.65116
232 6243584.0
264 9012665.30233
296 12703301.2093
328 17643776.0
360 22874400.0
392 29505274.7907
424 38112512.0
456 45605789.2174
488 53484977.4545
520 62614500.0
552 76589526.8571
584 88222290.087
616 104600840.96
648 121168548.0
680 142581531.915
712 157913056.0
744 179080673.362
776 203195963.234
808 229384460.936
840 265235040.0
872 307353549.333
904 321244132.085
936 363217974.261
968 396829664.0
1000 442934782.609


==> figures/data/eff/var5.dat <==
8 166.4
40 32000.0
72 182404.465116
104 1124864.0
136 2515456.0
168 4741632.0
200 8000000.0
232 12487168.0
264 18399744.0
296 25934336.0
328 35287552.0
360 46656000.0
392 60236288.0
424 76225024.0
456 94818816.0
488 116214272.0
520 140608000.0
552 168196608.0
584 199176704.0
616 233744896.0
648 272097792.0
680 314432000.0
712 360944128.0
744 411830784.0
776 467288576.0
808 527514112.0
840 592704000.0
872 663054848.0
904 738763264.0
936 820025856.0
968 907039232.0
1000 1000000000.0


==> figures/data/eff/var6.dat <==
8 265.142857143
40 20738.4615385
72 124416.0
104 562432.0
136 1257728.0
168 2370816.0
200 3833333.33333
232 6243584.0
264 9199872.0
296 12703301.2093
328 17643776.0
360 23328000.0
392 30118144.0
424 36662579.4783
456 44643859.2
488 55896538.4348
520 62922080.0
552 76589526.8571
584 89131575.04
616 104600840.96
648 121763761.92
680 139272869.565
712 164358486.857
744 187530089.143
776 209111637.76
808 240207318.857
840 259308000.0
872 295266612.0
904 330596560.64
936 366961570.56
968 403915908.0
1000 447500000.0


==> figures/data/eff/var7.dat <==
8 170.666666667
40 4106.40394089
72 14219.7988827
104 15110.1935484
136 24122.287796
168 36660.0323926
200 52928.7125157
232 67374.0979021
264 86323.7171032
296 115242.244111
328 145279.913438
360 178660.477415
392 214977.75202
424 253202.823529
456 294637.728244
488 343912.503568
520 404709.22899
552 439156.194175
584 490152.676186
616 547603.183196
648 605228.421179
680 666423.624783
712 724744.353507
744 792000.120691
776 872199.693364
808 947073.098712
840 1006667.67608
872 1090245.223
904 1169685.96276
936 1251216.22339
968 1331874.08527
1000 1442079.09253


==> figures/data/eff/var8.dat <==
8 256.0
40 6441.93103448
72 20406.8571429
104 86528.0
136 147968.0
168 225792.0
200 320000.0
232 430592.0
264 557568.0
296 700928.0
328 860672.0
360 1036800.0
392 1229312.0
424 1438208.0
456 1663488.0
488 1905152.0
520 2163200.0
552 2437632.0
584 2728448.0
616 3035648.0
648 3359232.0
680 3699200.0
712 4055552.0
744 4428288.0
776 4817408.0
808 5222912.0
840 5644800.0
872 6083072.0
904 6537728.0
936 7008768.00003
968 7496191.99997
1000 8000000.0


==> figures/data/eff/var9.dat <==
8 256.0
40 6444.03669725
72 20808.3348837
104 43264.0
136 74383.1942446
168 113718.058252
200 160000.0
232 216107.417085
264 277865.604685
296 350934.211091
328 432490.552737
360 518614.688018
392 616387.425352
424 719791.626009
456 831502.494774
488 957561.568737
520 1096753.76532
552 1221094.16075
584 1363921.01866
616 1518144.39628
648 1682248.62696
680 1845280.74728
712 2010637.7658
744 2208590.12709
776 2409928.76475
808 2631550.70072
840 2823733.83743
872 3065955.52252
904 3332868.43133
936 3566797.1715
968 3848054.29318
1000 4111816.81431


==> figures/data/eff2/var1.dat <==
8 204.487804878
16 2048.0
24 7299.91836735
40 33216.0
48 55296.0
56 91194.88
72 193881.6
80 256000.0
88 354055.68
104 1124864.0
112 1404928.0
120 1728000.0
136 2515456.0
144 2985984.0
152 3511808.0
168 4741632.0
176 5451776.0
184 6229504.0
200 8000000.0
208 8998912.0
216 10077696.0
232 12487168.0
240 13824000.0
248 15252992.0
264 18399744.0
272 20123648.0
280 21952000.0
296 25934336.0
304 28094464.0
312 30371328.0
328 35287552.0
336 37933056.0
344 40707584.0
360 46656000.0
368 49836032.0
376 53157376.0
392 60236288.0
400 64000000.0
408 67917312.0
424 76225024.0
432 80621568.0
440 85184000.0
456 94818816.0
464 99897344.0
472 105154048.0
488 116214272.0
496 122023936.0
504 128024064.0
520 140608000.0
528 147197952.0
536 153990656.0
552 168196608.0
560 175616000.0
568 183250432.0
584 199176704.0
592 207474688.0
600 216000000.0
616 233744896.0
624 242970624.0
632 252435968.0
648 272097792.0
656 282300416.0
664 292754944.0
680 314432000.0
688 325660672.0
696 337153536.0
712 360944128.0
720 373248000.0
728 385828352.0
744 411830784.0
752 425259008.0
760 438976000.0
776 467288576.0
784 481890304.0
792 496793088.0
808 527514112.0
816 543338496.0
824 559476224.0
840 592704000.0
848 609800192.0
856 627222016.0
872 663054848.0
880 681472000.0
888 700227072.0
904 738763264.0
912 758550527.998
920 778688000.0
936 820025856.0
944 841232384.0
952 862801408.0
968 907039232.0
976 929714176.0
984 952763904.0
1000 1000000000.0
1008 1024192512.0
1016 1048772096.0


==> figures/data/eff2/var10.dat <==
8 31.8904109589
16 117.978947368
24 178.097560976
40 479.439906651
48 679.767634855
56 899.056880734
72 1475.08895706
80 1816.19928826
88 1952.88292935
104 2135.35554159
112 2447.51434511
120 2750.84745763
136 3431.32016878
144 4252.91209341
152 4169.13630881
168 5412.07699819
176 6278.71165141
184 6185.16957012
200 7773.69281046
208 8974.9787234
216 8662.44806386
232 9838.27367534
240 11492.5360825
248 10892.6019802
264 12584.9774188
272 14964.4369501
280 13857.6191278
296 15975.52635
304 18468.0504648
312 17728.5950008
328 19460.3717385
336 22210.8263509
344 21200.9463369
360 23021.0526316
368 26716.160309
376 25886.111437
392 28181.3001291
400 31911.9608715
408 30030.3289382
424 31983.0278425
432 36065.9827576
440 34629.0166577
456 37349.8775381
464 40764.761915
472 39702.789998
488 42664.7044788
496 45681.143369
504 44949.37573
520 47386.9926408
528 51650.2097129
536 50772.6655007
552 54455.4917263
560 56224.6280189
568 56560.9896266
584 60202.3826872
592 62222.7048226
600 60532.6874218
616 65310.2998726
624 70032.4022507
632 68435.3682132
648 72318.0079081
656 75751.6166673
664 75437.3844723
680 78636.2650602
688 83403.901722
696 81972.4209947
712 92314.1352923
720 92173.7715312
728 90891.2274902
744 95245.0437886
752 99814.3271578
760 96996.3491266
776 99515.6569002
784 107711.694098
792 106290.866874
808 111877.948998
816 116916.918354
824 115187.037504
840 119650.405271
848 126176.433969
856 120002.882825
872 126509.827003
880 135839.151376
888 132482.175922
904 137005.936457
912 145170.537647
920 140013.355272
936 145473.523052
944 153386.399788
952 149712.483463
968 167425.435238
976 177161.595649
984 187802.819329
1000 210077.113481
1008 221585.007516
1016 222786.406659


==> figures/data/eff2/var11.dat <==
8 24.4466192171
16 126.407582938
24 280.457142857
40 773.474962064
48 1150.57179819
56 1577.36802974
72 2599.76978417
80 3157.72357724
88 4012.14814815
104 10816.0
112 12544.0
120 14400.0
136 18496.0
144 20736.0
152 23104.0
168 28224.0
176 30976.0
184 33856.0
200 40000.0
208 43264.0
216 46656.0
232 53824.0
240 57600.0
248 61504.0
264 69696.0
272 73984.0
280 78400.0
296 87616.0
304 92416.0
312 97344.0
328 107584.0
336 112896.0
344 118336.0
360 129600.0
368 135424.0
376 141376.0
392 153664.0
400 160000.0
408 166464.0
424 179776.0
432 186624.0
440 193600.0
456 207936.0
464 215296.0
472 222784.0
488 238144.0
496 246016.0
504 254016.0
520 270400.0
528 278784.0
536 287296.0
552 304704.0
560 313600.0
568 322624.0
584 341056.0
592 350464.0
600 360000.0
616 379456.0
624 389376.0
632 399424.0
648 419904.0
656 430336.0
664 440896.0
680 462400.0
688 473344.0
696 484416.0
712 506944.0
720 518400.0
728 529984.0
744 553536.0
752 565504.0
760 577600.0
776 602176.0
784 614656.0
792 627264.0
808 652864.0
816 665856.0
824 678976.0
840 705600.0
848 719104.0
856 732736.0
872 760384.0
880 774400.0
888 788544.0
904 817216.0
912 831744.0
920 846400.0
936 876096.0
944 891136.0
952 906304.0
968 937024.0
976 952576.0
984 968256.0
1000 1000000.0
1008 1016064.0
1016 1032256.0


==> figures/data/eff2/var12.dat <==
8 23.0237288136
16 124.137931034
24 182.942731278
40 518.424870466
48 765.363557105
56 1030.56716418
72 1703.79564033
80 2043.83233533
88 1834.85149963
104 2320.48808311
112 1990.38690612
120 2942.1358891
136 3613.64045601
144 3104.3411251
152 4745.52515638
168 5614.38467356
176 4606.75020701
184 6558.57400139
200 7814.48538755
208 6356.1091151
216 9237.52242899
232 10674.6396966
240 8986.19631902
248 12308.67652
264 14212.0483516
272 11465.9628766
280 15730.7563791
296 17776.8152645
304 14685.4173317
312 19643.2148398
328 21736.1608799
336 18099.6848729
344 24132.8394437
360 26661.7690642
368 21546.0373047
376 28778.3907972
392 31315.9807555
400 24536.0390976
408 34380.3833309
424 36635.585752
432 28449.4314152
440 39484.0399893
456 42796.1738466
464 34008.6272408
472 45499.3721461
488 49224.9241093
496 37690.9237751
504 52614.9664934
520 56417.1120802
528 42860.5286049
536 60464.8054428
552 64021.7865241
560 47342.126084
568 67318.9015845
584 71833.704491
592 53030.2850425
600 75432.4546952
616 79005.6058777
624 58493.3219319
632 83334.4187894
648 87450.2918132
656 63863.4603569
664 91419.2777876
680 96497.8756997
688 70653.921641
696 99806.5288311
712 104074.492311
720 78902.544056
728 109038.166868
744 114431.53162
752 85432.872832
760 118509.89598
776 123538.519298
784 91346.8833475
792 128314.473112
808 133613.824323
816 99955.2464278
824 138805.786235
840 144428.567477
848 109652.761814
856 149164.408917
872 154451.952016
880 121056.919748
888 158809.647544
904 164909.495625
912 131728.032532
920 171420.980646
936 176694.379692
944 142157.236979
952 182927.586467
968 190356.334735
976 155213.998953
984 197309.76971
1000 204496.034792
1008 169078.656859
1016 214459.212658


==> figures/data/eff2/var13.dat <==
8 32.064690027
16 62.8874172185
24 93.7934165721
40 151.846061335
48 176.109075415
56 205.711967546
72 285.457774107
80 317.25831202
88 324.851658828
104 208.514015138
112 220.07516842
120 236.479088437
136 267.224895076
144 282.73914012
152 299.66120018
168 329.862044337
176 349.352666019
184 362.302918189
200 393.451000898
208 409.836722577
216 425.781622361
232 457.887711643
240 467.585863614
248 488.747908445
264 521.293765289
272 532.966670159
280 550.781468232
296 581.171438968
304 594.369218893
312 611.846029058
328 642.817517134
336 654.732773476
344 672.900100306
360 704.437499404
368 714.992365302
376 733.988161615
392 763.039181408
400 776.684448897
408 796.670239898
424 825.89736181
432 838.518581598
440 855.877143588
456 887.218932081
464 900.603957302
472 918.998327039
488 950.045644146
496 962.803216136
504 980.302618772
520 1013.0889751
528 1026.84380834
536 1042.9860474
552 1079.06241799
560 1088.43346114
568 1107.21692382
584 1141.81763895
592 1155.32034058
600 1153.82080422
616 1215.92240764
624 1228.81061873
632 1256.12229585
648 1296.38706243
656 1316.14124763
664 1340.20602178
680 1395.58285341
688 1422.77145029
696 1454.25568131
712 1513.30815154
720 1545.40358948
728 1579.91903818
744 1617.52252684
752 1708.86014592
760 1741.68278551
776 1823.91204716
784 1877.26821446
792 1932.48400586
808 2047.1133579
816 2109.59929072
824 2171.96944656
840 2306.92882064
848 2377.71384809
856 2466.69765601
872 2622.91416364
880 2700.90619818
888 2794.73269635
904 2993.74760594
912 3078.2231505
920 3164.86932225
936 3317.03907866
944 3389.03167199
952 3458.58050018
968 3585.24313614
976 3643.58000615
984 3698.18707094
1000 3810.21171978
1008 3857.12835867
1016 3905.25273176


==> figures/data/eff2/var14.dat <==
8 23.8544474394
16 63.459807074
24 96.1951219512
40 156.773184358
48 190.514417532
56 222.477474717
72 287.022386527
80 317.781990521
88 346.017042138
104 832.0
112 896.0
120 960.0
136 1088.0
144 1152.0
152 1216.0
168 1344.0
176 1408.0
184 1472.0
200 1600.0
208 1664.0
216 1728.0
232 1856.0
240 1920.0
248 1984.0
264 2112.0
272 2176.0
280 2240.0
296 2368.0
304 2432.0
312 2496.0
328 2624.0
336 2688.0
344 2752.0
360 2880.0
368 2944.0
376 3008.0
392 3136.0
400 3200.0
408 3264.0
424 3392.0
432 3456.0
440 3520.0
456 3648.0
464 3712.0
472 3776.0
488 3904.0
496 3968.0
504 4032.0
520 4160.0
528 4224.0
536 4288.0
552 4416.0
560 4480.0
568 4544.0
584 4672.0
592 4736.0
600 4800.0
616 4928.0
624 4992.0
632 5056.0
648 5184.0
656 5248.0
664 5312.0
680 5440.0
688 5504.0
696 5568.0
712 5696.0
720 5760.0
728 5824.0
744 5952.0
752 6016.0
760 6080.0
776 6208.0
784 6272.0
792 6336.0
808 6464.0
816 6528.0
824 6592.0
840 6720.0
848 6784.0
856 6848.0
872 6976.0
880 7040.0
888 7104.0
904 7232.0
912 7296.0
920 7360.0
936 7488.0
944 7552.0
952 7616.0
968 7744.0
976 7808.0
984 7872.0
1000 8000.0
1008 8064.0
1016 8128.0


==> figures/data/eff2/var15.dat <==
8 21.2526690391
16 62.3820224719
24 88.0941176471
40 145.507832239
48 191.902240326
56 207.613314038
72 286.535211268
80 316.289784783
88 257.977684106
104 194.345205479
112 205.370820736
120 219.913916786
136 247.661926978
144 267.517074482
152 284.01431127
168 312.315069592
176 332.613351749
184 340.929820471
200 369.017456359
208 386.428893092
216 404.144177639
232 428.034639938
240 448.270645094
248 453.480180171
264 486.741593968
272 515.766260679
280 525.30749651
296 555.116478736
304 574.854542668
312 588.436324363
328 614.446956492
336 636.077183441
344 649.874436858
360 677.227854394
368 691.800561722
376 710.151045487
392 741.292948543
400 758.581890672
408 771.309208649
424 801.261256675
432 813.949228306
440 832.696406898
456 863.723083148
464 888.975433308
472 894.634623251
488 927.259918656
496 948.851738027
504 955.199004641
520 991.666377794
528 1034.59559852
536 1025.75195192
552 1061.99640253
560 1103.42042389
568 1100.8542779
584 1132.6688042
592 1191.40361183
600 1181.69704596
616 1217.99088546
624 1285.48948835
632 1270.73744751
648 1328.82515664
656 1387.47919765
664 1392.75067701
680 1634.78551613
688 1500.58913648
696 1520.23768553
712 1736.31061604
720 1753.73274682
728 1775.25943181
744 1778.76656889
752 1955.60138017
760 1914.25697776
776 2069.54362915
784 2178.15892831
792 2421.26382656
808 2254.47505467
816 2461.02369888
824 2376.56302366
840 2661.01415861
848 2746.63411316
856 2702.20208012
872 2847.10716498
880 3004.47570999
888 3020.72907539
904 3160.50329217
912 3210.35254708
920 3286.91684869
936 3413.91892194
944 3472.7010796
952 3527.28728717
968 3637.92422266
976 3702.07212928
984 3737.41236783
1000 3833.76433031
1008 3877.66358804
1016 3923.58165832


==> figures/data/eff2/var16.dat <==
8 22.3653366584
16 63.0844686649
24 95.2321116928
40 159.239654388
48 192.063557858
56 224.117073171
72 288.291464261
80 321.718482252
88 342.1494571
104 832.0
112 896.0
120 960.0
136 1088.0
144 1152.0
152 1216.0
168 1344.0
176 1408.0
184 1472.0
200 1600.0
208 1664.0
216 1728.0
232 1856.0
240 1920.0
248 1984.0
264 2112.0
272 2176.0
280 2240.0
296 2368.0
304 2432.0
312 2496.0
328 2624.0
336 2688.0
344 2752.0
360 2880.0
368 2944.0
376 3008.0
392 3136.0
400 3200.0
408 3264.0
424 3392.0
432 3456.0
440 3520.0
456 3648.0
464 3712.0
472 3776.0
488 3904.0
496 3968.0
504 4032.0
520 4160.0
528 4224.0
536 4288.0
552 4416.0
560 4480.0
568 4544.0
584 4672.0
592 4736.0
600 4800.0
616 4928.0
624 4992.0
632 5056.0
648 5184.0
656 5248.0
664 5312.0
680 5440.0
688 5504.0
696 5568.0
712 5696.0
720 5760.0
728 5824.0
744 5952.0
752 6016.0
760 6080.0
776 6208.0
784 6272.0
792 6336.0
808 6464.0
816 6528.0
824 6592.0
840 6720.0
848 6784.0
856 6848.0
872 6976.0
880 7040.0
888 7104.0
904 7232.0
912 7296.0
920 7360.0
936 7488.0
944 7552.0
952 7616.0
968 7744.0
976 7808.0
984 7872.0
1000 8000.0
1008 8064.0
1016 8128.0


==> figures/data/eff2/var17.dat <==
8 8.0
16 16.0
24 24.0
40 40.0
48 48.0
56 56.0
72 72.0
80 80.0
88 88.0
104 104.0
112 112.0
120 120.0
136 136.0
144 144.0
152 152.0
168 168.0
176 176.0
184 184.0
200 200.0
208 208.0
216 216.0
232 232.0
240 240.0
248 248.0
264 264.0
272 272.0
280 280.0
296 296.0
304 304.0
312 312.0
328 328.0
336 336.0
344 344.0
360 360.0
368 368.0
376 376.0
392 392.0
400 400.0
408 408.0
424 424.0
432 432.0
440 440.0
456 456.0
464 464.0
472 472.0
488 488.0
496 496.0
504 504.0
520 520.0
528 528.0
536 536.0
552 552.0
560 560.0
568 568.0
584 584.0
592 592.0
600 600.0
616 616.0
624 624.0
632 632.0
648 648.0
656 656.0
664 664.0
680 680.0
688 688.0
696 696.0
712 712.0
720 720.0
728 728.0
744 744.0
752 752.0
760 760.0
776 776.0
784 784.0
792 792.0
808 808.0
816 816.0
824 824.0
840 840.0
848 848.0
856 856.0
872 872.0
880 880.0
888 888.0
904 904.0
912 912.0
920 920.0
936 936.0
944 944.0
952 952.0
968 968.0
976 976.0
984 984.0
1000 1000.0
1008 1008.0
1016 1016.0


==> figures/data/eff2/var18.dat <==
8 4.59856630824
16 7.90976058932
24 11.7897610922
40 19.9695024077
48 24.0291569829
56 27.9935401547
72 35.9947471109
80 39.9487684729
88 41.8078536983
104 104.0
112 112.0
120 120.0
136 136.0
144 144.0
152 152.0
168 168.0
176 176.0
184 184.0
200 200.0
208 208.0
216 216.0
232 232.0
240 240.0
248 248.0
264 264.0
272 272.0
280 280.0
296 296.0
304 304.0
312 312.0
328 328.0
336 336.0
344 344.0
360 360.0
368 368.0
376 376.0
392 392.0
400 400.0
408 408.0
424 424.0
432 432.0
440 440.0
456 456.0
464 464.0
472 472.0
488 488.0
496 496.0
504 504.0
520 520.0
528 528.0
536 536.0
552 552.0
560 560.0
568 568.0
584 584.0
592 592.0
600 600.0
616 616.0
624 624.0
632 632.0
648 648.0
656 656.0
664 664.0
680 680.0
688 688.0
696 696.0
712 712.0
720 720.0
728 728.0
744 744.0
752 752.0
760 760.0
776 776.0
784 784.0
792 792.0
808 808.0
816 816.0
824 824.0
840 840.0
848 848.0
856 856.0
872 872.0
880 880.0
888 888.0
904 904.0
912 912.0
920 920.0
936 936.0
944 944.0
952 952.0
968 968.0
976 976.0
984 984.0
1000 1000.0
1008 1008.0
1016 1016.0


==> figures/data/eff2/var2.dat <==
8 159.111111111
16 2048.0
24 6912.0
40 31353.1914894
48 55296.0
56 87808.0
72 178735.304348
80 250689.361702
88 340736.0
104 1124864.0
112 1404928.0
120 1728000.0
136 2515456.0
144 2985984.0
152 3511808.0
168 4741632.0
176 5451776.0
184 6229504.0
200 8000000.0
208 8998912.0
216 10077696.0
232 12487168.0
240 13824000.0
248 15252992.0
264 18399744.0
272 20123648.0
280 21952000.0
296 25934336.0
304 28094464.0
312 30371328.0
328 35287552.0
336 37933056.0
344 40707584.0
360 46656000.0
368 49836032.0
376 53157376.0
392 60236288.0
400 64000000.0
408 67917312.0
424 76225024.0
432 80621568.0
440 85184000.0
456 94818816.0
464 99897344.0
472 105154048.0
488 116214272.0
496 122023936.0
504 128024064.0
520 140608000.0
528 147197952.0
536 153990656.0
552 168196608.0
560 175616000.0
568 183250432.0
584 199176704.0
592 207474688.0
600 216000000.0
616 233744896.0
624 242970624.0
632 252435968.0
648 272097792.0
656 282300416.0
664 292754944.0
680 314432000.0
688 325660672.0
696 337153536.0
712 360944128.0
720 373248000.0
728 385828352.0
744 411830784.0
752 425259008.0
760 438976000.0
776 467288576.0
784 481890304.0
792 496793088.0
808 527514112.0
816 543338496.0
824 559476224.0
840 592704000.0
848 609800192.0
856 627222016.0
872 663054848.0
880 681472000.0
888 700227072.0
904 738763264.0
912 758550528.0
920 778688000.0
936 820025856.0
944 841232384.0
952 862801408.0
968 907039232.0
976 929714176.0
984 952763904.0
1000 1000000000.0
1008 1024192512.0
1016 1048772096.0


==> figures/data/eff2/var3.dat <==
8 210.285714286
16 2048.0
24 7046.80851064
40 32646.8085106
48 56423.4893617
56 87808.0
72 186624.0
80 266852.173913
88 347820.93617
104 1124864.0
112 1404928.0
120 1728000.0
136 2515456.0
144 2985984.0
152 3511808.0
168 4741632.0
176 5451776.0
184 6229504.0
200 8000000.0
208 8998912.0
216 10077696.0
232 12487168.0
240 13824000.0
248 15252992.0
264 18399744.0
272 20123648.0
280 21952000.0
296 25934336.0
304 28094464.0
312 30371328.0
328 35287552.0
336 37933056.0
344 40707584.0
360 46656000.0
368 49836032.0
376 53157376.0
392 60236288.0
400 64000000.0
408 67917312.0
424 76225024.0
432 80621568.0
440 85184000.0
456 94818816.0
464 99897344.0
472 105154048.0
488 116214272.0
496 122023936.0
504 128024064.0
520 140608000.0
528 147197952.0
536 153990656.0
552 168196608.0
560 175616000.0
568 183250432.0
584 199176704.0
592 207474688.0
600 216000000.0
616 233744896.0
624 242970624.0
632 252435968.0
648 272097792.0
656 282300416.0
664 292754944.0
680 314432000.0
688 325660672.0
696 337153536.0
712 360944128.0
720 373248000.0
728 385828352.0
744 411830784.0
752 425259008.0
760 438976000.0
776 467288576.0
784 481890304.0
792 496793088.0
808 527514112.0
816 543338496.0
824 559476224.0
840 592704000.0
848 609800192.0
856 627222016.0
872 663054848.0
880 681472000.0
888 700227072.0
904 738763264.0
912 758550528.0
920 778688000.0
936 820025856.0
944 841232384.0
952 862801408.0
968 907039232.0
976 929714176.0
984 952763904.0
1000 1000000000.0
1008 1024192512.0
1016 1048772096.0


==> figures/data/eff2/var4.dat <==
8 170.666666667
16 2048.0
24 4383.12328767
40 20800.0
48 36864.0
56 57779.7260274
72 118060.273973
80 166309.859155
88 224151.671233
104 542746.88
112 702464.0
120 864000.0
136 1257728.0
144 1492992.0
152 1755904.0
168 2370816.0
176 2527125.33333
184 3114752.0
200 4000000.0
208 4499456.0
216 5038848.0
232 6025058.56
240 6670080.0
248 7626496.0
264 8877876.48
272 9709660.16
280 10976000.0
296 12513317.12
304 13555578.88
312 14404048.9412
328 17643776.0
336 18966528.0
344 19641409.28
360 22511520.0
368 23101077.3333
376 24640658.6667
392 28567945.4118
400 30285714.2857
408 32770103.04
424 34843056.3137
432 36852751.0588
440 39725230.7692
456 44218390.1538
464 45663859.451
472 49038185.8462
488 54196078.7692
496 55975602.717
504 60717295.0588
520 65572000.0
528 67285338.3529
536 71812950.1538
552 76883988.7059
560 80559698.1132
568 85458134.1538
584 92885289.8462
592 95174119.8491
600 100730769.231
616 106846625.255
624 113308416.0
632 115799046.642
648 126891758.769
656 131649713.231
664 133820581.02
680 146634153.846
688 148862047.373
696 150876207.36
712 168324905.846
720 167028480.0
728 179929568.0
744 192055702.154
752 194389227.922
760 204714769.231
776 206642943.396
784 224727689.846
792 231677545.846
808 236062565.12
816 248364288.0
824 260909585.231
840 270929647.059
848 279731456.0
856 286708102.902
872 303087571.451
880 317801846.154
888 320079286.588
904 344519406.769
912 346739395.765
920 363138153.846
936 382415904.0
944 392305486.769
952 387845825.231
968 414614746.98
976 416047093.76
984 437057970.113
1000 458726415.094
1008 469824159.396
1016 473404071.111


==> figures/data/eff2/var5.dat <==
8 165.433962264
16 2125.91304348
24 7046.80851064
40 32000.0
48 55296.0
56 87808.0
72 179366.4
80 256000.0
88 340736.0
104 1124864.0
112 1404928.0
120 1728000.0
136 2515456.0
144 2985984.0
152 3511808.0
168 4741632.0
176 5451776.0
184 6229504.0
200 8000000.0
208 8998912.0
216 10077696.0
232 12487168.0
240 13824000.0
248 15252992.0
264 18399744.0
272 20123648.0
280 21952000.0
296 25934336.0
304 28094464.0
312 30371328.0
328 35287552.0
336 37933056.0
344 40707584.0
360 46656000.0
368 49836032.0
376 53157376.0
392 60236288.0
400 64000000.0
408 67917312.0
424 76225024.0
432 80621568.0
440 85184000.0
456 94818816.0
464 99897344.0
472 105154048.0
488 116214272.0
496 122023936.0
504 128024064.0
520 140608000.0
528 147197952.0
536 153990656.0
552 168196608.0
560 175616000.0
568 183250432.0
584 199176704.0
592 207474688.0
600 216000000.0
616 233744896.0
624 242970624.0
632 252435968.0
648 272097792.0
656 282300416.0
664 292754944.0
680 314432000.0
688 325660672.0
696 337153536.0
712 360944128.0
720 373248000.0
728 385828352.0
744 411830784.0
752 425259008.0
760 438976000.0
776 467288576.0
784 481890304.0
792 496793088.0
808 527514112.0
816 543338496.0
824 559476224.0
840 592704000.0
848 609800192.0
856 627222016.0
872 663054848.0
880 681472000.0
888 700227072.0
904 738763264.0
912 758550528.0
920 778688000.0
936 820025856.0
944 841232384.0
952 862801408.0
968 907039232.0
976 929714176.0
984 952763904.0
1000 1000000000.0
1008 1024192512.0
1016 1048772096.0


==> figures/data/eff2/var6.dat <==
8 173.171717172
16 2086.12765957
24 4723.2
40 21333.3333333
48 36864.0
56 57044.2816901
72 124416.0
80 172980.28169
88 230247.661972
104 562432.0
112 702464.0
120 880085.106383
136 1281143.14894
144 1492992.0
152 1755904.0
168 2280621.91304
176 2725888.0
184 3114752.0
200 4000000.0
208 4415689.53191
216 5038848.0
232 6243584.0
240 6912000.0
248 7626496.0
264 8849876.86957
272 9328149.33333
280 10558434.7826
296 12967168.0
304 13785714.383
312 15185664.0
328 17643776.0
336 18966528.0
344 19641409.28
360 22127294.1176
368 24045885.44
376 25648433.92
392 29580320.0
400 31428571.4286
408 33958656.0
424 36778574.08
432 37597558.1538
440 39725230.7692
456 45750078.72
464 48200468.48
472 50736828.16
488 53310556.3774
496 56905393.2308
504 59703529.8462
520 65572000.0
528 68645198.7692
536 71812950.1538
552 78437841.2308
560 81897846.1538
568 85458134.1538
584 91367615.3962
592 93651768.8889
600 100730769.231
616 109006033.231
624 113308416.0
632 117722542.769
648 126891758.769
656 131649713.231
664 132146328.889
680 144238264.151
688 151870601.846
696 152187360.0
712 168324905.846
720 174062769.231
728 179929568.0
744 192055702.154
752 198317902.769
760 201369886.792
776 214357613.283
784 224727689.846
792 227892112.302
808 246004177.231
816 253383817.846
824 256646522.566
840 276405230.769
848 275257031.111
856 292502574.769
872 303087571.451
880 317801846.154
888 321212654.491
904 344519406.769
912 353747121.231
920 363138153.846
936 382415904.0
944 385895515.774
952 402364118.154
968 422994257.231
976 433568630.154
984 444317782.154
1000 466346153.846
1008 462309120.0
1016 489090833.231


==> figures/data/eff2/var7.dat <==
8 37.2486187845
16 128.662721893
24 291.446475196
40 803.261802575
48 1149.77867203
56 1568.0
72 2592.0
80 3227.36842105
88 3835.34122713
104 10816.0
112 12544.0
120 14400.0
136 18496.0
144 20736.0
152 23104.0
168 28224.0
176 30976.0
184 33856.0
200 40000.0
208 43264.0
216 46656.0
232 53824.0
240 57600.0
248 61504.0
264 69696.0
272 73984.0
280 78400.0
296 87616.0
304 92416.0
312 97344.0
328 107584.0
336 112896.0
344 118336.0
360 129600.0
368 135424.0
376 141376.0
392 153664.0
400 160000.0
408 166464.0
424 179776.0
432 186624.0
440 193600.0
456 207936.0
464 215296.0
472 222784.0
488 238144.0
496 246016.0
504 254016.0
520 270400.0
528 278784.0
536 287296.0
552 304704.0
560 313600.0
568 322624.0
584 341056.0
592 350464.0
600 360000.0
616 379456.0
624 389376.0
632 399424.0
648 419904.0
656 430336.0
664 440896.0
680 462400.0
688 473344.0
696 484416.0
712 506944.0
720 518400.0
728 529984.0
744 553536.0
752 565504.0
760 577600.0
776 602176.0
784 614656.0
792 627264.0
808 652864.0
816 665856.0
824 678976.0
840 705600.0
848 719104.0
856 732736.0
872 760384.0
880 774400.0
888 788544.0
904 817216.0
912 831744.0
920 846400.0
936 876096.0
944 891136.0
952 906304.0
968 937024.0
976 952576.0
984 968256.0
1000 1000000.0
1008 1016064.0
1016 1032256.0


==> figures/data/eff2/var8.dat <==
8 21.238317757
16 128.336336336
24 289.396825397
40 801.634408602
48 1156.43373494
56 1565.23583181
72 2576.05063291
80 3213.66423358
88 3974.27027027
104 10816.0
112 12544.0
120 14400.0
136 18496.0
144 20736.0
152 23104.0
168 28224.0
176 30976.0
184 33856.0
200 40000.0
208 43264.0
216 46656.0
232 53824.0
240 57600.0
248 61504.0
264 69696.0
272 73984.0
280 78400.0
296 87616.0
304 92416.0
312 97344.0
328 107584.0
336 112896.0
344 118336.0
360 129600.0
368 135424.0
376 141376.0
392 153664.0
400 160000.0
408 166464.0
424 179776.0
432 186624.0
440 193600.0
456 207936.0
464 215296.0
472 222784.0
488 238144.0
496 246016.0
504 254016.0
520 270400.0
528 278784.0
536 287296.0
552 304704.0
560 313600.0
568 322624.0
584 341056.0
592 350464.0
600 360000.0
616 379456.0
624 389376.0
632 399424.0
648 419904.0
656 430336.0
664 440896.0
680 462400.0
688 473344.0
696 484416.0
712 506944.0
720 518400.0
728 529984.0
744 553536.0
752 565504.0
760 577600.0
776 602176.0
784 614656.0
792 627264.0
808 652864.0
816 665856.0
824 678976.0
840 705600.0
848 719104.0
856 732736.0
872 760384.0
880 774400.0
888 788544.0
904 817216.0
912 831744.0
920 846400.0
936 876096.0
944 891136.0
952 906304.0
968 937024.0
976 952576.0
984 968256.0
1000 1000000.0
1008 1016064.0
1016 1032256.0


==> figures/data/eff2/var9.dat <==
8 21.3659090909
16 127.453658537
24 288.0
40 800.0
48 1148.90756303
56 1564.24813896
72 2586.85714286
80 3185.15699334
88 4537.81340013
104 10816.0
112 12544.0
120 14400.0
136 18496.0
144 20736.0
152 23104.0
168 28224.0
176 30976.0
184 33856.0
200 40000.0
208 43264.0
216 46656.0
232 53824.0
240 57600.0
248 61504.0
264 69696.0
272 73984.0
280 78400.0
296 87616.0
304 92416.0
312 97344.0
328 107584.0
336 112896.0
344 118336.0
360 129600.0
368 135424.0
376 141376.0
392 153664.0
400 160000.0
408 166464.0
424 179776.0
432 186624.0
440 193600.0
456 207936.0
464 215296.0
472 222784.0
488 238144.0
496 246016.0
504 254016.0
520 270400.0
528 278784.0
536 287296.0
552 304704.0
560 313600.0
568 322624.0
584 341056.0
592 350464.0
600 360000.0
616 379456.0
624 389376.0
632 399424.0
648 419904.0
656 430336.0
664 440896.0
680 462400.0
688 473344.0
696 484416.0
712 506944.0
720 518400.0
728 529984.0
744 553536.0
752 565504.0
760 577600.0
776 602176.0
784 614656.0
792 627264.0
808 652864.0
816 665856.0
824 678976.0
840 705600.0
848 719104.0
856 732736.0
872 760384.0
880 774400.0
888 788544.0
904 817216.0
912 831744.0
920 846400.0
936 876096.0
944 891136.0
952 906304.0
968 937024.0
976 952576.0
984 968256.0
1000 1000000.0
1008 1016064.0
1016 1032256.0


==> figures/data/iaj_ji/meas/var1.dat <==
BTC_iaj_ji_var1	8	8	8	512	64	8	51176592
BTC_iaj_ji_var1	8	8	8	512	64	8	7254
BTC_iaj_ji_var1	8	8	8	512	64	8	6822
BTC_iaj_ji_var1	8	8	8	512	64	8	6831
BTC_iaj_ji_var1	8	8	8	512	64	8	6831
BTC_iaj_ji_var1	40	40	40	64000	1600	40	475164
BTC_iaj_ji_var1	40	40	40	64000	1600	40	248355
BTC_iaj_ji_var1	40	40	40	64000	1600	40	248094
BTC_iaj_ji_var1	40	40	40	64000	1600	40	248166
BTC_iaj_ji_var1	40	40	40	64000	1600	40	248022
BTC_iaj_ji_var1	72	72	72	373248	5184	72	2608902
BTC_iaj_ji_var1	72	72	72	373248	5184	72	1413594
BTC_iaj_ji_var1	72	72	72	373248	5184	72	1393218
BTC_iaj_ji_var1	72	72	72	373248	5184	72	1397547
BTC_iaj_ji_var1	72	72	72	373248	5184	72	1392948
BTC_iaj_ji_var1	104	104	104	1124864	10816	104	8369028
BTC_iaj_ji_var1	104	104	104	1124864	10816	104	8753841
BTC_iaj_ji_var1	104	104	104	1124864	10816	104	8816589
BTC_iaj_ji_var1	104	104	104	1124864	10816	104	8801451
BTC_iaj_ji_var1	104	104	104	1124864	10816	104	8816580
BTC_iaj_ji_var1	136	136	136	2515456	18496	136	19796904
BTC_iaj_ji_var1	136	136	136	2515456	18496	136	20238570
BTC_iaj_ji_var1	136	136	136	2515456	18496	136	20155230
BTC_iaj_ji_var1	136	136	136	2515456	18496	136	20209824
BTC_iaj_ji_var1	136	136	136	2515456	18496	136	20188215
BTC_iaj_ji_var1	168	168	168	4741632	28224	168	36428121
BTC_iaj_ji_var1	168	168	168	4741632	28224	168	36437220
BTC_iaj_ji_var1	168	168	168	4741632	28224	168	36379341
BTC_iaj_ji_var1	168	168	168	4741632	28224	168	36379890
BTC_iaj_ji_var1	168	168	168	4741632	28224	168	36438543
BTC_iaj_ji_var1	200	200	200	8000000	40000	200	62226702
BTC_iaj_ji_var1	200	200	200	8000000	40000	200	62019288
BTC_iaj_ji_var1	200	200	200	8000000	40000	200	61910370
BTC_iaj_ji_var1	200	200	200	8000000	40000	200	62039943
BTC_iaj_ji_var1	200	200	200	8000000	40000	200	62057628
BTC_iaj_ji_var1	232	232	232	12487168	53824	232	98010315
BTC_iaj_ji_var1	232	232	232	12487168	53824	232	97670826
BTC_iaj_ji_var1	232	232	232	12487168	53824	232	97570377
BTC_iaj_ji_var1	232	232	232	12487168	53824	232	97563879
BTC_iaj_ji_var1	232	232	232	12487168	53824	232	97573059
BTC_iaj_ji_var1	264	264	264	18399744	69696	264	144498582
BTC_iaj_ji_var1	264	264	264	18399744	69696	264	144070308
BTC_iaj_ji_var1	264	264	264	18399744	69696	264	144024498
BTC_iaj_ji_var1	264	264	264	18399744	69696	264	144036729
BTC_iaj_ji_var1	264	264	264	18399744	69696	264	144009027
BTC_iaj_ji_var1	296	296	296	25934336	87616	296	203486310
BTC_iaj_ji_var1	296	296	296	25934336	87616	296	202739796
BTC_iaj_ji_var1	296	296	296	25934336	87616	296	203435136
BTC_iaj_ji_var1	296	296	296	25934336	87616	296	202970187
BTC_iaj_ji_var1	296	296	296	25934336	87616	296	202817637
BTC_iaj_ji_var1	328	328	328	35287552	107584	328	281718072
BTC_iaj_ji_var1	328	328	328	35287552	107584	328	281284182
BTC_iaj_ji_var1	328	328	328	35287552	107584	328	281367864
BTC_iaj_ji_var1	328	328	328	35287552	107584	328	281129382
BTC_iaj_ji_var1	328	328	328	35287552	107584	328	288937602
BTC_iaj_ji_var1	360	360	360	46656000	129600	360	386190693
BTC_iaj_ji_var1	360	360	360	46656000	129600	360	446201262
BTC_iaj_ji_var1	360	360	360	46656000	129600	360	396230049
BTC_iaj_ji_var1	360	360	360	46656000	129600	360	378713925
BTC_iaj_ji_var1	360	360	360	46656000	129600	360	378597447
BTC_iaj_ji_var1	392	392	392	60236288	153664	392	496190214
BTC_iaj_ji_var1	392	392	392	60236288	153664	392	495019107
BTC_iaj_ji_var1	392	392	392	60236288	153664	392	494738505
BTC_iaj_ji_var1	392	392	392	60236288	153664	392	494716959
BTC_iaj_ji_var1	392	392	392	60236288	153664	392	495065880
BTC_iaj_ji_var1	424	424	424	76225024	179776	424	649651239
BTC_iaj_ji_var1	424	424	424	76225024	179776	424	656417556
BTC_iaj_ji_var1	424	424	424	76225024	179776	424	644988843
BTC_iaj_ji_var1	424	424	424	76225024	179776	424	645407820
BTC_iaj_ji_var1	424	424	424	76225024	179776	424	645554727
BTC_iaj_ji_var1	456	456	456	94818816	207936	456	876802257
BTC_iaj_ji_var1	456	456	456	94818816	207936	456	876499713
BTC_iaj_ji_var1	456	456	456	94818816	207936	456	876511332
BTC_iaj_ji_var1	456	456	456	94818816	207936	456	878287752
BTC_iaj_ji_var1	456	456	456	94818816	207936	456	878894550
BTC_iaj_ji_var1	488	488	488	116214272	238144	488	1316449296
BTC_iaj_ji_var1	488	488	488	116214272	238144	488	1312916184
BTC_iaj_ji_var1	488	488	488	116214272	238144	488	1312487892
BTC_iaj_ji_var1	488	488	488	116214272	238144	488	1314533943
BTC_iaj_ji_var1	488	488	488	116214272	238144	488	1311804387
BTC_iaj_ji_var1	520	520	520	140608000	270400	520	1833938271
BTC_iaj_ji_var1	520	520	520	140608000	270400	520	1824663807
BTC_iaj_ji_var1	520	520	520	140608000	270400	520	1829775132
BTC_iaj_ji_var1	520	520	520	140608000	270400	520	1823765328
BTC_iaj_ji_var1	520	520	520	140608000	270400	520	1823412321
BTC_iaj_ji_var1	552	552	552	168196608	304704	552	2299466547
BTC_iaj_ji_var1	552	552	552	168196608	304704	552	2297940327
BTC_iaj_ji_var1	552	552	552	168196608	304704	552	2299868406
BTC_iaj_ji_var1	552	552	552	168196608	304704	552	2300127147
BTC_iaj_ji_var1	552	552	552	168196608	304704	552	2297238813
BTC_iaj_ji_var1	584	584	584	199176704	341056	584	2853194040
BTC_iaj_ji_var1	584	584	584	199176704	341056	584	2852927235
BTC_iaj_ji_var1	584	584	584	199176704	341056	584	2903879412
BTC_iaj_ji_var1	584	584	584	199176704	341056	584	2862906543
BTC_iaj_ji_var1	584	584	584	199176704	341056	584	2849560785
BTC_iaj_ji_var1	616	616	616	233744896	379456	616	3532746492
BTC_iaj_ji_var1	616	616	616	233744896	379456	616	3532695552
BTC_iaj_ji_var1	616	616	616	233744896	379456	616	3532167720
BTC_iaj_ji_var1	616	616	616	233744896	379456	616	3545907408
BTC_iaj_ji_var1	616	616	616	233744896	379456	616	3533371857
BTC_iaj_ji_var1	648	648	648	272097792	419904	648	4381477722
BTC_iaj_ji_var1	648	648	648	272097792	419904	648	4376616300
BTC_iaj_ji_var1	648	648	648	272097792	419904	648	4373804412
BTC_iaj_ji_var1	648	648	648	272097792	419904	648	4373168256
BTC_iaj_ji_var1	648	648	648	272097792	419904	648	4392616563
BTC_iaj_ji_var1	680	680	680	314432000	462400	680	5253347880
BTC_iaj_ji_var1	680	680	680	314432000	462400	680	5302743867
BTC_iaj_ji_var1	680	680	680	314432000	462400	680	5237287488
BTC_iaj_ji_var1	680	680	680	314432000	462400	680	5244119325
BTC_iaj_ji_var1	680	680	680	314432000	462400	680	5237124894
BTC_iaj_ji_var1	712	712	712	360944128	506944	712	6256672101
BTC_iaj_ji_var1	712	712	712	360944128	506944	712	6244980480
BTC_iaj_ji_var1	712	712	712	360944128	506944	712	6301543446
BTC_iaj_ji_var1	712	712	712	360944128	506944	712	6262442829
BTC_iaj_ji_var1	712	712	712	360944128	506944	712	6244752654
BTC_iaj_ji_var1	744	744	744	411830784	553536	744	7361905464
BTC_iaj_ji_var1	744	744	744	411830784	553536	744	7348887882
BTC_iaj_ji_var1	744	744	744	411830784	553536	744	7357378320
BTC_iaj_ji_var1	744	744	744	411830784	553536	744	7350450264
BTC_iaj_ji_var1	744	744	744	411830784	553536	744	7377941025
BTC_iaj_ji_var1	776	776	776	467288576	602176	776	8423205858
BTC_iaj_ji_var1	776	776	776	467288576	602176	776	8426812284
BTC_iaj_ji_var1	776	776	776	467288576	602176	776	8411572341
BTC_iaj_ji_var1	776	776	776	467288576	602176	776	8426153745
BTC_iaj_ji_var1	776	776	776	467288576	602176	776	8457431076
BTC_iaj_ji_var1	808	808	808	527514112	652864	808	9588930840
BTC_iaj_ji_var1	808	808	808	527514112	652864	808	9596908170
BTC_iaj_ji_var1	808	808	808	527514112	652864	808	9582475293
BTC_iaj_ji_var1	808	808	808	527514112	652864	808	9589118274
BTC_iaj_ji_var1	808	808	808	527514112	652864	808	9612529524
BTC_iaj_ji_var1	840	840	840	592704000	705600	840	10806798618
BTC_iaj_ji_var1	840	840	840	592704000	705600	840	10758261978
BTC_iaj_ji_var1	840	840	840	592704000	705600	840	10747481184
BTC_iaj_ji_var1	840	840	840	592704000	705600	840	10789935408
BTC_iaj_ji_var1	840	840	840	592704000	705600	840	10742866740
BTC_iaj_ji_var1	872	872	872	663054848	760384	872	12086477208
BTC_iaj_ji_var1	872	872	872	663054848	760384	872	12099509055
BTC_iaj_ji_var1	872	872	872	663054848	760384	872	12119747886
BTC_iaj_ji_var1	872	872	872	663054848	760384	872	12100905090
BTC_iaj_ji_var1	872	872	872	663054848	760384	872	12110209506
BTC_iaj_ji_var1	904	904	904	738763264	817216	904	13434485877
BTC_iaj_ji_var1	904	904	904	738763264	817216	904	13472510805
BTC_iaj_ji_var1	904	904	904	738763264	817216	904	13436563671
BTC_iaj_ji_var1	904	904	904	738763264	817216	904	13421911392
BTC_iaj_ji_var1	904	904	904	738763264	817216	904	13501943415
BTC_iaj_ji_var1	936	936	936	820025856	876096	936	15023109123
BTC_iaj_ji_var1	936	936	936	820025856	876096	936	14962739337
BTC_iaj_ji_var1	936	936	936	820025856	876096	936	14989295376
BTC_iaj_ji_var1	936	936	936	820025856	876096	936	14959324188
BTC_iaj_ji_var1	936	936	936	820025856	876096	936	14958380421
BTC_iaj_ji_var1	968	968	968	907039232	937024	968	16633398888
BTC_iaj_ji_var1	968	968	968	907039232	937024	968	16552889550
BTC_iaj_ji_var1	968	968	968	907039232	937024	968	16522708437
BTC_iaj_ji_var1	968	968	968	907039232	937024	968	16557952374
BTC_iaj_ji_var1	968	968	968	907039232	937024	968	16522631478
BTC_iaj_ji_var1	1000	1000	1000	1000000000	1000000	1000	18519550416
BTC_iaj_ji_var1	1000	1000	1000	1000000000	1000000	1000	18613583604
BTC_iaj_ji_var1	1000	1000	1000	1000000000	1000000	1000	18517255713
BTC_iaj_ji_var1	1000	1000	1000	1000000000	1000000	1000	18533807955
BTC_iaj_ji_var1	1000	1000	1000	1000000000	1000000	1000	18520376364


==> figures/data/iaj_ji/meas/var2.dat <==
BTC_iaj_ji_var2	8	8	8	512	64	8	52632009
BTC_iaj_ji_var2	8	8	8	512	64	8	4869
BTC_iaj_ji_var2	8	8	8	512	64	8	4374
BTC_iaj_ji_var2	8	8	8	512	64	8	4383
BTC_iaj_ji_var2	8	8	8	512	64	8	4365
BTC_iaj_ji_var2	40	40	40	64000	1600	40	602676
BTC_iaj_ji_var2	40	40	40	64000	1600	40	235881
BTC_iaj_ji_var2	40	40	40	64000	1600	40	235791
BTC_iaj_ji_var2	40	40	40	64000	1600	40	235782
BTC_iaj_ji_var2	40	40	40	64000	1600	40	235764
BTC_iaj_ji_var2	72	72	72	373248	5184	72	2600748
BTC_iaj_ji_var2	72	72	72	373248	5184	72	1217421
BTC_iaj_ji_var2	72	72	72	373248	5184	72	1160964
BTC_iaj_ji_var2	72	72	72	373248	5184	72	1166409
BTC_iaj_ji_var2	72	72	72	373248	5184	72	1160892
BTC_iaj_ji_var2	104	104	104	1124864	10816	104	6720111
BTC_iaj_ji_var2	104	104	104	1124864	10816	104	8187876
BTC_iaj_ji_var2	104	104	104	1124864	10816	104	8188515
BTC_iaj_ji_var2	104	104	104	1124864	10816	104	8204760
BTC_iaj_ji_var2	104	104	104	1124864	10816	104	8176698
BTC_iaj_ji_var2	136	136	136	2515456	18496	136	18487899
BTC_iaj_ji_var2	136	136	136	2515456	18496	136	18541260
BTC_iaj_ji_var2	136	136	136	2515456	18496	136	18538389
BTC_iaj_ji_var2	136	136	136	2515456	18496	136	18579834
BTC_iaj_ji_var2	136	136	136	2515456	18496	136	18573894
BTC_iaj_ji_var2	168	168	168	4741632	28224	168	34753122
BTC_iaj_ji_var2	168	168	168	4741632	28224	168	34751970
BTC_iaj_ji_var2	168	168	168	4741632	28224	168	34819227
BTC_iaj_ji_var2	168	168	168	4741632	28224	168	34836714
BTC_iaj_ji_var2	168	168	168	4741632	28224	168	34760133
BTC_iaj_ji_var2	200	200	200	8000000	40000	200	58254282
BTC_iaj_ji_var2	200	200	200	8000000	40000	200	58199787
BTC_iaj_ji_var2	200	200	200	8000000	40000	200	58201200
BTC_iaj_ji_var2	200	200	200	8000000	40000	200	58315599
BTC_iaj_ji_var2	200	200	200	8000000	40000	200	58216950
BTC_iaj_ji_var2	232	232	232	12487168	53824	232	90930141
BTC_iaj_ji_var2	232	232	232	12487168	53824	232	90460845
BTC_iaj_ji_var2	232	232	232	12487168	53824	232	90478287
BTC_iaj_ji_var2	232	232	232	12487168	53824	232	90444411
BTC_iaj_ji_var2	232	232	232	12487168	53824	232	90454599
BTC_iaj_ji_var2	264	264	264	18399744	69696	264	134417871
BTC_iaj_ji_var2	264	264	264	18399744	69696	264	134352792
BTC_iaj_ji_var2	264	264	264	18399744	69696	264	134415000
BTC_iaj_ji_var2	264	264	264	18399744	69696	264	134254737
BTC_iaj_ji_var2	264	264	264	18399744	69696	264	134321220
BTC_iaj_ji_var2	296	296	296	25934336	87616	296	188058312
BTC_iaj_ji_var2	296	296	296	25934336	87616	296	188166366
BTC_iaj_ji_var2	296	296	296	25934336	87616	296	187921440
BTC_iaj_ji_var2	296	296	296	25934336	87616	296	187994340
BTC_iaj_ji_var2	296	296	296	25934336	87616	296	188166978
BTC_iaj_ji_var2	328	328	328	35287552	107584	328	255558123
BTC_iaj_ji_var2	328	328	328	35287552	107584	328	255621780
BTC_iaj_ji_var2	328	328	328	35287552	107584	328	255453786
BTC_iaj_ji_var2	328	328	328	35287552	107584	328	255622176
BTC_iaj_ji_var2	328	328	328	35287552	107584	328	255334536
BTC_iaj_ji_var2	360	360	360	46656000	129600	360	338213970
BTC_iaj_ji_var2	360	360	360	46656000	129600	360	338155263
BTC_iaj_ji_var2	360	360	360	46656000	129600	360	338400513
BTC_iaj_ji_var2	360	360	360	46656000	129600	360	338758470
BTC_iaj_ji_var2	360	360	360	46656000	129600	360	338570955
BTC_iaj_ji_var2	392	392	392	60236288	153664	392	441946260
BTC_iaj_ji_var2	392	392	392	60236288	153664	392	442531728
BTC_iaj_ji_var2	392	392	392	60236288	153664	392	442606446
BTC_iaj_ji_var2	392	392	392	60236288	153664	392	442323846
BTC_iaj_ji_var2	392	392	392	60236288	153664	392	442188225
BTC_iaj_ji_var2	424	424	424	76225024	179776	424	573656760
BTC_iaj_ji_var2	424	424	424	76225024	179776	424	573381504
BTC_iaj_ji_var2	424	424	424	76225024	179776	424	572918184
BTC_iaj_ji_var2	424	424	424	76225024	179776	424	573139026
BTC_iaj_ji_var2	424	424	424	76225024	179776	424	573810579
BTC_iaj_ji_var2	456	456	456	94818816	207936	456	762780672
BTC_iaj_ji_var2	456	456	456	94818816	207936	456	767175165
BTC_iaj_ji_var2	456	456	456	94818816	207936	456	767624400
BTC_iaj_ji_var2	456	456	456	94818816	207936	456	767387925
BTC_iaj_ji_var2	456	456	456	94818816	207936	456	767216700
BTC_iaj_ji_var2	488	488	488	116214272	238144	488	1254924612
BTC_iaj_ji_var2	488	488	488	116214272	238144	488	1261706157
BTC_iaj_ji_var2	488	488	488	116214272	238144	488	1259518059
BTC_iaj_ji_var2	488	488	488	116214272	238144	488	1257013449
BTC_iaj_ji_var2	488	488	488	116214272	238144	488	1254727314
BTC_iaj_ji_var2	520	520	520	140608000	270400	520	1685217177
BTC_iaj_ji_var2	520	520	520	140608000	270400	520	1685940075
BTC_iaj_ji_var2	520	520	520	140608000	270400	520	1724455314
BTC_iaj_ji_var2	520	520	520	140608000	270400	520	1687072734
BTC_iaj_ji_var2	520	520	520	140608000	270400	520	1685884527
BTC_iaj_ji_var2	552	552	552	168196608	304704	552	2013152373
BTC_iaj_ji_var2	552	552	552	168196608	304704	552	2014199244
BTC_iaj_ji_var2	552	552	552	168196608	304704	552	2013423399
BTC_iaj_ji_var2	552	552	552	168196608	304704	552	2012502114
BTC_iaj_ji_var2	552	552	552	168196608	304704	552	2012964084
BTC_iaj_ji_var2	584	584	584	199176704	341056	584	2393292897
BTC_iaj_ji_var2	584	584	584	199176704	341056	584	2386875960
BTC_iaj_ji_var2	584	584	584	199176704	341056	584	2383927758
BTC_iaj_ji_var2	584	584	584	199176704	341056	584	2384978445
BTC_iaj_ji_var2	584	584	584	199176704	341056	584	2384076609
BTC_iaj_ji_var2	616	616	616	233744896	379456	616	2797843923
BTC_iaj_ji_var2	616	616	616	233744896	379456	616	2796730902
BTC_iaj_ji_var2	616	616	616	233744896	379456	616	2799500868
BTC_iaj_ji_var2	616	616	616	233744896	379456	616	2796999228
BTC_iaj_ji_var2	616	616	616	233744896	379456	616	2809555821
BTC_iaj_ji_var2	648	648	648	272097792	419904	648	3255728058
BTC_iaj_ji_var2	648	648	648	272097792	419904	648	3296166552
BTC_iaj_ji_var2	648	648	648	272097792	419904	648	3257037810
BTC_iaj_ji_var2	648	648	648	272097792	419904	648	3257401824
BTC_iaj_ji_var2	648	648	648	272097792	419904	648	3256046811
BTC_iaj_ji_var2	680	680	680	314432000	462400	680	3764339451
BTC_iaj_ji_var2	680	680	680	314432000	462400	680	3771510327
BTC_iaj_ji_var2	680	680	680	314432000	462400	680	3763592334
BTC_iaj_ji_var2	680	680	680	314432000	462400	680	3763860813
BTC_iaj_ji_var2	680	680	680	314432000	462400	680	3763342053
BTC_iaj_ji_var2	712	712	712	360944128	506944	712	4319515584
BTC_iaj_ji_var2	712	712	712	360944128	506944	712	4365184185
BTC_iaj_ji_var2	712	712	712	360944128	506944	712	4338040806
BTC_iaj_ji_var2	712	712	712	360944128	506944	712	4355625537
BTC_iaj_ji_var2	712	712	712	360944128	506944	712	4317110739
BTC_iaj_ji_var2	744	744	744	411830784	553536	744	4927649544
BTC_iaj_ji_var2	744	744	744	411830784	553536	744	4925388726
BTC_iaj_ji_var2	744	744	744	411830784	553536	744	4937003712
BTC_iaj_ji_var2	744	744	744	411830784	553536	744	4924842435
BTC_iaj_ji_var2	744	744	744	411830784	553536	744	4925719458
BTC_iaj_ji_var2	776	776	776	467288576	602176	776	5590113570
BTC_iaj_ji_var2	776	776	776	467288576	602176	776	5594304465
BTC_iaj_ji_var2	776	776	776	467288576	602176	776	5615442801
BTC_iaj_ji_var2	776	776	776	467288576	602176	776	5587168527
BTC_iaj_ji_var2	776	776	776	467288576	602176	776	5588052606
BTC_iaj_ji_var2	808	808	808	527514112	652864	808	6307723737
BTC_iaj_ji_var2	808	808	808	527514112	652864	808	6315350967
BTC_iaj_ji_var2	808	808	808	527514112	652864	808	6307548894
BTC_iaj_ji_var2	808	808	808	527514112	652864	808	6314293080
BTC_iaj_ji_var2	808	808	808	527514112	652864	808	6344853606
BTC_iaj_ji_var2	840	840	840	592704000	705600	840	7098260382
BTC_iaj_ji_var2	840	840	840	592704000	705600	840	7087534866
BTC_iaj_ji_var2	840	840	840	592704000	705600	840	7092209826
BTC_iaj_ji_var2	840	840	840	592704000	705600	840	7094101770
BTC_iaj_ji_var2	840	840	840	592704000	705600	840	7088267115
BTC_iaj_ji_var2	872	872	872	663054848	760384	872	7935430860
BTC_iaj_ji_var2	872	872	872	663054848	760384	872	7958740248
BTC_iaj_ji_var2	872	872	872	663054848	760384	872	7928409933
BTC_iaj_ji_var2	872	872	872	663054848	760384	872	7929501894
BTC_iaj_ji_var2	872	872	872	663054848	760384	872	7934838336
BTC_iaj_ji_var2	904	904	904	738763264	817216	904	8893510308
BTC_iaj_ji_var2	904	904	904	738763264	817216	904	8857963053
BTC_iaj_ji_var2	904	904	904	738763264	817216	904	8840424564
BTC_iaj_ji_var2	904	904	904	738763264	817216	904	8836997904
BTC_iaj_ji_var2	904	904	904	738763264	817216	904	8832389634
BTC_iaj_ji_var2	936	936	936	820025856	876096	936	9818604783
BTC_iaj_ji_var2	936	936	936	820025856	876096	936	9844131771
BTC_iaj_ji_var2	936	936	936	820025856	876096	936	9809444142
BTC_iaj_ji_var2	936	936	936	820025856	876096	936	9805259115
BTC_iaj_ji_var2	936	936	936	820025856	876096	936	9802209573
BTC_iaj_ji_var2	968	968	968	907039232	937024	968	10873683936
BTC_iaj_ji_var2	968	968	968	907039232	937024	968	10876339026
BTC_iaj_ji_var2	968	968	968	907039232	937024	968	10863923751
BTC_iaj_ji_var2	968	968	968	907039232	937024	968	10855515204
BTC_iaj_ji_var2	968	968	968	907039232	937024	968	10869030837
BTC_iaj_ji_var2	1000	1000	1000	1000000000	1000000	1000	12390814422
BTC_iaj_ji_var2	1000	1000	1000	1000000000	1000000	1000	12369798099
BTC_iaj_ji_var2	1000	1000	1000	1000000000	1000000	1000	12406611555
BTC_iaj_ji_var2	1000	1000	1000	1000000000	1000000	1000	12429495306
BTC_iaj_ji_var2	1000	1000	1000	1000000000	1000000	1000	12361377420


==> figures/data/iaj_ji/meas/var3.dat <==
BTC_iaj_ji_var3	8	8	8	512	64	8	82355616
BTC_iaj_ji_var3	8	8	8	512	64	8	7569
BTC_iaj_ji_var3	8	8	8	512	64	8	6714
BTC_iaj_ji_var3	8	8	8	512	64	8	6651
BTC_iaj_ji_var3	8	8	8	512	64	8	6633
BTC_iaj_ji_var3	40	40	40	64000	1600	40	747027
BTC_iaj_ji_var3	40	40	40	64000	1600	40	246636
BTC_iaj_ji_var3	40	40	40	64000	1600	40	246528
BTC_iaj_ji_var3	40	40	40	64000	1600	40	246402
BTC_iaj_ji_var3	40	40	40	64000	1600	40	247239
BTC_iaj_ji_var3	72	72	72	373248	5184	72	4156335
BTC_iaj_ji_var3	72	72	72	373248	5184	72	1910403
BTC_iaj_ji_var3	72	72	72	373248	5184	72	1815588
BTC_iaj_ji_var3	72	72	72	373248	5184	72	1805463
BTC_iaj_ji_var3	72	72	72	373248	5184	72	1811349
BTC_iaj_ji_var3	104	104	104	1124864	10816	104	13628529
BTC_iaj_ji_var3	104	104	104	1124864	10816	104	14161266
BTC_iaj_ji_var3	104	104	104	1124864	10816	104	14167512
BTC_iaj_ji_var3	104	104	104	1124864	10816	104	14183847
BTC_iaj_ji_var3	104	104	104	1124864	10816	104	14180940
BTC_iaj_ji_var3	136	136	136	2515456	18496	136	31631418
BTC_iaj_ji_var3	136	136	136	2515456	18496	136	32302080
BTC_iaj_ji_var3	136	136	136	2515456	18496	136	32446593
BTC_iaj_ji_var3	136	136	136	2515456	18496	136	32255181
BTC_iaj_ji_var3	136	136	136	2515456	18496	136	32276061
BTC_iaj_ji_var3	168	168	168	4741632	28224	168	60690591
BTC_iaj_ji_var3	168	168	168	4741632	28224	168	60795180
BTC_iaj_ji_var3	168	168	168	4741632	28224	168	60762294
BTC_iaj_ji_var3	168	168	168	4741632	28224	168	60769647
BTC_iaj_ji_var3	168	168	168	4741632	28224	168	60799482
BTC_iaj_ji_var3	200	200	200	8000000	40000	200	102375144
BTC_iaj_ji_var3	200	200	200	8000000	40000	200	102174732
BTC_iaj_ji_var3	200	200	200	8000000	40000	200	102201345
BTC_iaj_ji_var3	200	200	200	8000000	40000	200	102295656
BTC_iaj_ji_var3	200	200	200	8000000	40000	200	102145113
BTC_iaj_ji_var3	232	232	232	12487168	53824	232	164862549
BTC_iaj_ji_var3	232	232	232	12487168	53824	232	164706354
BTC_iaj_ji_var3	232	232	232	12487168	53824	232	164706012
BTC_iaj_ji_var3	232	232	232	12487168	53824	232	164723274
BTC_iaj_ji_var3	232	232	232	12487168	53824	232	164824830
BTC_iaj_ji_var3	264	264	264	18399744	69696	264	245197926
BTC_iaj_ji_var3	264	264	264	18399744	69696	264	244914192
BTC_iaj_ji_var3	264	264	264	18399744	69696	264	246317679
BTC_iaj_ji_var3	264	264	264	18399744	69696	264	245444841
BTC_iaj_ji_var3	264	264	264	18399744	69696	264	245075157
BTC_iaj_ji_var3	296	296	296	25934336	87616	296	348016671
BTC_iaj_ji_var3	296	296	296	25934336	87616	296	353847591
BTC_iaj_ji_var3	296	296	296	25934336	87616	296	347507181
BTC_iaj_ji_var3	296	296	296	25934336	87616	296	347666949
BTC_iaj_ji_var3	296	296	296	25934336	87616	296	347782023
BTC_iaj_ji_var3	328	328	328	35287552	107584	328	476419644
BTC_iaj_ji_var3	328	328	328	35287552	107584	328	476271882
BTC_iaj_ji_var3	328	328	328	35287552	107584	328	475551477
BTC_iaj_ji_var3	328	328	328	35287552	107584	328	475577838
BTC_iaj_ji_var3	328	328	328	35287552	107584	328	475444314
BTC_iaj_ji_var3	360	360	360	46656000	129600	360	637142508
BTC_iaj_ji_var3	360	360	360	46656000	129600	360	636147549
BTC_iaj_ji_var3	360	360	360	46656000	129600	360	636238431
BTC_iaj_ji_var3	360	360	360	46656000	129600	360	635982165
BTC_iaj_ji_var3	360	360	360	46656000	129600	360	635975244
BTC_iaj_ji_var3	392	392	392	60236288	153664	392	845269524
BTC_iaj_ji_var3	392	392	392	60236288	153664	392	844502013
BTC_iaj_ji_var3	392	392	392	60236288	153664	392	843754230
BTC_iaj_ji_var3	392	392	392	60236288	153664	392	843986295
BTC_iaj_ji_var3	392	392	392	60236288	153664	392	843951924
BTC_iaj_ji_var3	424	424	424	76225024	179776	424	1126618137
BTC_iaj_ji_var3	424	424	424	76225024	179776	424	1125602649
BTC_iaj_ji_var3	424	424	424	76225024	179776	424	1127602512
BTC_iaj_ji_var3	424	424	424	76225024	179776	424	1125380682
BTC_iaj_ji_var3	424	424	424	76225024	179776	424	1125582957
BTC_iaj_ji_var3	456	456	456	94818816	207936	456	1512033291
BTC_iaj_ji_var3	456	456	456	94818816	207936	456	1511253702
BTC_iaj_ji_var3	456	456	456	94818816	207936	456	1511967888
BTC_iaj_ji_var3	456	456	456	94818816	207936	456	1511551809
BTC_iaj_ji_var3	456	456	456	94818816	207936	456	1516207698
BTC_iaj_ji_var3	488	488	488	116214272	238144	488	2004756309
BTC_iaj_ji_var3	488	488	488	116214272	238144	488	2008687203
BTC_iaj_ji_var3	488	488	488	116214272	238144	488	2004429789
BTC_iaj_ji_var3	488	488	488	116214272	238144	488	2003986800
BTC_iaj_ji_var3	488	488	488	116214272	238144	488	2003237136
BTC_iaj_ji_var3	520	520	520	140608000	270400	520	2576849103
BTC_iaj_ji_var3	520	520	520	140608000	270400	520	2598531804
BTC_iaj_ji_var3	520	520	520	140608000	270400	520	2578518369
BTC_iaj_ji_var3	520	520	520	140608000	270400	520	2578390398
BTC_iaj_ji_var3	520	520	520	140608000	270400	520	2576568744
BTC_iaj_ji_var3	552	552	552	168196608	304704	552	3127876569
BTC_iaj_ji_var3	552	552	552	168196608	304704	552	3122168769
BTC_iaj_ji_var3	552	552	552	168196608	304704	552	3124914201
BTC_iaj_ji_var3	552	552	552	168196608	304704	552	3123328563
BTC_iaj_ji_var3	552	552	552	168196608	304704	552	3122747100
BTC_iaj_ji_var3	584	584	584	199176704	341056	584	3756188097
BTC_iaj_ji_var3	584	584	584	199176704	341056	584	3756206034
BTC_iaj_ji_var3	584	584	584	199176704	341056	584	3769172307
BTC_iaj_ji_var3	584	584	584	199176704	341056	584	3756480705
BTC_iaj_ji_var3	584	584	584	199176704	341056	584	3756183120
BTC_iaj_ji_var3	616	616	616	233744896	379456	616	4499989803
BTC_iaj_ji_var3	616	616	616	233744896	379456	616	4482972558
BTC_iaj_ji_var3	616	616	616	233744896	379456	616	4480187832
BTC_iaj_ji_var3	616	616	616	233744896	379456	616	4485037959
BTC_iaj_ji_var3	616	616	616	233744896	379456	616	4481470161
BTC_iaj_ji_var3	648	648	648	272097792	419904	648	5270653575
BTC_iaj_ji_var3	648	648	648	272097792	419904	648	5271257889
BTC_iaj_ji_var3	648	648	648	272097792	419904	648	5281197813
BTC_iaj_ji_var3	648	648	648	272097792	419904	648	5277108708
BTC_iaj_ji_var3	648	648	648	272097792	419904	648	5303371248
BTC_iaj_ji_var3	680	680	680	314432000	462400	680	6141146832
BTC_iaj_ji_var3	680	680	680	314432000	462400	680	6189727005
BTC_iaj_ji_var3	680	680	680	314432000	462400	680	6149066895
BTC_iaj_ji_var3	680	680	680	314432000	462400	680	6140686113
BTC_iaj_ji_var3	680	680	680	314432000	462400	680	6142165668
BTC_iaj_ji_var3	712	712	712	360944128	506944	712	7143199821
BTC_iaj_ji_var3	712	712	712	360944128	506944	712	7161116436
BTC_iaj_ji_var3	712	712	712	360944128	506944	712	7132263489
BTC_iaj_ji_var3	712	712	712	360944128	506944	712	7128888498
BTC_iaj_ji_var3	712	712	712	360944128	506944	712	7136514153
BTC_iaj_ji_var3	744	744	744	411830784	553536	744	8245061361
BTC_iaj_ji_var3	744	744	744	411830784	553536	744	8254232343
BTC_iaj_ji_var3	744	744	744	411830784	553536	744	8266014549
BTC_iaj_ji_var3	744	744	744	411830784	553536	744	8247593655
BTC_iaj_ji_var3	744	744	744	411830784	553536	744	8245359729
BTC_iaj_ji_var3	776	776	776	467288576	602176	776	9488009736
BTC_iaj_ji_var3	776	776	776	467288576	602176	776	9488608839
BTC_iaj_ji_var3	776	776	776	467288576	602176	776	9516381642
BTC_iaj_ji_var3	776	776	776	467288576	602176	776	9480676275
BTC_iaj_ji_var3	776	776	776	467288576	602176	776	9483346089
BTC_iaj_ji_var3	808	808	808	527514112	652864	808	10786126257
BTC_iaj_ji_var3	808	808	808	527514112	652864	808	10790276193
BTC_iaj_ji_var3	808	808	808	527514112	652864	808	10861447059
BTC_iaj_ji_var3	808	808	808	527514112	652864	808	10787216283
BTC_iaj_ji_var3	808	808	808	527514112	652864	808	10789189245
BTC_iaj_ji_var3	840	840	840	592704000	705600	840	12115794519
BTC_iaj_ji_var3	840	840	840	592704000	705600	840	12136943421
BTC_iaj_ji_var3	840	840	840	592704000	705600	840	12133858374
BTC_iaj_ji_var3	840	840	840	592704000	705600	840	12122404479
BTC_iaj_ji_var3	840	840	840	592704000	705600	840	12133660014
BTC_iaj_ji_var3	872	872	872	663054848	760384	872	13677255540
BTC_iaj_ji_var3	872	872	872	663054848	760384	872	13644907272
BTC_iaj_ji_var3	872	872	872	663054848	760384	872	13641405633
BTC_iaj_ji_var3	872	872	872	663054848	760384	872	13655748330
BTC_iaj_ji_var3	872	872	872	663054848	760384	872	13633464168
BTC_iaj_ji_var3	904	904	904	738763264	817216	904	15556572162
BTC_iaj_ji_var3	904	904	904	738763264	817216	904	15631785009
BTC_iaj_ji_var3	904	904	904	738763264	817216	904	15595722603
BTC_iaj_ji_var3	904	904	904	738763264	817216	904	15561333792
BTC_iaj_ji_var3	904	904	904	738763264	817216	904	15551299701
BTC_iaj_ji_var3	936	936	936	820025856	876096	936	17979355314
BTC_iaj_ji_var3	936	936	936	820025856	876096	936	17941092894
BTC_iaj_ji_var3	936	936	936	820025856	876096	936	17924277654
BTC_iaj_ji_var3	936	936	936	820025856	876096	936	17920705068
BTC_iaj_ji_var3	936	936	936	820025856	876096	936	17923924683
BTC_iaj_ji_var3	968	968	968	907039232	937024	968	22159111023
BTC_iaj_ji_var3	968	968	968	907039232	937024	968	22230154377
BTC_iaj_ji_var3	968	968	968	907039232	937024	968	22162544280
BTC_iaj_ji_var3	968	968	968	907039232	937024	968	22189869396
BTC_iaj_ji_var3	968	968	968	907039232	937024	968	22155740505
BTC_iaj_ji_var3	1000	1000	1000	1000000000	1000000	1000	25882166799
BTC_iaj_ji_var3	1000	1000	1000	1000000000	1000000	1000	25844003559
BTC_iaj_ji_var3	1000	1000	1000	1000000000	1000000	1000	25871167629
BTC_iaj_ji_var3	1000	1000	1000	1000000000	1000000	1000	25844819724
BTC_iaj_ji_var3	1000	1000	1000	1000000000	1000000	1000	26095178826


==> figures/data/iaj_ji/meas/var4.dat <==
BTC_iaj_ji_var4	8	8	8	512	64	8	94783941
BTC_iaj_ji_var4	8	8	8	512	64	8	6696
BTC_iaj_ji_var4	8	8	8	512	64	8	6570
BTC_iaj_ji_var4	8	8	8	512	64	8	6570
BTC_iaj_ji_var4	8	8	8	512	64	8	6570
BTC_iaj_ji_var4	40	40	40	64000	1600	40	991071
BTC_iaj_ji_var4	40	40	40	64000	1600	40	408465
BTC_iaj_ji_var4	40	40	40	64000	1600	40	425484
BTC_iaj_ji_var4	40	40	40	64000	1600	40	408393
BTC_iaj_ji_var4	40	40	40	64000	1600	40	408411
BTC_iaj_ji_var4	72	72	72	373248	5184	72	4834287
BTC_iaj_ji_var4	72	72	72	373248	5184	72	2478294
BTC_iaj_ji_var4	72	72	72	373248	5184	72	2387925
BTC_iaj_ji_var4	72	72	72	373248	5184	72	2387376
BTC_iaj_ji_var4	72	72	72	373248	5184	72	2389851
BTC_iaj_ji_var4	104	104	104	1124864	10816	104	13371372
BTC_iaj_ji_var4	104	104	104	1124864	10816	104	13768776
BTC_iaj_ji_var4	104	104	104	1124864	10816	104	13845114
BTC_iaj_ji_var4	104	104	104	1124864	10816	104	13837725
BTC_iaj_ji_var4	104	104	104	1124864	10816	104	13799331
BTC_iaj_ji_var4	136	136	136	2515456	18496	136	30123738
BTC_iaj_ji_var4	136	136	136	2515456	18496	136	30895209
BTC_iaj_ji_var4	136	136	136	2515456	18496	136	30931623
BTC_iaj_ji_var4	136	136	136	2515456	18496	136	30894021
BTC_iaj_ji_var4	136	136	136	2515456	18496	136	30959145
BTC_iaj_ji_var4	168	168	168	4741632	28224	168	57482028
BTC_iaj_ji_var4	168	168	168	4741632	28224	168	57606435
BTC_iaj_ji_var4	168	168	168	4741632	28224	168	57743496
BTC_iaj_ji_var4	168	168	168	4741632	28224	168	57708747
BTC_iaj_ji_var4	168	168	168	4741632	28224	168	57599154
BTC_iaj_ji_var4	200	200	200	8000000	40000	200	96709248
BTC_iaj_ji_var4	200	200	200	8000000	40000	200	96779457
BTC_iaj_ji_var4	200	200	200	8000000	40000	200	96906519
BTC_iaj_ji_var4	200	200	200	8000000	40000	200	96819021
BTC_iaj_ji_var4	200	200	200	8000000	40000	200	96815502
BTC_iaj_ji_var4	232	232	232	12487168	53824	232	162473346
BTC_iaj_ji_var4	232	232	232	12487168	53824	232	162354663
BTC_iaj_ji_var4	232	232	232	12487168	53824	232	162689364
BTC_iaj_ji_var4	232	232	232	12487168	53824	232	162263259
BTC_iaj_ji_var4	232	232	232	12487168	53824	232	162233640
BTC_iaj_ji_var4	264	264	264	18399744	69696	264	387121167
BTC_iaj_ji_var4	264	264	264	18399744	69696	264	388344474
BTC_iaj_ji_var4	264	264	264	18399744	69696	264	387674451
BTC_iaj_ji_var4	264	264	264	18399744	69696	264	386256690
BTC_iaj_ji_var4	264	264	264	18399744	69696	264	386586405
BTC_iaj_ji_var4	296	296	296	25934336	87616	296	860721453
BTC_iaj_ji_var4	296	296	296	25934336	87616	296	871115508
BTC_iaj_ji_var4	296	296	296	25934336	87616	296	860346999
BTC_iaj_ji_var4	296	296	296	25934336	87616	296	860805990
BTC_iaj_ji_var4	296	296	296	25934336	87616	296	860325201
BTC_iaj_ji_var4	328	328	328	35287552	107584	328	1811440188
BTC_iaj_ji_var4	328	328	328	35287552	107584	328	1800148500
BTC_iaj_ji_var4	328	328	328	35287552	107584	328	1795927365
BTC_iaj_ji_var4	328	328	328	35287552	107584	328	1796785614
BTC_iaj_ji_var4	328	328	328	35287552	107584	328	1796094630
BTC_iaj_ji_var4	360	360	360	46656000	129600	360	2652525900
BTC_iaj_ji_var4	360	360	360	46656000	129600	360	2663935740
BTC_iaj_ji_var4	360	360	360	46656000	129600	360	2650400757
BTC_iaj_ji_var4	360	360	360	46656000	129600	360	2653189983
BTC_iaj_ji_var4	360	360	360	46656000	129600	360	2659113657
BTC_iaj_ji_var4	392	392	392	60236288	153664	392	3566984337
BTC_iaj_ji_var4	392	392	392	60236288	153664	392	3519790749
BTC_iaj_ji_var4	392	392	392	60236288	153664	392	3519522306
BTC_iaj_ji_var4	392	392	392	60236288	153664	392	3523977522
BTC_iaj_ji_var4	392	392	392	60236288	153664	392	3518812332
BTC_iaj_ji_var4	424	424	424	76225024	179776	424	4511733759
BTC_iaj_ji_var4	424	424	424	76225024	179776	424	4530869784
BTC_iaj_ji_var4	424	424	424	76225024	179776	424	4513003560
BTC_iaj_ji_var4	424	424	424	76225024	179776	424	4512934098
BTC_iaj_ji_var4	424	424	424	76225024	179776	424	4520805183
BTC_iaj_ji_var4	456	456	456	94818816	207936	456	5618973933
BTC_iaj_ji_var4	456	456	456	94818816	207936	456	5648856741
BTC_iaj_ji_var4	456	456	456	94818816	207936	456	5617719918
BTC_iaj_ji_var4	456	456	456	94818816	207936	456	5616040869
BTC_iaj_ji_var4	456	456	456	94818816	207936	456	5623250625
BTC_iaj_ji_var4	488	488	488	116214272	238144	488	6976878336
BTC_iaj_ji_var4	488	488	488	116214272	238144	488	7034413140
BTC_iaj_ji_var4	488	488	488	116214272	238144	488	6963532263
BTC_iaj_ji_var4	488	488	488	116214272	238144	488	6987606363
BTC_iaj_ji_var4	488	488	488	116214272	238144	488	6963266466
BTC_iaj_ji_var4	520	520	520	140608000	270400	520	8587739331
BTC_iaj_ji_var4	520	520	520	140608000	270400	520	8606278755
BTC_iaj_ji_var4	520	520	520	140608000	270400	520	8594739873
BTC_iaj_ji_var4	520	520	520	140608000	270400	520	8590293702
BTC_iaj_ji_var4	520	520	520	140608000	270400	520	8624976489
BTC_iaj_ji_var4	552	552	552	168196608	304704	552	10404229887
BTC_iaj_ji_var4	552	552	552	168196608	304704	552	10421305560
BTC_iaj_ji_var4	552	552	552	168196608	304704	552	10410670602
BTC_iaj_ji_var4	552	552	552	168196608	304704	552	10429643736
BTC_iaj_ji_var4	552	552	552	168196608	304704	552	10417238910
BTC_iaj_ji_var4	584	584	584	199176704	341056	584	12454350021
BTC_iaj_ji_var4	584	584	584	199176704	341056	584	12462188049
BTC_iaj_ji_var4	584	584	584	199176704	341056	584	12475298070
BTC_iaj_ji_var4	584	584	584	199176704	341056	584	12454282017
BTC_iaj_ji_var4	584	584	584	199176704	341056	584	12517114545
BTC_iaj_ji_var4	616	616	616	233744896	379456	616	14806401165
BTC_iaj_ji_var4	616	616	616	233744896	379456	616	14768967708
BTC_iaj_ji_var4	616	616	616	233744896	379456	616	14770984329
BTC_iaj_ji_var4	616	616	616	233744896	379456	616	14773618287
BTC_iaj_ji_var4	616	616	616	233744896	379456	616	14795019369
BTC_iaj_ji_var4	648	648	648	272097792	419904	648	17282251485
BTC_iaj_ji_var4	648	648	648	272097792	419904	648	17341440651
BTC_iaj_ji_var4	648	648	648	272097792	419904	648	17330211369
BTC_iaj_ji_var4	648	648	648	272097792	419904	648	17272048806
BTC_iaj_ji_var4	648	648	648	272097792	419904	648	17315673867
BTC_iaj_ji_var4	680	680	680	314432000	462400	680	20139628437
BTC_iaj_ji_var4	680	680	680	314432000	462400	680	20092501980
BTC_iaj_ji_var4	680	680	680	314432000	462400	680	20044540935
BTC_iaj_ji_var4	680	680	680	314432000	462400	680	20035713771
BTC_iaj_ji_var4	680	680	680	314432000	462400	680	20075530707
BTC_iaj_ji_var4	712	712	712	360944128	506944	712	23192340867
BTC_iaj_ji_var4	712	712	712	360944128	506944	712	23131704213
BTC_iaj_ji_var4	712	712	712	360944128	506944	712	23105139561
BTC_iaj_ji_var4	712	712	712	360944128	506944	712	23145777882
BTC_iaj_ji_var4	712	712	712	360944128	506944	712	23163857550
BTC_iaj_ji_var4	744	744	744	411830784	553536	744	26495660313
BTC_iaj_ji_var4	744	744	744	411830784	553536	744	26484735780
BTC_iaj_ji_var4	744	744	744	411830784	553536	744	26473018716
BTC_iaj_ji_var4	744	744	744	411830784	553536	744	26488085976
BTC_iaj_ji_var4	744	744	744	411830784	553536	744	26475630372
BTC_iaj_ji_var4	776	776	776	467288576	602176	776	30204803250
BTC_iaj_ji_var4	776	776	776	467288576	602176	776	30157348572
BTC_iaj_ji_var4	776	776	776	467288576	602176	776	30139551999
BTC_iaj_ji_var4	776	776	776	467288576	602176	776	30181734252
BTC_iaj_ji_var4	776	776	776	467288576	602176	776	30155062536
BTC_iaj_ji_var4	808	808	808	527514112	652864	808	34131421953
BTC_iaj_ji_var4	808	808	808	527514112	652864	808	34200753201
BTC_iaj_ji_var4	808	808	808	527514112	652864	808	34144964955
BTC_iaj_ji_var4	808	808	808	527514112	652864	808	34139137617
BTC_iaj_ji_var4	808	808	808	527514112	652864	808	34125731298
BTC_iaj_ji_var4	840	840	840	592704000	705600	840	38449419921
BTC_iaj_ji_var4	840	840	840	592704000	705600	840	38485627668
BTC_iaj_ji_var4	840	840	840	592704000	705600	840	38455373961
BTC_iaj_ji_var4	840	840	840	592704000	705600	840	38439495567
BTC_iaj_ji_var4	840	840	840	592704000	705600	840	38487771522
BTC_iaj_ji_var4	872	872	872	663054848	760384	872	43103832840
BTC_iaj_ji_var4	872	872	872	663054848	760384	872	43122004632
BTC_iaj_ji_var4	872	872	872	663054848	760384	872	43081868430
BTC_iaj_ji_var4	872	872	872	663054848	760384	872	43216197192
BTC_iaj_ji_var4	872	872	872	663054848	760384	872	43062385914
BTC_iaj_ji_var4	904	904	904	738763264	817216	904	48209494896
BTC_iaj_ji_var4	904	904	904	738763264	817216	904	48127194927
BTC_iaj_ji_var4	904	904	904	738763264	817216	904	48140925066
BTC_iaj_ji_var4	904	904	904	738763264	817216	904	48143758797
BTC_iaj_ji_var4	904	904	904	738763264	817216	904	48205189377
BTC_iaj_ji_var4	936	936	936	820025856	876096	936	53576787762
BTC_iaj_ji_var4	936	936	936	820025856	876096	936	53591494842
BTC_iaj_ji_var4	936	936	936	820025856	876096	936	53639967663
BTC_iaj_ji_var4	936	936	936	820025856	876096	936	53607578625
BTC_iaj_ji_var4	936	936	936	820025856	876096	936	53650871964
BTC_iaj_ji_var4	968	968	968	907039232	937024	968	60176219571
BTC_iaj_ji_var4	968	968	968	907039232	937024	968	60059025387
BTC_iaj_ji_var4	968	968	968	907039232	937024	968	60145424055
BTC_iaj_ji_var4	968	968	968	907039232	937024	968	60136633278
BTC_iaj_ji_var4	968	968	968	907039232	937024	968	60115497957
BTC_iaj_ji_var4	1000	1000	1000	1000000000	1000000	1000	66859511229
BTC_iaj_ji_var4	1000	1000	1000	1000000000	1000000	1000	66791179251
BTC_iaj_ji_var4	1000	1000	1000	1000000000	1000000	1000	66793461183
BTC_iaj_ji_var4	1000	1000	1000	1000000000	1000000	1000	66742645563
BTC_iaj_ji_var4	1000	1000	1000	1000000000	1000000	1000	66828758166


==> figures/data/iaj_ji/meas/var5.dat <==
BTC_iaj_ji_var5	8	8	8	512	64	8	44423973
BTC_iaj_ji_var5	8	8	8	512	64	8	6804
BTC_iaj_ji_var5	8	8	8	512	64	8	6768
BTC_iaj_ji_var5	8	8	8	512	64	8	6768
BTC_iaj_ji_var5	8	8	8	512	64	8	6912
BTC_iaj_ji_var5	40	40	40	64000	1600	40	929889
BTC_iaj_ji_var5	40	40	40	64000	1600	40	421371
BTC_iaj_ji_var5	40	40	40	64000	1600	40	421659
BTC_iaj_ji_var5	40	40	40	64000	1600	40	421569
BTC_iaj_ji_var5	40	40	40	64000	1600	40	421479
BTC_iaj_ji_var5	72	72	72	373248	5184	72	4569156
BTC_iaj_ji_var5	72	72	72	373248	5184	72	2520711
BTC_iaj_ji_var5	72	72	72	373248	5184	72	2409021
BTC_iaj_ji_var5	72	72	72	373248	5184	72	2957454
BTC_iaj_ji_var5	72	72	72	373248	5184	72	2446740
BTC_iaj_ji_var5	104	104	104	1124864	10816	104	12901905
BTC_iaj_ji_var5	104	104	104	1124864	10816	104	13234104
BTC_iaj_ji_var5	104	104	104	1124864	10816	104	13400766
BTC_iaj_ji_var5	104	104	104	1124864	10816	104	13325490
BTC_iaj_ji_var5	104	104	104	1124864	10816	104	13317237
BTC_iaj_ji_var5	136	136	136	2515456	18496	136	29412711
BTC_iaj_ji_var5	136	136	136	2515456	18496	136	29900619
BTC_iaj_ji_var5	136	136	136	2515456	18496	136	29923668
BTC_iaj_ji_var5	136	136	136	2515456	18496	136	29873943
BTC_iaj_ji_var5	136	136	136	2515456	18496	136	29914452
BTC_iaj_ji_var5	168	168	168	4741632	28224	168	56865204
BTC_iaj_ji_var5	168	168	168	4741632	28224	168	56897631
BTC_iaj_ji_var5	168	168	168	4741632	28224	168	56857086
BTC_iaj_ji_var5	168	168	168	4741632	28224	168	56866446
BTC_iaj_ji_var5	168	168	168	4741632	28224	168	56864475
BTC_iaj_ji_var5	200	200	200	8000000	40000	200	97087617
BTC_iaj_ji_var5	200	200	200	8000000	40000	200	96959844
BTC_iaj_ji_var5	200	200	200	8000000	40000	200	96807213
BTC_iaj_ji_var5	200	200	200	8000000	40000	200	97110162
BTC_iaj_ji_var5	200	200	200	8000000	40000	200	96977970
BTC_iaj_ji_var5	232	232	232	12487168	53824	232	159710283
BTC_iaj_ji_var5	232	232	232	12487168	53824	232	159803820
BTC_iaj_ji_var5	232	232	232	12487168	53824	232	159480054
BTC_iaj_ji_var5	232	232	232	12487168	53824	232	159587307
BTC_iaj_ji_var5	232	232	232	12487168	53824	232	159559038
BTC_iaj_ji_var5	264	264	264	18399744	69696	264	506843595
BTC_iaj_ji_var5	264	264	264	18399744	69696	264	513756504
BTC_iaj_ji_var5	264	264	264	18399744	69696	264	503627283
BTC_iaj_ji_var5	264	264	264	18399744	69696	264	506206656
BTC_iaj_ji_var5	264	264	264	18399744	69696	264	505081197
BTC_iaj_ji_var5	296	296	296	25934336	87616	296	1109295639
BTC_iaj_ji_var5	296	296	296	25934336	87616	296	1106215218
BTC_iaj_ji_var5	296	296	296	25934336	87616	296	1105156503
BTC_iaj_ji_var5	296	296	296	25934336	87616	296	1106185617
BTC_iaj_ji_var5	296	296	296	25934336	87616	296	1107060831
BTC_iaj_ji_var5	328	328	328	35287552	107584	328	2001795354
BTC_iaj_ji_var5	328	328	328	35287552	107584	328	2000611755
BTC_iaj_ji_var5	328	328	328	35287552	107584	328	2001556980
BTC_iaj_ji_var5	328	328	328	35287552	107584	328	2002712616
BTC_iaj_ji_var5	328	328	328	35287552	107584	328	2009960478
BTC_iaj_ji_var5	360	360	360	46656000	129600	360	2768045022
BTC_iaj_ji_var5	360	360	360	46656000	129600	360	2765823336
BTC_iaj_ji_var5	360	360	360	46656000	129600	360	2782124802
BTC_iaj_ji_var5	360	360	360	46656000	129600	360	2764812798
BTC_iaj_ji_var5	360	360	360	46656000	129600	360	2766672252
BTC_iaj_ji_var5	392	392	392	60236288	153664	392	3677375115
BTC_iaj_ji_var5	392	392	392	60236288	153664	392	3681359505
BTC_iaj_ji_var5	392	392	392	60236288	153664	392	3683468745
BTC_iaj_ji_var5	392	392	392	60236288	153664	392	3683870172
BTC_iaj_ji_var5	392	392	392	60236288	153664	392	3679703118
BTC_iaj_ji_var5	424	424	424	76225024	179776	424	4605576318
BTC_iaj_ji_var5	424	424	424	76225024	179776	424	4605084036
BTC_iaj_ji_var5	424	424	424	76225024	179776	424	4605504651
BTC_iaj_ji_var5	424	424	424	76225024	179776	424	4610380374
BTC_iaj_ji_var5	424	424	424	76225024	179776	424	4627114380
BTC_iaj_ji_var5	456	456	456	94818816	207936	456	5823386640
BTC_iaj_ji_var5	456	456	456	94818816	207936	456	5834275236
BTC_iaj_ji_var5	456	456	456	94818816	207936	456	5834647647
BTC_iaj_ji_var5	456	456	456	94818816	207936	456	5875898697
BTC_iaj_ji_var5	456	456	456	94818816	207936	456	5823022644
BTC_iaj_ji_var5	488	488	488	116214272	238144	488	7252402365
BTC_iaj_ji_var5	488	488	488	116214272	238144	488	7278675822
BTC_iaj_ji_var5	488	488	488	116214272	238144	488	7251792615
BTC_iaj_ji_var5	488	488	488	116214272	238144	488	7254360279
BTC_iaj_ji_var5	488	488	488	116214272	238144	488	7265008998
BTC_iaj_ji_var5	520	520	520	140608000	270400	520	8870410035
BTC_iaj_ji_var5	520	520	520	140608000	270400	520	8873366373
BTC_iaj_ji_var5	520	520	520	140608000	270400	520	8897467131
BTC_iaj_ji_var5	520	520	520	140608000	270400	520	8875049202
BTC_iaj_ji_var5	520	520	520	140608000	270400	520	8886851244
BTC_iaj_ji_var5	552	552	552	168196608	304704	552	10362271779
BTC_iaj_ji_var5	552	552	552	168196608	304704	552	10356138090
BTC_iaj_ji_var5	552	552	552	168196608	304704	552	10382150637
BTC_iaj_ji_var5	552	552	552	168196608	304704	552	10357293303
BTC_iaj_ji_var5	552	552	552	168196608	304704	552	10368818469
BTC_iaj_ji_var5	584	584	584	199176704	341056	584	12293374698
BTC_iaj_ji_var5	584	584	584	199176704	341056	584	12331349604
BTC_iaj_ji_var5	584	584	584	199176704	341056	584	12305718666
BTC_iaj_ji_var5	584	584	584	199176704	341056	584	12370866228
BTC_iaj_ji_var5	584	584	584	199176704	341056	584	12295907775
BTC_iaj_ji_var5	616	616	616	233744896	379456	616	14359757508
BTC_iaj_ji_var5	616	616	616	233744896	379456	616	14337872037
BTC_iaj_ji_var5	616	616	616	233744896	379456	616	14335928658
BTC_iaj_ji_var5	616	616	616	233744896	379456	616	14371375041
BTC_iaj_ji_var5	616	616	616	233744896	379456	616	14343525864
BTC_iaj_ji_var5	648	648	648	272097792	419904	648	16749604980
BTC_iaj_ji_var5	648	648	648	272097792	419904	648	16786560870
BTC_iaj_ji_var5	648	648	648	272097792	419904	648	16751007900
BTC_iaj_ji_var5	648	648	648	272097792	419904	648	16739580933
BTC_iaj_ji_var5	648	648	648	272097792	419904	648	16799394573
BTC_iaj_ji_var5	680	680	680	314432000	462400	680	19353653595
BTC_iaj_ji_var5	680	680	680	314432000	462400	680	19330474068
BTC_iaj_ji_var5	680	680	680	314432000	462400	680	19280663379
BTC_iaj_ji_var5	680	680	680	314432000	462400	680	19288686852
BTC_iaj_ji_var5	680	680	680	314432000	462400	680	19292865048
BTC_iaj_ji_var5	712	712	712	360944128	506944	712	22312052271
BTC_iaj_ji_var5	712	712	712	360944128	506944	712	22239383985
BTC_iaj_ji_var5	712	712	712	360944128	506944	712	22196774169
BTC_iaj_ji_var5	712	712	712	360944128	506944	712	22280907564
BTC_iaj_ji_var5	712	712	712	360944128	506944	712	22208198292
BTC_iaj_ji_var5	744	744	744	411830784	553536	744	25330633560
BTC_iaj_ji_var5	744	744	744	411830784	553536	744	25325798814
BTC_iaj_ji_var5	744	744	744	411830784	553536	744	25331167098
BTC_iaj_ji_var5	744	744	744	411830784	553536	744	25320192282
BTC_iaj_ji_var5	744	744	744	411830784	553536	744	25310063511
BTC_iaj_ji_var5	776	776	776	467288576	602176	776	28813826448
BTC_iaj_ji_var5	776	776	776	467288576	602176	776	28739804229
BTC_iaj_ji_var5	776	776	776	467288576	602176	776	28729271214
BTC_iaj_ji_var5	776	776	776	467288576	602176	776	28755537984
BTC_iaj_ji_var5	776	776	776	467288576	602176	776	28726158996
BTC_iaj_ji_var5	808	808	808	527514112	652864	808	32443199361
BTC_iaj_ji_var5	808	808	808	527514112	652864	808	32510532708
BTC_iaj_ji_var5	808	808	808	527514112	652864	808	32440528935
BTC_iaj_ji_var5	808	808	808	527514112	652864	808	32421183867
BTC_iaj_ji_var5	808	808	808	527514112	652864	808	32447937420
BTC_iaj_ji_var5	840	840	840	592704000	705600	840	36564911118
BTC_iaj_ji_var5	840	840	840	592704000	705600	840	36522492723
BTC_iaj_ji_var5	840	840	840	592704000	705600	840	36606110094
BTC_iaj_ji_var5	840	840	840	592704000	705600	840	36502558821
BTC_iaj_ji_var5	840	840	840	592704000	705600	840	36439742727
BTC_iaj_ji_var5	872	872	872	663054848	760384	872	40446920070
BTC_iaj_ji_var5	872	872	872	663054848	760384	872	40547139183
BTC_iaj_ji_var5	872	872	872	663054848	760384	872	40488234021
BTC_iaj_ji_var5	872	872	872	663054848	760384	872	40381136982
BTC_iaj_ji_var5	872	872	872	663054848	760384	872	40640882895
BTC_iaj_ji_var5	904	904	904	738763264	817216	904	45399213648
BTC_iaj_ji_var5	904	904	904	738763264	817216	904	45455364774
BTC_iaj_ji_var5	904	904	904	738763264	817216	904	45384276429
BTC_iaj_ji_var5	904	904	904	738763264	817216	904	45403105698
BTC_iaj_ji_var5	904	904	904	738763264	817216	904	45394772049
BTC_iaj_ji_var5	936	936	936	820025856	876096	936	50257133523
BTC_iaj_ji_var5	936	936	936	820025856	876096	936	50171168898
BTC_iaj_ji_var5	936	936	936	820025856	876096	936	50155812099
BTC_iaj_ji_var5	936	936	936	820025856	876096	936	50228352027
BTC_iaj_ji_var5	936	936	936	820025856	876096	936	50167464174
BTC_iaj_ji_var5	968	968	968	907039232	937024	968	55868979978
BTC_iaj_ji_var5	968	968	968	907039232	937024	968	55855106676
BTC_iaj_ji_var5	968	968	968	907039232	937024	968	55960547913
BTC_iaj_ji_var5	968	968	968	907039232	937024	968	56140887564
BTC_iaj_ji_var5	968	968	968	907039232	937024	968	56112496380
BTC_iaj_ji_var5	1000	1000	1000	1000000000	1000000	1000	62311430367
BTC_iaj_ji_var5	1000	1000	1000	1000000000	1000000	1000	62233725267
BTC_iaj_ji_var5	1000	1000	1000	1000000000	1000000	1000	62379894636
BTC_iaj_ji_var5	1000	1000	1000	1000000000	1000000	1000	62378786313
BTC_iaj_ji_var5	1000	1000	1000	1000000000	1000000	1000	62303818302


==> figures/data/iaj_ji/meas/var6.dat <==
BTC_iaj_ji_var6	8	8	8	512	64	8	27594
BTC_iaj_ji_var6	8	8	8	512	64	8	4680
BTC_iaj_ji_var6	8	8	8	512	64	8	4653
BTC_iaj_ji_var6	8	8	8	512	64	8	4626
BTC_iaj_ji_var6	8	8	8	512	64	8	4626
BTC_iaj_ji_var6	40	40	40	64000	1600	40	848412
BTC_iaj_ji_var6	40	40	40	64000	1600	40	290439
BTC_iaj_ji_var6	40	40	40	64000	1600	40	290583
BTC_iaj_ji_var6	40	40	40	64000	1600	40	290502
BTC_iaj_ji_var6	40	40	40	64000	1600	40	290394
BTC_iaj_ji_var6	72	72	72	373248	5184	72	3936645
BTC_iaj_ji_var6	72	72	72	373248	5184	72	1646487
BTC_iaj_ji_var6	72	72	72	373248	5184	72	1505583
BTC_iaj_ji_var6	72	72	72	373248	5184	72	1497645
BTC_iaj_ji_var6	72	72	72	373248	5184	72	1503927
BTC_iaj_ji_var6	104	104	104	1124864	10816	104	9434538
BTC_iaj_ji_var6	104	104	104	1124864	10816	104	10953630
BTC_iaj_ji_var6	104	104	104	1124864	10816	104	11038563
BTC_iaj_ji_var6	104	104	104	1124864	10816	104	11074473
BTC_iaj_ji_var6	104	104	104	1124864	10816	104	11084310
BTC_iaj_ji_var6	136	136	136	2515456	18496	136	24212979
BTC_iaj_ji_var6	136	136	136	2515456	18496	136	24538302
BTC_iaj_ji_var6	136	136	136	2515456	18496	136	24487308
BTC_iaj_ji_var6	136	136	136	2515456	18496	136	24494526
BTC_iaj_ji_var6	136	136	136	2515456	18496	136	24475032
BTC_iaj_ji_var6	168	168	168	4741632	28224	168	45876303
BTC_iaj_ji_var6	168	168	168	4741632	28224	168	46630476
BTC_iaj_ji_var6	168	168	168	4741632	28224	168	45877320
BTC_iaj_ji_var6	168	168	168	4741632	28224	168	45933264
BTC_iaj_ji_var6	168	168	168	4741632	28224	168	45993123
BTC_iaj_ji_var6	200	200	200	8000000	40000	200	77226534
BTC_iaj_ji_var6	200	200	200	8000000	40000	200	77534145
BTC_iaj_ji_var6	200	200	200	8000000	40000	200	76982409
BTC_iaj_ji_var6	200	200	200	8000000	40000	200	77035842
BTC_iaj_ji_var6	200	200	200	8000000	40000	200	77093802
BTC_iaj_ji_var6	232	232	232	12487168	53824	232	120194064
BTC_iaj_ji_var6	232	232	232	12487168	53824	232	120176127
BTC_iaj_ji_var6	232	232	232	12487168	53824	232	120285918
BTC_iaj_ji_var6	232	232	232	12487168	53824	232	120172248
BTC_iaj_ji_var6	232	232	232	12487168	53824	232	120147849
BTC_iaj_ji_var6	264	264	264	18399744	69696	264	177959223
BTC_iaj_ji_var6	264	264	264	18399744	69696	264	177864417
BTC_iaj_ji_var6	264	264	264	18399744	69696	264	177657345
BTC_iaj_ji_var6	264	264	264	18399744	69696	264	177744483
BTC_iaj_ji_var6	264	264	264	18399744	69696	264	178430319
BTC_iaj_ji_var6	296	296	296	25934336	87616	296	247706136
BTC_iaj_ji_var6	296	296	296	25934336	87616	296	247788747
BTC_iaj_ji_var6	296	296	296	25934336	87616	296	247656510
BTC_iaj_ji_var6	296	296	296	25934336	87616	296	247821129
BTC_iaj_ji_var6	296	296	296	25934336	87616	296	247735863
BTC_iaj_ji_var6	328	328	328	35287552	107584	328	336581181
BTC_iaj_ji_var6	328	328	328	35287552	107584	328	336569931
BTC_iaj_ji_var6	328	328	328	35287552	107584	328	336463020
BTC_iaj_ji_var6	328	328	328	35287552	107584	328	337889943
BTC_iaj_ji_var6	328	328	328	35287552	107584	328	336689541
BTC_iaj_ji_var6	360	360	360	46656000	129600	360	448773471
BTC_iaj_ji_var6	360	360	360	46656000	129600	360	449245800
BTC_iaj_ji_var6	360	360	360	46656000	129600	360	449368137
BTC_iaj_ji_var6	360	360	360	46656000	129600	360	449778231
BTC_iaj_ji_var6	360	360	360	46656000	129600	360	449735877
BTC_iaj_ji_var6	392	392	392	60236288	153664	392	573947415
BTC_iaj_ji_var6	392	392	392	60236288	153664	392	592968816
BTC_iaj_ji_var6	392	392	392	60236288	153664	392	580030443
BTC_iaj_ji_var6	392	392	392	60236288	153664	392	574736436
BTC_iaj_ji_var6	392	392	392	60236288	153664	392	575642070
BTC_iaj_ji_var6	424	424	424	76225024	179776	424	736989111
BTC_iaj_ji_var6	424	424	424	76225024	179776	424	736790427
BTC_iaj_ji_var6	424	424	424	76225024	179776	424	735982866
BTC_iaj_ji_var6	424	424	424	76225024	179776	424	736070715
BTC_iaj_ji_var6	424	424	424	76225024	179776	424	736080840
BTC_iaj_ji_var6	456	456	456	94818816	207936	456	928218744
BTC_iaj_ji_var6	456	456	456	94818816	207936	456	933281784
BTC_iaj_ji_var6	456	456	456	94818816	207936	456	927961281
BTC_iaj_ji_var6	456	456	456	94818816	207936	456	928797147
BTC_iaj_ji_var6	456	456	456	94818816	207936	456	927113553
BTC_iaj_ji_var6	488	488	488	116214272	238144	488	1271964294
BTC_iaj_ji_var6	488	488	488	116214272	238144	488	1278914850
BTC_iaj_ji_var6	488	488	488	116214272	238144	488	1271137410
BTC_iaj_ji_var6	488	488	488	116214272	238144	488	1272437100
BTC_iaj_ji_var6	488	488	488	116214272	238144	488	1273134996
BTC_iaj_ji_var6	520	520	520	140608000	270400	520	1652428080
BTC_iaj_ji_var6	520	520	520	140608000	270400	520	1649541132
BTC_iaj_ji_var6	520	520	520	140608000	270400	520	1652613894
BTC_iaj_ji_var6	520	520	520	140608000	270400	520	1651682565
BTC_iaj_ji_var6	520	520	520	140608000	270400	520	1651278393
BTC_iaj_ji_var6	552	552	552	168196608	304704	552	2051494785
BTC_iaj_ji_var6	552	552	552	168196608	304704	552	2050506936
BTC_iaj_ji_var6	552	552	552	168196608	304704	552	2059063245
BTC_iaj_ji_var6	552	552	552	168196608	304704	552	2050963029
BTC_iaj_ji_var6	552	552	552	168196608	304704	552	2050893531
BTC_iaj_ji_var6	584	584	584	199176704	341056	584	2460312423
BTC_iaj_ji_var6	584	584	584	199176704	341056	584	2454775749
BTC_iaj_ji_var6	584	584	584	199176704	341056	584	2454621561
BTC_iaj_ji_var6	584	584	584	199176704	341056	584	2454240987
BTC_iaj_ji_var6	584	584	584	199176704	341056	584	2471170689
BTC_iaj_ji_var6	616	616	616	233744896	379456	616	2909567331
BTC_iaj_ji_var6	616	616	616	233744896	379456	616	2910558285
BTC_iaj_ji_var6	616	616	616	233744896	379456	616	2915360577
BTC_iaj_ji_var6	616	616	616	233744896	379456	616	2915569242
BTC_iaj_ji_var6	616	616	616	233744896	379456	616	2909446146
BTC_iaj_ji_var6	648	648	648	272097792	419904	648	3351309543
BTC_iaj_ji_var6	648	648	648	272097792	419904	648	3351219867
BTC_iaj_ji_var6	648	648	648	272097792	419904	648	3350098836
BTC_iaj_ji_var6	648	648	648	272097792	419904	648	3350813346
BTC_iaj_ji_var6	648	648	648	272097792	419904	648	3356194248
BTC_iaj_ji_var6	680	680	680	314432000	462400	680	3938540751
BTC_iaj_ji_var6	680	680	680	314432000	462400	680	3886450965
BTC_iaj_ji_var6	680	680	680	314432000	462400	680	3886745661
BTC_iaj_ji_var6	680	680	680	314432000	462400	680	3897242595
BTC_iaj_ji_var6	680	680	680	314432000	462400	680	3886732989
BTC_iaj_ji_var6	712	712	712	360944128	506944	712	4476792303
BTC_iaj_ji_var6	712	712	712	360944128	506944	712	4466426184
BTC_iaj_ji_var6	712	712	712	360944128	506944	712	4466766645
BTC_iaj_ji_var6	712	712	712	360944128	506944	712	4467078180
BTC_iaj_ji_var6	712	712	712	360944128	506944	712	4467106890
BTC_iaj_ji_var6	744	744	744	411830784	553536	744	5084529057
BTC_iaj_ji_var6	744	744	744	411830784	553536	744	5099209245
BTC_iaj_ji_var6	744	744	744	411830784	553536	744	5084863002
BTC_iaj_ji_var6	744	744	744	411830784	553536	744	5100752871
BTC_iaj_ji_var6	744	744	744	411830784	553536	744	5085282096
BTC_iaj_ji_var6	776	776	776	467288576	602176	776	5806300986
BTC_iaj_ji_var6	776	776	776	467288576	602176	776	5794464330
BTC_iaj_ji_var6	776	776	776	467288576	602176	776	5796180540
BTC_iaj_ji_var6	776	776	776	467288576	602176	776	5797641285
BTC_iaj_ji_var6	776	776	776	467288576	602176	776	5807297556
BTC_iaj_ji_var6	808	808	808	527514112	652864	808	6551565192
BTC_iaj_ji_var6	808	808	808	527514112	652864	808	6546887775
BTC_iaj_ji_var6	808	808	808	527514112	652864	808	6545125071
BTC_iaj_ji_var6	808	808	808	527514112	652864	808	6547197231
BTC_iaj_ji_var6	808	808	808	527514112	652864	808	6541643754
BTC_iaj_ji_var6	840	840	840	592704000	705600	840	7362954972
BTC_iaj_ji_var6	840	840	840	592704000	705600	840	7368564141
BTC_iaj_ji_var6	840	840	840	592704000	705600	840	7382829519
BTC_iaj_ji_var6	840	840	840	592704000	705600	840	7363146528
BTC_iaj_ji_var6	840	840	840	592704000	705600	840	7386399441
BTC_iaj_ji_var6	872	872	872	663054848	760384	872	8336047554
BTC_iaj_ji_var6	872	872	872	663054848	760384	872	8383627512
BTC_iaj_ji_var6	872	872	872	663054848	760384	872	8331655941
BTC_iaj_ji_var6	872	872	872	663054848	760384	872	8364774897
BTC_iaj_ji_var6	872	872	872	663054848	760384	872	8333743086
BTC_iaj_ji_var6	904	904	904	738763264	817216	904	9220006818
BTC_iaj_ji_var6	904	904	904	738763264	817216	904	9210937086
BTC_iaj_ji_var6	904	904	904	738763264	817216	904	9264265560
BTC_iaj_ji_var6	904	904	904	738763264	817216	904	9235639683
BTC_iaj_ji_var6	904	904	904	738763264	817216	904	9220088313
BTC_iaj_ji_var6	936	936	936	820025856	876096	936	10252111698
BTC_iaj_ji_var6	936	936	936	820025856	876096	936	10254578220
BTC_iaj_ji_var6	936	936	936	820025856	876096	936	10261219491
BTC_iaj_ji_var6	936	936	936	820025856	876096	936	10260092169
BTC_iaj_ji_var6	936	936	936	820025856	876096	936	10246460238
BTC_iaj_ji_var6	968	968	968	907039232	937024	968	11358291492
BTC_iaj_ji_var6	968	968	968	907039232	937024	968	11354139702
BTC_iaj_ji_var6	968	968	968	907039232	937024	968	11372259888
BTC_iaj_ji_var6	968	968	968	907039232	937024	968	11353534308
BTC_iaj_ji_var6	968	968	968	907039232	937024	968	11437152129
BTC_iaj_ji_var6	1000	1000	1000	1000000000	1000000	1000	12671848233
BTC_iaj_ji_var6	1000	1000	1000	1000000000	1000000	1000	12709433520
BTC_iaj_ji_var6	1000	1000	1000	1000000000	1000000	1000	12671018793
BTC_iaj_ji_var6	1000	1000	1000	1000000000	1000000	1000	12682927953
BTC_iaj_ji_var6	1000	1000	1000	1000000000	1000000	1000	12687206247


==> figures/data/iaj_ji/meas/var7.dat <==
BTC_iaj_ji_var5	8	8	8	512	64	8	53669862
BTC_iaj_ji_var5	8	8	8	512	64	8	7281
BTC_iaj_ji_var5	8	8	8	512	64	8	7074
BTC_iaj_ji_var5	8	8	8	512	64	8	7065
BTC_iaj_ji_var5	8	8	8	512	64	8	7056
BTC_iaj_ji_var5	40	40	40	64000	1600	40	561060
BTC_iaj_ji_var5	40	40	40	64000	1600	40	107208
BTC_iaj_ji_var5	40	40	40	64000	1600	40	107082
BTC_iaj_ji_var5	40	40	40	64000	1600	40	107163
BTC_iaj_ji_var5	40	40	40	64000	1600	40	107046
BTC_iaj_ji_var5	72	72	72	373248	5184	72	2424276
BTC_iaj_ji_var5	72	72	72	373248	5184	72	554517
BTC_iaj_ji_var5	72	72	72	373248	5184	72	529308
BTC_iaj_ji_var5	72	72	72	373248	5184	72	535734
BTC_iaj_ji_var5	72	72	72	373248	5184	72	529605
BTC_iaj_ji_var5	104	104	104	1124864	10816	104	5812101
BTC_iaj_ji_var5	104	104	104	1124864	10816	104	7376103
BTC_iaj_ji_var5	104	104	104	1124864	10816	104	7462350
BTC_iaj_ji_var5	104	104	104	1124864	10816	104	7413111
BTC_iaj_ji_var5	104	104	104	1124864	10816	104	7468488
BTC_iaj_ji_var5	136	136	136	2515456	18496	136	16037352
BTC_iaj_ji_var5	136	136	136	2515456	18496	136	16252110
BTC_iaj_ji_var5	136	136	136	2515456	18496	136	16238214
BTC_iaj_ji_var5	136	136	136	2515456	18496	136	16249212
BTC_iaj_ji_var5	136	136	136	2515456	18496	136	16248591
BTC_iaj_ji_var5	168	168	168	4741632	28224	168	29876184
BTC_iaj_ji_var5	168	168	168	4741632	28224	168	29793870
BTC_iaj_ji_var5	168	168	168	4741632	28224	168	29855934
BTC_iaj_ji_var5	168	168	168	4741632	28224	168	29793015
BTC_iaj_ji_var5	168	168	168	4741632	28224	168	29809449
BTC_iaj_ji_var5	200	200	200	8000000	40000	200	50202846
BTC_iaj_ji_var5	200	200	200	8000000	40000	200	50161797
BTC_iaj_ji_var5	200	200	200	8000000	40000	200	50210289
BTC_iaj_ji_var5	200	200	200	8000000	40000	200	50546844
BTC_iaj_ji_var5	200	200	200	8000000	40000	200	50147586
BTC_iaj_ji_var5	232	232	232	12487168	53824	232	77007636
BTC_iaj_ji_var5	232	232	232	12487168	53824	232	76919229
BTC_iaj_ji_var5	232	232	232	12487168	53824	232	76981239
BTC_iaj_ji_var5	232	232	232	12487168	53824	232	77000886
BTC_iaj_ji_var5	232	232	232	12487168	53824	232	76927617
BTC_iaj_ji_var5	264	264	264	18399744	69696	264	114465087
BTC_iaj_ji_var5	264	264	264	18399744	69696	264	114688683
BTC_iaj_ji_var5	264	264	264	18399744	69696	264	114509034
BTC_iaj_ji_var5	264	264	264	18399744	69696	264	114501186
BTC_iaj_ji_var5	264	264	264	18399744	69696	264	114514542
BTC_iaj_ji_var5	296	296	296	25934336	87616	296	159086601
BTC_iaj_ji_var5	296	296	296	25934336	87616	296	156018483
BTC_iaj_ji_var5	296	296	296	25934336	87616	296	156014145
BTC_iaj_ji_var5	296	296	296	25934336	87616	296	156097296
BTC_iaj_ji_var5	296	296	296	25934336	87616	296	155930328
BTC_iaj_ji_var5	328	328	328	35287552	107584	328	210285612
BTC_iaj_ji_var5	328	328	328	35287552	107584	328	210207870
BTC_iaj_ji_var5	328	328	328	35287552	107584	328	210077694
BTC_iaj_ji_var5	328	328	328	35287552	107584	328	210205755
BTC_iaj_ji_var5	328	328	328	35287552	107584	328	210072636
BTC_iaj_ji_var5	360	360	360	46656000	129600	360	278615007
BTC_iaj_ji_var5	360	360	360	46656000	129600	360	277875783
BTC_iaj_ji_var5	360	360	360	46656000	129600	360	278109351
BTC_iaj_ji_var5	360	360	360	46656000	129600	360	278125929
BTC_iaj_ji_var5	360	360	360	46656000	129600	360	277954308
BTC_iaj_ji_var5	392	392	392	60236288	153664	392	355117437
BTC_iaj_ji_var5	392	392	392	60236288	153664	392	354929193
BTC_iaj_ji_var5	392	392	392	60236288	153664	392	354994839
BTC_iaj_ji_var5	392	392	392	60236288	153664	392	363690486
BTC_iaj_ji_var5	392	392	392	60236288	153664	392	355408587
BTC_iaj_ji_var5	424	424	424	76225024	179776	424	448483959
BTC_iaj_ji_var5	424	424	424	76225024	179776	424	448785945
BTC_iaj_ji_var5	424	424	424	76225024	179776	424	448445916
BTC_iaj_ji_var5	424	424	424	76225024	179776	424	448272378
BTC_iaj_ji_var5	424	424	424	76225024	179776	424	448327917
BTC_iaj_ji_var5	456	456	456	94818816	207936	456	556926687
BTC_iaj_ji_var5	456	456	456	94818816	207936	456	557641989
BTC_iaj_ji_var5	456	456	456	94818816	207936	456	557086563
BTC_iaj_ji_var5	456	456	456	94818816	207936	456	557618841
BTC_iaj_ji_var5	456	456	456	94818816	207936	456	556893279
BTC_iaj_ji_var5	488	488	488	116214272	238144	488	683055144
BTC_iaj_ji_var5	488	488	488	116214272	238144	488	683829594
BTC_iaj_ji_var5	488	488	488	116214272	238144	488	683196741
BTC_iaj_ji_var5	488	488	488	116214272	238144	488	682799598
BTC_iaj_ji_var5	488	488	488	116214272	238144	488	683233551
BTC_iaj_ji_var5	520	520	520	140608000	270400	520	856742121
BTC_iaj_ji_var5	520	520	520	140608000	270400	520	857959065
BTC_iaj_ji_var5	520	520	520	140608000	270400	520	855924246
BTC_iaj_ji_var5	520	520	520	140608000	270400	520	855933588
BTC_iaj_ji_var5	520	520	520	140608000	270400	520	856651779
BTC_iaj_ji_var5	552	552	552	168196608	304704	552	982864584
BTC_iaj_ji_var5	552	552	552	168196608	304704	552	982811475
BTC_iaj_ji_var5	552	552	552	168196608	304704	552	983616192
BTC_iaj_ji_var5	552	552	552	168196608	304704	552	982348029
BTC_iaj_ji_var5	552	552	552	168196608	304704	552	982536705
BTC_iaj_ji_var5	584	584	584	199176704	341056	584	1165238487
BTC_iaj_ji_var5	584	584	584	199176704	341056	584	1164725091
BTC_iaj_ji_var5	584	584	584	199176704	341056	584	1165737726
BTC_iaj_ji_var5	584	584	584	199176704	341056	584	1164935772
BTC_iaj_ji_var5	584	584	584	199176704	341056	584	1173861972
BTC_iaj_ji_var5	616	616	616	233744896	379456	616	1368550089
BTC_iaj_ji_var5	616	616	616	233744896	379456	616	1370507976
BTC_iaj_ji_var5	616	616	616	233744896	379456	616	1368839664
BTC_iaj_ji_var5	616	616	616	233744896	379456	616	1367880300
BTC_iaj_ji_var5	616	616	616	233744896	379456	616	1368335331
BTC_iaj_ji_var5	648	648	648	272097792	419904	648	1591245468
BTC_iaj_ji_var5	648	648	648	272097792	419904	648	1591482285
BTC_iaj_ji_var5	648	648	648	272097792	419904	648	1617828750
BTC_iaj_ji_var5	648	648	648	272097792	419904	648	1602618849
BTC_iaj_ji_var5	648	648	648	272097792	419904	648	1601607762
BTC_iaj_ji_var5	680	680	680	314432000	462400	680	1840667976
BTC_iaj_ji_var5	680	680	680	314432000	462400	680	1840013694
BTC_iaj_ji_var5	680	680	680	314432000	462400	680	1839534660
BTC_iaj_ji_var5	680	680	680	314432000	462400	680	1839083580
BTC_iaj_ji_var5	680	680	680	314432000	462400	680	1847496033
BTC_iaj_ji_var5	712	712	712	360944128	506944	712	2116044252
BTC_iaj_ji_var5	712	712	712	360944128	506944	712	2117324979
BTC_iaj_ji_var5	712	712	712	360944128	506944	712	2119616550
BTC_iaj_ji_var5	712	712	712	360944128	506944	712	2120145786
BTC_iaj_ji_var5	712	712	712	360944128	506944	712	2117897163
BTC_iaj_ji_var5	744	744	744	411830784	553536	744	2415956400
BTC_iaj_ji_var5	744	744	744	411830784	553536	744	2415463632
BTC_iaj_ji_var5	744	744	744	411830784	553536	744	2415413205
BTC_iaj_ji_var5	744	744	744	411830784	553536	744	2414087586
BTC_iaj_ji_var5	744	744	744	411830784	553536	744	2413423305
BTC_iaj_ji_var5	776	776	776	467288576	602176	776	2812914567
BTC_iaj_ji_var5	776	776	776	467288576	602176	776	2807019108
BTC_iaj_ji_var5	776	776	776	467288576	602176	776	2807174313
BTC_iaj_ji_var5	776	776	776	467288576	602176	776	2837850372
BTC_iaj_ji_var5	776	776	776	467288576	602176	776	2821349133
BTC_iaj_ji_var5	808	808	808	527514112	652864	808	3093051735
BTC_iaj_ji_var5	808	808	808	527514112	652864	808	3091699674
BTC_iaj_ji_var5	808	808	808	527514112	652864	808	3089170998
BTC_iaj_ji_var5	808	808	808	527514112	652864	808	3098900385
BTC_iaj_ji_var5	808	808	808	527514112	652864	808	3089729367
BTC_iaj_ji_var5	840	840	840	592704000	705600	840	3469612608
BTC_iaj_ji_var5	840	840	840	592704000	705600	840	3464065962
BTC_iaj_ji_var5	840	840	840	592704000	705600	840	3462707214
BTC_iaj_ji_var5	840	840	840	592704000	705600	840	3466638468
BTC_iaj_ji_var5	840	840	840	592704000	705600	840	3467582712
BTC_iaj_ji_var5	872	872	872	663054848	760384	872	3899088819
BTC_iaj_ji_var5	872	872	872	663054848	760384	872	3907390581
BTC_iaj_ji_var5	872	872	872	663054848	760384	872	3918261150
BTC_iaj_ji_var5	872	872	872	663054848	760384	872	3891294567
BTC_iaj_ji_var5	872	872	872	663054848	760384	872	3890382480
BTC_iaj_ji_var5	904	904	904	738763264	817216	904	4341799998
BTC_iaj_ji_var5	904	904	904	738763264	817216	904	4419153225
BTC_iaj_ji_var5	904	904	904	738763264	817216	904	4341614985
BTC_iaj_ji_var5	904	904	904	738763264	817216	904	4341971988
BTC_iaj_ji_var5	904	904	904	738763264	817216	904	4342136895
BTC_iaj_ji_var5	936	936	936	820025856	876096	936	4799548089
BTC_iaj_ji_var5	936	936	936	820025856	876096	936	4806648459
BTC_iaj_ji_var5	936	936	936	820025856	876096	936	4850046945
BTC_iaj_ji_var5	936	936	936	820025856	876096	936	4812141258
BTC_iaj_ji_var5	936	936	936	820025856	876096	936	4792528647
BTC_iaj_ji_var5	968	968	968	907039232	937024	968	5318770464
BTC_iaj_ji_var5	968	968	968	907039232	937024	968	5327260902
BTC_iaj_ji_var5	968	968	968	907039232	937024	968	5318160723
BTC_iaj_ji_var5	968	968	968	907039232	937024	968	5317581231
BTC_iaj_ji_var5	968	968	968	907039232	937024	968	5319008748
BTC_iaj_ji_var5	1000	1000	1000	1000000000	1000000	1000	5872601556
BTC_iaj_ji_var5	1000	1000	1000	1000000000	1000000	1000	5920366626
BTC_iaj_ji_var5	1000	1000	1000	1000000000	1000000	1000	5872389948
BTC_iaj_ji_var5	1000	1000	1000	1000000000	1000000	1000	5873424975
BTC_iaj_ji_var5	1000	1000	1000	1000000000	1000000	1000	5874291585


==> figures/data/iaj_ji/meas/var8.dat <==
BTC_iaj_ji_var6	8	8	8	512	64	8	53664975
BTC_iaj_ji_var6	8	8	8	512	64	8	24741
BTC_iaj_ji_var6	8	8	8	512	64	8	17253
BTC_iaj_ji_var6	8	8	8	512	64	8	6777
BTC_iaj_ji_var6	8	8	8	512	64	8	6930
BTC_iaj_ji_var6	40	40	40	64000	1600	40	897174
BTC_iaj_ji_var6	40	40	40	64000	1600	40	512874
BTC_iaj_ji_var6	40	40	40	64000	1600	40	494937
BTC_iaj_ji_var6	40	40	40	64000	1600	40	494136
BTC_iaj_ji_var6	40	40	40	64000	1600	40	494019
BTC_iaj_ji_var6	72	72	72	373248	5184	72	4811922
BTC_iaj_ji_var6	72	72	72	373248	5184	72	2982618
BTC_iaj_ji_var6	72	72	72	373248	5184	72	2901933
BTC_iaj_ji_var6	72	72	72	373248	5184	72	2901726
BTC_iaj_ji_var6	72	72	72	373248	5184	72	2901852
BTC_iaj_ji_var6	104	104	104	1124864	10816	104	14358402
BTC_iaj_ji_var6	104	104	104	1124864	10816	104	14777073
BTC_iaj_ji_var6	104	104	104	1124864	10816	104	14780529
BTC_iaj_ji_var6	104	104	104	1124864	10816	104	14775669
BTC_iaj_ji_var6	104	104	104	1124864	10816	104	14737770
BTC_iaj_ji_var6	136	136	136	2515456	18496	136	33669891
BTC_iaj_ji_var6	136	136	136	2515456	18496	136	33944589
BTC_iaj_ji_var6	136	136	136	2515456	18496	136	33706314
BTC_iaj_ji_var6	136	136	136	2515456	18496	136	33725628
BTC_iaj_ji_var6	136	136	136	2515456	18496	136	33760476
BTC_iaj_ji_var6	168	168	168	4741632	28224	168	64014984
BTC_iaj_ji_var6	168	168	168	4741632	28224	168	64126557
BTC_iaj_ji_var6	168	168	168	4741632	28224	168	64000800
BTC_iaj_ji_var6	168	168	168	4741632	28224	168	63895437
BTC_iaj_ji_var6	168	168	168	4741632	28224	168	64045863
BTC_iaj_ji_var6	200	200	200	8000000	40000	200	111671766
BTC_iaj_ji_var6	200	200	200	8000000	40000	200	110943036
BTC_iaj_ji_var6	200	200	200	8000000	40000	200	110575449
BTC_iaj_ji_var6	200	200	200	8000000	40000	200	110524230
BTC_iaj_ji_var6	200	200	200	8000000	40000	200	110514015
BTC_iaj_ji_var6	232	232	232	12487168	53824	232	192482325
BTC_iaj_ji_var6	232	232	232	12487168	53824	232	194816664
BTC_iaj_ji_var6	232	232	232	12487168	53824	232	191997198
BTC_iaj_ji_var6	232	232	232	12487168	53824	232	192020976
BTC_iaj_ji_var6	232	232	232	12487168	53824	232	192451401
BTC_iaj_ji_var6	264	264	264	18399744	69696	264	633348873
BTC_iaj_ji_var6	264	264	264	18399744	69696	264	629497881
BTC_iaj_ji_var6	264	264	264	18399744	69696	264	628958520
BTC_iaj_ji_var6	264	264	264	18399744	69696	264	628589700
BTC_iaj_ji_var6	264	264	264	18399744	69696	264	628390035
BTC_iaj_ji_var6	296	296	296	25934336	87616	296	1233837954
BTC_iaj_ji_var6	296	296	296	25934336	87616	296	1238393916
BTC_iaj_ji_var6	296	296	296	25934336	87616	296	1237454262
BTC_iaj_ji_var6	296	296	296	25934336	87616	296	1234810647
BTC_iaj_ji_var6	296	296	296	25934336	87616	296	1237861701
BTC_iaj_ji_var6	328	328	328	35287552	107584	328	2142702639
BTC_iaj_ji_var6	328	328	328	35287552	107584	328	2141886141
BTC_iaj_ji_var6	328	328	328	35287552	107584	328	2141531343
BTC_iaj_ji_var6	328	328	328	35287552	107584	328	2147412555
BTC_iaj_ji_var6	328	328	328	35287552	107584	328	2142642654
BTC_iaj_ji_var6	360	360	360	46656000	129600	360	3011881680
BTC_iaj_ji_var6	360	360	360	46656000	129600	360	2997396216
BTC_iaj_ji_var6	360	360	360	46656000	129600	360	2996356788
BTC_iaj_ji_var6	360	360	360	46656000	129600	360	3035605176
BTC_iaj_ji_var6	360	360	360	46656000	129600	360	2997964386
BTC_iaj_ji_var6	392	392	392	60236288	153664	392	3962105388
BTC_iaj_ji_var6	392	392	392	60236288	153664	392	3976096212
BTC_iaj_ji_var6	392	392	392	60236288	153664	392	3965437782
BTC_iaj_ji_var6	392	392	392	60236288	153664	392	3967891605
BTC_iaj_ji_var6	392	392	392	60236288	153664	392	3963058344
BTC_iaj_ji_var6	424	424	424	76225024	179776	424	5061345012
BTC_iaj_ji_var6	424	424	424	76225024	179776	424	5058507762
BTC_iaj_ji_var6	424	424	424	76225024	179776	424	5063658048
BTC_iaj_ji_var6	424	424	424	76225024	179776	424	5089868856
BTC_iaj_ji_var6	424	424	424	76225024	179776	424	5054692698
BTC_iaj_ji_var6	456	456	456	94818816	207936	456	6328908963
BTC_iaj_ji_var6	456	456	456	94818816	207936	456	6332738472
BTC_iaj_ji_var6	456	456	456	94818816	207936	456	6326840106
BTC_iaj_ji_var6	456	456	456	94818816	207936	456	6330305502
BTC_iaj_ji_var6	456	456	456	94818816	207936	456	6392248029
BTC_iaj_ji_var6	488	488	488	116214272	238144	488	7862961051
BTC_iaj_ji_var6	488	488	488	116214272	238144	488	7850091789
BTC_iaj_ji_var6	488	488	488	116214272	238144	488	7826358519
BTC_iaj_ji_var6	488	488	488	116214272	238144	488	7831575135
BTC_iaj_ji_var6	488	488	488	116214272	238144	488	7823084913
BTC_iaj_ji_var6	520	520	520	140608000	270400	520	9496936530
BTC_iaj_ji_var6	520	520	520	140608000	270400	520	9479526237
BTC_iaj_ji_var6	520	520	520	140608000	270400	520	9458889021
BTC_iaj_ji_var6	520	520	520	140608000	270400	520	9463427928
BTC_iaj_ji_var6	520	520	520	140608000	270400	520	9457738173
BTC_iaj_ji_var6	552	552	552	168196608	304704	552	11468000673
BTC_iaj_ji_var6	552	552	552	168196608	304704	552	11462544549
BTC_iaj_ji_var6	552	552	552	168196608	304704	552	11426480640
BTC_iaj_ji_var6	552	552	552	168196608	304704	552	11416372407
BTC_iaj_ji_var6	552	552	552	168196608	304704	552	11441046564
BTC_iaj_ji_var6	584	584	584	199176704	341056	584	13598308530
BTC_iaj_ji_var6	584	584	584	199176704	341056	584	13538068821
BTC_iaj_ji_var6	584	584	584	199176704	341056	584	13597601580
BTC_iaj_ji_var6	584	584	584	199176704	341056	584	13581499536
BTC_iaj_ji_var6	584	584	584	199176704	341056	584	13527787356
BTC_iaj_ji_var6	616	616	616	233744896	379456	616	15922473579
BTC_iaj_ji_var6	616	616	616	233744896	379456	616	15952188564
BTC_iaj_ji_var6	616	616	616	233744896	379456	616	15919350075
BTC_iaj_ji_var6	616	616	616	233744896	379456	616	15916472271
BTC_iaj_ji_var6	616	616	616	233744896	379456	616	15965798103
BTC_iaj_ji_var6	648	648	648	272097792	419904	648	18608505273
BTC_iaj_ji_var6	648	648	648	272097792	419904	648	18649805904
BTC_iaj_ji_var6	648	648	648	272097792	419904	648	18528210576
BTC_iaj_ji_var6	648	648	648	272097792	419904	648	18598020633
BTC_iaj_ji_var6	648	648	648	272097792	419904	648	18586287261
BTC_iaj_ji_var6	680	680	680	314432000	462400	680	21461594202
BTC_iaj_ji_var6	680	680	680	314432000	462400	680	21464926929
BTC_iaj_ji_var6	680	680	680	314432000	462400	680	21524630310
BTC_iaj_ji_var6	680	680	680	314432000	462400	680	21498762474
BTC_iaj_ji_var6	680	680	680	314432000	462400	680	21522651777
BTC_iaj_ji_var6	712	712	712	360944128	506944	712	24758396280
BTC_iaj_ji_var6	712	712	712	360944128	506944	712	24732390069
BTC_iaj_ji_var6	712	712	712	360944128	506944	712	24725622582
BTC_iaj_ji_var6	712	712	712	360944128	506944	712	24687858141
BTC_iaj_ji_var6	712	712	712	360944128	506944	712	24708755511
BTC_iaj_ji_var6	744	744	744	411830784	553536	744	28384961445
BTC_iaj_ji_var6	744	744	744	411830784	553536	744	28338817743
BTC_iaj_ji_var6	744	744	744	411830784	553536	744	28363973445
BTC_iaj_ji_var6	744	744	744	411830784	553536	744	28386710532
BTC_iaj_ji_var6	744	744	744	411830784	553536	744	28344116151
BTC_iaj_ji_var6	776	776	776	467288576	602176	776	32135796585
BTC_iaj_ji_var6	776	776	776	467288576	602176	776	32058576819
BTC_iaj_ji_var6	776	776	776	467288576	602176	776	32054666256
BTC_iaj_ji_var6	776	776	776	467288576	602176	776	32076535833
BTC_iaj_ji_var6	776	776	776	467288576	602176	776	32127540921
BTC_iaj_ji_var6	808	808	808	527514112	652864	808	36439870662
BTC_iaj_ji_var6	808	808	808	527514112	652864	808	36364647132
BTC_iaj_ji_var6	808	808	808	527514112	652864	808	36352445301
BTC_iaj_ji_var6	808	808	808	527514112	652864	808	36385414425
BTC_iaj_ji_var6	808	808	808	527514112	652864	808	36397112319
BTC_iaj_ji_var6	840	840	840	592704000	705600	840	40965796035
BTC_iaj_ji_var6	840	840	840	592704000	705600	840	40963744449
BTC_iaj_ji_var6	840	840	840	592704000	705600	840	40937989185
BTC_iaj_ji_var6	840	840	840	592704000	705600	840	40944112497
BTC_iaj_ji_var6	840	840	840	592704000	705600	840	40858022538
BTC_iaj_ji_var6	872	872	872	663054848	760384	872	45896331807
BTC_iaj_ji_var6	872	872	872	663054848	760384	872	45652258125
BTC_iaj_ji_var6	872	872	872	663054848	760384	872	45730565361
BTC_iaj_ji_var6	872	872	872	663054848	760384	872	45655714251
BTC_iaj_ji_var6	872	872	872	663054848	760384	872	45643657464
BTC_iaj_ji_var6	904	904	904	738763264	817216	904	51038555112
BTC_iaj_ji_var6	904	904	904	738763264	817216	904	51068002509
BTC_iaj_ji_var6	904	904	904	738763264	817216	904	51010964793
BTC_iaj_ji_var6	904	904	904	738763264	817216	904	51047026596
BTC_iaj_ji_var6	904	904	904	738763264	817216	904	51004069164
BTC_iaj_ji_var6	936	936	936	820025856	876096	936	56653705215
BTC_iaj_ji_var6	936	936	936	820025856	876096	936	56548767042
BTC_iaj_ji_var6	936	936	936	820025856	876096	936	56507328648
BTC_iaj_ji_var6	936	936	936	820025856	876096	936	56630019024
BTC_iaj_ji_var6	936	936	936	820025856	876096	936	56533445208
BTC_iaj_ji_var6	968	968	968	907039232	937024	968	62580591963
BTC_iaj_ji_var6	968	968	968	907039232	937024	968	62533793421
BTC_iaj_ji_var6	968	968	968	907039232	937024	968	62589017826
BTC_iaj_ji_var6	968	968	968	907039232	937024	968	62448778692
BTC_iaj_ji_var6	968	968	968	907039232	937024	968	62539493103
BTC_iaj_ji_var6	1000	1000	1000	1000000000	1000000	1000	69266833605
BTC_iaj_ji_var6	1000	1000	1000	1000000000	1000000	1000	69177830310
BTC_iaj_ji_var6	1000	1000	1000	1000000000	1000000	1000	69027418836
BTC_iaj_ji_var6	1000	1000	1000	1000000000	1000000	1000	69059605833
BTC_iaj_ji_var6	1000	1000	1000	1000000000	1000000	1000	69136246710


==> figures/data/iaj_ji/pred/var1.dat <==
BTC_iaj_ji_var1	8	8	8	512	64	8	6912.0
BTC_iaj_ji_var1	40	40	40	64000	1600	40	319500.0
BTC_iaj_ji_var1	72	72	72	373248	5184	72	1558440.0
BTC_iaj_ji_var1	104	104	104	1124864	10816	104	14811966.0
BTC_iaj_ji_var1	136	136	136	2515456	18496	136	30949452.0
BTC_iaj_ji_var1	168	168	168	4741632	28224	168	55416690.0
BTC_iaj_ji_var1	200	200	200	8000000	40000	200	91300500.0
BTC_iaj_ji_var1	232	232	232	12487168	53824	232	135033048.0
BTC_iaj_ji_var1	264	264	264	18399744	69696	264	200337192.0
BTC_iaj_ji_var1	296	296	296	25934336	87616	296	283170546.0
BTC_iaj_ji_var1	328	328	328	35287552	107584	328	373259736.0
BTC_iaj_ji_var1	360	360	360	46656000	129600	360	513841320.0
BTC_iaj_ji_var1	392	392	392	60236288	153664	392	727421562.0
BTC_iaj_ji_var1	424	424	424	76225024	179776	424	1008051732.0
BTC_iaj_ji_var1	456	456	456	94818816	207936	456	1335412872.0
BTC_iaj_ji_var1	488	488	488	116214272	238144	488	1696585680.0
BTC_iaj_ji_var1	520	520	520	140608000	270400	520	2194019100.0
BTC_iaj_ji_var1	552	552	552	168196608	304704	552	2708356122.0
BTC_iaj_ji_var1	584	584	584	199176704	341056	584	3257608356.0
BTC_iaj_ji_var1	616	616	616	233744896	379456	616	3966781896.0
BTC_iaj_ji_var1	648	648	648	272097792	419904	648	4833472662.0
BTC_iaj_ji_var1	680	680	680	314432000	462400	680	5849353710.0
BTC_iaj_ji_var1	712	712	712	360944128	506944	712	6880961664.0
BTC_iaj_ji_var1	744	744	744	411830784	553536	744	8021592054.0
BTC_iaj_ji_var1	776	776	776	467288576	602176	776	9225223218.0
BTC_iaj_ji_var1	808	808	808	527514112	652864	808	10616878206.0
BTC_iaj_ji_var1	840	840	840	592704000	705600	840	12029037300.0
BTC_iaj_ji_var1	872	872	872	663054848	760384	872	12792322404.0
BTC_iaj_ji_var1	904	904	904	738763264	817216	904	14994538164.0
BTC_iaj_ji_var1	936	936	936	820025856	876096	936	16244593092.0
BTC_iaj_ji_var1	968	968	968	907039232	937024	968	17684632548.0
BTC_iaj_ji_var1	1000	1000	1000	1000000000	1000000	1000	25663218750.0


==> figures/data/iaj_ji/pred/var2.dat <==
BTC_iaj_ji_var2	8	8	8	512	64	8	6912.0
BTC_iaj_ji_var2	40	40	40	64000	1600	40	288000.0
BTC_iaj_ji_var2	72	72	72	373248	5184	72	1354320.0
BTC_iaj_ji_var2	104	104	104	1124864	10816	104	12110436.0
BTC_iaj_ji_var2	136	136	136	2515456	18496	136	26129952.0
BTC_iaj_ji_var2	168	168	168	4741632	28224	168	47367936.0
BTC_iaj_ji_var2	200	200	200	8000000	40000	200	77570100.0
BTC_iaj_ji_var2	232	232	232	12487168	53824	232	120371112.0
BTC_iaj_ji_var2	264	264	264	18399744	69696	264	179708760.0
BTC_iaj_ji_var2	296	296	296	25934336	87616	296	247604148.0
BTC_iaj_ji_var2	328	328	328	35287552	107584	328	331626204.0
BTC_iaj_ji_var2	360	360	360	46656000	129600	360	439104240.0
BTC_iaj_ji_var2	392	392	392	60236288	153664	392	592584048.0
BTC_iaj_ji_var2	424	424	424	76225024	179776	424	771774552.0
BTC_iaj_ji_var2	456	456	456	94818816	207936	456	995581152.0
BTC_iaj_ji_var2	488	488	488	116214272	238144	488	1372607604.0
BTC_iaj_ji_var2	520	520	520	140608000	270400	520	1879857720.0
BTC_iaj_ji_var2	552	552	552	168196608	304704	552	2267879580.0
BTC_iaj_ji_var2	584	584	584	199176704	341056	584	2708902980.0
BTC_iaj_ji_var2	616	616	616	233744896	379456	616	3172670424.0
BTC_iaj_ji_var2	648	648	648	272097792	419904	648	3669608124.0
BTC_iaj_ji_var2	680	680	680	314432000	462400	680	4263577560.0
BTC_iaj_ji_var2	712	712	712	360944128	506944	712	4854486132.0
BTC_iaj_ji_var2	744	744	744	411830784	553536	744	5485102056.0
BTC_iaj_ji_var2	776	776	776	467288576	602176	776	6254290728.0
BTC_iaj_ji_var2	808	808	808	527514112	652864	808	6998180112.0
BTC_iaj_ji_var2	840	840	840	592704000	705600	840	7928648280.0
BTC_iaj_ji_var2	872	872	872	663054848	760384	872	8770202784.0
BTC_iaj_ji_var2	904	904	904	738763264	817216	904	9977245956.0
BTC_iaj_ji_var2	936	936	936	820025856	876096	936	11062666368.0
BTC_iaj_ji_var2	968	968	968	907039232	937024	968	12245277924.0
BTC_iaj_ji_var2	1000	1000	1000	1000000000	1000000	1000	19939500000.0


==> figures/data/iaj_ji/pred/var3.dat <==
BTC_iaj_ji_var3	8	8	8	512	64	8	6903.0
BTC_iaj_ji_var3	40	40	40	64000	1600	40	305100.0
BTC_iaj_ji_var3	72	72	72	373248	5184	72	2600748.0
BTC_iaj_ji_var3	104	104	104	1124864	10816	104	14448798.0
BTC_iaj_ji_var3	136	136	136	2515456	18496	136	35285472.0
BTC_iaj_ji_var3	168	168	168	4741632	28224	168	68092920.0
BTC_iaj_ji_var3	200	200	200	8000000	40000	200	117499050.0
BTC_iaj_ji_var3	232	232	232	12487168	53824	232	188414856.0
BTC_iaj_ji_var3	264	264	264	18399744	69696	264	280095354.0
BTC_iaj_ji_var3	296	296	296	25934336	87616	296	409639950.0
BTC_iaj_ji_var3	328	328	328	35287552	107584	328	571386906.0
BTC_iaj_ji_var3	360	360	360	46656000	129600	360	769297500.0
BTC_iaj_ji_var3	392	392	392	60236288	153664	392	1005640524.0
BTC_iaj_ji_var3	424	424	424	76225024	179776	424	1332466110.0
BTC_iaj_ji_var3	456	456	456	94818816	207936	456	1769371884.0
BTC_iaj_ji_var3	488	488	488	116214272	238144	488	2325437730.0
BTC_iaj_ji_var3	520	520	520	140608000	270400	520	3010179510.0
BTC_iaj_ji_var3	552	552	552	168196608	304704	552	3674979882.0
BTC_iaj_ji_var3	584	584	584	199176704	341056	584	4443020316.0
BTC_iaj_ji_var3	616	616	616	233744896	379456	616	5380406262.0
BTC_iaj_ji_var3	648	648	648	272097792	419904	648	6423726384.0
BTC_iaj_ji_var3	680	680	680	314432000	462400	680	7410876300.0
BTC_iaj_ji_var3	712	712	712	360944128	506944	712	8577756810.0
BTC_iaj_ji_var3	744	744	744	411830784	553536	744	9848316096.0
BTC_iaj_ji_var3	776	776	776	467288576	602176	776	11312040672.0
BTC_iaj_ji_var3	808	808	808	527514112	652864	808	12868858440.0
BTC_iaj_ji_var3	840	840	840	592704000	705600	840	14714891730.0
BTC_iaj_ji_var3	872	872	872	663054848	760384	872	16457385492.0
BTC_iaj_ji_var3	904	904	904	738763264	817216	904	18724414140.0
BTC_iaj_ji_var3	936	936	936	820025856	876096	936	21068516664.0
BTC_iaj_ji_var3	968	968	968	907039232	937024	968	24369572304.0
BTC_iaj_ji_var3	1000	1000	1000	1000000000	1000000	1000	28516218750.0


==> figures/data/iaj_ji/pred/var4.dat <==
BTC_iaj_ji_var4	8	8	8	512	64	8	6912.0
BTC_iaj_ji_var4	40	40	40	64000	1600	40	534240.0
BTC_iaj_ji_var4	72	72	72	373248	5184	72	2826900.0
BTC_iaj_ji_var4	104	104	104	1124864	10816	104	124261020.0
BTC_iaj_ji_var4	136	136	136	2515456	18496	136	349836336.0
BTC_iaj_ji_var4	168	168	168	4741632	28224	168	676854360.0
BTC_iaj_ji_var4	200	200	200	8000000	40000	200	1184424300.0
BTC_iaj_ji_var4	232	232	232	12487168	53824	232	1937098152.0
BTC_iaj_ji_var4	264	264	264	18399744	69696	264	2871633600.0
BTC_iaj_ji_var4	296	296	296	25934336	87616	296	3966426936.0
BTC_iaj_ji_var4	328	328	328	35287552	107584	328	5432273352.0
BTC_iaj_ji_var4	360	360	360	46656000	129600	360	7336309320.0
BTC_iaj_ji_var4	392	392	392	60236288	153664	392	9630194616.0
BTC_iaj_ji_var4	424	424	424	76225024	179776	424	12366356652.0
BTC_iaj_ji_var4	456	456	456	94818816	207936	456	15821209332.0
BTC_iaj_ji_var4	488	488	488	116214272	238144	488	19676616768.0
BTC_iaj_ji_var4	520	520	520	140608000	270400	520	23941986120.0
BTC_iaj_ji_var4	552	552	552	168196608	304704	552	28896324804.0
BTC_iaj_ji_var4	584	584	584	199176704	341056	584	34484618628.0
BTC_iaj_ji_var4	616	616	616	233744896	379456	616	40356727488.0
BTC_iaj_ji_var4	648	648	648	272097792	419904	648	46759424688.0
BTC_iaj_ji_var4	680	680	680	314432000	462400	680	53526805200.0
BTC_iaj_ji_var4	712	712	712	360944128	506944	712	60952780656.0
BTC_iaj_ji_var4	744	744	744	411830784	553536	744	69190430904.0
BTC_iaj_ji_var4	776	776	776	467288576	602176	776	78708758112.0
BTC_iaj_ji_var4	808	808	808	527514112	652864	808	88965397116.0
BTC_iaj_ji_var4	840	840	840	592704000	705600	840	99905347080.0
BTC_iaj_ji_var4	872	872	872	663054848	760384	872	1.11928262328e+11
BTC_iaj_ji_var4	904	904	904	738763264	817216	904	1.25633846124e+11
BTC_iaj_ji_var4	936	936	936	820025856	876096	936	1.41668236008e+11
BTC_iaj_ji_var4	968	968	968	907039232	937024	968	1.58692961196e+11
BTC_iaj_ji_var4	1000	1000	1000	1000000000	1000000	1000	1.78389e+11


==> figures/data/iaj_ji/pred/var5.dat <==
BTC_iaj_ji_var5	8	8	8	512	64	8	6336.0
BTC_iaj_ji_var5	40	40	40	64000	1600	40	533880.0
BTC_iaj_ji_var5	72	72	72	373248	5184	72	2865456.0
BTC_iaj_ji_var5	104	104	104	1124864	10816	104	108848844.0
BTC_iaj_ji_var5	136	136	136	2515456	18496	136	261920700.0
BTC_iaj_ji_var5	168	168	168	4741632	28224	168	466738524.0
BTC_iaj_ji_var5	200	200	200	8000000	40000	200	794812500.0
BTC_iaj_ji_var5	232	232	232	12487168	53824	232	1259451324.0
BTC_iaj_ji_var5	264	264	264	18399744	69696	264	1791348372.0
BTC_iaj_ji_var5	296	296	296	25934336	87616	296	2575729692.0
BTC_iaj_ji_var5	328	328	328	35287552	107584	328	3385749168.0
BTC_iaj_ji_var5	360	360	360	46656000	129600	360	4435017300.0
BTC_iaj_ji_var5	392	392	392	60236288	153664	392	5924237004.0
BTC_iaj_ji_var5	424	424	424	76225024	179776	424	7321276476.0
BTC_iaj_ji_var5	456	456	456	94818816	207936	456	9235360476.0
BTC_iaj_ji_var5	488	488	488	116214272	238144	488	11663682876.0
BTC_iaj_ji_var5	520	520	520	140608000	270400	520	13538421000.0
BTC_iaj_ji_var5	552	552	552	168196608	304704	552	16674259860.0
BTC_iaj_ji_var5	584	584	584	199176704	341056	584	19289338668.0
BTC_iaj_ji_var5	616	616	616	233744896	379456	616	22302763560.0
BTC_iaj_ji_var5	648	648	648	272097792	419904	648	26675503848.0
BTC_iaj_ji_var5	680	680	680	314432000	462400	680	29428234200.0
BTC_iaj_ji_var5	712	712	712	360944128	506944	712	35010883368.0
BTC_iaj_ji_var5	744	744	744	411830784	553536	744	39904410240.0
BTC_iaj_ji_var5	776	776	776	467288576	602176	776	44206869240.0
BTC_iaj_ji_var5	808	808	808	527514112	652864	808	52116664176.0
BTC_iaj_ji_var5	840	840	840	592704000	705600	840	57030164100.0
BTC_iaj_ji_var5	872	872	872	663054848	760384	872	63360992808.0
BTC_iaj_ji_var5	904	904	904	738763264	817216	904	72691209972.0
BTC_iaj_ji_var5	936	936	936	820025856	876096	936	78372098532.0
BTC_iaj_ji_var5	968	968	968	907039232	937024	968	88495533324.0
BTC_iaj_ji_var5	1000	1000	1000	1000000000	1000000	1000	1.006351875e+11


==> figures/data/iaj_ji/pred/var6.dat <==
BTC_iaj_ji_var6	8	8	8	512	64	8	6340.5
BTC_iaj_ji_var6	40	40	40	64000	1600	40	349740.0
BTC_iaj_ji_var6	72	72	72	373248	5184	72	1716228.0
BTC_iaj_ji_var6	104	104	104	1124864	10816	104	23727600.0
BTC_iaj_ji_var6	136	136	136	2515456	18496	136	47515068.0
BTC_iaj_ji_var6	168	168	168	4741632	28224	168	88603956.0
BTC_iaj_ji_var6	200	200	200	8000000	40000	200	139320000.0
BTC_iaj_ji_var6	232	232	232	12487168	53824	232	220318452.0
BTC_iaj_ji_var6	264	264	264	18399744	69696	264	299440152.0
BTC_iaj_ji_var6	296	296	296	25934336	87616	296	496388448.0
BTC_iaj_ji_var6	328	328	328	35287552	107584	328	641227536.0
BTC_iaj_ji_var6	360	360	360	46656000	129600	360	795995100.0
BTC_iaj_ji_var6	392	392	392	60236288	153664	392	1028847708.0
BTC_iaj_ji_var6	424	424	424	76225024	179776	424	1353140244.0
BTC_iaj_ji_var6	456	456	456	94818816	207936	456	1640654028.0
BTC_iaj_ji_var6	488	488	488	116214272	238144	488	2347043076.0
BTC_iaj_ji_var6	520	520	520	140608000	270400	520	3031809300.0
BTC_iaj_ji_var6	552	552	552	168196608	304704	552	3324739608.0
BTC_iaj_ji_var6	584	584	584	199176704	341056	584	3952178244.0
BTC_iaj_ji_var6	616	616	616	233744896	379456	616	4624050816.0
BTC_iaj_ji_var6	648	648	648	272097792	419904	648	5362830180.0
BTC_iaj_ji_var6	680	680	680	314432000	462400	680	6136019100.0
BTC_iaj_ji_var6	712	712	712	360944128	506944	712	7261497540.0
BTC_iaj_ji_var6	744	744	744	411830784	553536	744	8431425756.0
BTC_iaj_ji_var6	776	776	776	467288576	602176	776	9337604508.0
BTC_iaj_ji_var6	808	808	808	527514112	652864	808	10154809872.0
BTC_iaj_ji_var6	840	840	840	592704000	705600	840	11846671200.0
BTC_iaj_ji_var6	872	872	872	663054848	760384	872	12545765712.0
BTC_iaj_ji_var6	904	904	904	738763264	817216	904	14098967964.0
BTC_iaj_ji_var6	936	936	936	820025856	876096	936	16167420828.0
BTC_iaj_ji_var6	968	968	968	907039232	937024	968	17197435728.0
BTC_iaj_ji_var6	1000	1000	1000	1000000000	1000000	1000	20021625000.0


==> figures/data/iaj_ji/pred/var7.dat <==
BTC_iaj_ji_var5	8	8	8	512	64	8	5526.0
BTC_iaj_ji_var5	40	40	40	64000	1600	40	114192.0
BTC_iaj_ji_var5	72	72	72	373248	5184	72	535050.0
BTC_iaj_ji_var5	104	104	104	1124864	10816	104	9922446.0
BTC_iaj_ji_var5	136	136	136	2515456	18496	136	21486384.0
BTC_iaj_ji_var5	168	168	168	4741632	28224	168	39639906.0
BTC_iaj_ji_var5	200	200	200	8000000	40000	200	66480408.0
BTC_iaj_ji_var5	232	232	232	12487168	53824	232	102780882.0
BTC_iaj_ji_var5	264	264	264	18399744	69696	264	151124292.0
BTC_iaj_ji_var5	296	296	296	25934336	87616	296	211513698.0
BTC_iaj_ji_var5	328	328	328	35287552	107584	328	286630128.0
BTC_iaj_ji_var5	360	360	360	46656000	129600	360	377709507.0
BTC_iaj_ji_var5	392	392	392	60236288	153664	392	491396040.0
BTC_iaj_ji_var5	424	424	424	76225024	179776	424	618030567.0
BTC_iaj_ji_var5	456	456	456	94818816	207936	456	768800250.0
BTC_iaj_ji_var5	488	488	488	116214272	238144	488	941776290.0
BTC_iaj_ji_var5	520	520	520	140608000	270400	520	1142679636.0
BTC_iaj_ji_var5	552	552	552	168196608	304704	552	1359220806.0
BTC_iaj_ji_var5	584	584	584	199176704	341056	584	1607010282.0
BTC_iaj_ji_var5	616	616	616	233744896	379456	616	1883550060.0
BTC_iaj_ji_var5	648	648	648	272097792	419904	648	2183978412.0
BTC_iaj_ji_var5	680	680	680	314432000	462400	680	2512092645.0
BTC_iaj_ji_var5	712	712	712	360944128	506944	712	2864191770.0
BTC_iaj_ji_var5	744	744	744	411830784	553536	744	3238757163.0
BTC_iaj_ji_var5	776	776	776	467288576	602176	776	3641605668.0
BTC_iaj_ji_var5	808	808	808	527514112	652864	808	4049141742.0
BTC_iaj_ji_var5	840	840	840	592704000	705600	840	4491759744.0
BTC_iaj_ji_var5	872	872	872	663054848	760384	872	4965545322.0
BTC_iaj_ji_var5	904	904	904	738763264	817216	904	5467796244.0
BTC_iaj_ji_var5	936	936	936	820025856	876096	936	6015851829.0
BTC_iaj_ji_var5	968	968	968	907039232	937024	968	6598029690.0
BTC_iaj_ji_var5	1000	1000	1000	1000000000	1000000	1000	7211949795.0


==> figures/data/iaj_ji/pred/var8.dat <==
BTC_iaj_ji_var6	8	8	8	512	64	8	7740.0
BTC_iaj_ji_var6	40	40	40	64000	1600	40	511542.0
BTC_iaj_ji_var6	72	72	72	373248	5184	72	2959101.0
BTC_iaj_ji_var6	104	104	104	1124864	10816	104	106009375.5
BTC_iaj_ji_var6	136	136	136	2515456	18496	136	250491694.5
BTC_iaj_ji_var6	168	168	168	4741632	28224	168	455103634.5
BTC_iaj_ji_var6	200	200	200	8000000	40000	200	776955613.5
BTC_iaj_ji_var6	232	232	232	12487168	53824	232	1130752512.0
BTC_iaj_ji_var6	264	264	264	18399744	69696	264	1550410357.5
BTC_iaj_ji_var6	296	296	296	25934336	87616	296	2125591461.0
BTC_iaj_ji_var6	328	328	328	35287552	107584	328	2778882012.0
BTC_iaj_ji_var6	360	360	360	46656000	129600	360	3560676655.5
BTC_iaj_ji_var6	392	392	392	60236288	153664	392	4532404158.0
BTC_iaj_ji_var6	424	424	424	76225024	179776	424	5618625241.5
BTC_iaj_ji_var6	456	456	456	94818816	207936	456	6828611022.0
BTC_iaj_ji_var6	488	488	488	116214272	238144	488	8384521873.5
BTC_iaj_ji_var6	520	520	520	140608000	270400	520	9905549967.0
BTC_iaj_ji_var6	552	552	552	168196608	304704	552	11909004174.0
BTC_iaj_ji_var6	584	584	584	199176704	341056	584	14025660363.0
BTC_iaj_ji_var6	616	616	616	233744896	379456	616	16131411436.5
BTC_iaj_ji_var6	648	648	648	272097792	419904	648	18955199439.0
BTC_iaj_ji_var6	680	680	680	314432000	462400	680	21735770580.0
BTC_iaj_ji_var6	712	712	712	360944128	506944	712	24825148951.5
BTC_iaj_ji_var6	744	744	744	411830784	553536	744	28556565534.0
BTC_iaj_ji_var6	776	776	776	467288576	602176	776	32156908749.0
BTC_iaj_ji_var6	808	808	808	527514112	652864	808	36615305385.0
BTC_iaj_ji_var6	840	840	840	592704000	705600	840	41349021489.0
BTC_iaj_ji_var6	872	872	872	663054848	760384	872	46232798328.0
BTC_iaj_ji_var6	904	904	904	738763264	817216	904	51930104782.5
BTC_iaj_ji_var6	936	936	936	820025856	876096	936	57933037791.0
BTC_iaj_ji_var6	968	968	968	907039232	937024	968	63803164554.0
BTC_iaj_ji_var6	1000	1000	1000	1000000000	1000000	1000	71485879500.0


==> figures/data/ijb_jcid/meas/var1.dat <==
BTC_ijb_jcid_var1	8	8	8	8	8	512	4096	512	44024671
BTC_ijb_jcid_var1	8	8	8	8	8	512	4096	512	181531
BTC_ijb_jcid_var1	8	8	8	8	8	512	4096	512	138659
BTC_ijb_jcid_var1	8	8	8	8	8	512	4096	512	138659
BTC_ijb_jcid_var1	8	8	8	8	8	512	4096	512	173175
BTC_ijb_jcid_var1	40	40	40	8	8	2560	102400	64000	19514230
BTC_ijb_jcid_var1	40	40	40	8	8	2560	102400	64000	17823835
BTC_ijb_jcid_var1	40	40	40	8	8	2560	102400	64000	17825711
BTC_ijb_jcid_var1	40	40	40	8	8	2560	102400	64000	17832039
BTC_ijb_jcid_var1	40	40	40	8	8	2560	102400	64000	17835580
BTC_ijb_jcid_var1	72	72	72	8	8	4608	331776	373248	126945628
BTC_ijb_jcid_var1	72	72	72	8	8	4608	331776	373248	103018431
BTC_ijb_jcid_var1	72	72	72	8	8	4608	331776	373248	102997407
BTC_ijb_jcid_var1	72	72	72	8	8	4608	331776	373248	107144137
BTC_ijb_jcid_var1	72	72	72	8	8	4608	331776	373248	113190590
BTC_ijb_jcid_var1	104	104	104	8	8	6656	692224	1124864	347656696
BTC_ijb_jcid_var1	104	104	104	8	8	6656	692224	1124864	312228796
BTC_ijb_jcid_var1	104	104	104	8	8	6656	692224	1124864	309390944
BTC_ijb_jcid_var1	104	104	104	8	8	6656	692224	1124864	309288607
BTC_ijb_jcid_var1	104	104	104	8	8	6656	692224	1124864	309097765
BTC_ijb_jcid_var1	136	136	136	8	8	8704	1183744	2515456	741675502
BTC_ijb_jcid_var1	136	136	136	8	8	8704	1183744	2515456	744526773
BTC_ijb_jcid_var1	136	136	136	8	8	8704	1183744	2515456	742760887
BTC_ijb_jcid_var1	136	136	136	8	8	8704	1183744	2515456	739067520
BTC_ijb_jcid_var1	136	136	136	8	8	8704	1183744	2515456	737704834
BTC_ijb_jcid_var1	168	168	168	8	8	10752	1806336	4741632	1413238630
BTC_ijb_jcid_var1	168	168	168	8	8	10752	1806336	4741632	1414464757
BTC_ijb_jcid_var1	168	168	168	8	8	10752	1806336	4741632	1435058635
BTC_ijb_jcid_var1	168	168	168	8	8	10752	1806336	4741632	1415071654
BTC_ijb_jcid_var1	168	168	168	8	8	10752	1806336	4741632	1419209263
BTC_ijb_jcid_var1	200	200	200	8	8	12800	2560000	8000000	3270848398
BTC_ijb_jcid_var1	200	200	200	8	8	12800	2560000	8000000	3187104918
BTC_ijb_jcid_var1	200	200	200	8	8	12800	2560000	8000000	3202785715
BTC_ijb_jcid_var1	200	200	200	8	8	12800	2560000	8000000	3219022324
BTC_ijb_jcid_var1	200	200	200	8	8	12800	2560000	8000000	3210876941
BTC_ijb_jcid_var1	232	232	232	8	8	14848	3444736	12487168	7943128100
BTC_ijb_jcid_var1	232	232	232	8	8	14848	3444736	12487168	7971273019
BTC_ijb_jcid_var1	232	232	232	8	8	14848	3444736	12487168	7980655421
BTC_ijb_jcid_var1	232	232	232	8	8	14848	3444736	12487168	7967759787
BTC_ijb_jcid_var1	232	232	232	8	8	14848	3444736	12487168	7944600863
BTC_ijb_jcid_var1	264	264	264	8	8	16896	4460544	18399744	12462287102
BTC_ijb_jcid_var1	264	264	264	8	8	16896	4460544	18399744	12489897345
BTC_ijb_jcid_var1	264	264	264	8	8	16896	4460544	18399744	12475960756
BTC_ijb_jcid_var1	264	264	264	8	8	16896	4460544	18399744	12475850828
BTC_ijb_jcid_var1	264	264	264	8	8	16896	4460544	18399744	12496267264
BTC_ijb_jcid_var1	296	296	296	8	8	18944	5607424	25934336	18442816715
BTC_ijb_jcid_var1	296	296	296	8	8	18944	5607424	25934336	18405762664
BTC_ijb_jcid_var1	296	296	296	8	8	18944	5607424	25934336	18447050577
BTC_ijb_jcid_var1	296	296	296	8	8	18944	5607424	25934336	18427558076
BTC_ijb_jcid_var1	296	296	296	8	8	18944	5607424	25934336	18454662461
BTC_ijb_jcid_var1	328	328	328	8	8	20992	6885376	35287552	25430245801
BTC_ijb_jcid_var1	328	328	328	8	8	20992	6885376	35287552	25443448293
BTC_ijb_jcid_var1	328	328	328	8	8	20992	6885376	35287552	25450097393
BTC_ijb_jcid_var1	328	328	328	8	8	20992	6885376	35287552	25439599519
BTC_ijb_jcid_var1	328	328	328	8	8	20992	6885376	35287552	25427652037
BTC_ijb_jcid_var1	360	360	360	8	8	23040	8294400	46656000	33955462716
BTC_ijb_jcid_var1	360	360	360	8	8	23040	8294400	46656000	33974440444
BTC_ijb_jcid_var1	360	360	360	8	8	23040	8294400	46656000	33938204057
BTC_ijb_jcid_var1	360	360	360	8	8	23040	8294400	46656000	33921893488
BTC_ijb_jcid_var1	360	360	360	8	8	23040	8294400	46656000	34153807149
BTC_ijb_jcid_var1	392	392	392	8	8	25088	9834496	60236288	45822895515
BTC_ijb_jcid_var1	392	392	392	8	8	25088	9834496	60236288	45811855167
BTC_ijb_jcid_var1	392	392	392	8	8	25088	9834496	60236288	45801159638
BTC_ijb_jcid_var1	392	392	392	8	8	25088	9834496	60236288	45929989893
BTC_ijb_jcid_var1	392	392	392	8	8	25088	9834496	60236288	46088950217
BTC_ijb_jcid_var1	424	424	424	8	8	27136	11505664	76225024	60941899564
BTC_ijb_jcid_var1	424	424	424	8	8	27136	11505664	76225024	60934249696
BTC_ijb_jcid_var1	424	424	424	8	8	27136	11505664	76225024	60936866390
BTC_ijb_jcid_var1	424	424	424	8	8	27136	11505664	76225024	60943462502
BTC_ijb_jcid_var1	424	424	424	8	8	27136	11505664	76225024	60958315491
BTC_ijb_jcid_var1	456	456	456	8	8	29184	13307904	94818816	78148053358
BTC_ijb_jcid_var1	456	456	456	8	8	29184	13307904	94818816	78164220287
BTC_ijb_jcid_var1	456	456	456	8	8	29184	13307904	94818816	78148030220
BTC_ijb_jcid_var1	456	456	456	8	8	29184	13307904	94818816	78400825648
BTC_ijb_jcid_var1	456	456	456	8	8	29184	13307904	94818816	78131729738
BTC_ijb_jcid_var1	488	488	488	8	8	31232	15241216	116214272	96830835030
BTC_ijb_jcid_var1	488	488	488	8	8	31232	15241216	116214272	96814798786
BTC_ijb_jcid_var1	488	488	488	8	8	31232	15241216	116214272	96835611008
BTC_ijb_jcid_var1	488	488	488	8	8	31232	15241216	116214272	96840883559
BTC_ijb_jcid_var1	488	488	488	8	8	31232	15241216	116214272	96853174824


==> figures/data/ijb_jcid/meas/var10.dat <==
BTC_ijb_jcid_var10	8	8	8	8	8	512	4096	512	165505
BTC_ijb_jcid_var10	8	8	8	8	8	512	4096	512	131874
BTC_ijb_jcid_var10	8	8	8	8	8	512	4096	512	131790
BTC_ijb_jcid_var10	8	8	8	8	8	512	4096	512	139646
BTC_ijb_jcid_var10	8	8	8	8	8	512	4096	512	131799
BTC_ijb_jcid_var10	40	40	40	8	8	2560	102400	64000	17049232
BTC_ijb_jcid_var10	40	40	40	8	8	2560	102400	64000	16584300
BTC_ijb_jcid_var10	40	40	40	8	8	2560	102400	64000	16585864
BTC_ijb_jcid_var10	40	40	40	8	8	2560	102400	64000	16588858
BTC_ijb_jcid_var10	40	40	40	8	8	2560	102400	64000	16577161
BTC_ijb_jcid_var10	72	72	72	8	8	4608	331776	373248	112618953
BTC_ijb_jcid_var10	72	72	72	8	8	4608	331776	373248	111206287
BTC_ijb_jcid_var10	72	72	72	8	8	4608	331776	373248	111407439
BTC_ijb_jcid_var10	72	72	72	8	8	4608	331776	373248	111272137
BTC_ijb_jcid_var10	72	72	72	8	8	4608	331776	373248	111057203
BTC_ijb_jcid_var10	104	104	104	8	8	6656	692224	1124864	336306837
BTC_ijb_jcid_var10	104	104	104	8	8	6656	692224	1124864	337063381
BTC_ijb_jcid_var10	104	104	104	8	8	6656	692224	1124864	336363667
BTC_ijb_jcid_var10	104	104	104	8	8	6656	692224	1124864	335818289
BTC_ijb_jcid_var10	104	104	104	8	8	6656	692224	1124864	336191333
BTC_ijb_jcid_var10	136	136	136	8	8	8704	1183744	2515456	754130216
BTC_ijb_jcid_var10	136	136	136	8	8	8704	1183744	2515456	757515168
BTC_ijb_jcid_var10	136	136	136	8	8	8704	1183744	2515456	758454340
BTC_ijb_jcid_var10	136	136	136	8	8	8704	1183744	2515456	760986038
BTC_ijb_jcid_var10	136	136	136	8	8	8704	1183744	2515456	758665420
BTC_ijb_jcid_var10	168	168	168	8	8	10752	1806336	4741632	1427866770
BTC_ijb_jcid_var10	168	168	168	8	8	10752	1806336	4741632	1429177201
BTC_ijb_jcid_var10	168	168	168	8	8	10752	1806336	4741632	1445207718
BTC_ijb_jcid_var10	168	168	168	8	8	10752	1806336	4741632	1430165685
BTC_ijb_jcid_var10	168	168	168	8	8	10752	1806336	4741632	1428823455
BTC_ijb_jcid_var10	200	200	200	8	8	12800	2560000	8000000	2408850481
BTC_ijb_jcid_var10	200	200	200	8	8	12800	2560000	8000000	2418082958
BTC_ijb_jcid_var10	200	200	200	8	8	12800	2560000	8000000	2407891581
BTC_ijb_jcid_var10	200	200	200	8	8	12800	2560000	8000000	2410389909
BTC_ijb_jcid_var10	200	200	200	8	8	12800	2560000	8000000	2409896365
BTC_ijb_jcid_var10	232	232	232	8	8	14848	3444736	12487168	3759063547
BTC_ijb_jcid_var10	232	232	232	8	8	14848	3444736	12487168	3775113686
BTC_ijb_jcid_var10	232	232	232	8	8	14848	3444736	12487168	3776999433
BTC_ijb_jcid_var10	232	232	232	8	8	14848	3444736	12487168	3771722801
BTC_ijb_jcid_var10	232	232	232	8	8	14848	3444736	12487168	3761740068
BTC_ijb_jcid_var10	264	264	264	8	8	16896	4460544	18399744	5536272933
BTC_ijb_jcid_var10	264	264	264	8	8	16896	4460544	18399744	5603943710
BTC_ijb_jcid_var10	264	264	264	8	8	16896	4460544	18399744	5539942025
BTC_ijb_jcid_var10	264	264	264	8	8	16896	4460544	18399744	5544168364
BTC_ijb_jcid_var10	264	264	264	8	8	16896	4460544	18399744	5538535206
BTC_ijb_jcid_var10	296	296	296	8	8	18944	5607424	25934336	7825912662
BTC_ijb_jcid_var10	296	296	296	8	8	18944	5607424	25934336	7808616966
BTC_ijb_jcid_var10	296	296	296	8	8	18944	5607424	25934336	7811551558
BTC_ijb_jcid_var10	296	296	296	8	8	18944	5607424	25934336	7799621016
BTC_ijb_jcid_var10	296	296	296	8	8	18944	5607424	25934336	7806728430
BTC_ijb_jcid_var10	328	328	328	8	8	20992	6885376	35287552	10653361497
BTC_ijb_jcid_var10	328	328	328	8	8	20992	6885376	35287552	10629318408
BTC_ijb_jcid_var10	328	328	328	8	8	20992	6885376	35287552	10638224250
BTC_ijb_jcid_var10	328	328	328	8	8	20992	6885376	35287552	10562849945
BTC_ijb_jcid_var10	328	328	328	8	8	20992	6885376	35287552	10588991106
BTC_ijb_jcid_var10	360	360	360	8	8	23040	8294400	46656000	13951931131
BTC_ijb_jcid_var10	360	360	360	8	8	23040	8294400	46656000	13965013073
BTC_ijb_jcid_var10	360	360	360	8	8	23040	8294400	46656000	13992814992
BTC_ijb_jcid_var10	360	360	360	8	8	23040	8294400	46656000	13952680386
BTC_ijb_jcid_var10	360	360	360	8	8	23040	8294400	46656000	14001054371
BTC_ijb_jcid_var10	392	392	392	8	8	25088	9834496	60236288	18059406543
BTC_ijb_jcid_var10	392	392	392	8	8	25088	9834496	60236288	18030213874
BTC_ijb_jcid_var10	392	392	392	8	8	25088	9834496	60236288	18052970341
BTC_ijb_jcid_var10	392	392	392	8	8	25088	9834496	60236288	18012965071
BTC_ijb_jcid_var10	392	392	392	8	8	25088	9834496	60236288	18038159057
BTC_ijb_jcid_var10	424	424	424	8	8	27136	11505664	76225024	22901374216
BTC_ijb_jcid_var10	424	424	424	8	8	27136	11505664	76225024	22878303902
BTC_ijb_jcid_var10	424	424	424	8	8	27136	11505664	76225024	22936893144
BTC_ijb_jcid_var10	424	424	424	8	8	27136	11505664	76225024	22902268374
BTC_ijb_jcid_var10	424	424	424	8	8	27136	11505664	76225024	22879438621
BTC_ijb_jcid_var10	456	456	456	8	8	29184	13307904	94818816	28608678797
BTC_ijb_jcid_var10	456	456	456	8	8	29184	13307904	94818816	28532295534
BTC_ijb_jcid_var10	456	456	456	8	8	29184	13307904	94818816	28557328635
BTC_ijb_jcid_var10	456	456	456	8	8	29184	13307904	94818816	28583985942
BTC_ijb_jcid_var10	456	456	456	8	8	29184	13307904	94818816	28598830848
BTC_ijb_jcid_var10	488	488	488	8	8	31232	15241216	116214272	35556720920
BTC_ijb_jcid_var10	488	488	488	8	8	31232	15241216	116214272	35554244074
BTC_ijb_jcid_var10	488	488	488	8	8	31232	15241216	116214272	35814369385
BTC_ijb_jcid_var10	488	488	488	8	8	31232	15241216	116214272	35682635340
BTC_ijb_jcid_var10	488	488	488	8	8	31232	15241216	116214272	35588165750
BTC_ijb_jcid_var10	520	520	520	8	8	33280	17305600	140608000	43240324596
BTC_ijb_jcid_var10	520	520	520	8	8	33280	17305600	140608000	43211736981
BTC_ijb_jcid_var10	520	520	520	8	8	33280	17305600	140608000	43193799715
BTC_ijb_jcid_var10	520	520	520	8	8	33280	17305600	140608000	43246061712
BTC_ijb_jcid_var10	520	520	520	8	8	33280	17305600	140608000	43213409210
BTC_ijb_jcid_var10	552	552	552	8	8	35328	19501056	168196608	52696151916
BTC_ijb_jcid_var10	552	552	552	8	8	35328	19501056	168196608	52685864165
BTC_ijb_jcid_var10	552	552	552	8	8	35328	19501056	168196608	52666407369
BTC_ijb_jcid_var10	552	552	552	8	8	35328	19501056	168196608	52696586105
BTC_ijb_jcid_var10	552	552	552	8	8	35328	19501056	168196608	52704821894
BTC_ijb_jcid_var10	584	584	584	8	8	37376	21827584	199176704	63776588761
BTC_ijb_jcid_var10	584	584	584	8	8	37376	21827584	199176704	63743284434
BTC_ijb_jcid_var10	584	584	584	8	8	37376	21827584	199176704	63800952338
BTC_ijb_jcid_var10	584	584	584	8	8	37376	21827584	199176704	63789628395
BTC_ijb_jcid_var10	584	584	584	8	8	37376	21827584	199176704	64234900694
BTC_ijb_jcid_var10	616	616	616	8	8	39424	24285184	233744896	75767769725
BTC_ijb_jcid_var10	616	616	616	8	8	39424	24285184	233744896	75837922708
BTC_ijb_jcid_var10	616	616	616	8	8	39424	24285184	233744896	76197253026
BTC_ijb_jcid_var10	616	616	616	8	8	39424	24285184	233744896	76184510282
BTC_ijb_jcid_var10	616	616	616	8	8	39424	24285184	233744896	76189411866
BTC_ijb_jcid_var10	648	648	648	8	8	41472	26873856	272097792	89483154674
BTC_ijb_jcid_var10	648	648	648	8	8	41472	26873856	272097792	89350354401
BTC_ijb_jcid_var10	648	648	648	8	8	41472	26873856	272097792	89365793738
BTC_ijb_jcid_var10	648	648	648	8	8	41472	26873856	272097792	89346834528
BTC_ijb_jcid_var10	648	648	648	8	8	41472	26873856	272097792	89800048657


==> figures/data/ijb_jcid/meas/var100.dat <==
BTC_ijb_jcid_var100	8	8	8	8	8	512	4096	512	183895
BTC_ijb_jcid_var100	8	8	8	8	8	512	4096	512	161573
BTC_ijb_jcid_var100	8	8	8	8	8	512	4096	512	161495
BTC_ijb_jcid_var100	8	8	8	8	8	512	4096	512	161563
BTC_ijb_jcid_var100	8	8	8	8	8	512	4096	512	162198
BTC_ijb_jcid_var100	40	40	40	8	8	2560	102400	64000	13475598
BTC_ijb_jcid_var100	40	40	40	8	8	2560	102400	64000	11531383
BTC_ijb_jcid_var100	40	40	40	8	8	2560	102400	64000	11399556
BTC_ijb_jcid_var100	40	40	40	8	8	2560	102400	64000	11163955
BTC_ijb_jcid_var100	40	40	40	8	8	2560	102400	64000	11072031
BTC_ijb_jcid_var100	72	72	72	8	8	4608	331776	373248	72320210
BTC_ijb_jcid_var100	72	72	72	8	8	4608	331776	373248	67479008
BTC_ijb_jcid_var100	72	72	72	8	8	4608	331776	373248	67514773
BTC_ijb_jcid_var100	72	72	72	8	8	4608	331776	373248	67552927
BTC_ijb_jcid_var100	72	72	72	8	8	4608	331776	373248	67588960
BTC_ijb_jcid_var100	104	104	104	8	8	6656	692224	1124864	208239130
BTC_ijb_jcid_var100	104	104	104	8	8	6656	692224	1124864	204128272
BTC_ijb_jcid_var100	104	104	104	8	8	6656	692224	1124864	204014975
BTC_ijb_jcid_var100	104	104	104	8	8	6656	692224	1124864	204142394
BTC_ijb_jcid_var100	104	104	104	8	8	6656	692224	1124864	204061944
BTC_ijb_jcid_var100	136	136	136	8	8	8704	1183744	2515456	462556453
BTC_ijb_jcid_var100	136	136	136	8	8	8704	1183744	2515456	468761139
BTC_ijb_jcid_var100	136	136	136	8	8	8704	1183744	2515456	468585899
BTC_ijb_jcid_var100	136	136	136	8	8	8704	1183744	2515456	466902162
BTC_ijb_jcid_var100	136	136	136	8	8	8704	1183744	2515456	468184874
BTC_ijb_jcid_var100	168	168	168	8	8	10752	1806336	4741632	962661753
BTC_ijb_jcid_var100	168	168	168	8	8	10752	1806336	4741632	973900060
BTC_ijb_jcid_var100	168	168	168	8	8	10752	1806336	4741632	972877021
BTC_ijb_jcid_var100	168	168	168	8	8	10752	1806336	4741632	972587290
BTC_ijb_jcid_var100	168	168	168	8	8	10752	1806336	4741632	973027842
BTC_ijb_jcid_var100	200	200	200	8	8	12800	2560000	8000000	1664798449
BTC_ijb_jcid_var100	200	200	200	8	8	12800	2560000	8000000	1667750464
BTC_ijb_jcid_var100	200	200	200	8	8	12800	2560000	8000000	1661425429
BTC_ijb_jcid_var100	200	200	200	8	8	12800	2560000	8000000	1658187153
BTC_ijb_jcid_var100	200	200	200	8	8	12800	2560000	8000000	1661291131
BTC_ijb_jcid_var100	232	232	232	8	8	14848	3444736	12487168	2578711579
BTC_ijb_jcid_var100	232	232	232	8	8	14848	3444736	12487168	2577797102
BTC_ijb_jcid_var100	232	232	232	8	8	14848	3444736	12487168	2580498816
BTC_ijb_jcid_var100	232	232	232	8	8	14848	3444736	12487168	2595839973
BTC_ijb_jcid_var100	232	232	232	8	8	14848	3444736	12487168	2579943328
BTC_ijb_jcid_var100	264	264	264	8	8	16896	4460544	18399744	3856476207
BTC_ijb_jcid_var100	264	264	264	8	8	16896	4460544	18399744	3876386254
BTC_ijb_jcid_var100	264	264	264	8	8	16896	4460544	18399744	3840437509
BTC_ijb_jcid_var100	264	264	264	8	8	16896	4460544	18399744	3838475390
BTC_ijb_jcid_var100	264	264	264	8	8	16896	4460544	18399744	3840704818
BTC_ijb_jcid_var100	296	296	296	8	8	18944	5607424	25934336	5359216660
BTC_ijb_jcid_var100	296	296	296	8	8	18944	5607424	25934336	5359475006
BTC_ijb_jcid_var100	296	296	296	8	8	18944	5607424	25934336	5348812099
BTC_ijb_jcid_var100	296	296	296	8	8	18944	5607424	25934336	5367194753
BTC_ijb_jcid_var100	296	296	296	8	8	18944	5607424	25934336	5348394884
BTC_ijb_jcid_var100	328	328	328	8	8	20992	6885376	35287552	7400061661
BTC_ijb_jcid_var100	328	328	328	8	8	20992	6885376	35287552	7318122473
BTC_ijb_jcid_var100	328	328	328	8	8	20992	6885376	35287552	7324990248
BTC_ijb_jcid_var100	328	328	328	8	8	20992	6885376	35287552	7323462736
BTC_ijb_jcid_var100	328	328	328	8	8	20992	6885376	35287552	7323412893
BTC_ijb_jcid_var100	360	360	360	8	8	23040	8294400	46656000	9736429179
BTC_ijb_jcid_var100	360	360	360	8	8	23040	8294400	46656000	9703960348
BTC_ijb_jcid_var100	360	360	360	8	8	23040	8294400	46656000	9708106352
BTC_ijb_jcid_var100	360	360	360	8	8	23040	8294400	46656000	9701656294
BTC_ijb_jcid_var100	360	360	360	8	8	23040	8294400	46656000	9721611159
BTC_ijb_jcid_var100	392	392	392	8	8	25088	9834496	60236288	12649971696
BTC_ijb_jcid_var100	392	392	392	8	8	25088	9834496	60236288	12614270788
BTC_ijb_jcid_var100	392	392	392	8	8	25088	9834496	60236288	12649817187
BTC_ijb_jcid_var100	392	392	392	8	8	25088	9834496	60236288	12644744261
BTC_ijb_jcid_var100	392	392	392	8	8	25088	9834496	60236288	12637570552
BTC_ijb_jcid_var100	424	424	424	8	8	27136	11505664	76225024	16612679829
BTC_ijb_jcid_var100	424	424	424	8	8	27136	11505664	76225024	16440856721
BTC_ijb_jcid_var100	424	424	424	8	8	27136	11505664	76225024	16222661150
BTC_ijb_jcid_var100	424	424	424	8	8	27136	11505664	76225024	16360875654
BTC_ijb_jcid_var100	424	424	424	8	8	27136	11505664	76225024	16214735560
BTC_ijb_jcid_var100	456	456	456	8	8	29184	13307904	94818816	20363863415
BTC_ijb_jcid_var100	456	456	456	8	8	29184	13307904	94818816	20377701717
BTC_ijb_jcid_var100	456	456	456	8	8	29184	13307904	94818816	20356496493
BTC_ijb_jcid_var100	456	456	456	8	8	29184	13307904	94818816	20373066856
BTC_ijb_jcid_var100	456	456	456	8	8	29184	13307904	94818816	20368786001
BTC_ijb_jcid_var100	488	488	488	8	8	31232	15241216	116214272	25435394152
BTC_ijb_jcid_var100	488	488	488	8	8	31232	15241216	116214272	25470976794
BTC_ijb_jcid_var100	488	488	488	8	8	31232	15241216	116214272	25421423611
BTC_ijb_jcid_var100	488	488	488	8	8	31232	15241216	116214272	25413776727
BTC_ijb_jcid_var100	488	488	488	8	8	31232	15241216	116214272	25407814905
BTC_ijb_jcid_var100	520	520	520	8	8	33280	17305600	140608000	31052778011
BTC_ijb_jcid_var100	520	520	520	8	8	33280	17305600	140608000	30992413268
BTC_ijb_jcid_var100	520	520	520	8	8	33280	17305600	140608000	31008582002
BTC_ijb_jcid_var100	520	520	520	8	8	33280	17305600	140608000	30964169124
BTC_ijb_jcid_var100	520	520	520	8	8	33280	17305600	140608000	31037940637
BTC_ijb_jcid_var100	552	552	552	8	8	35328	19501056	168196608	43551610474
BTC_ijb_jcid_var100	552	552	552	8	8	35328	19501056	168196608	43543507276
BTC_ijb_jcid_var100	552	552	552	8	8	35328	19501056	168196608	43589484394
BTC_ijb_jcid_var100	552	552	552	8	8	35328	19501056	168196608	43560697413
BTC_ijb_jcid_var100	552	552	552	8	8	35328	19501056	168196608	43564853133
BTC_ijb_jcid_var100	584	584	584	8	8	37376	21827584	199176704	59154258840
BTC_ijb_jcid_var100	584	584	584	8	8	37376	21827584	199176704	59041548431
BTC_ijb_jcid_var100	584	584	584	8	8	37376	21827584	199176704	59471998410
BTC_ijb_jcid_var100	584	584	584	8	8	37376	21827584	199176704	59093648961
BTC_ijb_jcid_var100	584	584	584	8	8	37376	21827584	199176704	59011558788
BTC_ijb_jcid_var100	616	616	616	8	8	39424	24285184	233744896	72122059616
BTC_ijb_jcid_var100	616	616	616	8	8	39424	24285184	233744896	72079155867
BTC_ijb_jcid_var100	616	616	616	8	8	39424	24285184	233744896	72164441932
BTC_ijb_jcid_var100	616	616	616	8	8	39424	24285184	233744896	72375281125
BTC_ijb_jcid_var100	616	616	616	8	8	39424	24285184	233744896	72655193759
BTC_ijb_jcid_var100	648	648	648	8	8	41472	26873856	272097792	87006037325
BTC_ijb_jcid_var100	648	648	648	8	8	41472	26873856	272097792	86919511852
BTC_ijb_jcid_var100	648	648	648	8	8	41472	26873856	272097792	86996325637
BTC_ijb_jcid_var100	648	648	648	8	8	41472	26873856	272097792	86927888634
BTC_ijb_jcid_var100	648	648	648	8	8	41472	26873856	272097792	87174162124


==> figures/data/ijb_jcid/meas/var101.dat <==
BTC_ijb_jcid_var101	8	8	8	8	8	512	4096	512	174207
BTC_ijb_jcid_var101	8	8	8	8	8	512	4096	512	152311
BTC_ijb_jcid_var101	8	8	8	8	8	512	4096	512	152336
BTC_ijb_jcid_var101	8	8	8	8	8	512	4096	512	152211
BTC_ijb_jcid_var101	8	8	8	8	8	512	4096	512	152404
BTC_ijb_jcid_var101	40	40	40	8	8	2560	102400	64000	12954424
BTC_ijb_jcid_var101	40	40	40	8	8	2560	102400	64000	11030513
BTC_ijb_jcid_var101	40	40	40	8	8	2560	102400	64000	10976119
BTC_ijb_jcid_var101	40	40	40	8	8	2560	102400	64000	10991248
BTC_ijb_jcid_var101	40	40	40	8	8	2560	102400	64000	11028989
BTC_ijb_jcid_var101	72	72	72	8	8	4608	331776	373248	67904166
BTC_ijb_jcid_var101	72	72	72	8	8	4608	331776	373248	65252174
BTC_ijb_jcid_var101	72	72	72	8	8	4608	331776	373248	65267673
BTC_ijb_jcid_var101	72	72	72	8	8	4608	331776	373248	65263121
BTC_ijb_jcid_var101	72	72	72	8	8	4608	331776	373248	65338747
BTC_ijb_jcid_var101	104	104	104	8	8	6656	692224	1124864	194264607
BTC_ijb_jcid_var101	104	104	104	8	8	6656	692224	1124864	192328827
BTC_ijb_jcid_var101	104	104	104	8	8	6656	692224	1124864	192357993
BTC_ijb_jcid_var101	104	104	104	8	8	6656	692224	1124864	192171230
BTC_ijb_jcid_var101	104	104	104	8	8	6656	692224	1124864	192709231
BTC_ijb_jcid_var101	136	136	136	8	8	8704	1183744	2515456	424434198
BTC_ijb_jcid_var101	136	136	136	8	8	8704	1183744	2515456	431706607
BTC_ijb_jcid_var101	136	136	136	8	8	8704	1183744	2515456	432956347
BTC_ijb_jcid_var101	136	136	136	8	8	8704	1183744	2515456	430753963
BTC_ijb_jcid_var101	136	136	136	8	8	8704	1183744	2515456	430764681
BTC_ijb_jcid_var101	168	168	168	8	8	10752	1806336	4741632	810960593
BTC_ijb_jcid_var101	168	168	168	8	8	10752	1806336	4741632	827545955
BTC_ijb_jcid_var101	168	168	168	8	8	10752	1806336	4741632	831827799
BTC_ijb_jcid_var101	168	168	168	8	8	10752	1806336	4741632	850786527
BTC_ijb_jcid_var101	168	168	168	8	8	10752	1806336	4741632	825233861
BTC_ijb_jcid_var101	200	200	200	8	8	12800	2560000	8000000	1358422175
BTC_ijb_jcid_var101	200	200	200	8	8	12800	2560000	8000000	1374116330
BTC_ijb_jcid_var101	200	200	200	8	8	12800	2560000	8000000	1364405703
BTC_ijb_jcid_var101	200	200	200	8	8	12800	2560000	8000000	1362525451
BTC_ijb_jcid_var101	200	200	200	8	8	12800	2560000	8000000	1364559517
BTC_ijb_jcid_var101	232	232	232	8	8	14848	3444736	12487168	2085693817
BTC_ijb_jcid_var101	232	232	232	8	8	14848	3444736	12487168	2087597139
BTC_ijb_jcid_var101	232	232	232	8	8	14848	3444736	12487168	2098337617
BTC_ijb_jcid_var101	232	232	232	8	8	14848	3444736	12487168	2091619538
BTC_ijb_jcid_var101	232	232	232	8	8	14848	3444736	12487168	2089922691
BTC_ijb_jcid_var101	264	264	264	8	8	16896	4460544	18399744	3003446981
BTC_ijb_jcid_var101	264	264	264	8	8	16896	4460544	18399744	3004513911
BTC_ijb_jcid_var101	264	264	264	8	8	16896	4460544	18399744	3016228526
BTC_ijb_jcid_var101	264	264	264	8	8	16896	4460544	18399744	3014006352
BTC_ijb_jcid_var101	264	264	264	8	8	16896	4460544	18399744	3006081078
BTC_ijb_jcid_var101	296	296	296	8	8	18944	5607424	25934336	4223498770
BTC_ijb_jcid_var101	296	296	296	8	8	18944	5607424	25934336	4239048156
BTC_ijb_jcid_var101	296	296	296	8	8	18944	5607424	25934336	4251093765
BTC_ijb_jcid_var101	296	296	296	8	8	18944	5607424	25934336	4229136867
BTC_ijb_jcid_var101	296	296	296	8	8	18944	5607424	25934336	4225440096
BTC_ijb_jcid_var101	328	328	328	8	8	20992	6885376	35287552	5708630894
BTC_ijb_jcid_var101	328	328	328	8	8	20992	6885376	35287552	5695133454
BTC_ijb_jcid_var101	328	328	328	8	8	20992	6885376	35287552	5716176701
BTC_ijb_jcid_var101	328	328	328	8	8	20992	6885376	35287552	5697469976
BTC_ijb_jcid_var101	328	328	328	8	8	20992	6885376	35287552	5697719996
BTC_ijb_jcid_var101	360	360	360	8	8	23040	8294400	46656000	7548592271
BTC_ijb_jcid_var101	360	360	360	8	8	23040	8294400	46656000	7584913367
BTC_ijb_jcid_var101	360	360	360	8	8	23040	8294400	46656000	7549598199
BTC_ijb_jcid_var101	360	360	360	8	8	23040	8294400	46656000	7540733841
BTC_ijb_jcid_var101	360	360	360	8	8	23040	8294400	46656000	7551197009
BTC_ijb_jcid_var101	392	392	392	8	8	25088	9834496	60236288	9745288718
BTC_ijb_jcid_var101	392	392	392	8	8	25088	9834496	60236288	9710906109
BTC_ijb_jcid_var101	392	392	392	8	8	25088	9834496	60236288	9716406522
BTC_ijb_jcid_var101	392	392	392	8	8	25088	9834496	60236288	10061400160
BTC_ijb_jcid_var101	392	392	392	8	8	25088	9834496	60236288	9847274895
BTC_ijb_jcid_var101	424	424	424	8	8	27136	11505664	76225024	12525205037
BTC_ijb_jcid_var101	424	424	424	8	8	27136	11505664	76225024	12523601873
BTC_ijb_jcid_var101	424	424	424	8	8	27136	11505664	76225024	12555740128
BTC_ijb_jcid_var101	424	424	424	8	8	27136	11505664	76225024	12546781685
BTC_ijb_jcid_var101	424	424	424	8	8	27136	11505664	76225024	12537654136
BTC_ijb_jcid_var101	456	456	456	8	8	29184	13307904	94818816	16855940419
BTC_ijb_jcid_var101	456	456	456	8	8	29184	13307904	94818816	16857427991
BTC_ijb_jcid_var101	456	456	456	8	8	29184	13307904	94818816	16846243901
BTC_ijb_jcid_var101	456	456	456	8	8	29184	13307904	94818816	16866919406
BTC_ijb_jcid_var101	456	456	456	8	8	29184	13307904	94818816	16838672658
BTC_ijb_jcid_var101	488	488	488	8	8	31232	15241216	116214272	21745345141
BTC_ijb_jcid_var101	488	488	488	8	8	31232	15241216	116214272	21768077479
BTC_ijb_jcid_var101	488	488	488	8	8	31232	15241216	116214272	21772253751
BTC_ijb_jcid_var101	488	488	488	8	8	31232	15241216	116214272	21765295290
BTC_ijb_jcid_var101	488	488	488	8	8	31232	15241216	116214272	21775692098
BTC_ijb_jcid_var101	520	520	520	8	8	33280	17305600	140608000	29483533181
BTC_ijb_jcid_var101	520	520	520	8	8	33280	17305600	140608000	29415532822
BTC_ijb_jcid_var101	520	520	520	8	8	33280	17305600	140608000	29409463723
BTC_ijb_jcid_var101	520	520	520	8	8	33280	17305600	140608000	29403512796
BTC_ijb_jcid_var101	520	520	520	8	8	33280	17305600	140608000	29431764973
BTC_ijb_jcid_var101	552	552	552	8	8	35328	19501056	168196608	40583409169
BTC_ijb_jcid_var101	552	552	552	8	8	35328	19501056	168196608	40568469303
BTC_ijb_jcid_var101	552	552	552	8	8	35328	19501056	168196608	40559270497
BTC_ijb_jcid_var101	552	552	552	8	8	35328	19501056	168196608	40574387948
BTC_ijb_jcid_var101	552	552	552	8	8	35328	19501056	168196608	40579520392
BTC_ijb_jcid_var101	584	584	584	8	8	37376	21827584	199176704	50101176331
BTC_ijb_jcid_var101	584	584	584	8	8	37376	21827584	199176704	50049017676
BTC_ijb_jcid_var101	584	584	584	8	8	37376	21827584	199176704	49941860808
BTC_ijb_jcid_var101	584	584	584	8	8	37376	21827584	199176704	49898228432
BTC_ijb_jcid_var101	584	584	584	8	8	37376	21827584	199176704	50394077157
BTC_ijb_jcid_var101	616	616	616	8	8	39424	24285184	233744896	63888145557
BTC_ijb_jcid_var101	616	616	616	8	8	39424	24285184	233744896	63652771044
BTC_ijb_jcid_var101	616	616	616	8	8	39424	24285184	233744896	63758012587
BTC_ijb_jcid_var101	616	616	616	8	8	39424	24285184	233744896	63642681237
BTC_ijb_jcid_var101	616	616	616	8	8	39424	24285184	233744896	63748809479
BTC_ijb_jcid_var101	648	648	648	8	8	41472	26873856	272097792	75669774525
BTC_ijb_jcid_var101	648	648	648	8	8	41472	26873856	272097792	75621708521
BTC_ijb_jcid_var101	648	648	648	8	8	41472	26873856	272097792	75611018417
BTC_ijb_jcid_var101	648	648	648	8	8	41472	26873856	272097792	75577068529
BTC_ijb_jcid_var101	648	648	648	8	8	41472	26873856	272097792	75814077447
BTC_ijb_jcid_var101	680	680	680	8	8	43520	29593600	314432000	91126728507
BTC_ijb_jcid_var101	680	680	680	8	8	43520	29593600	314432000	91419483860
BTC_ijb_jcid_var101	680	680	680	8	8	43520	29593600	314432000	91176343503
BTC_ijb_jcid_var101	680	680	680	8	8	43520	29593600	314432000	91223394229
BTC_ijb_jcid_var101	680	680	680	8	8	43520	29593600	314432000	91150645451


==> figures/data/ijb_jcid/meas/var102.dat <==
BTC_ijb_jcid_var102	8	8	8	8	8	512	4096	512	41479966
BTC_ijb_jcid_var102	8	8	8	8	8	512	4096	512	166199
BTC_ijb_jcid_var102	8	8	8	8	8	512	4096	512	232363
BTC_ijb_jcid_var102	8	8	8	8	8	512	4096	512	201188
BTC_ijb_jcid_var102	8	8	8	8	8	512	4096	512	161513
BTC_ijb_jcid_var102	40	40	40	8	8	2560	102400	64000	13422440
BTC_ijb_jcid_var102	40	40	40	8	8	2560	102400	64000	10743641
BTC_ijb_jcid_var102	40	40	40	8	8	2560	102400	64000	10740682
BTC_ijb_jcid_var102	40	40	40	8	8	2560	102400	64000	10665956
BTC_ijb_jcid_var102	40	40	40	8	8	2560	102400	64000	10743357
BTC_ijb_jcid_var102	72	72	72	8	8	4608	331776	373248	71848544
BTC_ijb_jcid_var102	72	72	72	8	8	4608	331776	373248	66554812
BTC_ijb_jcid_var102	72	72	72	8	8	4608	331776	373248	67066144
BTC_ijb_jcid_var102	72	72	72	8	8	4608	331776	373248	66658107
BTC_ijb_jcid_var102	72	72	72	8	8	4608	331776	373248	66586131
BTC_ijb_jcid_var102	104	104	104	8	8	6656	692224	1124864	207761979
BTC_ijb_jcid_var102	104	104	104	8	8	6656	692224	1124864	202857278
BTC_ijb_jcid_var102	104	104	104	8	8	6656	692224	1124864	203510723
BTC_ijb_jcid_var102	104	104	104	8	8	6656	692224	1124864	203519241
BTC_ijb_jcid_var102	104	104	104	8	8	6656	692224	1124864	203721059
BTC_ijb_jcid_var102	136	136	136	8	8	8704	1183744	2515456	456019925
BTC_ijb_jcid_var102	136	136	136	8	8	8704	1183744	2515456	461035242
BTC_ijb_jcid_var102	136	136	136	8	8	8704	1183744	2515456	461075807
BTC_ijb_jcid_var102	136	136	136	8	8	8704	1183744	2515456	461039936
BTC_ijb_jcid_var102	136	136	136	8	8	8704	1183744	2515456	461307888
BTC_ijb_jcid_var102	168	168	168	8	8	10752	1806336	4741632	939591239
BTC_ijb_jcid_var102	168	168	168	8	8	10752	1806336	4741632	949154095
BTC_ijb_jcid_var102	168	168	168	8	8	10752	1806336	4741632	950037583
BTC_ijb_jcid_var102	168	168	168	8	8	10752	1806336	4741632	949829020
BTC_ijb_jcid_var102	168	168	168	8	8	10752	1806336	4741632	948877064
BTC_ijb_jcid_var102	200	200	200	8	8	12800	2560000	8000000	1649882868
BTC_ijb_jcid_var102	200	200	200	8	8	12800	2560000	8000000	1643675616
BTC_ijb_jcid_var102	200	200	200	8	8	12800	2560000	8000000	1655646247
BTC_ijb_jcid_var102	200	200	200	8	8	12800	2560000	8000000	1643586000
BTC_ijb_jcid_var102	200	200	200	8	8	12800	2560000	8000000	1651852151
BTC_ijb_jcid_var102	232	232	232	8	8	14848	3444736	12487168	2550684289
BTC_ijb_jcid_var102	232	232	232	8	8	14848	3444736	12487168	2549320816
BTC_ijb_jcid_var102	232	232	232	8	8	14848	3444736	12487168	2550754158
BTC_ijb_jcid_var102	232	232	232	8	8	14848	3444736	12487168	2550707233
BTC_ijb_jcid_var102	232	232	232	8	8	14848	3444736	12487168	2551505500
BTC_ijb_jcid_var102	264	264	264	8	8	16896	4460544	18399744	3836674317
BTC_ijb_jcid_var102	264	264	264	8	8	16896	4460544	18399744	3810539855
BTC_ijb_jcid_var102	264	264	264	8	8	16896	4460544	18399744	3807908530
BTC_ijb_jcid_var102	264	264	264	8	8	16896	4460544	18399744	3804693023
BTC_ijb_jcid_var102	264	264	264	8	8	16896	4460544	18399744	3805800354
BTC_ijb_jcid_var102	296	296	296	8	8	18944	5607424	25934336	5275548602
BTC_ijb_jcid_var102	296	296	296	8	8	18944	5607424	25934336	5293339813
BTC_ijb_jcid_var102	296	296	296	8	8	18944	5607424	25934336	5269855157
BTC_ijb_jcid_var102	296	296	296	8	8	18944	5607424	25934336	5266547931
BTC_ijb_jcid_var102	296	296	296	8	8	18944	5607424	25934336	5291113022
BTC_ijb_jcid_var102	328	328	328	8	8	20992	6885376	35287552	7355007010
BTC_ijb_jcid_var102	328	328	328	8	8	20992	6885376	35287552	7315759058
BTC_ijb_jcid_var102	328	328	328	8	8	20992	6885376	35287552	7322864986
BTC_ijb_jcid_var102	328	328	328	8	8	20992	6885376	35287552	7329175688
BTC_ijb_jcid_var102	328	328	328	8	8	20992	6885376	35287552	7314912699
BTC_ijb_jcid_var102	360	360	360	8	8	23040	8294400	46656000	9713625544
BTC_ijb_jcid_var102	360	360	360	8	8	23040	8294400	46656000	9692234359
BTC_ijb_jcid_var102	360	360	360	8	8	23040	8294400	46656000	9698218752
BTC_ijb_jcid_var102	360	360	360	8	8	23040	8294400	46656000	9707314596
BTC_ijb_jcid_var102	360	360	360	8	8	23040	8294400	46656000	9715494255
BTC_ijb_jcid_var102	392	392	392	8	8	25088	9834496	60236288	12475268773
BTC_ijb_jcid_var102	392	392	392	8	8	25088	9834496	60236288	12473274387
BTC_ijb_jcid_var102	392	392	392	8	8	25088	9834496	60236288	12486158138
BTC_ijb_jcid_var102	392	392	392	8	8	25088	9834496	60236288	12485281365
BTC_ijb_jcid_var102	392	392	392	8	8	25088	9834496	60236288	12483837103
BTC_ijb_jcid_var102	424	424	424	8	8	27136	11505664	76225024	16252512923
BTC_ijb_jcid_var102	424	424	424	8	8	27136	11505664	76225024	16283350562
BTC_ijb_jcid_var102	424	424	424	8	8	27136	11505664	76225024	16263317560
BTC_ijb_jcid_var102	424	424	424	8	8	27136	11505664	76225024	16265013128
BTC_ijb_jcid_var102	424	424	424	8	8	27136	11505664	76225024	16233417499
BTC_ijb_jcid_var102	456	456	456	8	8	29184	13307904	94818816	20509224817
BTC_ijb_jcid_var102	456	456	456	8	8	29184	13307904	94818816	20464223836
BTC_ijb_jcid_var102	456	456	456	8	8	29184	13307904	94818816	20470712662
BTC_ijb_jcid_var102	456	456	456	8	8	29184	13307904	94818816	20530976352
BTC_ijb_jcid_var102	456	456	456	8	8	29184	13307904	94818816	20476062361
BTC_ijb_jcid_var102	488	488	488	8	8	31232	15241216	116214272	25580068174
BTC_ijb_jcid_var102	488	488	488	8	8	31232	15241216	116214272	25534087815
BTC_ijb_jcid_var102	488	488	488	8	8	31232	15241216	116214272	25516493000
BTC_ijb_jcid_var102	488	488	488	8	8	31232	15241216	116214272	25548004179
BTC_ijb_jcid_var102	488	488	488	8	8	31232	15241216	116214272	25520296287
BTC_ijb_jcid_var102	520	520	520	8	8	33280	17305600	140608000	33309488402
BTC_ijb_jcid_var102	520	520	520	8	8	33280	17305600	140608000	33299930549
BTC_ijb_jcid_var102	520	520	520	8	8	33280	17305600	140608000	33257055344
BTC_ijb_jcid_var102	520	520	520	8	8	33280	17305600	140608000	33240158308
BTC_ijb_jcid_var102	520	520	520	8	8	33280	17305600	140608000	33431356567
BTC_ijb_jcid_var102	552	552	552	8	8	35328	19501056	168196608	43317666349
BTC_ijb_jcid_var102	552	552	552	8	8	35328	19501056	168196608	43396619588
BTC_ijb_jcid_var102	552	552	552	8	8	35328	19501056	168196608	43454526833
BTC_ijb_jcid_var102	552	552	552	8	8	35328	19501056	168196608	43398668737
BTC_ijb_jcid_var102	552	552	552	8	8	35328	19501056	168196608	43455073744
BTC_ijb_jcid_var102	584	584	584	8	8	37376	21827584	199176704	57182430557
BTC_ijb_jcid_var102	584	584	584	8	8	37376	21827584	199176704	57151383250
BTC_ijb_jcid_var102	584	584	584	8	8	37376	21827584	199176704	57120979468
BTC_ijb_jcid_var102	584	584	584	8	8	37376	21827584	199176704	57185805189
BTC_ijb_jcid_var102	584	584	584	8	8	37376	21827584	199176704	57149842935
BTC_ijb_jcid_var102	616	616	616	8	8	39424	24285184	233744896	68623281928
BTC_ijb_jcid_var102	616	616	616	8	8	39424	24285184	233744896	68580877020
BTC_ijb_jcid_var102	616	616	616	8	8	39424	24285184	233744896	68607892531
BTC_ijb_jcid_var102	616	616	616	8	8	39424	24285184	233744896	68654706534
BTC_ijb_jcid_var102	616	616	616	8	8	39424	24285184	233744896	68835601249
BTC_ijb_jcid_var102	648	648	648	8	8	41472	26873856	272097792	85544905753
BTC_ijb_jcid_var102	648	648	648	8	8	41472	26873856	272097792	85537763422
BTC_ijb_jcid_var102	648	648	648	8	8	41472	26873856	272097792	85526939655
BTC_ijb_jcid_var102	648	648	648	8	8	41472	26873856	272097792	85558159708
BTC_ijb_jcid_var102	648	648	648	8	8	41472	26873856	272097792	85514348531
BTC_ijb_jcid_var102	680	680	680	8	8	43520	29593600	314432000	99276743312
BTC_ijb_jcid_var102	680	680	680	8	8	43520	29593600	314432000	99260084006
BTC_ijb_jcid_var102	680	680	680	8	8	43520	29593600	314432000	99316980956
BTC_ijb_jcid_var102	680	680	680	8	8	43520	29593600	314432000	99216844331
BTC_ijb_jcid_var102	680	680	680	8	8	43520	29593600	314432000	99566899563


==> figures/data/ijb_jcid/meas/var103.dat <==
BTC_ijb_jcid_var103	8	8	8	8	8	512	4096	512	184187
BTC_ijb_jcid_var103	8	8	8	8	8	512	4096	512	152756
BTC_ijb_jcid_var103	8	8	8	8	8	512	4096	512	152423
BTC_ijb_jcid_var103	8	8	8	8	8	512	4096	512	152674
BTC_ijb_jcid_var103	8	8	8	8	8	512	4096	512	152727
BTC_ijb_jcid_var103	40	40	40	8	8	2560	102400	64000	10268723
BTC_ijb_jcid_var103	40	40	40	8	8	2560	102400	64000	10092028
BTC_ijb_jcid_var103	40	40	40	8	8	2560	102400	64000	10128574
BTC_ijb_jcid_var103	40	40	40	8	8	2560	102400	64000	10128699
BTC_ijb_jcid_var103	40	40	40	8	8	2560	102400	64000	10081182
BTC_ijb_jcid_var103	72	72	72	8	8	4608	331776	373248	59888435
BTC_ijb_jcid_var103	72	72	72	8	8	4608	331776	373248	59571655
BTC_ijb_jcid_var103	72	72	72	8	8	4608	331776	373248	59481903
BTC_ijb_jcid_var103	72	72	72	8	8	4608	331776	373248	59641160
BTC_ijb_jcid_var103	72	72	72	8	8	4608	331776	373248	60146217
BTC_ijb_jcid_var103	104	104	104	8	8	6656	692224	1124864	179522970
BTC_ijb_jcid_var103	104	104	104	8	8	6656	692224	1124864	177644560
BTC_ijb_jcid_var103	104	104	104	8	8	6656	692224	1124864	177379387
BTC_ijb_jcid_var103	104	104	104	8	8	6656	692224	1124864	177549957
BTC_ijb_jcid_var103	104	104	104	8	8	6656	692224	1124864	178436257
BTC_ijb_jcid_var103	136	136	136	8	8	8704	1183744	2515456	389666175
BTC_ijb_jcid_var103	136	136	136	8	8	8704	1183744	2515456	392267923
BTC_ijb_jcid_var103	136	136	136	8	8	8704	1183744	2515456	391265840
BTC_ijb_jcid_var103	136	136	136	8	8	8704	1183744	2515456	390584557
BTC_ijb_jcid_var103	136	136	136	8	8	8704	1183744	2515456	390043375
BTC_ijb_jcid_var103	168	168	168	8	8	10752	1806336	4741632	727860837
BTC_ijb_jcid_var103	168	168	168	8	8	10752	1806336	4741632	727918258
BTC_ijb_jcid_var103	168	168	168	8	8	10752	1806336	4741632	728855372
BTC_ijb_jcid_var103	168	168	168	8	8	10752	1806336	4741632	729425984
BTC_ijb_jcid_var103	168	168	168	8	8	10752	1806336	4741632	728865106
BTC_ijb_jcid_var103	200	200	200	8	8	12800	2560000	8000000	1226005157
BTC_ijb_jcid_var103	200	200	200	8	8	12800	2560000	8000000	1225936463
BTC_ijb_jcid_var103	200	200	200	8	8	12800	2560000	8000000	1224608208
BTC_ijb_jcid_var103	200	200	200	8	8	12800	2560000	8000000	1225592256
BTC_ijb_jcid_var103	200	200	200	8	8	12800	2560000	8000000	1223154787
BTC_ijb_jcid_var103	232	232	232	8	8	14848	3444736	12487168	1931788174
BTC_ijb_jcid_var103	232	232	232	8	8	14848	3444736	12487168	1923037213
BTC_ijb_jcid_var103	232	232	232	8	8	14848	3444736	12487168	1943588777
BTC_ijb_jcid_var103	232	232	232	8	8	14848	3444736	12487168	1912964103
BTC_ijb_jcid_var103	232	232	232	8	8	14848	3444736	12487168	1910733686
BTC_ijb_jcid_var103	264	264	264	8	8	16896	4460544	18399744	2840238034
BTC_ijb_jcid_var103	264	264	264	8	8	16896	4460544	18399744	2846952655
BTC_ijb_jcid_var103	264	264	264	8	8	16896	4460544	18399744	2834386766
BTC_ijb_jcid_var103	264	264	264	8	8	16896	4460544	18399744	2827848377
BTC_ijb_jcid_var103	264	264	264	8	8	16896	4460544	18399744	2825813287
BTC_ijb_jcid_var103	296	296	296	8	8	18944	5607424	25934336	4015859879
BTC_ijb_jcid_var103	296	296	296	8	8	18944	5607424	25934336	4007587765
BTC_ijb_jcid_var103	296	296	296	8	8	18944	5607424	25934336	4005812490
BTC_ijb_jcid_var103	296	296	296	8	8	18944	5607424	25934336	4004044004
BTC_ijb_jcid_var103	296	296	296	8	8	18944	5607424	25934336	4013772788
BTC_ijb_jcid_var103	328	328	328	8	8	20992	6885376	35287552	5536287284
BTC_ijb_jcid_var103	328	328	328	8	8	20992	6885376	35287552	5485023839
BTC_ijb_jcid_var103	328	328	328	8	8	20992	6885376	35287552	5485321580
BTC_ijb_jcid_var103	328	328	328	8	8	20992	6885376	35287552	5490258595
BTC_ijb_jcid_var103	328	328	328	8	8	20992	6885376	35287552	5477142630
BTC_ijb_jcid_var103	360	360	360	8	8	23040	8294400	46656000	7301352756
BTC_ijb_jcid_var103	360	360	360	8	8	23040	8294400	46656000	7296876496
BTC_ijb_jcid_var103	360	360	360	8	8	23040	8294400	46656000	7314409745
BTC_ijb_jcid_var103	360	360	360	8	8	23040	8294400	46656000	7301847806
BTC_ijb_jcid_var103	360	360	360	8	8	23040	8294400	46656000	7293554968
BTC_ijb_jcid_var103	392	392	392	8	8	25088	9834496	60236288	9491644720
BTC_ijb_jcid_var103	392	392	392	8	8	25088	9834496	60236288	9480389054
BTC_ijb_jcid_var103	392	392	392	8	8	25088	9834496	60236288	9530548546
BTC_ijb_jcid_var103	392	392	392	8	8	25088	9834496	60236288	9480597765
BTC_ijb_jcid_var103	392	392	392	8	8	25088	9834496	60236288	9479508369
BTC_ijb_jcid_var103	424	424	424	8	8	27136	11505664	76225024	12056322404
BTC_ijb_jcid_var103	424	424	424	8	8	27136	11505664	76225024	12095725789
BTC_ijb_jcid_var103	424	424	424	8	8	27136	11505664	76225024	12078968067
BTC_ijb_jcid_var103	424	424	424	8	8	27136	11505664	76225024	12040223450
BTC_ijb_jcid_var103	424	424	424	8	8	27136	11505664	76225024	12068738926
BTC_ijb_jcid_var103	456	456	456	8	8	29184	13307904	94818816	15340659550
BTC_ijb_jcid_var103	456	456	456	8	8	29184	13307904	94818816	15308089853
BTC_ijb_jcid_var103	456	456	456	8	8	29184	13307904	94818816	15363854202
BTC_ijb_jcid_var103	456	456	456	8	8	29184	13307904	94818816	15343559442
BTC_ijb_jcid_var103	456	456	456	8	8	29184	13307904	94818816	15310861745
BTC_ijb_jcid_var103	488	488	488	8	8	31232	15241216	116214272	19484099693
BTC_ijb_jcid_var103	488	488	488	8	8	31232	15241216	116214272	19413076443
BTC_ijb_jcid_var103	488	488	488	8	8	31232	15241216	116214272	19540575849
BTC_ijb_jcid_var103	488	488	488	8	8	31232	15241216	116214272	19411663078
BTC_ijb_jcid_var103	488	488	488	8	8	31232	15241216	116214272	19472797192
BTC_ijb_jcid_var103	520	520	520	8	8	33280	17305600	140608000	24492532664
BTC_ijb_jcid_var103	520	520	520	8	8	33280	17305600	140608000	24429564747
BTC_ijb_jcid_var103	520	520	520	8	8	33280	17305600	140608000	24487369944
BTC_ijb_jcid_var103	520	520	520	8	8	33280	17305600	140608000	24961875422
BTC_ijb_jcid_var103	520	520	520	8	8	33280	17305600	140608000	24477851620
BTC_ijb_jcid_var103	552	552	552	8	8	35328	19501056	168196608	42079026049
BTC_ijb_jcid_var103	552	552	552	8	8	35328	19501056	168196608	42054247592
BTC_ijb_jcid_var103	552	552	552	8	8	35328	19501056	168196608	42249997343
BTC_ijb_jcid_var103	552	552	552	8	8	35328	19501056	168196608	42301651031
BTC_ijb_jcid_var103	552	552	552	8	8	35328	19501056	168196608	42335150169
BTC_ijb_jcid_var103	584	584	584	8	8	37376	21827584	199176704	57297605851
BTC_ijb_jcid_var103	584	584	584	8	8	37376	21827584	199176704	57285118483
BTC_ijb_jcid_var103	584	584	584	8	8	37376	21827584	199176704	57335666662
BTC_ijb_jcid_var103	584	584	584	8	8	37376	21827584	199176704	57323917996
BTC_ijb_jcid_var103	584	584	584	8	8	37376	21827584	199176704	57267178774
BTC_ijb_jcid_var103	616	616	616	8	8	39424	24285184	233744896	67734325182
BTC_ijb_jcid_var103	616	616	616	8	8	39424	24285184	233744896	67678763967
BTC_ijb_jcid_var103	616	616	616	8	8	39424	24285184	233744896	67788857195
BTC_ijb_jcid_var103	616	616	616	8	8	39424	24285184	233744896	67657073886
BTC_ijb_jcid_var103	616	616	616	8	8	39424	24285184	233744896	67939287880
BTC_ijb_jcid_var103	648	648	648	8	8	41472	26873856	272097792	79114540602
BTC_ijb_jcid_var103	648	648	648	8	8	41472	26873856	272097792	79122271670
BTC_ijb_jcid_var103	648	648	648	8	8	41472	26873856	272097792	79137168473
BTC_ijb_jcid_var103	648	648	648	8	8	41472	26873856	272097792	79133460637
BTC_ijb_jcid_var103	648	648	648	8	8	41472	26873856	272097792	79102893906
BTC_ijb_jcid_var103	680	680	680	8	8	43520	29593600	314432000	91519295891
BTC_ijb_jcid_var103	680	680	680	8	8	43520	29593600	314432000	91512521031
BTC_ijb_jcid_var103	680	680	680	8	8	43520	29593600	314432000	91588664004
BTC_ijb_jcid_var103	680	680	680	8	8	43520	29593600	314432000	91555524695
BTC_ijb_jcid_var103	680	680	680	8	8	43520	29593600	314432000	91858251225


==> figures/data/ijb_jcid/meas/var104.dat <==
BTC_ijb_jcid_var104	8	8	8	8	8	512	4096	512	180358
BTC_ijb_jcid_var104	8	8	8	8	8	512	4096	512	151169
BTC_ijb_jcid_var104	8	8	8	8	8	512	4096	512	150995
BTC_ijb_jcid_var104	8	8	8	8	8	512	4096	512	151088
BTC_ijb_jcid_var104	8	8	8	8	8	512	4096	512	150972
BTC_ijb_jcid_var104	40	40	40	8	8	2560	102400	64000	10884521
BTC_ijb_jcid_var104	40	40	40	8	8	2560	102400	64000	10258071
BTC_ijb_jcid_var104	40	40	40	8	8	2560	102400	64000	10199694
BTC_ijb_jcid_var104	40	40	40	8	8	2560	102400	64000	10255740
BTC_ijb_jcid_var104	40	40	40	8	8	2560	102400	64000	10188229
BTC_ijb_jcid_var104	72	72	72	8	8	4608	331776	373248	60611728
BTC_ijb_jcid_var104	72	72	72	8	8	4608	331776	373248	60248754
BTC_ijb_jcid_var104	72	72	72	8	8	4608	331776	373248	60066569
BTC_ijb_jcid_var104	72	72	72	8	8	4608	331776	373248	60120171
BTC_ijb_jcid_var104	72	72	72	8	8	4608	331776	373248	60455061
BTC_ijb_jcid_var104	104	104	104	8	8	6656	692224	1124864	179863547
BTC_ijb_jcid_var104	104	104	104	8	8	6656	692224	1124864	179500748
BTC_ijb_jcid_var104	104	104	104	8	8	6656	692224	1124864	181863429
BTC_ijb_jcid_var104	104	104	104	8	8	6656	692224	1124864	180350495
BTC_ijb_jcid_var104	104	104	104	8	8	6656	692224	1124864	179718451
BTC_ijb_jcid_var104	136	136	136	8	8	8704	1183744	2515456	394981558
BTC_ijb_jcid_var104	136	136	136	8	8	8704	1183744	2515456	393377077
BTC_ijb_jcid_var104	136	136	136	8	8	8704	1183744	2515456	394712142
BTC_ijb_jcid_var104	136	136	136	8	8	8704	1183744	2515456	393561448
BTC_ijb_jcid_var104	136	136	136	8	8	8704	1183744	2515456	393725077
BTC_ijb_jcid_var104	168	168	168	8	8	10752	1806336	4741632	742153909
BTC_ijb_jcid_var104	168	168	168	8	8	10752	1806336	4741632	735038817
BTC_ijb_jcid_var104	168	168	168	8	8	10752	1806336	4741632	734518783
BTC_ijb_jcid_var104	168	168	168	8	8	10752	1806336	4741632	734032475
BTC_ijb_jcid_var104	168	168	168	8	8	10752	1806336	4741632	734353054
BTC_ijb_jcid_var104	200	200	200	8	8	12800	2560000	8000000	1231142082
BTC_ijb_jcid_var104	200	200	200	8	8	12800	2560000	8000000	1228986430
BTC_ijb_jcid_var104	200	200	200	8	8	12800	2560000	8000000	1227610403
BTC_ijb_jcid_var104	200	200	200	8	8	12800	2560000	8000000	1229052042
BTC_ijb_jcid_var104	200	200	200	8	8	12800	2560000	8000000	1228799983
BTC_ijb_jcid_var104	232	232	232	8	8	14848	3444736	12487168	1910685719
BTC_ijb_jcid_var104	232	232	232	8	8	14848	3444736	12487168	1932969043
BTC_ijb_jcid_var104	232	232	232	8	8	14848	3444736	12487168	1913263747
BTC_ijb_jcid_var104	232	232	232	8	8	14848	3444736	12487168	1909576695
BTC_ijb_jcid_var104	232	232	232	8	8	14848	3444736	12487168	1909769631
BTC_ijb_jcid_var104	264	264	264	8	8	16896	4460544	18399744	2810901202
BTC_ijb_jcid_var104	264	264	264	8	8	16896	4460544	18399744	2820145683
BTC_ijb_jcid_var104	264	264	264	8	8	16896	4460544	18399744	2812919599
BTC_ijb_jcid_var104	264	264	264	8	8	16896	4460544	18399744	2813986897
BTC_ijb_jcid_var104	264	264	264	8	8	16896	4460544	18399744	2811106611
BTC_ijb_jcid_var104	296	296	296	8	8	18944	5607424	25934336	4002204644
BTC_ijb_jcid_var104	296	296	296	8	8	18944	5607424	25934336	3992319791
BTC_ijb_jcid_var104	296	296	296	8	8	18944	5607424	25934336	3989112385
BTC_ijb_jcid_var104	296	296	296	8	8	18944	5607424	25934336	3982275497
BTC_ijb_jcid_var104	296	296	296	8	8	18944	5607424	25934336	3981247209
BTC_ijb_jcid_var104	328	328	328	8	8	20992	6885376	35287552	5416824958
BTC_ijb_jcid_var104	328	328	328	8	8	20992	6885376	35287552	5376235704
BTC_ijb_jcid_var104	328	328	328	8	8	20992	6885376	35287552	5385838867
BTC_ijb_jcid_var104	328	328	328	8	8	20992	6885376	35287552	5385597547
BTC_ijb_jcid_var104	328	328	328	8	8	20992	6885376	35287552	5384517591
BTC_ijb_jcid_var104	360	360	360	8	8	23040	8294400	46656000	7571485979
BTC_ijb_jcid_var104	360	360	360	8	8	23040	8294400	46656000	7566061107
BTC_ijb_jcid_var104	360	360	360	8	8	23040	8294400	46656000	7574256620
BTC_ijb_jcid_var104	360	360	360	8	8	23040	8294400	46656000	7571988841
BTC_ijb_jcid_var104	360	360	360	8	8	23040	8294400	46656000	7583908074
BTC_ijb_jcid_var104	392	392	392	8	8	25088	9834496	60236288	9855777139
BTC_ijb_jcid_var104	392	392	392	8	8	25088	9834496	60236288	9838621862
BTC_ijb_jcid_var104	392	392	392	8	8	25088	9834496	60236288	9870154744
BTC_ijb_jcid_var104	392	392	392	8	8	25088	9834496	60236288	9841751174
BTC_ijb_jcid_var104	392	392	392	8	8	25088	9834496	60236288	9891144348
BTC_ijb_jcid_var104	424	424	424	8	8	27136	11505664	76225024	12951458676
BTC_ijb_jcid_var104	424	424	424	8	8	27136	11505664	76225024	12962503935
BTC_ijb_jcid_var104	424	424	424	8	8	27136	11505664	76225024	12982324273
BTC_ijb_jcid_var104	424	424	424	8	8	27136	11505664	76225024	12956072746
BTC_ijb_jcid_var104	424	424	424	8	8	27136	11505664	76225024	12978585078
BTC_ijb_jcid_var104	456	456	456	8	8	29184	13307904	94818816	16930917366
BTC_ijb_jcid_var104	456	456	456	8	8	29184	13307904	94818816	16838416451
BTC_ijb_jcid_var104	456	456	456	8	8	29184	13307904	94818816	16813015576
BTC_ijb_jcid_var104	456	456	456	8	8	29184	13307904	94818816	16860377719
BTC_ijb_jcid_var104	456	456	456	8	8	29184	13307904	94818816	16901981802
BTC_ijb_jcid_var104	488	488	488	8	8	31232	15241216	116214272	21807179116
BTC_ijb_jcid_var104	488	488	488	8	8	31232	15241216	116214272	21393072972
BTC_ijb_jcid_var104	488	488	488	8	8	31232	15241216	116214272	21416474302
BTC_ijb_jcid_var104	488	488	488	8	8	31232	15241216	116214272	21376305736
BTC_ijb_jcid_var104	488	488	488	8	8	31232	15241216	116214272	21413299497
BTC_ijb_jcid_var104	520	520	520	8	8	33280	17305600	140608000	27289515672
BTC_ijb_jcid_var104	520	520	520	8	8	33280	17305600	140608000	27059790202
BTC_ijb_jcid_var104	520	520	520	8	8	33280	17305600	140608000	27097283668
BTC_ijb_jcid_var104	520	520	520	8	8	33280	17305600	140608000	27119321513
BTC_ijb_jcid_var104	520	520	520	8	8	33280	17305600	140608000	27113441584
BTC_ijb_jcid_var104	552	552	552	8	8	35328	19501056	168196608	39485944823
BTC_ijb_jcid_var104	552	552	552	8	8	35328	19501056	168196608	39405587539
BTC_ijb_jcid_var104	552	552	552	8	8	35328	19501056	168196608	39486759972
BTC_ijb_jcid_var104	552	552	552	8	8	35328	19501056	168196608	39410764332
BTC_ijb_jcid_var104	552	552	552	8	8	35328	19501056	168196608	39483855096
BTC_ijb_jcid_var104	584	584	584	8	8	37376	21827584	199176704	51506352268
BTC_ijb_jcid_var104	584	584	584	8	8	37376	21827584	199176704	51485233595
BTC_ijb_jcid_var104	584	584	584	8	8	37376	21827584	199176704	51479343927
BTC_ijb_jcid_var104	584	584	584	8	8	37376	21827584	199176704	51473118469
BTC_ijb_jcid_var104	584	584	584	8	8	37376	21827584	199176704	51476055828
BTC_ijb_jcid_var104	616	616	616	8	8	39424	24285184	233744896	63791841717
BTC_ijb_jcid_var104	616	616	616	8	8	39424	24285184	233744896	63643713047
BTC_ijb_jcid_var104	616	616	616	8	8	39424	24285184	233744896	64040478373
BTC_ijb_jcid_var104	616	616	616	8	8	39424	24285184	233744896	63712632120
BTC_ijb_jcid_var104	616	616	616	8	8	39424	24285184	233744896	63754782682
BTC_ijb_jcid_var104	648	648	648	8	8	41472	26873856	272097792	75964063106
BTC_ijb_jcid_var104	648	648	648	8	8	41472	26873856	272097792	75844196466
BTC_ijb_jcid_var104	648	648	648	8	8	41472	26873856	272097792	75932133620
BTC_ijb_jcid_var104	648	648	648	8	8	41472	26873856	272097792	75919024819
BTC_ijb_jcid_var104	648	648	648	8	8	41472	26873856	272097792	75965858882
BTC_ijb_jcid_var104	680	680	680	8	8	43520	29593600	314432000	88194257996
BTC_ijb_jcid_var104	680	680	680	8	8	43520	29593600	314432000	88102377611
BTC_ijb_jcid_var104	680	680	680	8	8	43520	29593600	314432000	88196680563
BTC_ijb_jcid_var104	680	680	680	8	8	43520	29593600	314432000	87993527322
BTC_ijb_jcid_var104	680	680	680	8	8	43520	29593600	314432000	87655926540


==> figures/data/ijb_jcid/meas/var105.dat <==
BTC_ijb_jcid_var105	8	8	8	8	8	512	4096	512	172434
BTC_ijb_jcid_var105	8	8	8	8	8	512	4096	512	152512
BTC_ijb_jcid_var105	8	8	8	8	8	512	4096	512	152519
BTC_ijb_jcid_var105	8	8	8	8	8	512	4096	512	152600
BTC_ijb_jcid_var105	8	8	8	8	8	512	4096	512	161859
BTC_ijb_jcid_var105	40	40	40	8	8	2560	102400	64000	10266591
BTC_ijb_jcid_var105	40	40	40	8	8	2560	102400	64000	10192520
BTC_ijb_jcid_var105	40	40	40	8	8	2560	102400	64000	10277379
BTC_ijb_jcid_var105	40	40	40	8	8	2560	102400	64000	10229872
BTC_ijb_jcid_var105	40	40	40	8	8	2560	102400	64000	10129579
BTC_ijb_jcid_var105	72	72	72	8	8	4608	331776	373248	60953788
BTC_ijb_jcid_var105	72	72	72	8	8	4608	331776	373248	60387911
BTC_ijb_jcid_var105	72	72	72	8	8	4608	331776	373248	60892710
BTC_ijb_jcid_var105	72	72	72	8	8	4608	331776	373248	60514306
BTC_ijb_jcid_var105	72	72	72	8	8	4608	331776	373248	60531382
BTC_ijb_jcid_var105	104	104	104	8	8	6656	692224	1124864	182117227
BTC_ijb_jcid_var105	104	104	104	8	8	6656	692224	1124864	181938265
BTC_ijb_jcid_var105	104	104	104	8	8	6656	692224	1124864	191214879
BTC_ijb_jcid_var105	104	104	104	8	8	6656	692224	1124864	195758219
BTC_ijb_jcid_var105	104	104	104	8	8	6656	692224	1124864	188936257
BTC_ijb_jcid_var105	136	136	136	8	8	8704	1183744	2515456	402564089
BTC_ijb_jcid_var105	136	136	136	8	8	8704	1183744	2515456	403052993
BTC_ijb_jcid_var105	136	136	136	8	8	8704	1183744	2515456	402893867
BTC_ijb_jcid_var105	136	136	136	8	8	8704	1183744	2515456	402161444
BTC_ijb_jcid_var105	136	136	136	8	8	8704	1183744	2515456	402313530
BTC_ijb_jcid_var105	168	168	168	8	8	10752	1806336	4741632	750569658
BTC_ijb_jcid_var105	168	168	168	8	8	10752	1806336	4741632	750767559
BTC_ijb_jcid_var105	168	168	168	8	8	10752	1806336	4741632	750488455
BTC_ijb_jcid_var105	168	168	168	8	8	10752	1806336	4741632	751110644
BTC_ijb_jcid_var105	168	168	168	8	8	10752	1806336	4741632	752579722
BTC_ijb_jcid_var105	200	200	200	8	8	12800	2560000	8000000	1278788423
BTC_ijb_jcid_var105	200	200	200	8	8	12800	2560000	8000000	1267855024
BTC_ijb_jcid_var105	200	200	200	8	8	12800	2560000	8000000	1259741479
BTC_ijb_jcid_var105	200	200	200	8	8	12800	2560000	8000000	1260550520
BTC_ijb_jcid_var105	200	200	200	8	8	12800	2560000	8000000	1262058789
BTC_ijb_jcid_var105	232	232	232	8	8	14848	3444736	12487168	1971808640
BTC_ijb_jcid_var105	232	232	232	8	8	14848	3444736	12487168	1960378626
BTC_ijb_jcid_var105	232	232	232	8	8	14848	3444736	12487168	1960662853
BTC_ijb_jcid_var105	232	232	232	8	8	14848	3444736	12487168	1961143340
BTC_ijb_jcid_var105	232	232	232	8	8	14848	3444736	12487168	1961425685
BTC_ijb_jcid_var105	264	264	264	8	8	16896	4460544	18399744	2887280765
BTC_ijb_jcid_var105	264	264	264	8	8	16896	4460544	18399744	2884218935
BTC_ijb_jcid_var105	264	264	264	8	8	16896	4460544	18399744	2894348734
BTC_ijb_jcid_var105	264	264	264	8	8	16896	4460544	18399744	2882614199
BTC_ijb_jcid_var105	264	264	264	8	8	16896	4460544	18399744	2887635619
BTC_ijb_jcid_var105	296	296	296	8	8	18944	5607424	25934336	4105420937
BTC_ijb_jcid_var105	296	296	296	8	8	18944	5607424	25934336	4130089471
BTC_ijb_jcid_var105	296	296	296	8	8	18944	5607424	25934336	4109163510
BTC_ijb_jcid_var105	296	296	296	8	8	18944	5607424	25934336	4158137883
BTC_ijb_jcid_var105	296	296	296	8	8	18944	5607424	25934336	4110492994
BTC_ijb_jcid_var105	328	328	328	8	8	20992	6885376	35287552	5591773161
BTC_ijb_jcid_var105	328	328	328	8	8	20992	6885376	35287552	5652545158
BTC_ijb_jcid_var105	328	328	328	8	8	20992	6885376	35287552	5593097599
BTC_ijb_jcid_var105	328	328	328	8	8	20992	6885376	35287552	5605164607
BTC_ijb_jcid_var105	328	328	328	8	8	20992	6885376	35287552	5622856285
BTC_ijb_jcid_var105	360	360	360	8	8	23040	8294400	46656000	7575081992
BTC_ijb_jcid_var105	360	360	360	8	8	23040	8294400	46656000	7568627522
BTC_ijb_jcid_var105	360	360	360	8	8	23040	8294400	46656000	7556168234
BTC_ijb_jcid_var105	360	360	360	8	8	23040	8294400	46656000	7551083487
BTC_ijb_jcid_var105	360	360	360	8	8	23040	8294400	46656000	7560855916
BTC_ijb_jcid_var105	392	392	392	8	8	25088	9834496	60236288	10146500626
BTC_ijb_jcid_var105	392	392	392	8	8	25088	9834496	60236288	10128147342
BTC_ijb_jcid_var105	392	392	392	8	8	25088	9834496	60236288	10113778665
BTC_ijb_jcid_var105	392	392	392	8	8	25088	9834496	60236288	10104954739
BTC_ijb_jcid_var105	392	392	392	8	8	25088	9834496	60236288	10402249905
BTC_ijb_jcid_var105	424	424	424	8	8	27136	11505664	76225024	13360881250
BTC_ijb_jcid_var105	424	424	424	8	8	27136	11505664	76225024	13192095970
BTC_ijb_jcid_var105	424	424	424	8	8	27136	11505664	76225024	13239683038
BTC_ijb_jcid_var105	424	424	424	8	8	27136	11505664	76225024	13263792092
BTC_ijb_jcid_var105	424	424	424	8	8	27136	11505664	76225024	13209798625
BTC_ijb_jcid_var105	456	456	456	8	8	29184	13307904	94818816	16767433047
BTC_ijb_jcid_var105	456	456	456	8	8	29184	13307904	94818816	16767676523
BTC_ijb_jcid_var105	456	456	456	8	8	29184	13307904	94818816	16754777993
BTC_ijb_jcid_var105	456	456	456	8	8	29184	13307904	94818816	16802754674
BTC_ijb_jcid_var105	456	456	456	8	8	29184	13307904	94818816	16766624333
BTC_ijb_jcid_var105	488	488	488	8	8	31232	15241216	116214272	21188297471
BTC_ijb_jcid_var105	488	488	488	8	8	31232	15241216	116214272	21144196631
BTC_ijb_jcid_var105	488	488	488	8	8	31232	15241216	116214272	21180334545
BTC_ijb_jcid_var105	488	488	488	8	8	31232	15241216	116214272	21165403781
BTC_ijb_jcid_var105	488	488	488	8	8	31232	15241216	116214272	21191233946
BTC_ijb_jcid_var105	520	520	520	8	8	33280	17305600	140608000	27436797830
BTC_ijb_jcid_var105	520	520	520	8	8	33280	17305600	140608000	27286639542
BTC_ijb_jcid_var105	520	520	520	8	8	33280	17305600	140608000	27318654922
BTC_ijb_jcid_var105	520	520	520	8	8	33280	17305600	140608000	27637258084
BTC_ijb_jcid_var105	520	520	520	8	8	33280	17305600	140608000	27375166271
BTC_ijb_jcid_var105	552	552	552	8	8	35328	19501056	168196608	42636638287
BTC_ijb_jcid_var105	552	552	552	8	8	35328	19501056	168196608	42615032419
BTC_ijb_jcid_var105	552	552	552	8	8	35328	19501056	168196608	42623203927
BTC_ijb_jcid_var105	552	552	552	8	8	35328	19501056	168196608	42615342563
BTC_ijb_jcid_var105	552	552	552	8	8	35328	19501056	168196608	42627035074
BTC_ijb_jcid_var105	584	584	584	8	8	37376	21827584	199176704	55103931552
BTC_ijb_jcid_var105	584	584	584	8	8	37376	21827584	199176704	54954370088
BTC_ijb_jcid_var105	584	584	584	8	8	37376	21827584	199176704	55169437279
BTC_ijb_jcid_var105	584	584	584	8	8	37376	21827584	199176704	54964410194
BTC_ijb_jcid_var105	584	584	584	8	8	37376	21827584	199176704	55400308659
BTC_ijb_jcid_var105	616	616	616	8	8	39424	24285184	233744896	67403873926
BTC_ijb_jcid_var105	616	616	616	8	8	39424	24285184	233744896	67350345785
BTC_ijb_jcid_var105	616	616	616	8	8	39424	24285184	233744896	67385302732
BTC_ijb_jcid_var105	616	616	616	8	8	39424	24285184	233744896	67439341365
BTC_ijb_jcid_var105	616	616	616	8	8	39424	24285184	233744896	67372571230
BTC_ijb_jcid_var105	648	648	648	8	8	41472	26873856	272097792	79012922813
BTC_ijb_jcid_var105	648	648	648	8	8	41472	26873856	272097792	78781227140
BTC_ijb_jcid_var105	648	648	648	8	8	41472	26873856	272097792	79164553431
BTC_ijb_jcid_var105	648	648	648	8	8	41472	26873856	272097792	78964754164
BTC_ijb_jcid_var105	648	648	648	8	8	41472	26873856	272097792	79341502190
BTC_ijb_jcid_var105	680	680	680	8	8	43520	29593600	314432000	92273205326
BTC_ijb_jcid_var105	680	680	680	8	8	43520	29593600	314432000	91990080852
BTC_ijb_jcid_var105	680	680	680	8	8	43520	29593600	314432000	91985018493
BTC_ijb_jcid_var105	680	680	680	8	8	43520	29593600	314432000	91943122790
BTC_ijb_jcid_var105	680	680	680	8	8	43520	29593600	314432000	92020150793


==> figures/data/ijb_jcid/meas/var106.dat <==
BTC_ijb_jcid_var106	8	8	8	8	8	512	4096	512	173519
BTC_ijb_jcid_var106	8	8	8	8	8	512	4096	512	151471
BTC_ijb_jcid_var106	8	8	8	8	8	512	4096	512	151328
BTC_ijb_jcid_var106	8	8	8	8	8	512	4096	512	151371
BTC_ijb_jcid_var106	8	8	8	8	8	512	4096	512	151163
BTC_ijb_jcid_var106	40	40	40	8	8	2560	102400	64000	10196004
BTC_ijb_jcid_var106	40	40	40	8	8	2560	102400	64000	10161626
BTC_ijb_jcid_var106	40	40	40	8	8	2560	102400	64000	10023229
BTC_ijb_jcid_var106	40	40	40	8	8	2560	102400	64000	10118335
BTC_ijb_jcid_var106	40	40	40	8	8	2560	102400	64000	9928598
BTC_ijb_jcid_var106	72	72	72	8	8	4608	331776	373248	61905162
BTC_ijb_jcid_var106	72	72	72	8	8	4608	331776	373248	61069583
BTC_ijb_jcid_var106	72	72	72	8	8	4608	331776	373248	61754101
BTC_ijb_jcid_var106	72	72	72	8	8	4608	331776	373248	63138840
BTC_ijb_jcid_var106	72	72	72	8	8	4608	331776	373248	61569517
BTC_ijb_jcid_var106	104	104	104	8	8	6656	692224	1124864	215010171
BTC_ijb_jcid_var106	104	104	104	8	8	6656	692224	1124864	212942818
BTC_ijb_jcid_var106	104	104	104	8	8	6656	692224	1124864	215485483
BTC_ijb_jcid_var106	104	104	104	8	8	6656	692224	1124864	213140645
BTC_ijb_jcid_var106	104	104	104	8	8	6656	692224	1124864	213926181
BTC_ijb_jcid_var106	136	136	136	8	8	8704	1183744	2515456	465997149
BTC_ijb_jcid_var106	136	136	136	8	8	8704	1183744	2515456	460434449
BTC_ijb_jcid_var106	136	136	136	8	8	8704	1183744	2515456	460740859
BTC_ijb_jcid_var106	136	136	136	8	8	8704	1183744	2515456	459835861
BTC_ijb_jcid_var106	136	136	136	8	8	8704	1183744	2515456	460237914
BTC_ijb_jcid_var106	168	168	168	8	8	10752	1806336	4741632	878828953
BTC_ijb_jcid_var106	168	168	168	8	8	10752	1806336	4741632	871666603
BTC_ijb_jcid_var106	168	168	168	8	8	10752	1806336	4741632	874722725
BTC_ijb_jcid_var106	168	168	168	8	8	10752	1806336	4741632	872713815
BTC_ijb_jcid_var106	168	168	168	8	8	10752	1806336	4741632	872159715
BTC_ijb_jcid_var106	200	200	200	8	8	12800	2560000	8000000	1572650647
BTC_ijb_jcid_var106	200	200	200	8	8	12800	2560000	8000000	1573592468
BTC_ijb_jcid_var106	200	200	200	8	8	12800	2560000	8000000	1574410348
BTC_ijb_jcid_var106	200	200	200	8	8	12800	2560000	8000000	1573297525
BTC_ijb_jcid_var106	200	200	200	8	8	12800	2560000	8000000	1572301379
BTC_ijb_jcid_var106	232	232	232	8	8	14848	3444736	12487168	2489431977
BTC_ijb_jcid_var106	232	232	232	8	8	14848	3444736	12487168	2486163640
BTC_ijb_jcid_var106	232	232	232	8	8	14848	3444736	12487168	2488577694
BTC_ijb_jcid_var106	232	232	232	8	8	14848	3444736	12487168	2495654744
BTC_ijb_jcid_var106	232	232	232	8	8	14848	3444736	12487168	2497395304
BTC_ijb_jcid_var106	264	264	264	8	8	16896	4460544	18399744	3709611469
BTC_ijb_jcid_var106	264	264	264	8	8	16896	4460544	18399744	3726875003
BTC_ijb_jcid_var106	264	264	264	8	8	16896	4460544	18399744	3710943976
BTC_ijb_jcid_var106	264	264	264	8	8	16896	4460544	18399744	3711407706
BTC_ijb_jcid_var106	264	264	264	8	8	16896	4460544	18399744	3744489025
BTC_ijb_jcid_var106	296	296	296	8	8	18944	5607424	25934336	5313481544
BTC_ijb_jcid_var106	296	296	296	8	8	18944	5607424	25934336	5304615030
BTC_ijb_jcid_var106	296	296	296	8	8	18944	5607424	25934336	5305429339
BTC_ijb_jcid_var106	296	296	296	8	8	18944	5607424	25934336	5313059410
BTC_ijb_jcid_var106	296	296	296	8	8	18944	5607424	25934336	5313282178
BTC_ijb_jcid_var106	328	328	328	8	8	20992	6885376	35287552	7229905766
BTC_ijb_jcid_var106	328	328	328	8	8	20992	6885376	35287552	7241538447
BTC_ijb_jcid_var106	328	328	328	8	8	20992	6885376	35287552	7220581601
BTC_ijb_jcid_var106	328	328	328	8	8	20992	6885376	35287552	7216524883
BTC_ijb_jcid_var106	328	328	328	8	8	20992	6885376	35287552	7222694671
BTC_ijb_jcid_var106	360	360	360	8	8	23040	8294400	46656000	9718594707
BTC_ijb_jcid_var106	360	360	360	8	8	23040	8294400	46656000	9712676164
BTC_ijb_jcid_var106	360	360	360	8	8	23040	8294400	46656000	9724363966
BTC_ijb_jcid_var106	360	360	360	8	8	23040	8294400	46656000	9704609180
BTC_ijb_jcid_var106	360	360	360	8	8	23040	8294400	46656000	9718877131
BTC_ijb_jcid_var106	392	392	392	8	8	25088	9834496	60236288	12620143881
BTC_ijb_jcid_var106	392	392	392	8	8	25088	9834496	60236288	12601085865
BTC_ijb_jcid_var106	392	392	392	8	8	25088	9834496	60236288	12590083252
BTC_ijb_jcid_var106	392	392	392	8	8	25088	9834496	60236288	12595620550
BTC_ijb_jcid_var106	392	392	392	8	8	25088	9834496	60236288	12612340552
BTC_ijb_jcid_var106	424	424	424	8	8	27136	11505664	76225024	16009576464
BTC_ijb_jcid_var106	424	424	424	8	8	27136	11505664	76225024	16022601697
BTC_ijb_jcid_var106	424	424	424	8	8	27136	11505664	76225024	16029157146
BTC_ijb_jcid_var106	424	424	424	8	8	27136	11505664	76225024	16007752353
BTC_ijb_jcid_var106	424	424	424	8	8	27136	11505664	76225024	16047364476
BTC_ijb_jcid_var106	456	456	456	8	8	29184	13307904	94818816	20192088977
BTC_ijb_jcid_var106	456	456	456	8	8	29184	13307904	94818816	20207728016
BTC_ijb_jcid_var106	456	456	456	8	8	29184	13307904	94818816	20157038312
BTC_ijb_jcid_var106	456	456	456	8	8	29184	13307904	94818816	20168291186
BTC_ijb_jcid_var106	456	456	456	8	8	29184	13307904	94818816	20191351771
BTC_ijb_jcid_var106	488	488	488	8	8	31232	15241216	116214272	25018101065
BTC_ijb_jcid_var106	488	488	488	8	8	31232	15241216	116214272	24959862144
BTC_ijb_jcid_var106	488	488	488	8	8	31232	15241216	116214272	25015605785
BTC_ijb_jcid_var106	488	488	488	8	8	31232	15241216	116214272	25016549696
BTC_ijb_jcid_var106	488	488	488	8	8	31232	15241216	116214272	24997783568
BTC_ijb_jcid_var106	520	520	520	8	8	33280	17305600	140608000	31049128086
BTC_ijb_jcid_var106	520	520	520	8	8	33280	17305600	140608000	30997844314
BTC_ijb_jcid_var106	520	520	520	8	8	33280	17305600	140608000	30981843779
BTC_ijb_jcid_var106	520	520	520	8	8	33280	17305600	140608000	30992492278
BTC_ijb_jcid_var106	520	520	520	8	8	33280	17305600	140608000	31042355272
BTC_ijb_jcid_var106	552	552	552	8	8	35328	19501056	168196608	42143324316
BTC_ijb_jcid_var106	552	552	552	8	8	35328	19501056	168196608	41979983715
BTC_ijb_jcid_var106	552	552	552	8	8	35328	19501056	168196608	42373761979
BTC_ijb_jcid_var106	552	552	552	8	8	35328	19501056	168196608	42020924630
BTC_ijb_jcid_var106	552	552	552	8	8	35328	19501056	168196608	42099338564
BTC_ijb_jcid_var106	584	584	584	8	8	37376	21827584	199176704	58233984734
BTC_ijb_jcid_var106	584	584	584	8	8	37376	21827584	199176704	58130470338
BTC_ijb_jcid_var106	584	584	584	8	8	37376	21827584	199176704	58242042653
BTC_ijb_jcid_var106	584	584	584	8	8	37376	21827584	199176704	58132622138
BTC_ijb_jcid_var106	584	584	584	8	8	37376	21827584	199176704	58271437467
BTC_ijb_jcid_var106	616	616	616	8	8	39424	24285184	233744896	71777712409
BTC_ijb_jcid_var106	616	616	616	8	8	39424	24285184	233744896	71669178323
BTC_ijb_jcid_var106	616	616	616	8	8	39424	24285184	233744896	71784114358
BTC_ijb_jcid_var106	616	616	616	8	8	39424	24285184	233744896	71710783907
BTC_ijb_jcid_var106	616	616	616	8	8	39424	24285184	233744896	71913765168
BTC_ijb_jcid_var106	648	648	648	8	8	41472	26873856	272097792	84643364027
BTC_ijb_jcid_var106	648	648	648	8	8	41472	26873856	272097792	84296840966
BTC_ijb_jcid_var106	648	648	648	8	8	41472	26873856	272097792	84368777868
BTC_ijb_jcid_var106	648	648	648	8	8	41472	26873856	272097792	84188759175
BTC_ijb_jcid_var106	648	648	648	8	8	41472	26873856	272097792	84400956923
BTC_ijb_jcid_var106	680	680	680	8	8	43520	29593600	314432000	99680691899
BTC_ijb_jcid_var106	680	680	680	8	8	43520	29593600	314432000	99509025538
BTC_ijb_jcid_var106	680	680	680	8	8	43520	29593600	314432000	99728200108
BTC_ijb_jcid_var106	680	680	680	8	8	43520	29593600	314432000	99565143104
BTC_ijb_jcid_var106	680	680	680	8	8	43520	29593600	314432000	99896376031


==> figures/data/ijb_jcid/meas/var107.dat <==
BTC_ijb_jcid_var107	8	8	8	8	8	512	4096	512	182025
BTC_ijb_jcid_var107	8	8	8	8	8	512	4096	512	151228
BTC_ijb_jcid_var107	8	8	8	8	8	512	4096	512	151250
BTC_ijb_jcid_var107	8	8	8	8	8	512	4096	512	151026
BTC_ijb_jcid_var107	8	8	8	8	8	512	4096	512	151309
BTC_ijb_jcid_var107	40	40	40	8	8	2560	102400	64000	10960933
BTC_ijb_jcid_var107	40	40	40	8	8	2560	102400	64000	10296315
BTC_ijb_jcid_var107	40	40	40	8	8	2560	102400	64000	10518321
BTC_ijb_jcid_var107	40	40	40	8	8	2560	102400	64000	10255461
BTC_ijb_jcid_var107	40	40	40	8	8	2560	102400	64000	10384833
BTC_ijb_jcid_var107	72	72	72	8	8	4608	331776	373248	61060866
BTC_ijb_jcid_var107	72	72	72	8	8	4608	331776	373248	60435590
BTC_ijb_jcid_var107	72	72	72	8	8	4608	331776	373248	60453195
BTC_ijb_jcid_var107	72	72	72	8	8	4608	331776	373248	60936027
BTC_ijb_jcid_var107	72	72	72	8	8	4608	331776	373248	60833671
BTC_ijb_jcid_var107	104	104	104	8	8	6656	692224	1124864	199261690
BTC_ijb_jcid_var107	104	104	104	8	8	6656	692224	1124864	206174249
BTC_ijb_jcid_var107	104	104	104	8	8	6656	692224	1124864	196214673
BTC_ijb_jcid_var107	104	104	104	8	8	6656	692224	1124864	194264283
BTC_ijb_jcid_var107	104	104	104	8	8	6656	692224	1124864	189109417
BTC_ijb_jcid_var107	136	136	136	8	8	8704	1183744	2515456	410725759
BTC_ijb_jcid_var107	136	136	136	8	8	8704	1183744	2515456	410749434
BTC_ijb_jcid_var107	136	136	136	8	8	8704	1183744	2515456	410856059
BTC_ijb_jcid_var107	136	136	136	8	8	8704	1183744	2515456	410411593
BTC_ijb_jcid_var107	136	136	136	8	8	8704	1183744	2515456	411086826
BTC_ijb_jcid_var107	168	168	168	8	8	10752	1806336	4741632	763074651
BTC_ijb_jcid_var107	168	168	168	8	8	10752	1806336	4741632	763824634
BTC_ijb_jcid_var107	168	168	168	8	8	10752	1806336	4741632	762855514
BTC_ijb_jcid_var107	168	168	168	8	8	10752	1806336	4741632	766277281
BTC_ijb_jcid_var107	168	168	168	8	8	10752	1806336	4741632	772244657
BTC_ijb_jcid_var107	200	200	200	8	8	12800	2560000	8000000	1276337796
BTC_ijb_jcid_var107	200	200	200	8	8	12800	2560000	8000000	1277823942
BTC_ijb_jcid_var107	200	200	200	8	8	12800	2560000	8000000	1276464899
BTC_ijb_jcid_var107	200	200	200	8	8	12800	2560000	8000000	1278110363
BTC_ijb_jcid_var107	200	200	200	8	8	12800	2560000	8000000	1276617250
BTC_ijb_jcid_var107	232	232	232	8	8	14848	3444736	12487168	1970990799
BTC_ijb_jcid_var107	232	232	232	8	8	14848	3444736	12487168	1970725194
BTC_ijb_jcid_var107	232	232	232	8	8	14848	3444736	12487168	1970961708
BTC_ijb_jcid_var107	232	232	232	8	8	14848	3444736	12487168	1974990783
BTC_ijb_jcid_var107	232	232	232	8	8	14848	3444736	12487168	1970901816
BTC_ijb_jcid_var107	264	264	264	8	8	16896	4460544	18399744	2911972855
BTC_ijb_jcid_var107	264	264	264	8	8	16896	4460544	18399744	2913949525
BTC_ijb_jcid_var107	264	264	264	8	8	16896	4460544	18399744	2921402773
BTC_ijb_jcid_var107	264	264	264	8	8	16896	4460544	18399744	2915898422
BTC_ijb_jcid_var107	264	264	264	8	8	16896	4460544	18399744	2912546177
BTC_ijb_jcid_var107	296	296	296	8	8	18944	5607424	25934336	4149658088
BTC_ijb_jcid_var107	296	296	296	8	8	18944	5607424	25934336	4160134356
BTC_ijb_jcid_var107	296	296	296	8	8	18944	5607424	25934336	4139439304
BTC_ijb_jcid_var107	296	296	296	8	8	18944	5607424	25934336	4146474780
BTC_ijb_jcid_var107	296	296	296	8	8	18944	5607424	25934336	4138539956
BTC_ijb_jcid_var107	328	328	328	8	8	20992	6885376	35287552	5684034148
BTC_ijb_jcid_var107	328	328	328	8	8	20992	6885376	35287552	5649069919
BTC_ijb_jcid_var107	328	328	328	8	8	20992	6885376	35287552	5659768894
BTC_ijb_jcid_var107	328	328	328	8	8	20992	6885376	35287552	5670083145
BTC_ijb_jcid_var107	328	328	328	8	8	20992	6885376	35287552	5705421925
BTC_ijb_jcid_var107	360	360	360	8	8	23040	8294400	46656000	7598886919
BTC_ijb_jcid_var107	360	360	360	8	8	23040	8294400	46656000	7603853787
BTC_ijb_jcid_var107	360	360	360	8	8	23040	8294400	46656000	7621877396
BTC_ijb_jcid_var107	360	360	360	8	8	23040	8294400	46656000	7591881476
BTC_ijb_jcid_var107	360	360	360	8	8	23040	8294400	46656000	7623471445
BTC_ijb_jcid_var107	392	392	392	8	8	25088	9834496	60236288	10370110312
BTC_ijb_jcid_var107	392	392	392	8	8	25088	9834496	60236288	10367964071
BTC_ijb_jcid_var107	392	392	392	8	8	25088	9834496	60236288	10326066483
BTC_ijb_jcid_var107	392	392	392	8	8	25088	9834496	60236288	10351072141
BTC_ijb_jcid_var107	392	392	392	8	8	25088	9834496	60236288	10375865313
BTC_ijb_jcid_var107	424	424	424	8	8	27136	11505664	76225024	14457227512
BTC_ijb_jcid_var107	424	424	424	8	8	27136	11505664	76225024	14437921829
BTC_ijb_jcid_var107	424	424	424	8	8	27136	11505664	76225024	14507126906
BTC_ijb_jcid_var107	424	424	424	8	8	27136	11505664	76225024	14481389138
BTC_ijb_jcid_var107	424	424	424	8	8	27136	11505664	76225024	14448047927
BTC_ijb_jcid_var107	456	456	456	8	8	29184	13307904	94818816	18346100095
BTC_ijb_jcid_var107	456	456	456	8	8	29184	13307904	94818816	18212289539
BTC_ijb_jcid_var107	456	456	456	8	8	29184	13307904	94818816	18261817688
BTC_ijb_jcid_var107	456	456	456	8	8	29184	13307904	94818816	18222948748
BTC_ijb_jcid_var107	456	456	456	8	8	29184	13307904	94818816	18234825846
BTC_ijb_jcid_var107	488	488	488	8	8	31232	15241216	116214272	25511384481
BTC_ijb_jcid_var107	488	488	488	8	8	31232	15241216	116214272	25429009437
BTC_ijb_jcid_var107	488	488	488	8	8	31232	15241216	116214272	25430655112
BTC_ijb_jcid_var107	488	488	488	8	8	31232	15241216	116214272	25418068769
BTC_ijb_jcid_var107	488	488	488	8	8	31232	15241216	116214272	25443801012
BTC_ijb_jcid_var107	520	520	520	8	8	33280	17305600	140608000	32107057847
BTC_ijb_jcid_var107	520	520	520	8	8	33280	17305600	140608000	32067532081
BTC_ijb_jcid_var107	520	520	520	8	8	33280	17305600	140608000	32356690803
BTC_ijb_jcid_var107	520	520	520	8	8	33280	17305600	140608000	32026557705
BTC_ijb_jcid_var107	520	520	520	8	8	33280	17305600	140608000	32033763879
BTC_ijb_jcid_var107	552	552	552	8	8	35328	19501056	168196608	39085870475
BTC_ijb_jcid_var107	552	552	552	8	8	35328	19501056	168196608	39013054718
BTC_ijb_jcid_var107	552	552	552	8	8	35328	19501056	168196608	39030891309
BTC_ijb_jcid_var107	552	552	552	8	8	35328	19501056	168196608	39056749296
BTC_ijb_jcid_var107	552	552	552	8	8	35328	19501056	168196608	39076842746
BTC_ijb_jcid_var107	584	584	584	8	8	37376	21827584	199176704	48844567477
BTC_ijb_jcid_var107	584	584	584	8	8	37376	21827584	199176704	48981301426
BTC_ijb_jcid_var107	584	584	584	8	8	37376	21827584	199176704	49192223842
BTC_ijb_jcid_var107	584	584	584	8	8	37376	21827584	199176704	49150676356
BTC_ijb_jcid_var107	584	584	584	8	8	37376	21827584	199176704	49152059289
BTC_ijb_jcid_var107	616	616	616	8	8	39424	24285184	233744896	58615705453
BTC_ijb_jcid_var107	616	616	616	8	8	39424	24285184	233744896	58647454712
BTC_ijb_jcid_var107	616	616	616	8	8	39424	24285184	233744896	58757894331
BTC_ijb_jcid_var107	616	616	616	8	8	39424	24285184	233744896	58601736710
BTC_ijb_jcid_var107	616	616	616	8	8	39424	24285184	233744896	58716992308
BTC_ijb_jcid_var107	648	648	648	8	8	41472	26873856	272097792	72501917976
BTC_ijb_jcid_var107	648	648	648	8	8	41472	26873856	272097792	72099142689
BTC_ijb_jcid_var107	648	648	648	8	8	41472	26873856	272097792	72122425639
BTC_ijb_jcid_var107	648	648	648	8	8	41472	26873856	272097792	72073418882
BTC_ijb_jcid_var107	648	648	648	8	8	41472	26873856	272097792	72090167365
BTC_ijb_jcid_var107	680	680	680	8	8	43520	29593600	314432000	83792096335
BTC_ijb_jcid_var107	680	680	680	8	8	43520	29593600	314432000	83618410572
BTC_ijb_jcid_var107	680	680	680	8	8	43520	29593600	314432000	83710828199
BTC_ijb_jcid_var107	680	680	680	8	8	43520	29593600	314432000	83616080831
BTC_ijb_jcid_var107	680	680	680	8	8	43520	29593600	314432000	83746403608


==> figures/data/ijb_jcid/meas/var108.dat <==
BTC_ijb_jcid_var108	8	8	8	8	8	512	4096	512	179477
BTC_ijb_jcid_var108	8	8	8	8	8	512	4096	512	149704
BTC_ijb_jcid_var108	8	8	8	8	8	512	4096	512	149734
BTC_ijb_jcid_var108	8	8	8	8	8	512	4096	512	149573
BTC_ijb_jcid_var108	8	8	8	8	8	512	4096	512	149906
BTC_ijb_jcid_var108	40	40	40	8	8	2560	102400	64000	10300562
BTC_ijb_jcid_var108	40	40	40	8	8	2560	102400	64000	9820418
BTC_ijb_jcid_var108	40	40	40	8	8	2560	102400	64000	10023661
BTC_ijb_jcid_var108	40	40	40	8	8	2560	102400	64000	9940214
BTC_ijb_jcid_var108	40	40	40	8	8	2560	102400	64000	9934590
BTC_ijb_jcid_var108	72	72	72	8	8	4608	331776	373248	61178809
BTC_ijb_jcid_var108	72	72	72	8	8	4608	331776	373248	60700572
BTC_ijb_jcid_var108	72	72	72	8	8	4608	331776	373248	60794809
BTC_ijb_jcid_var108	72	72	72	8	8	4608	331776	373248	60951910
BTC_ijb_jcid_var108	72	72	72	8	8	4608	331776	373248	61321120
BTC_ijb_jcid_var108	104	104	104	8	8	6656	692224	1124864	210934939
BTC_ijb_jcid_var108	104	104	104	8	8	6656	692224	1124864	209821737
BTC_ijb_jcid_var108	104	104	104	8	8	6656	692224	1124864	210253042
BTC_ijb_jcid_var108	104	104	104	8	8	6656	692224	1124864	209888282
BTC_ijb_jcid_var108	104	104	104	8	8	6656	692224	1124864	210415811
BTC_ijb_jcid_var108	136	136	136	8	8	8704	1183744	2515456	436422333
BTC_ijb_jcid_var108	136	136	136	8	8	8704	1183744	2515456	436206045
BTC_ijb_jcid_var108	136	136	136	8	8	8704	1183744	2515456	436400272
BTC_ijb_jcid_var108	136	136	136	8	8	8704	1183744	2515456	435914811
BTC_ijb_jcid_var108	136	136	136	8	8	8704	1183744	2515456	435435508
BTC_ijb_jcid_var108	168	168	168	8	8	10752	1806336	4741632	832684876
BTC_ijb_jcid_var108	168	168	168	8	8	10752	1806336	4741632	823146003
BTC_ijb_jcid_var108	168	168	168	8	8	10752	1806336	4741632	817319748
BTC_ijb_jcid_var108	168	168	168	8	8	10752	1806336	4741632	817302796
BTC_ijb_jcid_var108	168	168	168	8	8	10752	1806336	4741632	825474350
BTC_ijb_jcid_var108	200	200	200	8	8	12800	2560000	8000000	1525750616
BTC_ijb_jcid_var108	200	200	200	8	8	12800	2560000	8000000	1521330151
BTC_ijb_jcid_var108	200	200	200	8	8	12800	2560000	8000000	1522489724
BTC_ijb_jcid_var108	200	200	200	8	8	12800	2560000	8000000	1518487006
BTC_ijb_jcid_var108	200	200	200	8	8	12800	2560000	8000000	1517224119
BTC_ijb_jcid_var108	232	232	232	8	8	14848	3444736	12487168	2425099566
BTC_ijb_jcid_var108	232	232	232	8	8	14848	3444736	12487168	2424553753
BTC_ijb_jcid_var108	232	232	232	8	8	14848	3444736	12487168	2432623076
BTC_ijb_jcid_var108	232	232	232	8	8	14848	3444736	12487168	2424891582
BTC_ijb_jcid_var108	232	232	232	8	8	14848	3444736	12487168	2425827734
BTC_ijb_jcid_var108	264	264	264	8	8	16896	4460544	18399744	3593654042
BTC_ijb_jcid_var108	264	264	264	8	8	16896	4460544	18399744	3617482412
BTC_ijb_jcid_var108	264	264	264	8	8	16896	4460544	18399744	3585182184
BTC_ijb_jcid_var108	264	264	264	8	8	16896	4460544	18399744	3586662342
BTC_ijb_jcid_var108	264	264	264	8	8	16896	4460544	18399744	3598734617
BTC_ijb_jcid_var108	296	296	296	8	8	18944	5607424	25934336	5155059047
BTC_ijb_jcid_var108	296	296	296	8	8	18944	5607424	25934336	5108472971
BTC_ijb_jcid_var108	296	296	296	8	8	18944	5607424	25934336	5083411153
BTC_ijb_jcid_var108	296	296	296	8	8	18944	5607424	25934336	5068414645
BTC_ijb_jcid_var108	296	296	296	8	8	18944	5607424	25934336	5069146756
BTC_ijb_jcid_var108	328	328	328	8	8	20992	6885376	35287552	6988291191
BTC_ijb_jcid_var108	328	328	328	8	8	20992	6885376	35287552	6942185697
BTC_ijb_jcid_var108	328	328	328	8	8	20992	6885376	35287552	6961598420
BTC_ijb_jcid_var108	328	328	328	8	8	20992	6885376	35287552	6948039277
BTC_ijb_jcid_var108	328	328	328	8	8	20992	6885376	35287552	6939601555
BTC_ijb_jcid_var108	360	360	360	8	8	23040	8294400	46656000	9300053326
BTC_ijb_jcid_var108	360	360	360	8	8	23040	8294400	46656000	9342796716
BTC_ijb_jcid_var108	360	360	360	8	8	23040	8294400	46656000	9327389953
BTC_ijb_jcid_var108	360	360	360	8	8	23040	8294400	46656000	9328243646
BTC_ijb_jcid_var108	360	360	360	8	8	23040	8294400	46656000	9301291960
BTC_ijb_jcid_var108	392	392	392	8	8	25088	9834496	60236288	12279475105
BTC_ijb_jcid_var108	392	392	392	8	8	25088	9834496	60236288	12270255523
BTC_ijb_jcid_var108	392	392	392	8	8	25088	9834496	60236288	12256323595
BTC_ijb_jcid_var108	392	392	392	8	8	25088	9834496	60236288	12249761524
BTC_ijb_jcid_var108	392	392	392	8	8	25088	9834496	60236288	12272604257
BTC_ijb_jcid_var108	424	424	424	8	8	27136	11505664	76225024	15841103317
BTC_ijb_jcid_var108	424	424	424	8	8	27136	11505664	76225024	15777149510
BTC_ijb_jcid_var108	424	424	424	8	8	27136	11505664	76225024	15824272004
BTC_ijb_jcid_var108	424	424	424	8	8	27136	11505664	76225024	15769081403
BTC_ijb_jcid_var108	424	424	424	8	8	27136	11505664	76225024	15814647757
BTC_ijb_jcid_var108	456	456	456	8	8	29184	13307904	94818816	19902083090
BTC_ijb_jcid_var108	456	456	456	8	8	29184	13307904	94818816	19889202433
BTC_ijb_jcid_var108	456	456	456	8	8	29184	13307904	94818816	19880017456
BTC_ijb_jcid_var108	456	456	456	8	8	29184	13307904	94818816	19856321850
BTC_ijb_jcid_var108	456	456	456	8	8	29184	13307904	94818816	19890884745
BTC_ijb_jcid_var108	488	488	488	8	8	31232	15241216	116214272	24746972874
BTC_ijb_jcid_var108	488	488	488	8	8	31232	15241216	116214272	25013937927
BTC_ijb_jcid_var108	488	488	488	8	8	31232	15241216	116214272	24746654804
BTC_ijb_jcid_var108	488	488	488	8	8	31232	15241216	116214272	24762401089
BTC_ijb_jcid_var108	488	488	488	8	8	31232	15241216	116214272	24908240871
BTC_ijb_jcid_var108	520	520	520	8	8	33280	17305600	140608000	31032944992
BTC_ijb_jcid_var108	520	520	520	8	8	33280	17305600	140608000	30992241868
BTC_ijb_jcid_var108	520	520	520	8	8	33280	17305600	140608000	31044734483
BTC_ijb_jcid_var108	520	520	520	8	8	33280	17305600	140608000	31017098510
BTC_ijb_jcid_var108	520	520	520	8	8	33280	17305600	140608000	31041640423
BTC_ijb_jcid_var108	552	552	552	8	8	35328	19501056	168196608	41573265459
BTC_ijb_jcid_var108	552	552	552	8	8	35328	19501056	168196608	41496528887
BTC_ijb_jcid_var108	552	552	552	8	8	35328	19501056	168196608	41603566475
BTC_ijb_jcid_var108	552	552	552	8	8	35328	19501056	168196608	41609609704
BTC_ijb_jcid_var108	552	552	552	8	8	35328	19501056	168196608	41629873952
BTC_ijb_jcid_var108	584	584	584	8	8	37376	21827584	199176704	57357572555
BTC_ijb_jcid_var108	584	584	584	8	8	37376	21827584	199176704	57256101962
BTC_ijb_jcid_var108	584	584	584	8	8	37376	21827584	199176704	57274222401
BTC_ijb_jcid_var108	584	584	584	8	8	37376	21827584	199176704	57286694739
BTC_ijb_jcid_var108	584	584	584	8	8	37376	21827584	199176704	57293402040
BTC_ijb_jcid_var108	616	616	616	8	8	39424	24285184	233744896	71777718161
BTC_ijb_jcid_var108	616	616	616	8	8	39424	24285184	233744896	71920990273
BTC_ijb_jcid_var108	616	616	616	8	8	39424	24285184	233744896	71739698800
BTC_ijb_jcid_var108	616	616	616	8	8	39424	24285184	233744896	71667645349
BTC_ijb_jcid_var108	616	616	616	8	8	39424	24285184	233744896	71717003941
BTC_ijb_jcid_var108	648	648	648	8	8	41472	26873856	272097792	85543883018
BTC_ijb_jcid_var108	648	648	648	8	8	41472	26873856	272097792	85520167945
BTC_ijb_jcid_var108	648	648	648	8	8	41472	26873856	272097792	85570131522
BTC_ijb_jcid_var108	648	648	648	8	8	41472	26873856	272097792	85554563964
BTC_ijb_jcid_var108	648	648	648	8	8	41472	26873856	272097792	85585361049
BTC_ijb_jcid_var108	680	680	680	8	8	43520	29593600	314432000	99555399123
BTC_ijb_jcid_var108	680	680	680	8	8	43520	29593600	314432000	99509994002
BTC_ijb_jcid_var108	680	680	680	8	8	43520	29593600	314432000	99155356316
BTC_ijb_jcid_var108	680	680	680	8	8	43520	29593600	314432000	99515385234
BTC_ijb_jcid_var108	680	680	680	8	8	43520	29593600	314432000	99728817104


==> figures/data/ijb_jcid/meas/var109.dat <==
BTC_ijb_jcid_var109	8	8	8	8	8	512	4096	512	174005
BTC_ijb_jcid_var109	8	8	8	8	8	512	4096	512	153615
BTC_ijb_jcid_var109	8	8	8	8	8	512	4096	512	153490
BTC_ijb_jcid_var109	8	8	8	8	8	512	4096	512	153531
BTC_ijb_jcid_var109	8	8	8	8	8	512	4096	512	153447
BTC_ijb_jcid_var109	40	40	40	8	8	2560	102400	64000	10841124
BTC_ijb_jcid_var109	40	40	40	8	8	2560	102400	64000	10385328
BTC_ijb_jcid_var109	40	40	40	8	8	2560	102400	64000	10378732
BTC_ijb_jcid_var109	40	40	40	8	8	2560	102400	64000	10299576
BTC_ijb_jcid_var109	40	40	40	8	8	2560	102400	64000	10384687
BTC_ijb_jcid_var109	72	72	72	8	8	4608	331776	373248	63759967
BTC_ijb_jcid_var109	72	72	72	8	8	4608	331776	373248	61557754
BTC_ijb_jcid_var109	72	72	72	8	8	4608	331776	373248	61637200
BTC_ijb_jcid_var109	72	72	72	8	8	4608	331776	373248	61877375
BTC_ijb_jcid_var109	72	72	72	8	8	4608	331776	373248	61629889
BTC_ijb_jcid_var109	104	104	104	8	8	6656	692224	1124864	186786301
BTC_ijb_jcid_var109	104	104	104	8	8	6656	692224	1124864	185840673
BTC_ijb_jcid_var109	104	104	104	8	8	6656	692224	1124864	185349588
BTC_ijb_jcid_var109	104	104	104	8	8	6656	692224	1124864	185967768
BTC_ijb_jcid_var109	104	104	104	8	8	6656	692224	1124864	185207154
BTC_ijb_jcid_var109	136	136	136	8	8	8704	1183744	2515456	408667839
BTC_ijb_jcid_var109	136	136	136	8	8	8704	1183744	2515456	408437395
BTC_ijb_jcid_var109	136	136	136	8	8	8704	1183744	2515456	408171994
BTC_ijb_jcid_var109	136	136	136	8	8	8704	1183744	2515456	409293018
BTC_ijb_jcid_var109	136	136	136	8	8	8704	1183744	2515456	408083956
BTC_ijb_jcid_var109	168	168	168	8	8	10752	1806336	4741632	767147500
BTC_ijb_jcid_var109	168	168	168	8	8	10752	1806336	4741632	766815775
BTC_ijb_jcid_var109	168	168	168	8	8	10752	1806336	4741632	767687327
BTC_ijb_jcid_var109	168	168	168	8	8	10752	1806336	4741632	767102326
BTC_ijb_jcid_var109	168	168	168	8	8	10752	1806336	4741632	766594841
BTC_ijb_jcid_var109	200	200	200	8	8	12800	2560000	8000000	1289854514
BTC_ijb_jcid_var109	200	200	200	8	8	12800	2560000	8000000	1289432315
BTC_ijb_jcid_var109	200	200	200	8	8	12800	2560000	8000000	1288859669
BTC_ijb_jcid_var109	200	200	200	8	8	12800	2560000	8000000	1288785976
BTC_ijb_jcid_var109	200	200	200	8	8	12800	2560000	8000000	1288423242
BTC_ijb_jcid_var109	232	232	232	8	8	14848	3444736	12487168	2000157831
BTC_ijb_jcid_var109	232	232	232	8	8	14848	3444736	12487168	1998139867
BTC_ijb_jcid_var109	232	232	232	8	8	14848	3444736	12487168	2025577313
BTC_ijb_jcid_var109	232	232	232	8	8	14848	3444736	12487168	1998152187
BTC_ijb_jcid_var109	232	232	232	8	8	14848	3444736	12487168	1998775673
BTC_ijb_jcid_var109	264	264	264	8	8	16896	4460544	18399744	2996166360
BTC_ijb_jcid_var109	264	264	264	8	8	16896	4460544	18399744	3019861706
BTC_ijb_jcid_var109	264	264	264	8	8	16896	4460544	18399744	2998752145
BTC_ijb_jcid_var109	264	264	264	8	8	16896	4460544	18399744	2998687879
BTC_ijb_jcid_var109	264	264	264	8	8	16896	4460544	18399744	2998138544
BTC_ijb_jcid_var109	296	296	296	8	8	18944	5607424	25934336	4168066268
BTC_ijb_jcid_var109	296	296	296	8	8	18944	5607424	25934336	4155569740
BTC_ijb_jcid_var109	296	296	296	8	8	18944	5607424	25934336	4183070858
BTC_ijb_jcid_var109	296	296	296	8	8	18944	5607424	25934336	4161007943
BTC_ijb_jcid_var109	296	296	296	8	8	18944	5607424	25934336	4197561545
BTC_ijb_jcid_var109	328	328	328	8	8	20992	6885376	35287552	5698757978
BTC_ijb_jcid_var109	328	328	328	8	8	20992	6885376	35287552	5684590753
BTC_ijb_jcid_var109	328	328	328	8	8	20992	6885376	35287552	5663322725
BTC_ijb_jcid_var109	328	328	328	8	8	20992	6885376	35287552	5707777799
BTC_ijb_jcid_var109	328	328	328	8	8	20992	6885376	35287552	5673321960
BTC_ijb_jcid_var109	360	360	360	8	8	23040	8294400	46656000	7758388966
BTC_ijb_jcid_var109	360	360	360	8	8	23040	8294400	46656000	7776907979
BTC_ijb_jcid_var109	360	360	360	8	8	23040	8294400	46656000	7762210571
BTC_ijb_jcid_var109	360	360	360	8	8	23040	8294400	46656000	7770004841
BTC_ijb_jcid_var109	360	360	360	8	8	23040	8294400	46656000	7767879762
BTC_ijb_jcid_var109	392	392	392	8	8	25088	9834496	60236288	10217530073
BTC_ijb_jcid_var109	392	392	392	8	8	25088	9834496	60236288	10287727510
BTC_ijb_jcid_var109	392	392	392	8	8	25088	9834496	60236288	10229136729
BTC_ijb_jcid_var109	392	392	392	8	8	25088	9834496	60236288	10443692424
BTC_ijb_jcid_var109	392	392	392	8	8	25088	9834496	60236288	10200645010
BTC_ijb_jcid_var109	424	424	424	8	8	27136	11505664	76225024	13698207491
BTC_ijb_jcid_var109	424	424	424	8	8	27136	11505664	76225024	13704814138
BTC_ijb_jcid_var109	424	424	424	8	8	27136	11505664	76225024	13696740297
BTC_ijb_jcid_var109	424	424	424	8	8	27136	11505664	76225024	13718609644
BTC_ijb_jcid_var109	424	424	424	8	8	27136	11505664	76225024	13709910147
BTC_ijb_jcid_var109	456	456	456	8	8	29184	13307904	94818816	17529534658
BTC_ijb_jcid_var109	456	456	456	8	8	29184	13307904	94818816	17565324597
BTC_ijb_jcid_var109	456	456	456	8	8	29184	13307904	94818816	17511427152
BTC_ijb_jcid_var109	456	456	456	8	8	29184	13307904	94818816	17548269981
BTC_ijb_jcid_var109	456	456	456	8	8	29184	13307904	94818816	17543470078
BTC_ijb_jcid_var109	488	488	488	8	8	31232	15241216	116214272	22134252112
BTC_ijb_jcid_var109	488	488	488	8	8	31232	15241216	116214272	22086702858
BTC_ijb_jcid_var109	488	488	488	8	8	31232	15241216	116214272	22070270146
BTC_ijb_jcid_var109	488	488	488	8	8	31232	15241216	116214272	22020644009
BTC_ijb_jcid_var109	488	488	488	8	8	31232	15241216	116214272	22043369531
BTC_ijb_jcid_var109	520	520	520	8	8	33280	17305600	140608000	36265501231
BTC_ijb_jcid_var109	520	520	520	8	8	33280	17305600	140608000	36250011635
BTC_ijb_jcid_var109	520	520	520	8	8	33280	17305600	140608000	36308602895
BTC_ijb_jcid_var109	520	520	520	8	8	33280	17305600	140608000	36261439862
BTC_ijb_jcid_var109	520	520	520	8	8	33280	17305600	140608000	36304566946
BTC_ijb_jcid_var109	552	552	552	8	8	35328	19501056	168196608	45418068080
BTC_ijb_jcid_var109	552	552	552	8	8	35328	19501056	168196608	45442269656
BTC_ijb_jcid_var109	552	552	552	8	8	35328	19501056	168196608	45429319140
BTC_ijb_jcid_var109	552	552	552	8	8	35328	19501056	168196608	45448016373
BTC_ijb_jcid_var109	552	552	552	8	8	35328	19501056	168196608	45396089393
BTC_ijb_jcid_var109	584	584	584	8	8	37376	21827584	199176704	55924718233
BTC_ijb_jcid_var109	584	584	584	8	8	37376	21827584	199176704	55778482486
BTC_ijb_jcid_var109	584	584	584	8	8	37376	21827584	199176704	56120648652
BTC_ijb_jcid_var109	584	584	584	8	8	37376	21827584	199176704	55833418296
BTC_ijb_jcid_var109	584	584	584	8	8	37376	21827584	199176704	55821343390
BTC_ijb_jcid_var109	616	616	616	8	8	39424	24285184	233744896	69572335722
BTC_ijb_jcid_var109	616	616	616	8	8	39424	24285184	233744896	69665947275
BTC_ijb_jcid_var109	616	616	616	8	8	39424	24285184	233744896	69655516230
BTC_ijb_jcid_var109	616	616	616	8	8	39424	24285184	233744896	69558288918
BTC_ijb_jcid_var109	616	616	616	8	8	39424	24285184	233744896	69633520538
BTC_ijb_jcid_var109	648	648	648	8	8	41472	26873856	272097792	81629797685
BTC_ijb_jcid_var109	648	648	648	8	8	41472	26873856	272097792	81514162445
BTC_ijb_jcid_var109	648	648	648	8	8	41472	26873856	272097792	81693021770
BTC_ijb_jcid_var109	648	648	648	8	8	41472	26873856	272097792	81500302374
BTC_ijb_jcid_var109	648	648	648	8	8	41472	26873856	272097792	82021716429
BTC_ijb_jcid_var109	680	680	680	8	8	43520	29593600	314432000	96431196786
BTC_ijb_jcid_var109	680	680	680	8	8	43520	29593600	314432000	96493008640
BTC_ijb_jcid_var109	680	680	680	8	8	43520	29593600	314432000	96470243999
BTC_ijb_jcid_var109	680	680	680	8	8	43520	29593600	314432000	96528305903
BTC_ijb_jcid_var109	680	680	680	8	8	43520	29593600	314432000	96469377062


==> figures/data/ijb_jcid/meas/var11.dat <==
BTC_ijb_jcid_var11	8	8	8	8	8	512	4096	512	172393
BTC_ijb_jcid_var11	8	8	8	8	8	512	4096	512	151726
BTC_ijb_jcid_var11	8	8	8	8	8	512	4096	512	151760
BTC_ijb_jcid_var11	8	8	8	8	8	512	4096	512	152264
BTC_ijb_jcid_var11	8	8	8	8	8	512	4096	512	152214
BTC_ijb_jcid_var11	40	40	40	8	8	2560	102400	64000	22717345
BTC_ijb_jcid_var11	40	40	40	8	8	2560	102400	64000	21876254
BTC_ijb_jcid_var11	40	40	40	8	8	2560	102400	64000	21874508
BTC_ijb_jcid_var11	40	40	40	8	8	2560	102400	64000	21804655
BTC_ijb_jcid_var11	40	40	40	8	8	2560	102400	64000	22062628
BTC_ijb_jcid_var11	72	72	72	8	8	4608	331776	373248	143889253
BTC_ijb_jcid_var11	72	72	72	8	8	4608	331776	373248	139641983
BTC_ijb_jcid_var11	72	72	72	8	8	4608	331776	373248	138728881
BTC_ijb_jcid_var11	72	72	72	8	8	4608	331776	373248	138633871
BTC_ijb_jcid_var11	72	72	72	8	8	4608	331776	373248	138634639
BTC_ijb_jcid_var11	104	104	104	8	8	6656	692224	1124864	435500454
BTC_ijb_jcid_var11	104	104	104	8	8	6656	692224	1124864	420847768
BTC_ijb_jcid_var11	104	104	104	8	8	6656	692224	1124864	421264932
BTC_ijb_jcid_var11	104	104	104	8	8	6656	692224	1124864	420739356
BTC_ijb_jcid_var11	104	104	104	8	8	6656	692224	1124864	420901780
BTC_ijb_jcid_var11	136	136	136	8	8	8704	1183744	2515456	962666391
BTC_ijb_jcid_var11	136	136	136	8	8	8704	1183744	2515456	965334085
BTC_ijb_jcid_var11	136	136	136	8	8	8704	1183744	2515456	965797109
BTC_ijb_jcid_var11	136	136	136	8	8	8704	1183744	2515456	969057326
BTC_ijb_jcid_var11	136	136	136	8	8	8704	1183744	2515456	965449675
BTC_ijb_jcid_var11	168	168	168	8	8	10752	1806336	4741632	1827548146
BTC_ijb_jcid_var11	168	168	168	8	8	10752	1806336	4741632	1821326263
BTC_ijb_jcid_var11	168	168	168	8	8	10752	1806336	4741632	1831822160
BTC_ijb_jcid_var11	168	168	168	8	8	10752	1806336	4741632	1855303545
BTC_ijb_jcid_var11	168	168	168	8	8	10752	1806336	4741632	1821484673
BTC_ijb_jcid_var11	200	200	200	8	8	12800	2560000	8000000	3110739016
BTC_ijb_jcid_var11	200	200	200	8	8	12800	2560000	8000000	3108030436
BTC_ijb_jcid_var11	200	200	200	8	8	12800	2560000	8000000	3111334790
BTC_ijb_jcid_var11	200	200	200	8	8	12800	2560000	8000000	3109778122
BTC_ijb_jcid_var11	200	200	200	8	8	12800	2560000	8000000	3113435804
BTC_ijb_jcid_var11	232	232	232	8	8	14848	3444736	12487168	4903918731
BTC_ijb_jcid_var11	232	232	232	8	8	14848	3444736	12487168	4895544553
BTC_ijb_jcid_var11	232	232	232	8	8	14848	3444736	12487168	4894012549
BTC_ijb_jcid_var11	232	232	232	8	8	14848	3444736	12487168	4900432251
BTC_ijb_jcid_var11	232	232	232	8	8	14848	3444736	12487168	4950418844
BTC_ijb_jcid_var11	264	264	264	8	8	16896	4460544	18399744	7314026418
BTC_ijb_jcid_var11	264	264	264	8	8	16896	4460544	18399744	7317174604
BTC_ijb_jcid_var11	264	264	264	8	8	16896	4460544	18399744	7331147006
BTC_ijb_jcid_var11	264	264	264	8	8	16896	4460544	18399744	7315001120
BTC_ijb_jcid_var11	264	264	264	8	8	16896	4460544	18399744	7349100858
BTC_ijb_jcid_var11	296	296	296	8	8	18944	5607424	25934336	10341109022
BTC_ijb_jcid_var11	296	296	296	8	8	18944	5607424	25934336	10294676243
BTC_ijb_jcid_var11	296	296	296	8	8	18944	5607424	25934336	10335646822
BTC_ijb_jcid_var11	296	296	296	8	8	18944	5607424	25934336	10291715856
BTC_ijb_jcid_var11	296	296	296	8	8	18944	5607424	25934336	10358408626
BTC_ijb_jcid_var11	328	328	328	8	8	20992	6885376	35287552	14165542586
BTC_ijb_jcid_var11	328	328	328	8	8	20992	6885376	35287552	14213914269
BTC_ijb_jcid_var11	328	328	328	8	8	20992	6885376	35287552	14208253656
BTC_ijb_jcid_var11	328	328	328	8	8	20992	6885376	35287552	14170213269
BTC_ijb_jcid_var11	328	328	328	8	8	20992	6885376	35287552	14186056618
BTC_ijb_jcid_var11	360	360	360	8	8	23040	8294400	46656000	18889391176
BTC_ijb_jcid_var11	360	360	360	8	8	23040	8294400	46656000	18916431178
BTC_ijb_jcid_var11	360	360	360	8	8	23040	8294400	46656000	18890741181
BTC_ijb_jcid_var11	360	360	360	8	8	23040	8294400	46656000	18861190261
BTC_ijb_jcid_var11	360	360	360	8	8	23040	8294400	46656000	18872930309
BTC_ijb_jcid_var11	392	392	392	8	8	25088	9834496	60236288	24576499933
BTC_ijb_jcid_var11	392	392	392	8	8	25088	9834496	60236288	24532635976
BTC_ijb_jcid_var11	392	392	392	8	8	25088	9834496	60236288	24496393914
BTC_ijb_jcid_var11	392	392	392	8	8	25088	9834496	60236288	24523631387
BTC_ijb_jcid_var11	392	392	392	8	8	25088	9834496	60236288	24525780468
BTC_ijb_jcid_var11	424	424	424	8	8	27136	11505664	76225024	31321187022
BTC_ijb_jcid_var11	424	424	424	8	8	27136	11505664	76225024	31104699901
BTC_ijb_jcid_var11	424	424	424	8	8	27136	11505664	76225024	31086213804
BTC_ijb_jcid_var11	424	424	424	8	8	27136	11505664	76225024	31009890206
BTC_ijb_jcid_var11	424	424	424	8	8	27136	11505664	76225024	31055863260
BTC_ijb_jcid_var11	456	456	456	8	8	29184	13307904	94818816	38900319211
BTC_ijb_jcid_var11	456	456	456	8	8	29184	13307904	94818816	38908860287
BTC_ijb_jcid_var11	456	456	456	8	8	29184	13307904	94818816	38957287528
BTC_ijb_jcid_var11	456	456	456	8	8	29184	13307904	94818816	38909204548
BTC_ijb_jcid_var11	456	456	456	8	8	29184	13307904	94818816	38905718918
BTC_ijb_jcid_var11	488	488	488	8	8	31232	15241216	116214272	48517450816
BTC_ijb_jcid_var11	488	488	488	8	8	31232	15241216	116214272	48562898623
BTC_ijb_jcid_var11	488	488	488	8	8	31232	15241216	116214272	48569396692
BTC_ijb_jcid_var11	488	488	488	8	8	31232	15241216	116214272	48524640437
BTC_ijb_jcid_var11	488	488	488	8	8	31232	15241216	116214272	48551306854
BTC_ijb_jcid_var11	520	520	520	8	8	33280	17305600	140608000	59990219868
BTC_ijb_jcid_var11	520	520	520	8	8	33280	17305600	140608000	59920133068
BTC_ijb_jcid_var11	520	520	520	8	8	33280	17305600	140608000	59958345636
BTC_ijb_jcid_var11	520	520	520	8	8	33280	17305600	140608000	59733330265
BTC_ijb_jcid_var11	520	520	520	8	8	33280	17305600	140608000	60007376283
BTC_ijb_jcid_var11	552	552	552	8	8	35328	19501056	168196608	72722407149
BTC_ijb_jcid_var11	552	552	552	8	8	35328	19501056	168196608	72727949395
BTC_ijb_jcid_var11	552	552	552	8	8	35328	19501056	168196608	72735952393
BTC_ijb_jcid_var11	552	552	552	8	8	35328	19501056	168196608	72692478827
BTC_ijb_jcid_var11	552	552	552	8	8	35328	19501056	168196608	72700766814
BTC_ijb_jcid_var11	584	584	584	8	8	37376	21827584	199176704	87697324129
BTC_ijb_jcid_var11	584	584	584	8	8	37376	21827584	199176704	87778264880
BTC_ijb_jcid_var11	584	584	584	8	8	37376	21827584	199176704	88137888222
BTC_ijb_jcid_var11	584	584	584	8	8	37376	21827584	199176704	87745866979
BTC_ijb_jcid_var11	584	584	584	8	8	37376	21827584	199176704	87984093557


==> figures/data/ijb_jcid/meas/var110.dat <==
BTC_ijb_jcid_var110	8	8	8	8	8	512	4096	512	184053
BTC_ijb_jcid_var110	8	8	8	8	8	512	4096	512	161650
BTC_ijb_jcid_var110	8	8	8	8	8	512	4096	512	161706
BTC_ijb_jcid_var110	8	8	8	8	8	512	4096	512	161650
BTC_ijb_jcid_var110	8	8	8	8	8	512	4096	512	162160
BTC_ijb_jcid_var110	40	40	40	8	8	2560	102400	64000	13656568
BTC_ijb_jcid_var110	40	40	40	8	8	2560	102400	64000	11090048
BTC_ijb_jcid_var110	40	40	40	8	8	2560	102400	64000	10997305
BTC_ijb_jcid_var110	40	40	40	8	8	2560	102400	64000	11084528
BTC_ijb_jcid_var110	40	40	40	8	8	2560	102400	64000	11084562
BTC_ijb_jcid_var110	72	72	72	8	8	4608	331776	373248	73425837
BTC_ijb_jcid_var110	72	72	72	8	8	4608	331776	373248	68070424
BTC_ijb_jcid_var110	72	72	72	8	8	4608	331776	373248	68452529
BTC_ijb_jcid_var110	72	72	72	8	8	4608	331776	373248	68421869
BTC_ijb_jcid_var110	72	72	72	8	8	4608	331776	373248	68108363
BTC_ijb_jcid_var110	104	104	104	8	8	6656	692224	1124864	214859646
BTC_ijb_jcid_var110	104	104	104	8	8	6656	692224	1124864	219326928
BTC_ijb_jcid_var110	104	104	104	8	8	6656	692224	1124864	210697172
BTC_ijb_jcid_var110	104	104	104	8	8	6656	692224	1124864	210264354
BTC_ijb_jcid_var110	104	104	104	8	8	6656	692224	1124864	210511952
BTC_ijb_jcid_var110	136	136	136	8	8	8704	1183744	2515456	494881564
BTC_ijb_jcid_var110	136	136	136	8	8	8704	1183744	2515456	491953788
BTC_ijb_jcid_var110	136	136	136	8	8	8704	1183744	2515456	492695395
BTC_ijb_jcid_var110	136	136	136	8	8	8704	1183744	2515456	491558172
BTC_ijb_jcid_var110	136	136	136	8	8	8704	1183744	2515456	495384798
BTC_ijb_jcid_var110	168	168	168	8	8	10752	1806336	4741632	1025692472
BTC_ijb_jcid_var110	168	168	168	8	8	10752	1806336	4741632	1027889816
BTC_ijb_jcid_var110	168	168	168	8	8	10752	1806336	4741632	1029518488
BTC_ijb_jcid_var110	168	168	168	8	8	10752	1806336	4741632	1026540471
BTC_ijb_jcid_var110	168	168	168	8	8	10752	1806336	4741632	1029968928
BTC_ijb_jcid_var110	200	200	200	8	8	12800	2560000	8000000	1723604459
BTC_ijb_jcid_var110	200	200	200	8	8	12800	2560000	8000000	1708635936
BTC_ijb_jcid_var110	200	200	200	8	8	12800	2560000	8000000	1706579171
BTC_ijb_jcid_var110	200	200	200	8	8	12800	2560000	8000000	1707767640
BTC_ijb_jcid_var110	200	200	200	8	8	12800	2560000	8000000	1706279322
BTC_ijb_jcid_var110	232	232	232	8	8	14848	3444736	12487168	2634379380
BTC_ijb_jcid_var110	232	232	232	8	8	14848	3444736	12487168	2637300481
BTC_ijb_jcid_var110	232	232	232	8	8	14848	3444736	12487168	2663837916
BTC_ijb_jcid_var110	232	232	232	8	8	14848	3444736	12487168	2635829669
BTC_ijb_jcid_var110	232	232	232	8	8	14848	3444736	12487168	2634515825
BTC_ijb_jcid_var110	264	264	264	8	8	16896	4460544	18399744	3899796043
BTC_ijb_jcid_var110	264	264	264	8	8	16896	4460544	18399744	3888260208
BTC_ijb_jcid_var110	264	264	264	8	8	16896	4460544	18399744	3889201431
BTC_ijb_jcid_var110	264	264	264	8	8	16896	4460544	18399744	3899362544
BTC_ijb_jcid_var110	264	264	264	8	8	16896	4460544	18399744	3889496934
BTC_ijb_jcid_var110	296	296	296	8	8	18944	5607424	25934336	5459095018
BTC_ijb_jcid_var110	296	296	296	8	8	18944	5607424	25934336	5434506741
BTC_ijb_jcid_var110	296	296	296	8	8	18944	5607424	25934336	5491716272
BTC_ijb_jcid_var110	296	296	296	8	8	18944	5607424	25934336	5438134922
BTC_ijb_jcid_var110	296	296	296	8	8	18944	5607424	25934336	5440567590
BTC_ijb_jcid_var110	328	328	328	8	8	20992	6885376	35287552	7421882994
BTC_ijb_jcid_var110	328	328	328	8	8	20992	6885376	35287552	7407480637
BTC_ijb_jcid_var110	328	328	328	8	8	20992	6885376	35287552	7437655929
BTC_ijb_jcid_var110	328	328	328	8	8	20992	6885376	35287552	7647190416
BTC_ijb_jcid_var110	328	328	328	8	8	20992	6885376	35287552	7420376053
BTC_ijb_jcid_var110	360	360	360	8	8	23040	8294400	46656000	9835783667
BTC_ijb_jcid_var110	360	360	360	8	8	23040	8294400	46656000	9837088259
BTC_ijb_jcid_var110	360	360	360	8	8	23040	8294400	46656000	9839176966
BTC_ijb_jcid_var110	360	360	360	8	8	23040	8294400	46656000	9856467930
BTC_ijb_jcid_var110	360	360	360	8	8	23040	8294400	46656000	9824583412
BTC_ijb_jcid_var110	392	392	392	8	8	25088	9834496	60236288	12841327296
BTC_ijb_jcid_var110	392	392	392	8	8	25088	9834496	60236288	12808870595
BTC_ijb_jcid_var110	392	392	392	8	8	25088	9834496	60236288	12821260309
BTC_ijb_jcid_var110	392	392	392	8	8	25088	9834496	60236288	12804908197
BTC_ijb_jcid_var110	392	392	392	8	8	25088	9834496	60236288	12811428619
BTC_ijb_jcid_var110	424	424	424	8	8	27136	11505664	76225024	16544825255
BTC_ijb_jcid_var110	424	424	424	8	8	27136	11505664	76225024	16523135232
BTC_ijb_jcid_var110	424	424	424	8	8	27136	11505664	76225024	16521455863
BTC_ijb_jcid_var110	424	424	424	8	8	27136	11505664	76225024	16541387735
BTC_ijb_jcid_var110	424	424	424	8	8	27136	11505664	76225024	16553097444
BTC_ijb_jcid_var110	456	456	456	8	8	29184	13307904	94818816	20942989863
BTC_ijb_jcid_var110	456	456	456	8	8	29184	13307904	94818816	20869689951
BTC_ijb_jcid_var110	456	456	456	8	8	29184	13307904	94818816	20863754457
BTC_ijb_jcid_var110	456	456	456	8	8	29184	13307904	94818816	20852080346
BTC_ijb_jcid_var110	456	456	456	8	8	29184	13307904	94818816	20867768376
BTC_ijb_jcid_var110	488	488	488	8	8	31232	15241216	116214272	26026848021
BTC_ijb_jcid_var110	488	488	488	8	8	31232	15241216	116214272	26031923375
BTC_ijb_jcid_var110	488	488	488	8	8	31232	15241216	116214272	26032274598
BTC_ijb_jcid_var110	488	488	488	8	8	31232	15241216	116214272	26032523138
BTC_ijb_jcid_var110	488	488	488	8	8	31232	15241216	116214272	26016942159
BTC_ijb_jcid_var110	520	520	520	8	8	33280	17305600	140608000	31859009096
BTC_ijb_jcid_var110	520	520	520	8	8	33280	17305600	140608000	31722431119
BTC_ijb_jcid_var110	520	520	520	8	8	33280	17305600	140608000	31766058122
BTC_ijb_jcid_var110	520	520	520	8	8	33280	17305600	140608000	31754544497
BTC_ijb_jcid_var110	520	520	520	8	8	33280	17305600	140608000	31791609711
BTC_ijb_jcid_var110	552	552	552	8	8	35328	19501056	168196608	45316156934
BTC_ijb_jcid_var110	552	552	552	8	8	35328	19501056	168196608	45246361427
BTC_ijb_jcid_var110	552	552	552	8	8	35328	19501056	168196608	45321475354
BTC_ijb_jcid_var110	552	552	552	8	8	35328	19501056	168196608	45311154669
BTC_ijb_jcid_var110	552	552	552	8	8	35328	19501056	168196608	45309249048
BTC_ijb_jcid_var110	584	584	584	8	8	37376	21827584	199176704	58417408831
BTC_ijb_jcid_var110	584	584	584	8	8	37376	21827584	199176704	58131763144
BTC_ijb_jcid_var110	584	584	584	8	8	37376	21827584	199176704	58123954628
BTC_ijb_jcid_var110	584	584	584	8	8	37376	21827584	199176704	58057713146
BTC_ijb_jcid_var110	584	584	584	8	8	37376	21827584	199176704	58170796283
BTC_ijb_jcid_var110	616	616	616	8	8	39424	24285184	233744896	74738268349
BTC_ijb_jcid_var110	616	616	616	8	8	39424	24285184	233744896	74722229528
BTC_ijb_jcid_var110	616	616	616	8	8	39424	24285184	233744896	74774871432
BTC_ijb_jcid_var110	616	616	616	8	8	39424	24285184	233744896	74736419119
BTC_ijb_jcid_var110	616	616	616	8	8	39424	24285184	233744896	74766371633
BTC_ijb_jcid_var110	648	648	648	8	8	41472	26873856	272097792	87758454003
BTC_ijb_jcid_var110	648	648	648	8	8	41472	26873856	272097792	87666633519
BTC_ijb_jcid_var110	648	648	648	8	8	41472	26873856	272097792	88005649834
BTC_ijb_jcid_var110	648	648	648	8	8	41472	26873856	272097792	87643096187
BTC_ijb_jcid_var110	648	648	648	8	8	41472	26873856	272097792	87764016373


==> figures/data/ijb_jcid/meas/var111.dat <==
BTC_ijb_jcid_var111	8	8	8	8	8	512	4096	512	177117
BTC_ijb_jcid_var111	8	8	8	8	8	512	4096	512	192389
BTC_ijb_jcid_var111	8	8	8	8	8	512	4096	512	152529
BTC_ijb_jcid_var111	8	8	8	8	8	512	4096	512	152653
BTC_ijb_jcid_var111	8	8	8	8	8	512	4096	512	152873
BTC_ijb_jcid_var111	40	40	40	8	8	2560	102400	64000	10473415
BTC_ijb_jcid_var111	40	40	40	8	8	2560	102400	64000	10191058
BTC_ijb_jcid_var111	40	40	40	8	8	2560	102400	64000	10209907
BTC_ijb_jcid_var111	40	40	40	8	8	2560	102400	64000	10184437
BTC_ijb_jcid_var111	40	40	40	8	8	2560	102400	64000	10150800
BTC_ijb_jcid_var111	72	72	72	8	8	4608	331776	373248	61376361
BTC_ijb_jcid_var111	72	72	72	8	8	4608	331776	373248	60990770
BTC_ijb_jcid_var111	72	72	72	8	8	4608	331776	373248	60881706
BTC_ijb_jcid_var111	72	72	72	8	8	4608	331776	373248	61052920
BTC_ijb_jcid_var111	72	72	72	8	8	4608	331776	373248	60988567
BTC_ijb_jcid_var111	104	104	104	8	8	6656	692224	1124864	183769444
BTC_ijb_jcid_var111	104	104	104	8	8	6656	692224	1124864	183474551
BTC_ijb_jcid_var111	104	104	104	8	8	6656	692224	1124864	183537428
BTC_ijb_jcid_var111	104	104	104	8	8	6656	692224	1124864	183218618
BTC_ijb_jcid_var111	104	104	104	8	8	6656	692224	1124864	183513201
BTC_ijb_jcid_var111	136	136	136	8	8	8704	1183744	2515456	404457580
BTC_ijb_jcid_var111	136	136	136	8	8	8704	1183744	2515456	403362622
BTC_ijb_jcid_var111	136	136	136	8	8	8704	1183744	2515456	403519257
BTC_ijb_jcid_var111	136	136	136	8	8	8704	1183744	2515456	405907090
BTC_ijb_jcid_var111	136	136	136	8	8	8704	1183744	2515456	403177958
BTC_ijb_jcid_var111	168	168	168	8	8	10752	1806336	4741632	763266998
BTC_ijb_jcid_var111	168	168	168	8	8	10752	1806336	4741632	764345188
BTC_ijb_jcid_var111	168	168	168	8	8	10752	1806336	4741632	766048391
BTC_ijb_jcid_var111	168	168	168	8	8	10752	1806336	4741632	771629226
BTC_ijb_jcid_var111	168	168	168	8	8	10752	1806336	4741632	764186018
BTC_ijb_jcid_var111	200	200	200	8	8	12800	2560000	8000000	1283078572
BTC_ijb_jcid_var111	200	200	200	8	8	12800	2560000	8000000	1316306883
BTC_ijb_jcid_var111	200	200	200	8	8	12800	2560000	8000000	1290503271
BTC_ijb_jcid_var111	200	200	200	8	8	12800	2560000	8000000	1280936007
BTC_ijb_jcid_var111	200	200	200	8	8	12800	2560000	8000000	1280418101
BTC_ijb_jcid_var111	232	232	232	8	8	14848	3444736	12487168	2001473270
BTC_ijb_jcid_var111	232	232	232	8	8	14848	3444736	12487168	1999346785
BTC_ijb_jcid_var111	232	232	232	8	8	14848	3444736	12487168	1999526406
BTC_ijb_jcid_var111	232	232	232	8	8	14848	3444736	12487168	1999384822
BTC_ijb_jcid_var111	232	232	232	8	8	14848	3444736	12487168	2006949426
BTC_ijb_jcid_var111	264	264	264	8	8	16896	4460544	18399744	2963997278
BTC_ijb_jcid_var111	264	264	264	8	8	16896	4460544	18399744	2962116874
BTC_ijb_jcid_var111	264	264	264	8	8	16896	4460544	18399744	2951818595
BTC_ijb_jcid_var111	264	264	264	8	8	16896	4460544	18399744	2952356627
BTC_ijb_jcid_var111	264	264	264	8	8	16896	4460544	18399744	2953162794
BTC_ijb_jcid_var111	296	296	296	8	8	18944	5607424	25934336	4213177058
BTC_ijb_jcid_var111	296	296	296	8	8	18944	5607424	25934336	4193382969
BTC_ijb_jcid_var111	296	296	296	8	8	18944	5607424	25934336	4198198019
BTC_ijb_jcid_var111	296	296	296	8	8	18944	5607424	25934336	4239734392
BTC_ijb_jcid_var111	296	296	296	8	8	18944	5607424	25934336	4220534963
BTC_ijb_jcid_var111	328	328	328	8	8	20992	6885376	35287552	5796483065
BTC_ijb_jcid_var111	328	328	328	8	8	20992	6885376	35287552	5805811032
BTC_ijb_jcid_var111	328	328	328	8	8	20992	6885376	35287552	5804613569
BTC_ijb_jcid_var111	328	328	328	8	8	20992	6885376	35287552	5802706298
BTC_ijb_jcid_var111	328	328	328	8	8	20992	6885376	35287552	5808506520
BTC_ijb_jcid_var111	360	360	360	8	8	23040	8294400	46656000	7846413142
BTC_ijb_jcid_var111	360	360	360	8	8	23040	8294400	46656000	7798614077
BTC_ijb_jcid_var111	360	360	360	8	8	23040	8294400	46656000	7813033464
BTC_ijb_jcid_var111	360	360	360	8	8	23040	8294400	46656000	7808178794
BTC_ijb_jcid_var111	360	360	360	8	8	23040	8294400	46656000	7819452894
BTC_ijb_jcid_var111	392	392	392	8	8	25088	9834496	60236288	10210001990
BTC_ijb_jcid_var111	392	392	392	8	8	25088	9834496	60236288	10174758602
BTC_ijb_jcid_var111	392	392	392	8	8	25088	9834496	60236288	10166799010
BTC_ijb_jcid_var111	392	392	392	8	8	25088	9834496	60236288	10166639000
BTC_ijb_jcid_var111	392	392	392	8	8	25088	9834496	60236288	10169694945
BTC_ijb_jcid_var111	424	424	424	8	8	27136	11505664	76225024	13541830462
BTC_ijb_jcid_var111	424	424	424	8	8	27136	11505664	76225024	13452853742
BTC_ijb_jcid_var111	424	424	424	8	8	27136	11505664	76225024	13483841370
BTC_ijb_jcid_var111	424	424	424	8	8	27136	11505664	76225024	13520862688
BTC_ijb_jcid_var111	424	424	424	8	8	27136	11505664	76225024	13478305151
BTC_ijb_jcid_var111	456	456	456	8	8	29184	13307904	94818816	17237445512
BTC_ijb_jcid_var111	456	456	456	8	8	29184	13307904	94818816	17203512278
BTC_ijb_jcid_var111	456	456	456	8	8	29184	13307904	94818816	17172459478
BTC_ijb_jcid_var111	456	456	456	8	8	29184	13307904	94818816	17214112776
BTC_ijb_jcid_var111	456	456	456	8	8	29184	13307904	94818816	17183517628
BTC_ijb_jcid_var111	488	488	488	8	8	31232	15241216	116214272	21735985308
BTC_ijb_jcid_var111	488	488	488	8	8	31232	15241216	116214272	21690113408
BTC_ijb_jcid_var111	488	488	488	8	8	31232	15241216	116214272	21762324904
BTC_ijb_jcid_var111	488	488	488	8	8	31232	15241216	116214272	21706804675
BTC_ijb_jcid_var111	488	488	488	8	8	31232	15241216	116214272	21843899603
BTC_ijb_jcid_var111	520	520	520	8	8	33280	17305600	140608000	34137059109
BTC_ijb_jcid_var111	520	520	520	8	8	33280	17305600	140608000	34045096496
BTC_ijb_jcid_var111	520	520	520	8	8	33280	17305600	140608000	34025624796
BTC_ijb_jcid_var111	520	520	520	8	8	33280	17305600	140608000	34087414172
BTC_ijb_jcid_var111	520	520	520	8	8	33280	17305600	140608000	34028876563
BTC_ijb_jcid_var111	552	552	552	8	8	35328	19501056	168196608	45560796702
BTC_ijb_jcid_var111	552	552	552	8	8	35328	19501056	168196608	45509629935
BTC_ijb_jcid_var111	552	552	552	8	8	35328	19501056	168196608	45560276340
BTC_ijb_jcid_var111	552	552	552	8	8	35328	19501056	168196608	45474528369
BTC_ijb_jcid_var111	552	552	552	8	8	35328	19501056	168196608	45859139543
BTC_ijb_jcid_var111	584	584	584	8	8	37376	21827584	199176704	57133608177
BTC_ijb_jcid_var111	584	584	584	8	8	37376	21827584	199176704	56970088248
BTC_ijb_jcid_var111	584	584	584	8	8	37376	21827584	199176704	57441155535
BTC_ijb_jcid_var111	584	584	584	8	8	37376	21827584	199176704	57238032659
BTC_ijb_jcid_var111	584	584	584	8	8	37376	21827584	199176704	57468305810
BTC_ijb_jcid_var111	616	616	616	8	8	39424	24285184	233744896	67526374188
BTC_ijb_jcid_var111	616	616	616	8	8	39424	24285184	233744896	67599382025
BTC_ijb_jcid_var111	616	616	616	8	8	39424	24285184	233744896	67579531678
BTC_ijb_jcid_var111	616	616	616	8	8	39424	24285184	233744896	67615846088
BTC_ijb_jcid_var111	616	616	616	8	8	39424	24285184	233744896	67608552577
BTC_ijb_jcid_var111	648	648	648	8	8	41472	26873856	272097792	81595997355
BTC_ijb_jcid_var111	648	648	648	8	8	41472	26873856	272097792	81250366425
BTC_ijb_jcid_var111	648	648	648	8	8	41472	26873856	272097792	81784096816
BTC_ijb_jcid_var111	648	648	648	8	8	41472	26873856	272097792	81289532890
BTC_ijb_jcid_var111	648	648	648	8	8	41472	26873856	272097792	81554293791
BTC_ijb_jcid_var111	680	680	680	8	8	43520	29593600	314432000	94470127973
BTC_ijb_jcid_var111	680	680	680	8	8	43520	29593600	314432000	94389942192
BTC_ijb_jcid_var111	680	680	680	8	8	43520	29593600	314432000	94430971497
BTC_ijb_jcid_var111	680	680	680	8	8	43520	29593600	314432000	94415997468
BTC_ijb_jcid_var111	680	680	680	8	8	43520	29593600	314432000	94131479522


==> figures/data/ijb_jcid/meas/var112.dat <==
BTC_ijb_jcid_var112	8	8	8	8	8	512	4096	512	174735
BTC_ijb_jcid_var112	8	8	8	8	8	512	4096	512	151132
BTC_ijb_jcid_var112	8	8	8	8	8	512	4096	512	150992
BTC_ijb_jcid_var112	8	8	8	8	8	512	4096	512	150957
BTC_ijb_jcid_var112	8	8	8	8	8	512	4096	512	150920
BTC_ijb_jcid_var112	40	40	40	8	8	2560	102400	64000	10437647
BTC_ijb_jcid_var112	40	40	40	8	8	2560	102400	64000	10007844
BTC_ijb_jcid_var112	40	40	40	8	8	2560	102400	64000	10090431
BTC_ijb_jcid_var112	40	40	40	8	8	2560	102400	64000	10079017
BTC_ijb_jcid_var112	40	40	40	8	8	2560	102400	64000	10040801
BTC_ijb_jcid_var112	72	72	72	8	8	4608	331776	373248	63349678
BTC_ijb_jcid_var112	72	72	72	8	8	4608	331776	373248	61926700
BTC_ijb_jcid_var112	72	72	72	8	8	4608	331776	373248	62097572
BTC_ijb_jcid_var112	72	72	72	8	8	4608	331776	373248	61892886
BTC_ijb_jcid_var112	72	72	72	8	8	4608	331776	373248	62034946
BTC_ijb_jcid_var112	104	104	104	8	8	6656	692224	1124864	225887186
BTC_ijb_jcid_var112	104	104	104	8	8	6656	692224	1124864	224869683
BTC_ijb_jcid_var112	104	104	104	8	8	6656	692224	1124864	225547547
BTC_ijb_jcid_var112	104	104	104	8	8	6656	692224	1124864	224809462
BTC_ijb_jcid_var112	104	104	104	8	8	6656	692224	1124864	225315236
BTC_ijb_jcid_var112	136	136	136	8	8	8704	1183744	2515456	488538295
BTC_ijb_jcid_var112	136	136	136	8	8	8704	1183744	2515456	490256472
BTC_ijb_jcid_var112	136	136	136	8	8	8704	1183744	2515456	488763352
BTC_ijb_jcid_var112	136	136	136	8	8	8704	1183744	2515456	485378687
BTC_ijb_jcid_var112	136	136	136	8	8	8704	1183744	2515456	487684164
BTC_ijb_jcid_var112	168	168	168	8	8	10752	1806336	4741632	911259816
BTC_ijb_jcid_var112	168	168	168	8	8	10752	1806336	4741632	913473179
BTC_ijb_jcid_var112	168	168	168	8	8	10752	1806336	4741632	912766098
BTC_ijb_jcid_var112	168	168	168	8	8	10752	1806336	4741632	915232733
BTC_ijb_jcid_var112	168	168	168	8	8	10752	1806336	4741632	912751716
BTC_ijb_jcid_var112	200	200	200	8	8	12800	2560000	8000000	1623584844
BTC_ijb_jcid_var112	200	200	200	8	8	12800	2560000	8000000	1613983933
BTC_ijb_jcid_var112	200	200	200	8	8	12800	2560000	8000000	1643751847
BTC_ijb_jcid_var112	200	200	200	8	8	12800	2560000	8000000	1652382190
BTC_ijb_jcid_var112	200	200	200	8	8	12800	2560000	8000000	1611490054
BTC_ijb_jcid_var112	232	232	232	8	8	14848	3444736	12487168	2540419986
BTC_ijb_jcid_var112	232	232	232	8	8	14848	3444736	12487168	2543986337
BTC_ijb_jcid_var112	232	232	232	8	8	14848	3444736	12487168	2542721611
BTC_ijb_jcid_var112	232	232	232	8	8	14848	3444736	12487168	2565997827
BTC_ijb_jcid_var112	232	232	232	8	8	14848	3444736	12487168	2540811588
BTC_ijb_jcid_var112	264	264	264	8	8	16896	4460544	18399744	3767650037
BTC_ijb_jcid_var112	264	264	264	8	8	16896	4460544	18399744	3775505390
BTC_ijb_jcid_var112	264	264	264	8	8	16896	4460544	18399744	3769066964
BTC_ijb_jcid_var112	264	264	264	8	8	16896	4460544	18399744	3769486939
BTC_ijb_jcid_var112	264	264	264	8	8	16896	4460544	18399744	3774014341
BTC_ijb_jcid_var112	296	296	296	8	8	18944	5607424	25934336	5385964018
BTC_ijb_jcid_var112	296	296	296	8	8	18944	5607424	25934336	5386757528
BTC_ijb_jcid_var112	296	296	296	8	8	18944	5607424	25934336	5374344238
BTC_ijb_jcid_var112	296	296	296	8	8	18944	5607424	25934336	5405325284
BTC_ijb_jcid_var112	296	296	296	8	8	18944	5607424	25934336	5373392049
BTC_ijb_jcid_var112	328	328	328	8	8	20992	6885376	35287552	7355232118
BTC_ijb_jcid_var112	328	328	328	8	8	20992	6885376	35287552	7363150915
BTC_ijb_jcid_var112	328	328	328	8	8	20992	6885376	35287552	7355432348
BTC_ijb_jcid_var112	328	328	328	8	8	20992	6885376	35287552	7356293526
BTC_ijb_jcid_var112	328	328	328	8	8	20992	6885376	35287552	7371691280
BTC_ijb_jcid_var112	360	360	360	8	8	23040	8294400	46656000	9848349091
BTC_ijb_jcid_var112	360	360	360	8	8	23040	8294400	46656000	9868322803
BTC_ijb_jcid_var112	360	360	360	8	8	23040	8294400	46656000	9861353382
BTC_ijb_jcid_var112	360	360	360	8	8	23040	8294400	46656000	9888820551
BTC_ijb_jcid_var112	360	360	360	8	8	23040	8294400	46656000	9876867056
BTC_ijb_jcid_var112	392	392	392	8	8	25088	9834496	60236288	12819077218
BTC_ijb_jcid_var112	392	392	392	8	8	25088	9834496	60236288	12803289639
BTC_ijb_jcid_var112	392	392	392	8	8	25088	9834496	60236288	12854279306
BTC_ijb_jcid_var112	392	392	392	8	8	25088	9834496	60236288	12793205786
BTC_ijb_jcid_var112	392	392	392	8	8	25088	9834496	60236288	12825588836
BTC_ijb_jcid_var112	424	424	424	8	8	27136	11505664	76225024	16362570887
BTC_ijb_jcid_var112	424	424	424	8	8	27136	11505664	76225024	16356901207
BTC_ijb_jcid_var112	424	424	424	8	8	27136	11505664	76225024	16341639191
BTC_ijb_jcid_var112	424	424	424	8	8	27136	11505664	76225024	16360135207
BTC_ijb_jcid_var112	424	424	424	8	8	27136	11505664	76225024	16396204376
BTC_ijb_jcid_var112	456	456	456	8	8	29184	13307904	94818816	20528683426
BTC_ijb_jcid_var112	456	456	456	8	8	29184	13307904	94818816	20485733059
BTC_ijb_jcid_var112	456	456	456	8	8	29184	13307904	94818816	20487349779
BTC_ijb_jcid_var112	456	456	456	8	8	29184	13307904	94818816	20495455572
BTC_ijb_jcid_var112	456	456	456	8	8	29184	13307904	94818816	20510736861
BTC_ijb_jcid_var112	488	488	488	8	8	31232	15241216	116214272	25552447804
BTC_ijb_jcid_var112	488	488	488	8	8	31232	15241216	116214272	25535295782
BTC_ijb_jcid_var112	488	488	488	8	8	31232	15241216	116214272	25591990645
BTC_ijb_jcid_var112	488	488	488	8	8	31232	15241216	116214272	25588602878
BTC_ijb_jcid_var112	488	488	488	8	8	31232	15241216	116214272	25605781961
BTC_ijb_jcid_var112	520	520	520	8	8	33280	17305600	140608000	32120324354
BTC_ijb_jcid_var112	520	520	520	8	8	33280	17305600	140608000	32295007172
BTC_ijb_jcid_var112	520	520	520	8	8	33280	17305600	140608000	32104592532
BTC_ijb_jcid_var112	520	520	520	8	8	33280	17305600	140608000	32032941752
BTC_ijb_jcid_var112	520	520	520	8	8	33280	17305600	140608000	31895872960
BTC_ijb_jcid_var112	552	552	552	8	8	35328	19501056	168196608	43923065711
BTC_ijb_jcid_var112	552	552	552	8	8	35328	19501056	168196608	44110590994
BTC_ijb_jcid_var112	552	552	552	8	8	35328	19501056	168196608	44212907094
BTC_ijb_jcid_var112	552	552	552	8	8	35328	19501056	168196608	44169483667
BTC_ijb_jcid_var112	552	552	552	8	8	35328	19501056	168196608	44172128890
BTC_ijb_jcid_var112	584	584	584	8	8	37376	21827584	199176704	59418236450
BTC_ijb_jcid_var112	584	584	584	8	8	37376	21827584	199176704	59411756111
BTC_ijb_jcid_var112	584	584	584	8	8	37376	21827584	199176704	59415762812
BTC_ijb_jcid_var112	584	584	584	8	8	37376	21827584	199176704	59477788113
BTC_ijb_jcid_var112	584	584	584	8	8	37376	21827584	199176704	59373768838
BTC_ijb_jcid_var112	616	616	616	8	8	39424	24285184	233744896	74026333964
BTC_ijb_jcid_var112	616	616	616	8	8	39424	24285184	233744896	74049209979
BTC_ijb_jcid_var112	616	616	616	8	8	39424	24285184	233744896	74254549637
BTC_ijb_jcid_var112	616	616	616	8	8	39424	24285184	233744896	74032750440
BTC_ijb_jcid_var112	616	616	616	8	8	39424	24285184	233744896	73990234382
BTC_ijb_jcid_var112	648	648	648	8	8	41472	26873856	272097792	87092549811
BTC_ijb_jcid_var112	648	648	648	8	8	41472	26873856	272097792	86637426384
BTC_ijb_jcid_var112	648	648	648	8	8	41472	26873856	272097792	86679313772
BTC_ijb_jcid_var112	648	648	648	8	8	41472	26873856	272097792	86653112903
BTC_ijb_jcid_var112	648	648	648	8	8	41472	26873856	272097792	86719166265
BTC_ijb_jcid_var112	680	680	680	8	8	43520	29593600	314432000	101903334895
BTC_ijb_jcid_var112	680	680	680	8	8	43520	29593600	314432000	101810293953
BTC_ijb_jcid_var112	680	680	680	8	8	43520	29593600	314432000	102145402968
BTC_ijb_jcid_var112	680	680	680	8	8	43520	29593600	314432000	101756481425
BTC_ijb_jcid_var112	680	680	680	8	8	43520	29593600	314432000	101933560095


==> figures/data/ijb_jcid/meas/var113.dat <==
BTC_ijb_jcid_var113	8	8	8	8	8	512	4096	512	186688
BTC_ijb_jcid_var113	8	8	8	8	8	512	4096	512	162851
BTC_ijb_jcid_var113	8	8	8	8	8	512	4096	512	162848
BTC_ijb_jcid_var113	8	8	8	8	8	512	4096	512	162680
BTC_ijb_jcid_var113	8	8	8	8	8	512	4096	512	162975
BTC_ijb_jcid_var113	40	40	40	8	8	2560	102400	64000	14881872
BTC_ijb_jcid_var113	40	40	40	8	8	2560	102400	64000	12666018
BTC_ijb_jcid_var113	40	40	40	8	8	2560	102400	64000	12670357
BTC_ijb_jcid_var113	40	40	40	8	8	2560	102400	64000	12660409
BTC_ijb_jcid_var113	40	40	40	8	8	2560	102400	64000	12569940
BTC_ijb_jcid_var113	72	72	72	8	8	4608	331776	373248	80734466
BTC_ijb_jcid_var113	72	72	72	8	8	4608	331776	373248	74583142
BTC_ijb_jcid_var113	72	72	72	8	8	4608	331776	373248	74656092
BTC_ijb_jcid_var113	72	72	72	8	8	4608	331776	373248	75335978
BTC_ijb_jcid_var113	72	72	72	8	8	4608	331776	373248	74546886
BTC_ijb_jcid_var113	104	104	104	8	8	6656	692224	1124864	235912248
BTC_ijb_jcid_var113	104	104	104	8	8	6656	692224	1124864	231566024
BTC_ijb_jcid_var113	104	104	104	8	8	6656	692224	1124864	231627380
BTC_ijb_jcid_var113	104	104	104	8	8	6656	692224	1124864	231753837
BTC_ijb_jcid_var113	104	104	104	8	8	6656	692224	1124864	231511416
BTC_ijb_jcid_var113	136	136	136	8	8	8704	1183744	2515456	600730154
BTC_ijb_jcid_var113	136	136	136	8	8	8704	1183744	2515456	596483913
BTC_ijb_jcid_var113	136	136	136	8	8	8704	1183744	2515456	598486691
BTC_ijb_jcid_var113	136	136	136	8	8	8704	1183744	2515456	605534346
BTC_ijb_jcid_var113	136	136	136	8	8	8704	1183744	2515456	597037458
BTC_ijb_jcid_var113	168	168	168	8	8	10752	1806336	4741632	1743250731
BTC_ijb_jcid_var113	168	168	168	8	8	10752	1806336	4741632	1754940662
BTC_ijb_jcid_var113	168	168	168	8	8	10752	1806336	4741632	1773781112
BTC_ijb_jcid_var113	168	168	168	8	8	10752	1806336	4741632	1755897710
BTC_ijb_jcid_var113	168	168	168	8	8	10752	1806336	4741632	1761065740
BTC_ijb_jcid_var113	200	200	200	8	8	12800	2560000	8000000	2722137920
BTC_ijb_jcid_var113	200	200	200	8	8	12800	2560000	8000000	2721485303
BTC_ijb_jcid_var113	200	200	200	8	8	12800	2560000	8000000	2723837054
BTC_ijb_jcid_var113	200	200	200	8	8	12800	2560000	8000000	2722500215
BTC_ijb_jcid_var113	200	200	200	8	8	12800	2560000	8000000	2725147186
BTC_ijb_jcid_var113	232	232	232	8	8	14848	3444736	12487168	3656525435
BTC_ijb_jcid_var113	232	232	232	8	8	14848	3444736	12487168	3649547913
BTC_ijb_jcid_var113	232	232	232	8	8	14848	3444736	12487168	3656966951
BTC_ijb_jcid_var113	232	232	232	8	8	14848	3444736	12487168	3649332581
BTC_ijb_jcid_var113	232	232	232	8	8	14848	3444736	12487168	3647929386
BTC_ijb_jcid_var113	264	264	264	8	8	16896	4460544	18399744	4828356829
BTC_ijb_jcid_var113	264	264	264	8	8	16896	4460544	18399744	4907912009
BTC_ijb_jcid_var113	264	264	264	8	8	16896	4460544	18399744	4828344569
BTC_ijb_jcid_var113	264	264	264	8	8	16896	4460544	18399744	4824278387
BTC_ijb_jcid_var113	264	264	264	8	8	16896	4460544	18399744	4826100406
BTC_ijb_jcid_var113	296	296	296	8	8	18944	5607424	25934336	6515653726
BTC_ijb_jcid_var113	296	296	296	8	8	18944	5607424	25934336	6504240617
BTC_ijb_jcid_var113	296	296	296	8	8	18944	5607424	25934336	6537924099
BTC_ijb_jcid_var113	296	296	296	8	8	18944	5607424	25934336	6512543647
BTC_ijb_jcid_var113	296	296	296	8	8	18944	5607424	25934336	6515556743
BTC_ijb_jcid_var113	328	328	328	8	8	20992	6885376	35287552	8723491706
BTC_ijb_jcid_var113	328	328	328	8	8	20992	6885376	35287552	8718947583
BTC_ijb_jcid_var113	328	328	328	8	8	20992	6885376	35287552	8723883868
BTC_ijb_jcid_var113	328	328	328	8	8	20992	6885376	35287552	8713152423
BTC_ijb_jcid_var113	328	328	328	8	8	20992	6885376	35287552	8751105126
BTC_ijb_jcid_var113	360	360	360	8	8	23040	8294400	46656000	11876986038
BTC_ijb_jcid_var113	360	360	360	8	8	23040	8294400	46656000	11919610002
BTC_ijb_jcid_var113	360	360	360	8	8	23040	8294400	46656000	11912439846
BTC_ijb_jcid_var113	360	360	360	8	8	23040	8294400	46656000	11889995092
BTC_ijb_jcid_var113	360	360	360	8	8	23040	8294400	46656000	11894877220
BTC_ijb_jcid_var113	392	392	392	8	8	25088	9834496	60236288	15211150149
BTC_ijb_jcid_var113	392	392	392	8	8	25088	9834496	60236288	15252911364
BTC_ijb_jcid_var113	392	392	392	8	8	25088	9834496	60236288	15212856374
BTC_ijb_jcid_var113	392	392	392	8	8	25088	9834496	60236288	15264970137
BTC_ijb_jcid_var113	392	392	392	8	8	25088	9834496	60236288	15210864203
BTC_ijb_jcid_var113	424	424	424	8	8	27136	11505664	76225024	20130365117
BTC_ijb_jcid_var113	424	424	424	8	8	27136	11505664	76225024	19894360774
BTC_ijb_jcid_var113	424	424	424	8	8	27136	11505664	76225024	19887903470
BTC_ijb_jcid_var113	424	424	424	8	8	27136	11505664	76225024	19891039371
BTC_ijb_jcid_var113	424	424	424	8	8	27136	11505664	76225024	19884224478
BTC_ijb_jcid_var113	456	456	456	8	8	29184	13307904	94818816	25399129604
BTC_ijb_jcid_var113	456	456	456	8	8	29184	13307904	94818816	25301638372
BTC_ijb_jcid_var113	456	456	456	8	8	29184	13307904	94818816	25351480700
BTC_ijb_jcid_var113	456	456	456	8	8	29184	13307904	94818816	25351241908
BTC_ijb_jcid_var113	456	456	456	8	8	29184	13307904	94818816	25323112073
BTC_ijb_jcid_var113	488	488	488	8	8	31232	15241216	116214272	31647858169
BTC_ijb_jcid_var113	488	488	488	8	8	31232	15241216	116214272	31645295665
BTC_ijb_jcid_var113	488	488	488	8	8	31232	15241216	116214272	31614401647
BTC_ijb_jcid_var113	488	488	488	8	8	31232	15241216	116214272	31625254907
BTC_ijb_jcid_var113	488	488	488	8	8	31232	15241216	116214272	31678983824
BTC_ijb_jcid_var113	520	520	520	8	8	33280	17305600	140608000	39430821186
BTC_ijb_jcid_var113	520	520	520	8	8	33280	17305600	140608000	39200405197
BTC_ijb_jcid_var113	520	520	520	8	8	33280	17305600	140608000	39297051845
BTC_ijb_jcid_var113	520	520	520	8	8	33280	17305600	140608000	39223165072
BTC_ijb_jcid_var113	520	520	520	8	8	33280	17305600	140608000	39358231217
BTC_ijb_jcid_var113	552	552	552	8	8	35328	19501056	168196608	61239187050
BTC_ijb_jcid_var113	552	552	552	8	8	35328	19501056	168196608	61286705815
BTC_ijb_jcid_var113	552	552	552	8	8	35328	19501056	168196608	61267179664
BTC_ijb_jcid_var113	552	552	552	8	8	35328	19501056	168196608	61228073934
BTC_ijb_jcid_var113	552	552	552	8	8	35328	19501056	168196608	61597160570
BTC_ijb_jcid_var113	584	584	584	8	8	37376	21827584	199176704	78795988195
BTC_ijb_jcid_var113	584	584	584	8	8	37376	21827584	199176704	78670039417
BTC_ijb_jcid_var113	584	584	584	8	8	37376	21827584	199176704	78711481965
BTC_ijb_jcid_var113	584	584	584	8	8	37376	21827584	199176704	78636877368
BTC_ijb_jcid_var113	584	584	584	8	8	37376	21827584	199176704	78734727096
BTC_ijb_jcid_var113	616	616	616	8	8	39424	24285184	233744896	93187556620
BTC_ijb_jcid_var113	616	616	616	8	8	39424	24285184	233744896	93309907084
BTC_ijb_jcid_var113	616	616	616	8	8	39424	24285184	233744896	93289090951
BTC_ijb_jcid_var113	616	616	616	8	8	39424	24285184	233744896	93322864127
BTC_ijb_jcid_var113	616	616	616	8	8	39424	24285184	233744896	93483343327
BTC_ijb_jcid_var113	648	648	648	8	8	41472	26873856	272097792	108819372813
BTC_ijb_jcid_var113	648	648	648	8	8	41472	26873856	272097792	108751119098
BTC_ijb_jcid_var113	648	648	648	8	8	41472	26873856	272097792	108821429404
BTC_ijb_jcid_var113	648	648	648	8	8	41472	26873856	272097792	108703731273
BTC_ijb_jcid_var113	648	648	648	8	8	41472	26873856	272097792	108812458415


==> figures/data/ijb_jcid/meas/var114.dat <==
BTC_ijb_jcid_var114	8	8	8	8	8	512	4096	512	178998
BTC_ijb_jcid_var114	8	8	8	8	8	512	4096	512	153185
BTC_ijb_jcid_var114	8	8	8	8	8	512	4096	512	153334
BTC_ijb_jcid_var114	8	8	8	8	8	512	4096	512	153281
BTC_ijb_jcid_var114	8	8	8	8	8	512	4096	512	163476
BTC_ijb_jcid_var114	40	40	40	8	8	2560	102400	64000	10265467
BTC_ijb_jcid_var114	40	40	40	8	8	2560	102400	64000	10256462
BTC_ijb_jcid_var114	40	40	40	8	8	2560	102400	64000	10255872
BTC_ijb_jcid_var114	40	40	40	8	8	2560	102400	64000	10159160
BTC_ijb_jcid_var114	40	40	40	8	8	2560	102400	64000	10254144
BTC_ijb_jcid_var114	72	72	72	8	8	4608	331776	373248	64352832
BTC_ijb_jcid_var114	72	72	72	8	8	4608	331776	373248	63823085
BTC_ijb_jcid_var114	72	72	72	8	8	4608	331776	373248	63982243
BTC_ijb_jcid_var114	72	72	72	8	8	4608	331776	373248	63896629
BTC_ijb_jcid_var114	72	72	72	8	8	4608	331776	373248	64051518
BTC_ijb_jcid_var114	104	104	104	8	8	6656	692224	1124864	224344033
BTC_ijb_jcid_var114	104	104	104	8	8	6656	692224	1124864	223565231
BTC_ijb_jcid_var114	104	104	104	8	8	6656	692224	1124864	223490982
BTC_ijb_jcid_var114	104	104	104	8	8	6656	692224	1124864	223410861
BTC_ijb_jcid_var114	104	104	104	8	8	6656	692224	1124864	223252428
BTC_ijb_jcid_var114	136	136	136	8	8	8704	1183744	2515456	499741004
BTC_ijb_jcid_var114	136	136	136	8	8	8704	1183744	2515456	497712525
BTC_ijb_jcid_var114	136	136	136	8	8	8704	1183744	2515456	497945890
BTC_ijb_jcid_var114	136	136	136	8	8	8704	1183744	2515456	498827940
BTC_ijb_jcid_var114	136	136	136	8	8	8704	1183744	2515456	498372862
BTC_ijb_jcid_var114	168	168	168	8	8	10752	1806336	4741632	1055576269
BTC_ijb_jcid_var114	168	168	168	8	8	10752	1806336	4741632	1056937756
BTC_ijb_jcid_var114	168	168	168	8	8	10752	1806336	4741632	1056305712
BTC_ijb_jcid_var114	168	168	168	8	8	10752	1806336	4741632	1055312341
BTC_ijb_jcid_var114	168	168	168	8	8	10752	1806336	4741632	1056143234
BTC_ijb_jcid_var114	200	200	200	8	8	12800	2560000	8000000	1829260125
BTC_ijb_jcid_var114	200	200	200	8	8	12800	2560000	8000000	1781153756
BTC_ijb_jcid_var114	200	200	200	8	8	12800	2560000	8000000	1782885524
BTC_ijb_jcid_var114	200	200	200	8	8	12800	2560000	8000000	1783588476
BTC_ijb_jcid_var114	200	200	200	8	8	12800	2560000	8000000	1783028653
BTC_ijb_jcid_var114	232	232	232	8	8	14848	3444736	12487168	2807042622
BTC_ijb_jcid_var114	232	232	232	8	8	14848	3444736	12487168	2799781050
BTC_ijb_jcid_var114	232	232	232	8	8	14848	3444736	12487168	2848550925
BTC_ijb_jcid_var114	232	232	232	8	8	14848	3444736	12487168	2786050585
BTC_ijb_jcid_var114	232	232	232	8	8	14848	3444736	12487168	2784972250
BTC_ijb_jcid_var114	264	264	264	8	8	16896	4460544	18399744	4080752082
BTC_ijb_jcid_var114	264	264	264	8	8	16896	4460544	18399744	4083426823
BTC_ijb_jcid_var114	264	264	264	8	8	16896	4460544	18399744	4088732082
BTC_ijb_jcid_var114	264	264	264	8	8	16896	4460544	18399744	4078162375
BTC_ijb_jcid_var114	264	264	264	8	8	16896	4460544	18399744	4117189757
BTC_ijb_jcid_var114	296	296	296	8	8	18944	5607424	25934336	5842834979
BTC_ijb_jcid_var114	296	296	296	8	8	18944	5607424	25934336	5836814704
BTC_ijb_jcid_var114	296	296	296	8	8	18944	5607424	25934336	5828810145
BTC_ijb_jcid_var114	296	296	296	8	8	18944	5607424	25934336	5820116837
BTC_ijb_jcid_var114	296	296	296	8	8	18944	5607424	25934336	5820083608
BTC_ijb_jcid_var114	328	328	328	8	8	20992	6885376	35287552	8166874538
BTC_ijb_jcid_var114	328	328	328	8	8	20992	6885376	35287552	7928443340
BTC_ijb_jcid_var114	328	328	328	8	8	20992	6885376	35287552	7910011575
BTC_ijb_jcid_var114	328	328	328	8	8	20992	6885376	35287552	7901330256
BTC_ijb_jcid_var114	328	328	328	8	8	20992	6885376	35287552	7890618107
BTC_ijb_jcid_var114	360	360	360	8	8	23040	8294400	46656000	10962376917
BTC_ijb_jcid_var114	360	360	360	8	8	23040	8294400	46656000	11032146032
BTC_ijb_jcid_var114	360	360	360	8	8	23040	8294400	46656000	10974272876
BTC_ijb_jcid_var114	360	360	360	8	8	23040	8294400	46656000	10955620866
BTC_ijb_jcid_var114	360	360	360	8	8	23040	8294400	46656000	10951878476
BTC_ijb_jcid_var114	392	392	392	8	8	25088	9834496	60236288	14725693908
BTC_ijb_jcid_var114	392	392	392	8	8	25088	9834496	60236288	14653929637
BTC_ijb_jcid_var114	392	392	392	8	8	25088	9834496	60236288	14663658674
BTC_ijb_jcid_var114	392	392	392	8	8	25088	9834496	60236288	14697906601
BTC_ijb_jcid_var114	392	392	392	8	8	25088	9834496	60236288	14662502727
BTC_ijb_jcid_var114	424	424	424	8	8	27136	11505664	76225024	18739299173
BTC_ijb_jcid_var114	424	424	424	8	8	27136	11505664	76225024	18701438259
BTC_ijb_jcid_var114	424	424	424	8	8	27136	11505664	76225024	18712283924
BTC_ijb_jcid_var114	424	424	424	8	8	27136	11505664	76225024	18752139846
BTC_ijb_jcid_var114	424	424	424	8	8	27136	11505664	76225024	18691415170
BTC_ijb_jcid_var114	456	456	456	8	8	29184	13307904	94818816	24215025604
BTC_ijb_jcid_var114	456	456	456	8	8	29184	13307904	94818816	24209964260
BTC_ijb_jcid_var114	456	456	456	8	8	29184	13307904	94818816	24070701974
BTC_ijb_jcid_var114	456	456	456	8	8	29184	13307904	94818816	24065247839
BTC_ijb_jcid_var114	456	456	456	8	8	29184	13307904	94818816	24053069055
BTC_ijb_jcid_var114	488	488	488	8	8	31232	15241216	116214272	30232476527
BTC_ijb_jcid_var114	488	488	488	8	8	31232	15241216	116214272	30207345588
BTC_ijb_jcid_var114	488	488	488	8	8	31232	15241216	116214272	30177233912
BTC_ijb_jcid_var114	488	488	488	8	8	31232	15241216	116214272	30256632554
BTC_ijb_jcid_var114	488	488	488	8	8	31232	15241216	116214272	30226069729
BTC_ijb_jcid_var114	520	520	520	8	8	33280	17305600	140608000	46375628027
BTC_ijb_jcid_var114	520	520	520	8	8	33280	17305600	140608000	46232894640
BTC_ijb_jcid_var114	520	520	520	8	8	33280	17305600	140608000	46321864067
BTC_ijb_jcid_var114	520	520	520	8	8	33280	17305600	140608000	46415581066
BTC_ijb_jcid_var114	520	520	520	8	8	33280	17305600	140608000	46583200583
BTC_ijb_jcid_var114	552	552	552	8	8	35328	19501056	168196608	58254807222
BTC_ijb_jcid_var114	552	552	552	8	8	35328	19501056	168196608	58566968918
BTC_ijb_jcid_var114	552	552	552	8	8	35328	19501056	168196608	58255691785
BTC_ijb_jcid_var114	552	552	552	8	8	35328	19501056	168196608	58277635161
BTC_ijb_jcid_var114	552	552	552	8	8	35328	19501056	168196608	58193478435
BTC_ijb_jcid_var114	584	584	584	8	8	37376	21827584	199176704	70257977070
BTC_ijb_jcid_var114	584	584	584	8	8	37376	21827584	199176704	70194547108
BTC_ijb_jcid_var114	584	584	584	8	8	37376	21827584	199176704	70204842458
BTC_ijb_jcid_var114	584	584	584	8	8	37376	21827584	199176704	70200425269
BTC_ijb_jcid_var114	584	584	584	8	8	37376	21827584	199176704	70180871398
BTC_ijb_jcid_var114	616	616	616	8	8	39424	24285184	233744896	88117835086
BTC_ijb_jcid_var114	616	616	616	8	8	39424	24285184	233744896	88280680656
BTC_ijb_jcid_var114	616	616	616	8	8	39424	24285184	233744896	88253372169
BTC_ijb_jcid_var114	616	616	616	8	8	39424	24285184	233744896	88642757355
BTC_ijb_jcid_var114	616	616	616	8	8	39424	24285184	233744896	88066564152
BTC_ijb_jcid_var114	648	648	648	8	8	41472	26873856	272097792	102530986551
BTC_ijb_jcid_var114	648	648	648	8	8	41472	26873856	272097792	102918358996
BTC_ijb_jcid_var114	648	648	648	8	8	41472	26873856	272097792	102762979200
BTC_ijb_jcid_var114	648	648	648	8	8	41472	26873856	272097792	102914174817
BTC_ijb_jcid_var114	648	648	648	8	8	41472	26873856	272097792	102831851842


==> figures/data/ijb_jcid/meas/var115.dat <==
BTC_ijb_jcid_var115	8	8	8	8	8	512	4096	512	223247
BTC_ijb_jcid_var115	8	8	8	8	8	512	4096	512	192229
BTC_ijb_jcid_var115	8	8	8	8	8	512	4096	512	154264
BTC_ijb_jcid_var115	8	8	8	8	8	512	4096	512	154283
BTC_ijb_jcid_var115	8	8	8	8	8	512	4096	512	154171
BTC_ijb_jcid_var115	40	40	40	8	8	2560	102400	64000	13676525
BTC_ijb_jcid_var115	40	40	40	8	8	2560	102400	64000	11727684
BTC_ijb_jcid_var115	40	40	40	8	8	2560	102400	64000	11786746
BTC_ijb_jcid_var115	40	40	40	8	8	2560	102400	64000	11876834
BTC_ijb_jcid_var115	40	40	40	8	8	2560	102400	64000	11777699
BTC_ijb_jcid_var115	72	72	72	8	8	4608	331776	373248	69271013
BTC_ijb_jcid_var115	72	72	72	8	8	4608	331776	373248	66093987
BTC_ijb_jcid_var115	72	72	72	8	8	4608	331776	373248	65955221
BTC_ijb_jcid_var115	72	72	72	8	8	4608	331776	373248	65971211
BTC_ijb_jcid_var115	72	72	72	8	8	4608	331776	373248	65893639
BTC_ijb_jcid_var115	104	104	104	8	8	6656	692224	1124864	195843108
BTC_ijb_jcid_var115	104	104	104	8	8	6656	692224	1124864	196187363
BTC_ijb_jcid_var115	104	104	104	8	8	6656	692224	1124864	195132336
BTC_ijb_jcid_var115	104	104	104	8	8	6656	692224	1124864	194068604
BTC_ijb_jcid_var115	104	104	104	8	8	6656	692224	1124864	194148979
BTC_ijb_jcid_var115	136	136	136	8	8	8704	1183744	2515456	596820361
BTC_ijb_jcid_var115	136	136	136	8	8	8704	1183744	2515456	635163458
BTC_ijb_jcid_var115	136	136	136	8	8	8704	1183744	2515456	634866138
BTC_ijb_jcid_var115	136	136	136	8	8	8704	1183744	2515456	636887051
BTC_ijb_jcid_var115	136	136	136	8	8	8704	1183744	2515456	635489201
BTC_ijb_jcid_var115	168	168	168	8	8	10752	1806336	4741632	1149085653
BTC_ijb_jcid_var115	168	168	168	8	8	10752	1806336	4741632	1161291161
BTC_ijb_jcid_var115	168	168	168	8	8	10752	1806336	4741632	1333507367
BTC_ijb_jcid_var115	168	168	168	8	8	10752	1806336	4741632	1235202086
BTC_ijb_jcid_var115	168	168	168	8	8	10752	1806336	4741632	1159731518
BTC_ijb_jcid_var115	200	200	200	8	8	12800	2560000	8000000	1864713153
BTC_ijb_jcid_var115	200	200	200	8	8	12800	2560000	8000000	1853113404
BTC_ijb_jcid_var115	200	200	200	8	8	12800	2560000	8000000	1853967263
BTC_ijb_jcid_var115	200	200	200	8	8	12800	2560000	8000000	1855727987
BTC_ijb_jcid_var115	200	200	200	8	8	12800	2560000	8000000	1853100913
BTC_ijb_jcid_var115	232	232	232	8	8	14848	3444736	12487168	2771134389
BTC_ijb_jcid_var115	232	232	232	8	8	14848	3444736	12487168	2766293165
BTC_ijb_jcid_var115	232	232	232	8	8	14848	3444736	12487168	2763418526
BTC_ijb_jcid_var115	232	232	232	8	8	14848	3444736	12487168	2765761905
BTC_ijb_jcid_var115	232	232	232	8	8	14848	3444736	12487168	2789262163
BTC_ijb_jcid_var115	264	264	264	8	8	16896	4460544	18399744	3853424833
BTC_ijb_jcid_var115	264	264	264	8	8	16896	4460544	18399744	3853879795
BTC_ijb_jcid_var115	264	264	264	8	8	16896	4460544	18399744	3849339552
BTC_ijb_jcid_var115	264	264	264	8	8	16896	4460544	18399744	3859429314
BTC_ijb_jcid_var115	264	264	264	8	8	16896	4460544	18399744	3851703772
BTC_ijb_jcid_var115	296	296	296	8	8	18944	5607424	25934336	5326230016
BTC_ijb_jcid_var115	296	296	296	8	8	18944	5607424	25934336	5319820248
BTC_ijb_jcid_var115	296	296	296	8	8	18944	5607424	25934336	5322896359
BTC_ijb_jcid_var115	296	296	296	8	8	18944	5607424	25934336	5326958601
BTC_ijb_jcid_var115	296	296	296	8	8	18944	5607424	25934336	5323481890
BTC_ijb_jcid_var115	328	328	328	8	8	20992	6885376	35287552	6984897276
BTC_ijb_jcid_var115	328	328	328	8	8	20992	6885376	35287552	6995865666
BTC_ijb_jcid_var115	328	328	328	8	8	20992	6885376	35287552	7002121796
BTC_ijb_jcid_var115	328	328	328	8	8	20992	6885376	35287552	6999233920
BTC_ijb_jcid_var115	328	328	328	8	8	20992	6885376	35287552	6988970440
BTC_ijb_jcid_var115	360	360	360	8	8	23040	8294400	46656000	8888157839
BTC_ijb_jcid_var115	360	360	360	8	8	23040	8294400	46656000	8876018141
BTC_ijb_jcid_var115	360	360	360	8	8	23040	8294400	46656000	8890643713
BTC_ijb_jcid_var115	360	360	360	8	8	23040	8294400	46656000	8881527688
BTC_ijb_jcid_var115	360	360	360	8	8	23040	8294400	46656000	8873317273
BTC_ijb_jcid_var115	392	392	392	8	8	25088	9834496	60236288	11010428580
BTC_ijb_jcid_var115	392	392	392	8	8	25088	9834496	60236288	10942650613
BTC_ijb_jcid_var115	392	392	392	8	8	25088	9834496	60236288	10935027964
BTC_ijb_jcid_var115	392	392	392	8	8	25088	9834496	60236288	10948070046
BTC_ijb_jcid_var115	392	392	392	8	8	25088	9834496	60236288	10935987577
BTC_ijb_jcid_var115	424	424	424	8	8	27136	11505664	76225024	13819145747
BTC_ijb_jcid_var115	424	424	424	8	8	27136	11505664	76225024	13780958143
BTC_ijb_jcid_var115	424	424	424	8	8	27136	11505664	76225024	13777604472
BTC_ijb_jcid_var115	424	424	424	8	8	27136	11505664	76225024	13780572414
BTC_ijb_jcid_var115	424	424	424	8	8	27136	11505664	76225024	13758997860
BTC_ijb_jcid_var115	456	456	456	8	8	29184	13307904	94818816	17017533881
BTC_ijb_jcid_var115	456	456	456	8	8	29184	13307904	94818816	16918653413
BTC_ijb_jcid_var115	456	456	456	8	8	29184	13307904	94818816	16928774903
BTC_ijb_jcid_var115	456	456	456	8	8	29184	13307904	94818816	16916682757
BTC_ijb_jcid_var115	456	456	456	8	8	29184	13307904	94818816	16922388495
BTC_ijb_jcid_var115	488	488	488	8	8	31232	15241216	116214272	22938322341
BTC_ijb_jcid_var115	488	488	488	8	8	31232	15241216	116214272	22959817804
BTC_ijb_jcid_var115	488	488	488	8	8	31232	15241216	116214272	22961285635
BTC_ijb_jcid_var115	488	488	488	8	8	31232	15241216	116214272	22923675716
BTC_ijb_jcid_var115	488	488	488	8	8	31232	15241216	116214272	22963694837
BTC_ijb_jcid_var115	520	520	520	8	8	33280	17305600	140608000	29667302535
BTC_ijb_jcid_var115	520	520	520	8	8	33280	17305600	140608000	30381857710
BTC_ijb_jcid_var115	520	520	520	8	8	33280	17305600	140608000	30321635584
BTC_ijb_jcid_var115	520	520	520	8	8	33280	17305600	140608000	30415581644
BTC_ijb_jcid_var115	520	520	520	8	8	33280	17305600	140608000	30327362100
BTC_ijb_jcid_var115	552	552	552	8	8	35328	19501056	168196608	44586372027
BTC_ijb_jcid_var115	552	552	552	8	8	35328	19501056	168196608	44482917674
BTC_ijb_jcid_var115	552	552	552	8	8	35328	19501056	168196608	44491771560
BTC_ijb_jcid_var115	552	552	552	8	8	35328	19501056	168196608	44471575505
BTC_ijb_jcid_var115	552	552	552	8	8	35328	19501056	168196608	44733026871
BTC_ijb_jcid_var115	584	584	584	8	8	37376	21827584	199176704	57528698298
BTC_ijb_jcid_var115	584	584	584	8	8	37376	21827584	199176704	57422084816
BTC_ijb_jcid_var115	584	584	584	8	8	37376	21827584	199176704	57382338319
BTC_ijb_jcid_var115	584	584	584	8	8	37376	21827584	199176704	57478819397
BTC_ijb_jcid_var115	584	584	584	8	8	37376	21827584	199176704	57386377452
BTC_ijb_jcid_var115	616	616	616	8	8	39424	24285184	233744896	74036354604
BTC_ijb_jcid_var115	616	616	616	8	8	39424	24285184	233744896	74058067281
BTC_ijb_jcid_var115	616	616	616	8	8	39424	24285184	233744896	74024114910
BTC_ijb_jcid_var115	616	616	616	8	8	39424	24285184	233744896	74039143519
BTC_ijb_jcid_var115	616	616	616	8	8	39424	24285184	233744896	74030579610
BTC_ijb_jcid_var115	648	648	648	8	8	41472	26873856	272097792	87758250760
BTC_ijb_jcid_var115	648	648	648	8	8	41472	26873856	272097792	87931284358
BTC_ijb_jcid_var115	648	648	648	8	8	41472	26873856	272097792	87629715836
BTC_ijb_jcid_var115	648	648	648	8	8	41472	26873856	272097792	87957619397
BTC_ijb_jcid_var115	648	648	648	8	8	41472	26873856	272097792	88016545979
BTC_ijb_jcid_var115	680	680	680	8	8	43520	29593600	314432000	101751544035
BTC_ijb_jcid_var115	680	680	680	8	8	43520	29593600	314432000	101823614484
BTC_ijb_jcid_var115	680	680	680	8	8	43520	29593600	314432000	101795616530
BTC_ijb_jcid_var115	680	680	680	8	8	43520	29593600	314432000	101772772435
BTC_ijb_jcid_var115	680	680	680	8	8	43520	29593600	314432000	101885861152


==> figures/data/ijb_jcid/meas/var116.dat <==
BTC_ijb_jcid_var116	8	8	8	8	8	512	4096	512	196905
BTC_ijb_jcid_var116	8	8	8	8	8	512	4096	512	162724
BTC_ijb_jcid_var116	8	8	8	8	8	512	4096	512	162764
BTC_ijb_jcid_var116	8	8	8	8	8	512	4096	512	162892
BTC_ijb_jcid_var116	8	8	8	8	8	512	4096	512	163050
BTC_ijb_jcid_var116	40	40	40	8	8	2560	102400	64000	14038540
BTC_ijb_jcid_var116	40	40	40	8	8	2560	102400	64000	11591845
BTC_ijb_jcid_var116	40	40	40	8	8	2560	102400	64000	11684216
BTC_ijb_jcid_var116	40	40	40	8	8	2560	102400	64000	11684400
BTC_ijb_jcid_var116	40	40	40	8	8	2560	102400	64000	11688774
BTC_ijb_jcid_var116	72	72	72	8	8	4608	331776	373248	73338085
BTC_ijb_jcid_var116	72	72	72	8	8	4608	331776	373248	67423420
BTC_ijb_jcid_var116	72	72	72	8	8	4608	331776	373248	67481472
BTC_ijb_jcid_var116	72	72	72	8	8	4608	331776	373248	67503551
BTC_ijb_jcid_var116	72	72	72	8	8	4608	331776	373248	67842519
BTC_ijb_jcid_var116	104	104	104	8	8	6656	692224	1124864	211463093
BTC_ijb_jcid_var116	104	104	104	8	8	6656	692224	1124864	206679278
BTC_ijb_jcid_var116	104	104	104	8	8	6656	692224	1124864	206163492
BTC_ijb_jcid_var116	104	104	104	8	8	6656	692224	1124864	206301990
BTC_ijb_jcid_var116	104	104	104	8	8	6656	692224	1124864	206031457
BTC_ijb_jcid_var116	136	136	136	8	8	8704	1183744	2515456	636986595
BTC_ijb_jcid_var116	136	136	136	8	8	8704	1183744	2515456	662749500
BTC_ijb_jcid_var116	136	136	136	8	8	8704	1183744	2515456	664358651
BTC_ijb_jcid_var116	136	136	136	8	8	8704	1183744	2515456	663366763
BTC_ijb_jcid_var116	136	136	136	8	8	8704	1183744	2515456	662342669
BTC_ijb_jcid_var116	168	168	168	8	8	10752	1806336	4741632	1287025566
BTC_ijb_jcid_var116	168	168	168	8	8	10752	1806336	4741632	1302884417
BTC_ijb_jcid_var116	168	168	168	8	8	10752	1806336	4741632	1296133686
BTC_ijb_jcid_var116	168	168	168	8	8	10752	1806336	4741632	1331611526
BTC_ijb_jcid_var116	168	168	168	8	8	10752	1806336	4741632	1318710253
BTC_ijb_jcid_var116	200	200	200	8	8	12800	2560000	8000000	2135284483
BTC_ijb_jcid_var116	200	200	200	8	8	12800	2560000	8000000	2117450997
BTC_ijb_jcid_var116	200	200	200	8	8	12800	2560000	8000000	2097478955
BTC_ijb_jcid_var116	200	200	200	8	8	12800	2560000	8000000	2103702241
BTC_ijb_jcid_var116	200	200	200	8	8	12800	2560000	8000000	2097500275
BTC_ijb_jcid_var116	232	232	232	8	8	14848	3444736	12487168	3013215946
BTC_ijb_jcid_var116	232	232	232	8	8	14848	3444736	12487168	3011222210
BTC_ijb_jcid_var116	232	232	232	8	8	14848	3444736	12487168	3021134946
BTC_ijb_jcid_var116	232	232	232	8	8	14848	3444736	12487168	3011555533
BTC_ijb_jcid_var116	232	232	232	8	8	14848	3444736	12487168	3022484376
BTC_ijb_jcid_var116	264	264	264	8	8	16896	4460544	18399744	4239684563
BTC_ijb_jcid_var116	264	264	264	8	8	16896	4460544	18399744	4229955892
BTC_ijb_jcid_var116	264	264	264	8	8	16896	4460544	18399744	4229905173
BTC_ijb_jcid_var116	264	264	264	8	8	16896	4460544	18399744	4253780913
BTC_ijb_jcid_var116	264	264	264	8	8	16896	4460544	18399744	4232270462
BTC_ijb_jcid_var116	296	296	296	8	8	18944	5607424	25934336	5774349794
BTC_ijb_jcid_var116	296	296	296	8	8	18944	5607424	25934336	5766549759
BTC_ijb_jcid_var116	296	296	296	8	8	18944	5607424	25934336	5778896807
BTC_ijb_jcid_var116	296	296	296	8	8	18944	5607424	25934336	5785775006
BTC_ijb_jcid_var116	296	296	296	8	8	18944	5607424	25934336	5772978926
BTC_ijb_jcid_var116	328	328	328	8	8	20992	6885376	35287552	7756628168
BTC_ijb_jcid_var116	328	328	328	8	8	20992	6885376	35287552	7733072013
BTC_ijb_jcid_var116	328	328	328	8	8	20992	6885376	35287552	7727975229
BTC_ijb_jcid_var116	328	328	328	8	8	20992	6885376	35287552	7728834123
BTC_ijb_jcid_var116	328	328	328	8	8	20992	6885376	35287552	7748660360
BTC_ijb_jcid_var116	360	360	360	8	8	23040	8294400	46656000	10414215395
BTC_ijb_jcid_var116	360	360	360	8	8	23040	8294400	46656000	10464173648
BTC_ijb_jcid_var116	360	360	360	8	8	23040	8294400	46656000	10377185199
BTC_ijb_jcid_var116	360	360	360	8	8	23040	8294400	46656000	10388002769
BTC_ijb_jcid_var116	360	360	360	8	8	23040	8294400	46656000	10352781024
BTC_ijb_jcid_var116	392	392	392	8	8	25088	9834496	60236288	13299495922
BTC_ijb_jcid_var116	392	392	392	8	8	25088	9834496	60236288	13265112274
BTC_ijb_jcid_var116	392	392	392	8	8	25088	9834496	60236288	13270405621
BTC_ijb_jcid_var116	392	392	392	8	8	25088	9834496	60236288	13267789656
BTC_ijb_jcid_var116	392	392	392	8	8	25088	9834496	60236288	13248584856
BTC_ijb_jcid_var116	424	424	424	8	8	27136	11505664	76225024	17596660713
BTC_ijb_jcid_var116	424	424	424	8	8	27136	11505664	76225024	17574288921
BTC_ijb_jcid_var116	424	424	424	8	8	27136	11505664	76225024	17654223545
BTC_ijb_jcid_var116	424	424	424	8	8	27136	11505664	76225024	17685554211
BTC_ijb_jcid_var116	424	424	424	8	8	27136	11505664	76225024	17688941359
BTC_ijb_jcid_var116	456	456	456	8	8	29184	13307904	94818816	22364852203
BTC_ijb_jcid_var116	456	456	456	8	8	29184	13307904	94818816	22352146731
BTC_ijb_jcid_var116	456	456	456	8	8	29184	13307904	94818816	22352612318
BTC_ijb_jcid_var116	456	456	456	8	8	29184	13307904	94818816	22334075300
BTC_ijb_jcid_var116	456	456	456	8	8	29184	13307904	94818816	22345790271
BTC_ijb_jcid_var116	488	488	488	8	8	31232	15241216	116214272	28168160039
BTC_ijb_jcid_var116	488	488	488	8	8	31232	15241216	116214272	28196574230
BTC_ijb_jcid_var116	488	488	488	8	8	31232	15241216	116214272	28211682576
BTC_ijb_jcid_var116	488	488	488	8	8	31232	15241216	116214272	28159892597
BTC_ijb_jcid_var116	488	488	488	8	8	31232	15241216	116214272	28208904715
BTC_ijb_jcid_var116	520	520	520	8	8	33280	17305600	140608000	34447364659
BTC_ijb_jcid_var116	520	520	520	8	8	33280	17305600	140608000	34433497821
BTC_ijb_jcid_var116	520	520	520	8	8	33280	17305600	140608000	34439820916
BTC_ijb_jcid_var116	520	520	520	8	8	33280	17305600	140608000	34455021415
BTC_ijb_jcid_var116	520	520	520	8	8	33280	17305600	140608000	34409100236
BTC_ijb_jcid_var116	552	552	552	8	8	35328	19501056	168196608	47186831434
BTC_ijb_jcid_var116	552	552	552	8	8	35328	19501056	168196608	47421367087
BTC_ijb_jcid_var116	552	552	552	8	8	35328	19501056	168196608	47195928870
BTC_ijb_jcid_var116	552	552	552	8	8	35328	19501056	168196608	47178163116
BTC_ijb_jcid_var116	552	552	552	8	8	35328	19501056	168196608	47181759284
BTC_ijb_jcid_var116	584	584	584	8	8	37376	21827584	199176704	63545253705
BTC_ijb_jcid_var116	584	584	584	8	8	37376	21827584	199176704	63502914071
BTC_ijb_jcid_var116	584	584	584	8	8	37376	21827584	199176704	63508420008
BTC_ijb_jcid_var116	584	584	584	8	8	37376	21827584	199176704	63549198546
BTC_ijb_jcid_var116	584	584	584	8	8	37376	21827584	199176704	63512718149
BTC_ijb_jcid_var116	616	616	616	8	8	39424	24285184	233744896	77451298391
BTC_ijb_jcid_var116	616	616	616	8	8	39424	24285184	233744896	77358947388
BTC_ijb_jcid_var116	616	616	616	8	8	39424	24285184	233744896	77505336506
BTC_ijb_jcid_var116	616	616	616	8	8	39424	24285184	233744896	77339227557
BTC_ijb_jcid_var116	616	616	616	8	8	39424	24285184	233744896	77663444526
BTC_ijb_jcid_var116	648	648	648	8	8	41472	26873856	272097792	92412881334
BTC_ijb_jcid_var116	648	648	648	8	8	41472	26873856	272097792	92449179312
BTC_ijb_jcid_var116	648	648	648	8	8	41472	26873856	272097792	92462131235
BTC_ijb_jcid_var116	648	648	648	8	8	41472	26873856	272097792	92455874233
BTC_ijb_jcid_var116	648	648	648	8	8	41472	26873856	272097792	92386772324


==> figures/data/ijb_jcid/meas/var117.dat <==
BTC_ijb_jcid_var117	8	8	8	8	8	512	4096	512	183776
BTC_ijb_jcid_var117	8	8	8	8	8	512	4096	512	189404
BTC_ijb_jcid_var117	8	8	8	8	8	512	4096	512	154115
BTC_ijb_jcid_var117	8	8	8	8	8	512	4096	512	153876
BTC_ijb_jcid_var117	8	8	8	8	8	512	4096	512	154106
BTC_ijb_jcid_var117	40	40	40	8	8	2560	102400	64000	11078810
BTC_ijb_jcid_var117	40	40	40	8	8	2560	102400	64000	10663311
BTC_ijb_jcid_var117	40	40	40	8	8	2560	102400	64000	10693309
BTC_ijb_jcid_var117	40	40	40	8	8	2560	102400	64000	10665393
BTC_ijb_jcid_var117	40	40	40	8	8	2560	102400	64000	10656091
BTC_ijb_jcid_var117	72	72	72	8	8	4608	331776	373248	61883584
BTC_ijb_jcid_var117	72	72	72	8	8	4608	331776	373248	61043460
BTC_ijb_jcid_var117	72	72	72	8	8	4608	331776	373248	60733272
BTC_ijb_jcid_var117	72	72	72	8	8	4608	331776	373248	60805400
BTC_ijb_jcid_var117	72	72	72	8	8	4608	331776	373248	61296499
BTC_ijb_jcid_var117	104	104	104	8	8	6656	692224	1124864	185503428
BTC_ijb_jcid_var117	104	104	104	8	8	6656	692224	1124864	185210197
BTC_ijb_jcid_var117	104	104	104	8	8	6656	692224	1124864	185108703
BTC_ijb_jcid_var117	104	104	104	8	8	6656	692224	1124864	185556352
BTC_ijb_jcid_var117	104	104	104	8	8	6656	692224	1124864	185308147
BTC_ijb_jcid_var117	136	136	136	8	8	8704	1183744	2515456	414177412
BTC_ijb_jcid_var117	136	136	136	8	8	8704	1183744	2515456	412998815
BTC_ijb_jcid_var117	136	136	136	8	8	8704	1183744	2515456	411605980
BTC_ijb_jcid_var117	136	136	136	8	8	8704	1183744	2515456	412359002
BTC_ijb_jcid_var117	136	136	136	8	8	8704	1183744	2515456	428677649
BTC_ijb_jcid_var117	168	168	168	8	8	10752	1806336	4741632	781152768
BTC_ijb_jcid_var117	168	168	168	8	8	10752	1806336	4741632	774736396
BTC_ijb_jcid_var117	168	168	168	8	8	10752	1806336	4741632	773445253
BTC_ijb_jcid_var117	168	168	168	8	8	10752	1806336	4741632	773599004
BTC_ijb_jcid_var117	168	168	168	8	8	10752	1806336	4741632	774625090
BTC_ijb_jcid_var117	200	200	200	8	8	12800	2560000	8000000	1289484009
BTC_ijb_jcid_var117	200	200	200	8	8	12800	2560000	8000000	1290178400
BTC_ijb_jcid_var117	200	200	200	8	8	12800	2560000	8000000	1291110383
BTC_ijb_jcid_var117	200	200	200	8	8	12800	2560000	8000000	1289693770
BTC_ijb_jcid_var117	200	200	200	8	8	12800	2560000	8000000	1290323564
BTC_ijb_jcid_var117	232	232	232	8	8	14848	3444736	12487168	2003926981
BTC_ijb_jcid_var117	232	232	232	8	8	14848	3444736	12487168	1994516561
BTC_ijb_jcid_var117	232	232	232	8	8	14848	3444736	12487168	1995744652
BTC_ijb_jcid_var117	232	232	232	8	8	14848	3444736	12487168	1996988407
BTC_ijb_jcid_var117	232	232	232	8	8	14848	3444736	12487168	1993501858
BTC_ijb_jcid_var117	264	264	264	8	8	16896	4460544	18399744	2926590243
BTC_ijb_jcid_var117	264	264	264	8	8	16896	4460544	18399744	2927747169
BTC_ijb_jcid_var117	264	264	264	8	8	16896	4460544	18399744	2927004417
BTC_ijb_jcid_var117	264	264	264	8	8	16896	4460544	18399744	2938168657
BTC_ijb_jcid_var117	264	264	264	8	8	16896	4460544	18399744	2940243678
BTC_ijb_jcid_var117	296	296	296	8	8	18944	5607424	25934336	4176870855
BTC_ijb_jcid_var117	296	296	296	8	8	18944	5607424	25934336	4213152198
BTC_ijb_jcid_var117	296	296	296	8	8	18944	5607424	25934336	4167259407
BTC_ijb_jcid_var117	296	296	296	8	8	18944	5607424	25934336	4163857911
BTC_ijb_jcid_var117	296	296	296	8	8	18944	5607424	25934336	4165095069
BTC_ijb_jcid_var117	328	328	328	8	8	20992	6885376	35287552	5665765535
BTC_ijb_jcid_var117	328	328	328	8	8	20992	6885376	35287552	5661419944
BTC_ijb_jcid_var117	328	328	328	8	8	20992	6885376	35287552	5664645663
BTC_ijb_jcid_var117	328	328	328	8	8	20992	6885376	35287552	5693930436
BTC_ijb_jcid_var117	328	328	328	8	8	20992	6885376	35287552	5669129782
BTC_ijb_jcid_var117	360	360	360	8	8	23040	8294400	46656000	7554832516
BTC_ijb_jcid_var117	360	360	360	8	8	23040	8294400	46656000	7538291367
BTC_ijb_jcid_var117	360	360	360	8	8	23040	8294400	46656000	7540124309
BTC_ijb_jcid_var117	360	360	360	8	8	23040	8294400	46656000	7533187159
BTC_ijb_jcid_var117	360	360	360	8	8	23040	8294400	46656000	7555464248
BTC_ijb_jcid_var117	392	392	392	8	8	25088	9834496	60236288	10000996267
BTC_ijb_jcid_var117	392	392	392	8	8	25088	9834496	60236288	9926748695
BTC_ijb_jcid_var117	392	392	392	8	8	25088	9834496	60236288	9932354333
BTC_ijb_jcid_var117	392	392	392	8	8	25088	9834496	60236288	9939708688
BTC_ijb_jcid_var117	392	392	392	8	8	25088	9834496	60236288	9971855563
BTC_ijb_jcid_var117	424	424	424	8	8	27136	11505664	76225024	12961008723
BTC_ijb_jcid_var117	424	424	424	8	8	27136	11505664	76225024	12970537847
BTC_ijb_jcid_var117	424	424	424	8	8	27136	11505664	76225024	13003022574
BTC_ijb_jcid_var117	424	424	424	8	8	27136	11505664	76225024	13001331165
BTC_ijb_jcid_var117	424	424	424	8	8	27136	11505664	76225024	12970734952
BTC_ijb_jcid_var117	456	456	456	8	8	29184	13307904	94818816	16326474582
BTC_ijb_jcid_var117	456	456	456	8	8	29184	13307904	94818816	16294447284
BTC_ijb_jcid_var117	456	456	456	8	8	29184	13307904	94818816	16286276069
BTC_ijb_jcid_var117	456	456	456	8	8	29184	13307904	94818816	16326027300
BTC_ijb_jcid_var117	456	456	456	8	8	29184	13307904	94818816	16270899985
BTC_ijb_jcid_var117	488	488	488	8	8	31232	15241216	116214272	20852653777
BTC_ijb_jcid_var117	488	488	488	8	8	31232	15241216	116214272	20787395471
BTC_ijb_jcid_var117	488	488	488	8	8	31232	15241216	116214272	20886368988
BTC_ijb_jcid_var117	488	488	488	8	8	31232	15241216	116214272	20820437947
BTC_ijb_jcid_var117	488	488	488	8	8	31232	15241216	116214272	20818341656
BTC_ijb_jcid_var117	520	520	520	8	8	33280	17305600	140608000	26459668107
BTC_ijb_jcid_var117	520	520	520	8	8	33280	17305600	140608000	26386194906
BTC_ijb_jcid_var117	520	520	520	8	8	33280	17305600	140608000	26630578598
BTC_ijb_jcid_var117	520	520	520	8	8	33280	17305600	140608000	26369049019
BTC_ijb_jcid_var117	520	520	520	8	8	33280	17305600	140608000	26427050577
BTC_ijb_jcid_var117	552	552	552	8	8	35328	19501056	168196608	50348201926
BTC_ijb_jcid_var117	552	552	552	8	8	35328	19501056	168196608	50510305910
BTC_ijb_jcid_var117	552	552	552	8	8	35328	19501056	168196608	50337763541
BTC_ijb_jcid_var117	552	552	552	8	8	35328	19501056	168196608	50496719604
BTC_ijb_jcid_var117	552	552	552	8	8	35328	19501056	168196608	50330122391
BTC_ijb_jcid_var117	584	584	584	8	8	37376	21827584	199176704	64920646243
BTC_ijb_jcid_var117	584	584	584	8	8	37376	21827584	199176704	64952585438
BTC_ijb_jcid_var117	584	584	584	8	8	37376	21827584	199176704	64900523211
BTC_ijb_jcid_var117	584	584	584	8	8	37376	21827584	199176704	64902271190
BTC_ijb_jcid_var117	584	584	584	8	8	37376	21827584	199176704	64977062279
BTC_ijb_jcid_var117	616	616	616	8	8	39424	24285184	233744896	78658575137
BTC_ijb_jcid_var117	616	616	616	8	8	39424	24285184	233744896	78610391680
BTC_ijb_jcid_var117	616	616	616	8	8	39424	24285184	233744896	79001485370
BTC_ijb_jcid_var117	616	616	616	8	8	39424	24285184	233744896	78600166652
BTC_ijb_jcid_var117	616	616	616	8	8	39424	24285184	233744896	78646013778
BTC_ijb_jcid_var117	648	648	648	8	8	41472	26873856	272097792	91452323586
BTC_ijb_jcid_var117	648	648	648	8	8	41472	26873856	272097792	91207896478
BTC_ijb_jcid_var117	648	648	648	8	8	41472	26873856	272097792	91311802701
BTC_ijb_jcid_var117	648	648	648	8	8	41472	26873856	272097792	91228488413
BTC_ijb_jcid_var117	648	648	648	8	8	41472	26873856	272097792	91280724814


==> figures/data/ijb_jcid/meas/var118.dat <==
BTC_ijb_jcid_var118	8	8	8	8	8	512	4096	512	183396
BTC_ijb_jcid_var118	8	8	8	8	8	512	4096	512	156554
BTC_ijb_jcid_var118	8	8	8	8	8	512	4096	512	188484
BTC_ijb_jcid_var118	8	8	8	8	8	512	4096	512	152302
BTC_ijb_jcid_var118	8	8	8	8	8	512	4096	512	160811
BTC_ijb_jcid_var118	40	40	40	8	8	2560	102400	64000	9968613
BTC_ijb_jcid_var118	40	40	40	8	8	2560	102400	64000	10012616
BTC_ijb_jcid_var118	40	40	40	8	8	2560	102400	64000	10022199
BTC_ijb_jcid_var118	40	40	40	8	8	2560	102400	64000	9918901
BTC_ijb_jcid_var118	40	40	40	8	8	2560	102400	64000	10010856
BTC_ijb_jcid_var118	72	72	72	8	8	4608	331776	373248	61182165
BTC_ijb_jcid_var118	72	72	72	8	8	4608	331776	373248	61355800
BTC_ijb_jcid_var118	72	72	72	8	8	4608	331776	373248	60986812
BTC_ijb_jcid_var118	72	72	72	8	8	4608	331776	373248	61113911
BTC_ijb_jcid_var118	72	72	72	8	8	4608	331776	373248	61166868
BTC_ijb_jcid_var118	104	104	104	8	8	6656	692224	1124864	198598282
BTC_ijb_jcid_var118	104	104	104	8	8	6656	692224	1124864	197665197
BTC_ijb_jcid_var118	104	104	104	8	8	6656	692224	1124864	197582441
BTC_ijb_jcid_var118	104	104	104	8	8	6656	692224	1124864	197194579
BTC_ijb_jcid_var118	104	104	104	8	8	6656	692224	1124864	197147047
BTC_ijb_jcid_var118	136	136	136	8	8	8704	1183744	2515456	444772658
BTC_ijb_jcid_var118	136	136	136	8	8	8704	1183744	2515456	444483601
BTC_ijb_jcid_var118	136	136	136	8	8	8704	1183744	2515456	443864369
BTC_ijb_jcid_var118	136	136	136	8	8	8704	1183744	2515456	453662633
BTC_ijb_jcid_var118	136	136	136	8	8	8704	1183744	2515456	444569875
BTC_ijb_jcid_var118	168	168	168	8	8	10752	1806336	4741632	843086866
BTC_ijb_jcid_var118	168	168	168	8	8	10752	1806336	4741632	843958214
BTC_ijb_jcid_var118	168	168	168	8	8	10752	1806336	4741632	845494254
BTC_ijb_jcid_var118	168	168	168	8	8	10752	1806336	4741632	844731639
BTC_ijb_jcid_var118	168	168	168	8	8	10752	1806336	4741632	844375292
BTC_ijb_jcid_var118	200	200	200	8	8	12800	2560000	8000000	1545320560
BTC_ijb_jcid_var118	200	200	200	8	8	12800	2560000	8000000	1541791545
BTC_ijb_jcid_var118	200	200	200	8	8	12800	2560000	8000000	1543566260
BTC_ijb_jcid_var118	200	200	200	8	8	12800	2560000	8000000	1541806719
BTC_ijb_jcid_var118	200	200	200	8	8	12800	2560000	8000000	1542400057
BTC_ijb_jcid_var118	232	232	232	8	8	14848	3444736	12487168	2460710175
BTC_ijb_jcid_var118	232	232	232	8	8	14848	3444736	12487168	2451696667
BTC_ijb_jcid_var118	232	232	232	8	8	14848	3444736	12487168	2464631039
BTC_ijb_jcid_var118	232	232	232	8	8	14848	3444736	12487168	2459801860
BTC_ijb_jcid_var118	232	232	232	8	8	14848	3444736	12487168	2452701085
BTC_ijb_jcid_var118	264	264	264	8	8	16896	4460544	18399744	3636113849
BTC_ijb_jcid_var118	264	264	264	8	8	16896	4460544	18399744	3610538132
BTC_ijb_jcid_var118	264	264	264	8	8	16896	4460544	18399744	3609851137
BTC_ijb_jcid_var118	264	264	264	8	8	16896	4460544	18399744	3610377954
BTC_ijb_jcid_var118	264	264	264	8	8	16896	4460544	18399744	3625635039
BTC_ijb_jcid_var118	296	296	296	8	8	18944	5607424	25934336	5147708527
BTC_ijb_jcid_var118	296	296	296	8	8	18944	5607424	25934336	5135519900
BTC_ijb_jcid_var118	296	296	296	8	8	18944	5607424	25934336	5129315138
BTC_ijb_jcid_var118	296	296	296	8	8	18944	5607424	25934336	5129649470
BTC_ijb_jcid_var118	296	296	296	8	8	18944	5607424	25934336	5118101200
BTC_ijb_jcid_var118	328	328	328	8	8	20992	6885376	35287552	6974647988
BTC_ijb_jcid_var118	328	328	328	8	8	20992	6885376	35287552	6949510058
BTC_ijb_jcid_var118	328	328	328	8	8	20992	6885376	35287552	6947105738
BTC_ijb_jcid_var118	328	328	328	8	8	20992	6885376	35287552	7002057779
BTC_ijb_jcid_var118	328	328	328	8	8	20992	6885376	35287552	6967652439
BTC_ijb_jcid_var118	360	360	360	8	8	23040	8294400	46656000	9298907941
BTC_ijb_jcid_var118	360	360	360	8	8	23040	8294400	46656000	9292491221
BTC_ijb_jcid_var118	360	360	360	8	8	23040	8294400	46656000	9279117642
BTC_ijb_jcid_var118	360	360	360	8	8	23040	8294400	46656000	9292207655
BTC_ijb_jcid_var118	360	360	360	8	8	23040	8294400	46656000	9316755181
BTC_ijb_jcid_var118	392	392	392	8	8	25088	9834496	60236288	12529484467
BTC_ijb_jcid_var118	392	392	392	8	8	25088	9834496	60236288	12480407760
BTC_ijb_jcid_var118	392	392	392	8	8	25088	9834496	60236288	12492266727
BTC_ijb_jcid_var118	392	392	392	8	8	25088	9834496	60236288	12557453962
BTC_ijb_jcid_var118	392	392	392	8	8	25088	9834496	60236288	12491298609
BTC_ijb_jcid_var118	424	424	424	8	8	27136	11505664	76225024	16099224929
BTC_ijb_jcid_var118	424	424	424	8	8	27136	11505664	76225024	16128994931
BTC_ijb_jcid_var118	424	424	424	8	8	27136	11505664	76225024	16335495269
BTC_ijb_jcid_var118	424	424	424	8	8	27136	11505664	76225024	16104337200
BTC_ijb_jcid_var118	424	424	424	8	8	27136	11505664	76225024	16121918304
BTC_ijb_jcid_var118	456	456	456	8	8	29184	13307904	94818816	20265709576
BTC_ijb_jcid_var118	456	456	456	8	8	29184	13307904	94818816	20265826995
BTC_ijb_jcid_var118	456	456	456	8	8	29184	13307904	94818816	20230113879
BTC_ijb_jcid_var118	456	456	456	8	8	29184	13307904	94818816	20269181667
BTC_ijb_jcid_var118	456	456	456	8	8	29184	13307904	94818816	20230611430
BTC_ijb_jcid_var118	488	488	488	8	8	31232	15241216	116214272	25308472066
BTC_ijb_jcid_var118	488	488	488	8	8	31232	15241216	116214272	25285676497
BTC_ijb_jcid_var118	488	488	488	8	8	31232	15241216	116214272	25287190239
BTC_ijb_jcid_var118	488	488	488	8	8	31232	15241216	116214272	25349712873
BTC_ijb_jcid_var118	488	488	488	8	8	31232	15241216	116214272	25272136206
BTC_ijb_jcid_var118	520	520	520	8	8	33280	17305600	140608000	31611963481
BTC_ijb_jcid_var118	520	520	520	8	8	33280	17305600	140608000	31613916339
BTC_ijb_jcid_var118	520	520	520	8	8	33280	17305600	140608000	31548478462
BTC_ijb_jcid_var118	520	520	520	8	8	33280	17305600	140608000	31588223822
BTC_ijb_jcid_var118	520	520	520	8	8	33280	17305600	140608000	31605307032
BTC_ijb_jcid_var118	552	552	552	8	8	35328	19501056	168196608	44424676803
BTC_ijb_jcid_var118	552	552	552	8	8	35328	19501056	168196608	44465456354
BTC_ijb_jcid_var118	552	552	552	8	8	35328	19501056	168196608	44708621045
BTC_ijb_jcid_var118	552	552	552	8	8	35328	19501056	168196608	44704855079
BTC_ijb_jcid_var118	552	552	552	8	8	35328	19501056	168196608	44673835435
BTC_ijb_jcid_var118	584	584	584	8	8	37376	21827584	199176704	58032616778
BTC_ijb_jcid_var118	584	584	584	8	8	37376	21827584	199176704	57885903173
BTC_ijb_jcid_var118	584	584	584	8	8	37376	21827584	199176704	57944110190
BTC_ijb_jcid_var118	584	584	584	8	8	37376	21827584	199176704	58087898179
BTC_ijb_jcid_var118	584	584	584	8	8	37376	21827584	199176704	57932309410
BTC_ijb_jcid_var118	616	616	616	8	8	39424	24285184	233744896	74241599901
BTC_ijb_jcid_var118	616	616	616	8	8	39424	24285184	233744896	74219522720
BTC_ijb_jcid_var118	616	616	616	8	8	39424	24285184	233744896	74065084586
BTC_ijb_jcid_var118	616	616	616	8	8	39424	24285184	233744896	74290677366
BTC_ijb_jcid_var118	616	616	616	8	8	39424	24285184	233744896	74477185080
BTC_ijb_jcid_var118	648	648	648	8	8	41472	26873856	272097792	88143199520
BTC_ijb_jcid_var118	648	648	648	8	8	41472	26873856	272097792	87686154948
BTC_ijb_jcid_var118	648	648	648	8	8	41472	26873856	272097792	88126983516
BTC_ijb_jcid_var118	648	648	648	8	8	41472	26873856	272097792	87758204172
BTC_ijb_jcid_var118	648	648	648	8	8	41472	26873856	272097792	88368302680


==> figures/data/ijb_jcid/meas/var119.dat <==
BTC_ijb_jcid_var119	8	8	8	8	8	512	4096	512	188848
BTC_ijb_jcid_var119	8	8	8	8	8	512	4096	512	162970
BTC_ijb_jcid_var119	8	8	8	8	8	512	4096	512	162951
BTC_ijb_jcid_var119	8	8	8	8	8	512	4096	512	162858
BTC_ijb_jcid_var119	8	8	8	8	8	512	4096	512	163026
BTC_ijb_jcid_var119	40	40	40	8	8	2560	102400	64000	14841587
BTC_ijb_jcid_var119	40	40	40	8	8	2560	102400	64000	12660004
BTC_ijb_jcid_var119	40	40	40	8	8	2560	102400	64000	12663802
BTC_ijb_jcid_var119	40	40	40	8	8	2560	102400	64000	12632013
BTC_ijb_jcid_var119	40	40	40	8	8	2560	102400	64000	12633460
BTC_ijb_jcid_var119	72	72	72	8	8	4608	331776	373248	81117683
BTC_ijb_jcid_var119	72	72	72	8	8	4608	331776	373248	74565164
BTC_ijb_jcid_var119	72	72	72	8	8	4608	331776	373248	74564181
BTC_ijb_jcid_var119	72	72	72	8	8	4608	331776	373248	74614841
BTC_ijb_jcid_var119	72	72	72	8	8	4608	331776	373248	74773568
BTC_ijb_jcid_var119	104	104	104	8	8	6656	692224	1124864	236078117
BTC_ijb_jcid_var119	104	104	104	8	8	6656	692224	1124864	231649758
BTC_ijb_jcid_var119	104	104	104	8	8	6656	692224	1124864	231846602
BTC_ijb_jcid_var119	104	104	104	8	8	6656	692224	1124864	231750956
BTC_ijb_jcid_var119	104	104	104	8	8	6656	692224	1124864	232265773
BTC_ijb_jcid_var119	136	136	136	8	8	8704	1183744	2515456	712398960
BTC_ijb_jcid_var119	136	136	136	8	8	8704	1183744	2515456	713175577
BTC_ijb_jcid_var119	136	136	136	8	8	8704	1183744	2515456	711632589
BTC_ijb_jcid_var119	136	136	136	8	8	8704	1183744	2515456	712919841
BTC_ijb_jcid_var119	136	136	136	8	8	8704	1183744	2515456	714967725
BTC_ijb_jcid_var119	168	168	168	8	8	10752	1806336	4741632	1744491747
BTC_ijb_jcid_var119	168	168	168	8	8	10752	1806336	4741632	1747509005
BTC_ijb_jcid_var119	168	168	168	8	8	10752	1806336	4741632	1770320297
BTC_ijb_jcid_var119	168	168	168	8	8	10752	1806336	4741632	1758838303
BTC_ijb_jcid_var119	168	168	168	8	8	10752	1806336	4741632	1748090963
BTC_ijb_jcid_var119	200	200	200	8	8	12800	2560000	8000000	2734124191
BTC_ijb_jcid_var119	200	200	200	8	8	12800	2560000	8000000	2726375478
BTC_ijb_jcid_var119	200	200	200	8	8	12800	2560000	8000000	2740433864
BTC_ijb_jcid_var119	200	200	200	8	8	12800	2560000	8000000	2730367167
BTC_ijb_jcid_var119	200	200	200	8	8	12800	2560000	8000000	2730887746
BTC_ijb_jcid_var119	232	232	232	8	8	14848	3444736	12487168	3650816882
BTC_ijb_jcid_var119	232	232	232	8	8	14848	3444736	12487168	3649000494
BTC_ijb_jcid_var119	232	232	232	8	8	14848	3444736	12487168	3658021335
BTC_ijb_jcid_var119	232	232	232	8	8	14848	3444736	12487168	3650454690
BTC_ijb_jcid_var119	232	232	232	8	8	14848	3444736	12487168	3656650512
BTC_ijb_jcid_var119	264	264	264	8	8	16896	4460544	18399744	4828006998
BTC_ijb_jcid_var119	264	264	264	8	8	16896	4460544	18399744	4851882149
BTC_ijb_jcid_var119	264	264	264	8	8	16896	4460544	18399744	4819186051
BTC_ijb_jcid_var119	264	264	264	8	8	16896	4460544	18399744	4799417336
BTC_ijb_jcid_var119	264	264	264	8	8	16896	4460544	18399744	4806603038
BTC_ijb_jcid_var119	296	296	296	8	8	18944	5607424	25934336	6450966430
BTC_ijb_jcid_var119	296	296	296	8	8	18944	5607424	25934336	6459110878
BTC_ijb_jcid_var119	296	296	296	8	8	18944	5607424	25934336	6459717441
BTC_ijb_jcid_var119	296	296	296	8	8	18944	5607424	25934336	6481670792
BTC_ijb_jcid_var119	296	296	296	8	8	18944	5607424	25934336	6471657693
BTC_ijb_jcid_var119	328	328	328	8	8	20992	6885376	35287552	8710484138
BTC_ijb_jcid_var119	328	328	328	8	8	20992	6885376	35287552	8667293339
BTC_ijb_jcid_var119	328	328	328	8	8	20992	6885376	35287552	8686501156
BTC_ijb_jcid_var119	328	328	328	8	8	20992	6885376	35287552	8708395341
BTC_ijb_jcid_var119	328	328	328	8	8	20992	6885376	35287552	8724109188
BTC_ijb_jcid_var119	360	360	360	8	8	23040	8294400	46656000	11841889363
BTC_ijb_jcid_var119	360	360	360	8	8	23040	8294400	46656000	11835857015
BTC_ijb_jcid_var119	360	360	360	8	8	23040	8294400	46656000	11872230505
BTC_ijb_jcid_var119	360	360	360	8	8	23040	8294400	46656000	11849131566
BTC_ijb_jcid_var119	360	360	360	8	8	23040	8294400	46656000	11843071682
BTC_ijb_jcid_var119	392	392	392	8	8	25088	9834496	60236288	15473321127
BTC_ijb_jcid_var119	392	392	392	8	8	25088	9834496	60236288	15226424873
BTC_ijb_jcid_var119	392	392	392	8	8	25088	9834496	60236288	15189621384
BTC_ijb_jcid_var119	392	392	392	8	8	25088	9834496	60236288	15203051074
BTC_ijb_jcid_var119	392	392	392	8	8	25088	9834496	60236288	15228413097
BTC_ijb_jcid_var119	424	424	424	8	8	27136	11505664	76225024	19741102774
BTC_ijb_jcid_var119	424	424	424	8	8	27136	11505664	76225024	19781196733
BTC_ijb_jcid_var119	424	424	424	8	8	27136	11505664	76225024	19740867424
BTC_ijb_jcid_var119	424	424	424	8	8	27136	11505664	76225024	19776231310
BTC_ijb_jcid_var119	424	424	424	8	8	27136	11505664	76225024	19741449367
BTC_ijb_jcid_var119	456	456	456	8	8	29184	13307904	94818816	25272359996
BTC_ijb_jcid_var119	456	456	456	8	8	29184	13307904	94818816	25203360952
BTC_ijb_jcid_var119	456	456	456	8	8	29184	13307904	94818816	25279134598
BTC_ijb_jcid_var119	456	456	456	8	8	29184	13307904	94818816	25261673167
BTC_ijb_jcid_var119	456	456	456	8	8	29184	13307904	94818816	25210854937
BTC_ijb_jcid_var119	488	488	488	8	8	31232	15241216	116214272	31489458317
BTC_ijb_jcid_var119	488	488	488	8	8	31232	15241216	116214272	31472465276
BTC_ijb_jcid_var119	488	488	488	8	8	31232	15241216	116214272	31445831605
BTC_ijb_jcid_var119	488	488	488	8	8	31232	15241216	116214272	31511629816
BTC_ijb_jcid_var119	488	488	488	8	8	31232	15241216	116214272	31487706952
BTC_ijb_jcid_var119	520	520	520	8	8	33280	17305600	140608000	42783478027
BTC_ijb_jcid_var119	520	520	520	8	8	33280	17305600	140608000	42750190968
BTC_ijb_jcid_var119	520	520	520	8	8	33280	17305600	140608000	42779908503
BTC_ijb_jcid_var119	520	520	520	8	8	33280	17305600	140608000	42828605141
BTC_ijb_jcid_var119	520	520	520	8	8	33280	17305600	140608000	42742786150
BTC_ijb_jcid_var119	552	552	552	8	8	35328	19501056	168196608	61453281217
BTC_ijb_jcid_var119	552	552	552	8	8	35328	19501056	168196608	61573048581
BTC_ijb_jcid_var119	552	552	552	8	8	35328	19501056	168196608	61799694917
BTC_ijb_jcid_var119	552	552	552	8	8	35328	19501056	168196608	61571646241
BTC_ijb_jcid_var119	552	552	552	8	8	35328	19501056	168196608	61482544262
BTC_ijb_jcid_var119	584	584	584	8	8	37376	21827584	199176704	76438856701
BTC_ijb_jcid_var119	584	584	584	8	8	37376	21827584	199176704	76272212321
BTC_ijb_jcid_var119	584	584	584	8	8	37376	21827584	199176704	76417393058
BTC_ijb_jcid_var119	584	584	584	8	8	37376	21827584	199176704	76222255486
BTC_ijb_jcid_var119	584	584	584	8	8	37376	21827584	199176704	76377821442
BTC_ijb_jcid_var119	616	616	616	8	8	39424	24285184	233744896	90461724354
BTC_ijb_jcid_var119	616	616	616	8	8	39424	24285184	233744896	90460106654
BTC_ijb_jcid_var119	616	616	616	8	8	39424	24285184	233744896	90503392500
BTC_ijb_jcid_var119	616	616	616	8	8	39424	24285184	233744896	90816911037
BTC_ijb_jcid_var119	616	616	616	8	8	39424	24285184	233744896	90487748764


==> figures/data/ijb_jcid/meas/var12.dat <==
BTC_ijb_jcid_var12	8	8	8	8	8	512	4096	512	152472
BTC_ijb_jcid_var12	8	8	8	8	8	512	4096	512	134008
BTC_ijb_jcid_var12	8	8	8	8	8	512	4096	512	143547
BTC_ijb_jcid_var12	8	8	8	8	8	512	4096	512	134085
BTC_ijb_jcid_var12	8	8	8	8	8	512	4096	512	133865
BTC_ijb_jcid_var12	40	40	40	8	8	2560	102400	64000	17232205
BTC_ijb_jcid_var12	40	40	40	8	8	2560	102400	64000	16782911
BTC_ijb_jcid_var12	40	40	40	8	8	2560	102400	64000	16735165
BTC_ijb_jcid_var12	40	40	40	8	8	2560	102400	64000	16736990
BTC_ijb_jcid_var12	40	40	40	8	8	2560	102400	64000	16731674
BTC_ijb_jcid_var12	72	72	72	8	8	4608	331776	373248	111972796
BTC_ijb_jcid_var12	72	72	72	8	8	4608	331776	373248	111369340
BTC_ijb_jcid_var12	72	72	72	8	8	4608	331776	373248	111122894
BTC_ijb_jcid_var12	72	72	72	8	8	4608	331776	373248	111649954
BTC_ijb_jcid_var12	72	72	72	8	8	4608	331776	373248	111704289
BTC_ijb_jcid_var12	104	104	104	8	8	6656	692224	1124864	336240881
BTC_ijb_jcid_var12	104	104	104	8	8	6656	692224	1124864	335726023
BTC_ijb_jcid_var12	104	104	104	8	8	6656	692224	1124864	335691418
BTC_ijb_jcid_var12	104	104	104	8	8	6656	692224	1124864	337007866
BTC_ijb_jcid_var12	104	104	104	8	8	6656	692224	1124864	338264942
BTC_ijb_jcid_var12	136	136	136	8	8	8704	1183744	2515456	764123798
BTC_ijb_jcid_var12	136	136	136	8	8	8704	1183744	2515456	755994316
BTC_ijb_jcid_var12	136	136	136	8	8	8704	1183744	2515456	754103780
BTC_ijb_jcid_var12	136	136	136	8	8	8704	1183744	2515456	754882905
BTC_ijb_jcid_var12	136	136	136	8	8	8704	1183744	2515456	755144423
BTC_ijb_jcid_var12	168	168	168	8	8	10752	1806336	4741632	1442146341
BTC_ijb_jcid_var12	168	168	168	8	8	10752	1806336	4741632	1428514238
BTC_ijb_jcid_var12	168	168	168	8	8	10752	1806336	4741632	1430063488
BTC_ijb_jcid_var12	168	168	168	8	8	10752	1806336	4741632	1428284779
BTC_ijb_jcid_var12	168	168	168	8	8	10752	1806336	4741632	1429785716
BTC_ijb_jcid_var12	200	200	200	8	8	12800	2560000	8000000	2407676177
BTC_ijb_jcid_var12	200	200	200	8	8	12800	2560000	8000000	2406326590
BTC_ijb_jcid_var12	200	200	200	8	8	12800	2560000	8000000	2406442314
BTC_ijb_jcid_var12	200	200	200	8	8	12800	2560000	8000000	2438187789
BTC_ijb_jcid_var12	200	200	200	8	8	12800	2560000	8000000	2445092925
BTC_ijb_jcid_var12	232	232	232	8	8	14848	3444736	12487168	3756324662
BTC_ijb_jcid_var12	232	232	232	8	8	14848	3444736	12487168	3757491680
BTC_ijb_jcid_var12	232	232	232	8	8	14848	3444736	12487168	3756504560
BTC_ijb_jcid_var12	232	232	232	8	8	14848	3444736	12487168	3756381182
BTC_ijb_jcid_var12	232	232	232	8	8	14848	3444736	12487168	3770763142
BTC_ijb_jcid_var12	264	264	264	8	8	16896	4460544	18399744	5557937934
BTC_ijb_jcid_var12	264	264	264	8	8	16896	4460544	18399744	5528647964
BTC_ijb_jcid_var12	264	264	264	8	8	16896	4460544	18399744	5515909043
BTC_ijb_jcid_var12	264	264	264	8	8	16896	4460544	18399744	5533089399
BTC_ijb_jcid_var12	264	264	264	8	8	16896	4460544	18399744	5494566731
BTC_ijb_jcid_var12	296	296	296	8	8	18944	5607424	25934336	7757130964
BTC_ijb_jcid_var12	296	296	296	8	8	18944	5607424	25934336	7757854710
BTC_ijb_jcid_var12	296	296	296	8	8	18944	5607424	25934336	7761109225
BTC_ijb_jcid_var12	296	296	296	8	8	18944	5607424	25934336	7751697271
BTC_ijb_jcid_var12	296	296	296	8	8	18944	5607424	25934336	7783344573
BTC_ijb_jcid_var12	328	328	328	8	8	20992	6885376	35287552	10545176715
BTC_ijb_jcid_var12	328	328	328	8	8	20992	6885376	35287552	10542965801
BTC_ijb_jcid_var12	328	328	328	8	8	20992	6885376	35287552	10869790447
BTC_ijb_jcid_var12	328	328	328	8	8	20992	6885376	35287552	10623700416
BTC_ijb_jcid_var12	328	328	328	8	8	20992	6885376	35287552	10600951816
BTC_ijb_jcid_var12	360	360	360	8	8	23040	8294400	46656000	14037506034
BTC_ijb_jcid_var12	360	360	360	8	8	23040	8294400	46656000	14043408332
BTC_ijb_jcid_var12	360	360	360	8	8	23040	8294400	46656000	14071235061
BTC_ijb_jcid_var12	360	360	360	8	8	23040	8294400	46656000	14046821827
BTC_ijb_jcid_var12	360	360	360	8	8	23040	8294400	46656000	14026468385
BTC_ijb_jcid_var12	392	392	392	8	8	25088	9834496	60236288	18143387842
BTC_ijb_jcid_var12	392	392	392	8	8	25088	9834496	60236288	18111234079
BTC_ijb_jcid_var12	392	392	392	8	8	25088	9834496	60236288	18112360441
BTC_ijb_jcid_var12	392	392	392	8	8	25088	9834496	60236288	18116808120
BTC_ijb_jcid_var12	392	392	392	8	8	25088	9834496	60236288	18135763312
BTC_ijb_jcid_var12	424	424	424	8	8	27136	11505664	76225024	22972853139
BTC_ijb_jcid_var12	424	424	424	8	8	27136	11505664	76225024	23004393885
BTC_ijb_jcid_var12	424	424	424	8	8	27136	11505664	76225024	22975672727
BTC_ijb_jcid_var12	424	424	424	8	8	27136	11505664	76225024	22988226843
BTC_ijb_jcid_var12	424	424	424	8	8	27136	11505664	76225024	22996470681
BTC_ijb_jcid_var12	456	456	456	8	8	29184	13307904	94818816	28748429671
BTC_ijb_jcid_var12	456	456	456	8	8	29184	13307904	94818816	28730837517
BTC_ijb_jcid_var12	456	456	456	8	8	29184	13307904	94818816	28699696999
BTC_ijb_jcid_var12	456	456	456	8	8	29184	13307904	94818816	28741018619
BTC_ijb_jcid_var12	456	456	456	8	8	29184	13307904	94818816	28735111555
BTC_ijb_jcid_var12	488	488	488	8	8	31232	15241216	116214272	35435608569
BTC_ijb_jcid_var12	488	488	488	8	8	31232	15241216	116214272	35279478462
BTC_ijb_jcid_var12	488	488	488	8	8	31232	15241216	116214272	35303837535
BTC_ijb_jcid_var12	488	488	488	8	8	31232	15241216	116214272	35296828451
BTC_ijb_jcid_var12	488	488	488	8	8	31232	15241216	116214272	35262322835
BTC_ijb_jcid_var12	520	520	520	8	8	33280	17305600	140608000	43236498079
BTC_ijb_jcid_var12	520	520	520	8	8	33280	17305600	140608000	43029493597
BTC_ijb_jcid_var12	520	520	520	8	8	33280	17305600	140608000	43006365024
BTC_ijb_jcid_var12	520	520	520	8	8	33280	17305600	140608000	42966449102
BTC_ijb_jcid_var12	520	520	520	8	8	33280	17305600	140608000	42956652103
BTC_ijb_jcid_var12	552	552	552	8	8	35328	19501056	168196608	53740314898
BTC_ijb_jcid_var12	552	552	552	8	8	35328	19501056	168196608	53304731822
BTC_ijb_jcid_var12	552	552	552	8	8	35328	19501056	168196608	53560090108
BTC_ijb_jcid_var12	552	552	552	8	8	35328	19501056	168196608	53584883128
BTC_ijb_jcid_var12	552	552	552	8	8	35328	19501056	168196608	53617861867
BTC_ijb_jcid_var12	584	584	584	8	8	37376	21827584	199176704	65083026076
BTC_ijb_jcid_var12	584	584	584	8	8	37376	21827584	199176704	65007718947
BTC_ijb_jcid_var12	584	584	584	8	8	37376	21827584	199176704	65012830882
BTC_ijb_jcid_var12	584	584	584	8	8	37376	21827584	199176704	64998209583
BTC_ijb_jcid_var12	584	584	584	8	8	37376	21827584	199176704	65005297181
BTC_ijb_jcid_var12	616	616	616	8	8	39424	24285184	233744896	76613308591
BTC_ijb_jcid_var12	616	616	616	8	8	39424	24285184	233744896	76555932273
BTC_ijb_jcid_var12	616	616	616	8	8	39424	24285184	233744896	76610417464
BTC_ijb_jcid_var12	616	616	616	8	8	39424	24285184	233744896	76967414356
BTC_ijb_jcid_var12	616	616	616	8	8	39424	24285184	233744896	76554345943
BTC_ijb_jcid_var12	648	648	648	8	8	41472	26873856	272097792	89590736673
BTC_ijb_jcid_var12	648	648	648	8	8	41472	26873856	272097792	89364249875
BTC_ijb_jcid_var12	648	648	648	8	8	41472	26873856	272097792	89427681326
BTC_ijb_jcid_var12	648	648	648	8	8	41472	26873856	272097792	89363377226
BTC_ijb_jcid_var12	648	648	648	8	8	41472	26873856	272097792	89423339783


==> figures/data/ijb_jcid/meas/var120.dat <==
BTC_ijb_jcid_var120	8	8	8	8	8	512	4096	512	175140
BTC_ijb_jcid_var120	8	8	8	8	8	512	4096	512	153552
BTC_ijb_jcid_var120	8	8	8	8	8	512	4096	512	153443
BTC_ijb_jcid_var120	8	8	8	8	8	512	4096	512	153493
BTC_ijb_jcid_var120	8	8	8	8	8	512	4096	512	153455
BTC_ijb_jcid_var120	40	40	40	8	8	2560	102400	64000	10359374
BTC_ijb_jcid_var120	40	40	40	8	8	2560	102400	64000	10196663
BTC_ijb_jcid_var120	40	40	40	8	8	2560	102400	64000	10285572
BTC_ijb_jcid_var120	40	40	40	8	8	2560	102400	64000	10278035
BTC_ijb_jcid_var120	40	40	40	8	8	2560	102400	64000	10230929
BTC_ijb_jcid_var120	72	72	72	8	8	4608	331776	373248	63947051
BTC_ijb_jcid_var120	72	72	72	8	8	4608	331776	373248	63771002
BTC_ijb_jcid_var120	72	72	72	8	8	4608	331776	373248	63713947
BTC_ijb_jcid_var120	72	72	72	8	8	4608	331776	373248	64265896
BTC_ijb_jcid_var120	72	72	72	8	8	4608	331776	373248	63749675
BTC_ijb_jcid_var120	104	104	104	8	8	6656	692224	1124864	229686473
BTC_ijb_jcid_var120	104	104	104	8	8	6656	692224	1124864	223181441
BTC_ijb_jcid_var120	104	104	104	8	8	6656	692224	1124864	223379277
BTC_ijb_jcid_var120	104	104	104	8	8	6656	692224	1124864	222947175
BTC_ijb_jcid_var120	104	104	104	8	8	6656	692224	1124864	223097518
BTC_ijb_jcid_var120	136	136	136	8	8	8704	1183744	2515456	499007248
BTC_ijb_jcid_var120	136	136	136	8	8	8704	1183744	2515456	497445313
BTC_ijb_jcid_var120	136	136	136	8	8	8704	1183744	2515456	496573606
BTC_ijb_jcid_var120	136	136	136	8	8	8704	1183744	2515456	498898727
BTC_ijb_jcid_var120	136	136	136	8	8	8704	1183744	2515456	496420910
BTC_ijb_jcid_var120	168	168	168	8	8	10752	1806336	4741632	1057263159
BTC_ijb_jcid_var120	168	168	168	8	8	10752	1806336	4741632	1056718525
BTC_ijb_jcid_var120	168	168	168	8	8	10752	1806336	4741632	1059457037
BTC_ijb_jcid_var120	168	168	168	8	8	10752	1806336	4741632	1056982351
BTC_ijb_jcid_var120	168	168	168	8	8	10752	1806336	4741632	1071280199
BTC_ijb_jcid_var120	200	200	200	8	8	12800	2560000	8000000	1780257372
BTC_ijb_jcid_var120	200	200	200	8	8	12800	2560000	8000000	1772277270
BTC_ijb_jcid_var120	200	200	200	8	8	12800	2560000	8000000	1785368991
BTC_ijb_jcid_var120	200	200	200	8	8	12800	2560000	8000000	1772123202
BTC_ijb_jcid_var120	200	200	200	8	8	12800	2560000	8000000	1772685731
BTC_ijb_jcid_var120	232	232	232	8	8	14848	3444736	12487168	2761295886
BTC_ijb_jcid_var120	232	232	232	8	8	14848	3444736	12487168	2757516107
BTC_ijb_jcid_var120	232	232	232	8	8	14848	3444736	12487168	2760647285
BTC_ijb_jcid_var120	232	232	232	8	8	14848	3444736	12487168	2762585166
BTC_ijb_jcid_var120	232	232	232	8	8	14848	3444736	12487168	2797323137
BTC_ijb_jcid_var120	264	264	264	8	8	16896	4460544	18399744	4087553969
BTC_ijb_jcid_var120	264	264	264	8	8	16896	4460544	18399744	4115730923
BTC_ijb_jcid_var120	264	264	264	8	8	16896	4460544	18399744	4086285196
BTC_ijb_jcid_var120	264	264	264	8	8	16896	4460544	18399744	4086095272
BTC_ijb_jcid_var120	264	264	264	8	8	16896	4460544	18399744	4101627684
BTC_ijb_jcid_var120	296	296	296	8	8	18944	5607424	25934336	5774389836
BTC_ijb_jcid_var120	296	296	296	8	8	18944	5607424	25934336	5780401698
BTC_ijb_jcid_var120	296	296	296	8	8	18944	5607424	25934336	5772393676
BTC_ijb_jcid_var120	296	296	296	8	8	18944	5607424	25934336	5812149877
BTC_ijb_jcid_var120	296	296	296	8	8	18944	5607424	25934336	5776381613
BTC_ijb_jcid_var120	328	328	328	8	8	20992	6885376	35287552	7917962815
BTC_ijb_jcid_var120	328	328	328	8	8	20992	6885376	35287552	7929018969
BTC_ijb_jcid_var120	328	328	328	8	8	20992	6885376	35287552	7929042446
BTC_ijb_jcid_var120	328	328	328	8	8	20992	6885376	35287552	7913362589
BTC_ijb_jcid_var120	328	328	328	8	8	20992	6885376	35287552	7957975847
BTC_ijb_jcid_var120	360	360	360	8	8	23040	8294400	46656000	10816350907
BTC_ijb_jcid_var120	360	360	360	8	8	23040	8294400	46656000	10830709926
BTC_ijb_jcid_var120	360	360	360	8	8	23040	8294400	46656000	10816325321
BTC_ijb_jcid_var120	360	360	360	8	8	23040	8294400	46656000	10853942158
BTC_ijb_jcid_var120	360	360	360	8	8	23040	8294400	46656000	10824897850
BTC_ijb_jcid_var120	392	392	392	8	8	25088	9834496	60236288	14419787225
BTC_ijb_jcid_var120	392	392	392	8	8	25088	9834496	60236288	14449709730
BTC_ijb_jcid_var120	392	392	392	8	8	25088	9834496	60236288	14455461972
BTC_ijb_jcid_var120	392	392	392	8	8	25088	9834496	60236288	14422970738
BTC_ijb_jcid_var120	392	392	392	8	8	25088	9834496	60236288	14450534479
BTC_ijb_jcid_var120	424	424	424	8	8	27136	11505664	76225024	18447373317
BTC_ijb_jcid_var120	424	424	424	8	8	27136	11505664	76225024	18451211076
BTC_ijb_jcid_var120	424	424	424	8	8	27136	11505664	76225024	18448851870
BTC_ijb_jcid_var120	424	424	424	8	8	27136	11505664	76225024	18452379351
BTC_ijb_jcid_var120	424	424	424	8	8	27136	11505664	76225024	18478674698
BTC_ijb_jcid_var120	456	456	456	8	8	29184	13307904	94818816	23077961925
BTC_ijb_jcid_var120	456	456	456	8	8	29184	13307904	94818816	23154106080
BTC_ijb_jcid_var120	456	456	456	8	8	29184	13307904	94818816	23020134088
BTC_ijb_jcid_var120	456	456	456	8	8	29184	13307904	94818816	22988568379
BTC_ijb_jcid_var120	456	456	456	8	8	29184	13307904	94818816	22985919893
BTC_ijb_jcid_var120	488	488	488	8	8	31232	15241216	116214272	29077893650
BTC_ijb_jcid_var120	488	488	488	8	8	31232	15241216	116214272	29117646192
BTC_ijb_jcid_var120	488	488	488	8	8	31232	15241216	116214272	29126019915
BTC_ijb_jcid_var120	488	488	488	8	8	31232	15241216	116214272	29089254298
BTC_ijb_jcid_var120	488	488	488	8	8	31232	15241216	116214272	29124173848
BTC_ijb_jcid_var120	520	520	520	8	8	33280	17305600	140608000	37290431724
BTC_ijb_jcid_var120	520	520	520	8	8	33280	17305600	140608000	36940296605
BTC_ijb_jcid_var120	520	520	520	8	8	33280	17305600	140608000	37256706974
BTC_ijb_jcid_var120	520	520	520	8	8	33280	17305600	140608000	36944679010
BTC_ijb_jcid_var120	520	520	520	8	8	33280	17305600	140608000	37179600485
BTC_ijb_jcid_var120	552	552	552	8	8	35328	19501056	168196608	56417783402
BTC_ijb_jcid_var120	552	552	552	8	8	35328	19501056	168196608	56224529312
BTC_ijb_jcid_var120	552	552	552	8	8	35328	19501056	168196608	56139803154
BTC_ijb_jcid_var120	552	552	552	8	8	35328	19501056	168196608	56245790655
BTC_ijb_jcid_var120	552	552	552	8	8	35328	19501056	168196608	56200668107
BTC_ijb_jcid_var120	584	584	584	8	8	37376	21827584	199176704	75351129339
BTC_ijb_jcid_var120	584	584	584	8	8	37376	21827584	199176704	75427815182
BTC_ijb_jcid_var120	584	584	584	8	8	37376	21827584	199176704	75086352140
BTC_ijb_jcid_var120	584	584	584	8	8	37376	21827584	199176704	75148629394
BTC_ijb_jcid_var120	584	584	584	8	8	37376	21827584	199176704	75114773695
BTC_ijb_jcid_var120	616	616	616	8	8	39424	24285184	233744896	89776666476
BTC_ijb_jcid_var120	616	616	616	8	8	39424	24285184	233744896	90022671088
BTC_ijb_jcid_var120	616	616	616	8	8	39424	24285184	233744896	90103319314
BTC_ijb_jcid_var120	616	616	616	8	8	39424	24285184	233744896	89959477873
BTC_ijb_jcid_var120	616	616	616	8	8	39424	24285184	233744896	90240280971
BTC_ijb_jcid_var120	648	648	648	8	8	41472	26873856	272097792	105732702065
BTC_ijb_jcid_var120	648	648	648	8	8	41472	26873856	272097792	105795293044
BTC_ijb_jcid_var120	648	648	648	8	8	41472	26873856	272097792	105706061860
BTC_ijb_jcid_var120	648	648	648	8	8	41472	26873856	272097792	105814416957
BTC_ijb_jcid_var120	648	648	648	8	8	41472	26873856	272097792	105744694484


==> figures/data/ijb_jcid/meas/var121.dat <==
BTC_ijb_jcid_var121	8	8	8	8	8	512	4096	512	295568
BTC_ijb_jcid_var121	8	8	8	8	8	512	4096	512	252264
BTC_ijb_jcid_var121	8	8	8	8	8	512	4096	512	250787
BTC_ijb_jcid_var121	8	8	8	8	8	512	4096	512	250889
BTC_ijb_jcid_var121	8	8	8	8	8	512	4096	512	260888
BTC_ijb_jcid_var121	40	40	40	8	8	2560	102400	64000	9702317
BTC_ijb_jcid_var121	40	40	40	8	8	2560	102400	64000	8736271
BTC_ijb_jcid_var121	40	40	40	8	8	2560	102400	64000	8738955
BTC_ijb_jcid_var121	40	40	40	8	8	2560	102400	64000	8648578
BTC_ijb_jcid_var121	40	40	40	8	8	2560	102400	64000	8812807
BTC_ijb_jcid_var121	72	72	72	8	8	4608	331776	373248	41024847
BTC_ijb_jcid_var121	72	72	72	8	8	4608	331776	373248	38187188
BTC_ijb_jcid_var121	72	72	72	8	8	4608	331776	373248	38253920
BTC_ijb_jcid_var121	72	72	72	8	8	4608	331776	373248	38226197
BTC_ijb_jcid_var121	72	72	72	8	8	4608	331776	373248	38261294
BTC_ijb_jcid_var121	104	104	104	8	8	6656	692224	1124864	104576594
BTC_ijb_jcid_var121	104	104	104	8	8	6656	692224	1124864	100425064
BTC_ijb_jcid_var121	104	104	104	8	8	6656	692224	1124864	100914859
BTC_ijb_jcid_var121	104	104	104	8	8	6656	692224	1124864	100598527
BTC_ijb_jcid_var121	104	104	104	8	8	6656	692224	1124864	100318743
BTC_ijb_jcid_var121	136	136	136	8	8	8704	1183744	2515456	210999423
BTC_ijb_jcid_var121	136	136	136	8	8	8704	1183744	2515456	215393065
BTC_ijb_jcid_var121	136	136	136	8	8	8704	1183744	2515456	215308280
BTC_ijb_jcid_var121	136	136	136	8	8	8704	1183744	2515456	215012498
BTC_ijb_jcid_var121	136	136	136	8	8	8704	1183744	2515456	214930296
BTC_ijb_jcid_var121	168	168	168	8	8	10752	1806336	4741632	375953436
BTC_ijb_jcid_var121	168	168	168	8	8	10752	1806336	4741632	378419163
BTC_ijb_jcid_var121	168	168	168	8	8	10752	1806336	4741632	378052095
BTC_ijb_jcid_var121	168	168	168	8	8	10752	1806336	4741632	378814476
BTC_ijb_jcid_var121	168	168	168	8	8	10752	1806336	4741632	377948639
BTC_ijb_jcid_var121	200	200	200	8	8	12800	2560000	8000000	604985479
BTC_ijb_jcid_var121	200	200	200	8	8	12800	2560000	8000000	604938292
BTC_ijb_jcid_var121	200	200	200	8	8	12800	2560000	8000000	606414132
BTC_ijb_jcid_var121	200	200	200	8	8	12800	2560000	8000000	605166828
BTC_ijb_jcid_var121	200	200	200	8	8	12800	2560000	8000000	606433187
BTC_ijb_jcid_var121	232	232	232	8	8	14848	3444736	12487168	916749139
BTC_ijb_jcid_var121	232	232	232	8	8	14848	3444736	12487168	905948649
BTC_ijb_jcid_var121	232	232	232	8	8	14848	3444736	12487168	906558685
BTC_ijb_jcid_var121	232	232	232	8	8	14848	3444736	12487168	906831184
BTC_ijb_jcid_var121	232	232	232	8	8	14848	3444736	12487168	905849840
BTC_ijb_jcid_var121	264	264	264	8	8	16896	4460544	18399744	1293770507
BTC_ijb_jcid_var121	264	264	264	8	8	16896	4460544	18399744	1291675961
BTC_ijb_jcid_var121	264	264	264	8	8	16896	4460544	18399744	1292927570
BTC_ijb_jcid_var121	264	264	264	8	8	16896	4460544	18399744	1292701853
BTC_ijb_jcid_var121	264	264	264	8	8	16896	4460544	18399744	1292361678
BTC_ijb_jcid_var121	296	296	296	8	8	18944	5607424	25934336	1774853884
BTC_ijb_jcid_var121	296	296	296	8	8	18944	5607424	25934336	1804335940
BTC_ijb_jcid_var121	296	296	296	8	8	18944	5607424	25934336	1785325442
BTC_ijb_jcid_var121	296	296	296	8	8	18944	5607424	25934336	1775317345
BTC_ijb_jcid_var121	296	296	296	8	8	18944	5607424	25934336	1773902374
BTC_ijb_jcid_var121	328	328	328	8	8	20992	6885376	35287552	2366221953
BTC_ijb_jcid_var121	328	328	328	8	8	20992	6885376	35287552	2364199389
BTC_ijb_jcid_var121	328	328	328	8	8	20992	6885376	35287552	2375635724
BTC_ijb_jcid_var121	328	328	328	8	8	20992	6885376	35287552	2365689881
BTC_ijb_jcid_var121	328	328	328	8	8	20992	6885376	35287552	2364711969
BTC_ijb_jcid_var121	360	360	360	8	8	23040	8294400	46656000	3070032131
BTC_ijb_jcid_var121	360	360	360	8	8	23040	8294400	46656000	3074286986
BTC_ijb_jcid_var121	360	360	360	8	8	23040	8294400	46656000	3068499093
BTC_ijb_jcid_var121	360	360	360	8	8	23040	8294400	46656000	3090653147
BTC_ijb_jcid_var121	360	360	360	8	8	23040	8294400	46656000	3068441809
BTC_ijb_jcid_var121	392	392	392	8	8	25088	9834496	60236288	3900601276
BTC_ijb_jcid_var121	392	392	392	8	8	25088	9834496	60236288	3902904298
BTC_ijb_jcid_var121	392	392	392	8	8	25088	9834496	60236288	3941573528
BTC_ijb_jcid_var121	392	392	392	8	8	25088	9834496	60236288	3900733184
BTC_ijb_jcid_var121	392	392	392	8	8	25088	9834496	60236288	3900417879
BTC_ijb_jcid_var121	424	424	424	8	8	27136	11505664	76225024	5045376828
BTC_ijb_jcid_var121	424	424	424	8	8	27136	11505664	76225024	5032267763
BTC_ijb_jcid_var121	424	424	424	8	8	27136	11505664	76225024	5037847058
BTC_ijb_jcid_var121	424	424	424	8	8	27136	11505664	76225024	5041316728
BTC_ijb_jcid_var121	424	424	424	8	8	27136	11505664	76225024	5032082169
BTC_ijb_jcid_var121	456	456	456	8	8	29184	13307904	94818816	6315475955
BTC_ijb_jcid_var121	456	456	456	8	8	29184	13307904	94818816	6337591714
BTC_ijb_jcid_var121	456	456	456	8	8	29184	13307904	94818816	6308428607
BTC_ijb_jcid_var121	456	456	456	8	8	29184	13307904	94818816	6306635742
BTC_ijb_jcid_var121	456	456	456	8	8	29184	13307904	94818816	6301307457
BTC_ijb_jcid_var121	488	488	488	8	8	31232	15241216	116214272	8052069834
BTC_ijb_jcid_var121	488	488	488	8	8	31232	15241216	116214272	8060876749
BTC_ijb_jcid_var121	488	488	488	8	8	31232	15241216	116214272	8045854473
BTC_ijb_jcid_var121	488	488	488	8	8	31232	15241216	116214272	8076208850
BTC_ijb_jcid_var121	488	488	488	8	8	31232	15241216	116214272	8029840526
BTC_ijb_jcid_var121	520	520	520	8	8	33280	17305600	140608000	10626630255
BTC_ijb_jcid_var121	520	520	520	8	8	33280	17305600	140608000	10644952740
BTC_ijb_jcid_var121	520	520	520	8	8	33280	17305600	140608000	10623696203
BTC_ijb_jcid_var121	520	520	520	8	8	33280	17305600	140608000	10655703853
BTC_ijb_jcid_var121	520	520	520	8	8	33280	17305600	140608000	10656271304
BTC_ijb_jcid_var121	552	552	552	8	8	35328	19501056	168196608	13521639139
BTC_ijb_jcid_var121	552	552	552	8	8	35328	19501056	168196608	13514785558
BTC_ijb_jcid_var121	552	552	552	8	8	35328	19501056	168196608	13497690515
BTC_ijb_jcid_var121	552	552	552	8	8	35328	19501056	168196608	13532333662
BTC_ijb_jcid_var121	552	552	552	8	8	35328	19501056	168196608	13493937844
BTC_ijb_jcid_var121	584	584	584	8	8	37376	21827584	199176704	16644405649
BTC_ijb_jcid_var121	584	584	584	8	8	37376	21827584	199176704	16637283473
BTC_ijb_jcid_var121	584	584	584	8	8	37376	21827584	199176704	16631905954
BTC_ijb_jcid_var121	584	584	584	8	8	37376	21827584	199176704	16630578585
BTC_ijb_jcid_var121	584	584	584	8	8	37376	21827584	199176704	16641466965
BTC_ijb_jcid_var121	616	616	616	8	8	39424	24285184	233744896	20336187120
BTC_ijb_jcid_var121	616	616	616	8	8	39424	24285184	233744896	20361746228
BTC_ijb_jcid_var121	616	616	616	8	8	39424	24285184	233744896	20320058547
BTC_ijb_jcid_var121	616	616	616	8	8	39424	24285184	233744896	20374709291
BTC_ijb_jcid_var121	616	616	616	8	8	39424	24285184	233744896	20350919456
BTC_ijb_jcid_var121	648	648	648	8	8	41472	26873856	272097792	24524180253
BTC_ijb_jcid_var121	648	648	648	8	8	41472	26873856	272097792	24369031102
BTC_ijb_jcid_var121	648	648	648	8	8	41472	26873856	272097792	24365425806
BTC_ijb_jcid_var121	648	648	648	8	8	41472	26873856	272097792	24503527157
BTC_ijb_jcid_var121	648	648	648	8	8	41472	26873856	272097792	24473195591
BTC_ijb_jcid_var121	680	680	680	8	8	43520	29593600	314432000	29044060600
BTC_ijb_jcid_var121	680	680	680	8	8	43520	29593600	314432000	29082967851
BTC_ijb_jcid_var121	680	680	680	8	8	43520	29593600	314432000	29355452828
BTC_ijb_jcid_var121	680	680	680	8	8	43520	29593600	314432000	29064864248
BTC_ijb_jcid_var121	680	680	680	8	8	43520	29593600	314432000	29083777840
BTC_ijb_jcid_var121	712	712	712	8	8	45568	32444416	360944128	34050006172
BTC_ijb_jcid_var121	712	712	712	8	8	45568	32444416	360944128	34088996777
BTC_ijb_jcid_var121	712	712	712	8	8	45568	32444416	360944128	34078489337
BTC_ijb_jcid_var121	712	712	712	8	8	45568	32444416	360944128	34079645923
BTC_ijb_jcid_var121	712	712	712	8	8	45568	32444416	360944128	34083193048
BTC_ijb_jcid_var121	744	744	744	8	8	47616	35426304	411830784	39744049283
BTC_ijb_jcid_var121	744	744	744	8	8	47616	35426304	411830784	39784600215
BTC_ijb_jcid_var121	744	744	744	8	8	47616	35426304	411830784	39584809643
BTC_ijb_jcid_var121	744	744	744	8	8	47616	35426304	411830784	39551594830
BTC_ijb_jcid_var121	744	744	744	8	8	47616	35426304	411830784	39539595402
BTC_ijb_jcid_var121	776	776	776	8	8	49664	38539264	467288576	45203118928
BTC_ijb_jcid_var121	776	776	776	8	8	49664	38539264	467288576	45160226135
BTC_ijb_jcid_var121	776	776	776	8	8	49664	38539264	467288576	45224573348
BTC_ijb_jcid_var121	776	776	776	8	8	49664	38539264	467288576	45147464292
BTC_ijb_jcid_var121	776	776	776	8	8	49664	38539264	467288576	45258993438
BTC_ijb_jcid_var121	808	808	808	8	8	51712	41783296	527514112	51592908728
BTC_ijb_jcid_var121	808	808	808	8	8	51712	41783296	527514112	51543621372
BTC_ijb_jcid_var121	808	808	808	8	8	51712	41783296	527514112	51552512996
BTC_ijb_jcid_var121	808	808	808	8	8	51712	41783296	527514112	51797107348
BTC_ijb_jcid_var121	808	808	808	8	8	51712	41783296	527514112	51547558356
BTC_ijb_jcid_var121	840	840	840	8	8	53760	45158400	592704000	58123196600
BTC_ijb_jcid_var121	840	840	840	8	8	53760	45158400	592704000	58107287115
BTC_ijb_jcid_var121	840	840	840	8	8	53760	45158400	592704000	58232100876
BTC_ijb_jcid_var121	840	840	840	8	8	53760	45158400	592704000	58090103503
BTC_ijb_jcid_var121	840	840	840	8	8	53760	45158400	592704000	58179945557
BTC_ijb_jcid_var121	872	872	872	8	8	55808	48664576	663054848	65225705207
BTC_ijb_jcid_var121	872	872	872	8	8	55808	48664576	663054848	65158763547
BTC_ijb_jcid_var121	872	872	872	8	8	55808	48664576	663054848	65176795880
BTC_ijb_jcid_var121	872	872	872	8	8	55808	48664576	663054848	65180704108
BTC_ijb_jcid_var121	872	872	872	8	8	55808	48664576	663054848	65152891095


==> figures/data/ijb_jcid/meas/var122.dat <==
BTC_ijb_jcid_var122	8	8	8	8	8	512	4096	512	300903
BTC_ijb_jcid_var122	8	8	8	8	8	512	4096	512	255151
BTC_ijb_jcid_var122	8	8	8	8	8	512	4096	512	254501
BTC_ijb_jcid_var122	8	8	8	8	8	512	4096	512	254579
BTC_ijb_jcid_var122	8	8	8	8	8	512	4096	512	254647
BTC_ijb_jcid_var122	40	40	40	8	8	2560	102400	64000	9997537
BTC_ijb_jcid_var122	40	40	40	8	8	2560	102400	64000	9047341
BTC_ijb_jcid_var122	40	40	40	8	8	2560	102400	64000	8863776
BTC_ijb_jcid_var122	40	40	40	8	8	2560	102400	64000	9071427
BTC_ijb_jcid_var122	40	40	40	8	8	2560	102400	64000	8909497
BTC_ijb_jcid_var122	72	72	72	8	8	4608	331776	373248	43195228
BTC_ijb_jcid_var122	72	72	72	8	8	4608	331776	373248	40056379
BTC_ijb_jcid_var122	72	72	72	8	8	4608	331776	373248	40118643
BTC_ijb_jcid_var122	72	72	72	8	8	4608	331776	373248	40101158
BTC_ijb_jcid_var122	72	72	72	8	8	4608	331776	373248	40329927
BTC_ijb_jcid_var122	104	104	104	8	8	6656	692224	1124864	108349712
BTC_ijb_jcid_var122	104	104	104	8	8	6656	692224	1124864	104460188
BTC_ijb_jcid_var122	104	104	104	8	8	6656	692224	1124864	104302974
BTC_ijb_jcid_var122	104	104	104	8	8	6656	692224	1124864	104275339
BTC_ijb_jcid_var122	104	104	104	8	8	6656	692224	1124864	104117434
BTC_ijb_jcid_var122	136	136	136	8	8	8704	1183744	2515456	216767479
BTC_ijb_jcid_var122	136	136	136	8	8	8704	1183744	2515456	219677133
BTC_ijb_jcid_var122	136	136	136	8	8	8704	1183744	2515456	220239423
BTC_ijb_jcid_var122	136	136	136	8	8	8704	1183744	2515456	220141481
BTC_ijb_jcid_var122	136	136	136	8	8	8704	1183744	2515456	219103920
BTC_ijb_jcid_var122	168	168	168	8	8	10752	1806336	4741632	387071903
BTC_ijb_jcid_var122	168	168	168	8	8	10752	1806336	4741632	391157495
BTC_ijb_jcid_var122	168	168	168	8	8	10752	1806336	4741632	390614728
BTC_ijb_jcid_var122	168	168	168	8	8	10752	1806336	4741632	389861105
BTC_ijb_jcid_var122	168	168	168	8	8	10752	1806336	4741632	389255079
BTC_ijb_jcid_var122	200	200	200	8	8	12800	2560000	8000000	622267663
BTC_ijb_jcid_var122	200	200	200	8	8	12800	2560000	8000000	622922975
BTC_ijb_jcid_var122	200	200	200	8	8	12800	2560000	8000000	624012977
BTC_ijb_jcid_var122	200	200	200	8	8	12800	2560000	8000000	624048193
BTC_ijb_jcid_var122	200	200	200	8	8	12800	2560000	8000000	622516680
BTC_ijb_jcid_var122	232	232	232	8	8	14848	3444736	12487168	930827283
BTC_ijb_jcid_var122	232	232	232	8	8	14848	3444736	12487168	931704110
BTC_ijb_jcid_var122	232	232	232	8	8	14848	3444736	12487168	931688871
BTC_ijb_jcid_var122	232	232	232	8	8	14848	3444736	12487168	933424520
BTC_ijb_jcid_var122	232	232	232	8	8	14848	3444736	12487168	952445518
BTC_ijb_jcid_var122	264	264	264	8	8	16896	4460544	18399744	1333590020
BTC_ijb_jcid_var122	264	264	264	8	8	16896	4460544	18399744	1334268351
BTC_ijb_jcid_var122	264	264	264	8	8	16896	4460544	18399744	1343561178
BTC_ijb_jcid_var122	264	264	264	8	8	16896	4460544	18399744	1338723381
BTC_ijb_jcid_var122	264	264	264	8	8	16896	4460544	18399744	1335716237
BTC_ijb_jcid_var122	296	296	296	8	8	18944	5607424	25934336	1828771955
BTC_ijb_jcid_var122	296	296	296	8	8	18944	5607424	25934336	1836516257
BTC_ijb_jcid_var122	296	296	296	8	8	18944	5607424	25934336	1831734121
BTC_ijb_jcid_var122	296	296	296	8	8	18944	5607424	25934336	1830764688
BTC_ijb_jcid_var122	296	296	296	8	8	18944	5607424	25934336	1829336617
BTC_ijb_jcid_var122	328	328	328	8	8	20992	6885376	35287552	2452629564
BTC_ijb_jcid_var122	328	328	328	8	8	20992	6885376	35287552	2475725038
BTC_ijb_jcid_var122	328	328	328	8	8	20992	6885376	35287552	2441074129
BTC_ijb_jcid_var122	328	328	328	8	8	20992	6885376	35287552	2439225890
BTC_ijb_jcid_var122	328	328	328	8	8	20992	6885376	35287552	2450769736
BTC_ijb_jcid_var122	360	360	360	8	8	23040	8294400	46656000	3169172627
BTC_ijb_jcid_var122	360	360	360	8	8	23040	8294400	46656000	3179634372
BTC_ijb_jcid_var122	360	360	360	8	8	23040	8294400	46656000	3170967417
BTC_ijb_jcid_var122	360	360	360	8	8	23040	8294400	46656000	3174784200
BTC_ijb_jcid_var122	360	360	360	8	8	23040	8294400	46656000	3189070180
BTC_ijb_jcid_var122	392	392	392	8	8	25088	9834496	60236288	4138627516
BTC_ijb_jcid_var122	392	392	392	8	8	25088	9834496	60236288	4130262226
BTC_ijb_jcid_var122	392	392	392	8	8	25088	9834496	60236288	4131529245
BTC_ijb_jcid_var122	392	392	392	8	8	25088	9834496	60236288	4122027053
BTC_ijb_jcid_var122	392	392	392	8	8	25088	9834496	60236288	4172527389
BTC_ijb_jcid_var122	424	424	424	8	8	27136	11505664	76225024	5246592475
BTC_ijb_jcid_var122	424	424	424	8	8	27136	11505664	76225024	5258575400
BTC_ijb_jcid_var122	424	424	424	8	8	27136	11505664	76225024	5246653235
BTC_ijb_jcid_var122	424	424	424	8	8	27136	11505664	76225024	5264355002
BTC_ijb_jcid_var122	424	424	424	8	8	27136	11505664	76225024	5248773193
BTC_ijb_jcid_var122	456	456	456	8	8	29184	13307904	94818816	6693679443
BTC_ijb_jcid_var122	456	456	456	8	8	29184	13307904	94818816	6677608221
BTC_ijb_jcid_var122	456	456	456	8	8	29184	13307904	94818816	6698520612
BTC_ijb_jcid_var122	456	456	456	8	8	29184	13307904	94818816	6686437470
BTC_ijb_jcid_var122	456	456	456	8	8	29184	13307904	94818816	6672395296
BTC_ijb_jcid_var122	488	488	488	8	8	31232	15241216	116214272	8372297765
BTC_ijb_jcid_var122	488	488	488	8	8	31232	15241216	116214272	8375109462
BTC_ijb_jcid_var122	488	488	488	8	8	31232	15241216	116214272	8409939312
BTC_ijb_jcid_var122	488	488	488	8	8	31232	15241216	116214272	8364043896
BTC_ijb_jcid_var122	488	488	488	8	8	31232	15241216	116214272	8358021180
BTC_ijb_jcid_var122	520	520	520	8	8	33280	17305600	140608000	10551209480
BTC_ijb_jcid_var122	520	520	520	8	8	33280	17305600	140608000	10519464002
BTC_ijb_jcid_var122	520	520	520	8	8	33280	17305600	140608000	10551878322
BTC_ijb_jcid_var122	520	520	520	8	8	33280	17305600	140608000	10546814254
BTC_ijb_jcid_var122	520	520	520	8	8	33280	17305600	140608000	10554744800
BTC_ijb_jcid_var122	552	552	552	8	8	35328	19501056	168196608	13835052899
BTC_ijb_jcid_var122	552	552	552	8	8	35328	19501056	168196608	13836481630
BTC_ijb_jcid_var122	552	552	552	8	8	35328	19501056	168196608	13823634163
BTC_ijb_jcid_var122	552	552	552	8	8	35328	19501056	168196608	13807204691
BTC_ijb_jcid_var122	552	552	552	8	8	35328	19501056	168196608	13814496235
BTC_ijb_jcid_var122	584	584	584	8	8	37376	21827584	199176704	17188092028
BTC_ijb_jcid_var122	584	584	584	8	8	37376	21827584	199176704	17205121105
BTC_ijb_jcid_var122	584	584	584	8	8	37376	21827584	199176704	17158444896
BTC_ijb_jcid_var122	584	584	584	8	8	37376	21827584	199176704	17168113134
BTC_ijb_jcid_var122	584	584	584	8	8	37376	21827584	199176704	17178910074
BTC_ijb_jcid_var122	616	616	616	8	8	39424	24285184	233744896	21139519657
BTC_ijb_jcid_var122	616	616	616	8	8	39424	24285184	233744896	21178046127
BTC_ijb_jcid_var122	616	616	616	8	8	39424	24285184	233744896	21371754086
BTC_ijb_jcid_var122	616	616	616	8	8	39424	24285184	233744896	21182831858
BTC_ijb_jcid_var122	616	616	616	8	8	39424	24285184	233744896	21168646566
BTC_ijb_jcid_var122	648	648	648	8	8	41472	26873856	272097792	25489722994
BTC_ijb_jcid_var122	648	648	648	8	8	41472	26873856	272097792	25495188050
BTC_ijb_jcid_var122	648	648	648	8	8	41472	26873856	272097792	25454147021
BTC_ijb_jcid_var122	648	648	648	8	8	41472	26873856	272097792	25495639213
BTC_ijb_jcid_var122	648	648	648	8	8	41472	26873856	272097792	25463548684
BTC_ijb_jcid_var122	680	680	680	8	8	43520	29593600	314432000	30200266992
BTC_ijb_jcid_var122	680	680	680	8	8	43520	29593600	314432000	30372566414
BTC_ijb_jcid_var122	680	680	680	8	8	43520	29593600	314432000	30221938289
BTC_ijb_jcid_var122	680	680	680	8	8	43520	29593600	314432000	30282489599
BTC_ijb_jcid_var122	680	680	680	8	8	43520	29593600	314432000	30199604630
BTC_ijb_jcid_var122	712	712	712	8	8	45568	32444416	360944128	35550227207
BTC_ijb_jcid_var122	712	712	712	8	8	45568	32444416	360944128	35579364237
BTC_ijb_jcid_var122	712	712	712	8	8	45568	32444416	360944128	35517452864
BTC_ijb_jcid_var122	712	712	712	8	8	45568	32444416	360944128	35546601362
BTC_ijb_jcid_var122	712	712	712	8	8	45568	32444416	360944128	35545209799
BTC_ijb_jcid_var122	744	744	744	8	8	47616	35426304	411830784	40700570269
BTC_ijb_jcid_var122	744	744	744	8	8	47616	35426304	411830784	40724348047
BTC_ijb_jcid_var122	744	744	744	8	8	47616	35426304	411830784	40707985898
BTC_ijb_jcid_var122	744	744	744	8	8	47616	35426304	411830784	40764836507
BTC_ijb_jcid_var122	744	744	744	8	8	47616	35426304	411830784	40706806386
BTC_ijb_jcid_var122	776	776	776	8	8	49664	38539264	467288576	46531702949
BTC_ijb_jcid_var122	776	776	776	8	8	49664	38539264	467288576	46522744293
BTC_ijb_jcid_var122	776	776	776	8	8	49664	38539264	467288576	46830845628
BTC_ijb_jcid_var122	776	776	776	8	8	49664	38539264	467288576	46538365832
BTC_ijb_jcid_var122	776	776	776	8	8	49664	38539264	467288576	46511022062
BTC_ijb_jcid_var122	808	808	808	8	8	51712	41783296	527514112	52877372171
BTC_ijb_jcid_var122	808	808	808	8	8	51712	41783296	527514112	52872440012
BTC_ijb_jcid_var122	808	808	808	8	8	51712	41783296	527514112	52945316172
BTC_ijb_jcid_var122	808	808	808	8	8	51712	41783296	527514112	52901469183
BTC_ijb_jcid_var122	808	808	808	8	8	51712	41783296	527514112	52858963706
BTC_ijb_jcid_var122	840	840	840	8	8	53760	45158400	592704000	59352155116
BTC_ijb_jcid_var122	840	840	840	8	8	53760	45158400	592704000	59311617609
BTC_ijb_jcid_var122	840	840	840	8	8	53760	45158400	592704000	59359382469
BTC_ijb_jcid_var122	840	840	840	8	8	53760	45158400	592704000	59353802682
BTC_ijb_jcid_var122	840	840	840	8	8	53760	45158400	592704000	59367715708
BTC_ijb_jcid_var122	872	872	872	8	8	55808	48664576	663054848	66429147484
BTC_ijb_jcid_var122	872	872	872	8	8	55808	48664576	663054848	66486599521
BTC_ijb_jcid_var122	872	872	872	8	8	55808	48664576	663054848	66668207601
BTC_ijb_jcid_var122	872	872	872	8	8	55808	48664576	663054848	66477079415
BTC_ijb_jcid_var122	872	872	872	8	8	55808	48664576	663054848	66413297468


==> figures/data/ijb_jcid/meas/var123.dat <==
BTC_ijb_jcid_var123	8	8	8	8	8	512	4096	512	308294
BTC_ijb_jcid_var123	8	8	8	8	8	512	4096	512	260924
BTC_ijb_jcid_var123	8	8	8	8	8	512	4096	512	304708
BTC_ijb_jcid_var123	8	8	8	8	8	512	4096	512	253997
BTC_ijb_jcid_var123	8	8	8	8	8	512	4096	512	253851
BTC_ijb_jcid_var123	40	40	40	8	8	2560	102400	64000	9019488
BTC_ijb_jcid_var123	40	40	40	8	8	2560	102400	64000	8779988
BTC_ijb_jcid_var123	40	40	40	8	8	2560	102400	64000	8836875
BTC_ijb_jcid_var123	40	40	40	8	8	2560	102400	64000	8717134
BTC_ijb_jcid_var123	40	40	40	8	8	2560	102400	64000	8769196
BTC_ijb_jcid_var123	72	72	72	8	8	4608	331776	373248	39074580
BTC_ijb_jcid_var123	72	72	72	8	8	4608	331776	373248	38045181
BTC_ijb_jcid_var123	72	72	72	8	8	4608	331776	373248	38080650
BTC_ijb_jcid_var123	72	72	72	8	8	4608	331776	373248	38441986
BTC_ijb_jcid_var123	72	72	72	8	8	4608	331776	373248	38130457
BTC_ijb_jcid_var123	104	104	104	8	8	6656	692224	1124864	104478469
BTC_ijb_jcid_var123	104	104	104	8	8	6656	692224	1124864	100639060
BTC_ijb_jcid_var123	104	104	104	8	8	6656	692224	1124864	100602727
BTC_ijb_jcid_var123	104	104	104	8	8	6656	692224	1124864	100620097
BTC_ijb_jcid_var123	104	104	104	8	8	6656	692224	1124864	100466028
BTC_ijb_jcid_var123	136	136	136	8	8	8704	1183744	2515456	207771025
BTC_ijb_jcid_var123	136	136	136	8	8	8704	1183744	2515456	209407455
BTC_ijb_jcid_var123	136	136	136	8	8	8704	1183744	2515456	210708924
BTC_ijb_jcid_var123	136	136	136	8	8	8704	1183744	2515456	210078136
BTC_ijb_jcid_var123	136	136	136	8	8	8704	1183744	2515456	210763837
BTC_ijb_jcid_var123	168	168	168	8	8	10752	1806336	4741632	369837683
BTC_ijb_jcid_var123	168	168	168	8	8	10752	1806336	4741632	371949090
BTC_ijb_jcid_var123	168	168	168	8	8	10752	1806336	4741632	375516613
BTC_ijb_jcid_var123	168	168	168	8	8	10752	1806336	4741632	371715387
BTC_ijb_jcid_var123	168	168	168	8	8	10752	1806336	4741632	371795793
BTC_ijb_jcid_var123	200	200	200	8	8	12800	2560000	8000000	595071692
BTC_ijb_jcid_var123	200	200	200	8	8	12800	2560000	8000000	596062675
BTC_ijb_jcid_var123	200	200	200	8	8	12800	2560000	8000000	596039008
BTC_ijb_jcid_var123	200	200	200	8	8	12800	2560000	8000000	595580645
BTC_ijb_jcid_var123	200	200	200	8	8	12800	2560000	8000000	603528536
BTC_ijb_jcid_var123	232	232	232	8	8	14848	3444736	12487168	895355938
BTC_ijb_jcid_var123	232	232	232	8	8	14848	3444736	12487168	897815507
BTC_ijb_jcid_var123	232	232	232	8	8	14848	3444736	12487168	893280214
BTC_ijb_jcid_var123	232	232	232	8	8	14848	3444736	12487168	893620423
BTC_ijb_jcid_var123	232	232	232	8	8	14848	3444736	12487168	896500998
BTC_ijb_jcid_var123	264	264	264	8	8	16896	4460544	18399744	1282262293
BTC_ijb_jcid_var123	264	264	264	8	8	16896	4460544	18399744	1283747435
BTC_ijb_jcid_var123	264	264	264	8	8	16896	4460544	18399744	1282630922
BTC_ijb_jcid_var123	264	264	264	8	8	16896	4460544	18399744	1282717959
BTC_ijb_jcid_var123	264	264	264	8	8	16896	4460544	18399744	1291736806
BTC_ijb_jcid_var123	296	296	296	8	8	18944	5607424	25934336	1774582485
BTC_ijb_jcid_var123	296	296	296	8	8	18944	5607424	25934336	1798561816
BTC_ijb_jcid_var123	296	296	296	8	8	18944	5607424	25934336	1773111066
BTC_ijb_jcid_var123	296	296	296	8	8	18944	5607424	25934336	1775653086
BTC_ijb_jcid_var123	296	296	296	8	8	18944	5607424	25934336	1771861448
BTC_ijb_jcid_var123	328	328	328	8	8	20992	6885376	35287552	2368775512
BTC_ijb_jcid_var123	328	328	328	8	8	20992	6885376	35287552	2372168901
BTC_ijb_jcid_var123	328	328	328	8	8	20992	6885376	35287552	2369308467
BTC_ijb_jcid_var123	328	328	328	8	8	20992	6885376	35287552	2369734655
BTC_ijb_jcid_var123	328	328	328	8	8	20992	6885376	35287552	2368066555
BTC_ijb_jcid_var123	360	360	360	8	8	23040	8294400	46656000	3097100674
BTC_ijb_jcid_var123	360	360	360	8	8	23040	8294400	46656000	3092812737
BTC_ijb_jcid_var123	360	360	360	8	8	23040	8294400	46656000	3092375129
BTC_ijb_jcid_var123	360	360	360	8	8	23040	8294400	46656000	3098294976
BTC_ijb_jcid_var123	360	360	360	8	8	23040	8294400	46656000	3106845435
BTC_ijb_jcid_var123	392	392	392	8	8	25088	9834496	60236288	3954898111
BTC_ijb_jcid_var123	392	392	392	8	8	25088	9834496	60236288	3953933725
BTC_ijb_jcid_var123	392	392	392	8	8	25088	9834496	60236288	3987143225
BTC_ijb_jcid_var123	392	392	392	8	8	25088	9834496	60236288	3944568898
BTC_ijb_jcid_var123	392	392	392	8	8	25088	9834496	60236288	3945231322
BTC_ijb_jcid_var123	424	424	424	8	8	27136	11505664	76225024	5069966767
BTC_ijb_jcid_var123	424	424	424	8	8	27136	11505664	76225024	5026260568
BTC_ijb_jcid_var123	424	424	424	8	8	27136	11505664	76225024	5036399377
BTC_ijb_jcid_var123	424	424	424	8	8	27136	11505664	76225024	5031961050
BTC_ijb_jcid_var123	424	424	424	8	8	27136	11505664	76225024	5022339009
BTC_ijb_jcid_var123	456	456	456	8	8	29184	13307904	94818816	6471893291
BTC_ijb_jcid_var123	456	456	456	8	8	29184	13307904	94818816	6438499196
BTC_ijb_jcid_var123	456	456	456	8	8	29184	13307904	94818816	6442011962
BTC_ijb_jcid_var123	456	456	456	8	8	29184	13307904	94818816	6471328404
BTC_ijb_jcid_var123	456	456	456	8	8	29184	13307904	94818816	6450110968
BTC_ijb_jcid_var123	488	488	488	8	8	31232	15241216	116214272	8211150021
BTC_ijb_jcid_var123	488	488	488	8	8	31232	15241216	116214272	8233505414
BTC_ijb_jcid_var123	488	488	488	8	8	31232	15241216	116214272	8265198741
BTC_ijb_jcid_var123	488	488	488	8	8	31232	15241216	116214272	8212908044
BTC_ijb_jcid_var123	488	488	488	8	8	31232	15241216	116214272	8468688584
BTC_ijb_jcid_var123	520	520	520	8	8	33280	17305600	140608000	10881431524
BTC_ijb_jcid_var123	520	520	520	8	8	33280	17305600	140608000	10919671469
BTC_ijb_jcid_var123	520	520	520	8	8	33280	17305600	140608000	10938270833
BTC_ijb_jcid_var123	520	520	520	8	8	33280	17305600	140608000	10889788551
BTC_ijb_jcid_var123	520	520	520	8	8	33280	17305600	140608000	10941115014
BTC_ijb_jcid_var123	552	552	552	8	8	35328	19501056	168196608	13892466326
BTC_ijb_jcid_var123	552	552	552	8	8	35328	19501056	168196608	13857266035
BTC_ijb_jcid_var123	552	552	552	8	8	35328	19501056	168196608	13885849797
BTC_ijb_jcid_var123	552	552	552	8	8	35328	19501056	168196608	13864872927
BTC_ijb_jcid_var123	552	552	552	8	8	35328	19501056	168196608	13837765184
BTC_ijb_jcid_var123	584	584	584	8	8	37376	21827584	199176704	17175594604
BTC_ijb_jcid_var123	584	584	584	8	8	37376	21827584	199176704	17186037084
BTC_ijb_jcid_var123	584	584	584	8	8	37376	21827584	199176704	17140530266
BTC_ijb_jcid_var123	584	584	584	8	8	37376	21827584	199176704	17188893674
BTC_ijb_jcid_var123	584	584	584	8	8	37376	21827584	199176704	17138843005
BTC_ijb_jcid_var123	616	616	616	8	8	39424	24285184	233744896	20754433337
BTC_ijb_jcid_var123	616	616	616	8	8	39424	24285184	233744896	20708152583
BTC_ijb_jcid_var123	616	616	616	8	8	39424	24285184	233744896	20721330917
BTC_ijb_jcid_var123	616	616	616	8	8	39424	24285184	233744896	20694039374
BTC_ijb_jcid_var123	616	616	616	8	8	39424	24285184	233744896	20709218030
BTC_ijb_jcid_var123	648	648	648	8	8	41472	26873856	272097792	24878404220
BTC_ijb_jcid_var123	648	648	648	8	8	41472	26873856	272097792	24869785793
BTC_ijb_jcid_var123	648	648	648	8	8	41472	26873856	272097792	24867957029
BTC_ijb_jcid_var123	648	648	648	8	8	41472	26873856	272097792	24875442645
BTC_ijb_jcid_var123	648	648	648	8	8	41472	26873856	272097792	24860935696
BTC_ijb_jcid_var123	680	680	680	8	8	43520	29593600	314432000	29563407648
BTC_ijb_jcid_var123	680	680	680	8	8	43520	29593600	314432000	29557481645
BTC_ijb_jcid_var123	680	680	680	8	8	43520	29593600	314432000	29524999703
BTC_ijb_jcid_var123	680	680	680	8	8	43520	29593600	314432000	29544911337
BTC_ijb_jcid_var123	680	680	680	8	8	43520	29593600	314432000	29526050105
BTC_ijb_jcid_var123	712	712	712	8	8	45568	32444416	360944128	34566102184
BTC_ijb_jcid_var123	712	712	712	8	8	45568	32444416	360944128	34606894750
BTC_ijb_jcid_var123	712	712	712	8	8	45568	32444416	360944128	34587830455
BTC_ijb_jcid_var123	712	712	712	8	8	45568	32444416	360944128	34656238481
BTC_ijb_jcid_var123	712	712	712	8	8	45568	32444416	360944128	34578604573
BTC_ijb_jcid_var123	744	744	744	8	8	47616	35426304	411830784	40152667452
BTC_ijb_jcid_var123	744	744	744	8	8	47616	35426304	411830784	40437031392
BTC_ijb_jcid_var123	744	744	744	8	8	47616	35426304	411830784	40071829800
BTC_ijb_jcid_var123	744	744	744	8	8	47616	35426304	411830784	39953361679
BTC_ijb_jcid_var123	744	744	744	8	8	47616	35426304	411830784	40080529332
BTC_ijb_jcid_var123	776	776	776	8	8	49664	38539264	467288576	46058299987
BTC_ijb_jcid_var123	776	776	776	8	8	49664	38539264	467288576	46049220616
BTC_ijb_jcid_var123	776	776	776	8	8	49664	38539264	467288576	46083657980
BTC_ijb_jcid_var123	776	776	776	8	8	49664	38539264	467288576	46049244220
BTC_ijb_jcid_var123	776	776	776	8	8	49664	38539264	467288576	46036574771
BTC_ijb_jcid_var123	808	808	808	8	8	51712	41783296	527514112	52236783812
BTC_ijb_jcid_var123	808	808	808	8	8	51712	41783296	527514112	51939347874
BTC_ijb_jcid_var123	808	808	808	8	8	51712	41783296	527514112	52044623132
BTC_ijb_jcid_var123	808	808	808	8	8	51712	41783296	527514112	51999971810
BTC_ijb_jcid_var123	808	808	808	8	8	51712	41783296	527514112	51970259311
BTC_ijb_jcid_var123	840	840	840	8	8	53760	45158400	592704000	58957233175
BTC_ijb_jcid_var123	840	840	840	8	8	53760	45158400	592704000	59065153946
BTC_ijb_jcid_var123	840	840	840	8	8	53760	45158400	592704000	58969035636
BTC_ijb_jcid_var123	840	840	840	8	8	53760	45158400	592704000	59272841245
BTC_ijb_jcid_var123	840	840	840	8	8	53760	45158400	592704000	58986357310
BTC_ijb_jcid_var123	872	872	872	8	8	55808	48664576	663054848	66159426934
BTC_ijb_jcid_var123	872	872	872	8	8	55808	48664576	663054848	66073997459
BTC_ijb_jcid_var123	872	872	872	8	8	55808	48664576	663054848	66146341190
BTC_ijb_jcid_var123	872	872	872	8	8	55808	48664576	663054848	66097592499
BTC_ijb_jcid_var123	872	872	872	8	8	55808	48664576	663054848	66143785079


==> figures/data/ijb_jcid/meas/var124.dat <==
BTC_ijb_jcid_var124	8	8	8	8	8	512	4096	512	292952
BTC_ijb_jcid_var124	8	8	8	8	8	512	4096	512	250522
BTC_ijb_jcid_var124	8	8	8	8	8	512	4096	512	250317
BTC_ijb_jcid_var124	8	8	8	8	8	512	4096	512	250815
BTC_ijb_jcid_var124	8	8	8	8	8	512	4096	512	251091
BTC_ijb_jcid_var124	40	40	40	8	8	2560	102400	64000	9146797
BTC_ijb_jcid_var124	40	40	40	8	8	2560	102400	64000	8626669
BTC_ijb_jcid_var124	40	40	40	8	8	2560	102400	64000	8861070
BTC_ijb_jcid_var124	40	40	40	8	8	2560	102400	64000	8620460
BTC_ijb_jcid_var124	40	40	40	8	8	2560	102400	64000	8714281
BTC_ijb_jcid_var124	72	72	72	8	8	4608	331776	373248	39899580
BTC_ijb_jcid_var124	72	72	72	8	8	4608	331776	373248	39082406
BTC_ijb_jcid_var124	72	72	72	8	8	4608	331776	373248	39009413
BTC_ijb_jcid_var124	72	72	72	8	8	4608	331776	373248	39064620
BTC_ijb_jcid_var124	72	72	72	8	8	4608	331776	373248	39384271
BTC_ijb_jcid_var124	104	104	104	8	8	6656	692224	1124864	104502785
BTC_ijb_jcid_var124	104	104	104	8	8	6656	692224	1124864	103729895
BTC_ijb_jcid_var124	104	104	104	8	8	6656	692224	1124864	103226582
BTC_ijb_jcid_var124	104	104	104	8	8	6656	692224	1124864	103612212
BTC_ijb_jcid_var124	104	104	104	8	8	6656	692224	1124864	103260989
BTC_ijb_jcid_var124	136	136	136	8	8	8704	1183744	2515456	210813499
BTC_ijb_jcid_var124	136	136	136	8	8	8704	1183744	2515456	210980224
BTC_ijb_jcid_var124	136	136	136	8	8	8704	1183744	2515456	211013936
BTC_ijb_jcid_var124	136	136	136	8	8	8704	1183744	2515456	210629359
BTC_ijb_jcid_var124	136	136	136	8	8	8704	1183744	2515456	211226036
BTC_ijb_jcid_var124	168	168	168	8	8	10752	1806336	4741632	375435903
BTC_ijb_jcid_var124	168	168	168	8	8	10752	1806336	4741632	378656367
BTC_ijb_jcid_var124	168	168	168	8	8	10752	1806336	4741632	376462586
BTC_ijb_jcid_var124	168	168	168	8	8	10752	1806336	4741632	376397710
BTC_ijb_jcid_var124	168	168	168	8	8	10752	1806336	4741632	376553134
BTC_ijb_jcid_var124	200	200	200	8	8	12800	2560000	8000000	614108170
BTC_ijb_jcid_var124	200	200	200	8	8	12800	2560000	8000000	613804371
BTC_ijb_jcid_var124	200	200	200	8	8	12800	2560000	8000000	615044929
BTC_ijb_jcid_var124	200	200	200	8	8	12800	2560000	8000000	614460613
BTC_ijb_jcid_var124	200	200	200	8	8	12800	2560000	8000000	622329527
BTC_ijb_jcid_var124	232	232	232	8	8	14848	3444736	12487168	929805271
BTC_ijb_jcid_var124	232	232	232	8	8	14848	3444736	12487168	935869131
BTC_ijb_jcid_var124	232	232	232	8	8	14848	3444736	12487168	935487034
BTC_ijb_jcid_var124	232	232	232	8	8	14848	3444736	12487168	933335642
BTC_ijb_jcid_var124	232	232	232	8	8	14848	3444736	12487168	931879496
BTC_ijb_jcid_var124	264	264	264	8	8	16896	4460544	18399744	1360646992
BTC_ijb_jcid_var124	264	264	264	8	8	16896	4460544	18399744	1358072965
BTC_ijb_jcid_var124	264	264	264	8	8	16896	4460544	18399744	1357648697
BTC_ijb_jcid_var124	264	264	264	8	8	16896	4460544	18399744	1359750620
BTC_ijb_jcid_var124	264	264	264	8	8	16896	4460544	18399744	1356983205
BTC_ijb_jcid_var124	296	296	296	8	8	18944	5607424	25934336	1895777850
BTC_ijb_jcid_var124	296	296	296	8	8	18944	5607424	25934336	1897003304
BTC_ijb_jcid_var124	296	296	296	8	8	18944	5607424	25934336	1899658128
BTC_ijb_jcid_var124	296	296	296	8	8	18944	5607424	25934336	1920277088
BTC_ijb_jcid_var124	296	296	296	8	8	18944	5607424	25934336	1918201323
BTC_ijb_jcid_var124	328	328	328	8	8	20992	6885376	35287552	2571442471
BTC_ijb_jcid_var124	328	328	328	8	8	20992	6885376	35287552	2557587278
BTC_ijb_jcid_var124	328	328	328	8	8	20992	6885376	35287552	2556482569
BTC_ijb_jcid_var124	328	328	328	8	8	20992	6885376	35287552	2559276483
BTC_ijb_jcid_var124	328	328	328	8	8	20992	6885376	35287552	2559286812
BTC_ijb_jcid_var124	360	360	360	8	8	23040	8294400	46656000	3380160364
BTC_ijb_jcid_var124	360	360	360	8	8	23040	8294400	46656000	3389699152
BTC_ijb_jcid_var124	360	360	360	8	8	23040	8294400	46656000	3378560715
BTC_ijb_jcid_var124	360	360	360	8	8	23040	8294400	46656000	3393095667
BTC_ijb_jcid_var124	360	360	360	8	8	23040	8294400	46656000	3378239387
BTC_ijb_jcid_var124	392	392	392	8	8	25088	9834496	60236288	4355845159
BTC_ijb_jcid_var124	392	392	392	8	8	25088	9834496	60236288	4334799905
BTC_ijb_jcid_var124	392	392	392	8	8	25088	9834496	60236288	4367007721
BTC_ijb_jcid_var124	392	392	392	8	8	25088	9834496	60236288	4349082254
BTC_ijb_jcid_var124	392	392	392	8	8	25088	9834496	60236288	4339852338
BTC_ijb_jcid_var124	424	424	424	8	8	27136	11505664	76225024	5567767430
BTC_ijb_jcid_var124	424	424	424	8	8	27136	11505664	76225024	5540315340
BTC_ijb_jcid_var124	424	424	424	8	8	27136	11505664	76225024	5547609421
BTC_ijb_jcid_var124	424	424	424	8	8	27136	11505664	76225024	5551305508
BTC_ijb_jcid_var124	424	424	424	8	8	27136	11505664	76225024	5538224561
BTC_ijb_jcid_var124	456	456	456	8	8	29184	13307904	94818816	6961293755
BTC_ijb_jcid_var124	456	456	456	8	8	29184	13307904	94818816	6917902871
BTC_ijb_jcid_var124	456	456	456	8	8	29184	13307904	94818816	6911085533
BTC_ijb_jcid_var124	456	456	456	8	8	29184	13307904	94818816	6918594156
BTC_ijb_jcid_var124	456	456	456	8	8	29184	13307904	94818816	6928784426
BTC_ijb_jcid_var124	488	488	488	8	8	31232	15241216	116214272	8704903107
BTC_ijb_jcid_var124	488	488	488	8	8	31232	15241216	116214272	8744425200
BTC_ijb_jcid_var124	488	488	488	8	8	31232	15241216	116214272	8709460424
BTC_ijb_jcid_var124	488	488	488	8	8	31232	15241216	116214272	8701977194
BTC_ijb_jcid_var124	488	488	488	8	8	31232	15241216	116214272	8720272126
BTC_ijb_jcid_var124	520	520	520	8	8	33280	17305600	140608000	10752588989
BTC_ijb_jcid_var124	520	520	520	8	8	33280	17305600	140608000	10704490997
BTC_ijb_jcid_var124	520	520	520	8	8	33280	17305600	140608000	10771327408
BTC_ijb_jcid_var124	520	520	520	8	8	33280	17305600	140608000	10775343093
BTC_ijb_jcid_var124	520	520	520	8	8	33280	17305600	140608000	10791653348
BTC_ijb_jcid_var124	552	552	552	8	8	35328	19501056	168196608	13319741378
BTC_ijb_jcid_var124	552	552	552	8	8	35328	19501056	168196608	13333472747
BTC_ijb_jcid_var124	552	552	552	8	8	35328	19501056	168196608	13305302068
BTC_ijb_jcid_var124	552	552	552	8	8	35328	19501056	168196608	13336158015
BTC_ijb_jcid_var124	552	552	552	8	8	35328	19501056	168196608	13317963756
BTC_ijb_jcid_var124	584	584	584	8	8	37376	21827584	199176704	16373967904
BTC_ijb_jcid_var124	584	584	584	8	8	37376	21827584	199176704	16356818483
BTC_ijb_jcid_var124	584	584	584	8	8	37376	21827584	199176704	16360136626
BTC_ijb_jcid_var124	584	584	584	8	8	37376	21827584	199176704	16376807082
BTC_ijb_jcid_var124	584	584	584	8	8	37376	21827584	199176704	16258739880
BTC_ijb_jcid_var124	616	616	616	8	8	39424	24285184	233744896	19846714539
BTC_ijb_jcid_var124	616	616	616	8	8	39424	24285184	233744896	19879181280
BTC_ijb_jcid_var124	616	616	616	8	8	39424	24285184	233744896	19851005760
BTC_ijb_jcid_var124	616	616	616	8	8	39424	24285184	233744896	19865418029
BTC_ijb_jcid_var124	616	616	616	8	8	39424	24285184	233744896	19850791818
BTC_ijb_jcid_var124	648	648	648	8	8	41472	26873856	272097792	23802911294
BTC_ijb_jcid_var124	648	648	648	8	8	41472	26873856	272097792	23776578345
BTC_ijb_jcid_var124	648	648	648	8	8	41472	26873856	272097792	23761647277
BTC_ijb_jcid_var124	648	648	648	8	8	41472	26873856	272097792	23779108161
BTC_ijb_jcid_var124	648	648	648	8	8	41472	26873856	272097792	23765798013
BTC_ijb_jcid_var124	680	680	680	8	8	43520	29593600	314432000	28275553631
BTC_ijb_jcid_var124	680	680	680	8	8	43520	29593600	314432000	28318357704
BTC_ijb_jcid_var124	680	680	680	8	8	43520	29593600	314432000	28415211795
BTC_ijb_jcid_var124	680	680	680	8	8	43520	29593600	314432000	28789106484
BTC_ijb_jcid_var124	680	680	680	8	8	43520	29593600	314432000	28475904803
BTC_ijb_jcid_var124	712	712	712	8	8	45568	32444416	360944128	33645681966
BTC_ijb_jcid_var124	712	712	712	8	8	45568	32444416	360944128	33645955588
BTC_ijb_jcid_var124	712	712	712	8	8	45568	32444416	360944128	33760970065
BTC_ijb_jcid_var124	712	712	712	8	8	45568	32444416	360944128	33652651875
BTC_ijb_jcid_var124	712	712	712	8	8	45568	32444416	360944128	33636717224
BTC_ijb_jcid_var124	744	744	744	8	8	47616	35426304	411830784	38956816509
BTC_ijb_jcid_var124	744	744	744	8	8	47616	35426304	411830784	38935521362
BTC_ijb_jcid_var124	744	744	744	8	8	47616	35426304	411830784	38944697299
BTC_ijb_jcid_var124	744	744	744	8	8	47616	35426304	411830784	38943684205
BTC_ijb_jcid_var124	744	744	744	8	8	47616	35426304	411830784	38945288040
BTC_ijb_jcid_var124	776	776	776	8	8	49664	38539264	467288576	44704997913
BTC_ijb_jcid_var124	776	776	776	8	8	49664	38539264	467288576	44528033424
BTC_ijb_jcid_var124	776	776	776	8	8	49664	38539264	467288576	44546355949
BTC_ijb_jcid_var124	776	776	776	8	8	49664	38539264	467288576	44449109252
BTC_ijb_jcid_var124	776	776	776	8	8	49664	38539264	467288576	44443737386
BTC_ijb_jcid_var124	808	808	808	8	8	51712	41783296	527514112	50349550894
BTC_ijb_jcid_var124	808	808	808	8	8	51712	41783296	527514112	50399256830
BTC_ijb_jcid_var124	808	808	808	8	8	51712	41783296	527514112	50358406215
BTC_ijb_jcid_var124	808	808	808	8	8	51712	41783296	527514112	50428103815
BTC_ijb_jcid_var124	808	808	808	8	8	51712	41783296	527514112	50565554017
BTC_ijb_jcid_var124	840	840	840	8	8	53760	45158400	592704000	56821789739
BTC_ijb_jcid_var124	840	840	840	8	8	53760	45158400	592704000	56746157969
BTC_ijb_jcid_var124	840	840	840	8	8	53760	45158400	592704000	56819584848
BTC_ijb_jcid_var124	840	840	840	8	8	53760	45158400	592704000	56813688407
BTC_ijb_jcid_var124	840	840	840	8	8	53760	45158400	592704000	56813804880
BTC_ijb_jcid_var124	872	872	872	8	8	55808	48664576	663054848	63519920918
BTC_ijb_jcid_var124	872	872	872	8	8	55808	48664576	663054848	63554389945
BTC_ijb_jcid_var124	872	872	872	8	8	55808	48664576	663054848	63702033814
BTC_ijb_jcid_var124	872	872	872	8	8	55808	48664576	663054848	63980264560
BTC_ijb_jcid_var124	872	872	872	8	8	55808	48664576	663054848	63890314109
BTC_ijb_jcid_var124	904	904	904	8	8	57856	52301824	738763264	71254940720
BTC_ijb_jcid_var124	904	904	904	8	8	57856	52301824	738763264	71164489623
BTC_ijb_jcid_var124	904	904	904	8	8	57856	52301824	738763264	71510724618
BTC_ijb_jcid_var124	904	904	904	8	8	57856	52301824	738763264	71157214931
BTC_ijb_jcid_var124	904	904	904	8	8	57856	52301824	738763264	71198605856


==> figures/data/ijb_jcid/meas/var125.dat <==
BTC_ijb_jcid_var125	8	8	8	8	8	512	4096	512	294053
BTC_ijb_jcid_var125	8	8	8	8	8	512	4096	512	254134
BTC_ijb_jcid_var125	8	8	8	8	8	512	4096	512	265502
BTC_ijb_jcid_var125	8	8	8	8	8	512	4096	512	253447
BTC_ijb_jcid_var125	8	8	8	8	8	512	4096	512	254992
BTC_ijb_jcid_var125	40	40	40	8	8	2560	102400	64000	10118452
BTC_ijb_jcid_var125	40	40	40	8	8	2560	102400	64000	9141679
BTC_ijb_jcid_var125	40	40	40	8	8	2560	102400	64000	9096033
BTC_ijb_jcid_var125	40	40	40	8	8	2560	102400	64000	9078106
BTC_ijb_jcid_var125	40	40	40	8	8	2560	102400	64000	9139623
BTC_ijb_jcid_var125	72	72	72	8	8	4608	331776	373248	42629381
BTC_ijb_jcid_var125	72	72	72	8	8	4608	331776	373248	40213877
BTC_ijb_jcid_var125	72	72	72	8	8	4608	331776	373248	40169627
BTC_ijb_jcid_var125	72	72	72	8	8	4608	331776	373248	40165365
BTC_ijb_jcid_var125	72	72	72	8	8	4608	331776	373248	40357591
BTC_ijb_jcid_var125	104	104	104	8	8	6656	692224	1124864	108166175
BTC_ijb_jcid_var125	104	104	104	8	8	6656	692224	1124864	104411449
BTC_ijb_jcid_var125	104	104	104	8	8	6656	692224	1124864	110180776
BTC_ijb_jcid_var125	104	104	104	8	8	6656	692224	1124864	111441919
BTC_ijb_jcid_var125	104	104	104	8	8	6656	692224	1124864	109812237
BTC_ijb_jcid_var125	136	136	136	8	8	8704	1183744	2515456	290553393
BTC_ijb_jcid_var125	136	136	136	8	8	8704	1183744	2515456	295455208
BTC_ijb_jcid_var125	136	136	136	8	8	8704	1183744	2515456	290743344
BTC_ijb_jcid_var125	136	136	136	8	8	8704	1183744	2515456	283384031
BTC_ijb_jcid_var125	136	136	136	8	8	8704	1183744	2515456	287032501
BTC_ijb_jcid_var125	168	168	168	8	8	10752	1806336	4741632	498372921
BTC_ijb_jcid_var125	168	168	168	8	8	10752	1806336	4741632	500925506
BTC_ijb_jcid_var125	168	168	168	8	8	10752	1806336	4741632	501457942
BTC_ijb_jcid_var125	168	168	168	8	8	10752	1806336	4741632	500298111
BTC_ijb_jcid_var125	168	168	168	8	8	10752	1806336	4741632	500283420
BTC_ijb_jcid_var125	200	200	200	8	8	12800	2560000	8000000	787061663
BTC_ijb_jcid_var125	200	200	200	8	8	12800	2560000	8000000	787859229
BTC_ijb_jcid_var125	200	200	200	8	8	12800	2560000	8000000	795333457
BTC_ijb_jcid_var125	200	200	200	8	8	12800	2560000	8000000	790274124
BTC_ijb_jcid_var125	200	200	200	8	8	12800	2560000	8000000	787452095
BTC_ijb_jcid_var125	232	232	232	8	8	14848	3444736	12487168	1164069309
BTC_ijb_jcid_var125	232	232	232	8	8	14848	3444736	12487168	1164711533
BTC_ijb_jcid_var125	232	232	232	8	8	14848	3444736	12487168	1173232380
BTC_ijb_jcid_var125	232	232	232	8	8	14848	3444736	12487168	1168359170
BTC_ijb_jcid_var125	232	232	232	8	8	14848	3444736	12487168	1165152918
BTC_ijb_jcid_var125	264	264	264	8	8	16896	4460544	18399744	1647614326
BTC_ijb_jcid_var125	264	264	264	8	8	16896	4460544	18399744	1648225890
BTC_ijb_jcid_var125	264	264	264	8	8	16896	4460544	18399744	1669164311
BTC_ijb_jcid_var125	264	264	264	8	8	16896	4460544	18399744	1648425797
BTC_ijb_jcid_var125	264	264	264	8	8	16896	4460544	18399744	1649461436
BTC_ijb_jcid_var125	296	296	296	8	8	18944	5607424	25934336	2274571895
BTC_ijb_jcid_var125	296	296	296	8	8	18944	5607424	25934336	2274322456
BTC_ijb_jcid_var125	296	296	296	8	8	18944	5607424	25934336	2261377458
BTC_ijb_jcid_var125	296	296	296	8	8	18944	5607424	25934336	2263188007
BTC_ijb_jcid_var125	296	296	296	8	8	18944	5607424	25934336	2267578612
BTC_ijb_jcid_var125	328	328	328	8	8	20992	6885376	35287552	2963606398
BTC_ijb_jcid_var125	328	328	328	8	8	20992	6885376	35287552	2961506974
BTC_ijb_jcid_var125	328	328	328	8	8	20992	6885376	35287552	2967184923
BTC_ijb_jcid_var125	328	328	328	8	8	20992	6885376	35287552	2986770678
BTC_ijb_jcid_var125	328	328	328	8	8	20992	6885376	35287552	2970850910
BTC_ijb_jcid_var125	360	360	360	8	8	23040	8294400	46656000	3766922567
BTC_ijb_jcid_var125	360	360	360	8	8	23040	8294400	46656000	3773795144
BTC_ijb_jcid_var125	360	360	360	8	8	23040	8294400	46656000	3767409953
BTC_ijb_jcid_var125	360	360	360	8	8	23040	8294400	46656000	3773283948
BTC_ijb_jcid_var125	360	360	360	8	8	23040	8294400	46656000	3764478088
BTC_ijb_jcid_var125	392	392	392	8	8	25088	9834496	60236288	4708869119
BTC_ijb_jcid_var125	392	392	392	8	8	25088	9834496	60236288	4706483364
BTC_ijb_jcid_var125	392	392	392	8	8	25088	9834496	60236288	4716025680
BTC_ijb_jcid_var125	392	392	392	8	8	25088	9834496	60236288	4732907644
BTC_ijb_jcid_var125	392	392	392	8	8	25088	9834496	60236288	4714010180
BTC_ijb_jcid_var125	424	424	424	8	8	27136	11505664	76225024	5856318343
BTC_ijb_jcid_var125	424	424	424	8	8	27136	11505664	76225024	5870510333
BTC_ijb_jcid_var125	424	424	424	8	8	27136	11505664	76225024	5859226604
BTC_ijb_jcid_var125	424	424	424	8	8	27136	11505664	76225024	5855615213
BTC_ijb_jcid_var125	424	424	424	8	8	27136	11505664	76225024	5854692710
BTC_ijb_jcid_var125	456	456	456	8	8	29184	13307904	94818816	7413092530
BTC_ijb_jcid_var125	456	456	456	8	8	29184	13307904	94818816	7393075032
BTC_ijb_jcid_var125	456	456	456	8	8	29184	13307904	94818816	7378316512
BTC_ijb_jcid_var125	456	456	456	8	8	29184	13307904	94818816	7397169037
BTC_ijb_jcid_var125	456	456	456	8	8	29184	13307904	94818816	7377696374
BTC_ijb_jcid_var125	488	488	488	8	8	31232	15241216	116214272	9717099041
BTC_ijb_jcid_var125	488	488	488	8	8	31232	15241216	116214272	9750894070
BTC_ijb_jcid_var125	488	488	488	8	8	31232	15241216	116214272	9721226607
BTC_ijb_jcid_var125	488	488	488	8	8	31232	15241216	116214272	9732303336
BTC_ijb_jcid_var125	488	488	488	8	8	31232	15241216	116214272	9714700757
BTC_ijb_jcid_var125	520	520	520	8	8	33280	17305600	140608000	11953423916
BTC_ijb_jcid_var125	520	520	520	8	8	33280	17305600	140608000	11898738927
BTC_ijb_jcid_var125	520	520	520	8	8	33280	17305600	140608000	11907929939
BTC_ijb_jcid_var125	520	520	520	8	8	33280	17305600	140608000	11929998861
BTC_ijb_jcid_var125	520	520	520	8	8	33280	17305600	140608000	11956386796
BTC_ijb_jcid_var125	552	552	552	8	8	35328	19501056	168196608	15014486670
BTC_ijb_jcid_var125	552	552	552	8	8	35328	19501056	168196608	15013752222
BTC_ijb_jcid_var125	552	552	552	8	8	35328	19501056	168196608	15029893720
BTC_ijb_jcid_var125	552	552	552	8	8	35328	19501056	168196608	15001314558
BTC_ijb_jcid_var125	552	552	552	8	8	35328	19501056	168196608	14988697739
BTC_ijb_jcid_var125	584	584	584	8	8	37376	21827584	199176704	18543196084
BTC_ijb_jcid_var125	584	584	584	8	8	37376	21827584	199176704	18480950369
BTC_ijb_jcid_var125	584	584	584	8	8	37376	21827584	199176704	18505488014
BTC_ijb_jcid_var125	584	584	584	8	8	37376	21827584	199176704	18494202446
BTC_ijb_jcid_var125	584	584	584	8	8	37376	21827584	199176704	18512158781
BTC_ijb_jcid_var125	616	616	616	8	8	39424	24285184	233744896	22623625344
BTC_ijb_jcid_var125	616	616	616	8	8	39424	24285184	233744896	22616246881
BTC_ijb_jcid_var125	616	616	616	8	8	39424	24285184	233744896	22592101819
BTC_ijb_jcid_var125	616	616	616	8	8	39424	24285184	233744896	22586888650
BTC_ijb_jcid_var125	616	616	616	8	8	39424	24285184	233744896	22561856172
BTC_ijb_jcid_var125	648	648	648	8	8	41472	26873856	272097792	26926958243
BTC_ijb_jcid_var125	648	648	648	8	8	41472	26873856	272097792	27193186508
BTC_ijb_jcid_var125	648	648	648	8	8	41472	26873856	272097792	26896177444
BTC_ijb_jcid_var125	648	648	648	8	8	41472	26873856	272097792	26948335748
BTC_ijb_jcid_var125	648	648	648	8	8	41472	26873856	272097792	26916916363
BTC_ijb_jcid_var125	680	680	680	8	8	43520	29593600	314432000	32114356070
BTC_ijb_jcid_var125	680	680	680	8	8	43520	29593600	314432000	32170861645
BTC_ijb_jcid_var125	680	680	680	8	8	43520	29593600	314432000	32309600997
BTC_ijb_jcid_var125	680	680	680	8	8	43520	29593600	314432000	32350416242
BTC_ijb_jcid_var125	680	680	680	8	8	43520	29593600	314432000	32293533288
BTC_ijb_jcid_var125	712	712	712	8	8	45568	32444416	360944128	37349145646
BTC_ijb_jcid_var125	712	712	712	8	8	45568	32444416	360944128	37366702555
BTC_ijb_jcid_var125	712	712	712	8	8	45568	32444416	360944128	37350489717
BTC_ijb_jcid_var125	712	712	712	8	8	45568	32444416	360944128	37380648756
BTC_ijb_jcid_var125	712	712	712	8	8	45568	32444416	360944128	37375315112
BTC_ijb_jcid_var125	744	744	744	8	8	47616	35426304	411830784	42987507652
BTC_ijb_jcid_var125	744	744	744	8	8	47616	35426304	411830784	42980427476
BTC_ijb_jcid_var125	744	744	744	8	8	47616	35426304	411830784	42988701567
BTC_ijb_jcid_var125	744	744	744	8	8	47616	35426304	411830784	43004918221
BTC_ijb_jcid_var125	744	744	744	8	8	47616	35426304	411830784	43008931912
BTC_ijb_jcid_var125	776	776	776	8	8	49664	38539264	467288576	48951617350
BTC_ijb_jcid_var125	776	776	776	8	8	49664	38539264	467288576	48891536988
BTC_ijb_jcid_var125	776	776	776	8	8	49664	38539264	467288576	48841172657
BTC_ijb_jcid_var125	776	776	776	8	8	49664	38539264	467288576	49127286056
BTC_ijb_jcid_var125	776	776	776	8	8	49664	38539264	467288576	48944305564
BTC_ijb_jcid_var125	808	808	808	8	8	51712	41783296	527514112	55546296624
BTC_ijb_jcid_var125	808	808	808	8	8	51712	41783296	527514112	55545598264
BTC_ijb_jcid_var125	808	808	808	8	8	51712	41783296	527514112	55570889448
BTC_ijb_jcid_var125	808	808	808	8	8	51712	41783296	527514112	55556448308
BTC_ijb_jcid_var125	808	808	808	8	8	51712	41783296	527514112	55563904984
BTC_ijb_jcid_var125	840	840	840	8	8	53760	45158400	592704000	62513728530
BTC_ijb_jcid_var125	840	840	840	8	8	53760	45158400	592704000	62412623525
BTC_ijb_jcid_var125	840	840	840	8	8	53760	45158400	592704000	62426977356
BTC_ijb_jcid_var125	840	840	840	8	8	53760	45158400	592704000	62476045859
BTC_ijb_jcid_var125	840	840	840	8	8	53760	45158400	592704000	62496324228
BTC_ijb_jcid_var125	872	872	872	8	8	55808	48664576	663054848	69918782590
BTC_ijb_jcid_var125	872	872	872	8	8	55808	48664576	663054848	69820377542
BTC_ijb_jcid_var125	872	872	872	8	8	55808	48664576	663054848	70140269628
BTC_ijb_jcid_var125	872	872	872	8	8	55808	48664576	663054848	69499997432
BTC_ijb_jcid_var125	872	872	872	8	8	55808	48664576	663054848	69458053103


==> figures/data/ijb_jcid/meas/var126.dat <==
BTC_ijb_jcid_var126	8	8	8	8	8	512	4096	512	293014
BTC_ijb_jcid_var126	8	8	8	8	8	512	4096	512	256216
BTC_ijb_jcid_var126	8	8	8	8	8	512	4096	512	253456
BTC_ijb_jcid_var126	8	8	8	8	8	512	4096	512	253446
BTC_ijb_jcid_var126	8	8	8	8	8	512	4096	512	253487
BTC_ijb_jcid_var126	40	40	40	8	8	2560	102400	64000	9226065
BTC_ijb_jcid_var126	40	40	40	8	8	2560	102400	64000	8863101
BTC_ijb_jcid_var126	40	40	40	8	8	2560	102400	64000	8756531
BTC_ijb_jcid_var126	40	40	40	8	8	2560	102400	64000	8868733
BTC_ijb_jcid_var126	40	40	40	8	8	2560	102400	64000	8820719
BTC_ijb_jcid_var126	72	72	72	8	8	4608	331776	373248	39826032
BTC_ijb_jcid_var126	72	72	72	8	8	4608	331776	373248	39302536
BTC_ijb_jcid_var126	72	72	72	8	8	4608	331776	373248	39284215
BTC_ijb_jcid_var126	72	72	72	8	8	4608	331776	373248	39497739
BTC_ijb_jcid_var126	72	72	72	8	8	4608	331776	373248	39181085
BTC_ijb_jcid_var126	104	104	104	8	8	6656	692224	1124864	104600113
BTC_ijb_jcid_var126	104	104	104	8	8	6656	692224	1124864	103506013
BTC_ijb_jcid_var126	104	104	104	8	8	6656	692224	1124864	104108683
BTC_ijb_jcid_var126	104	104	104	8	8	6656	692224	1124864	103483923
BTC_ijb_jcid_var126	104	104	104	8	8	6656	692224	1124864	103590922
BTC_ijb_jcid_var126	136	136	136	8	8	8704	1183744	2515456	221472185
BTC_ijb_jcid_var126	136	136	136	8	8	8704	1183744	2515456	223020552
BTC_ijb_jcid_var126	136	136	136	8	8	8704	1183744	2515456	221939999
BTC_ijb_jcid_var126	136	136	136	8	8	8704	1183744	2515456	221741287
BTC_ijb_jcid_var126	136	136	136	8	8	8704	1183744	2515456	221416792
BTC_ijb_jcid_var126	168	168	168	8	8	10752	1806336	4741632	398005101
BTC_ijb_jcid_var126	168	168	168	8	8	10752	1806336	4741632	398517211
BTC_ijb_jcid_var126	168	168	168	8	8	10752	1806336	4741632	398516066
BTC_ijb_jcid_var126	168	168	168	8	8	10752	1806336	4741632	399199086
BTC_ijb_jcid_var126	168	168	168	8	8	10752	1806336	4741632	398976163
BTC_ijb_jcid_var126	200	200	200	8	8	12800	2560000	8000000	633926390
BTC_ijb_jcid_var126	200	200	200	8	8	12800	2560000	8000000	634098142
BTC_ijb_jcid_var126	200	200	200	8	8	12800	2560000	8000000	633733859
BTC_ijb_jcid_var126	200	200	200	8	8	12800	2560000	8000000	643177146
BTC_ijb_jcid_var126	200	200	200	8	8	12800	2560000	8000000	644609109
BTC_ijb_jcid_var126	232	232	232	8	8	14848	3444736	12487168	971461553
BTC_ijb_jcid_var126	232	232	232	8	8	14848	3444736	12487168	948760863
BTC_ijb_jcid_var126	232	232	232	8	8	14848	3444736	12487168	949093803
BTC_ijb_jcid_var126	232	232	232	8	8	14848	3444736	12487168	949396917
BTC_ijb_jcid_var126	232	232	232	8	8	14848	3444736	12487168	950736357
BTC_ijb_jcid_var126	264	264	264	8	8	16896	4460544	18399744	1354269918
BTC_ijb_jcid_var126	264	264	264	8	8	16896	4460544	18399744	1352243468
BTC_ijb_jcid_var126	264	264	264	8	8	16896	4460544	18399744	1362276645
BTC_ijb_jcid_var126	264	264	264	8	8	16896	4460544	18399744	1352821263
BTC_ijb_jcid_var126	264	264	264	8	8	16896	4460544	18399744	1356192360
BTC_ijb_jcid_var126	296	296	296	8	8	18944	5607424	25934336	1871866453
BTC_ijb_jcid_var126	296	296	296	8	8	18944	5607424	25934336	1874220140
BTC_ijb_jcid_var126	296	296	296	8	8	18944	5607424	25934336	1874077315
BTC_ijb_jcid_var126	296	296	296	8	8	18944	5607424	25934336	1892175429
BTC_ijb_jcid_var126	296	296	296	8	8	18944	5607424	25934336	1872113152
BTC_ijb_jcid_var126	328	328	328	8	8	20992	6885376	35287552	2492767738
BTC_ijb_jcid_var126	328	328	328	8	8	20992	6885376	35287552	2492588010
BTC_ijb_jcid_var126	328	328	328	8	8	20992	6885376	35287552	2505901152
BTC_ijb_jcid_var126	328	328	328	8	8	20992	6885376	35287552	2489409262
BTC_ijb_jcid_var126	328	328	328	8	8	20992	6885376	35287552	2503317469
BTC_ijb_jcid_var126	360	360	360	8	8	23040	8294400	46656000	3258029824
BTC_ijb_jcid_var126	360	360	360	8	8	23040	8294400	46656000	3262024372
BTC_ijb_jcid_var126	360	360	360	8	8	23040	8294400	46656000	3304112918
BTC_ijb_jcid_var126	360	360	360	8	8	23040	8294400	46656000	3260500948
BTC_ijb_jcid_var126	360	360	360	8	8	23040	8294400	46656000	3246741610
BTC_ijb_jcid_var126	392	392	392	8	8	25088	9834496	60236288	4229404996
BTC_ijb_jcid_var126	392	392	392	8	8	25088	9834496	60236288	4212026277
BTC_ijb_jcid_var126	392	392	392	8	8	25088	9834496	60236288	4221693523
BTC_ijb_jcid_var126	392	392	392	8	8	25088	9834496	60236288	4209795778
BTC_ijb_jcid_var126	392	392	392	8	8	25088	9834496	60236288	4213029050
BTC_ijb_jcid_var126	424	424	424	8	8	27136	11505664	76225024	5393332784
BTC_ijb_jcid_var126	424	424	424	8	8	27136	11505664	76225024	5386360317
BTC_ijb_jcid_var126	424	424	424	8	8	27136	11505664	76225024	5427807775
BTC_ijb_jcid_var126	424	424	424	8	8	27136	11505664	76225024	5419915272
BTC_ijb_jcid_var126	424	424	424	8	8	27136	11505664	76225024	5384462995
BTC_ijb_jcid_var126	456	456	456	8	8	29184	13307904	94818816	6822047680
BTC_ijb_jcid_var126	456	456	456	8	8	29184	13307904	94818816	6788861585
BTC_ijb_jcid_var126	456	456	456	8	8	29184	13307904	94818816	6791772026
BTC_ijb_jcid_var126	456	456	456	8	8	29184	13307904	94818816	6806933909
BTC_ijb_jcid_var126	456	456	456	8	8	29184	13307904	94818816	6839538733
BTC_ijb_jcid_var126	488	488	488	8	8	31232	15241216	116214272	8743816863
BTC_ijb_jcid_var126	488	488	488	8	8	31232	15241216	116214272	8752797324
BTC_ijb_jcid_var126	488	488	488	8	8	31232	15241216	116214272	8744080196
BTC_ijb_jcid_var126	488	488	488	8	8	31232	15241216	116214272	8743719115
BTC_ijb_jcid_var126	488	488	488	8	8	31232	15241216	116214272	8788684013
BTC_ijb_jcid_var126	520	520	520	8	8	33280	17305600	140608000	11605863192
BTC_ijb_jcid_var126	520	520	520	8	8	33280	17305600	140608000	11594301002
BTC_ijb_jcid_var126	520	520	520	8	8	33280	17305600	140608000	11595935440
BTC_ijb_jcid_var126	520	520	520	8	8	33280	17305600	140608000	11659933370
BTC_ijb_jcid_var126	520	520	520	8	8	33280	17305600	140608000	11606252669
BTC_ijb_jcid_var126	552	552	552	8	8	35328	19501056	168196608	14549228854
BTC_ijb_jcid_var126	552	552	552	8	8	35328	19501056	168196608	14612229474
BTC_ijb_jcid_var126	552	552	552	8	8	35328	19501056	168196608	14564593276
BTC_ijb_jcid_var126	552	552	552	8	8	35328	19501056	168196608	14546320466
BTC_ijb_jcid_var126	552	552	552	8	8	35328	19501056	168196608	14586219216
BTC_ijb_jcid_var126	584	584	584	8	8	37376	21827584	199176704	17858966353
BTC_ijb_jcid_var126	584	584	584	8	8	37376	21827584	199176704	17846064071
BTC_ijb_jcid_var126	584	584	584	8	8	37376	21827584	199176704	17822763168
BTC_ijb_jcid_var126	584	584	584	8	8	37376	21827584	199176704	18102578530
BTC_ijb_jcid_var126	584	584	584	8	8	37376	21827584	199176704	17867979736
BTC_ijb_jcid_var126	616	616	616	8	8	39424	24285184	233744896	21775145044
BTC_ijb_jcid_var126	616	616	616	8	8	39424	24285184	233744896	21802388542
BTC_ijb_jcid_var126	616	616	616	8	8	39424	24285184	233744896	21774940976
BTC_ijb_jcid_var126	616	616	616	8	8	39424	24285184	233744896	21799163101
BTC_ijb_jcid_var126	616	616	616	8	8	39424	24285184	233744896	21792065239
BTC_ijb_jcid_var126	648	648	648	8	8	41472	26873856	272097792	26322985179
BTC_ijb_jcid_var126	648	648	648	8	8	41472	26873856	272097792	26280803071
BTC_ijb_jcid_var126	648	648	648	8	8	41472	26873856	272097792	26264186720
BTC_ijb_jcid_var126	648	648	648	8	8	41472	26873856	272097792	26315110973
BTC_ijb_jcid_var126	648	648	648	8	8	41472	26873856	272097792	26275067902
BTC_ijb_jcid_var126	680	680	680	8	8	43520	29593600	314432000	31052249468
BTC_ijb_jcid_var126	680	680	680	8	8	43520	29593600	314432000	31064293440
BTC_ijb_jcid_var126	680	680	680	8	8	43520	29593600	314432000	31077678383
BTC_ijb_jcid_var126	680	680	680	8	8	43520	29593600	314432000	31044503146
BTC_ijb_jcid_var126	680	680	680	8	8	43520	29593600	314432000	31063684329
BTC_ijb_jcid_var126	712	712	712	8	8	45568	32444416	360944128	36416513544
BTC_ijb_jcid_var126	712	712	712	8	8	45568	32444416	360944128	36417803604
BTC_ijb_jcid_var126	712	712	712	8	8	45568	32444416	360944128	36415157530
BTC_ijb_jcid_var126	712	712	712	8	8	45568	32444416	360944128	36454414584
BTC_ijb_jcid_var126	712	712	712	8	8	45568	32444416	360944128	36395301199
BTC_ijb_jcid_var126	744	744	744	8	8	47616	35426304	411830784	41883078882
BTC_ijb_jcid_var126	744	744	744	8	8	47616	35426304	411830784	41883613766
BTC_ijb_jcid_var126	744	744	744	8	8	47616	35426304	411830784	41877142607
BTC_ijb_jcid_var126	744	744	744	8	8	47616	35426304	411830784	41945905256
BTC_ijb_jcid_var126	744	744	744	8	8	47616	35426304	411830784	41860548439
BTC_ijb_jcid_var126	776	776	776	8	8	49664	38539264	467288576	48143058930
BTC_ijb_jcid_var126	776	776	776	8	8	49664	38539264	467288576	48132087746
BTC_ijb_jcid_var126	776	776	776	8	8	49664	38539264	467288576	48140274112
BTC_ijb_jcid_var126	776	776	776	8	8	49664	38539264	467288576	48158325454
BTC_ijb_jcid_var126	776	776	776	8	8	49664	38539264	467288576	48215814684
BTC_ijb_jcid_var126	808	808	808	8	8	51712	41783296	527514112	54476729175
BTC_ijb_jcid_var126	808	808	808	8	8	51712	41783296	527514112	54446705908
BTC_ijb_jcid_var126	808	808	808	8	8	51712	41783296	527514112	54494306695
BTC_ijb_jcid_var126	808	808	808	8	8	51712	41783296	527514112	54496833092
BTC_ijb_jcid_var126	808	808	808	8	8	51712	41783296	527514112	54458373020
BTC_ijb_jcid_var126	840	840	840	8	8	53760	45158400	592704000	61558984293
BTC_ijb_jcid_var126	840	840	840	8	8	53760	45158400	592704000	61983444410
BTC_ijb_jcid_var126	840	840	840	8	8	53760	45158400	592704000	61928739503
BTC_ijb_jcid_var126	840	840	840	8	8	53760	45158400	592704000	61914339844
BTC_ijb_jcid_var126	840	840	840	8	8	53760	45158400	592704000	61861221489
BTC_ijb_jcid_var126	872	872	872	8	8	55808	48664576	663054848	69215209638
BTC_ijb_jcid_var126	872	872	872	8	8	55808	48664576	663054848	68930655208
BTC_ijb_jcid_var126	872	872	872	8	8	55808	48664576	663054848	68920226567
BTC_ijb_jcid_var126	872	872	872	8	8	55808	48664576	663054848	68958065085
BTC_ijb_jcid_var126	872	872	872	8	8	55808	48664576	663054848	68912215205


==> figures/data/ijb_jcid/meas/var127.dat <==
BTC_ijb_jcid_var127	8	8	8	8	8	512	4096	512	45234582
BTC_ijb_jcid_var127	8	8	8	8	8	512	4096	512	376149
BTC_ijb_jcid_var127	8	8	8	8	8	512	4096	512	319125
BTC_ijb_jcid_var127	8	8	8	8	8	512	4096	512	354919
BTC_ijb_jcid_var127	8	8	8	8	8	512	4096	512	380700
BTC_ijb_jcid_var127	40	40	40	8	8	2560	102400	64000	18073534
BTC_ijb_jcid_var127	40	40	40	8	8	2560	102400	64000	18251966
BTC_ijb_jcid_var127	40	40	40	8	8	2560	102400	64000	18910731
BTC_ijb_jcid_var127	40	40	40	8	8	2560	102400	64000	18800554
BTC_ijb_jcid_var127	40	40	40	8	8	2560	102400	64000	18752493
BTC_ijb_jcid_var127	72	72	72	8	8	4608	331776	373248	99144251
BTC_ijb_jcid_var127	72	72	72	8	8	4608	331776	373248	92654953
BTC_ijb_jcid_var127	72	72	72	8	8	4608	331776	373248	92461568
BTC_ijb_jcid_var127	72	72	72	8	8	4608	331776	373248	93010702
BTC_ijb_jcid_var127	72	72	72	8	8	4608	331776	373248	92672033
BTC_ijb_jcid_var127	104	104	104	8	8	6656	692224	1124864	276053969
BTC_ijb_jcid_var127	104	104	104	8	8	6656	692224	1124864	274966356
BTC_ijb_jcid_var127	104	104	104	8	8	6656	692224	1124864	275936369
BTC_ijb_jcid_var127	104	104	104	8	8	6656	692224	1124864	275949131
BTC_ijb_jcid_var127	104	104	104	8	8	6656	692224	1124864	275126264
BTC_ijb_jcid_var127	136	136	136	8	8	8704	1183744	2515456	602188036
BTC_ijb_jcid_var127	136	136	136	8	8	8704	1183744	2515456	611121816
BTC_ijb_jcid_var127	136	136	136	8	8	8704	1183744	2515456	615262066
BTC_ijb_jcid_var127	136	136	136	8	8	8704	1183744	2515456	620286461
BTC_ijb_jcid_var127	136	136	136	8	8	8704	1183744	2515456	619139871
BTC_ijb_jcid_var127	168	168	168	8	8	10752	1806336	4741632	1132423358
BTC_ijb_jcid_var127	168	168	168	8	8	10752	1806336	4741632	1144642952
BTC_ijb_jcid_var127	168	168	168	8	8	10752	1806336	4741632	1141513113
BTC_ijb_jcid_var127	168	168	168	8	8	10752	1806336	4741632	1154345123
BTC_ijb_jcid_var127	168	168	168	8	8	10752	1806336	4741632	1176392131
BTC_ijb_jcid_var127	200	200	200	8	8	12800	2560000	8000000	1858478524
BTC_ijb_jcid_var127	200	200	200	8	8	12800	2560000	8000000	1885483102
BTC_ijb_jcid_var127	200	200	200	8	8	12800	2560000	8000000	1882560693
BTC_ijb_jcid_var127	200	200	200	8	8	12800	2560000	8000000	1893862504
BTC_ijb_jcid_var127	200	200	200	8	8	12800	2560000	8000000	1883986552
BTC_ijb_jcid_var127	232	232	232	8	8	14848	3444736	12487168	2903603939
BTC_ijb_jcid_var127	232	232	232	8	8	14848	3444736	12487168	2900081523
BTC_ijb_jcid_var127	232	232	232	8	8	14848	3444736	12487168	2900549024
BTC_ijb_jcid_var127	232	232	232	8	8	14848	3444736	12487168	2899217237
BTC_ijb_jcid_var127	232	232	232	8	8	14848	3444736	12487168	2877461947
BTC_ijb_jcid_var127	264	264	264	8	8	16896	4460544	18399744	4183300330
BTC_ijb_jcid_var127	264	264	264	8	8	16896	4460544	18399744	4247051791
BTC_ijb_jcid_var127	264	264	264	8	8	16896	4460544	18399744	4207158651
BTC_ijb_jcid_var127	264	264	264	8	8	16896	4460544	18399744	4226008307
BTC_ijb_jcid_var127	264	264	264	8	8	16896	4460544	18399744	4243496074
BTC_ijb_jcid_var127	296	296	296	8	8	18944	5607424	25934336	5920396835
BTC_ijb_jcid_var127	296	296	296	8	8	18944	5607424	25934336	5937648450
BTC_ijb_jcid_var127	296	296	296	8	8	18944	5607424	25934336	5917019339
BTC_ijb_jcid_var127	296	296	296	8	8	18944	5607424	25934336	5921726991
BTC_ijb_jcid_var127	296	296	296	8	8	18944	5607424	25934336	5934104204
BTC_ijb_jcid_var127	328	328	328	8	8	20992	6885376	35287552	8103201285
BTC_ijb_jcid_var127	328	328	328	8	8	20992	6885376	35287552	8137232836
BTC_ijb_jcid_var127	328	328	328	8	8	20992	6885376	35287552	8127483289
BTC_ijb_jcid_var127	328	328	328	8	8	20992	6885376	35287552	8135747271
BTC_ijb_jcid_var127	328	328	328	8	8	20992	6885376	35287552	8133584374
BTC_ijb_jcid_var127	360	360	360	8	8	23040	8294400	46656000	11065815675
BTC_ijb_jcid_var127	360	360	360	8	8	23040	8294400	46656000	11040860705
BTC_ijb_jcid_var127	360	360	360	8	8	23040	8294400	46656000	11304364431
BTC_ijb_jcid_var127	360	360	360	8	8	23040	8294400	46656000	11055764496
BTC_ijb_jcid_var127	360	360	360	8	8	23040	8294400	46656000	11020285904
BTC_ijb_jcid_var127	392	392	392	8	8	25088	9834496	60236288	14349929172
BTC_ijb_jcid_var127	392	392	392	8	8	25088	9834496	60236288	14428004199
BTC_ijb_jcid_var127	392	392	392	8	8	25088	9834496	60236288	14488030859
BTC_ijb_jcid_var127	392	392	392	8	8	25088	9834496	60236288	14427850320
BTC_ijb_jcid_var127	392	392	392	8	8	25088	9834496	60236288	14415181941
BTC_ijb_jcid_var127	424	424	424	8	8	27136	11505664	76225024	18775323304
BTC_ijb_jcid_var127	424	424	424	8	8	27136	11505664	76225024	18750261715
BTC_ijb_jcid_var127	424	424	424	8	8	27136	11505664	76225024	18801258753
BTC_ijb_jcid_var127	424	424	424	8	8	27136	11505664	76225024	18786525837
BTC_ijb_jcid_var127	424	424	424	8	8	27136	11505664	76225024	18735562564
BTC_ijb_jcid_var127	456	456	456	8	8	29184	13307904	94818816	24376193137
BTC_ijb_jcid_var127	456	456	456	8	8	29184	13307904	94818816	24604918692
BTC_ijb_jcid_var127	456	456	456	8	8	29184	13307904	94818816	24502386642
BTC_ijb_jcid_var127	456	456	456	8	8	29184	13307904	94818816	24545524584
BTC_ijb_jcid_var127	456	456	456	8	8	29184	13307904	94818816	24507321502
BTC_ijb_jcid_var127	488	488	488	8	8	31232	15241216	116214272	31373817615
BTC_ijb_jcid_var127	488	488	488	8	8	31232	15241216	116214272	31334374051
BTC_ijb_jcid_var127	488	488	488	8	8	31232	15241216	116214272	31390129203
BTC_ijb_jcid_var127	488	488	488	8	8	31232	15241216	116214272	31403904165
BTC_ijb_jcid_var127	488	488	488	8	8	31232	15241216	116214272	31259594567
BTC_ijb_jcid_var127	520	520	520	8	8	33280	17305600	140608000	39529821863
BTC_ijb_jcid_var127	520	520	520	8	8	33280	17305600	140608000	38752409889
BTC_ijb_jcid_var127	520	520	520	8	8	33280	17305600	140608000	38719141705
BTC_ijb_jcid_var127	520	520	520	8	8	33280	17305600	140608000	38694961813
BTC_ijb_jcid_var127	520	520	520	8	8	33280	17305600	140608000	38678884119
BTC_ijb_jcid_var127	552	552	552	8	8	35328	19501056	168196608	50189930056
BTC_ijb_jcid_var127	552	552	552	8	8	35328	19501056	168196608	50308312115
BTC_ijb_jcid_var127	552	552	552	8	8	35328	19501056	168196608	50500184653
BTC_ijb_jcid_var127	552	552	552	8	8	35328	19501056	168196608	50834119003
BTC_ijb_jcid_var127	552	552	552	8	8	35328	19501056	168196608	50528770518
BTC_ijb_jcid_var127	584	584	584	8	8	37376	21827584	199176704	67006765109
BTC_ijb_jcid_var127	584	584	584	8	8	37376	21827584	199176704	67122232934
BTC_ijb_jcid_var127	584	584	584	8	8	37376	21827584	199176704	67119529558
BTC_ijb_jcid_var127	584	584	584	8	8	37376	21827584	199176704	67145819335
BTC_ijb_jcid_var127	584	584	584	8	8	37376	21827584	199176704	67209855107
BTC_ijb_jcid_var127	616	616	616	8	8	39424	24285184	233744896	85244041587
BTC_ijb_jcid_var127	616	616	616	8	8	39424	24285184	233744896	85288157799
BTC_ijb_jcid_var127	616	616	616	8	8	39424	24285184	233744896	85258695013
BTC_ijb_jcid_var127	616	616	616	8	8	39424	24285184	233744896	85260180618
BTC_ijb_jcid_var127	616	616	616	8	8	39424	24285184	233744896	85452819030
BTC_ijb_jcid_var127	648	648	648	8	8	41472	26873856	272097792	104894458881
BTC_ijb_jcid_var127	648	648	648	8	8	41472	26873856	272097792	104969548551
BTC_ijb_jcid_var127	648	648	648	8	8	41472	26873856	272097792	104995553758
BTC_ijb_jcid_var127	648	648	648	8	8	41472	26873856	272097792	105152686962
BTC_ijb_jcid_var127	648	648	648	8	8	41472	26873856	272097792	104940482936


==> figures/data/ijb_jcid/meas/var128.dat <==
BTC_ijb_jcid_var128	8	8	8	8	8	512	4096	512	332656
BTC_ijb_jcid_var128	8	8	8	8	8	512	4096	512	262668
BTC_ijb_jcid_var128	8	8	8	8	8	512	4096	512	263023
BTC_ijb_jcid_var128	8	8	8	8	8	512	4096	512	263064
BTC_ijb_jcid_var128	8	8	8	8	8	512	4096	512	262270
BTC_ijb_jcid_var128	40	40	40	8	8	2560	102400	64000	9788134
BTC_ijb_jcid_var128	40	40	40	8	8	2560	102400	64000	9032060
BTC_ijb_jcid_var128	40	40	40	8	8	2560	102400	64000	9177188
BTC_ijb_jcid_var128	40	40	40	8	8	2560	102400	64000	9112083
BTC_ijb_jcid_var128	40	40	40	8	8	2560	102400	64000	9040497
BTC_ijb_jcid_var128	72	72	72	8	8	4608	331776	373248	40359726
BTC_ijb_jcid_var128	72	72	72	8	8	4608	331776	373248	37526527
BTC_ijb_jcid_var128	72	72	72	8	8	4608	331776	373248	37620654
BTC_ijb_jcid_var128	72	72	72	8	8	4608	331776	373248	37591819
BTC_ijb_jcid_var128	72	72	72	8	8	4608	331776	373248	37738307
BTC_ijb_jcid_var128	104	104	104	8	8	6656	692224	1124864	100171555
BTC_ijb_jcid_var128	104	104	104	8	8	6656	692224	1124864	96202400
BTC_ijb_jcid_var128	104	104	104	8	8	6656	692224	1124864	96317492
BTC_ijb_jcid_var128	104	104	104	8	8	6656	692224	1124864	96203371
BTC_ijb_jcid_var128	104	104	104	8	8	6656	692224	1124864	96110647
BTC_ijb_jcid_var128	136	136	136	8	8	8704	1183744	2515456	197566513
BTC_ijb_jcid_var128	136	136	136	8	8	8704	1183744	2515456	198289476
BTC_ijb_jcid_var128	136	136	136	8	8	8704	1183744	2515456	198668462
BTC_ijb_jcid_var128	136	136	136	8	8	8704	1183744	2515456	201205045
BTC_ijb_jcid_var128	136	136	136	8	8	8704	1183744	2515456	198584788
BTC_ijb_jcid_var128	168	168	168	8	8	10752	1806336	4741632	347180319
BTC_ijb_jcid_var128	168	168	168	8	8	10752	1806336	4741632	347564971
BTC_ijb_jcid_var128	168	168	168	8	8	10752	1806336	4741632	347201649
BTC_ijb_jcid_var128	168	168	168	8	8	10752	1806336	4741632	347694539
BTC_ijb_jcid_var128	168	168	168	8	8	10752	1806336	4741632	347255095
BTC_ijb_jcid_var128	200	200	200	8	8	12800	2560000	8000000	549495813
BTC_ijb_jcid_var128	200	200	200	8	8	12800	2560000	8000000	555298943
BTC_ijb_jcid_var128	200	200	200	8	8	12800	2560000	8000000	554329742
BTC_ijb_jcid_var128	200	200	200	8	8	12800	2560000	8000000	549194697
BTC_ijb_jcid_var128	200	200	200	8	8	12800	2560000	8000000	549208237
BTC_ijb_jcid_var128	232	232	232	8	8	14848	3444736	12487168	813563380
BTC_ijb_jcid_var128	232	232	232	8	8	14848	3444736	12487168	813787955
BTC_ijb_jcid_var128	232	232	232	8	8	14848	3444736	12487168	813963448
BTC_ijb_jcid_var128	232	232	232	8	8	14848	3444736	12487168	812724581
BTC_ijb_jcid_var128	232	232	232	8	8	14848	3444736	12487168	813787306
BTC_ijb_jcid_var128	264	264	264	8	8	16896	4460544	18399744	1164004370
BTC_ijb_jcid_var128	264	264	264	8	8	16896	4460544	18399744	1179411414
BTC_ijb_jcid_var128	264	264	264	8	8	16896	4460544	18399744	1154100326
BTC_ijb_jcid_var128	264	264	264	8	8	16896	4460544	18399744	1163492092
BTC_ijb_jcid_var128	264	264	264	8	8	16896	4460544	18399744	1157634047
BTC_ijb_jcid_var128	296	296	296	8	8	18944	5607424	25934336	1579604218
BTC_ijb_jcid_var128	296	296	296	8	8	18944	5607424	25934336	1578058646
BTC_ijb_jcid_var128	296	296	296	8	8	18944	5607424	25934336	1577542699
BTC_ijb_jcid_var128	296	296	296	8	8	18944	5607424	25934336	1581148184
BTC_ijb_jcid_var128	296	296	296	8	8	18944	5607424	25934336	1578259658
BTC_ijb_jcid_var128	328	328	328	8	8	20992	6885376	35287552	2096115797
BTC_ijb_jcid_var128	328	328	328	8	8	20992	6885376	35287552	2096477111
BTC_ijb_jcid_var128	328	328	328	8	8	20992	6885376	35287552	2095597444
BTC_ijb_jcid_var128	328	328	328	8	8	20992	6885376	35287552	2094339838
BTC_ijb_jcid_var128	328	328	328	8	8	20992	6885376	35287552	2095177414
BTC_ijb_jcid_var128	360	360	360	8	8	23040	8294400	46656000	2741471929
BTC_ijb_jcid_var128	360	360	360	8	8	23040	8294400	46656000	2721421931
BTC_ijb_jcid_var128	360	360	360	8	8	23040	8294400	46656000	2718468587
BTC_ijb_jcid_var128	360	360	360	8	8	23040	8294400	46656000	2722890234
BTC_ijb_jcid_var128	360	360	360	8	8	23040	8294400	46656000	2731190037
BTC_ijb_jcid_var128	392	392	392	8	8	25088	9834496	60236288	3463239047
BTC_ijb_jcid_var128	392	392	392	8	8	25088	9834496	60236288	3493875019
BTC_ijb_jcid_var128	392	392	392	8	8	25088	9834496	60236288	3462513064
BTC_ijb_jcid_var128	392	392	392	8	8	25088	9834496	60236288	3475578127
BTC_ijb_jcid_var128	392	392	392	8	8	25088	9834496	60236288	3457850178
BTC_ijb_jcid_var128	424	424	424	8	8	27136	11505664	76225024	4333706154
BTC_ijb_jcid_var128	424	424	424	8	8	27136	11505664	76225024	4336533728
BTC_ijb_jcid_var128	424	424	424	8	8	27136	11505664	76225024	4349619627
BTC_ijb_jcid_var128	424	424	424	8	8	27136	11505664	76225024	4343667449
BTC_ijb_jcid_var128	424	424	424	8	8	27136	11505664	76225024	4336843243
BTC_ijb_jcid_var128	456	456	456	8	8	29184	13307904	94818816	5359738714
BTC_ijb_jcid_var128	456	456	456	8	8	29184	13307904	94818816	5385311182
BTC_ijb_jcid_var128	456	456	456	8	8	29184	13307904	94818816	5354789664
BTC_ijb_jcid_var128	456	456	456	8	8	29184	13307904	94818816	5364627478
BTC_ijb_jcid_var128	456	456	456	8	8	29184	13307904	94818816	5353101397
BTC_ijb_jcid_var128	488	488	488	8	8	31232	15241216	116214272	6516073252
BTC_ijb_jcid_var128	488	488	488	8	8	31232	15241216	116214272	6513744366
BTC_ijb_jcid_var128	488	488	488	8	8	31232	15241216	116214272	6519584596
BTC_ijb_jcid_var128	488	488	488	8	8	31232	15241216	116214272	6553530172
BTC_ijb_jcid_var128	488	488	488	8	8	31232	15241216	116214272	6517146428
BTC_ijb_jcid_var128	520	520	520	8	8	33280	17305600	140608000	7856976438
BTC_ijb_jcid_var128	520	520	520	8	8	33280	17305600	140608000	7871670990
BTC_ijb_jcid_var128	520	520	520	8	8	33280	17305600	140608000	7855638482
BTC_ijb_jcid_var128	520	520	520	8	8	33280	17305600	140608000	7880098971
BTC_ijb_jcid_var128	520	520	520	8	8	33280	17305600	140608000	7883069090
BTC_ijb_jcid_var128	552	552	552	8	8	35328	19501056	168196608	9298370554
BTC_ijb_jcid_var128	552	552	552	8	8	35328	19501056	168196608	9296720524
BTC_ijb_jcid_var128	552	552	552	8	8	35328	19501056	168196608	9292142381
BTC_ijb_jcid_var128	552	552	552	8	8	35328	19501056	168196608	9310287040
BTC_ijb_jcid_var128	552	552	552	8	8	35328	19501056	168196608	9321836669
BTC_ijb_jcid_var128	584	584	584	8	8	37376	21827584	199176704	11018796161
BTC_ijb_jcid_var128	584	584	584	8	8	37376	21827584	199176704	11021135490
BTC_ijb_jcid_var128	584	584	584	8	8	37376	21827584	199176704	11016724973
BTC_ijb_jcid_var128	584	584	584	8	8	37376	21827584	199176704	11016608556
BTC_ijb_jcid_var128	584	584	584	8	8	37376	21827584	199176704	11011775311
BTC_ijb_jcid_var128	616	616	616	8	8	39424	24285184	233744896	12770040488
BTC_ijb_jcid_var128	616	616	616	8	8	39424	24285184	233744896	12901638334
BTC_ijb_jcid_var128	616	616	616	8	8	39424	24285184	233744896	12846702919
BTC_ijb_jcid_var128	616	616	616	8	8	39424	24285184	233744896	12868989227
BTC_ijb_jcid_var128	616	616	616	8	8	39424	24285184	233744896	12885951882
BTC_ijb_jcid_var128	648	648	648	8	8	41472	26873856	272097792	14733450773
BTC_ijb_jcid_var128	648	648	648	8	8	41472	26873856	272097792	14755539527
BTC_ijb_jcid_var128	648	648	648	8	8	41472	26873856	272097792	14766978424
BTC_ijb_jcid_var128	648	648	648	8	8	41472	26873856	272097792	14742981503
BTC_ijb_jcid_var128	648	648	648	8	8	41472	26873856	272097792	14832880114
BTC_ijb_jcid_var128	680	680	680	8	8	43520	29593600	314432000	16964791676
BTC_ijb_jcid_var128	680	680	680	8	8	43520	29593600	314432000	16937333202
BTC_ijb_jcid_var128	680	680	680	8	8	43520	29593600	314432000	16971750055
BTC_ijb_jcid_var128	680	680	680	8	8	43520	29593600	314432000	16975332966
BTC_ijb_jcid_var128	680	680	680	8	8	43520	29593600	314432000	16961211245
BTC_ijb_jcid_var128	712	712	712	8	8	45568	32444416	360944128	19348047426
BTC_ijb_jcid_var128	712	712	712	8	8	45568	32444416	360944128	19359742313
BTC_ijb_jcid_var128	712	712	712	8	8	45568	32444416	360944128	19356160923
BTC_ijb_jcid_var128	712	712	712	8	8	45568	32444416	360944128	19353477516
BTC_ijb_jcid_var128	712	712	712	8	8	45568	32444416	360944128	19372280685
BTC_ijb_jcid_var128	744	744	744	8	8	47616	35426304	411830784	21965733611
BTC_ijb_jcid_var128	744	744	744	8	8	47616	35426304	411830784	22066682481
BTC_ijb_jcid_var128	744	744	744	8	8	47616	35426304	411830784	21969118515
BTC_ijb_jcid_var128	744	744	744	8	8	47616	35426304	411830784	21988268440
BTC_ijb_jcid_var128	744	744	744	8	8	47616	35426304	411830784	21967899896
BTC_ijb_jcid_var128	776	776	776	8	8	49664	38539264	467288576	24910309953
BTC_ijb_jcid_var128	776	776	776	8	8	49664	38539264	467288576	25166295669
BTC_ijb_jcid_var128	776	776	776	8	8	49664	38539264	467288576	24895430345
BTC_ijb_jcid_var128	776	776	776	8	8	49664	38539264	467288576	24932430401
BTC_ijb_jcid_var128	776	776	776	8	8	49664	38539264	467288576	24891624305
BTC_ijb_jcid_var128	808	808	808	8	8	51712	41783296	527514112	27911808531
BTC_ijb_jcid_var128	808	808	808	8	8	51712	41783296	527514112	27930837965
BTC_ijb_jcid_var128	808	808	808	8	8	51712	41783296	527514112	27963358285
BTC_ijb_jcid_var128	808	808	808	8	8	51712	41783296	527514112	27944090795
BTC_ijb_jcid_var128	808	808	808	8	8	51712	41783296	527514112	27967183387
BTC_ijb_jcid_var128	840	840	840	8	8	53760	45158400	592704000	31305481165
BTC_ijb_jcid_var128	840	840	840	8	8	53760	45158400	592704000	31127640647
BTC_ijb_jcid_var128	840	840	840	8	8	53760	45158400	592704000	31130152246
BTC_ijb_jcid_var128	840	840	840	8	8	53760	45158400	592704000	31085621940
BTC_ijb_jcid_var128	840	840	840	8	8	53760	45158400	592704000	31110729039
BTC_ijb_jcid_var128	872	872	872	8	8	55808	48664576	663054848	34725497393
BTC_ijb_jcid_var128	872	872	872	8	8	55808	48664576	663054848	34716595268
BTC_ijb_jcid_var128	872	872	872	8	8	55808	48664576	663054848	34704918932
BTC_ijb_jcid_var128	872	872	872	8	8	55808	48664576	663054848	34743106185
BTC_ijb_jcid_var128	872	872	872	8	8	55808	48664576	663054848	34735772956
BTC_ijb_jcid_var128	904	904	904	8	8	57856	52301824	738763264	38599994088
BTC_ijb_jcid_var128	904	904	904	8	8	57856	52301824	738763264	38554834170
BTC_ijb_jcid_var128	904	904	904	8	8	57856	52301824	738763264	38553250471
BTC_ijb_jcid_var128	904	904	904	8	8	57856	52301824	738763264	38583378167
BTC_ijb_jcid_var128	904	904	904	8	8	57856	52301824	738763264	38628231354
BTC_ijb_jcid_var128	936	936	936	8	8	59904	56070144	820025856	42731576633
BTC_ijb_jcid_var128	936	936	936	8	8	59904	56070144	820025856	42752775343
BTC_ijb_jcid_var128	936	936	936	8	8	59904	56070144	820025856	43082648952
BTC_ijb_jcid_var128	936	936	936	8	8	59904	56070144	820025856	42743644760
BTC_ijb_jcid_var128	936	936	936	8	8	59904	56070144	820025856	42721968252
BTC_ijb_jcid_var128	968	968	968	8	8	61952	59969536	907039232	47306404712
BTC_ijb_jcid_var128	968	968	968	8	8	61952	59969536	907039232	47323670700
BTC_ijb_jcid_var128	968	968	968	8	8	61952	59969536	907039232	47310674030
BTC_ijb_jcid_var128	968	968	968	8	8	61952	59969536	907039232	47289359743
BTC_ijb_jcid_var128	968	968	968	8	8	61952	59969536	907039232	47306910168
BTC_ijb_jcid_var128	1000	1000	1000	8	8	64000	64000000	1000000000	52167058203
BTC_ijb_jcid_var128	1000	1000	1000	8	8	64000	64000000	1000000000	52185483915
BTC_ijb_jcid_var128	1000	1000	1000	8	8	64000	64000000	1000000000	52226301139
BTC_ijb_jcid_var128	1000	1000	1000	8	8	64000	64000000	1000000000	52219477424
BTC_ijb_jcid_var128	1000	1000	1000	8	8	64000	64000000	1000000000	52165273956


==> figures/data/ijb_jcid/meas/var129.dat <==
BTC_ijb_jcid_var129	8	8	8	8	8	512	4096	512	377658
BTC_ijb_jcid_var129	8	8	8	8	8	512	4096	512	326670
BTC_ijb_jcid_var129	8	8	8	8	8	512	4096	512	316043
BTC_ijb_jcid_var129	8	8	8	8	8	512	4096	512	315821
BTC_ijb_jcid_var129	8	8	8	8	8	512	4096	512	317492
BTC_ijb_jcid_var129	40	40	40	8	8	2560	102400	64000	17312979
BTC_ijb_jcid_var129	40	40	40	8	8	2560	102400	64000	16976975
BTC_ijb_jcid_var129	40	40	40	8	8	2560	102400	64000	17085027
BTC_ijb_jcid_var129	40	40	40	8	8	2560	102400	64000	16999226
BTC_ijb_jcid_var129	40	40	40	8	8	2560	102400	64000	16993888
BTC_ijb_jcid_var129	72	72	72	8	8	4608	331776	373248	92280838
BTC_ijb_jcid_var129	72	72	72	8	8	4608	331776	373248	91753761
BTC_ijb_jcid_var129	72	72	72	8	8	4608	331776	373248	99701675
BTC_ijb_jcid_var129	72	72	72	8	8	4608	331776	373248	93049367
BTC_ijb_jcid_var129	72	72	72	8	8	4608	331776	373248	92176619
BTC_ijb_jcid_var129	104	104	104	8	8	6656	692224	1124864	272294412
BTC_ijb_jcid_var129	104	104	104	8	8	6656	692224	1124864	272068008
BTC_ijb_jcid_var129	104	104	104	8	8	6656	692224	1124864	272107388
BTC_ijb_jcid_var129	104	104	104	8	8	6656	692224	1124864	272324693
BTC_ijb_jcid_var129	104	104	104	8	8	6656	692224	1124864	272389924
BTC_ijb_jcid_var129	136	136	136	8	8	8704	1183744	2515456	597972831
BTC_ijb_jcid_var129	136	136	136	8	8	8704	1183744	2515456	593120161
BTC_ijb_jcid_var129	136	136	136	8	8	8704	1183744	2515456	594328529
BTC_ijb_jcid_var129	136	136	136	8	8	8704	1183744	2515456	617352362
BTC_ijb_jcid_var129	136	136	136	8	8	8704	1183744	2515456	606482925
BTC_ijb_jcid_var129	168	168	168	8	8	10752	1806336	4741632	1100282058
BTC_ijb_jcid_var129	168	168	168	8	8	10752	1806336	4741632	1097776064
BTC_ijb_jcid_var129	168	168	168	8	8	10752	1806336	4741632	1102354547
BTC_ijb_jcid_var129	168	168	168	8	8	10752	1806336	4741632	1099906612
BTC_ijb_jcid_var129	168	168	168	8	8	10752	1806336	4741632	1101450834
BTC_ijb_jcid_var129	200	200	200	8	8	12800	2560000	8000000	1841141487
BTC_ijb_jcid_var129	200	200	200	8	8	12800	2560000	8000000	1835230659
BTC_ijb_jcid_var129	200	200	200	8	8	12800	2560000	8000000	1824082891
BTC_ijb_jcid_var129	200	200	200	8	8	12800	2560000	8000000	1831562093
BTC_ijb_jcid_var129	200	200	200	8	8	12800	2560000	8000000	1841458310
BTC_ijb_jcid_var129	232	232	232	8	8	14848	3444736	12487168	2843973344
BTC_ijb_jcid_var129	232	232	232	8	8	14848	3444736	12487168	2850782928
BTC_ijb_jcid_var129	232	232	232	8	8	14848	3444736	12487168	2845779120
BTC_ijb_jcid_var129	232	232	232	8	8	14848	3444736	12487168	2854984528
BTC_ijb_jcid_var129	232	232	232	8	8	14848	3444736	12487168	2848376819
BTC_ijb_jcid_var129	264	264	264	8	8	16896	4460544	18399744	4180969582
BTC_ijb_jcid_var129	264	264	264	8	8	16896	4460544	18399744	4186873289
BTC_ijb_jcid_var129	264	264	264	8	8	16896	4460544	18399744	4189723321
BTC_ijb_jcid_var129	264	264	264	8	8	16896	4460544	18399744	4217653557
BTC_ijb_jcid_var129	264	264	264	8	8	16896	4460544	18399744	4201612454
BTC_ijb_jcid_var129	296	296	296	8	8	18944	5607424	25934336	5912377753
BTC_ijb_jcid_var129	296	296	296	8	8	18944	5607424	25934336	5924256539
BTC_ijb_jcid_var129	296	296	296	8	8	18944	5607424	25934336	5906848020
BTC_ijb_jcid_var129	296	296	296	8	8	18944	5607424	25934336	5911603939
BTC_ijb_jcid_var129	296	296	296	8	8	18944	5607424	25934336	5916409915
BTC_ijb_jcid_var129	328	328	328	8	8	20992	6885376	35287552	8082813739
BTC_ijb_jcid_var129	328	328	328	8	8	20992	6885376	35287552	8057493621
BTC_ijb_jcid_var129	328	328	328	8	8	20992	6885376	35287552	8060970835
BTC_ijb_jcid_var129	328	328	328	8	8	20992	6885376	35287552	8061001131
BTC_ijb_jcid_var129	328	328	328	8	8	20992	6885376	35287552	8043165651
BTC_ijb_jcid_var129	360	360	360	8	8	23040	8294400	46656000	10886778541
BTC_ijb_jcid_var129	360	360	360	8	8	23040	8294400	46656000	10871228088
BTC_ijb_jcid_var129	360	360	360	8	8	23040	8294400	46656000	10843657250
BTC_ijb_jcid_var129	360	360	360	8	8	23040	8294400	46656000	10851336004
BTC_ijb_jcid_var129	360	360	360	8	8	23040	8294400	46656000	10905206415
BTC_ijb_jcid_var129	392	392	392	8	8	25088	9834496	60236288	14492966908
BTC_ijb_jcid_var129	392	392	392	8	8	25088	9834496	60236288	14516392302
BTC_ijb_jcid_var129	392	392	392	8	8	25088	9834496	60236288	14523013652
BTC_ijb_jcid_var129	392	392	392	8	8	25088	9834496	60236288	14526800477
BTC_ijb_jcid_var129	392	392	392	8	8	25088	9834496	60236288	14501057701
BTC_ijb_jcid_var129	424	424	424	8	8	27136	11505664	76225024	18971893419
BTC_ijb_jcid_var129	424	424	424	8	8	27136	11505664	76225024	18967246353
BTC_ijb_jcid_var129	424	424	424	8	8	27136	11505664	76225024	18973915293
BTC_ijb_jcid_var129	424	424	424	8	8	27136	11505664	76225024	18865732355
BTC_ijb_jcid_var129	424	424	424	8	8	27136	11505664	76225024	18859051114
BTC_ijb_jcid_var129	456	456	456	8	8	29184	13307904	94818816	24150194774
BTC_ijb_jcid_var129	456	456	456	8	8	29184	13307904	94818816	24268430806
BTC_ijb_jcid_var129	456	456	456	8	8	29184	13307904	94818816	24167216319
BTC_ijb_jcid_var129	456	456	456	8	8	29184	13307904	94818816	24304989029
BTC_ijb_jcid_var129	456	456	456	8	8	29184	13307904	94818816	24186211784
BTC_ijb_jcid_var129	488	488	488	8	8	31232	15241216	116214272	31028403025
BTC_ijb_jcid_var129	488	488	488	8	8	31232	15241216	116214272	31057329990
BTC_ijb_jcid_var129	488	488	488	8	8	31232	15241216	116214272	31339153938
BTC_ijb_jcid_var129	488	488	488	8	8	31232	15241216	116214272	31032030335
BTC_ijb_jcid_var129	488	488	488	8	8	31232	15241216	116214272	31042774613
BTC_ijb_jcid_var129	520	520	520	8	8	33280	17305600	140608000	39473393319
BTC_ijb_jcid_var129	520	520	520	8	8	33280	17305600	140608000	39572827588
BTC_ijb_jcid_var129	520	520	520	8	8	33280	17305600	140608000	39623113678
BTC_ijb_jcid_var129	520	520	520	8	8	33280	17305600	140608000	39619804308
BTC_ijb_jcid_var129	520	520	520	8	8	33280	17305600	140608000	39396057864
BTC_ijb_jcid_var129	552	552	552	8	8	35328	19501056	168196608	50215184758
BTC_ijb_jcid_var129	552	552	552	8	8	35328	19501056	168196608	50433920015
BTC_ijb_jcid_var129	552	552	552	8	8	35328	19501056	168196608	50525389348
BTC_ijb_jcid_var129	552	552	552	8	8	35328	19501056	168196608	50414324856
BTC_ijb_jcid_var129	552	552	552	8	8	35328	19501056	168196608	50262136721
BTC_ijb_jcid_var129	584	584	584	8	8	37376	21827584	199176704	65605474051
BTC_ijb_jcid_var129	584	584	584	8	8	37376	21827584	199176704	65805341277
BTC_ijb_jcid_var129	584	584	584	8	8	37376	21827584	199176704	65846800342
BTC_ijb_jcid_var129	584	584	584	8	8	37376	21827584	199176704	65836011077
BTC_ijb_jcid_var129	584	584	584	8	8	37376	21827584	199176704	66021679186
BTC_ijb_jcid_var129	616	616	616	8	8	39424	24285184	233744896	81356557340
BTC_ijb_jcid_var129	616	616	616	8	8	39424	24285184	233744896	81420480154
BTC_ijb_jcid_var129	616	616	616	8	8	39424	24285184	233744896	81690601969
BTC_ijb_jcid_var129	616	616	616	8	8	39424	24285184	233744896	81634188860
BTC_ijb_jcid_var129	616	616	616	8	8	39424	24285184	233744896	81515477120
BTC_ijb_jcid_var129	648	648	648	8	8	41472	26873856	272097792	102172048920
BTC_ijb_jcid_var129	648	648	648	8	8	41472	26873856	272097792	102205156256
BTC_ijb_jcid_var129	648	648	648	8	8	41472	26873856	272097792	102177733305
BTC_ijb_jcid_var129	648	648	648	8	8	41472	26873856	272097792	102266556059
BTC_ijb_jcid_var129	648	648	648	8	8	41472	26873856	272097792	102539288043


==> figures/data/ijb_jcid/meas/var13.dat <==
BTC_ijb_jcid_var13	8	8	8	8	8	512	4096	512	158692
BTC_ijb_jcid_var13	8	8	8	8	8	512	4096	512	134681
BTC_ijb_jcid_var13	8	8	8	8	8	512	4096	512	134781
BTC_ijb_jcid_var13	8	8	8	8	8	512	4096	512	134715
BTC_ijb_jcid_var13	8	8	8	8	8	512	4096	512	134769
BTC_ijb_jcid_var13	40	40	40	8	8	2560	102400	64000	17513517
BTC_ijb_jcid_var13	40	40	40	8	8	2560	102400	64000	16492243
BTC_ijb_jcid_var13	40	40	40	8	8	2560	102400	64000	16645764
BTC_ijb_jcid_var13	40	40	40	8	8	2560	102400	64000	16459706
BTC_ijb_jcid_var13	40	40	40	8	8	2560	102400	64000	16433685
BTC_ijb_jcid_var13	72	72	72	8	8	4608	331776	373248	99629452
BTC_ijb_jcid_var13	72	72	72	8	8	4608	331776	373248	97221538
BTC_ijb_jcid_var13	72	72	72	8	8	4608	331776	373248	96962846
BTC_ijb_jcid_var13	72	72	72	8	8	4608	331776	373248	99420574
BTC_ijb_jcid_var13	72	72	72	8	8	4608	331776	373248	97152477
BTC_ijb_jcid_var13	104	104	104	8	8	6656	692224	1124864	297247103
BTC_ijb_jcid_var13	104	104	104	8	8	6656	692224	1124864	292296616
BTC_ijb_jcid_var13	104	104	104	8	8	6656	692224	1124864	292308538
BTC_ijb_jcid_var13	104	104	104	8	8	6656	692224	1124864	292061277
BTC_ijb_jcid_var13	104	104	104	8	8	6656	692224	1124864	292853820
BTC_ijb_jcid_var13	136	136	136	8	8	8704	1183744	2515456	668242633
BTC_ijb_jcid_var13	136	136	136	8	8	8704	1183744	2515456	683012518
BTC_ijb_jcid_var13	136	136	136	8	8	8704	1183744	2515456	677136657
BTC_ijb_jcid_var13	136	136	136	8	8	8704	1183744	2515456	667709376
BTC_ijb_jcid_var13	136	136	136	8	8	8704	1183744	2515456	666614483
BTC_ijb_jcid_var13	168	168	168	8	8	10752	1806336	4741632	1262419086
BTC_ijb_jcid_var13	168	168	168	8	8	10752	1806336	4741632	1273192608
BTC_ijb_jcid_var13	168	168	168	8	8	10752	1806336	4741632	1275299505
BTC_ijb_jcid_var13	168	168	168	8	8	10752	1806336	4741632	1273289351
BTC_ijb_jcid_var13	168	168	168	8	8	10752	1806336	4741632	1275185583
BTC_ijb_jcid_var13	200	200	200	8	8	12800	2560000	8000000	2197272558
BTC_ijb_jcid_var13	200	200	200	8	8	12800	2560000	8000000	2199615098
BTC_ijb_jcid_var13	200	200	200	8	8	12800	2560000	8000000	2199755481
BTC_ijb_jcid_var13	200	200	200	8	8	12800	2560000	8000000	2199962638
BTC_ijb_jcid_var13	200	200	200	8	8	12800	2560000	8000000	2200483373
BTC_ijb_jcid_var13	232	232	232	8	8	14848	3444736	12487168	3494325019
BTC_ijb_jcid_var13	232	232	232	8	8	14848	3444736	12487168	3502225807
BTC_ijb_jcid_var13	232	232	232	8	8	14848	3444736	12487168	3480044960
BTC_ijb_jcid_var13	232	232	232	8	8	14848	3444736	12487168	3477058816
BTC_ijb_jcid_var13	232	232	232	8	8	14848	3444736	12487168	3458479192
BTC_ijb_jcid_var13	264	264	264	8	8	16896	4460544	18399744	5238754783
BTC_ijb_jcid_var13	264	264	264	8	8	16896	4460544	18399744	5238295076
BTC_ijb_jcid_var13	264	264	264	8	8	16896	4460544	18399744	5247958474
BTC_ijb_jcid_var13	264	264	264	8	8	16896	4460544	18399744	5235378730
BTC_ijb_jcid_var13	264	264	264	8	8	16896	4460544	18399744	5249151487
BTC_ijb_jcid_var13	296	296	296	8	8	18944	5607424	25934336	7397370530
BTC_ijb_jcid_var13	296	296	296	8	8	18944	5607424	25934336	7344529211
BTC_ijb_jcid_var13	296	296	296	8	8	18944	5607424	25934336	7361605244
BTC_ijb_jcid_var13	296	296	296	8	8	18944	5607424	25934336	7401433931
BTC_ijb_jcid_var13	296	296	296	8	8	18944	5607424	25934336	7394459601
BTC_ijb_jcid_var13	328	328	328	8	8	20992	6885376	35287552	10113751551
BTC_ijb_jcid_var13	328	328	328	8	8	20992	6885376	35287552	10077116414
BTC_ijb_jcid_var13	328	328	328	8	8	20992	6885376	35287552	10086575128
BTC_ijb_jcid_var13	328	328	328	8	8	20992	6885376	35287552	10081237621
BTC_ijb_jcid_var13	328	328	328	8	8	20992	6885376	35287552	10110300661
BTC_ijb_jcid_var13	360	360	360	8	8	23040	8294400	46656000	13350412245
BTC_ijb_jcid_var13	360	360	360	8	8	23040	8294400	46656000	13321037747
BTC_ijb_jcid_var13	360	360	360	8	8	23040	8294400	46656000	13326884670
BTC_ijb_jcid_var13	360	360	360	8	8	23040	8294400	46656000	13339967088
BTC_ijb_jcid_var13	360	360	360	8	8	23040	8294400	46656000	13335164948
BTC_ijb_jcid_var13	392	392	392	8	8	25088	9834496	60236288	17481102657
BTC_ijb_jcid_var13	392	392	392	8	8	25088	9834496	60236288	17486264939
BTC_ijb_jcid_var13	392	392	392	8	8	25088	9834496	60236288	17476958713
BTC_ijb_jcid_var13	392	392	392	8	8	25088	9834496	60236288	17501136321
BTC_ijb_jcid_var13	392	392	392	8	8	25088	9834496	60236288	17482874784
BTC_ijb_jcid_var13	424	424	424	8	8	27136	11505664	76225024	21858461193
BTC_ijb_jcid_var13	424	424	424	8	8	27136	11505664	76225024	21835289809
BTC_ijb_jcid_var13	424	424	424	8	8	27136	11505664	76225024	21854468748
BTC_ijb_jcid_var13	424	424	424	8	8	27136	11505664	76225024	21823706804
BTC_ijb_jcid_var13	424	424	424	8	8	27136	11505664	76225024	21710480593
BTC_ijb_jcid_var13	456	456	456	8	8	29184	13307904	94818816	27137006776
BTC_ijb_jcid_var13	456	456	456	8	8	29184	13307904	94818816	27241444845
BTC_ijb_jcid_var13	456	456	456	8	8	29184	13307904	94818816	27260452800
BTC_ijb_jcid_var13	456	456	456	8	8	29184	13307904	94818816	27189967345
BTC_ijb_jcid_var13	456	456	456	8	8	29184	13307904	94818816	27218747761
BTC_ijb_jcid_var13	488	488	488	8	8	31232	15241216	116214272	33654862328
BTC_ijb_jcid_var13	488	488	488	8	8	31232	15241216	116214272	33627277964
BTC_ijb_jcid_var13	488	488	488	8	8	31232	15241216	116214272	33686350345
BTC_ijb_jcid_var13	488	488	488	8	8	31232	15241216	116214272	33910340212
BTC_ijb_jcid_var13	488	488	488	8	8	31232	15241216	116214272	33400580793
BTC_ijb_jcid_var13	520	520	520	8	8	33280	17305600	140608000	42032001968
BTC_ijb_jcid_var13	520	520	520	8	8	33280	17305600	140608000	42047518153
BTC_ijb_jcid_var13	520	520	520	8	8	33280	17305600	140608000	42051787683
BTC_ijb_jcid_var13	520	520	520	8	8	33280	17305600	140608000	42038697836
BTC_ijb_jcid_var13	520	520	520	8	8	33280	17305600	140608000	42048274233
BTC_ijb_jcid_var13	552	552	552	8	8	35328	19501056	168196608	49734879358
BTC_ijb_jcid_var13	552	552	552	8	8	35328	19501056	168196608	49744265162
BTC_ijb_jcid_var13	552	552	552	8	8	35328	19501056	168196608	49764905861
BTC_ijb_jcid_var13	552	552	552	8	8	35328	19501056	168196608	49752804245
BTC_ijb_jcid_var13	552	552	552	8	8	35328	19501056	168196608	49772260197
BTC_ijb_jcid_var13	584	584	584	8	8	37376	21827584	199176704	59949574916
BTC_ijb_jcid_var13	584	584	584	8	8	37376	21827584	199176704	59932363444
BTC_ijb_jcid_var13	584	584	584	8	8	37376	21827584	199176704	59982675875
BTC_ijb_jcid_var13	584	584	584	8	8	37376	21827584	199176704	60045387494
BTC_ijb_jcid_var13	584	584	584	8	8	37376	21827584	199176704	59988989934
BTC_ijb_jcid_var13	616	616	616	8	8	39424	24285184	233744896	69497392630
BTC_ijb_jcid_var13	616	616	616	8	8	39424	24285184	233744896	69165855544
BTC_ijb_jcid_var13	616	616	616	8	8	39424	24285184	233744896	69172737648
BTC_ijb_jcid_var13	616	616	616	8	8	39424	24285184	233744896	69125902450
BTC_ijb_jcid_var13	616	616	616	8	8	39424	24285184	233744896	69429062479
BTC_ijb_jcid_var13	648	648	648	8	8	41472	26873856	272097792	82335764984
BTC_ijb_jcid_var13	648	648	648	8	8	41472	26873856	272097792	82328074637
BTC_ijb_jcid_var13	648	648	648	8	8	41472	26873856	272097792	82373338848
BTC_ijb_jcid_var13	648	648	648	8	8	41472	26873856	272097792	82355999540
BTC_ijb_jcid_var13	648	648	648	8	8	41472	26873856	272097792	82327949853


==> figures/data/ijb_jcid/meas/var130.dat <==
BTC_ijb_jcid_var130	8	8	8	8	8	512	4096	512	338364
BTC_ijb_jcid_var130	8	8	8	8	8	512	4096	512	259551
BTC_ijb_jcid_var130	8	8	8	8	8	512	4096	512	258844
BTC_ijb_jcid_var130	8	8	8	8	8	512	4096	512	258788
BTC_ijb_jcid_var130	8	8	8	8	8	512	4096	512	260443
BTC_ijb_jcid_var130	40	40	40	8	8	2560	102400	64000	9294914
BTC_ijb_jcid_var130	40	40	40	8	8	2560	102400	64000	8846692
BTC_ijb_jcid_var130	40	40	40	8	8	2560	102400	64000	8832741
BTC_ijb_jcid_var130	40	40	40	8	8	2560	102400	64000	8901393
BTC_ijb_jcid_var130	40	40	40	8	8	2560	102400	64000	8796919
BTC_ijb_jcid_var130	72	72	72	8	8	4608	331776	373248	37316120
BTC_ijb_jcid_var130	72	72	72	8	8	4608	331776	373248	36662167
BTC_ijb_jcid_var130	72	72	72	8	8	4608	331776	373248	36890168
BTC_ijb_jcid_var130	72	72	72	8	8	4608	331776	373248	36473995
BTC_ijb_jcid_var130	72	72	72	8	8	4608	331776	373248	36387907
BTC_ijb_jcid_var130	104	104	104	8	8	6656	692224	1124864	95075929
BTC_ijb_jcid_var130	104	104	104	8	8	6656	692224	1124864	93989411
BTC_ijb_jcid_var130	104	104	104	8	8	6656	692224	1124864	93722120
BTC_ijb_jcid_var130	104	104	104	8	8	6656	692224	1124864	93873879
BTC_ijb_jcid_var130	104	104	104	8	8	6656	692224	1124864	93987416
BTC_ijb_jcid_var130	136	136	136	8	8	8704	1183744	2515456	189293720
BTC_ijb_jcid_var130	136	136	136	8	8	8704	1183744	2515456	189960587
BTC_ijb_jcid_var130	136	136	136	8	8	8704	1183744	2515456	190415609
BTC_ijb_jcid_var130	136	136	136	8	8	8704	1183744	2515456	190276653
BTC_ijb_jcid_var130	136	136	136	8	8	8704	1183744	2515456	190575242
BTC_ijb_jcid_var130	168	168	168	8	8	10752	1806336	4741632	334756013
BTC_ijb_jcid_var130	168	168	168	8	8	10752	1806336	4741632	337280117
BTC_ijb_jcid_var130	168	168	168	8	8	10752	1806336	4741632	336462245
BTC_ijb_jcid_var130	168	168	168	8	8	10752	1806336	4741632	337127837
BTC_ijb_jcid_var130	168	168	168	8	8	10752	1806336	4741632	342890579
BTC_ijb_jcid_var130	200	200	200	8	8	12800	2560000	8000000	536704821
BTC_ijb_jcid_var130	200	200	200	8	8	12800	2560000	8000000	537218410
BTC_ijb_jcid_var130	200	200	200	8	8	12800	2560000	8000000	536953297
BTC_ijb_jcid_var130	200	200	200	8	8	12800	2560000	8000000	538657277
BTC_ijb_jcid_var130	200	200	200	8	8	12800	2560000	8000000	538409798
BTC_ijb_jcid_var130	232	232	232	8	8	14848	3444736	12487168	800711125
BTC_ijb_jcid_var130	232	232	232	8	8	14848	3444736	12487168	800909922
BTC_ijb_jcid_var130	232	232	232	8	8	14848	3444736	12487168	801347761
BTC_ijb_jcid_var130	232	232	232	8	8	14848	3444736	12487168	809175960
BTC_ijb_jcid_var130	232	232	232	8	8	14848	3444736	12487168	801669207
BTC_ijb_jcid_var130	264	264	264	8	8	16896	4460544	18399744	1140744739
BTC_ijb_jcid_var130	264	264	264	8	8	16896	4460544	18399744	1159326286
BTC_ijb_jcid_var130	264	264	264	8	8	16896	4460544	18399744	1159788063
BTC_ijb_jcid_var130	264	264	264	8	8	16896	4460544	18399744	1138952833
BTC_ijb_jcid_var130	264	264	264	8	8	16896	4460544	18399744	1140048317
BTC_ijb_jcid_var130	296	296	296	8	8	18944	5607424	25934336	1561987625
BTC_ijb_jcid_var130	296	296	296	8	8	18944	5607424	25934336	1558945432
BTC_ijb_jcid_var130	296	296	296	8	8	18944	5607424	25934336	1561185307
BTC_ijb_jcid_var130	296	296	296	8	8	18944	5607424	25934336	1560245686
BTC_ijb_jcid_var130	296	296	296	8	8	18944	5607424	25934336	1560304343
BTC_ijb_jcid_var130	328	328	328	8	8	20992	6885376	35287552	2074145472
BTC_ijb_jcid_var130	328	328	328	8	8	20992	6885376	35287552	2073565822
BTC_ijb_jcid_var130	328	328	328	8	8	20992	6885376	35287552	2073497014
BTC_ijb_jcid_var130	328	328	328	8	8	20992	6885376	35287552	2081435769
BTC_ijb_jcid_var130	328	328	328	8	8	20992	6885376	35287552	2101050367
BTC_ijb_jcid_var130	360	360	360	8	8	23040	8294400	46656000	2685305504
BTC_ijb_jcid_var130	360	360	360	8	8	23040	8294400	46656000	2687130958
BTC_ijb_jcid_var130	360	360	360	8	8	23040	8294400	46656000	2705116200
BTC_ijb_jcid_var130	360	360	360	8	8	23040	8294400	46656000	2688020196
BTC_ijb_jcid_var130	360	360	360	8	8	23040	8294400	46656000	2694462436
BTC_ijb_jcid_var130	392	392	392	8	8	25088	9834496	60236288	3429387223
BTC_ijb_jcid_var130	392	392	392	8	8	25088	9834496	60236288	3430601483
BTC_ijb_jcid_var130	392	392	392	8	8	25088	9834496	60236288	3426487699
BTC_ijb_jcid_var130	392	392	392	8	8	25088	9834496	60236288	3412171155
BTC_ijb_jcid_var130	392	392	392	8	8	25088	9834496	60236288	3403323087
BTC_ijb_jcid_var130	424	424	424	8	8	27136	11505664	76225024	4252429651
BTC_ijb_jcid_var130	424	424	424	8	8	27136	11505664	76225024	4253667146
BTC_ijb_jcid_var130	424	424	424	8	8	27136	11505664	76225024	4302229403
BTC_ijb_jcid_var130	424	424	424	8	8	27136	11505664	76225024	4259026358
BTC_ijb_jcid_var130	424	424	424	8	8	27136	11505664	76225024	4275175290
BTC_ijb_jcid_var130	456	456	456	8	8	29184	13307904	94818816	5316924682
BTC_ijb_jcid_var130	456	456	456	8	8	29184	13307904	94818816	5301835940
BTC_ijb_jcid_var130	456	456	456	8	8	29184	13307904	94818816	5302826632
BTC_ijb_jcid_var130	456	456	456	8	8	29184	13307904	94818816	5294331999
BTC_ijb_jcid_var130	456	456	456	8	8	29184	13307904	94818816	5288951836
BTC_ijb_jcid_var130	488	488	488	8	8	31232	15241216	116214272	6467550976
BTC_ijb_jcid_var130	488	488	488	8	8	31232	15241216	116214272	6486088629
BTC_ijb_jcid_var130	488	488	488	8	8	31232	15241216	116214272	6458360166
BTC_ijb_jcid_var130	488	488	488	8	8	31232	15241216	116214272	6447228651
BTC_ijb_jcid_var130	488	488	488	8	8	31232	15241216	116214272	6459146332
BTC_ijb_jcid_var130	520	520	520	8	8	33280	17305600	140608000	7734878664
BTC_ijb_jcid_var130	520	520	520	8	8	33280	17305600	140608000	7730065504
BTC_ijb_jcid_var130	520	520	520	8	8	33280	17305600	140608000	7766995124
BTC_ijb_jcid_var130	520	520	520	8	8	33280	17305600	140608000	7736917851
BTC_ijb_jcid_var130	520	520	520	8	8	33280	17305600	140608000	7727211508
BTC_ijb_jcid_var130	552	552	552	8	8	35328	19501056	168196608	9174383550
BTC_ijb_jcid_var130	552	552	552	8	8	35328	19501056	168196608	9183501637
BTC_ijb_jcid_var130	552	552	552	8	8	35328	19501056	168196608	9208142340
BTC_ijb_jcid_var130	552	552	552	8	8	35328	19501056	168196608	9180272083
BTC_ijb_jcid_var130	552	552	552	8	8	35328	19501056	168196608	9168448082
BTC_ijb_jcid_var130	584	584	584	8	8	37376	21827584	199176704	10787130502
BTC_ijb_jcid_var130	584	584	584	8	8	37376	21827584	199176704	10829814698
BTC_ijb_jcid_var130	584	584	584	8	8	37376	21827584	199176704	10812524601
BTC_ijb_jcid_var130	584	584	584	8	8	37376	21827584	199176704	10775788855
BTC_ijb_jcid_var130	584	584	584	8	8	37376	21827584	199176704	10799317514
BTC_ijb_jcid_var130	616	616	616	8	8	39424	24285184	233744896	12618545464
BTC_ijb_jcid_var130	616	616	616	8	8	39424	24285184	233744896	12570255641
BTC_ijb_jcid_var130	616	616	616	8	8	39424	24285184	233744896	12560034250
BTC_ijb_jcid_var130	616	616	616	8	8	39424	24285184	233744896	12584773893
BTC_ijb_jcid_var130	616	616	616	8	8	39424	24285184	233744896	12568705878
BTC_ijb_jcid_var130	648	648	648	8	8	41472	26873856	272097792	14521210281
BTC_ijb_jcid_var130	648	648	648	8	8	41472	26873856	272097792	14576508380
BTC_ijb_jcid_var130	648	648	648	8	8	41472	26873856	272097792	14551897357
BTC_ijb_jcid_var130	648	648	648	8	8	41472	26873856	272097792	14792078308
BTC_ijb_jcid_var130	648	648	648	8	8	41472	26873856	272097792	14541564871
BTC_ijb_jcid_var130	680	680	680	8	8	43520	29593600	314432000	16684763424
BTC_ijb_jcid_var130	680	680	680	8	8	43520	29593600	314432000	16674752783
BTC_ijb_jcid_var130	680	680	680	8	8	43520	29593600	314432000	16761024520
BTC_ijb_jcid_var130	680	680	680	8	8	43520	29593600	314432000	16679641764
BTC_ijb_jcid_var130	680	680	680	8	8	43520	29593600	314432000	16711766024
BTC_ijb_jcid_var130	712	712	712	8	8	45568	32444416	360944128	19084854180
BTC_ijb_jcid_var130	712	712	712	8	8	45568	32444416	360944128	19059889850
BTC_ijb_jcid_var130	712	712	712	8	8	45568	32444416	360944128	19113635053
BTC_ijb_jcid_var130	712	712	712	8	8	45568	32444416	360944128	19064490213
BTC_ijb_jcid_var130	712	712	712	8	8	45568	32444416	360944128	19090302364
BTC_ijb_jcid_var130	744	744	744	8	8	47616	35426304	411830784	21644218867
BTC_ijb_jcid_var130	744	744	744	8	8	47616	35426304	411830784	21703600999
BTC_ijb_jcid_var130	744	744	744	8	8	47616	35426304	411830784	21645603774
BTC_ijb_jcid_var130	744	744	744	8	8	47616	35426304	411830784	21695316257
BTC_ijb_jcid_var130	744	744	744	8	8	47616	35426304	411830784	21630943049
BTC_ijb_jcid_var130	776	776	776	8	8	49664	38539264	467288576	24523226597
BTC_ijb_jcid_var130	776	776	776	8	8	49664	38539264	467288576	24444021619
BTC_ijb_jcid_var130	776	776	776	8	8	49664	38539264	467288576	24477965079
BTC_ijb_jcid_var130	776	776	776	8	8	49664	38539264	467288576	24522702101
BTC_ijb_jcid_var130	776	776	776	8	8	49664	38539264	467288576	24448062227
BTC_ijb_jcid_var130	808	808	808	8	8	51712	41783296	527514112	27478414002
BTC_ijb_jcid_var130	808	808	808	8	8	51712	41783296	527514112	27449661755
BTC_ijb_jcid_var130	808	808	808	8	8	51712	41783296	527514112	27527167270
BTC_ijb_jcid_var130	808	808	808	8	8	51712	41783296	527514112	27497066187
BTC_ijb_jcid_var130	808	808	808	8	8	51712	41783296	527514112	27465866633
BTC_ijb_jcid_var130	840	840	840	8	8	53760	45158400	592704000	30790588961
BTC_ijb_jcid_var130	840	840	840	8	8	53760	45158400	592704000	30762628581
BTC_ijb_jcid_var130	840	840	840	8	8	53760	45158400	592704000	30811793725
BTC_ijb_jcid_var130	840	840	840	8	8	53760	45158400	592704000	30919926351
BTC_ijb_jcid_var130	840	840	840	8	8	53760	45158400	592704000	30979223989
BTC_ijb_jcid_var130	872	872	872	8	8	55808	48664576	663054848	34526108251
BTC_ijb_jcid_var130	872	872	872	8	8	55808	48664576	663054848	34263905884
BTC_ijb_jcid_var130	872	872	872	8	8	55808	48664576	663054848	34293640151
BTC_ijb_jcid_var130	872	872	872	8	8	55808	48664576	663054848	34652061892
BTC_ijb_jcid_var130	872	872	872	8	8	55808	48664576	663054848	34317903131
BTC_ijb_jcid_var130	904	904	904	8	8	57856	52301824	738763264	38122396925
BTC_ijb_jcid_var130	904	904	904	8	8	57856	52301824	738763264	38111216743
BTC_ijb_jcid_var130	904	904	904	8	8	57856	52301824	738763264	38116353016
BTC_ijb_jcid_var130	904	904	904	8	8	57856	52301824	738763264	38086384604
BTC_ijb_jcid_var130	904	904	904	8	8	57856	52301824	738763264	38124990272
BTC_ijb_jcid_var130	936	936	936	8	8	59904	56070144	820025856	42117959539
BTC_ijb_jcid_var130	936	936	936	8	8	59904	56070144	820025856	42115022870
BTC_ijb_jcid_var130	936	936	936	8	8	59904	56070144	820025856	42132738041
BTC_ijb_jcid_var130	936	936	936	8	8	59904	56070144	820025856	42142970915
BTC_ijb_jcid_var130	936	936	936	8	8	59904	56070144	820025856	42125351171
BTC_ijb_jcid_var130	968	968	968	8	8	61952	59969536	907039232	46492075072
BTC_ijb_jcid_var130	968	968	968	8	8	61952	59969536	907039232	46493423188
BTC_ijb_jcid_var130	968	968	968	8	8	61952	59969536	907039232	46542496395
BTC_ijb_jcid_var130	968	968	968	8	8	61952	59969536	907039232	46489596390
BTC_ijb_jcid_var130	968	968	968	8	8	61952	59969536	907039232	46473137064
BTC_ijb_jcid_var130	1000	1000	1000	8	8	64000	64000000	1000000000	51074980451
BTC_ijb_jcid_var130	1000	1000	1000	8	8	64000	64000000	1000000000	51125750676
BTC_ijb_jcid_var130	1000	1000	1000	8	8	64000	64000000	1000000000	52272580842
BTC_ijb_jcid_var130	1000	1000	1000	8	8	64000	64000000	1000000000	51898454007
BTC_ijb_jcid_var130	1000	1000	1000	8	8	64000	64000000	1000000000	51903910787


==> figures/data/ijb_jcid/meas/var131.dat <==
BTC_ijb_jcid_var131	8	8	8	8	8	512	4096	512	347427
BTC_ijb_jcid_var131	8	8	8	8	8	512	4096	512	254452
BTC_ijb_jcid_var131	8	8	8	8	8	512	4096	512	256097
BTC_ijb_jcid_var131	8	8	8	8	8	512	4096	512	253309
BTC_ijb_jcid_var131	8	8	8	8	8	512	4096	512	292043
BTC_ijb_jcid_var131	40	40	40	8	8	2560	102400	64000	10130198
BTC_ijb_jcid_var131	40	40	40	8	8	2560	102400	64000	8746656
BTC_ijb_jcid_var131	40	40	40	8	8	2560	102400	64000	8669173
BTC_ijb_jcid_var131	40	40	40	8	8	2560	102400	64000	8666607
BTC_ijb_jcid_var131	40	40	40	8	8	2560	102400	64000	8721369
BTC_ijb_jcid_var131	72	72	72	8	8	4608	331776	373248	38939122
BTC_ijb_jcid_var131	72	72	72	8	8	4608	331776	373248	36376082
BTC_ijb_jcid_var131	72	72	72	8	8	4608	331776	373248	36405059
BTC_ijb_jcid_var131	72	72	72	8	8	4608	331776	373248	36440796
BTC_ijb_jcid_var131	72	72	72	8	8	4608	331776	373248	36653080
BTC_ijb_jcid_var131	104	104	104	8	8	6656	692224	1124864	97441851
BTC_ijb_jcid_var131	104	104	104	8	8	6656	692224	1124864	93286175
BTC_ijb_jcid_var131	104	104	104	8	8	6656	692224	1124864	93552542
BTC_ijb_jcid_var131	104	104	104	8	8	6656	692224	1124864	93480709
BTC_ijb_jcid_var131	104	104	104	8	8	6656	692224	1124864	93541849
BTC_ijb_jcid_var131	136	136	136	8	8	8704	1183744	2515456	201211469
BTC_ijb_jcid_var131	136	136	136	8	8	8704	1183744	2515456	195100814
BTC_ijb_jcid_var131	136	136	136	8	8	8704	1183744	2515456	194178662
BTC_ijb_jcid_var131	136	136	136	8	8	8704	1183744	2515456	193494865
BTC_ijb_jcid_var131	136	136	136	8	8	8704	1183744	2515456	193622831
BTC_ijb_jcid_var131	168	168	168	8	8	10752	1806336	4741632	382889522
BTC_ijb_jcid_var131	168	168	168	8	8	10752	1806336	4741632	382985067
BTC_ijb_jcid_var131	168	168	168	8	8	10752	1806336	4741632	387673934
BTC_ijb_jcid_var131	168	168	168	8	8	10752	1806336	4741632	385790943
BTC_ijb_jcid_var131	168	168	168	8	8	10752	1806336	4741632	382823921
BTC_ijb_jcid_var131	200	200	200	8	8	12800	2560000	8000000	590644732
BTC_ijb_jcid_var131	200	200	200	8	8	12800	2560000	8000000	591051129
BTC_ijb_jcid_var131	200	200	200	8	8	12800	2560000	8000000	589774161
BTC_ijb_jcid_var131	200	200	200	8	8	12800	2560000	8000000	590559895
BTC_ijb_jcid_var131	200	200	200	8	8	12800	2560000	8000000	590916027
BTC_ijb_jcid_var131	232	232	232	8	8	14848	3444736	12487168	842075516
BTC_ijb_jcid_var131	232	232	232	8	8	14848	3444736	12487168	840850998
BTC_ijb_jcid_var131	232	232	232	8	8	14848	3444736	12487168	841386638
BTC_ijb_jcid_var131	232	232	232	8	8	14848	3444736	12487168	841356053
BTC_ijb_jcid_var131	232	232	232	8	8	14848	3444736	12487168	841836159
BTC_ijb_jcid_var131	264	264	264	8	8	16896	4460544	18399744	1193427028
BTC_ijb_jcid_var131	264	264	264	8	8	16896	4460544	18399744	1206061761
BTC_ijb_jcid_var131	264	264	264	8	8	16896	4460544	18399744	1195698349
BTC_ijb_jcid_var131	264	264	264	8	8	16896	4460544	18399744	1195874656
BTC_ijb_jcid_var131	264	264	264	8	8	16896	4460544	18399744	1196726244
BTC_ijb_jcid_var131	296	296	296	8	8	18944	5607424	25934336	1604097445
BTC_ijb_jcid_var131	296	296	296	8	8	18944	5607424	25934336	1603873837
BTC_ijb_jcid_var131	296	296	296	8	8	18944	5607424	25934336	1631359871
BTC_ijb_jcid_var131	296	296	296	8	8	18944	5607424	25934336	1603114983
BTC_ijb_jcid_var131	296	296	296	8	8	18944	5607424	25934336	1606386296
BTC_ijb_jcid_var131	328	328	328	8	8	20992	6885376	35287552	2136005934
BTC_ijb_jcid_var131	328	328	328	8	8	20992	6885376	35287552	2134131166
BTC_ijb_jcid_var131	328	328	328	8	8	20992	6885376	35287552	2135259013
BTC_ijb_jcid_var131	328	328	328	8	8	20992	6885376	35287552	2144387541
BTC_ijb_jcid_var131	328	328	328	8	8	20992	6885376	35287552	2146034212
BTC_ijb_jcid_var131	360	360	360	8	8	23040	8294400	46656000	2780261050
BTC_ijb_jcid_var131	360	360	360	8	8	23040	8294400	46656000	2762364750
BTC_ijb_jcid_var131	360	360	360	8	8	23040	8294400	46656000	2760224771
BTC_ijb_jcid_var131	360	360	360	8	8	23040	8294400	46656000	2767972760
BTC_ijb_jcid_var131	360	360	360	8	8	23040	8294400	46656000	2762222083
BTC_ijb_jcid_var131	392	392	392	8	8	25088	9834496	60236288	3517818263
BTC_ijb_jcid_var131	392	392	392	8	8	25088	9834496	60236288	3518344394
BTC_ijb_jcid_var131	392	392	392	8	8	25088	9834496	60236288	3525212641
BTC_ijb_jcid_var131	392	392	392	8	8	25088	9834496	60236288	3522529325
BTC_ijb_jcid_var131	392	392	392	8	8	25088	9834496	60236288	3540727442
BTC_ijb_jcid_var131	424	424	424	8	8	27136	11505664	76225024	4391555227
BTC_ijb_jcid_var131	424	424	424	8	8	27136	11505664	76225024	4398565603
BTC_ijb_jcid_var131	424	424	424	8	8	27136	11505664	76225024	4395030715
BTC_ijb_jcid_var131	424	424	424	8	8	27136	11505664	76225024	4394316712
BTC_ijb_jcid_var131	424	424	424	8	8	27136	11505664	76225024	4404818861
BTC_ijb_jcid_var131	456	456	456	8	8	29184	13307904	94818816	5433391840
BTC_ijb_jcid_var131	456	456	456	8	8	29184	13307904	94818816	5439978663
BTC_ijb_jcid_var131	456	456	456	8	8	29184	13307904	94818816	5443849786
BTC_ijb_jcid_var131	456	456	456	8	8	29184	13307904	94818816	5473253081
BTC_ijb_jcid_var131	456	456	456	8	8	29184	13307904	94818816	5440603847
BTC_ijb_jcid_var131	488	488	488	8	8	31232	15241216	116214272	6595638025
BTC_ijb_jcid_var131	488	488	488	8	8	31232	15241216	116214272	6616519118
BTC_ijb_jcid_var131	488	488	488	8	8	31232	15241216	116214272	6636394445
BTC_ijb_jcid_var131	488	488	488	8	8	31232	15241216	116214272	6616206442
BTC_ijb_jcid_var131	488	488	488	8	8	31232	15241216	116214272	6656698300
BTC_ijb_jcid_var131	520	520	520	8	8	33280	17305600	140608000	8014943751
BTC_ijb_jcid_var131	520	520	520	8	8	33280	17305600	140608000	8039985875
BTC_ijb_jcid_var131	520	520	520	8	8	33280	17305600	140608000	8039576721
BTC_ijb_jcid_var131	520	520	520	8	8	33280	17305600	140608000	8015035715
BTC_ijb_jcid_var131	520	520	520	8	8	33280	17305600	140608000	8009938157
BTC_ijb_jcid_var131	552	552	552	8	8	35328	19501056	168196608	9476291008
BTC_ijb_jcid_var131	552	552	552	8	8	35328	19501056	168196608	9528688266
BTC_ijb_jcid_var131	552	552	552	8	8	35328	19501056	168196608	9523894355
BTC_ijb_jcid_var131	552	552	552	8	8	35328	19501056	168196608	9496029549
BTC_ijb_jcid_var131	552	552	552	8	8	35328	19501056	168196608	9534453332
BTC_ijb_jcid_var131	584	584	584	8	8	37376	21827584	199176704	11182871479
BTC_ijb_jcid_var131	584	584	584	8	8	37376	21827584	199176704	11176878571
BTC_ijb_jcid_var131	584	584	584	8	8	37376	21827584	199176704	11167475040
BTC_ijb_jcid_var131	584	584	584	8	8	37376	21827584	199176704	11248736739
BTC_ijb_jcid_var131	584	584	584	8	8	37376	21827584	199176704	11172551852
BTC_ijb_jcid_var131	616	616	616	8	8	39424	24285184	233744896	12999076138
BTC_ijb_jcid_var131	616	616	616	8	8	39424	24285184	233744896	13099970404
BTC_ijb_jcid_var131	616	616	616	8	8	39424	24285184	233744896	13303152483
BTC_ijb_jcid_var131	616	616	616	8	8	39424	24285184	233744896	13058001749
BTC_ijb_jcid_var131	616	616	616	8	8	39424	24285184	233744896	13046955643
BTC_ijb_jcid_var131	648	648	648	8	8	41472	26873856	272097792	15068529140
BTC_ijb_jcid_var131	648	648	648	8	8	41472	26873856	272097792	15020463366
BTC_ijb_jcid_var131	648	648	648	8	8	41472	26873856	272097792	15033896344
BTC_ijb_jcid_var131	648	648	648	8	8	41472	26873856	272097792	15016387465
BTC_ijb_jcid_var131	648	648	648	8	8	41472	26873856	272097792	15009591818
BTC_ijb_jcid_var131	680	680	680	8	8	43520	29593600	314432000	17399655501
BTC_ijb_jcid_var131	680	680	680	8	8	43520	29593600	314432000	17369560482
BTC_ijb_jcid_var131	680	680	680	8	8	43520	29593600	314432000	17369680630
BTC_ijb_jcid_var131	680	680	680	8	8	43520	29593600	314432000	17388625899
BTC_ijb_jcid_var131	680	680	680	8	8	43520	29593600	314432000	17369262876
BTC_ijb_jcid_var131	712	712	712	8	8	45568	32444416	360944128	19746812683
BTC_ijb_jcid_var131	712	712	712	8	8	45568	32444416	360944128	19732456508
BTC_ijb_jcid_var131	712	712	712	8	8	45568	32444416	360944128	19745614339
BTC_ijb_jcid_var131	712	712	712	8	8	45568	32444416	360944128	19730108950
BTC_ijb_jcid_var131	712	712	712	8	8	45568	32444416	360944128	19734555058
BTC_ijb_jcid_var131	744	744	744	8	8	47616	35426304	411830784	22369464280
BTC_ijb_jcid_var131	744	744	744	8	8	47616	35426304	411830784	22398525539
BTC_ijb_jcid_var131	744	744	744	8	8	47616	35426304	411830784	22728439170
BTC_ijb_jcid_var131	744	744	744	8	8	47616	35426304	411830784	22761485021
BTC_ijb_jcid_var131	744	744	744	8	8	47616	35426304	411830784	22701034931
BTC_ijb_jcid_var131	776	776	776	8	8	49664	38539264	467288576	25814062599
BTC_ijb_jcid_var131	776	776	776	8	8	49664	38539264	467288576	25801550068
BTC_ijb_jcid_var131	776	776	776	8	8	49664	38539264	467288576	25779461659
BTC_ijb_jcid_var131	776	776	776	8	8	49664	38539264	467288576	25807617783
BTC_ijb_jcid_var131	776	776	776	8	8	49664	38539264	467288576	25780839404
BTC_ijb_jcid_var131	808	808	808	8	8	51712	41783296	527514112	28951756560
BTC_ijb_jcid_var131	808	808	808	8	8	51712	41783296	527514112	28918187133
BTC_ijb_jcid_var131	808	808	808	8	8	51712	41783296	527514112	28907444371
BTC_ijb_jcid_var131	808	808	808	8	8	51712	41783296	527514112	28928795548
BTC_ijb_jcid_var131	808	808	808	8	8	51712	41783296	527514112	28977586515
BTC_ijb_jcid_var131	840	840	840	8	8	53760	45158400	592704000	32284072760
BTC_ijb_jcid_var131	840	840	840	8	8	53760	45158400	592704000	32299364596
BTC_ijb_jcid_var131	840	840	840	8	8	53760	45158400	592704000	32291495986
BTC_ijb_jcid_var131	840	840	840	8	8	53760	45158400	592704000	32318614359
BTC_ijb_jcid_var131	840	840	840	8	8	53760	45158400	592704000	32678523581
BTC_ijb_jcid_var131	872	872	872	8	8	55808	48664576	663054848	35965245030
BTC_ijb_jcid_var131	872	872	872	8	8	55808	48664576	663054848	36028285760
BTC_ijb_jcid_var131	872	872	872	8	8	55808	48664576	663054848	36005226304
BTC_ijb_jcid_var131	872	872	872	8	8	55808	48664576	663054848	36008354872
BTC_ijb_jcid_var131	872	872	872	8	8	55808	48664576	663054848	36044414887
BTC_ijb_jcid_var131	904	904	904	8	8	57856	52301824	738763264	40203714295
BTC_ijb_jcid_var131	904	904	904	8	8	57856	52301824	738763264	40186568069
BTC_ijb_jcid_var131	904	904	904	8	8	57856	52301824	738763264	40164944361
BTC_ijb_jcid_var131	904	904	904	8	8	57856	52301824	738763264	40194566714
BTC_ijb_jcid_var131	904	904	904	8	8	57856	52301824	738763264	40242046091
BTC_ijb_jcid_var131	936	936	936	8	8	59904	56070144	820025856	44499662017
BTC_ijb_jcid_var131	936	936	936	8	8	59904	56070144	820025856	44507416283
BTC_ijb_jcid_var131	936	936	936	8	8	59904	56070144	820025856	44508284922
BTC_ijb_jcid_var131	936	936	936	8	8	59904	56070144	820025856	44531289582
BTC_ijb_jcid_var131	936	936	936	8	8	59904	56070144	820025856	44504610360
BTC_ijb_jcid_var131	968	968	968	8	8	61952	59969536	907039232	49170121622
BTC_ijb_jcid_var131	968	968	968	8	8	61952	59969536	907039232	49231420215
BTC_ijb_jcid_var131	968	968	968	8	8	61952	59969536	907039232	49179517713
BTC_ijb_jcid_var131	968	968	968	8	8	61952	59969536	907039232	49182141522
BTC_ijb_jcid_var131	968	968	968	8	8	61952	59969536	907039232	49444876989
BTC_ijb_jcid_var131	1000	1000	1000	8	8	64000	64000000	1000000000	54061313149
BTC_ijb_jcid_var131	1000	1000	1000	8	8	64000	64000000	1000000000	54133658706
BTC_ijb_jcid_var131	1000	1000	1000	8	8	64000	64000000	1000000000	54141456675
BTC_ijb_jcid_var131	1000	1000	1000	8	8	64000	64000000	1000000000	54205512532
BTC_ijb_jcid_var131	1000	1000	1000	8	8	64000	64000000	1000000000	54128797996


==> figures/data/ijb_jcid/meas/var132.dat <==
BTC_ijb_jcid_var132	8	8	8	8	8	512	4096	512	336836
BTC_ijb_jcid_var132	8	8	8	8	8	512	4096	512	259356
BTC_ijb_jcid_var132	8	8	8	8	8	512	4096	512	258944
BTC_ijb_jcid_var132	8	8	8	8	8	512	4096	512	259001
BTC_ijb_jcid_var132	8	8	8	8	8	512	4096	512	259086
BTC_ijb_jcid_var132	40	40	40	8	8	2560	102400	64000	9205710
BTC_ijb_jcid_var132	40	40	40	8	8	2560	102400	64000	8851360
BTC_ijb_jcid_var132	40	40	40	8	8	2560	102400	64000	8820033
BTC_ijb_jcid_var132	40	40	40	8	8	2560	102400	64000	8819282
BTC_ijb_jcid_var132	40	40	40	8	8	2560	102400	64000	8863289
BTC_ijb_jcid_var132	72	72	72	8	8	4608	331776	373248	37067856
BTC_ijb_jcid_var132	72	72	72	8	8	4608	331776	373248	37552897
BTC_ijb_jcid_var132	72	72	72	8	8	4608	331776	373248	37980567
BTC_ijb_jcid_var132	72	72	72	8	8	4608	331776	373248	37774511
BTC_ijb_jcid_var132	72	72	72	8	8	4608	331776	373248	36687681
BTC_ijb_jcid_var132	104	104	104	8	8	6656	692224	1124864	91733009
BTC_ijb_jcid_var132	104	104	104	8	8	6656	692224	1124864	90931285
BTC_ijb_jcid_var132	104	104	104	8	8	6656	692224	1124864	90572499
BTC_ijb_jcid_var132	104	104	104	8	8	6656	692224	1124864	90675810
BTC_ijb_jcid_var132	104	104	104	8	8	6656	692224	1124864	90520173
BTC_ijb_jcid_var132	136	136	136	8	8	8704	1183744	2515456	185740424
BTC_ijb_jcid_var132	136	136	136	8	8	8704	1183744	2515456	189349089
BTC_ijb_jcid_var132	136	136	136	8	8	8704	1183744	2515456	186945076
BTC_ijb_jcid_var132	136	136	136	8	8	8704	1183744	2515456	183079425
BTC_ijb_jcid_var132	136	136	136	8	8	8704	1183744	2515456	182669378
BTC_ijb_jcid_var132	168	168	168	8	8	10752	1806336	4741632	345405981
BTC_ijb_jcid_var132	168	168	168	8	8	10752	1806336	4741632	345718750
BTC_ijb_jcid_var132	168	168	168	8	8	10752	1806336	4741632	344591884
BTC_ijb_jcid_var132	168	168	168	8	8	10752	1806336	4741632	344501649
BTC_ijb_jcid_var132	168	168	168	8	8	10752	1806336	4741632	345655968
BTC_ijb_jcid_var132	200	200	200	8	8	12800	2560000	8000000	547505660
BTC_ijb_jcid_var132	200	200	200	8	8	12800	2560000	8000000	546972362
BTC_ijb_jcid_var132	200	200	200	8	8	12800	2560000	8000000	546907016
BTC_ijb_jcid_var132	200	200	200	8	8	12800	2560000	8000000	549169591
BTC_ijb_jcid_var132	200	200	200	8	8	12800	2560000	8000000	547708672
BTC_ijb_jcid_var132	232	232	232	8	8	14848	3444736	12487168	814590759
BTC_ijb_jcid_var132	232	232	232	8	8	14848	3444736	12487168	817427184
BTC_ijb_jcid_var132	232	232	232	8	8	14848	3444736	12487168	815069562
BTC_ijb_jcid_var132	232	232	232	8	8	14848	3444736	12487168	816913679
BTC_ijb_jcid_var132	232	232	232	8	8	14848	3444736	12487168	827875947
BTC_ijb_jcid_var132	264	264	264	8	8	16896	4460544	18399744	1182130180
BTC_ijb_jcid_var132	264	264	264	8	8	16896	4460544	18399744	1158617927
BTC_ijb_jcid_var132	264	264	264	8	8	16896	4460544	18399744	1182756487
BTC_ijb_jcid_var132	264	264	264	8	8	16896	4460544	18399744	1181188913
BTC_ijb_jcid_var132	264	264	264	8	8	16896	4460544	18399744	1158721645
BTC_ijb_jcid_var132	296	296	296	8	8	18944	5607424	25934336	1585967416
BTC_ijb_jcid_var132	296	296	296	8	8	18944	5607424	25934336	1587659388
BTC_ijb_jcid_var132	296	296	296	8	8	18944	5607424	25934336	1587003516
BTC_ijb_jcid_var132	296	296	296	8	8	18944	5607424	25934336	1584565360
BTC_ijb_jcid_var132	296	296	296	8	8	18944	5607424	25934336	1592678012
BTC_ijb_jcid_var132	328	328	328	8	8	20992	6885376	35287552	2107883546
BTC_ijb_jcid_var132	328	328	328	8	8	20992	6885376	35287552	2103613279
BTC_ijb_jcid_var132	328	328	328	8	8	20992	6885376	35287552	2106777055
BTC_ijb_jcid_var132	328	328	328	8	8	20992	6885376	35287552	2105568366
BTC_ijb_jcid_var132	328	328	328	8	8	20992	6885376	35287552	2107188026
BTC_ijb_jcid_var132	360	360	360	8	8	23040	8294400	46656000	2726037135
BTC_ijb_jcid_var132	360	360	360	8	8	23040	8294400	46656000	2724820315
BTC_ijb_jcid_var132	360	360	360	8	8	23040	8294400	46656000	2743415363
BTC_ijb_jcid_var132	360	360	360	8	8	23040	8294400	46656000	2724587756
BTC_ijb_jcid_var132	360	360	360	8	8	23040	8294400	46656000	2739943870
BTC_ijb_jcid_var132	392	392	392	8	8	25088	9834496	60236288	3468721629
BTC_ijb_jcid_var132	392	392	392	8	8	25088	9834496	60236288	3480300640
BTC_ijb_jcid_var132	392	392	392	8	8	25088	9834496	60236288	3500653141
BTC_ijb_jcid_var132	392	392	392	8	8	25088	9834496	60236288	3475844338
BTC_ijb_jcid_var132	392	392	392	8	8	25088	9834496	60236288	3492471167
BTC_ijb_jcid_var132	424	424	424	8	8	27136	11505664	76225024	4375259971
BTC_ijb_jcid_var132	424	424	424	8	8	27136	11505664	76225024	4366219580
BTC_ijb_jcid_var132	424	424	424	8	8	27136	11505664	76225024	4370057811
BTC_ijb_jcid_var132	424	424	424	8	8	27136	11505664	76225024	4367106311
BTC_ijb_jcid_var132	424	424	424	8	8	27136	11505664	76225024	4385156272
BTC_ijb_jcid_var132	456	456	456	8	8	29184	13307904	94818816	5408145241
BTC_ijb_jcid_var132	456	456	456	8	8	29184	13307904	94818816	5415849619
BTC_ijb_jcid_var132	456	456	456	8	8	29184	13307904	94818816	5430992952
BTC_ijb_jcid_var132	456	456	456	8	8	29184	13307904	94818816	5391341156
BTC_ijb_jcid_var132	456	456	456	8	8	29184	13307904	94818816	5395230702
BTC_ijb_jcid_var132	488	488	488	8	8	31232	15241216	116214272	6567797899
BTC_ijb_jcid_var132	488	488	488	8	8	31232	15241216	116214272	6690381662
BTC_ijb_jcid_var132	488	488	488	8	8	31232	15241216	116214272	6700281047
BTC_ijb_jcid_var132	488	488	488	8	8	31232	15241216	116214272	6590897015
BTC_ijb_jcid_var132	488	488	488	8	8	31232	15241216	116214272	6616716001
BTC_ijb_jcid_var132	520	520	520	8	8	33280	17305600	140608000	7920106619
BTC_ijb_jcid_var132	520	520	520	8	8	33280	17305600	140608000	7932711652
BTC_ijb_jcid_var132	520	520	520	8	8	33280	17305600	140608000	7930376430
BTC_ijb_jcid_var132	520	520	520	8	8	33280	17305600	140608000	7936700620
BTC_ijb_jcid_var132	520	520	520	8	8	33280	17305600	140608000	7972836602
BTC_ijb_jcid_var132	552	552	552	8	8	35328	19501056	168196608	9341587260
BTC_ijb_jcid_var132	552	552	552	8	8	35328	19501056	168196608	9354643710
BTC_ijb_jcid_var132	552	552	552	8	8	35328	19501056	168196608	9357511009
BTC_ijb_jcid_var132	552	552	552	8	8	35328	19501056	168196608	9358248508
BTC_ijb_jcid_var132	552	552	552	8	8	35328	19501056	168196608	9391047067
BTC_ijb_jcid_var132	584	584	584	8	8	37376	21827584	199176704	10991152853
BTC_ijb_jcid_var132	584	584	584	8	8	37376	21827584	199176704	11012082916
BTC_ijb_jcid_var132	584	584	584	8	8	37376	21827584	199176704	11003619816
BTC_ijb_jcid_var132	584	584	584	8	8	37376	21827584	199176704	11006690554
BTC_ijb_jcid_var132	584	584	584	8	8	37376	21827584	199176704	10994013144
BTC_ijb_jcid_var132	616	616	616	8	8	39424	24285184	233744896	12809392698
BTC_ijb_jcid_var132	616	616	616	8	8	39424	24285184	233744896	12821157362
BTC_ijb_jcid_var132	616	616	616	8	8	39424	24285184	233744896	12805637796
BTC_ijb_jcid_var132	616	616	616	8	8	39424	24285184	233744896	12827681819
BTC_ijb_jcid_var132	616	616	616	8	8	39424	24285184	233744896	12840451612
BTC_ijb_jcid_var132	648	648	648	8	8	41472	26873856	272097792	14844248546
BTC_ijb_jcid_var132	648	648	648	8	8	41472	26873856	272097792	14824484320
BTC_ijb_jcid_var132	648	648	648	8	8	41472	26873856	272097792	14823019994
BTC_ijb_jcid_var132	648	648	648	8	8	41472	26873856	272097792	14821991010
BTC_ijb_jcid_var132	648	648	648	8	8	41472	26873856	272097792	14808733956
BTC_ijb_jcid_var132	680	680	680	8	8	43520	29593600	314432000	17001151941
BTC_ijb_jcid_var132	680	680	680	8	8	43520	29593600	314432000	16977084102
BTC_ijb_jcid_var132	680	680	680	8	8	43520	29593600	314432000	17001203623
BTC_ijb_jcid_var132	680	680	680	8	8	43520	29593600	314432000	17013143833
BTC_ijb_jcid_var132	680	680	680	8	8	43520	29593600	314432000	16987568606
BTC_ijb_jcid_var132	712	712	712	8	8	45568	32444416	360944128	19473016696
BTC_ijb_jcid_var132	712	712	712	8	8	45568	32444416	360944128	19485846181
BTC_ijb_jcid_var132	712	712	712	8	8	45568	32444416	360944128	19551120525
BTC_ijb_jcid_var132	712	712	712	8	8	45568	32444416	360944128	19650315782
BTC_ijb_jcid_var132	712	712	712	8	8	45568	32444416	360944128	19535747818
BTC_ijb_jcid_var132	744	744	744	8	8	47616	35426304	411830784	22140443436
BTC_ijb_jcid_var132	744	744	744	8	8	47616	35426304	411830784	22190223251
BTC_ijb_jcid_var132	744	744	744	8	8	47616	35426304	411830784	22138585115
BTC_ijb_jcid_var132	744	744	744	8	8	47616	35426304	411830784	22206764403
BTC_ijb_jcid_var132	744	744	744	8	8	47616	35426304	411830784	22140349741
BTC_ijb_jcid_var132	776	776	776	8	8	49664	38539264	467288576	25042222035
BTC_ijb_jcid_var132	776	776	776	8	8	49664	38539264	467288576	25048158654
BTC_ijb_jcid_var132	776	776	776	8	8	49664	38539264	467288576	25037089971
BTC_ijb_jcid_var132	776	776	776	8	8	49664	38539264	467288576	25031571279
BTC_ijb_jcid_var132	776	776	776	8	8	49664	38539264	467288576	25054970823
BTC_ijb_jcid_var132	808	808	808	8	8	51712	41783296	527514112	28159458395
BTC_ijb_jcid_var132	808	808	808	8	8	51712	41783296	527514112	28154438785
BTC_ijb_jcid_var132	808	808	808	8	8	51712	41783296	527514112	28130586867
BTC_ijb_jcid_var132	808	808	808	8	8	51712	41783296	527514112	28138289390
BTC_ijb_jcid_var132	808	808	808	8	8	51712	41783296	527514112	28450382177
BTC_ijb_jcid_var132	840	840	840	8	8	53760	45158400	592704000	31451732244
BTC_ijb_jcid_var132	840	840	840	8	8	53760	45158400	592704000	31466663533
BTC_ijb_jcid_var132	840	840	840	8	8	53760	45158400	592704000	31462255312
BTC_ijb_jcid_var132	840	840	840	8	8	53760	45158400	592704000	31412511595
BTC_ijb_jcid_var132	840	840	840	8	8	53760	45158400	592704000	31470444481
BTC_ijb_jcid_var132	872	872	872	8	8	55808	48664576	663054848	35069858279
BTC_ijb_jcid_var132	872	872	872	8	8	55808	48664576	663054848	35088276362
BTC_ijb_jcid_var132	872	872	872	8	8	55808	48664576	663054848	35062788780
BTC_ijb_jcid_var132	872	872	872	8	8	55808	48664576	663054848	35045143949
BTC_ijb_jcid_var132	872	872	872	8	8	55808	48664576	663054848	35046814196
BTC_ijb_jcid_var132	904	904	904	8	8	57856	52301824	738763264	38942777906
BTC_ijb_jcid_var132	904	904	904	8	8	57856	52301824	738763264	38906730545
BTC_ijb_jcid_var132	904	904	904	8	8	57856	52301824	738763264	38910781607
BTC_ijb_jcid_var132	904	904	904	8	8	57856	52301824	738763264	38947278039
BTC_ijb_jcid_var132	904	904	904	8	8	57856	52301824	738763264	38936310168
BTC_ijb_jcid_var132	936	936	936	8	8	59904	56070144	820025856	43038965816
BTC_ijb_jcid_var132	936	936	936	8	8	59904	56070144	820025856	43027337917
BTC_ijb_jcid_var132	936	936	936	8	8	59904	56070144	820025856	43087906742
BTC_ijb_jcid_var132	936	936	936	8	8	59904	56070144	820025856	43033186168
BTC_ijb_jcid_var132	936	936	936	8	8	59904	56070144	820025856	43056201012
BTC_ijb_jcid_var132	968	968	968	8	8	61952	59969536	907039232	47519206734
BTC_ijb_jcid_var132	968	968	968	8	8	61952	59969536	907039232	47783804457
BTC_ijb_jcid_var132	968	968	968	8	8	61952	59969536	907039232	47528216412
BTC_ijb_jcid_var132	968	968	968	8	8	61952	59969536	907039232	47490161096
BTC_ijb_jcid_var132	968	968	968	8	8	61952	59969536	907039232	47524597837
BTC_ijb_jcid_var132	1000	1000	1000	8	8	64000	64000000	1000000000	52198068386
BTC_ijb_jcid_var132	1000	1000	1000	8	8	64000	64000000	1000000000	52228249167
BTC_ijb_jcid_var132	1000	1000	1000	8	8	64000	64000000	1000000000	52186180300
BTC_ijb_jcid_var132	1000	1000	1000	8	8	64000	64000000	1000000000	52195072412
BTC_ijb_jcid_var132	1000	1000	1000	8	8	64000	64000000	1000000000	52249169112


==> figures/data/ijb_jcid/meas/var133.dat <==
BTC_ijb_jcid_var133	8	8	8	8	8	512	4096	512	379788
BTC_ijb_jcid_var133	8	8	8	8	8	512	4096	512	328913
BTC_ijb_jcid_var133	8	8	8	8	8	512	4096	512	328633
BTC_ijb_jcid_var133	8	8	8	8	8	512	4096	512	328356
BTC_ijb_jcid_var133	8	8	8	8	8	512	4096	512	339179
BTC_ijb_jcid_var133	40	40	40	8	8	2560	102400	64000	18527065
BTC_ijb_jcid_var133	40	40	40	8	8	2560	102400	64000	18232458
BTC_ijb_jcid_var133	40	40	40	8	8	2560	102400	64000	18313677
BTC_ijb_jcid_var133	40	40	40	8	8	2560	102400	64000	18214570
BTC_ijb_jcid_var133	40	40	40	8	8	2560	102400	64000	18249989
BTC_ijb_jcid_var133	72	72	72	8	8	4608	331776	373248	117257778
BTC_ijb_jcid_var133	72	72	72	8	8	4608	331776	373248	115166756
BTC_ijb_jcid_var133	72	72	72	8	8	4608	331776	373248	115168250
BTC_ijb_jcid_var133	72	72	72	8	8	4608	331776	373248	115433226
BTC_ijb_jcid_var133	72	72	72	8	8	4608	331776	373248	116472287
BTC_ijb_jcid_var133	104	104	104	8	8	6656	692224	1124864	349752125
BTC_ijb_jcid_var133	104	104	104	8	8	6656	692224	1124864	349524100
BTC_ijb_jcid_var133	104	104	104	8	8	6656	692224	1124864	349454893
BTC_ijb_jcid_var133	104	104	104	8	8	6656	692224	1124864	350173722
BTC_ijb_jcid_var133	104	104	104	8	8	6656	692224	1124864	349170196
BTC_ijb_jcid_var133	136	136	136	8	8	8704	1183744	2515456	773463009
BTC_ijb_jcid_var133	136	136	136	8	8	8704	1183744	2515456	782960653
BTC_ijb_jcid_var133	136	136	136	8	8	8704	1183744	2515456	772300564
BTC_ijb_jcid_var133	136	136	136	8	8	8704	1183744	2515456	773784779
BTC_ijb_jcid_var133	136	136	136	8	8	8704	1183744	2515456	774944585
BTC_ijb_jcid_var133	168	168	168	8	8	10752	1806336	4741632	1461670405
BTC_ijb_jcid_var133	168	168	168	8	8	10752	1806336	4741632	1466876448
BTC_ijb_jcid_var133	168	168	168	8	8	10752	1806336	4741632	1471464442
BTC_ijb_jcid_var133	168	168	168	8	8	10752	1806336	4741632	1497203007
BTC_ijb_jcid_var133	168	168	168	8	8	10752	1806336	4741632	1462642480
BTC_ijb_jcid_var133	200	200	200	8	8	12800	2560000	8000000	2603135441
BTC_ijb_jcid_var133	200	200	200	8	8	12800	2560000	8000000	2601996758
BTC_ijb_jcid_var133	200	200	200	8	8	12800	2560000	8000000	2601440501
BTC_ijb_jcid_var133	200	200	200	8	8	12800	2560000	8000000	2614643808
BTC_ijb_jcid_var133	200	200	200	8	8	12800	2560000	8000000	2600934930
BTC_ijb_jcid_var133	232	232	232	8	8	14848	3444736	12487168	4363368576
BTC_ijb_jcid_var133	232	232	232	8	8	14848	3444736	12487168	4362228130
BTC_ijb_jcid_var133	232	232	232	8	8	14848	3444736	12487168	4365493496
BTC_ijb_jcid_var133	232	232	232	8	8	14848	3444736	12487168	4385003159
BTC_ijb_jcid_var133	232	232	232	8	8	14848	3444736	12487168	4386567500
BTC_ijb_jcid_var133	264	264	264	8	8	16896	4460544	18399744	6794583868
BTC_ijb_jcid_var133	264	264	264	8	8	16896	4460544	18399744	6776510456
BTC_ijb_jcid_var133	264	264	264	8	8	16896	4460544	18399744	6772295476
BTC_ijb_jcid_var133	264	264	264	8	8	16896	4460544	18399744	6766740637
BTC_ijb_jcid_var133	264	264	264	8	8	16896	4460544	18399744	6767291985
BTC_ijb_jcid_var133	296	296	296	8	8	18944	5607424	25934336	9540818722
BTC_ijb_jcid_var133	296	296	296	8	8	18944	5607424	25934336	9529991405
BTC_ijb_jcid_var133	296	296	296	8	8	18944	5607424	25934336	9545643822
BTC_ijb_jcid_var133	296	296	296	8	8	18944	5607424	25934336	9528188482
BTC_ijb_jcid_var133	296	296	296	8	8	18944	5607424	25934336	9547610455
BTC_ijb_jcid_var133	328	328	328	8	8	20992	6885376	35287552	13035084453
BTC_ijb_jcid_var133	328	328	328	8	8	20992	6885376	35287552	12983495461
BTC_ijb_jcid_var133	328	328	328	8	8	20992	6885376	35287552	13009628172
BTC_ijb_jcid_var133	328	328	328	8	8	20992	6885376	35287552	13026197598
BTC_ijb_jcid_var133	328	328	328	8	8	20992	6885376	35287552	12981207366
BTC_ijb_jcid_var133	360	360	360	8	8	23040	8294400	46656000	17206503408
BTC_ijb_jcid_var133	360	360	360	8	8	23040	8294400	46656000	17246835272
BTC_ijb_jcid_var133	360	360	360	8	8	23040	8294400	46656000	17188074061
BTC_ijb_jcid_var133	360	360	360	8	8	23040	8294400	46656000	17212596402
BTC_ijb_jcid_var133	360	360	360	8	8	23040	8294400	46656000	17254561564
BTC_ijb_jcid_var133	392	392	392	8	8	25088	9834496	60236288	22781546816
BTC_ijb_jcid_var133	392	392	392	8	8	25088	9834496	60236288	22857909269
BTC_ijb_jcid_var133	392	392	392	8	8	25088	9834496	60236288	22919487121
BTC_ijb_jcid_var133	392	392	392	8	8	25088	9834496	60236288	22946043089
BTC_ijb_jcid_var133	392	392	392	8	8	25088	9834496	60236288	22931474919
BTC_ijb_jcid_var133	424	424	424	8	8	27136	11505664	76225024	29801112006
BTC_ijb_jcid_var133	424	424	424	8	8	27136	11505664	76225024	29864394091
BTC_ijb_jcid_var133	424	424	424	8	8	27136	11505664	76225024	29841031388
BTC_ijb_jcid_var133	424	424	424	8	8	27136	11505664	76225024	29793857604
BTC_ijb_jcid_var133	424	424	424	8	8	27136	11505664	76225024	29826855853
BTC_ijb_jcid_var133	456	456	456	8	8	29184	13307904	94818816	38716693879
BTC_ijb_jcid_var133	456	456	456	8	8	29184	13307904	94818816	38684609345
BTC_ijb_jcid_var133	456	456	456	8	8	29184	13307904	94818816	38693122157
BTC_ijb_jcid_var133	456	456	456	8	8	29184	13307904	94818816	38676823571
BTC_ijb_jcid_var133	456	456	456	8	8	29184	13307904	94818816	38929649886
BTC_ijb_jcid_var133	488	488	488	8	8	31232	15241216	116214272	49208950053
BTC_ijb_jcid_var133	488	488	488	8	8	31232	15241216	116214272	49209163566
BTC_ijb_jcid_var133	488	488	488	8	8	31232	15241216	116214272	49227826564
BTC_ijb_jcid_var133	488	488	488	8	8	31232	15241216	116214272	49244167909
BTC_ijb_jcid_var133	488	488	488	8	8	31232	15241216	116214272	49206506599
BTC_ijb_jcid_var133	520	520	520	8	8	33280	17305600	140608000	64372229332
BTC_ijb_jcid_var133	520	520	520	8	8	33280	17305600	140608000	64232308987
BTC_ijb_jcid_var133	520	520	520	8	8	33280	17305600	140608000	64279177555
BTC_ijb_jcid_var133	520	520	520	8	8	33280	17305600	140608000	64240669684
BTC_ijb_jcid_var133	520	520	520	8	8	33280	17305600	140608000	64140728543
BTC_ijb_jcid_var133	552	552	552	8	8	35328	19501056	168196608	81489576174
BTC_ijb_jcid_var133	552	552	552	8	8	35328	19501056	168196608	81589780328
BTC_ijb_jcid_var133	552	552	552	8	8	35328	19501056	168196608	81677250508
BTC_ijb_jcid_var133	552	552	552	8	8	35328	19501056	168196608	81900502740
BTC_ijb_jcid_var133	552	552	552	8	8	35328	19501056	168196608	81577425138
BTC_ijb_jcid_var133	584	584	584	8	8	37376	21827584	199176704	100646366259
BTC_ijb_jcid_var133	584	584	584	8	8	37376	21827584	199176704	100561976210
BTC_ijb_jcid_var133	584	584	584	8	8	37376	21827584	199176704	100599382881
BTC_ijb_jcid_var133	584	584	584	8	8	37376	21827584	199176704	100545285185
BTC_ijb_jcid_var133	584	584	584	8	8	37376	21827584	199176704	100502386195


==> figures/data/ijb_jcid/meas/var134.dat <==
BTC_ijb_jcid_var134	8	8	8	8	8	512	4096	512	382987
BTC_ijb_jcid_var134	8	8	8	8	8	512	4096	512	335114
BTC_ijb_jcid_var134	8	8	8	8	8	512	4096	512	344885
BTC_ijb_jcid_var134	8	8	8	8	8	512	4096	512	335306
BTC_ijb_jcid_var134	8	8	8	8	8	512	4096	512	334999
BTC_ijb_jcid_var134	40	40	40	8	8	2560	102400	64000	30994183
BTC_ijb_jcid_var134	40	40	40	8	8	2560	102400	64000	30532155
BTC_ijb_jcid_var134	40	40	40	8	8	2560	102400	64000	30524682
BTC_ijb_jcid_var134	40	40	40	8	8	2560	102400	64000	31125858
BTC_ijb_jcid_var134	40	40	40	8	8	2560	102400	64000	30541314
BTC_ijb_jcid_var134	72	72	72	8	8	4608	331776	373248	167792321
BTC_ijb_jcid_var134	72	72	72	8	8	4608	331776	373248	167051388
BTC_ijb_jcid_var134	72	72	72	8	8	4608	331776	373248	166927986
BTC_ijb_jcid_var134	72	72	72	8	8	4608	331776	373248	166843747
BTC_ijb_jcid_var134	72	72	72	8	8	4608	331776	373248	166934569
BTC_ijb_jcid_var134	104	104	104	8	8	6656	692224	1124864	495499113
BTC_ijb_jcid_var134	104	104	104	8	8	6656	692224	1124864	495493139
BTC_ijb_jcid_var134	104	104	104	8	8	6656	692224	1124864	493851929
BTC_ijb_jcid_var134	104	104	104	8	8	6656	692224	1124864	494436454
BTC_ijb_jcid_var134	104	104	104	8	8	6656	692224	1124864	493279923
BTC_ijb_jcid_var134	136	136	136	8	8	8704	1183744	2515456	1086584123
BTC_ijb_jcid_var134	136	136	136	8	8	8704	1183744	2515456	1086604285
BTC_ijb_jcid_var134	136	136	136	8	8	8704	1183744	2515456	1087297886
BTC_ijb_jcid_var134	136	136	136	8	8	8704	1183744	2515456	1100253025
BTC_ijb_jcid_var134	136	136	136	8	8	8704	1183744	2515456	1088077965
BTC_ijb_jcid_var134	168	168	168	8	8	10752	1806336	4741632	2145290675
BTC_ijb_jcid_var134	168	168	168	8	8	10752	1806336	4741632	2146046687
BTC_ijb_jcid_var134	168	168	168	8	8	10752	1806336	4741632	2140413607
BTC_ijb_jcid_var134	168	168	168	8	8	10752	1806336	4741632	2142844464
BTC_ijb_jcid_var134	168	168	168	8	8	10752	1806336	4741632	2206295466
BTC_ijb_jcid_var134	200	200	200	8	8	12800	2560000	8000000	4507491974
BTC_ijb_jcid_var134	200	200	200	8	8	12800	2560000	8000000	4529312810
BTC_ijb_jcid_var134	200	200	200	8	8	12800	2560000	8000000	4513868414
BTC_ijb_jcid_var134	200	200	200	8	8	12800	2560000	8000000	4502807087
BTC_ijb_jcid_var134	200	200	200	8	8	12800	2560000	8000000	4526121006
BTC_ijb_jcid_var134	232	232	232	8	8	14848	3444736	12487168	11269589476
BTC_ijb_jcid_var134	232	232	232	8	8	14848	3444736	12487168	11272327056
BTC_ijb_jcid_var134	232	232	232	8	8	14848	3444736	12487168	11184319851
BTC_ijb_jcid_var134	232	232	232	8	8	14848	3444736	12487168	11164256918
BTC_ijb_jcid_var134	232	232	232	8	8	14848	3444736	12487168	11182308688
BTC_ijb_jcid_var134	264	264	264	8	8	16896	4460544	18399744	20055964184
BTC_ijb_jcid_var134	264	264	264	8	8	16896	4460544	18399744	20003552278
BTC_ijb_jcid_var134	264	264	264	8	8	16896	4460544	18399744	20066518447
BTC_ijb_jcid_var134	264	264	264	8	8	16896	4460544	18399744	20005348950
BTC_ijb_jcid_var134	264	264	264	8	8	16896	4460544	18399744	20042357126
BTC_ijb_jcid_var134	296	296	296	8	8	18944	5607424	25934336	29385855065
BTC_ijb_jcid_var134	296	296	296	8	8	18944	5607424	25934336	29461199239
BTC_ijb_jcid_var134	296	296	296	8	8	18944	5607424	25934336	29442002555
BTC_ijb_jcid_var134	296	296	296	8	8	18944	5607424	25934336	29484147308
BTC_ijb_jcid_var134	296	296	296	8	8	18944	5607424	25934336	29433878286
BTC_ijb_jcid_var134	328	328	328	8	8	20992	6885376	35287552	40332023735
BTC_ijb_jcid_var134	328	328	328	8	8	20992	6885376	35287552	40347596894
BTC_ijb_jcid_var134	328	328	328	8	8	20992	6885376	35287552	40667806723
BTC_ijb_jcid_var134	328	328	328	8	8	20992	6885376	35287552	40387934724
BTC_ijb_jcid_var134	328	328	328	8	8	20992	6885376	35287552	40335416968
BTC_ijb_jcid_var134	360	360	360	8	8	23040	8294400	46656000	53171167000
BTC_ijb_jcid_var134	360	360	360	8	8	23040	8294400	46656000	53197589359
BTC_ijb_jcid_var134	360	360	360	8	8	23040	8294400	46656000	53229412927
BTC_ijb_jcid_var134	360	360	360	8	8	23040	8294400	46656000	53172786928
BTC_ijb_jcid_var134	360	360	360	8	8	23040	8294400	46656000	53162001098
BTC_ijb_jcid_var134	392	392	392	8	8	25088	9834496	60236288	68528652631
BTC_ijb_jcid_var134	392	392	392	8	8	25088	9834496	60236288	68465330631
BTC_ijb_jcid_var134	392	392	392	8	8	25088	9834496	60236288	68516148764
BTC_ijb_jcid_var134	392	392	392	8	8	25088	9834496	60236288	68506878969
BTC_ijb_jcid_var134	392	392	392	8	8	25088	9834496	60236288	68441671346
BTC_ijb_jcid_var134	424	424	424	8	8	27136	11505664	76225024	86865632962
BTC_ijb_jcid_var134	424	424	424	8	8	27136	11505664	76225024	87039719085
BTC_ijb_jcid_var134	424	424	424	8	8	27136	11505664	76225024	86842587785
BTC_ijb_jcid_var134	424	424	424	8	8	27136	11505664	76225024	86806927278
BTC_ijb_jcid_var134	424	424	424	8	8	27136	11505664	76225024	86796102901
BTC_ijb_jcid_var134	456	456	456	8	8	29184	13307904	94818816	108130496687
BTC_ijb_jcid_var134	456	456	456	8	8	29184	13307904	94818816	108186179752
BTC_ijb_jcid_var134	456	456	456	8	8	29184	13307904	94818816	108050516656
BTC_ijb_jcid_var134	456	456	456	8	8	29184	13307904	94818816	108198243325
BTC_ijb_jcid_var134	456	456	456	8	8	29184	13307904	94818816	108380519312


==> figures/data/ijb_jcid/meas/var135.dat <==
BTC_ijb_jcid_var135	8	8	8	8	8	512	4096	512	379487
BTC_ijb_jcid_var135	8	8	8	8	8	512	4096	512	327609
BTC_ijb_jcid_var135	8	8	8	8	8	512	4096	512	328583
BTC_ijb_jcid_var135	8	8	8	8	8	512	4096	512	329585
BTC_ijb_jcid_var135	8	8	8	8	8	512	4096	512	329526
BTC_ijb_jcid_var135	40	40	40	8	8	2560	102400	64000	17158568
BTC_ijb_jcid_var135	40	40	40	8	8	2560	102400	64000	16784239
BTC_ijb_jcid_var135	40	40	40	8	8	2560	102400	64000	16731453
BTC_ijb_jcid_var135	40	40	40	8	8	2560	102400	64000	16846228
BTC_ijb_jcid_var135	40	40	40	8	8	2560	102400	64000	16745671
BTC_ijb_jcid_var135	72	72	72	8	8	4608	331776	373248	100275772
BTC_ijb_jcid_var135	72	72	72	8	8	4608	331776	373248	99826426
BTC_ijb_jcid_var135	72	72	72	8	8	4608	331776	373248	100118611
BTC_ijb_jcid_var135	72	72	72	8	8	4608	331776	373248	100666932
BTC_ijb_jcid_var135	72	72	72	8	8	4608	331776	373248	99595895
BTC_ijb_jcid_var135	104	104	104	8	8	6656	692224	1124864	297816664
BTC_ijb_jcid_var135	104	104	104	8	8	6656	692224	1124864	296616382
BTC_ijb_jcid_var135	104	104	104	8	8	6656	692224	1124864	299667676
BTC_ijb_jcid_var135	104	104	104	8	8	6656	692224	1124864	303701004
BTC_ijb_jcid_var135	104	104	104	8	8	6656	692224	1124864	301679967
BTC_ijb_jcid_var135	136	136	136	8	8	8704	1183744	2515456	652992524
BTC_ijb_jcid_var135	136	136	136	8	8	8704	1183744	2515456	647183165
BTC_ijb_jcid_var135	136	136	136	8	8	8704	1183744	2515456	643338609
BTC_ijb_jcid_var135	136	136	136	8	8	8704	1183744	2515456	644619870
BTC_ijb_jcid_var135	136	136	136	8	8	8704	1183744	2515456	644088349
BTC_ijb_jcid_var135	168	168	168	8	8	10752	1806336	4741632	1183395936
BTC_ijb_jcid_var135	168	168	168	8	8	10752	1806336	4741632	1184981494
BTC_ijb_jcid_var135	168	168	168	8	8	10752	1806336	4741632	1185146909
BTC_ijb_jcid_var135	168	168	168	8	8	10752	1806336	4741632	1185195549
BTC_ijb_jcid_var135	168	168	168	8	8	10752	1806336	4741632	1185409142
BTC_ijb_jcid_var135	200	200	200	8	8	12800	2560000	8000000	1987734630
BTC_ijb_jcid_var135	200	200	200	8	8	12800	2560000	8000000	1989156535
BTC_ijb_jcid_var135	200	200	200	8	8	12800	2560000	8000000	1989370824
BTC_ijb_jcid_var135	200	200	200	8	8	12800	2560000	8000000	1986678123
BTC_ijb_jcid_var135	200	200	200	8	8	12800	2560000	8000000	1992542244
BTC_ijb_jcid_var135	232	232	232	8	8	14848	3444736	12487168	3088231670
BTC_ijb_jcid_var135	232	232	232	8	8	14848	3444736	12487168	3092793004
BTC_ijb_jcid_var135	232	232	232	8	8	14848	3444736	12487168	3094400412
BTC_ijb_jcid_var135	232	232	232	8	8	14848	3444736	12487168	3113681642
BTC_ijb_jcid_var135	232	232	232	8	8	14848	3444736	12487168	3110623385
BTC_ijb_jcid_var135	264	264	264	8	8	16896	4460544	18399744	4590880813
BTC_ijb_jcid_var135	264	264	264	8	8	16896	4460544	18399744	4593465198
BTC_ijb_jcid_var135	264	264	264	8	8	16896	4460544	18399744	4562500267
BTC_ijb_jcid_var135	264	264	264	8	8	16896	4460544	18399744	4574327719
BTC_ijb_jcid_var135	264	264	264	8	8	16896	4460544	18399744	4566482689
BTC_ijb_jcid_var135	296	296	296	8	8	18944	5607424	25934336	6402223334
BTC_ijb_jcid_var135	296	296	296	8	8	18944	5607424	25934336	6399370563
BTC_ijb_jcid_var135	296	296	296	8	8	18944	5607424	25934336	6398679081
BTC_ijb_jcid_var135	296	296	296	8	8	18944	5607424	25934336	6425595123
BTC_ijb_jcid_var135	296	296	296	8	8	18944	5607424	25934336	6441563156
BTC_ijb_jcid_var135	328	328	328	8	8	20992	6885376	35287552	8798192819
BTC_ijb_jcid_var135	328	328	328	8	8	20992	6885376	35287552	8821124824
BTC_ijb_jcid_var135	328	328	328	8	8	20992	6885376	35287552	8809237755
BTC_ijb_jcid_var135	328	328	328	8	8	20992	6885376	35287552	8846585633
BTC_ijb_jcid_var135	328	328	328	8	8	20992	6885376	35287552	8832837396
BTC_ijb_jcid_var135	360	360	360	8	8	23040	8294400	46656000	11834140096
BTC_ijb_jcid_var135	360	360	360	8	8	23040	8294400	46656000	11849451196
BTC_ijb_jcid_var135	360	360	360	8	8	23040	8294400	46656000	11854421842
BTC_ijb_jcid_var135	360	360	360	8	8	23040	8294400	46656000	11895285930
BTC_ijb_jcid_var135	360	360	360	8	8	23040	8294400	46656000	11851132804
BTC_ijb_jcid_var135	392	392	392	8	8	25088	9834496	60236288	16043481263
BTC_ijb_jcid_var135	392	392	392	8	8	25088	9834496	60236288	16073424230
BTC_ijb_jcid_var135	392	392	392	8	8	25088	9834496	60236288	16015709205
BTC_ijb_jcid_var135	392	392	392	8	8	25088	9834496	60236288	16094166921
BTC_ijb_jcid_var135	392	392	392	8	8	25088	9834496	60236288	16006777917
BTC_ijb_jcid_var135	424	424	424	8	8	27136	11505664	76225024	21401256321
BTC_ijb_jcid_var135	424	424	424	8	8	27136	11505664	76225024	21359307477
BTC_ijb_jcid_var135	424	424	424	8	8	27136	11505664	76225024	21347496943
BTC_ijb_jcid_var135	424	424	424	8	8	27136	11505664	76225024	21349547003
BTC_ijb_jcid_var135	424	424	424	8	8	27136	11505664	76225024	21394184377
BTC_ijb_jcid_var135	456	456	456	8	8	29184	13307904	94818816	28749135617
BTC_ijb_jcid_var135	456	456	456	8	8	29184	13307904	94818816	28387601294
BTC_ijb_jcid_var135	456	456	456	8	8	29184	13307904	94818816	28344870534
BTC_ijb_jcid_var135	456	456	456	8	8	29184	13307904	94818816	28356788945
BTC_ijb_jcid_var135	456	456	456	8	8	29184	13307904	94818816	28322772225
BTC_ijb_jcid_var135	488	488	488	8	8	31232	15241216	116214272	36783359079
BTC_ijb_jcid_var135	488	488	488	8	8	31232	15241216	116214272	36800015532
BTC_ijb_jcid_var135	488	488	488	8	8	31232	15241216	116214272	36832647802
BTC_ijb_jcid_var135	488	488	488	8	8	31232	15241216	116214272	36798781541
BTC_ijb_jcid_var135	488	488	488	8	8	31232	15241216	116214272	36839098424
BTC_ijb_jcid_var135	520	520	520	8	8	33280	17305600	140608000	50400930324
BTC_ijb_jcid_var135	520	520	520	8	8	33280	17305600	140608000	50299481594
BTC_ijb_jcid_var135	520	520	520	8	8	33280	17305600	140608000	50309388991
BTC_ijb_jcid_var135	520	520	520	8	8	33280	17305600	140608000	50369858013
BTC_ijb_jcid_var135	520	520	520	8	8	33280	17305600	140608000	50256639415
BTC_ijb_jcid_var135	552	552	552	8	8	35328	19501056	168196608	65330974464
BTC_ijb_jcid_var135	552	552	552	8	8	35328	19501056	168196608	65386883380
BTC_ijb_jcid_var135	552	552	552	8	8	35328	19501056	168196608	65525070268
BTC_ijb_jcid_var135	552	552	552	8	8	35328	19501056	168196608	65372830002
BTC_ijb_jcid_var135	552	552	552	8	8	35328	19501056	168196608	65627145826
BTC_ijb_jcid_var135	584	584	584	8	8	37376	21827584	199176704	82407141404
BTC_ijb_jcid_var135	584	584	584	8	8	37376	21827584	199176704	82433843651
BTC_ijb_jcid_var135	584	584	584	8	8	37376	21827584	199176704	82447821851
BTC_ijb_jcid_var135	584	584	584	8	8	37376	21827584	199176704	82380102753
BTC_ijb_jcid_var135	584	584	584	8	8	37376	21827584	199176704	82263038296
BTC_ijb_jcid_var135	616	616	616	8	8	39424	24285184	233744896	99508475926
BTC_ijb_jcid_var135	616	616	616	8	8	39424	24285184	233744896	99540617120
BTC_ijb_jcid_var135	616	616	616	8	8	39424	24285184	233744896	99620128714
BTC_ijb_jcid_var135	616	616	616	8	8	39424	24285184	233744896	99869771223
BTC_ijb_jcid_var135	616	616	616	8	8	39424	24285184	233744896	99621202041


==> figures/data/ijb_jcid/meas/var136.dat <==
BTC_ijb_jcid_var136	8	8	8	8	8	512	4096	512	323767
BTC_ijb_jcid_var136	8	8	8	8	8	512	4096	512	269326
BTC_ijb_jcid_var136	8	8	8	8	8	512	4096	512	269876
BTC_ijb_jcid_var136	8	8	8	8	8	512	4096	512	309359
BTC_ijb_jcid_var136	8	8	8	8	8	512	4096	512	276988
BTC_ijb_jcid_var136	40	40	40	8	8	2560	102400	64000	9576971
BTC_ijb_jcid_var136	40	40	40	8	8	2560	102400	64000	9283170
BTC_ijb_jcid_var136	40	40	40	8	8	2560	102400	64000	9247383
BTC_ijb_jcid_var136	40	40	40	8	8	2560	102400	64000	9159220
BTC_ijb_jcid_var136	40	40	40	8	8	2560	102400	64000	9266728
BTC_ijb_jcid_var136	72	72	72	8	8	4608	331776	373248	38329178
BTC_ijb_jcid_var136	72	72	72	8	8	4608	331776	373248	37402839
BTC_ijb_jcid_var136	72	72	72	8	8	4608	331776	373248	37939894
BTC_ijb_jcid_var136	72	72	72	8	8	4608	331776	373248	37293093
BTC_ijb_jcid_var136	72	72	72	8	8	4608	331776	373248	37284764
BTC_ijb_jcid_var136	104	104	104	8	8	6656	692224	1124864	95451988
BTC_ijb_jcid_var136	104	104	104	8	8	6656	692224	1124864	93824801
BTC_ijb_jcid_var136	104	104	104	8	8	6656	692224	1124864	93624170
BTC_ijb_jcid_var136	104	104	104	8	8	6656	692224	1124864	93654646
BTC_ijb_jcid_var136	104	104	104	8	8	6656	692224	1124864	93679578
BTC_ijb_jcid_var136	136	136	136	8	8	8704	1183744	2515456	194639934
BTC_ijb_jcid_var136	136	136	136	8	8	8704	1183744	2515456	196625684
BTC_ijb_jcid_var136	136	136	136	8	8	8704	1183744	2515456	196393866
BTC_ijb_jcid_var136	136	136	136	8	8	8704	1183744	2515456	195332617
BTC_ijb_jcid_var136	136	136	136	8	8	8704	1183744	2515456	195839408
BTC_ijb_jcid_var136	168	168	168	8	8	10752	1806336	4741632	344405651
BTC_ijb_jcid_var136	168	168	168	8	8	10752	1806336	4741632	346915813
BTC_ijb_jcid_var136	168	168	168	8	8	10752	1806336	4741632	347128391
BTC_ijb_jcid_var136	168	168	168	8	8	10752	1806336	4741632	347453207
BTC_ijb_jcid_var136	168	168	168	8	8	10752	1806336	4741632	346765421
BTC_ijb_jcid_var136	200	200	200	8	8	12800	2560000	8000000	566765783
BTC_ijb_jcid_var136	200	200	200	8	8	12800	2560000	8000000	567282337
BTC_ijb_jcid_var136	200	200	200	8	8	12800	2560000	8000000	574268467
BTC_ijb_jcid_var136	200	200	200	8	8	12800	2560000	8000000	567817314
BTC_ijb_jcid_var136	200	200	200	8	8	12800	2560000	8000000	567468277
BTC_ijb_jcid_var136	232	232	232	8	8	14848	3444736	12487168	858634946
BTC_ijb_jcid_var136	232	232	232	8	8	14848	3444736	12487168	857476881
BTC_ijb_jcid_var136	232	232	232	8	8	14848	3444736	12487168	855063923
BTC_ijb_jcid_var136	232	232	232	8	8	14848	3444736	12487168	855472513
BTC_ijb_jcid_var136	232	232	232	8	8	14848	3444736	12487168	859372899
BTC_ijb_jcid_var136	264	264	264	8	8	16896	4460544	18399744	1295919893
BTC_ijb_jcid_var136	264	264	264	8	8	16896	4460544	18399744	1295936479
BTC_ijb_jcid_var136	264	264	264	8	8	16896	4460544	18399744	1284528336
BTC_ijb_jcid_var136	264	264	264	8	8	16896	4460544	18399744	1282898873
BTC_ijb_jcid_var136	264	264	264	8	8	16896	4460544	18399744	1282812481
BTC_ijb_jcid_var136	296	296	296	8	8	18944	5607424	25934336	1917580607
BTC_ijb_jcid_var136	296	296	296	8	8	18944	5607424	25934336	1911319262
BTC_ijb_jcid_var136	296	296	296	8	8	18944	5607424	25934336	1907885796
BTC_ijb_jcid_var136	296	296	296	8	8	18944	5607424	25934336	1950987260
BTC_ijb_jcid_var136	296	296	296	8	8	18944	5607424	25934336	1928008638
BTC_ijb_jcid_var136	328	328	328	8	8	20992	6885376	35287552	2735122933
BTC_ijb_jcid_var136	328	328	328	8	8	20992	6885376	35287552	2717583002
BTC_ijb_jcid_var136	328	328	328	8	8	20992	6885376	35287552	2728158813
BTC_ijb_jcid_var136	328	328	328	8	8	20992	6885376	35287552	2733871582
BTC_ijb_jcid_var136	328	328	328	8	8	20992	6885376	35287552	2743189917
BTC_ijb_jcid_var136	360	360	360	8	8	23040	8294400	46656000	3436690077
BTC_ijb_jcid_var136	360	360	360	8	8	23040	8294400	46656000	3422388051
BTC_ijb_jcid_var136	360	360	360	8	8	23040	8294400	46656000	3420750781
BTC_ijb_jcid_var136	360	360	360	8	8	23040	8294400	46656000	3413715536
BTC_ijb_jcid_var136	360	360	360	8	8	23040	8294400	46656000	3420887198
BTC_ijb_jcid_var136	392	392	392	8	8	25088	9834496	60236288	4463493708
BTC_ijb_jcid_var136	392	392	392	8	8	25088	9834496	60236288	4451018507
BTC_ijb_jcid_var136	392	392	392	8	8	25088	9834496	60236288	4477031382
BTC_ijb_jcid_var136	392	392	392	8	8	25088	9834496	60236288	4454305703
BTC_ijb_jcid_var136	392	392	392	8	8	25088	9834496	60236288	4444911937
BTC_ijb_jcid_var136	424	424	424	8	8	27136	11505664	76225024	5726120089
BTC_ijb_jcid_var136	424	424	424	8	8	27136	11505664	76225024	5709753718
BTC_ijb_jcid_var136	424	424	424	8	8	27136	11505664	76225024	5735271263
BTC_ijb_jcid_var136	424	424	424	8	8	27136	11505664	76225024	5732238658
BTC_ijb_jcid_var136	424	424	424	8	8	27136	11505664	76225024	5720680143
BTC_ijb_jcid_var136	456	456	456	8	8	29184	13307904	94818816	7195866733
BTC_ijb_jcid_var136	456	456	456	8	8	29184	13307904	94818816	7155242413
BTC_ijb_jcid_var136	456	456	456	8	8	29184	13307904	94818816	7174454983
BTC_ijb_jcid_var136	456	456	456	8	8	29184	13307904	94818816	7158802340
BTC_ijb_jcid_var136	456	456	456	8	8	29184	13307904	94818816	7175590296
BTC_ijb_jcid_var136	488	488	488	8	8	31232	15241216	116214272	8778205016
BTC_ijb_jcid_var136	488	488	488	8	8	31232	15241216	116214272	8685922993
BTC_ijb_jcid_var136	488	488	488	8	8	31232	15241216	116214272	8710951919
BTC_ijb_jcid_var136	488	488	488	8	8	31232	15241216	116214272	8668841521
BTC_ijb_jcid_var136	488	488	488	8	8	31232	15241216	116214272	8688683945
BTC_ijb_jcid_var136	520	520	520	8	8	33280	17305600	140608000	10957582455
BTC_ijb_jcid_var136	520	520	520	8	8	33280	17305600	140608000	10947522799
BTC_ijb_jcid_var136	520	520	520	8	8	33280	17305600	140608000	11230522996
BTC_ijb_jcid_var136	520	520	520	8	8	33280	17305600	140608000	10955129164
BTC_ijb_jcid_var136	520	520	520	8	8	33280	17305600	140608000	10960268956
BTC_ijb_jcid_var136	552	552	552	8	8	35328	19501056	168196608	12960967313
BTC_ijb_jcid_var136	552	552	552	8	8	35328	19501056	168196608	12984656206
BTC_ijb_jcid_var136	552	552	552	8	8	35328	19501056	168196608	12972801896
BTC_ijb_jcid_var136	552	552	552	8	8	35328	19501056	168196608	12949573892
BTC_ijb_jcid_var136	552	552	552	8	8	35328	19501056	168196608	12983744280
BTC_ijb_jcid_var136	584	584	584	8	8	37376	21827584	199176704	15122779059
BTC_ijb_jcid_var136	584	584	584	8	8	37376	21827584	199176704	15078661714
BTC_ijb_jcid_var136	584	584	584	8	8	37376	21827584	199176704	15086462623
BTC_ijb_jcid_var136	584	584	584	8	8	37376	21827584	199176704	15080775988
BTC_ijb_jcid_var136	584	584	584	8	8	37376	21827584	199176704	15123722188
BTC_ijb_jcid_var136	616	616	616	8	8	39424	24285184	233744896	18260701265
BTC_ijb_jcid_var136	616	616	616	8	8	39424	24285184	233744896	18301363985
BTC_ijb_jcid_var136	616	616	616	8	8	39424	24285184	233744896	18312432857
BTC_ijb_jcid_var136	616	616	616	8	8	39424	24285184	233744896	18312993468
BTC_ijb_jcid_var136	616	616	616	8	8	39424	24285184	233744896	18302320882
BTC_ijb_jcid_var136	648	648	648	8	8	41472	26873856	272097792	22038367316
BTC_ijb_jcid_var136	648	648	648	8	8	41472	26873856	272097792	22052933889
BTC_ijb_jcid_var136	648	648	648	8	8	41472	26873856	272097792	22019775400
BTC_ijb_jcid_var136	648	648	648	8	8	41472	26873856	272097792	22019622401
BTC_ijb_jcid_var136	648	648	648	8	8	41472	26873856	272097792	22034879197
BTC_ijb_jcid_var136	680	680	680	8	8	43520	29593600	314432000	25018323298
BTC_ijb_jcid_var136	680	680	680	8	8	43520	29593600	314432000	25001630226
BTC_ijb_jcid_var136	680	680	680	8	8	43520	29593600	314432000	25004567077
BTC_ijb_jcid_var136	680	680	680	8	8	43520	29593600	314432000	24994068388
BTC_ijb_jcid_var136	680	680	680	8	8	43520	29593600	314432000	24901447016
BTC_ijb_jcid_var136	712	712	712	8	8	45568	32444416	360944128	28420410396
BTC_ijb_jcid_var136	712	712	712	8	8	45568	32444416	360944128	28381542189
BTC_ijb_jcid_var136	712	712	712	8	8	45568	32444416	360944128	28472277929
BTC_ijb_jcid_var136	712	712	712	8	8	45568	32444416	360944128	28438406528
BTC_ijb_jcid_var136	712	712	712	8	8	45568	32444416	360944128	28399337386
BTC_ijb_jcid_var136	744	744	744	8	8	47616	35426304	411830784	32941287431
BTC_ijb_jcid_var136	744	744	744	8	8	47616	35426304	411830784	32863663576
BTC_ijb_jcid_var136	744	744	744	8	8	47616	35426304	411830784	32946802040
BTC_ijb_jcid_var136	744	744	744	8	8	47616	35426304	411830784	32921114433
BTC_ijb_jcid_var136	744	744	744	8	8	47616	35426304	411830784	33002480280
BTC_ijb_jcid_var136	776	776	776	8	8	49664	38539264	467288576	37835228408
BTC_ijb_jcid_var136	776	776	776	8	8	49664	38539264	467288576	37631037633
BTC_ijb_jcid_var136	776	776	776	8	8	49664	38539264	467288576	37561944220
BTC_ijb_jcid_var136	776	776	776	8	8	49664	38539264	467288576	37514707530
BTC_ijb_jcid_var136	776	776	776	8	8	49664	38539264	467288576	37539603705
BTC_ijb_jcid_var136	808	808	808	8	8	51712	41783296	527514112	41888576209
BTC_ijb_jcid_var136	808	808	808	8	8	51712	41783296	527514112	41880457496
BTC_ijb_jcid_var136	808	808	808	8	8	51712	41783296	527514112	41880293345
BTC_ijb_jcid_var136	808	808	808	8	8	51712	41783296	527514112	41872826009
BTC_ijb_jcid_var136	808	808	808	8	8	51712	41783296	527514112	41898806301
BTC_ijb_jcid_var136	840	840	840	8	8	53760	45158400	592704000	47469006277
BTC_ijb_jcid_var136	840	840	840	8	8	53760	45158400	592704000	47399675253
BTC_ijb_jcid_var136	840	840	840	8	8	53760	45158400	592704000	47437168613
BTC_ijb_jcid_var136	840	840	840	8	8	53760	45158400	592704000	47434109324
BTC_ijb_jcid_var136	840	840	840	8	8	53760	45158400	592704000	47428629764
BTC_ijb_jcid_var136	872	872	872	8	8	55808	48664576	663054848	52999717735
BTC_ijb_jcid_var136	872	872	872	8	8	55808	48664576	663054848	53000262068
BTC_ijb_jcid_var136	872	872	872	8	8	55808	48664576	663054848	52900829485
BTC_ijb_jcid_var136	872	872	872	8	8	55808	48664576	663054848	52980564682
BTC_ijb_jcid_var136	872	872	872	8	8	55808	48664576	663054848	53198016602
BTC_ijb_jcid_var136	904	904	904	8	8	57856	52301824	738763264	60608762053
BTC_ijb_jcid_var136	904	904	904	8	8	57856	52301824	738763264	60530384886
BTC_ijb_jcid_var136	904	904	904	8	8	57856	52301824	738763264	60568918224
BTC_ijb_jcid_var136	904	904	904	8	8	57856	52301824	738763264	60671446836
BTC_ijb_jcid_var136	904	904	904	8	8	57856	52301824	738763264	60510319364


==> figures/data/ijb_jcid/meas/var137.dat <==
BTC_ijb_jcid_var137	8	8	8	8	8	512	4096	512	381522
BTC_ijb_jcid_var137	8	8	8	8	8	512	4096	512	331146
BTC_ijb_jcid_var137	8	8	8	8	8	512	4096	512	341096
BTC_ijb_jcid_var137	8	8	8	8	8	512	4096	512	330907
BTC_ijb_jcid_var137	8	8	8	8	8	512	4096	512	331716
BTC_ijb_jcid_var137	40	40	40	8	8	2560	102400	64000	30734719
BTC_ijb_jcid_var137	40	40	40	8	8	2560	102400	64000	30538324
BTC_ijb_jcid_var137	40	40	40	8	8	2560	102400	64000	30666323
BTC_ijb_jcid_var137	40	40	40	8	8	2560	102400	64000	30458422
BTC_ijb_jcid_var137	40	40	40	8	8	2560	102400	64000	30442714
BTC_ijb_jcid_var137	72	72	72	8	8	4608	331776	373248	167472330
BTC_ijb_jcid_var137	72	72	72	8	8	4608	331776	373248	167331379
BTC_ijb_jcid_var137	72	72	72	8	8	4608	331776	373248	166746850
BTC_ijb_jcid_var137	72	72	72	8	8	4608	331776	373248	166879035
BTC_ijb_jcid_var137	72	72	72	8	8	4608	331776	373248	166969352
BTC_ijb_jcid_var137	104	104	104	8	8	6656	692224	1124864	494353630
BTC_ijb_jcid_var137	104	104	104	8	8	6656	692224	1124864	494303248
BTC_ijb_jcid_var137	104	104	104	8	8	6656	692224	1124864	503357496
BTC_ijb_jcid_var137	104	104	104	8	8	6656	692224	1124864	494668754
BTC_ijb_jcid_var137	104	104	104	8	8	6656	692224	1124864	493802503
BTC_ijb_jcid_var137	136	136	136	8	8	8704	1183744	2515456	1103015950
BTC_ijb_jcid_var137	136	136	136	8	8	8704	1183744	2515456	1107335861
BTC_ijb_jcid_var137	136	136	136	8	8	8704	1183744	2515456	1105030142
BTC_ijb_jcid_var137	136	136	136	8	8	8704	1183744	2515456	1106089775
BTC_ijb_jcid_var137	136	136	136	8	8	8704	1183744	2515456	1104601839
BTC_ijb_jcid_var137	168	168	168	8	8	10752	1806336	4741632	2120607182
BTC_ijb_jcid_var137	168	168	168	8	8	10752	1806336	4741632	2088008431
BTC_ijb_jcid_var137	168	168	168	8	8	10752	1806336	4741632	2086895293
BTC_ijb_jcid_var137	168	168	168	8	8	10752	1806336	4741632	2111757579
BTC_ijb_jcid_var137	168	168	168	8	8	10752	1806336	4741632	2086941955
BTC_ijb_jcid_var137	200	200	200	8	8	12800	2560000	8000000	4470491813
BTC_ijb_jcid_var137	200	200	200	8	8	12800	2560000	8000000	4466771148
BTC_ijb_jcid_var137	200	200	200	8	8	12800	2560000	8000000	4458330228
BTC_ijb_jcid_var137	200	200	200	8	8	12800	2560000	8000000	4454746315
BTC_ijb_jcid_var137	200	200	200	8	8	12800	2560000	8000000	4462036799
BTC_ijb_jcid_var137	232	232	232	8	8	14848	3444736	12487168	11584559694
BTC_ijb_jcid_var137	232	232	232	8	8	14848	3444736	12487168	11560911258
BTC_ijb_jcid_var137	232	232	232	8	8	14848	3444736	12487168	11535538930
BTC_ijb_jcid_var137	232	232	232	8	8	14848	3444736	12487168	11531663895
BTC_ijb_jcid_var137	232	232	232	8	8	14848	3444736	12487168	11580646768
BTC_ijb_jcid_var137	264	264	264	8	8	16896	4460544	18399744	20247176102
BTC_ijb_jcid_var137	264	264	264	8	8	16896	4460544	18399744	20257428088
BTC_ijb_jcid_var137	264	264	264	8	8	16896	4460544	18399744	20279003011
BTC_ijb_jcid_var137	264	264	264	8	8	16896	4460544	18399744	20238255252
BTC_ijb_jcid_var137	264	264	264	8	8	16896	4460544	18399744	20247033155
BTC_ijb_jcid_var137	296	296	296	8	8	18944	5607424	25934336	29595636610
BTC_ijb_jcid_var137	296	296	296	8	8	18944	5607424	25934336	29562992832
BTC_ijb_jcid_var137	296	296	296	8	8	18944	5607424	25934336	29605795570
BTC_ijb_jcid_var137	296	296	296	8	8	18944	5607424	25934336	29626932776
BTC_ijb_jcid_var137	296	296	296	8	8	18944	5607424	25934336	29569348218
BTC_ijb_jcid_var137	328	328	328	8	8	20992	6885376	35287552	40383690473
BTC_ijb_jcid_var137	328	328	328	8	8	20992	6885376	35287552	40397360241
BTC_ijb_jcid_var137	328	328	328	8	8	20992	6885376	35287552	40387431239
BTC_ijb_jcid_var137	328	328	328	8	8	20992	6885376	35287552	40384832799
BTC_ijb_jcid_var137	328	328	328	8	8	20992	6885376	35287552	40410746939
BTC_ijb_jcid_var137	360	360	360	8	8	23040	8294400	46656000	53234021975
BTC_ijb_jcid_var137	360	360	360	8	8	23040	8294400	46656000	53234383027
BTC_ijb_jcid_var137	360	360	360	8	8	23040	8294400	46656000	53180266938
BTC_ijb_jcid_var137	360	360	360	8	8	23040	8294400	46656000	53172721887
BTC_ijb_jcid_var137	360	360	360	8	8	23040	8294400	46656000	53414704162
BTC_ijb_jcid_var137	392	392	392	8	8	25088	9834496	60236288	69011831112
BTC_ijb_jcid_var137	392	392	392	8	8	25088	9834496	60236288	68969914518
BTC_ijb_jcid_var137	392	392	392	8	8	25088	9834496	60236288	68976805698
BTC_ijb_jcid_var137	392	392	392	8	8	25088	9834496	60236288	68971266368
BTC_ijb_jcid_var137	392	392	392	8	8	25088	9834496	60236288	68985269478
BTC_ijb_jcid_var137	424	424	424	8	8	27136	11505664	76225024	87370751717
BTC_ijb_jcid_var137	424	424	424	8	8	27136	11505664	76225024	87372521148
BTC_ijb_jcid_var137	424	424	424	8	8	27136	11505664	76225024	87308486349
BTC_ijb_jcid_var137	424	424	424	8	8	27136	11505664	76225024	87326773280
BTC_ijb_jcid_var137	424	424	424	8	8	27136	11505664	76225024	87357467456
BTC_ijb_jcid_var137	456	456	456	8	8	29184	13307904	94818816	108710768043
BTC_ijb_jcid_var137	456	456	456	8	8	29184	13307904	94818816	108370682311
BTC_ijb_jcid_var137	456	456	456	8	8	29184	13307904	94818816	108381997008
BTC_ijb_jcid_var137	456	456	456	8	8	29184	13307904	94818816	108391960075
BTC_ijb_jcid_var137	456	456	456	8	8	29184	13307904	94818816	108374752671


==> figures/data/ijb_jcid/meas/var138.dat <==
BTC_ijb_jcid_var138	8	8	8	8	8	512	4096	512	321794
BTC_ijb_jcid_var138	8	8	8	8	8	512	4096	512	268408
BTC_ijb_jcid_var138	8	8	8	8	8	512	4096	512	269009
BTC_ijb_jcid_var138	8	8	8	8	8	512	4096	512	267655
BTC_ijb_jcid_var138	8	8	8	8	8	512	4096	512	267708
BTC_ijb_jcid_var138	40	40	40	8	8	2560	102400	64000	10036152
BTC_ijb_jcid_var138	40	40	40	8	8	2560	102400	64000	9744416
BTC_ijb_jcid_var138	40	40	40	8	8	2560	102400	64000	9684854
BTC_ijb_jcid_var138	40	40	40	8	8	2560	102400	64000	9766477
BTC_ijb_jcid_var138	40	40	40	8	8	2560	102400	64000	10017442
BTC_ijb_jcid_var138	72	72	72	8	8	4608	331776	373248	39776996
BTC_ijb_jcid_var138	72	72	72	8	8	4608	331776	373248	38690459
BTC_ijb_jcid_var138	72	72	72	8	8	4608	331776	373248	38796510
BTC_ijb_jcid_var138	72	72	72	8	8	4608	331776	373248	38745249
BTC_ijb_jcid_var138	72	72	72	8	8	4608	331776	373248	38473783
BTC_ijb_jcid_var138	104	104	104	8	8	6656	692224	1124864	97240874
BTC_ijb_jcid_var138	104	104	104	8	8	6656	692224	1124864	95370219
BTC_ijb_jcid_var138	104	104	104	8	8	6656	692224	1124864	95289715
BTC_ijb_jcid_var138	104	104	104	8	8	6656	692224	1124864	95524408
BTC_ijb_jcid_var138	104	104	104	8	8	6656	692224	1124864	95340575
BTC_ijb_jcid_var138	136	136	136	8	8	8704	1183744	2515456	235442010
BTC_ijb_jcid_var138	136	136	136	8	8	8704	1183744	2515456	233200504
BTC_ijb_jcid_var138	136	136	136	8	8	8704	1183744	2515456	232358302
BTC_ijb_jcid_var138	136	136	136	8	8	8704	1183744	2515456	232990103
BTC_ijb_jcid_var138	136	136	136	8	8	8704	1183744	2515456	232470358
BTC_ijb_jcid_var138	168	168	168	8	8	10752	1806336	4741632	441656918
BTC_ijb_jcid_var138	168	168	168	8	8	10752	1806336	4741632	450286134
BTC_ijb_jcid_var138	168	168	168	8	8	10752	1806336	4741632	447689567
BTC_ijb_jcid_var138	168	168	168	8	8	10752	1806336	4741632	446304843
BTC_ijb_jcid_var138	168	168	168	8	8	10752	1806336	4741632	446828428
BTC_ijb_jcid_var138	200	200	200	8	8	12800	2560000	8000000	725097200
BTC_ijb_jcid_var138	200	200	200	8	8	12800	2560000	8000000	725156668
BTC_ijb_jcid_var138	200	200	200	8	8	12800	2560000	8000000	733403804
BTC_ijb_jcid_var138	200	200	200	8	8	12800	2560000	8000000	739095903
BTC_ijb_jcid_var138	200	200	200	8	8	12800	2560000	8000000	726453212
BTC_ijb_jcid_var138	232	232	232	8	8	14848	3444736	12487168	1109315212
BTC_ijb_jcid_var138	232	232	232	8	8	14848	3444736	12487168	1110311344
BTC_ijb_jcid_var138	232	232	232	8	8	14848	3444736	12487168	1108687104
BTC_ijb_jcid_var138	232	232	232	8	8	14848	3444736	12487168	1111686828
BTC_ijb_jcid_var138	232	232	232	8	8	14848	3444736	12487168	1111528386
BTC_ijb_jcid_var138	264	264	264	8	8	16896	4460544	18399744	1665608196
BTC_ijb_jcid_var138	264	264	264	8	8	16896	4460544	18399744	1665698116
BTC_ijb_jcid_var138	264	264	264	8	8	16896	4460544	18399744	1665090434
BTC_ijb_jcid_var138	264	264	264	8	8	16896	4460544	18399744	1658607004
BTC_ijb_jcid_var138	264	264	264	8	8	16896	4460544	18399744	1655367280
BTC_ijb_jcid_var138	296	296	296	8	8	18944	5607424	25934336	2414267707
BTC_ijb_jcid_var138	296	296	296	8	8	18944	5607424	25934336	2407533116
BTC_ijb_jcid_var138	296	296	296	8	8	18944	5607424	25934336	2403679196
BTC_ijb_jcid_var138	296	296	296	8	8	18944	5607424	25934336	2424448152
BTC_ijb_jcid_var138	296	296	296	8	8	18944	5607424	25934336	2416126978
BTC_ijb_jcid_var138	328	328	328	8	8	20992	6885376	35287552	3438226474
BTC_ijb_jcid_var138	328	328	328	8	8	20992	6885376	35287552	3408103564
BTC_ijb_jcid_var138	328	328	328	8	8	20992	6885376	35287552	3403410431
BTC_ijb_jcid_var138	328	328	328	8	8	20992	6885376	35287552	3431130861
BTC_ijb_jcid_var138	328	328	328	8	8	20992	6885376	35287552	3424664756
BTC_ijb_jcid_var138	360	360	360	8	8	23040	8294400	46656000	4341009694
BTC_ijb_jcid_var138	360	360	360	8	8	23040	8294400	46656000	4339108749
BTC_ijb_jcid_var138	360	360	360	8	8	23040	8294400	46656000	4321676825
BTC_ijb_jcid_var138	360	360	360	8	8	23040	8294400	46656000	4315496102
BTC_ijb_jcid_var138	360	360	360	8	8	23040	8294400	46656000	4325135297
BTC_ijb_jcid_var138	392	392	392	8	8	25088	9834496	60236288	5674355276
BTC_ijb_jcid_var138	392	392	392	8	8	25088	9834496	60236288	5640325949
BTC_ijb_jcid_var138	392	392	392	8	8	25088	9834496	60236288	5627303130
BTC_ijb_jcid_var138	392	392	392	8	8	25088	9834496	60236288	5645397377
BTC_ijb_jcid_var138	392	392	392	8	8	25088	9834496	60236288	5617827006
BTC_ijb_jcid_var138	424	424	424	8	8	27136	11505664	76225024	7214657847
BTC_ijb_jcid_var138	424	424	424	8	8	27136	11505664	76225024	7223586944
BTC_ijb_jcid_var138	424	424	424	8	8	27136	11505664	76225024	7241997616
BTC_ijb_jcid_var138	424	424	424	8	8	27136	11505664	76225024	7218607907
BTC_ijb_jcid_var138	424	424	424	8	8	27136	11505664	76225024	7231354910
BTC_ijb_jcid_var138	456	456	456	8	8	29184	13307904	94818816	9004598842
BTC_ijb_jcid_var138	456	456	456	8	8	29184	13307904	94818816	8978776146
BTC_ijb_jcid_var138	456	456	456	8	8	29184	13307904	94818816	9043632882
BTC_ijb_jcid_var138	456	456	456	8	8	29184	13307904	94818816	8976640348
BTC_ijb_jcid_var138	456	456	456	8	8	29184	13307904	94818816	8998867239
BTC_ijb_jcid_var138	488	488	488	8	8	31232	15241216	116214272	10936100035
BTC_ijb_jcid_var138	488	488	488	8	8	31232	15241216	116214272	10959239132
BTC_ijb_jcid_var138	488	488	488	8	8	31232	15241216	116214272	10975358629
BTC_ijb_jcid_var138	488	488	488	8	8	31232	15241216	116214272	10949939980
BTC_ijb_jcid_var138	488	488	488	8	8	31232	15241216	116214272	10925444553
BTC_ijb_jcid_var138	520	520	520	8	8	33280	17305600	140608000	13545150416
BTC_ijb_jcid_var138	520	520	520	8	8	33280	17305600	140608000	13519771278
BTC_ijb_jcid_var138	520	520	520	8	8	33280	17305600	140608000	13496484739
BTC_ijb_jcid_var138	520	520	520	8	8	33280	17305600	140608000	13608614044
BTC_ijb_jcid_var138	520	520	520	8	8	33280	17305600	140608000	13510341100
BTC_ijb_jcid_var138	552	552	552	8	8	35328	19501056	168196608	16167093196
BTC_ijb_jcid_var138	552	552	552	8	8	35328	19501056	168196608	16230113464
BTC_ijb_jcid_var138	552	552	552	8	8	35328	19501056	168196608	16149237779
BTC_ijb_jcid_var138	552	552	552	8	8	35328	19501056	168196608	16161832452
BTC_ijb_jcid_var138	552	552	552	8	8	35328	19501056	168196608	16214095660
BTC_ijb_jcid_var138	584	584	584	8	8	37376	21827584	199176704	18796658070
BTC_ijb_jcid_var138	584	584	584	8	8	37376	21827584	199176704	18724315154
BTC_ijb_jcid_var138	584	584	584	8	8	37376	21827584	199176704	18755781390
BTC_ijb_jcid_var138	584	584	584	8	8	37376	21827584	199176704	18732043565
BTC_ijb_jcid_var138	584	584	584	8	8	37376	21827584	199176704	18735925037
BTC_ijb_jcid_var138	616	616	616	8	8	39424	24285184	233744896	22939442851
BTC_ijb_jcid_var138	616	616	616	8	8	39424	24285184	233744896	22888332121
BTC_ijb_jcid_var138	616	616	616	8	8	39424	24285184	233744896	22898758951
BTC_ijb_jcid_var138	616	616	616	8	8	39424	24285184	233744896	22891323174
BTC_ijb_jcid_var138	616	616	616	8	8	39424	24285184	233744896	22931366432
BTC_ijb_jcid_var138	648	648	648	8	8	41472	26873856	272097792	27471524005
BTC_ijb_jcid_var138	648	648	648	8	8	41472	26873856	272097792	27220434061
BTC_ijb_jcid_var138	648	648	648	8	8	41472	26873856	272097792	27200355709
BTC_ijb_jcid_var138	648	648	648	8	8	41472	26873856	272097792	27151932046
BTC_ijb_jcid_var138	648	648	648	8	8	41472	26873856	272097792	27250281057
BTC_ijb_jcid_var138	680	680	680	8	8	43520	29593600	314432000	31132090569
BTC_ijb_jcid_var138	680	680	680	8	8	43520	29593600	314432000	31119437742
BTC_ijb_jcid_var138	680	680	680	8	8	43520	29593600	314432000	31173159821
BTC_ijb_jcid_var138	680	680	680	8	8	43520	29593600	314432000	31220754709
BTC_ijb_jcid_var138	680	680	680	8	8	43520	29593600	314432000	31308174902
BTC_ijb_jcid_var138	712	712	712	8	8	45568	32444416	360944128	35792388476
BTC_ijb_jcid_var138	712	712	712	8	8	45568	32444416	360944128	35772890340
BTC_ijb_jcid_var138	712	712	712	8	8	45568	32444416	360944128	35822772764
BTC_ijb_jcid_var138	712	712	712	8	8	45568	32444416	360944128	35847637380
BTC_ijb_jcid_var138	712	712	712	8	8	45568	32444416	360944128	35629049935
BTC_ijb_jcid_var138	744	744	744	8	8	47616	35426304	411830784	41147375095
BTC_ijb_jcid_var138	744	744	744	8	8	47616	35426304	411830784	41140831322
BTC_ijb_jcid_var138	744	744	744	8	8	47616	35426304	411830784	41122741589
BTC_ijb_jcid_var138	744	744	744	8	8	47616	35426304	411830784	41071604327
BTC_ijb_jcid_var138	744	744	744	8	8	47616	35426304	411830784	41133419292
BTC_ijb_jcid_var138	776	776	776	8	8	49664	38539264	467288576	46582189609
BTC_ijb_jcid_var138	776	776	776	8	8	49664	38539264	467288576	46596409947
BTC_ijb_jcid_var138	776	776	776	8	8	49664	38539264	467288576	46550532625
BTC_ijb_jcid_var138	776	776	776	8	8	49664	38539264	467288576	46746937151
BTC_ijb_jcid_var138	776	776	776	8	8	49664	38539264	467288576	46666574818
BTC_ijb_jcid_var138	808	808	808	8	8	51712	41783296	527514112	52329796158
BTC_ijb_jcid_var138	808	808	808	8	8	51712	41783296	527514112	52350815176
BTC_ijb_jcid_var138	808	808	808	8	8	51712	41783296	527514112	52367380984
BTC_ijb_jcid_var138	808	808	808	8	8	51712	41783296	527514112	52455928152
BTC_ijb_jcid_var138	808	808	808	8	8	51712	41783296	527514112	52449551066
BTC_ijb_jcid_var138	840	840	840	8	8	53760	45158400	592704000	59590802186
BTC_ijb_jcid_var138	840	840	840	8	8	53760	45158400	592704000	59543872852
BTC_ijb_jcid_var138	840	840	840	8	8	53760	45158400	592704000	59554362547
BTC_ijb_jcid_var138	840	840	840	8	8	53760	45158400	592704000	59501036274
BTC_ijb_jcid_var138	840	840	840	8	8	53760	45158400	592704000	59433293842
BTC_ijb_jcid_var138	872	872	872	8	8	55808	48664576	663054848	66364781687
BTC_ijb_jcid_var138	872	872	872	8	8	55808	48664576	663054848	66364781934
BTC_ijb_jcid_var138	872	872	872	8	8	55808	48664576	663054848	66377230068
BTC_ijb_jcid_var138	872	872	872	8	8	55808	48664576	663054848	66672884839
BTC_ijb_jcid_var138	872	872	872	8	8	55808	48664576	663054848	66449446078


==> figures/data/ijb_jcid/meas/var139.dat <==
BTC_ijb_jcid_var139	8	8	8	8	8	512	4096	512	291299
BTC_ijb_jcid_var139	8	8	8	8	8	512	4096	512	254265
BTC_ijb_jcid_var139	8	8	8	8	8	512	4096	512	253475
BTC_ijb_jcid_var139	8	8	8	8	8	512	4096	512	253329
BTC_ijb_jcid_var139	8	8	8	8	8	512	4096	512	253637
BTC_ijb_jcid_var139	40	40	40	8	8	2560	102400	64000	10085943
BTC_ijb_jcid_var139	40	40	40	8	8	2560	102400	64000	9490248
BTC_ijb_jcid_var139	40	40	40	8	8	2560	102400	64000	9589415
BTC_ijb_jcid_var139	40	40	40	8	8	2560	102400	64000	9612888
BTC_ijb_jcid_var139	40	40	40	8	8	2560	102400	64000	9493409
BTC_ijb_jcid_var139	72	72	72	8	8	4608	331776	373248	43089443
BTC_ijb_jcid_var139	72	72	72	8	8	4608	331776	373248	41761751
BTC_ijb_jcid_var139	72	72	72	8	8	4608	331776	373248	42115192
BTC_ijb_jcid_var139	72	72	72	8	8	4608	331776	373248	41793911
BTC_ijb_jcid_var139	72	72	72	8	8	4608	331776	373248	41774507
BTC_ijb_jcid_var139	104	104	104	8	8	6656	692224	1124864	112761024
BTC_ijb_jcid_var139	104	104	104	8	8	6656	692224	1124864	110808715
BTC_ijb_jcid_var139	104	104	104	8	8	6656	692224	1124864	111068577
BTC_ijb_jcid_var139	104	104	104	8	8	6656	692224	1124864	110444373
BTC_ijb_jcid_var139	104	104	104	8	8	6656	692224	1124864	110522369
BTC_ijb_jcid_var139	136	136	136	8	8	8704	1183744	2515456	242044753
BTC_ijb_jcid_var139	136	136	136	8	8	8704	1183744	2515456	240897847
BTC_ijb_jcid_var139	136	136	136	8	8	8704	1183744	2515456	240899191
BTC_ijb_jcid_var139	136	136	136	8	8	8704	1183744	2515456	241154371
BTC_ijb_jcid_var139	136	136	136	8	8	8704	1183744	2515456	241021539
BTC_ijb_jcid_var139	168	168	168	8	8	10752	1806336	4741632	448885301
BTC_ijb_jcid_var139	168	168	168	8	8	10752	1806336	4741632	446884243
BTC_ijb_jcid_var139	168	168	168	8	8	10752	1806336	4741632	449062307
BTC_ijb_jcid_var139	168	168	168	8	8	10752	1806336	4741632	446190939
BTC_ijb_jcid_var139	168	168	168	8	8	10752	1806336	4741632	446391344
BTC_ijb_jcid_var139	200	200	200	8	8	12800	2560000	8000000	975298520
BTC_ijb_jcid_var139	200	200	200	8	8	12800	2560000	8000000	973326256
BTC_ijb_jcid_var139	200	200	200	8	8	12800	2560000	8000000	972375074
BTC_ijb_jcid_var139	200	200	200	8	8	12800	2560000	8000000	975112040
BTC_ijb_jcid_var139	200	200	200	8	8	12800	2560000	8000000	972445671
BTC_ijb_jcid_var139	232	232	232	8	8	14848	3444736	12487168	1866991560
BTC_ijb_jcid_var139	232	232	232	8	8	14848	3444736	12487168	1865957716
BTC_ijb_jcid_var139	232	232	232	8	8	14848	3444736	12487168	1917636410
BTC_ijb_jcid_var139	232	232	232	8	8	14848	3444736	12487168	1868632344
BTC_ijb_jcid_var139	232	232	232	8	8	14848	3444736	12487168	1869705030
BTC_ijb_jcid_var139	264	264	264	8	8	16896	4460544	18399744	2991398355
BTC_ijb_jcid_var139	264	264	264	8	8	16896	4460544	18399744	2993381488
BTC_ijb_jcid_var139	264	264	264	8	8	16896	4460544	18399744	3012424302
BTC_ijb_jcid_var139	264	264	264	8	8	16896	4460544	18399744	3008270114
BTC_ijb_jcid_var139	264	264	264	8	8	16896	4460544	18399744	3004930133
BTC_ijb_jcid_var139	296	296	296	8	8	18944	5607424	25934336	4361478069
BTC_ijb_jcid_var139	296	296	296	8	8	18944	5607424	25934336	4354318142
BTC_ijb_jcid_var139	296	296	296	8	8	18944	5607424	25934336	4378718920
BTC_ijb_jcid_var139	296	296	296	8	8	18944	5607424	25934336	4354452974
BTC_ijb_jcid_var139	296	296	296	8	8	18944	5607424	25934336	4353922695
BTC_ijb_jcid_var139	328	328	328	8	8	20992	6885376	35287552	5943337540
BTC_ijb_jcid_var139	328	328	328	8	8	20992	6885376	35287552	5911688552
BTC_ijb_jcid_var139	328	328	328	8	8	20992	6885376	35287552	5908240785
BTC_ijb_jcid_var139	328	328	328	8	8	20992	6885376	35287552	5900996127
BTC_ijb_jcid_var139	328	328	328	8	8	20992	6885376	35287552	5910303507
BTC_ijb_jcid_var139	360	360	360	8	8	23040	8294400	46656000	7727967398
BTC_ijb_jcid_var139	360	360	360	8	8	23040	8294400	46656000	7752136000
BTC_ijb_jcid_var139	360	360	360	8	8	23040	8294400	46656000	7739676772
BTC_ijb_jcid_var139	360	360	360	8	8	23040	8294400	46656000	7756821215
BTC_ijb_jcid_var139	360	360	360	8	8	23040	8294400	46656000	7723474758
BTC_ijb_jcid_var139	392	392	392	8	8	25088	9834496	60236288	9887978821
BTC_ijb_jcid_var139	392	392	392	8	8	25088	9834496	60236288	9897618895
BTC_ijb_jcid_var139	392	392	392	8	8	25088	9834496	60236288	9893296053
BTC_ijb_jcid_var139	392	392	392	8	8	25088	9834496	60236288	9889948700
BTC_ijb_jcid_var139	392	392	392	8	8	25088	9834496	60236288	9892218482
BTC_ijb_jcid_var139	424	424	424	8	8	27136	11505664	76225024	12412511334
BTC_ijb_jcid_var139	424	424	424	8	8	27136	11505664	76225024	12413725772
BTC_ijb_jcid_var139	424	424	424	8	8	27136	11505664	76225024	12410169794
BTC_ijb_jcid_var139	424	424	424	8	8	27136	11505664	76225024	12396051634
BTC_ijb_jcid_var139	424	424	424	8	8	27136	11505664	76225024	12423807521
BTC_ijb_jcid_var139	456	456	456	8	8	29184	13307904	94818816	15360536013
BTC_ijb_jcid_var139	456	456	456	8	8	29184	13307904	94818816	15340353361
BTC_ijb_jcid_var139	456	456	456	8	8	29184	13307904	94818816	15361250482
BTC_ijb_jcid_var139	456	456	456	8	8	29184	13307904	94818816	15367853642
BTC_ijb_jcid_var139	456	456	456	8	8	29184	13307904	94818816	15368732662
BTC_ijb_jcid_var139	488	488	488	8	8	31232	15241216	116214272	18781687378
BTC_ijb_jcid_var139	488	488	488	8	8	31232	15241216	116214272	18691424114
BTC_ijb_jcid_var139	488	488	488	8	8	31232	15241216	116214272	18754583073
BTC_ijb_jcid_var139	488	488	488	8	8	31232	15241216	116214272	18731938107
BTC_ijb_jcid_var139	488	488	488	8	8	31232	15241216	116214272	18764371151
BTC_ijb_jcid_var139	520	520	520	8	8	33280	17305600	140608000	22465396199
BTC_ijb_jcid_var139	520	520	520	8	8	33280	17305600	140608000	22502128967
BTC_ijb_jcid_var139	520	520	520	8	8	33280	17305600	140608000	22440246531
BTC_ijb_jcid_var139	520	520	520	8	8	33280	17305600	140608000	22722045382
BTC_ijb_jcid_var139	520	520	520	8	8	33280	17305600	140608000	22443289341
BTC_ijb_jcid_var139	552	552	552	8	8	35328	19501056	168196608	26774837093
BTC_ijb_jcid_var139	552	552	552	8	8	35328	19501056	168196608	26785180365
BTC_ijb_jcid_var139	552	552	552	8	8	35328	19501056	168196608	26754859214
BTC_ijb_jcid_var139	552	552	552	8	8	35328	19501056	168196608	26767731440
BTC_ijb_jcid_var139	552	552	552	8	8	35328	19501056	168196608	26732096076
BTC_ijb_jcid_var139	584	584	584	8	8	37376	21827584	199176704	31383657925
BTC_ijb_jcid_var139	584	584	584	8	8	37376	21827584	199176704	31408904417
BTC_ijb_jcid_var139	584	584	584	8	8	37376	21827584	199176704	31398830248
BTC_ijb_jcid_var139	584	584	584	8	8	37376	21827584	199176704	31342442615
BTC_ijb_jcid_var139	584	584	584	8	8	37376	21827584	199176704	31407666176
BTC_ijb_jcid_var139	616	616	616	8	8	39424	24285184	233744896	36899452156
BTC_ijb_jcid_var139	616	616	616	8	8	39424	24285184	233744896	36895226722
BTC_ijb_jcid_var139	616	616	616	8	8	39424	24285184	233744896	36890352228
BTC_ijb_jcid_var139	616	616	616	8	8	39424	24285184	233744896	36859913409
BTC_ijb_jcid_var139	616	616	616	8	8	39424	24285184	233744896	36847052284
BTC_ijb_jcid_var139	648	648	648	8	8	41472	26873856	272097792	42581892405
BTC_ijb_jcid_var139	648	648	648	8	8	41472	26873856	272097792	42601946216
BTC_ijb_jcid_var139	648	648	648	8	8	41472	26873856	272097792	42579671845
BTC_ijb_jcid_var139	648	648	648	8	8	41472	26873856	272097792	42612717657
BTC_ijb_jcid_var139	648	648	648	8	8	41472	26873856	272097792	42702074084
BTC_ijb_jcid_var139	680	680	680	8	8	43520	29593600	314432000	49321129741
BTC_ijb_jcid_var139	680	680	680	8	8	43520	29593600	314432000	49265261711
BTC_ijb_jcid_var139	680	680	680	8	8	43520	29593600	314432000	49594985505
BTC_ijb_jcid_var139	680	680	680	8	8	43520	29593600	314432000	49283330332
BTC_ijb_jcid_var139	680	680	680	8	8	43520	29593600	314432000	49258097685
BTC_ijb_jcid_var139	712	712	712	8	8	45568	32444416	360944128	56296514018
BTC_ijb_jcid_var139	712	712	712	8	8	45568	32444416	360944128	56251750732
BTC_ijb_jcid_var139	712	712	712	8	8	45568	32444416	360944128	56226789948
BTC_ijb_jcid_var139	712	712	712	8	8	45568	32444416	360944128	56307249924
BTC_ijb_jcid_var139	712	712	712	8	8	45568	32444416	360944128	56236806397
BTC_ijb_jcid_var139	744	744	744	8	8	47616	35426304	411830784	63846231163
BTC_ijb_jcid_var139	744	744	744	8	8	47616	35426304	411830784	63864857041
BTC_ijb_jcid_var139	744	744	744	8	8	47616	35426304	411830784	63881224976
BTC_ijb_jcid_var139	744	744	744	8	8	47616	35426304	411830784	63898039358
BTC_ijb_jcid_var139	744	744	744	8	8	47616	35426304	411830784	63862713189
BTC_ijb_jcid_var139	776	776	776	8	8	49664	38539264	467288576	72354047220
BTC_ijb_jcid_var139	776	776	776	8	8	49664	38539264	467288576	72642638765
BTC_ijb_jcid_var139	776	776	776	8	8	49664	38539264	467288576	72336045351
BTC_ijb_jcid_var139	776	776	776	8	8	49664	38539264	467288576	72265569109
BTC_ijb_jcid_var139	776	776	776	8	8	49664	38539264	467288576	72325496233


==> figures/data/ijb_jcid/meas/var14.dat <==
BTC_ijb_jcid_var14	8	8	8	8	8	512	4096	512	161902
BTC_ijb_jcid_var14	8	8	8	8	8	512	4096	512	131833
BTC_ijb_jcid_var14	8	8	8	8	8	512	4096	512	131280
BTC_ijb_jcid_var14	8	8	8	8	8	512	4096	512	131777
BTC_ijb_jcid_var14	8	8	8	8	8	512	4096	512	131803
BTC_ijb_jcid_var14	40	40	40	8	8	2560	102400	64000	17103850
BTC_ijb_jcid_var14	40	40	40	8	8	2560	102400	64000	16766509
BTC_ijb_jcid_var14	40	40	40	8	8	2560	102400	64000	16644675
BTC_ijb_jcid_var14	40	40	40	8	8	2560	102400	64000	16669031
BTC_ijb_jcid_var14	40	40	40	8	8	2560	102400	64000	16664596
BTC_ijb_jcid_var14	72	72	72	8	8	4608	331776	373248	113758083
BTC_ijb_jcid_var14	72	72	72	8	8	4608	331776	373248	112217128
BTC_ijb_jcid_var14	72	72	72	8	8	4608	331776	373248	111792887
BTC_ijb_jcid_var14	72	72	72	8	8	4608	331776	373248	112294943
BTC_ijb_jcid_var14	72	72	72	8	8	4608	331776	373248	112193695
BTC_ijb_jcid_var14	104	104	104	8	8	6656	692224	1124864	339417310
BTC_ijb_jcid_var14	104	104	104	8	8	6656	692224	1124864	337536783
BTC_ijb_jcid_var14	104	104	104	8	8	6656	692224	1124864	338049617
BTC_ijb_jcid_var14	104	104	104	8	8	6656	692224	1124864	337342377
BTC_ijb_jcid_var14	104	104	104	8	8	6656	692224	1124864	337862184
BTC_ijb_jcid_var14	136	136	136	8	8	8704	1183744	2515456	763997117
BTC_ijb_jcid_var14	136	136	136	8	8	8704	1183744	2515456	764035459
BTC_ijb_jcid_var14	136	136	136	8	8	8704	1183744	2515456	762327418
BTC_ijb_jcid_var14	136	136	136	8	8	8704	1183744	2515456	767739595
BTC_ijb_jcid_var14	136	136	136	8	8	8704	1183744	2515456	765733385
BTC_ijb_jcid_var14	168	168	168	8	8	10752	1806336	4741632	1437600603
BTC_ijb_jcid_var14	168	168	168	8	8	10752	1806336	4741632	1442606478
BTC_ijb_jcid_var14	168	168	168	8	8	10752	1806336	4741632	1443317905
BTC_ijb_jcid_var14	168	168	168	8	8	10752	1806336	4741632	1453824469
BTC_ijb_jcid_var14	168	168	168	8	8	10752	1806336	4741632	1444088200
BTC_ijb_jcid_var14	200	200	200	8	8	12800	2560000	8000000	2460935528
BTC_ijb_jcid_var14	200	200	200	8	8	12800	2560000	8000000	2460812595
BTC_ijb_jcid_var14	200	200	200	8	8	12800	2560000	8000000	2452420409
BTC_ijb_jcid_var14	200	200	200	8	8	12800	2560000	8000000	2460542434
BTC_ijb_jcid_var14	200	200	200	8	8	12800	2560000	8000000	2468565944
BTC_ijb_jcid_var14	232	232	232	8	8	14848	3444736	12487168	3840352638
BTC_ijb_jcid_var14	232	232	232	8	8	14848	3444736	12487168	3851996190
BTC_ijb_jcid_var14	232	232	232	8	8	14848	3444736	12487168	3874090149
BTC_ijb_jcid_var14	232	232	232	8	8	14848	3444736	12487168	3844232407
BTC_ijb_jcid_var14	232	232	232	8	8	14848	3444736	12487168	3843736642
BTC_ijb_jcid_var14	264	264	264	8	8	16896	4460544	18399744	5715564453
BTC_ijb_jcid_var14	264	264	264	8	8	16896	4460544	18399744	5711883785
BTC_ijb_jcid_var14	264	264	264	8	8	16896	4460544	18399744	5665440393
BTC_ijb_jcid_var14	264	264	264	8	8	16896	4460544	18399744	5687405861
BTC_ijb_jcid_var14	264	264	264	8	8	16896	4460544	18399744	5693644771
BTC_ijb_jcid_var14	296	296	296	8	8	18944	5607424	25934336	7967844484
BTC_ijb_jcid_var14	296	296	296	8	8	18944	5607424	25934336	7947427638
BTC_ijb_jcid_var14	296	296	296	8	8	18944	5607424	25934336	7946879631
BTC_ijb_jcid_var14	296	296	296	8	8	18944	5607424	25934336	7953889291
BTC_ijb_jcid_var14	296	296	296	8	8	18944	5607424	25934336	7953366278
BTC_ijb_jcid_var14	328	328	328	8	8	20992	6885376	35287552	10987494949
BTC_ijb_jcid_var14	328	328	328	8	8	20992	6885376	35287552	10909957682
BTC_ijb_jcid_var14	328	328	328	8	8	20992	6885376	35287552	10872762986
BTC_ijb_jcid_var14	328	328	328	8	8	20992	6885376	35287552	10928890933
BTC_ijb_jcid_var14	328	328	328	8	8	20992	6885376	35287552	10960108865
BTC_ijb_jcid_var14	360	360	360	8	8	23040	8294400	46656000	14428372314
BTC_ijb_jcid_var14	360	360	360	8	8	23040	8294400	46656000	14436899130
BTC_ijb_jcid_var14	360	360	360	8	8	23040	8294400	46656000	14472865515
BTC_ijb_jcid_var14	360	360	360	8	8	23040	8294400	46656000	14442814609
BTC_ijb_jcid_var14	360	360	360	8	8	23040	8294400	46656000	14440362511
BTC_ijb_jcid_var14	392	392	392	8	8	25088	9834496	60236288	19113239771
BTC_ijb_jcid_var14	392	392	392	8	8	25088	9834496	60236288	19062647153
BTC_ijb_jcid_var14	392	392	392	8	8	25088	9834496	60236288	19042131404
BTC_ijb_jcid_var14	392	392	392	8	8	25088	9834496	60236288	19071519463
BTC_ijb_jcid_var14	392	392	392	8	8	25088	9834496	60236288	19118642424
BTC_ijb_jcid_var14	424	424	424	8	8	27136	11505664	76225024	25049439486
BTC_ijb_jcid_var14	424	424	424	8	8	27136	11505664	76225024	25090041613
BTC_ijb_jcid_var14	424	424	424	8	8	27136	11505664	76225024	25070147296
BTC_ijb_jcid_var14	424	424	424	8	8	27136	11505664	76225024	25054814281
BTC_ijb_jcid_var14	424	424	424	8	8	27136	11505664	76225024	25075873767
BTC_ijb_jcid_var14	456	456	456	8	8	29184	13307904	94818816	32029405775
BTC_ijb_jcid_var14	456	456	456	8	8	29184	13307904	94818816	31986962775
BTC_ijb_jcid_var14	456	456	456	8	8	29184	13307904	94818816	31927072999
BTC_ijb_jcid_var14	456	456	456	8	8	29184	13307904	94818816	32024769423
BTC_ijb_jcid_var14	456	456	456	8	8	29184	13307904	94818816	31997951462
BTC_ijb_jcid_var14	488	488	488	8	8	31232	15241216	116214272	41920298585
BTC_ijb_jcid_var14	488	488	488	8	8	31232	15241216	116214272	41828122927
BTC_ijb_jcid_var14	488	488	488	8	8	31232	15241216	116214272	42160224537
BTC_ijb_jcid_var14	488	488	488	8	8	31232	15241216	116214272	41854922695
BTC_ijb_jcid_var14	488	488	488	8	8	31232	15241216	116214272	41867173526
BTC_ijb_jcid_var14	520	520	520	8	8	33280	17305600	140608000	51508569321
BTC_ijb_jcid_var14	520	520	520	8	8	33280	17305600	140608000	51554747493
BTC_ijb_jcid_var14	520	520	520	8	8	33280	17305600	140608000	51483119971
BTC_ijb_jcid_var14	520	520	520	8	8	33280	17305600	140608000	51501331221
BTC_ijb_jcid_var14	520	520	520	8	8	33280	17305600	140608000	51519376509
BTC_ijb_jcid_var14	552	552	552	8	8	35328	19501056	168196608	62193933592
BTC_ijb_jcid_var14	552	552	552	8	8	35328	19501056	168196608	62166887057
BTC_ijb_jcid_var14	552	552	552	8	8	35328	19501056	168196608	62188398001
BTC_ijb_jcid_var14	552	552	552	8	8	35328	19501056	168196608	62179949359
BTC_ijb_jcid_var14	552	552	552	8	8	35328	19501056	168196608	62258684127
BTC_ijb_jcid_var14	584	584	584	8	8	37376	21827584	199176704	74801943082
BTC_ijb_jcid_var14	584	584	584	8	8	37376	21827584	199176704	74882536502
BTC_ijb_jcid_var14	584	584	584	8	8	37376	21827584	199176704	75106271389
BTC_ijb_jcid_var14	584	584	584	8	8	37376	21827584	199176704	74826321805
BTC_ijb_jcid_var14	584	584	584	8	8	37376	21827584	199176704	74826811199
BTC_ijb_jcid_var14	616	616	616	8	8	39424	24285184	233744896	88002282260
BTC_ijb_jcid_var14	616	616	616	8	8	39424	24285184	233744896	87953185366
BTC_ijb_jcid_var14	616	616	616	8	8	39424	24285184	233744896	88057502546
BTC_ijb_jcid_var14	616	616	616	8	8	39424	24285184	233744896	88104610035
BTC_ijb_jcid_var14	616	616	616	8	8	39424	24285184	233744896	88024785383


==> figures/data/ijb_jcid/meas/var140.dat <==
BTC_ijb_jcid_var140	8	8	8	8	8	512	4096	512	40087820
BTC_ijb_jcid_var140	8	8	8	8	8	512	4096	512	321104
BTC_ijb_jcid_var140	8	8	8	8	8	512	4096	512	292228
BTC_ijb_jcid_var140	8	8	8	8	8	512	4096	512	351067
BTC_ijb_jcid_var140	8	8	8	8	8	512	4096	512	264199
BTC_ijb_jcid_var140	40	40	40	8	8	2560	102400	64000	12774611
BTC_ijb_jcid_var140	40	40	40	8	8	2560	102400	64000	12002971
BTC_ijb_jcid_var140	40	40	40	8	8	2560	102400	64000	11840942
BTC_ijb_jcid_var140	40	40	40	8	8	2560	102400	64000	11812630
BTC_ijb_jcid_var140	40	40	40	8	8	2560	102400	64000	11819532
BTC_ijb_jcid_var140	72	72	72	8	8	4608	331776	373248	59245716
BTC_ijb_jcid_var140	72	72	72	8	8	4608	331776	373248	57532399
BTC_ijb_jcid_var140	72	72	72	8	8	4608	331776	373248	59059818
BTC_ijb_jcid_var140	72	72	72	8	8	4608	331776	373248	58686285
BTC_ijb_jcid_var140	72	72	72	8	8	4608	331776	373248	58997745
BTC_ijb_jcid_var140	104	104	104	8	8	6656	692224	1124864	161025638
BTC_ijb_jcid_var140	104	104	104	8	8	6656	692224	1124864	154313575
BTC_ijb_jcid_var140	104	104	104	8	8	6656	692224	1124864	154415115
BTC_ijb_jcid_var140	104	104	104	8	8	6656	692224	1124864	154454064
BTC_ijb_jcid_var140	104	104	104	8	8	6656	692224	1124864	154175675
BTC_ijb_jcid_var140	136	136	136	8	8	8704	1183744	2515456	341072835
BTC_ijb_jcid_var140	136	136	136	8	8	8704	1183744	2515456	331847361
BTC_ijb_jcid_var140	136	136	136	8	8	8704	1183744	2515456	332472603
BTC_ijb_jcid_var140	136	136	136	8	8	8704	1183744	2515456	331572554
BTC_ijb_jcid_var140	136	136	136	8	8	8704	1183744	2515456	330496482
BTC_ijb_jcid_var140	168	168	168	8	8	10752	1806336	4741632	599856812
BTC_ijb_jcid_var140	168	168	168	8	8	10752	1806336	4741632	599431980
BTC_ijb_jcid_var140	168	168	168	8	8	10752	1806336	4741632	598805346
BTC_ijb_jcid_var140	168	168	168	8	8	10752	1806336	4741632	597209107
BTC_ijb_jcid_var140	168	168	168	8	8	10752	1806336	4741632	598053898
BTC_ijb_jcid_var140	200	200	200	8	8	12800	2560000	8000000	1140617138
BTC_ijb_jcid_var140	200	200	200	8	8	12800	2560000	8000000	1139944920
BTC_ijb_jcid_var140	200	200	200	8	8	12800	2560000	8000000	1140729719
BTC_ijb_jcid_var140	200	200	200	8	8	12800	2560000	8000000	1140556013
BTC_ijb_jcid_var140	200	200	200	8	8	12800	2560000	8000000	1139523921
BTC_ijb_jcid_var140	232	232	232	8	8	14848	3444736	12487168	2040358404
BTC_ijb_jcid_var140	232	232	232	8	8	14848	3444736	12487168	2035580991
BTC_ijb_jcid_var140	232	232	232	8	8	14848	3444736	12487168	2040301371
BTC_ijb_jcid_var140	232	232	232	8	8	14848	3444736	12487168	2035624646
BTC_ijb_jcid_var140	232	232	232	8	8	14848	3444736	12487168	2070034356
BTC_ijb_jcid_var140	264	264	264	8	8	16896	4460544	18399744	3154423895
BTC_ijb_jcid_var140	264	264	264	8	8	16896	4460544	18399744	3145340383
BTC_ijb_jcid_var140	264	264	264	8	8	16896	4460544	18399744	3150344726
BTC_ijb_jcid_var140	264	264	264	8	8	16896	4460544	18399744	3164878544
BTC_ijb_jcid_var140	264	264	264	8	8	16896	4460544	18399744	3163797558
BTC_ijb_jcid_var140	296	296	296	8	8	18944	5607424	25934336	4484299496
BTC_ijb_jcid_var140	296	296	296	8	8	18944	5607424	25934336	4502934507
BTC_ijb_jcid_var140	296	296	296	8	8	18944	5607424	25934336	4483760369
BTC_ijb_jcid_var140	296	296	296	8	8	18944	5607424	25934336	4487473188
BTC_ijb_jcid_var140	296	296	296	8	8	18944	5607424	25934336	4501831090
BTC_ijb_jcid_var140	328	328	328	8	8	20992	6885376	35287552	6271178947
BTC_ijb_jcid_var140	328	328	328	8	8	20992	6885376	35287552	6244284897
BTC_ijb_jcid_var140	328	328	328	8	8	20992	6885376	35287552	6259077356
BTC_ijb_jcid_var140	328	328	328	8	8	20992	6885376	35287552	6228254686
BTC_ijb_jcid_var140	328	328	328	8	8	20992	6885376	35287552	6269558039
BTC_ijb_jcid_var140	360	360	360	8	8	23040	8294400	46656000	8990781788
BTC_ijb_jcid_var140	360	360	360	8	8	23040	8294400	46656000	9043475694
BTC_ijb_jcid_var140	360	360	360	8	8	23040	8294400	46656000	9052302701
BTC_ijb_jcid_var140	360	360	360	8	8	23040	8294400	46656000	9037894468
BTC_ijb_jcid_var140	360	360	360	8	8	23040	8294400	46656000	9000246121
BTC_ijb_jcid_var140	392	392	392	8	8	25088	9834496	60236288	12859789028
BTC_ijb_jcid_var140	392	392	392	8	8	25088	9834496	60236288	12835705471
BTC_ijb_jcid_var140	392	392	392	8	8	25088	9834496	60236288	12800742260
BTC_ijb_jcid_var140	392	392	392	8	8	25088	9834496	60236288	12810769474
BTC_ijb_jcid_var140	392	392	392	8	8	25088	9834496	60236288	12850974600
BTC_ijb_jcid_var140	424	424	424	8	8	27136	11505664	76225024	18909360739
BTC_ijb_jcid_var140	424	424	424	8	8	27136	11505664	76225024	19239534633
BTC_ijb_jcid_var140	424	424	424	8	8	27136	11505664	76225024	19033549887
BTC_ijb_jcid_var140	424	424	424	8	8	27136	11505664	76225024	18944880961
BTC_ijb_jcid_var140	424	424	424	8	8	27136	11505664	76225024	18956399448
BTC_ijb_jcid_var140	456	456	456	8	8	29184	13307904	94818816	26527685583
BTC_ijb_jcid_var140	456	456	456	8	8	29184	13307904	94818816	26401366164
BTC_ijb_jcid_var140	456	456	456	8	8	29184	13307904	94818816	26434209841
BTC_ijb_jcid_var140	456	456	456	8	8	29184	13307904	94818816	26383096718
BTC_ijb_jcid_var140	456	456	456	8	8	29184	13307904	94818816	26460247798
BTC_ijb_jcid_var140	488	488	488	8	8	31232	15241216	116214272	35702380958
BTC_ijb_jcid_var140	488	488	488	8	8	31232	15241216	116214272	35684783596
BTC_ijb_jcid_var140	488	488	488	8	8	31232	15241216	116214272	35644743095
BTC_ijb_jcid_var140	488	488	488	8	8	31232	15241216	116214272	35661055646
BTC_ijb_jcid_var140	488	488	488	8	8	31232	15241216	116214272	35675284475
BTC_ijb_jcid_var140	520	520	520	8	8	33280	17305600	140608000	46328593176
BTC_ijb_jcid_var140	520	520	520	8	8	33280	17305600	140608000	46285478609
BTC_ijb_jcid_var140	520	520	520	8	8	33280	17305600	140608000	46319534501
BTC_ijb_jcid_var140	520	520	520	8	8	33280	17305600	140608000	46283943667
BTC_ijb_jcid_var140	520	520	520	8	8	33280	17305600	140608000	46322208116
BTC_ijb_jcid_var140	552	552	552	8	8	35328	19501056	168196608	57102774941
BTC_ijb_jcid_var140	552	552	552	8	8	35328	19501056	168196608	57069322355
BTC_ijb_jcid_var140	552	552	552	8	8	35328	19501056	168196608	57117679864
BTC_ijb_jcid_var140	552	552	552	8	8	35328	19501056	168196608	57116456737
BTC_ijb_jcid_var140	552	552	552	8	8	35328	19501056	168196608	57331097239
BTC_ijb_jcid_var140	584	584	584	8	8	37376	21827584	199176704	69204758883
BTC_ijb_jcid_var140	584	584	584	8	8	37376	21827584	199176704	69160176963
BTC_ijb_jcid_var140	584	584	584	8	8	37376	21827584	199176704	69167050431
BTC_ijb_jcid_var140	584	584	584	8	8	37376	21827584	199176704	69182295258
BTC_ijb_jcid_var140	584	584	584	8	8	37376	21827584	199176704	69207224324
BTC_ijb_jcid_var140	616	616	616	8	8	39424	24285184	233744896	81522047254
BTC_ijb_jcid_var140	616	616	616	8	8	39424	24285184	233744896	81511391344
BTC_ijb_jcid_var140	616	616	616	8	8	39424	24285184	233744896	81690603838
BTC_ijb_jcid_var140	616	616	616	8	8	39424	24285184	233744896	81599598808
BTC_ijb_jcid_var140	616	616	616	8	8	39424	24285184	233744896	81561377079
BTC_ijb_jcid_var140	648	648	648	8	8	41472	26873856	272097792	95526908620
BTC_ijb_jcid_var140	648	648	648	8	8	41472	26873856	272097792	95279505437
BTC_ijb_jcid_var140	648	648	648	8	8	41472	26873856	272097792	95335482978
BTC_ijb_jcid_var140	648	648	648	8	8	41472	26873856	272097792	95261335497
BTC_ijb_jcid_var140	648	648	648	8	8	41472	26873856	272097792	95244489757


==> figures/data/ijb_jcid/meas/var141.dat <==
BTC_ijb_jcid_var141	8	8	8	8	8	512	4096	512	291573
BTC_ijb_jcid_var141	8	8	8	8	8	512	4096	512	300473
BTC_ijb_jcid_var141	8	8	8	8	8	512	4096	512	259807
BTC_ijb_jcid_var141	8	8	8	8	8	512	4096	512	259928
BTC_ijb_jcid_var141	8	8	8	8	8	512	4096	512	288954
BTC_ijb_jcid_var141	40	40	40	8	8	2560	102400	64000	9216274
BTC_ijb_jcid_var141	40	40	40	8	8	2560	102400	64000	8863963
BTC_ijb_jcid_var141	40	40	40	8	8	2560	102400	64000	8820252
BTC_ijb_jcid_var141	40	40	40	8	8	2560	102400	64000	8814894
BTC_ijb_jcid_var141	40	40	40	8	8	2560	102400	64000	8872450
BTC_ijb_jcid_var141	72	72	72	8	8	4608	331776	373248	39217876
BTC_ijb_jcid_var141	72	72	72	8	8	4608	331776	373248	37687458
BTC_ijb_jcid_var141	72	72	72	8	8	4608	331776	373248	38273963
BTC_ijb_jcid_var141	72	72	72	8	8	4608	331776	373248	37741683
BTC_ijb_jcid_var141	72	72	72	8	8	4608	331776	373248	37830812
BTC_ijb_jcid_var141	104	104	104	8	8	6656	692224	1124864	99063661
BTC_ijb_jcid_var141	104	104	104	8	8	6656	692224	1124864	96085217
BTC_ijb_jcid_var141	104	104	104	8	8	6656	692224	1124864	96239575
BTC_ijb_jcid_var141	104	104	104	8	8	6656	692224	1124864	96694575
BTC_ijb_jcid_var141	104	104	104	8	8	6656	692224	1124864	96231460
BTC_ijb_jcid_var141	136	136	136	8	8	8704	1183744	2515456	201544635
BTC_ijb_jcid_var141	136	136	136	8	8	8704	1183744	2515456	202363249
BTC_ijb_jcid_var141	136	136	136	8	8	8704	1183744	2515456	201991623
BTC_ijb_jcid_var141	136	136	136	8	8	8704	1183744	2515456	202419032
BTC_ijb_jcid_var141	136	136	136	8	8	8704	1183744	2515456	202917719
BTC_ijb_jcid_var141	168	168	168	8	8	10752	1806336	4741632	363423813
BTC_ijb_jcid_var141	168	168	168	8	8	10752	1806336	4741632	378851545
BTC_ijb_jcid_var141	168	168	168	8	8	10752	1806336	4741632	363298693
BTC_ijb_jcid_var141	168	168	168	8	8	10752	1806336	4741632	364327830
BTC_ijb_jcid_var141	168	168	168	8	8	10752	1806336	4741632	365869420
BTC_ijb_jcid_var141	200	200	200	8	8	12800	2560000	8000000	598943154
BTC_ijb_jcid_var141	200	200	200	8	8	12800	2560000	8000000	595916536
BTC_ijb_jcid_var141	200	200	200	8	8	12800	2560000	8000000	588007314
BTC_ijb_jcid_var141	200	200	200	8	8	12800	2560000	8000000	586646265
BTC_ijb_jcid_var141	200	200	200	8	8	12800	2560000	8000000	586848101
BTC_ijb_jcid_var141	232	232	232	8	8	14848	3444736	12487168	895146980
BTC_ijb_jcid_var141	232	232	232	8	8	14848	3444736	12487168	916821836
BTC_ijb_jcid_var141	232	232	232	8	8	14848	3444736	12487168	902155333
BTC_ijb_jcid_var141	232	232	232	8	8	14848	3444736	12487168	897064930
BTC_ijb_jcid_var141	232	232	232	8	8	14848	3444736	12487168	903436078
BTC_ijb_jcid_var141	264	264	264	8	8	16896	4460544	18399744	1323083838
BTC_ijb_jcid_var141	264	264	264	8	8	16896	4460544	18399744	1341156102
BTC_ijb_jcid_var141	264	264	264	8	8	16896	4460544	18399744	1331109155
BTC_ijb_jcid_var141	264	264	264	8	8	16896	4460544	18399744	1325490174
BTC_ijb_jcid_var141	264	264	264	8	8	16896	4460544	18399744	1325809128
BTC_ijb_jcid_var141	296	296	296	8	8	18944	5607424	25934336	1915974010
BTC_ijb_jcid_var141	296	296	296	8	8	18944	5607424	25934336	1918408069
BTC_ijb_jcid_var141	296	296	296	8	8	18944	5607424	25934336	1915585168
BTC_ijb_jcid_var141	296	296	296	8	8	18944	5607424	25934336	1920485980
BTC_ijb_jcid_var141	296	296	296	8	8	18944	5607424	25934336	1918709937
BTC_ijb_jcid_var141	328	328	328	8	8	20992	6885376	35287552	2607393933
BTC_ijb_jcid_var141	328	328	328	8	8	20992	6885376	35287552	2624636268
BTC_ijb_jcid_var141	328	328	328	8	8	20992	6885376	35287552	2610149148
BTC_ijb_jcid_var141	328	328	328	8	8	20992	6885376	35287552	2613272154
BTC_ijb_jcid_var141	328	328	328	8	8	20992	6885376	35287552	2611335397
BTC_ijb_jcid_var141	360	360	360	8	8	23040	8294400	46656000	3411834250
BTC_ijb_jcid_var141	360	360	360	8	8	23040	8294400	46656000	3432329423
BTC_ijb_jcid_var141	360	360	360	8	8	23040	8294400	46656000	3418511529
BTC_ijb_jcid_var141	360	360	360	8	8	23040	8294400	46656000	3431540006
BTC_ijb_jcid_var141	360	360	360	8	8	23040	8294400	46656000	3418058429
BTC_ijb_jcid_var141	392	392	392	8	8	25088	9834496	60236288	4354821536
BTC_ijb_jcid_var141	392	392	392	8	8	25088	9834496	60236288	4356444493
BTC_ijb_jcid_var141	392	392	392	8	8	25088	9834496	60236288	4345837120
BTC_ijb_jcid_var141	392	392	392	8	8	25088	9834496	60236288	4346546272
BTC_ijb_jcid_var141	392	392	392	8	8	25088	9834496	60236288	4356390319
BTC_ijb_jcid_var141	424	424	424	8	8	27136	11505664	76225024	5573639446
BTC_ijb_jcid_var141	424	424	424	8	8	27136	11505664	76225024	5603464141
BTC_ijb_jcid_var141	424	424	424	8	8	27136	11505664	76225024	5595341111
BTC_ijb_jcid_var141	424	424	424	8	8	27136	11505664	76225024	5599291336
BTC_ijb_jcid_var141	424	424	424	8	8	27136	11505664	76225024	5578521514
BTC_ijb_jcid_var141	456	456	456	8	8	29184	13307904	94818816	6956987299
BTC_ijb_jcid_var141	456	456	456	8	8	29184	13307904	94818816	6978103384
BTC_ijb_jcid_var141	456	456	456	8	8	29184	13307904	94818816	6967100774
BTC_ijb_jcid_var141	456	456	456	8	8	29184	13307904	94818816	6992969928
BTC_ijb_jcid_var141	456	456	456	8	8	29184	13307904	94818816	6983486496
BTC_ijb_jcid_var141	488	488	488	8	8	31232	15241216	116214272	8708698395
BTC_ijb_jcid_var141	488	488	488	8	8	31232	15241216	116214272	8699908557
BTC_ijb_jcid_var141	488	488	488	8	8	31232	15241216	116214272	8708525330
BTC_ijb_jcid_var141	488	488	488	8	8	31232	15241216	116214272	8774740231
BTC_ijb_jcid_var141	488	488	488	8	8	31232	15241216	116214272	8728972034
BTC_ijb_jcid_var141	520	520	520	8	8	33280	17305600	140608000	10682529035
BTC_ijb_jcid_var141	520	520	520	8	8	33280	17305600	140608000	10689729546
BTC_ijb_jcid_var141	520	520	520	8	8	33280	17305600	140608000	10717238504
BTC_ijb_jcid_var141	520	520	520	8	8	33280	17305600	140608000	10704268397
BTC_ijb_jcid_var141	520	520	520	8	8	33280	17305600	140608000	10683700611
BTC_ijb_jcid_var141	552	552	552	8	8	35328	19501056	168196608	12726520815
BTC_ijb_jcid_var141	552	552	552	8	8	35328	19501056	168196608	12761967885
BTC_ijb_jcid_var141	552	552	552	8	8	35328	19501056	168196608	12734415036
BTC_ijb_jcid_var141	552	552	552	8	8	35328	19501056	168196608	12748761533
BTC_ijb_jcid_var141	552	552	552	8	8	35328	19501056	168196608	12765457970
BTC_ijb_jcid_var141	584	584	584	8	8	37376	21827584	199176704	15018576337
BTC_ijb_jcid_var141	584	584	584	8	8	37376	21827584	199176704	15021014614
BTC_ijb_jcid_var141	584	584	584	8	8	37376	21827584	199176704	15108175491
BTC_ijb_jcid_var141	584	584	584	8	8	37376	21827584	199176704	15013539946
BTC_ijb_jcid_var141	584	584	584	8	8	37376	21827584	199176704	15007894624
BTC_ijb_jcid_var141	616	616	616	8	8	39424	24285184	233744896	17882472518
BTC_ijb_jcid_var141	616	616	616	8	8	39424	24285184	233744896	17825453934
BTC_ijb_jcid_var141	616	616	616	8	8	39424	24285184	233744896	17847807647
BTC_ijb_jcid_var141	616	616	616	8	8	39424	24285184	233744896	17853060098
BTC_ijb_jcid_var141	616	616	616	8	8	39424	24285184	233744896	17834753882
BTC_ijb_jcid_var141	648	648	648	8	8	41472	26873856	272097792	20776321901
BTC_ijb_jcid_var141	648	648	648	8	8	41472	26873856	272097792	20769994339
BTC_ijb_jcid_var141	648	648	648	8	8	41472	26873856	272097792	20769869005
BTC_ijb_jcid_var141	648	648	648	8	8	41472	26873856	272097792	20730784573
BTC_ijb_jcid_var141	648	648	648	8	8	41472	26873856	272097792	20758722967
BTC_ijb_jcid_var141	680	680	680	8	8	43520	29593600	314432000	24057023891
BTC_ijb_jcid_var141	680	680	680	8	8	43520	29593600	314432000	24132537331
BTC_ijb_jcid_var141	680	680	680	8	8	43520	29593600	314432000	24075527846
BTC_ijb_jcid_var141	680	680	680	8	8	43520	29593600	314432000	24075050325
BTC_ijb_jcid_var141	680	680	680	8	8	43520	29593600	314432000	24117724369
BTC_ijb_jcid_var141	712	712	712	8	8	45568	32444416	360944128	27406567051
BTC_ijb_jcid_var141	712	712	712	8	8	45568	32444416	360944128	27461335502
BTC_ijb_jcid_var141	712	712	712	8	8	45568	32444416	360944128	27457199498
BTC_ijb_jcid_var141	712	712	712	8	8	45568	32444416	360944128	27756981554
BTC_ijb_jcid_var141	712	712	712	8	8	45568	32444416	360944128	27644696971
BTC_ijb_jcid_var141	744	744	744	8	8	47616	35426304	411830784	31564371586
BTC_ijb_jcid_var141	744	744	744	8	8	47616	35426304	411830784	31495311465
BTC_ijb_jcid_var141	744	744	744	8	8	47616	35426304	411830784	31556879975
BTC_ijb_jcid_var141	744	744	744	8	8	47616	35426304	411830784	31571493489
BTC_ijb_jcid_var141	744	744	744	8	8	47616	35426304	411830784	31529464624
BTC_ijb_jcid_var141	776	776	776	8	8	49664	38539264	467288576	35761234494
BTC_ijb_jcid_var141	776	776	776	8	8	49664	38539264	467288576	35807027592
BTC_ijb_jcid_var141	776	776	776	8	8	49664	38539264	467288576	35774124568
BTC_ijb_jcid_var141	776	776	776	8	8	49664	38539264	467288576	35784599775
BTC_ijb_jcid_var141	776	776	776	8	8	49664	38539264	467288576	35773405310
BTC_ijb_jcid_var141	808	808	808	8	8	51712	41783296	527514112	40424844395
BTC_ijb_jcid_var141	808	808	808	8	8	51712	41783296	527514112	40401486711
BTC_ijb_jcid_var141	808	808	808	8	8	51712	41783296	527514112	40416103199
BTC_ijb_jcid_var141	808	808	808	8	8	51712	41783296	527514112	40459028829
BTC_ijb_jcid_var141	808	808	808	8	8	51712	41783296	527514112	40426911737
BTC_ijb_jcid_var141	840	840	840	8	8	53760	45158400	592704000	45611393265
BTC_ijb_jcid_var141	840	840	840	8	8	53760	45158400	592704000	45643533429
BTC_ijb_jcid_var141	840	840	840	8	8	53760	45158400	592704000	45633367475
BTC_ijb_jcid_var141	840	840	840	8	8	53760	45158400	592704000	45606103268
BTC_ijb_jcid_var141	840	840	840	8	8	53760	45158400	592704000	45618872242
BTC_ijb_jcid_var141	872	872	872	8	8	55808	48664576	663054848	53472362960
BTC_ijb_jcid_var141	872	872	872	8	8	55808	48664576	663054848	53294337852
BTC_ijb_jcid_var141	872	872	872	8	8	55808	48664576	663054848	53270901933
BTC_ijb_jcid_var141	872	872	872	8	8	55808	48664576	663054848	53270640077
BTC_ijb_jcid_var141	872	872	872	8	8	55808	48664576	663054848	53306659389
BTC_ijb_jcid_var141	904	904	904	8	8	57856	52301824	738763264	59661016508
BTC_ijb_jcid_var141	904	904	904	8	8	57856	52301824	738763264	59616741060
BTC_ijb_jcid_var141	904	904	904	8	8	57856	52301824	738763264	59650260603
BTC_ijb_jcid_var141	904	904	904	8	8	57856	52301824	738763264	59641020995
BTC_ijb_jcid_var141	904	904	904	8	8	57856	52301824	738763264	59599131816
BTC_ijb_jcid_var141	936	936	936	8	8	59904	56070144	820025856	65843515575
BTC_ijb_jcid_var141	936	936	936	8	8	59904	56070144	820025856	65816673325
BTC_ijb_jcid_var141	936	936	936	8	8	59904	56070144	820025856	65862915496
BTC_ijb_jcid_var141	936	936	936	8	8	59904	56070144	820025856	65817957017
BTC_ijb_jcid_var141	936	936	936	8	8	59904	56070144	820025856	66249931747


==> figures/data/ijb_jcid/meas/var142.dat <==
BTC_ijb_jcid_var142	8	8	8	8	8	512	4096	512	285532
BTC_ijb_jcid_var142	8	8	8	8	8	512	4096	512	251786
BTC_ijb_jcid_var142	8	8	8	8	8	512	4096	512	251745
BTC_ijb_jcid_var142	8	8	8	8	8	512	4096	512	251757
BTC_ijb_jcid_var142	8	8	8	8	8	512	4096	512	289528
BTC_ijb_jcid_var142	40	40	40	8	8	2560	102400	64000	9185329
BTC_ijb_jcid_var142	40	40	40	8	8	2560	102400	64000	8897075
BTC_ijb_jcid_var142	40	40	40	8	8	2560	102400	64000	8793549
BTC_ijb_jcid_var142	40	40	40	8	8	2560	102400	64000	8885163
BTC_ijb_jcid_var142	40	40	40	8	8	2560	102400	64000	8882004
BTC_ijb_jcid_var142	72	72	72	8	8	4608	331776	373248	38750581
BTC_ijb_jcid_var142	72	72	72	8	8	4608	331776	373248	37684988
BTC_ijb_jcid_var142	72	72	72	8	8	4608	331776	373248	37545380
BTC_ijb_jcid_var142	72	72	72	8	8	4608	331776	373248	37462208
BTC_ijb_jcid_var142	72	72	72	8	8	4608	331776	373248	37657751
BTC_ijb_jcid_var142	104	104	104	8	8	6656	692224	1124864	97880132
BTC_ijb_jcid_var142	104	104	104	8	8	6656	692224	1124864	95420936
BTC_ijb_jcid_var142	104	104	104	8	8	6656	692224	1124864	95303254
BTC_ijb_jcid_var142	104	104	104	8	8	6656	692224	1124864	95868805
BTC_ijb_jcid_var142	104	104	104	8	8	6656	692224	1124864	95370393
BTC_ijb_jcid_var142	136	136	136	8	8	8704	1183744	2515456	202281361
BTC_ijb_jcid_var142	136	136	136	8	8	8704	1183744	2515456	204354030
BTC_ijb_jcid_var142	136	136	136	8	8	8704	1183744	2515456	204204196
BTC_ijb_jcid_var142	136	136	136	8	8	8704	1183744	2515456	204630972
BTC_ijb_jcid_var142	136	136	136	8	8	8704	1183744	2515456	204826335
BTC_ijb_jcid_var142	168	168	168	8	8	10752	1806336	4741632	375701370
BTC_ijb_jcid_var142	168	168	168	8	8	10752	1806336	4741632	379788332
BTC_ijb_jcid_var142	168	168	168	8	8	10752	1806336	4741632	380601465
BTC_ijb_jcid_var142	168	168	168	8	8	10752	1806336	4741632	379975029
BTC_ijb_jcid_var142	168	168	168	8	8	10752	1806336	4741632	380166313
BTC_ijb_jcid_var142	200	200	200	8	8	12800	2560000	8000000	612946379
BTC_ijb_jcid_var142	200	200	200	8	8	12800	2560000	8000000	607871731
BTC_ijb_jcid_var142	200	200	200	8	8	12800	2560000	8000000	607587957
BTC_ijb_jcid_var142	200	200	200	8	8	12800	2560000	8000000	606802330
BTC_ijb_jcid_var142	200	200	200	8	8	12800	2560000	8000000	607229420
BTC_ijb_jcid_var142	232	232	232	8	8	14848	3444736	12487168	929214484
BTC_ijb_jcid_var142	232	232	232	8	8	14848	3444736	12487168	931675758
BTC_ijb_jcid_var142	232	232	232	8	8	14848	3444736	12487168	929276539
BTC_ijb_jcid_var142	232	232	232	8	8	14848	3444736	12487168	929706949
BTC_ijb_jcid_var142	232	232	232	8	8	14848	3444736	12487168	930487043
BTC_ijb_jcid_var142	264	264	264	8	8	16896	4460544	18399744	1384337385
BTC_ijb_jcid_var142	264	264	264	8	8	16896	4460544	18399744	1391093776
BTC_ijb_jcid_var142	264	264	264	8	8	16896	4460544	18399744	1387810844
BTC_ijb_jcid_var142	264	264	264	8	8	16896	4460544	18399744	1396992695
BTC_ijb_jcid_var142	264	264	264	8	8	16896	4460544	18399744	1386047411
BTC_ijb_jcid_var142	296	296	296	8	8	18944	5607424	25934336	1980074062
BTC_ijb_jcid_var142	296	296	296	8	8	18944	5607424	25934336	1981346861
BTC_ijb_jcid_var142	296	296	296	8	8	18944	5607424	25934336	1984414615
BTC_ijb_jcid_var142	296	296	296	8	8	18944	5607424	25934336	2007837170
BTC_ijb_jcid_var142	296	296	296	8	8	18944	5607424	25934336	1982010035
BTC_ijb_jcid_var142	328	328	328	8	8	20992	6885376	35287552	2680261364
BTC_ijb_jcid_var142	328	328	328	8	8	20992	6885376	35287552	2683261150
BTC_ijb_jcid_var142	328	328	328	8	8	20992	6885376	35287552	2680694193
BTC_ijb_jcid_var142	328	328	328	8	8	20992	6885376	35287552	2701914043
BTC_ijb_jcid_var142	328	328	328	8	8	20992	6885376	35287552	2680829882
BTC_ijb_jcid_var142	360	360	360	8	8	23040	8294400	46656000	3488662604
BTC_ijb_jcid_var142	360	360	360	8	8	23040	8294400	46656000	3492473189
BTC_ijb_jcid_var142	360	360	360	8	8	23040	8294400	46656000	3489458009
BTC_ijb_jcid_var142	360	360	360	8	8	23040	8294400	46656000	3487689495
BTC_ijb_jcid_var142	360	360	360	8	8	23040	8294400	46656000	3488891977
BTC_ijb_jcid_var142	392	392	392	8	8	25088	9834496	60236288	4469275250
BTC_ijb_jcid_var142	392	392	392	8	8	25088	9834496	60236288	4493014285
BTC_ijb_jcid_var142	392	392	392	8	8	25088	9834496	60236288	4459188543
BTC_ijb_jcid_var142	392	392	392	8	8	25088	9834496	60236288	4456865302
BTC_ijb_jcid_var142	392	392	392	8	8	25088	9834496	60236288	4466595172
BTC_ijb_jcid_var142	424	424	424	8	8	27136	11505664	76225024	5571080710
BTC_ijb_jcid_var142	424	424	424	8	8	27136	11505664	76225024	5595958844
BTC_ijb_jcid_var142	424	424	424	8	8	27136	11505664	76225024	5566749048
BTC_ijb_jcid_var142	424	424	424	8	8	27136	11505664	76225024	5566389531
BTC_ijb_jcid_var142	424	424	424	8	8	27136	11505664	76225024	5574290739
BTC_ijb_jcid_var142	456	456	456	8	8	29184	13307904	94818816	6861142024
BTC_ijb_jcid_var142	456	456	456	8	8	29184	13307904	94818816	6858020404
BTC_ijb_jcid_var142	456	456	456	8	8	29184	13307904	94818816	6841910880
BTC_ijb_jcid_var142	456	456	456	8	8	29184	13307904	94818816	6843556353
BTC_ijb_jcid_var142	456	456	456	8	8	29184	13307904	94818816	6839611206
BTC_ijb_jcid_var142	488	488	488	8	8	31232	15241216	116214272	8351409971
BTC_ijb_jcid_var142	488	488	488	8	8	31232	15241216	116214272	8332976915
BTC_ijb_jcid_var142	488	488	488	8	8	31232	15241216	116214272	8341608682
BTC_ijb_jcid_var142	488	488	488	8	8	31232	15241216	116214272	8342951117
BTC_ijb_jcid_var142	488	488	488	8	8	31232	15241216	116214272	8323172729
BTC_ijb_jcid_var142	520	520	520	8	8	33280	17305600	140608000	10182242917
BTC_ijb_jcid_var142	520	520	520	8	8	33280	17305600	140608000	10175827219
BTC_ijb_jcid_var142	520	520	520	8	8	33280	17305600	140608000	10177420425
BTC_ijb_jcid_var142	520	520	520	8	8	33280	17305600	140608000	10170002146
BTC_ijb_jcid_var142	520	520	520	8	8	33280	17305600	140608000	10106568031
BTC_ijb_jcid_var142	552	552	552	8	8	35328	19501056	168196608	11843781796
BTC_ijb_jcid_var142	552	552	552	8	8	35328	19501056	168196608	11875679601
BTC_ijb_jcid_var142	552	552	552	8	8	35328	19501056	168196608	11891787379
BTC_ijb_jcid_var142	552	552	552	8	8	35328	19501056	168196608	11910900590
BTC_ijb_jcid_var142	552	552	552	8	8	35328	19501056	168196608	11918817347
BTC_ijb_jcid_var142	584	584	584	8	8	37376	21827584	199176704	13959699500
BTC_ijb_jcid_var142	584	584	584	8	8	37376	21827584	199176704	13904073764
BTC_ijb_jcid_var142	584	584	584	8	8	37376	21827584	199176704	13888384685
BTC_ijb_jcid_var142	584	584	584	8	8	37376	21827584	199176704	13872680260
BTC_ijb_jcid_var142	584	584	584	8	8	37376	21827584	199176704	13909961899
BTC_ijb_jcid_var142	616	616	616	8	8	39424	24285184	233744896	16367708750
BTC_ijb_jcid_var142	616	616	616	8	8	39424	24285184	233744896	16396390724
BTC_ijb_jcid_var142	616	616	616	8	8	39424	24285184	233744896	16354358953
BTC_ijb_jcid_var142	616	616	616	8	8	39424	24285184	233744896	16381077595
BTC_ijb_jcid_var142	616	616	616	8	8	39424	24285184	233744896	16300013436
BTC_ijb_jcid_var142	648	648	648	8	8	41472	26873856	272097792	18883297624
BTC_ijb_jcid_var142	648	648	648	8	8	41472	26873856	272097792	18846719609
BTC_ijb_jcid_var142	648	648	648	8	8	41472	26873856	272097792	18863312142
BTC_ijb_jcid_var142	648	648	648	8	8	41472	26873856	272097792	18872257874
BTC_ijb_jcid_var142	648	648	648	8	8	41472	26873856	272097792	18867308476
BTC_ijb_jcid_var142	680	680	680	8	8	43520	29593600	314432000	21748692476
BTC_ijb_jcid_var142	680	680	680	8	8	43520	29593600	314432000	21764990181
BTC_ijb_jcid_var142	680	680	680	8	8	43520	29593600	314432000	21779980249
BTC_ijb_jcid_var142	680	680	680	8	8	43520	29593600	314432000	21808855093
BTC_ijb_jcid_var142	680	680	680	8	8	43520	29593600	314432000	21821623938
BTC_ijb_jcid_var142	712	712	712	8	8	45568	32444416	360944128	24844787825
BTC_ijb_jcid_var142	712	712	712	8	8	45568	32444416	360944128	24826957665
BTC_ijb_jcid_var142	712	712	712	8	8	45568	32444416	360944128	25094468252
BTC_ijb_jcid_var142	712	712	712	8	8	45568	32444416	360944128	24824519586
BTC_ijb_jcid_var142	712	712	712	8	8	45568	32444416	360944128	24820397299
BTC_ijb_jcid_var142	744	744	744	8	8	47616	35426304	411830784	28261786239
BTC_ijb_jcid_var142	744	744	744	8	8	47616	35426304	411830784	28233814296
BTC_ijb_jcid_var142	744	744	744	8	8	47616	35426304	411830784	28224554014
BTC_ijb_jcid_var142	744	744	744	8	8	47616	35426304	411830784	28257652475
BTC_ijb_jcid_var142	744	744	744	8	8	47616	35426304	411830784	28238463166
BTC_ijb_jcid_var142	776	776	776	8	8	49664	38539264	467288576	32050240761
BTC_ijb_jcid_var142	776	776	776	8	8	49664	38539264	467288576	32049388224
BTC_ijb_jcid_var142	776	776	776	8	8	49664	38539264	467288576	32046030262
BTC_ijb_jcid_var142	776	776	776	8	8	49664	38539264	467288576	32036878086
BTC_ijb_jcid_var142	776	776	776	8	8	49664	38539264	467288576	32012025771
BTC_ijb_jcid_var142	808	808	808	8	8	51712	41783296	527514112	35925784496
BTC_ijb_jcid_var142	808	808	808	8	8	51712	41783296	527514112	35885149661
BTC_ijb_jcid_var142	808	808	808	8	8	51712	41783296	527514112	35892349929
BTC_ijb_jcid_var142	808	808	808	8	8	51712	41783296	527514112	35865693183
BTC_ijb_jcid_var142	808	808	808	8	8	51712	41783296	527514112	35851955854
BTC_ijb_jcid_var142	840	840	840	8	8	53760	45158400	592704000	40621776427
BTC_ijb_jcid_var142	840	840	840	8	8	53760	45158400	592704000	40634684773
BTC_ijb_jcid_var142	840	840	840	8	8	53760	45158400	592704000	40636127787
BTC_ijb_jcid_var142	840	840	840	8	8	53760	45158400	592704000	40613830199
BTC_ijb_jcid_var142	840	840	840	8	8	53760	45158400	592704000	40739468439
BTC_ijb_jcid_var142	872	872	872	8	8	55808	48664576	663054848	48122803842
BTC_ijb_jcid_var142	872	872	872	8	8	55808	48664576	663054848	48312977493
BTC_ijb_jcid_var142	872	872	872	8	8	55808	48664576	663054848	48105647290
BTC_ijb_jcid_var142	872	872	872	8	8	55808	48664576	663054848	48001366209
BTC_ijb_jcid_var142	872	872	872	8	8	55808	48664576	663054848	47976088598
BTC_ijb_jcid_var142	904	904	904	8	8	57856	52301824	738763264	53378000059
BTC_ijb_jcid_var142	904	904	904	8	8	57856	52301824	738763264	53451079517
BTC_ijb_jcid_var142	904	904	904	8	8	57856	52301824	738763264	53516315582
BTC_ijb_jcid_var142	904	904	904	8	8	57856	52301824	738763264	53489215861
BTC_ijb_jcid_var142	904	904	904	8	8	57856	52301824	738763264	53500380703
BTC_ijb_jcid_var142	936	936	936	8	8	59904	56070144	820025856	58897222539
BTC_ijb_jcid_var142	936	936	936	8	8	59904	56070144	820025856	58830757577
BTC_ijb_jcid_var142	936	936	936	8	8	59904	56070144	820025856	58829578605
BTC_ijb_jcid_var142	936	936	936	8	8	59904	56070144	820025856	58930846109
BTC_ijb_jcid_var142	936	936	936	8	8	59904	56070144	820025856	58818818831


==> figures/data/ijb_jcid/meas/var143.dat <==
BTC_ijb_jcid_var143	8	8	8	8	8	512	4096	512	293873
BTC_ijb_jcid_var143	8	8	8	8	8	512	4096	512	258129
BTC_ijb_jcid_var143	8	8	8	8	8	512	4096	512	256754
BTC_ijb_jcid_var143	8	8	8	8	8	512	4096	512	256741
BTC_ijb_jcid_var143	8	8	8	8	8	512	4096	512	256735
BTC_ijb_jcid_var143	40	40	40	8	8	2560	102400	64000	11857453
BTC_ijb_jcid_var143	40	40	40	8	8	2560	102400	64000	11310858
BTC_ijb_jcid_var143	40	40	40	8	8	2560	102400	64000	11410700
BTC_ijb_jcid_var143	40	40	40	8	8	2560	102400	64000	11405563
BTC_ijb_jcid_var143	40	40	40	8	8	2560	102400	64000	11408165
BTC_ijb_jcid_var143	72	72	72	8	8	4608	331776	373248	58723224
BTC_ijb_jcid_var143	72	72	72	8	8	4608	331776	373248	57278912
BTC_ijb_jcid_var143	72	72	72	8	8	4608	331776	373248	57288367
BTC_ijb_jcid_var143	72	72	72	8	8	4608	331776	373248	57429472
BTC_ijb_jcid_var143	72	72	72	8	8	4608	331776	373248	57732777
BTC_ijb_jcid_var143	104	104	104	8	8	6656	692224	1124864	156903208
BTC_ijb_jcid_var143	104	104	104	8	8	6656	692224	1124864	153844165
BTC_ijb_jcid_var143	104	104	104	8	8	6656	692224	1124864	153898472
BTC_ijb_jcid_var143	104	104	104	8	8	6656	692224	1124864	154806521
BTC_ijb_jcid_var143	104	104	104	8	8	6656	692224	1124864	154068553
BTC_ijb_jcid_var143	136	136	136	8	8	8704	1183744	2515456	347712113
BTC_ijb_jcid_var143	136	136	136	8	8	8704	1183744	2515456	343597371
BTC_ijb_jcid_var143	136	136	136	8	8	8704	1183744	2515456	341973657
BTC_ijb_jcid_var143	136	136	136	8	8	8704	1183744	2515456	341915264
BTC_ijb_jcid_var143	136	136	136	8	8	8704	1183744	2515456	341828778
BTC_ijb_jcid_var143	168	168	168	8	8	10752	1806336	4741632	698417287
BTC_ijb_jcid_var143	168	168	168	8	8	10752	1806336	4741632	700559001
BTC_ijb_jcid_var143	168	168	168	8	8	10752	1806336	4741632	698718539
BTC_ijb_jcid_var143	168	168	168	8	8	10752	1806336	4741632	698288559
BTC_ijb_jcid_var143	168	168	168	8	8	10752	1806336	4741632	698472849
BTC_ijb_jcid_var143	200	200	200	8	8	12800	2560000	8000000	1140210917
BTC_ijb_jcid_var143	200	200	200	8	8	12800	2560000	8000000	1131795267
BTC_ijb_jcid_var143	200	200	200	8	8	12800	2560000	8000000	1144336723
BTC_ijb_jcid_var143	200	200	200	8	8	12800	2560000	8000000	1132613095
BTC_ijb_jcid_var143	200	200	200	8	8	12800	2560000	8000000	1132197603
BTC_ijb_jcid_var143	232	232	232	8	8	14848	3444736	12487168	1745708440
BTC_ijb_jcid_var143	232	232	232	8	8	14848	3444736	12487168	1748297143
BTC_ijb_jcid_var143	232	232	232	8	8	14848	3444736	12487168	1746606642
BTC_ijb_jcid_var143	232	232	232	8	8	14848	3444736	12487168	1745619397
BTC_ijb_jcid_var143	232	232	232	8	8	14848	3444736	12487168	1746683359
BTC_ijb_jcid_var143	264	264	264	8	8	16896	4460544	18399744	2540463973
BTC_ijb_jcid_var143	264	264	264	8	8	16896	4460544	18399744	2526265170
BTC_ijb_jcid_var143	264	264	264	8	8	16896	4460544	18399744	2528395486
BTC_ijb_jcid_var143	264	264	264	8	8	16896	4460544	18399744	2550126569
BTC_ijb_jcid_var143	264	264	264	8	8	16896	4460544	18399744	2529043754
BTC_ijb_jcid_var143	296	296	296	8	8	18944	5607424	25934336	3586949551
BTC_ijb_jcid_var143	296	296	296	8	8	18944	5607424	25934336	3589137253
BTC_ijb_jcid_var143	296	296	296	8	8	18944	5607424	25934336	3589034637
BTC_ijb_jcid_var143	296	296	296	8	8	18944	5607424	25934336	3588276841
BTC_ijb_jcid_var143	296	296	296	8	8	18944	5607424	25934336	3587719825
BTC_ijb_jcid_var143	328	328	328	8	8	20992	6885376	35287552	5220990737
BTC_ijb_jcid_var143	328	328	328	8	8	20992	6885376	35287552	5178334777
BTC_ijb_jcid_var143	328	328	328	8	8	20992	6885376	35287552	5203309810
BTC_ijb_jcid_var143	328	328	328	8	8	20992	6885376	35287552	5197023602
BTC_ijb_jcid_var143	328	328	328	8	8	20992	6885376	35287552	5171399243
BTC_ijb_jcid_var143	360	360	360	8	8	23040	8294400	46656000	7835067365
BTC_ijb_jcid_var143	360	360	360	8	8	23040	8294400	46656000	7840435751
BTC_ijb_jcid_var143	360	360	360	8	8	23040	8294400	46656000	7860377716
BTC_ijb_jcid_var143	360	360	360	8	8	23040	8294400	46656000	7865619191
BTC_ijb_jcid_var143	360	360	360	8	8	23040	8294400	46656000	7876706196
BTC_ijb_jcid_var143	392	392	392	8	8	25088	9834496	60236288	11647232965
BTC_ijb_jcid_var143	392	392	392	8	8	25088	9834496	60236288	11615279081
BTC_ijb_jcid_var143	392	392	392	8	8	25088	9834496	60236288	11655427728
BTC_ijb_jcid_var143	392	392	392	8	8	25088	9834496	60236288	11646620275
BTC_ijb_jcid_var143	392	392	392	8	8	25088	9834496	60236288	11615237389
BTC_ijb_jcid_var143	424	424	424	8	8	27136	11505664	76225024	17788124420
BTC_ijb_jcid_var143	424	424	424	8	8	27136	11505664	76225024	17823197749
BTC_ijb_jcid_var143	424	424	424	8	8	27136	11505664	76225024	17767839457
BTC_ijb_jcid_var143	424	424	424	8	8	27136	11505664	76225024	17828785685
BTC_ijb_jcid_var143	424	424	424	8	8	27136	11505664	76225024	17815177103
BTC_ijb_jcid_var143	456	456	456	8	8	29184	13307904	94818816	25563715199
BTC_ijb_jcid_var143	456	456	456	8	8	29184	13307904	94818816	25564845693
BTC_ijb_jcid_var143	456	456	456	8	8	29184	13307904	94818816	25587282896
BTC_ijb_jcid_var143	456	456	456	8	8	29184	13307904	94818816	25538207271
BTC_ijb_jcid_var143	456	456	456	8	8	29184	13307904	94818816	25596409303
BTC_ijb_jcid_var143	488	488	488	8	8	31232	15241216	116214272	35202232803
BTC_ijb_jcid_var143	488	488	488	8	8	31232	15241216	116214272	34896025534
BTC_ijb_jcid_var143	488	488	488	8	8	31232	15241216	116214272	34892711184
BTC_ijb_jcid_var143	488	488	488	8	8	31232	15241216	116214272	34892126938
BTC_ijb_jcid_var143	488	488	488	8	8	31232	15241216	116214272	34867696108
BTC_ijb_jcid_var143	520	520	520	8	8	33280	17305600	140608000	45153156412
BTC_ijb_jcid_var143	520	520	520	8	8	33280	17305600	140608000	45199477372
BTC_ijb_jcid_var143	520	520	520	8	8	33280	17305600	140608000	45146889956
BTC_ijb_jcid_var143	520	520	520	8	8	33280	17305600	140608000	45151952365
BTC_ijb_jcid_var143	520	520	520	8	8	33280	17305600	140608000	45136917896
BTC_ijb_jcid_var143	552	552	552	8	8	35328	19501056	168196608	56965543946
BTC_ijb_jcid_var143	552	552	552	8	8	35328	19501056	168196608	56908493086
BTC_ijb_jcid_var143	552	552	552	8	8	35328	19501056	168196608	56910812215
BTC_ijb_jcid_var143	552	552	552	8	8	35328	19501056	168196608	56958634227
BTC_ijb_jcid_var143	552	552	552	8	8	35328	19501056	168196608	56893928731
BTC_ijb_jcid_var143	584	584	584	8	8	37376	21827584	199176704	67450748501
BTC_ijb_jcid_var143	584	584	584	8	8	37376	21827584	199176704	67479895597
BTC_ijb_jcid_var143	584	584	584	8	8	37376	21827584	199176704	67746941462
BTC_ijb_jcid_var143	584	584	584	8	8	37376	21827584	199176704	67475284367
BTC_ijb_jcid_var143	584	584	584	8	8	37376	21827584	199176704	67433361790
BTC_ijb_jcid_var143	616	616	616	8	8	39424	24285184	233744896	81693662773
BTC_ijb_jcid_var143	616	616	616	8	8	39424	24285184	233744896	81653983784
BTC_ijb_jcid_var143	616	616	616	8	8	39424	24285184	233744896	81675738038
BTC_ijb_jcid_var143	616	616	616	8	8	39424	24285184	233744896	81663014698
BTC_ijb_jcid_var143	616	616	616	8	8	39424	24285184	233744896	81690455006
BTC_ijb_jcid_var143	648	648	648	8	8	41472	26873856	272097792	93562144909
BTC_ijb_jcid_var143	648	648	648	8	8	41472	26873856	272097792	93595029658
BTC_ijb_jcid_var143	648	648	648	8	8	41472	26873856	272097792	94058447551
BTC_ijb_jcid_var143	648	648	648	8	8	41472	26873856	272097792	93870452483
BTC_ijb_jcid_var143	648	648	648	8	8	41472	26873856	272097792	94001371983


==> figures/data/ijb_jcid/meas/var144.dat <==
BTC_ijb_jcid_var144	8	8	8	8	8	512	4096	512	289536
BTC_ijb_jcid_var144	8	8	8	8	8	512	4096	512	270144
BTC_ijb_jcid_var144	8	8	8	8	8	512	4096	512	252679
BTC_ijb_jcid_var144	8	8	8	8	8	512	4096	512	252973
BTC_ijb_jcid_var144	8	8	8	8	8	512	4096	512	295648
BTC_ijb_jcid_var144	40	40	40	8	8	2560	102400	64000	9505978
BTC_ijb_jcid_var144	40	40	40	8	8	2560	102400	64000	9035699
BTC_ijb_jcid_var144	40	40	40	8	8	2560	102400	64000	8981927
BTC_ijb_jcid_var144	40	40	40	8	8	2560	102400	64000	8994919
BTC_ijb_jcid_var144	40	40	40	8	8	2560	102400	64000	9094101
BTC_ijb_jcid_var144	72	72	72	8	8	4608	331776	373248	40501608
BTC_ijb_jcid_var144	72	72	72	8	8	4608	331776	373248	38144105
BTC_ijb_jcid_var144	72	72	72	8	8	4608	331776	373248	38267029
BTC_ijb_jcid_var144	72	72	72	8	8	4608	331776	373248	39436546
BTC_ijb_jcid_var144	72	72	72	8	8	4608	331776	373248	38656265
BTC_ijb_jcid_var144	104	104	104	8	8	6656	692224	1124864	98572529
BTC_ijb_jcid_var144	104	104	104	8	8	6656	692224	1124864	96502451
BTC_ijb_jcid_var144	104	104	104	8	8	6656	692224	1124864	96637750
BTC_ijb_jcid_var144	104	104	104	8	8	6656	692224	1124864	97694122
BTC_ijb_jcid_var144	104	104	104	8	8	6656	692224	1124864	96575465
BTC_ijb_jcid_var144	136	136	136	8	8	8704	1183744	2515456	215860332
BTC_ijb_jcid_var144	136	136	136	8	8	8704	1183744	2515456	220385378
BTC_ijb_jcid_var144	136	136	136	8	8	8704	1183744	2515456	212047105
BTC_ijb_jcid_var144	136	136	136	8	8	8704	1183744	2515456	212053953
BTC_ijb_jcid_var144	136	136	136	8	8	8704	1183744	2515456	212405925
BTC_ijb_jcid_var144	168	168	168	8	8	10752	1806336	4741632	490962578
BTC_ijb_jcid_var144	168	168	168	8	8	10752	1806336	4741632	503213726
BTC_ijb_jcid_var144	168	168	168	8	8	10752	1806336	4741632	497199441
BTC_ijb_jcid_var144	168	168	168	8	8	10752	1806336	4741632	495781978
BTC_ijb_jcid_var144	168	168	168	8	8	10752	1806336	4741632	496859540
BTC_ijb_jcid_var144	200	200	200	8	8	12800	2560000	8000000	814409534
BTC_ijb_jcid_var144	200	200	200	8	8	12800	2560000	8000000	813776538
BTC_ijb_jcid_var144	200	200	200	8	8	12800	2560000	8000000	813499973
BTC_ijb_jcid_var144	200	200	200	8	8	12800	2560000	8000000	815696628
BTC_ijb_jcid_var144	200	200	200	8	8	12800	2560000	8000000	813380954
BTC_ijb_jcid_var144	232	232	232	8	8	14848	3444736	12487168	1220474833
BTC_ijb_jcid_var144	232	232	232	8	8	14848	3444736	12487168	1220802243
BTC_ijb_jcid_var144	232	232	232	8	8	14848	3444736	12487168	1219689810
BTC_ijb_jcid_var144	232	232	232	8	8	14848	3444736	12487168	1222410286
BTC_ijb_jcid_var144	232	232	232	8	8	14848	3444736	12487168	1220103136
BTC_ijb_jcid_var144	264	264	264	8	8	16896	4460544	18399744	1876527921
BTC_ijb_jcid_var144	264	264	264	8	8	16896	4460544	18399744	1880387791
BTC_ijb_jcid_var144	264	264	264	8	8	16896	4460544	18399744	1891045714
BTC_ijb_jcid_var144	264	264	264	8	8	16896	4460544	18399744	1878284762
BTC_ijb_jcid_var144	264	264	264	8	8	16896	4460544	18399744	1880286439
BTC_ijb_jcid_var144	296	296	296	8	8	18944	5607424	25934336	2718486910
BTC_ijb_jcid_var144	296	296	296	8	8	18944	5607424	25934336	2712694662
BTC_ijb_jcid_var144	296	296	296	8	8	18944	5607424	25934336	2719287461
BTC_ijb_jcid_var144	296	296	296	8	8	18944	5607424	25934336	2715923081
BTC_ijb_jcid_var144	296	296	296	8	8	18944	5607424	25934336	2713585890
BTC_ijb_jcid_var144	328	328	328	8	8	20992	6885376	35287552	3672688009
BTC_ijb_jcid_var144	328	328	328	8	8	20992	6885376	35287552	3699519861
BTC_ijb_jcid_var144	328	328	328	8	8	20992	6885376	35287552	3679583050
BTC_ijb_jcid_var144	328	328	328	8	8	20992	6885376	35287552	3672517349
BTC_ijb_jcid_var144	328	328	328	8	8	20992	6885376	35287552	3673291306
BTC_ijb_jcid_var144	360	360	360	8	8	23040	8294400	46656000	4882840331
BTC_ijb_jcid_var144	360	360	360	8	8	23040	8294400	46656000	4891495657
BTC_ijb_jcid_var144	360	360	360	8	8	23040	8294400	46656000	4887635634
BTC_ijb_jcid_var144	360	360	360	8	8	23040	8294400	46656000	4913566268
BTC_ijb_jcid_var144	360	360	360	8	8	23040	8294400	46656000	4890219992
BTC_ijb_jcid_var144	392	392	392	8	8	25088	9834496	60236288	6319642759
BTC_ijb_jcid_var144	392	392	392	8	8	25088	9834496	60236288	6312023461
BTC_ijb_jcid_var144	392	392	392	8	8	25088	9834496	60236288	6301017081
BTC_ijb_jcid_var144	392	392	392	8	8	25088	9834496	60236288	6314074950
BTC_ijb_jcid_var144	392	392	392	8	8	25088	9834496	60236288	6302893299
BTC_ijb_jcid_var144	424	424	424	8	8	27136	11505664	76225024	7927137098
BTC_ijb_jcid_var144	424	424	424	8	8	27136	11505664	76225024	7911818360
BTC_ijb_jcid_var144	424	424	424	8	8	27136	11505664	76225024	7925016300
BTC_ijb_jcid_var144	424	424	424	8	8	27136	11505664	76225024	7926068818
BTC_ijb_jcid_var144	424	424	424	8	8	27136	11505664	76225024	7930819338
BTC_ijb_jcid_var144	456	456	456	8	8	29184	13307904	94818816	9682541198
BTC_ijb_jcid_var144	456	456	456	8	8	29184	13307904	94818816	9693778342
BTC_ijb_jcid_var144	456	456	456	8	8	29184	13307904	94818816	9681679385
BTC_ijb_jcid_var144	456	456	456	8	8	29184	13307904	94818816	9696151976
BTC_ijb_jcid_var144	456	456	456	8	8	29184	13307904	94818816	9683215802
BTC_ijb_jcid_var144	488	488	488	8	8	31232	15241216	116214272	11869476821
BTC_ijb_jcid_var144	488	488	488	8	8	31232	15241216	116214272	11879690048
BTC_ijb_jcid_var144	488	488	488	8	8	31232	15241216	116214272	11869506554
BTC_ijb_jcid_var144	488	488	488	8	8	31232	15241216	116214272	11888734561
BTC_ijb_jcid_var144	488	488	488	8	8	31232	15241216	116214272	11899145717
BTC_ijb_jcid_var144	520	520	520	8	8	33280	17305600	140608000	14456799286
BTC_ijb_jcid_var144	520	520	520	8	8	33280	17305600	140608000	14433261400
BTC_ijb_jcid_var144	520	520	520	8	8	33280	17305600	140608000	14445738114
BTC_ijb_jcid_var144	520	520	520	8	8	33280	17305600	140608000	14435520350
BTC_ijb_jcid_var144	520	520	520	8	8	33280	17305600	140608000	14416507293
BTC_ijb_jcid_var144	552	552	552	8	8	35328	19501056	168196608	17063250017
BTC_ijb_jcid_var144	552	552	552	8	8	35328	19501056	168196608	17362002675
BTC_ijb_jcid_var144	552	552	552	8	8	35328	19501056	168196608	17034587699
BTC_ijb_jcid_var144	552	552	552	8	8	35328	19501056	168196608	17049027905
BTC_ijb_jcid_var144	552	552	552	8	8	35328	19501056	168196608	17040956140
BTC_ijb_jcid_var144	584	584	584	8	8	37376	21827584	199176704	20087065093
BTC_ijb_jcid_var144	584	584	584	8	8	37376	21827584	199176704	20096139125
BTC_ijb_jcid_var144	584	584	584	8	8	37376	21827584	199176704	20076489670
BTC_ijb_jcid_var144	584	584	584	8	8	37376	21827584	199176704	20092324774
BTC_ijb_jcid_var144	584	584	584	8	8	37376	21827584	199176704	20084467746
BTC_ijb_jcid_var144	616	616	616	8	8	39424	24285184	233744896	23603762280
BTC_ijb_jcid_var144	616	616	616	8	8	39424	24285184	233744896	23606699754
BTC_ijb_jcid_var144	616	616	616	8	8	39424	24285184	233744896	23612107175
BTC_ijb_jcid_var144	616	616	616	8	8	39424	24285184	233744896	23607453940
BTC_ijb_jcid_var144	616	616	616	8	8	39424	24285184	233744896	23590887995
BTC_ijb_jcid_var144	648	648	648	8	8	41472	26873856	272097792	27394715052
BTC_ijb_jcid_var144	648	648	648	8	8	41472	26873856	272097792	27377513741
BTC_ijb_jcid_var144	648	648	648	8	8	41472	26873856	272097792	27381691403
BTC_ijb_jcid_var144	648	648	648	8	8	41472	26873856	272097792	27377698193
BTC_ijb_jcid_var144	648	648	648	8	8	41472	26873856	272097792	27391467146
BTC_ijb_jcid_var144	680	680	680	8	8	43520	29593600	314432000	31470329679
BTC_ijb_jcid_var144	680	680	680	8	8	43520	29593600	314432000	31513569525
BTC_ijb_jcid_var144	680	680	680	8	8	43520	29593600	314432000	31500051482
BTC_ijb_jcid_var144	680	680	680	8	8	43520	29593600	314432000	31492764399
BTC_ijb_jcid_var144	680	680	680	8	8	43520	29593600	314432000	31506795107
BTC_ijb_jcid_var144	712	712	712	8	8	45568	32444416	360944128	35860478951
BTC_ijb_jcid_var144	712	712	712	8	8	45568	32444416	360944128	35903988711
BTC_ijb_jcid_var144	712	712	712	8	8	45568	32444416	360944128	35879543019
BTC_ijb_jcid_var144	712	712	712	8	8	45568	32444416	360944128	35860139996
BTC_ijb_jcid_var144	712	712	712	8	8	45568	32444416	360944128	35909104896
BTC_ijb_jcid_var144	744	744	744	8	8	47616	35426304	411830784	41244670681
BTC_ijb_jcid_var144	744	744	744	8	8	47616	35426304	411830784	41240590464
BTC_ijb_jcid_var144	744	744	744	8	8	47616	35426304	411830784	41442718617
BTC_ijb_jcid_var144	744	744	744	8	8	47616	35426304	411830784	41252412307
BTC_ijb_jcid_var144	744	744	744	8	8	47616	35426304	411830784	41218834695
BTC_ijb_jcid_var144	776	776	776	8	8	49664	38539264	467288576	46742783050
BTC_ijb_jcid_var144	776	776	776	8	8	49664	38539264	467288576	46746642301
BTC_ijb_jcid_var144	776	776	776	8	8	49664	38539264	467288576	46776358421
BTC_ijb_jcid_var144	776	776	776	8	8	49664	38539264	467288576	46754384920
BTC_ijb_jcid_var144	776	776	776	8	8	49664	38539264	467288576	46780375647
BTC_ijb_jcid_var144	808	808	808	8	8	51712	41783296	527514112	52721674889
BTC_ijb_jcid_var144	808	808	808	8	8	51712	41783296	527514112	52740698500
BTC_ijb_jcid_var144	808	808	808	8	8	51712	41783296	527514112	52702737566
BTC_ijb_jcid_var144	808	808	808	8	8	51712	41783296	527514112	52735542817
BTC_ijb_jcid_var144	808	808	808	8	8	51712	41783296	527514112	52701002141
BTC_ijb_jcid_var144	840	840	840	8	8	53760	45158400	592704000	59026290674
BTC_ijb_jcid_var144	840	840	840	8	8	53760	45158400	592704000	59413833179
BTC_ijb_jcid_var144	840	840	840	8	8	53760	45158400	592704000	59373142724
BTC_ijb_jcid_var144	840	840	840	8	8	53760	45158400	592704000	59870631318
BTC_ijb_jcid_var144	840	840	840	8	8	53760	45158400	592704000	59384534250
BTC_ijb_jcid_var144	872	872	872	8	8	55808	48664576	663054848	68298149842
BTC_ijb_jcid_var144	872	872	872	8	8	55808	48664576	663054848	67972419633
BTC_ijb_jcid_var144	872	872	872	8	8	55808	48664576	663054848	68018937304
BTC_ijb_jcid_var144	872	872	872	8	8	55808	48664576	663054848	67980962955
BTC_ijb_jcid_var144	872	872	872	8	8	55808	48664576	663054848	67982802966


==> figures/data/ijb_jcid/meas/var145.dat <==
BTC_ijb_jcid_var145	8	8	8	8	8	512	4096	512	384356
BTC_ijb_jcid_var145	8	8	8	8	8	512	4096	512	332967
BTC_ijb_jcid_var145	8	8	8	8	8	512	4096	512	332833
BTC_ijb_jcid_var145	8	8	8	8	8	512	4096	512	331644
BTC_ijb_jcid_var145	8	8	8	8	8	512	4096	512	331249
BTC_ijb_jcid_var145	40	40	40	8	8	2560	102400	64000	23240053
BTC_ijb_jcid_var145	40	40	40	8	8	2560	102400	64000	22404701
BTC_ijb_jcid_var145	40	40	40	8	8	2560	102400	64000	22546536
BTC_ijb_jcid_var145	40	40	40	8	8	2560	102400	64000	22402619
BTC_ijb_jcid_var145	40	40	40	8	8	2560	102400	64000	22322511
BTC_ijb_jcid_var145	72	72	72	8	8	4608	331776	373248	145240524
BTC_ijb_jcid_var145	72	72	72	8	8	4608	331776	373248	141520325
BTC_ijb_jcid_var145	72	72	72	8	8	4608	331776	373248	140945588
BTC_ijb_jcid_var145	72	72	72	8	8	4608	331776	373248	141284301
BTC_ijb_jcid_var145	72	72	72	8	8	4608	331776	373248	141204277
BTC_ijb_jcid_var145	104	104	104	8	8	6656	692224	1124864	442597534
BTC_ijb_jcid_var145	104	104	104	8	8	6656	692224	1124864	436029742
BTC_ijb_jcid_var145	104	104	104	8	8	6656	692224	1124864	436820927
BTC_ijb_jcid_var145	104	104	104	8	8	6656	692224	1124864	435318728
BTC_ijb_jcid_var145	104	104	104	8	8	6656	692224	1124864	437160326
BTC_ijb_jcid_var145	136	136	136	8	8	8704	1183744	2515456	981744061
BTC_ijb_jcid_var145	136	136	136	8	8	8704	1183744	2515456	969843296
BTC_ijb_jcid_var145	136	136	136	8	8	8704	1183744	2515456	967287646
BTC_ijb_jcid_var145	136	136	136	8	8	8704	1183744	2515456	968654077
BTC_ijb_jcid_var145	136	136	136	8	8	8704	1183744	2515456	969621398
BTC_ijb_jcid_var145	168	168	168	8	8	10752	1806336	4741632	1798005309
BTC_ijb_jcid_var145	168	168	168	8	8	10752	1806336	4741632	1809506785
BTC_ijb_jcid_var145	168	168	168	8	8	10752	1806336	4741632	1800059030
BTC_ijb_jcid_var145	168	168	168	8	8	10752	1806336	4741632	1798465947
BTC_ijb_jcid_var145	168	168	168	8	8	10752	1806336	4741632	1808837899
BTC_ijb_jcid_var145	200	200	200	8	8	12800	2560000	8000000	3620756544
BTC_ijb_jcid_var145	200	200	200	8	8	12800	2560000	8000000	3613037892
BTC_ijb_jcid_var145	200	200	200	8	8	12800	2560000	8000000	3614953692
BTC_ijb_jcid_var145	200	200	200	8	8	12800	2560000	8000000	3611009042
BTC_ijb_jcid_var145	200	200	200	8	8	12800	2560000	8000000	3677146613
BTC_ijb_jcid_var145	232	232	232	8	8	14848	3444736	12487168	7469611465
BTC_ijb_jcid_var145	232	232	232	8	8	14848	3444736	12487168	7512147443
BTC_ijb_jcid_var145	232	232	232	8	8	14848	3444736	12487168	7464043459
BTC_ijb_jcid_var145	232	232	232	8	8	14848	3444736	12487168	7478141825
BTC_ijb_jcid_var145	232	232	232	8	8	14848	3444736	12487168	7458243847
BTC_ijb_jcid_var145	264	264	264	8	8	16896	4460544	18399744	12178247381
BTC_ijb_jcid_var145	264	264	264	8	8	16896	4460544	18399744	12197574063
BTC_ijb_jcid_var145	264	264	264	8	8	16896	4460544	18399744	12176181406
BTC_ijb_jcid_var145	264	264	264	8	8	16896	4460544	18399744	12193231742
BTC_ijb_jcid_var145	264	264	264	8	8	16896	4460544	18399744	12198263441
BTC_ijb_jcid_var145	296	296	296	8	8	18944	5607424	25934336	17893423252
BTC_ijb_jcid_var145	296	296	296	8	8	18944	5607424	25934336	17926958155
BTC_ijb_jcid_var145	296	296	296	8	8	18944	5607424	25934336	17914528221
BTC_ijb_jcid_var145	296	296	296	8	8	18944	5607424	25934336	17911739366
BTC_ijb_jcid_var145	296	296	296	8	8	18944	5607424	25934336	17950727838
BTC_ijb_jcid_var145	328	328	328	8	8	20992	6885376	35287552	25008443003
BTC_ijb_jcid_var145	328	328	328	8	8	20992	6885376	35287552	24999605596
BTC_ijb_jcid_var145	328	328	328	8	8	20992	6885376	35287552	25011067334
BTC_ijb_jcid_var145	328	328	328	8	8	20992	6885376	35287552	25303319729
BTC_ijb_jcid_var145	328	328	328	8	8	20992	6885376	35287552	25032329852
BTC_ijb_jcid_var145	360	360	360	8	8	23040	8294400	46656000	34535501946
BTC_ijb_jcid_var145	360	360	360	8	8	23040	8294400	46656000	34549284806
BTC_ijb_jcid_var145	360	360	360	8	8	23040	8294400	46656000	34543803211
BTC_ijb_jcid_var145	360	360	360	8	8	23040	8294400	46656000	34584943195
BTC_ijb_jcid_var145	360	360	360	8	8	23040	8294400	46656000	34612236593
BTC_ijb_jcid_var145	392	392	392	8	8	25088	9834496	60236288	44734240130
BTC_ijb_jcid_var145	392	392	392	8	8	25088	9834496	60236288	44709533876
BTC_ijb_jcid_var145	392	392	392	8	8	25088	9834496	60236288	44710673899
BTC_ijb_jcid_var145	392	392	392	8	8	25088	9834496	60236288	44722409480
BTC_ijb_jcid_var145	392	392	392	8	8	25088	9834496	60236288	44734097495
BTC_ijb_jcid_var145	424	424	424	8	8	27136	11505664	76225024	57259387786
BTC_ijb_jcid_var145	424	424	424	8	8	27136	11505664	76225024	57283379950
BTC_ijb_jcid_var145	424	424	424	8	8	27136	11505664	76225024	57291014185
BTC_ijb_jcid_var145	424	424	424	8	8	27136	11505664	76225024	57264673078
BTC_ijb_jcid_var145	424	424	424	8	8	27136	11505664	76225024	57291290946
BTC_ijb_jcid_var145	456	456	456	8	8	29184	13307904	94818816	68624336660
BTC_ijb_jcid_var145	456	456	456	8	8	29184	13307904	94818816	69011332267
BTC_ijb_jcid_var145	456	456	456	8	8	29184	13307904	94818816	68676666374
BTC_ijb_jcid_var145	456	456	456	8	8	29184	13307904	94818816	68604541721
BTC_ijb_jcid_var145	456	456	456	8	8	29184	13307904	94818816	68663880211
BTC_ijb_jcid_var145	488	488	488	8	8	31232	15241216	116214272	90865743410
BTC_ijb_jcid_var145	488	488	488	8	8	31232	15241216	116214272	90991106202
BTC_ijb_jcid_var145	488	488	488	8	8	31232	15241216	116214272	91253655192
BTC_ijb_jcid_var145	488	488	488	8	8	31232	15241216	116214272	91332085902
BTC_ijb_jcid_var145	488	488	488	8	8	31232	15241216	116214272	91276587705
BTC_ijb_jcid_var145	520	520	520	8	8	33280	17305600	140608000	111542100904
BTC_ijb_jcid_var145	520	520	520	8	8	33280	17305600	140608000	111809506281
BTC_ijb_jcid_var145	520	520	520	8	8	33280	17305600	140608000	111487952427
BTC_ijb_jcid_var145	520	520	520	8	8	33280	17305600	140608000	111602961820
BTC_ijb_jcid_var145	520	520	520	8	8	33280	17305600	140608000	111534959094


==> figures/data/ijb_jcid/meas/var146.dat <==
BTC_ijb_jcid_var146	8	8	8	8	8	512	4096	512	376184
BTC_ijb_jcid_var146	8	8	8	8	8	512	4096	512	334438
BTC_ijb_jcid_var146	8	8	8	8	8	512	4096	512	339600
BTC_ijb_jcid_var146	8	8	8	8	8	512	4096	512	330851
BTC_ijb_jcid_var146	8	8	8	8	8	512	4096	512	330444
BTC_ijb_jcid_var146	40	40	40	8	8	2560	102400	64000	30237439
BTC_ijb_jcid_var146	40	40	40	8	8	2560	102400	64000	29490346
BTC_ijb_jcid_var146	40	40	40	8	8	2560	102400	64000	29476241
BTC_ijb_jcid_var146	40	40	40	8	8	2560	102400	64000	29732792
BTC_ijb_jcid_var146	40	40	40	8	8	2560	102400	64000	29590540
BTC_ijb_jcid_var146	72	72	72	8	8	4608	331776	373248	162853192
BTC_ijb_jcid_var146	72	72	72	8	8	4608	331776	373248	159577920
BTC_ijb_jcid_var146	72	72	72	8	8	4608	331776	373248	159934572
BTC_ijb_jcid_var146	72	72	72	8	8	4608	331776	373248	159642663
BTC_ijb_jcid_var146	72	72	72	8	8	4608	331776	373248	159471735
BTC_ijb_jcid_var146	104	104	104	8	8	6656	692224	1124864	463202301
BTC_ijb_jcid_var146	104	104	104	8	8	6656	692224	1124864	457433166
BTC_ijb_jcid_var146	104	104	104	8	8	6656	692224	1124864	457351891
BTC_ijb_jcid_var146	104	104	104	8	8	6656	692224	1124864	459466357
BTC_ijb_jcid_var146	104	104	104	8	8	6656	692224	1124864	456835232
BTC_ijb_jcid_var146	136	136	136	8	8	8704	1183744	2515456	1013840162
BTC_ijb_jcid_var146	136	136	136	8	8	8704	1183744	2515456	1014886485
BTC_ijb_jcid_var146	136	136	136	8	8	8704	1183744	2515456	1014641631
BTC_ijb_jcid_var146	136	136	136	8	8	8704	1183744	2515456	1013864659
BTC_ijb_jcid_var146	136	136	136	8	8	8704	1183744	2515456	1019612400
BTC_ijb_jcid_var146	168	168	168	8	8	10752	1806336	4741632	1891779860
BTC_ijb_jcid_var146	168	168	168	8	8	10752	1806336	4741632	1890975694
BTC_ijb_jcid_var146	168	168	168	8	8	10752	1806336	4741632	1892500836
BTC_ijb_jcid_var146	168	168	168	8	8	10752	1806336	4741632	1890526817
BTC_ijb_jcid_var146	168	168	168	8	8	10752	1806336	4741632	1889707524
BTC_ijb_jcid_var146	200	200	200	8	8	12800	2560000	8000000	8243369197
BTC_ijb_jcid_var146	200	200	200	8	8	12800	2560000	8000000	8086046372
BTC_ijb_jcid_var146	200	200	200	8	8	12800	2560000	8000000	8069008656
BTC_ijb_jcid_var146	200	200	200	8	8	12800	2560000	8000000	8035104902
BTC_ijb_jcid_var146	200	200	200	8	8	12800	2560000	8000000	8036053781
BTC_ijb_jcid_var146	232	232	232	8	8	14848	3444736	12487168	29367316219
BTC_ijb_jcid_var146	232	232	232	8	8	14848	3444736	12487168	29413756711
BTC_ijb_jcid_var146	232	232	232	8	8	14848	3444736	12487168	29637803527
BTC_ijb_jcid_var146	232	232	232	8	8	14848	3444736	12487168	29469583593
BTC_ijb_jcid_var146	232	232	232	8	8	14848	3444736	12487168	29482828128
BTC_ijb_jcid_var146	264	264	264	8	8	16896	4460544	18399744	48247640034
BTC_ijb_jcid_var146	264	264	264	8	8	16896	4460544	18399744	48246576600
BTC_ijb_jcid_var146	264	264	264	8	8	16896	4460544	18399744	48234339030
BTC_ijb_jcid_var146	264	264	264	8	8	16896	4460544	18399744	48279604334
BTC_ijb_jcid_var146	264	264	264	8	8	16896	4460544	18399744	48237279356
BTC_ijb_jcid_var146	296	296	296	8	8	18944	5607424	25934336	72566089910
BTC_ijb_jcid_var146	296	296	296	8	8	18944	5607424	25934336	72969919944
BTC_ijb_jcid_var146	296	296	296	8	8	18944	5607424	25934336	72916614232
BTC_ijb_jcid_var146	296	296	296	8	8	18944	5607424	25934336	72856198825
BTC_ijb_jcid_var146	296	296	296	8	8	18944	5607424	25934336	72888541199
BTC_ijb_jcid_var146	328	328	328	8	8	20992	6885376	35287552	99317181470
BTC_ijb_jcid_var146	328	328	328	8	8	20992	6885376	35287552	99600032252
BTC_ijb_jcid_var146	328	328	328	8	8	20992	6885376	35287552	98973379854
BTC_ijb_jcid_var146	328	328	328	8	8	20992	6885376	35287552	98920460296
BTC_ijb_jcid_var146	328	328	328	8	8	20992	6885376	35287552	98937917313
BTC_ijb_jcid_var146	360	360	360	8	8	23040	8294400	46656000	135637688349
BTC_ijb_jcid_var146	360	360	360	8	8	23040	8294400	46656000	135663093975
BTC_ijb_jcid_var146	360	360	360	8	8	23040	8294400	46656000	135672118919
BTC_ijb_jcid_var146	360	360	360	8	8	23040	8294400	46656000	136047379468
BTC_ijb_jcid_var146	360	360	360	8	8	23040	8294400	46656000	135664179127


==> figures/data/ijb_jcid/meas/var147.dat <==
BTC_ijb_jcid_var147	8	8	8	8	8	512	4096	512	387731
BTC_ijb_jcid_var147	8	8	8	8	8	512	4096	512	341646
BTC_ijb_jcid_var147	8	8	8	8	8	512	4096	512	335403
BTC_ijb_jcid_var147	8	8	8	8	8	512	4096	512	332351
BTC_ijb_jcid_var147	8	8	8	8	8	512	4096	512	331824
BTC_ijb_jcid_var147	40	40	40	8	8	2560	102400	64000	22203744
BTC_ijb_jcid_var147	40	40	40	8	8	2560	102400	64000	21697505
BTC_ijb_jcid_var147	40	40	40	8	8	2560	102400	64000	21606222
BTC_ijb_jcid_var147	40	40	40	8	8	2560	102400	64000	21680925
BTC_ijb_jcid_var147	40	40	40	8	8	2560	102400	64000	21600833
BTC_ijb_jcid_var147	72	72	72	8	8	4608	331776	373248	142848773
BTC_ijb_jcid_var147	72	72	72	8	8	4608	331776	373248	138366368
BTC_ijb_jcid_var147	72	72	72	8	8	4608	331776	373248	139072746
BTC_ijb_jcid_var147	72	72	72	8	8	4608	331776	373248	138999962
BTC_ijb_jcid_var147	72	72	72	8	8	4608	331776	373248	139640465
BTC_ijb_jcid_var147	104	104	104	8	8	6656	692224	1124864	439859871
BTC_ijb_jcid_var147	104	104	104	8	8	6656	692224	1124864	432516628
BTC_ijb_jcid_var147	104	104	104	8	8	6656	692224	1124864	432777700
BTC_ijb_jcid_var147	104	104	104	8	8	6656	692224	1124864	431928463
BTC_ijb_jcid_var147	104	104	104	8	8	6656	692224	1124864	433593536
BTC_ijb_jcid_var147	136	136	136	8	8	8704	1183744	2515456	970810910
BTC_ijb_jcid_var147	136	136	136	8	8	8704	1183744	2515456	963966375
BTC_ijb_jcid_var147	136	136	136	8	8	8704	1183744	2515456	963001318
BTC_ijb_jcid_var147	136	136	136	8	8	8704	1183744	2515456	964036957
BTC_ijb_jcid_var147	136	136	136	8	8	8704	1183744	2515456	962366742
BTC_ijb_jcid_var147	168	168	168	8	8	10752	1806336	4741632	1783561771
BTC_ijb_jcid_var147	168	168	168	8	8	10752	1806336	4741632	1785478480
BTC_ijb_jcid_var147	168	168	168	8	8	10752	1806336	4741632	1801311272
BTC_ijb_jcid_var147	168	168	168	8	8	10752	1806336	4741632	1802324381
BTC_ijb_jcid_var147	168	168	168	8	8	10752	1806336	4741632	1785856744
BTC_ijb_jcid_var147	200	200	200	8	8	12800	2560000	8000000	3053996123
BTC_ijb_jcid_var147	200	200	200	8	8	12800	2560000	8000000	3056084457
BTC_ijb_jcid_var147	200	200	200	8	8	12800	2560000	8000000	3059150901
BTC_ijb_jcid_var147	200	200	200	8	8	12800	2560000	8000000	3056816460
BTC_ijb_jcid_var147	200	200	200	8	8	12800	2560000	8000000	3054530484
BTC_ijb_jcid_var147	232	232	232	8	8	14848	3444736	12487168	4811920580
BTC_ijb_jcid_var147	232	232	232	8	8	14848	3444736	12487168	4805321783
BTC_ijb_jcid_var147	232	232	232	8	8	14848	3444736	12487168	4831883738
BTC_ijb_jcid_var147	232	232	232	8	8	14848	3444736	12487168	4819487325
BTC_ijb_jcid_var147	232	232	232	8	8	14848	3444736	12487168	4810790650
BTC_ijb_jcid_var147	264	264	264	8	8	16896	4460544	18399744	7258467148
BTC_ijb_jcid_var147	264	264	264	8	8	16896	4460544	18399744	7240298850
BTC_ijb_jcid_var147	264	264	264	8	8	16896	4460544	18399744	7239246930
BTC_ijb_jcid_var147	264	264	264	8	8	16896	4460544	18399744	7250959996
BTC_ijb_jcid_var147	264	264	264	8	8	16896	4460544	18399744	7266005503
BTC_ijb_jcid_var147	296	296	296	8	8	18944	5607424	25934336	10581910584
BTC_ijb_jcid_var147	296	296	296	8	8	18944	5607424	25934336	10548229238
BTC_ijb_jcid_var147	296	296	296	8	8	18944	5607424	25934336	10555586944
BTC_ijb_jcid_var147	296	296	296	8	8	18944	5607424	25934336	10577921032
BTC_ijb_jcid_var147	296	296	296	8	8	18944	5607424	25934336	10561809853
BTC_ijb_jcid_var147	328	328	328	8	8	20992	6885376	35287552	14835988446
BTC_ijb_jcid_var147	328	328	328	8	8	20992	6885376	35287552	14857451942
BTC_ijb_jcid_var147	328	328	328	8	8	20992	6885376	35287552	14851248857
BTC_ijb_jcid_var147	328	328	328	8	8	20992	6885376	35287552	14828492927
BTC_ijb_jcid_var147	328	328	328	8	8	20992	6885376	35287552	14883323102
BTC_ijb_jcid_var147	360	360	360	8	8	23040	8294400	46656000	20641722590
BTC_ijb_jcid_var147	360	360	360	8	8	23040	8294400	46656000	20640106548
BTC_ijb_jcid_var147	360	360	360	8	8	23040	8294400	46656000	20638751547
BTC_ijb_jcid_var147	360	360	360	8	8	23040	8294400	46656000	20650106058
BTC_ijb_jcid_var147	360	360	360	8	8	23040	8294400	46656000	20666655607
BTC_ijb_jcid_var147	392	392	392	8	8	25088	9834496	60236288	26596242359
BTC_ijb_jcid_var147	392	392	392	8	8	25088	9834496	60236288	26539925315
BTC_ijb_jcid_var147	392	392	392	8	8	25088	9834496	60236288	26605533724
BTC_ijb_jcid_var147	392	392	392	8	8	25088	9834496	60236288	26574698149
BTC_ijb_jcid_var147	392	392	392	8	8	25088	9834496	60236288	26548569762
BTC_ijb_jcid_var147	424	424	424	8	8	27136	11505664	76225024	33743369255
BTC_ijb_jcid_var147	424	424	424	8	8	27136	11505664	76225024	33715676086
BTC_ijb_jcid_var147	424	424	424	8	8	27136	11505664	76225024	33826918144
BTC_ijb_jcid_var147	424	424	424	8	8	27136	11505664	76225024	33683180816
BTC_ijb_jcid_var147	424	424	424	8	8	27136	11505664	76225024	33762965501
BTC_ijb_jcid_var147	456	456	456	8	8	29184	13307904	94818816	43744101800
BTC_ijb_jcid_var147	456	456	456	8	8	29184	13307904	94818816	43995209468
BTC_ijb_jcid_var147	456	456	456	8	8	29184	13307904	94818816	43783778587
BTC_ijb_jcid_var147	456	456	456	8	8	29184	13307904	94818816	43743158116
BTC_ijb_jcid_var147	456	456	456	8	8	29184	13307904	94818816	43698151274
BTC_ijb_jcid_var147	488	488	488	8	8	31232	15241216	116214272	54931980976
BTC_ijb_jcid_var147	488	488	488	8	8	31232	15241216	116214272	55017253801
BTC_ijb_jcid_var147	488	488	488	8	8	31232	15241216	116214272	54960862220
BTC_ijb_jcid_var147	488	488	488	8	8	31232	15241216	116214272	54980987215
BTC_ijb_jcid_var147	488	488	488	8	8	31232	15241216	116214272	55312453081
BTC_ijb_jcid_var147	520	520	520	8	8	33280	17305600	140608000	69186870498
BTC_ijb_jcid_var147	520	520	520	8	8	33280	17305600	140608000	69395059418
BTC_ijb_jcid_var147	520	520	520	8	8	33280	17305600	140608000	69288471840
BTC_ijb_jcid_var147	520	520	520	8	8	33280	17305600	140608000	69298653533
BTC_ijb_jcid_var147	520	520	520	8	8	33280	17305600	140608000	69246390158
BTC_ijb_jcid_var147	552	552	552	8	8	35328	19501056	168196608	82595912865
BTC_ijb_jcid_var147	552	552	552	8	8	35328	19501056	168196608	82111516526
BTC_ijb_jcid_var147	552	552	552	8	8	35328	19501056	168196608	81895771679
BTC_ijb_jcid_var147	552	552	552	8	8	35328	19501056	168196608	81910244192
BTC_ijb_jcid_var147	552	552	552	8	8	35328	19501056	168196608	81943217648
BTC_ijb_jcid_var147	584	584	584	8	8	37376	21827584	199176704	98436448367
BTC_ijb_jcid_var147	584	584	584	8	8	37376	21827584	199176704	98432114203
BTC_ijb_jcid_var147	584	584	584	8	8	37376	21827584	199176704	98480166813
BTC_ijb_jcid_var147	584	584	584	8	8	37376	21827584	199176704	98543777065
BTC_ijb_jcid_var147	584	584	584	8	8	37376	21827584	199176704	98946974526


==> figures/data/ijb_jcid/meas/var148.dat <==
BTC_ijb_jcid_var148	8	8	8	8	8	512	4096	512	48002366
BTC_ijb_jcid_var148	8	8	8	8	8	512	4096	512	270313
BTC_ijb_jcid_var148	8	8	8	8	8	512	4096	512	395158
BTC_ijb_jcid_var148	8	8	8	8	8	512	4096	512	283690
BTC_ijb_jcid_var148	8	8	8	8	8	512	4096	512	311439
BTC_ijb_jcid_var148	40	40	40	8	8	2560	102400	64000	10419728
BTC_ijb_jcid_var148	40	40	40	8	8	2560	102400	64000	9116097
BTC_ijb_jcid_var148	40	40	40	8	8	2560	102400	64000	9017142
BTC_ijb_jcid_var148	40	40	40	8	8	2560	102400	64000	9108385
BTC_ijb_jcid_var148	40	40	40	8	8	2560	102400	64000	9115985
BTC_ijb_jcid_var148	72	72	72	8	8	4608	331776	373248	44362144
BTC_ijb_jcid_var148	72	72	72	8	8	4608	331776	373248	41503644
BTC_ijb_jcid_var148	72	72	72	8	8	4608	331776	373248	40410182
BTC_ijb_jcid_var148	72	72	72	8	8	4608	331776	373248	40282567
BTC_ijb_jcid_var148	72	72	72	8	8	4608	331776	373248	40374397
BTC_ijb_jcid_var148	104	104	104	8	8	6656	692224	1124864	107803083
BTC_ijb_jcid_var148	104	104	104	8	8	6656	692224	1124864	102453739
BTC_ijb_jcid_var148	104	104	104	8	8	6656	692224	1124864	102534314
BTC_ijb_jcid_var148	104	104	104	8	8	6656	692224	1124864	102499232
BTC_ijb_jcid_var148	104	104	104	8	8	6656	692224	1124864	102378441
BTC_ijb_jcid_var148	136	136	136	8	8	8704	1183744	2515456	218122551
BTC_ijb_jcid_var148	136	136	136	8	8	8704	1183744	2515456	219506998
BTC_ijb_jcid_var148	136	136	136	8	8	8704	1183744	2515456	219188399
BTC_ijb_jcid_var148	136	136	136	8	8	8704	1183744	2515456	219436075
BTC_ijb_jcid_var148	136	136	136	8	8	8704	1183744	2515456	218930370
BTC_ijb_jcid_var148	168	168	168	8	8	10752	1806336	4741632	397370646
BTC_ijb_jcid_var148	168	168	168	8	8	10752	1806336	4741632	400623108
BTC_ijb_jcid_var148	168	168	168	8	8	10752	1806336	4741632	400320175
BTC_ijb_jcid_var148	168	168	168	8	8	10752	1806336	4741632	400171029
BTC_ijb_jcid_var148	168	168	168	8	8	10752	1806336	4741632	400058152
BTC_ijb_jcid_var148	200	200	200	8	8	12800	2560000	8000000	653163501
BTC_ijb_jcid_var148	200	200	200	8	8	12800	2560000	8000000	657153756
BTC_ijb_jcid_var148	200	200	200	8	8	12800	2560000	8000000	655418833
BTC_ijb_jcid_var148	200	200	200	8	8	12800	2560000	8000000	655362217
BTC_ijb_jcid_var148	200	200	200	8	8	12800	2560000	8000000	655766761
BTC_ijb_jcid_var148	232	232	232	8	8	14848	3444736	12487168	1145606367
BTC_ijb_jcid_var148	232	232	232	8	8	14848	3444736	12487168	1147655697
BTC_ijb_jcid_var148	232	232	232	8	8	14848	3444736	12487168	1153295342
BTC_ijb_jcid_var148	232	232	232	8	8	14848	3444736	12487168	1148817624
BTC_ijb_jcid_var148	232	232	232	8	8	14848	3444736	12487168	1147221671
BTC_ijb_jcid_var148	264	264	264	8	8	16896	4460544	18399744	1839207468
BTC_ijb_jcid_var148	264	264	264	8	8	16896	4460544	18399744	1841639448
BTC_ijb_jcid_var148	264	264	264	8	8	16896	4460544	18399744	1846326135
BTC_ijb_jcid_var148	264	264	264	8	8	16896	4460544	18399744	1839634017
BTC_ijb_jcid_var148	264	264	264	8	8	16896	4460544	18399744	1840456026
BTC_ijb_jcid_var148	296	296	296	8	8	18944	5607424	25934336	2891906625
BTC_ijb_jcid_var148	296	296	296	8	8	18944	5607424	25934336	2900444599
BTC_ijb_jcid_var148	296	296	296	8	8	18944	5607424	25934336	2916343282
BTC_ijb_jcid_var148	296	296	296	8	8	18944	5607424	25934336	2903518632
BTC_ijb_jcid_var148	296	296	296	8	8	18944	5607424	25934336	2893154544
BTC_ijb_jcid_var148	328	328	328	8	8	20992	6885376	35287552	4487455837
BTC_ijb_jcid_var148	328	328	328	8	8	20992	6885376	35287552	4496876520
BTC_ijb_jcid_var148	328	328	328	8	8	20992	6885376	35287552	4505417202
BTC_ijb_jcid_var148	328	328	328	8	8	20992	6885376	35287552	4485638674
BTC_ijb_jcid_var148	328	328	328	8	8	20992	6885376	35287552	4499366923
BTC_ijb_jcid_var148	360	360	360	8	8	23040	8294400	46656000	6936562614
BTC_ijb_jcid_var148	360	360	360	8	8	23040	8294400	46656000	6971475504
BTC_ijb_jcid_var148	360	360	360	8	8	23040	8294400	46656000	6943981940
BTC_ijb_jcid_var148	360	360	360	8	8	23040	8294400	46656000	6952911635
BTC_ijb_jcid_var148	360	360	360	8	8	23040	8294400	46656000	6935516669
BTC_ijb_jcid_var148	392	392	392	8	8	25088	9834496	60236288	8788930111
BTC_ijb_jcid_var148	392	392	392	8	8	25088	9834496	60236288	8798125071
BTC_ijb_jcid_var148	392	392	392	8	8	25088	9834496	60236288	8808731512
BTC_ijb_jcid_var148	392	392	392	8	8	25088	9834496	60236288	8808948428
BTC_ijb_jcid_var148	392	392	392	8	8	25088	9834496	60236288	8782409826
BTC_ijb_jcid_var148	424	424	424	8	8	27136	11505664	76225024	11138529416
BTC_ijb_jcid_var148	424	424	424	8	8	27136	11505664	76225024	11120991096
BTC_ijb_jcid_var148	424	424	424	8	8	27136	11505664	76225024	11130081144
BTC_ijb_jcid_var148	424	424	424	8	8	27136	11505664	76225024	11113943422
BTC_ijb_jcid_var148	424	424	424	8	8	27136	11505664	76225024	11108575807
BTC_ijb_jcid_var148	456	456	456	8	8	29184	13307904	94818816	14585134184
BTC_ijb_jcid_var148	456	456	456	8	8	29184	13307904	94818816	14606230853
BTC_ijb_jcid_var148	456	456	456	8	8	29184	13307904	94818816	14602422731
BTC_ijb_jcid_var148	456	456	456	8	8	29184	13307904	94818816	14611950550
BTC_ijb_jcid_var148	456	456	456	8	8	29184	13307904	94818816	14602517888
BTC_ijb_jcid_var148	488	488	488	8	8	31232	15241216	116214272	18978699554
BTC_ijb_jcid_var148	488	488	488	8	8	31232	15241216	116214272	18978225249
BTC_ijb_jcid_var148	488	488	488	8	8	31232	15241216	116214272	19003168398
BTC_ijb_jcid_var148	488	488	488	8	8	31232	15241216	116214272	18995098762
BTC_ijb_jcid_var148	488	488	488	8	8	31232	15241216	116214272	18947814197
BTC_ijb_jcid_var148	520	520	520	8	8	33280	17305600	140608000	24204602458
BTC_ijb_jcid_var148	520	520	520	8	8	33280	17305600	140608000	24189916025
BTC_ijb_jcid_var148	520	520	520	8	8	33280	17305600	140608000	24247661906
BTC_ijb_jcid_var148	520	520	520	8	8	33280	17305600	140608000	24274620472
BTC_ijb_jcid_var148	520	520	520	8	8	33280	17305600	140608000	24298361786
BTC_ijb_jcid_var148	552	552	552	8	8	35328	19501056	168196608	29139502364
BTC_ijb_jcid_var148	552	552	552	8	8	35328	19501056	168196608	28889063762
BTC_ijb_jcid_var148	552	552	552	8	8	35328	19501056	168196608	28893932524
BTC_ijb_jcid_var148	552	552	552	8	8	35328	19501056	168196608	28907056348
BTC_ijb_jcid_var148	552	552	552	8	8	35328	19501056	168196608	28877663012
BTC_ijb_jcid_var148	584	584	584	8	8	37376	21827584	199176704	34352944786
BTC_ijb_jcid_var148	584	584	584	8	8	37376	21827584	199176704	34385948760
BTC_ijb_jcid_var148	584	584	584	8	8	37376	21827584	199176704	34418723058
BTC_ijb_jcid_var148	584	584	584	8	8	37376	21827584	199176704	34404261839
BTC_ijb_jcid_var148	584	584	584	8	8	37376	21827584	199176704	34403510161
BTC_ijb_jcid_var148	616	616	616	8	8	39424	24285184	233744896	40655950484
BTC_ijb_jcid_var148	616	616	616	8	8	39424	24285184	233744896	40655550992
BTC_ijb_jcid_var148	616	616	616	8	8	39424	24285184	233744896	40693531492
BTC_ijb_jcid_var148	616	616	616	8	8	39424	24285184	233744896	40657802740
BTC_ijb_jcid_var148	616	616	616	8	8	39424	24285184	233744896	40667525917
BTC_ijb_jcid_var148	648	648	648	8	8	41472	26873856	272097792	47888403090
BTC_ijb_jcid_var148	648	648	648	8	8	41472	26873856	272097792	47695013526
BTC_ijb_jcid_var148	648	648	648	8	8	41472	26873856	272097792	47609624854
BTC_ijb_jcid_var148	648	648	648	8	8	41472	26873856	272097792	47583078144
BTC_ijb_jcid_var148	648	648	648	8	8	41472	26873856	272097792	47592029479
BTC_ijb_jcid_var148	680	680	680	8	8	43520	29593600	314432000	55558323194
BTC_ijb_jcid_var148	680	680	680	8	8	43520	29593600	314432000	55938673855
BTC_ijb_jcid_var148	680	680	680	8	8	43520	29593600	314432000	55669199774
BTC_ijb_jcid_var148	680	680	680	8	8	43520	29593600	314432000	55509011245
BTC_ijb_jcid_var148	680	680	680	8	8	43520	29593600	314432000	55595796440
BTC_ijb_jcid_var148	712	712	712	8	8	45568	32444416	360944128	64588628864
BTC_ijb_jcid_var148	712	712	712	8	8	45568	32444416	360944128	64546996540
BTC_ijb_jcid_var148	712	712	712	8	8	45568	32444416	360944128	64549317990
BTC_ijb_jcid_var148	712	712	712	8	8	45568	32444416	360944128	64568311120
BTC_ijb_jcid_var148	712	712	712	8	8	45568	32444416	360944128	64827862039
BTC_ijb_jcid_var148	744	744	744	8	8	47616	35426304	411830784	74112095792
BTC_ijb_jcid_var148	744	744	744	8	8	47616	35426304	411830784	74144592666
BTC_ijb_jcid_var148	744	744	744	8	8	47616	35426304	411830784	74159517169
BTC_ijb_jcid_var148	744	744	744	8	8	47616	35426304	411830784	74100547826
BTC_ijb_jcid_var148	744	744	744	8	8	47616	35426304	411830784	74509636491


==> figures/data/ijb_jcid/meas/var149.dat <==
BTC_ijb_jcid_var149	8	8	8	8	8	512	4096	512	422504
BTC_ijb_jcid_var149	8	8	8	8	8	512	4096	512	344243
BTC_ijb_jcid_var149	8	8	8	8	8	512	4096	512	343646
BTC_ijb_jcid_var149	8	8	8	8	8	512	4096	512	369775
BTC_ijb_jcid_var149	8	8	8	8	8	512	4096	512	333206
BTC_ijb_jcid_var149	40	40	40	8	8	2560	102400	64000	30892083
BTC_ijb_jcid_var149	40	40	40	8	8	2560	102400	64000	29747414
BTC_ijb_jcid_var149	40	40	40	8	8	2560	102400	64000	29749070
BTC_ijb_jcid_var149	40	40	40	8	8	2560	102400	64000	29761359
BTC_ijb_jcid_var149	40	40	40	8	8	2560	102400	64000	29765394
BTC_ijb_jcid_var149	72	72	72	8	8	4608	331776	373248	165099470
BTC_ijb_jcid_var149	72	72	72	8	8	4608	331776	373248	162569291
BTC_ijb_jcid_var149	72	72	72	8	8	4608	331776	373248	161953379
BTC_ijb_jcid_var149	72	72	72	8	8	4608	331776	373248	161875914
BTC_ijb_jcid_var149	72	72	72	8	8	4608	331776	373248	161928328
BTC_ijb_jcid_var149	104	104	104	8	8	6656	692224	1124864	466950397
BTC_ijb_jcid_var149	104	104	104	8	8	6656	692224	1124864	462858533
BTC_ijb_jcid_var149	104	104	104	8	8	6656	692224	1124864	473909275
BTC_ijb_jcid_var149	104	104	104	8	8	6656	692224	1124864	461294811
BTC_ijb_jcid_var149	104	104	104	8	8	6656	692224	1124864	461524457
BTC_ijb_jcid_var149	136	136	136	8	8	8704	1183744	2515456	1098588832
BTC_ijb_jcid_var149	136	136	136	8	8	8704	1183744	2515456	1124591608
BTC_ijb_jcid_var149	136	136	136	8	8	8704	1183744	2515456	1105762395
BTC_ijb_jcid_var149	136	136	136	8	8	8704	1183744	2515456	1100293261
BTC_ijb_jcid_var149	136	136	136	8	8	8704	1183744	2515456	1097904413
BTC_ijb_jcid_var149	168	168	168	8	8	10752	1806336	4741632	2065521369
BTC_ijb_jcid_var149	168	168	168	8	8	10752	1806336	4741632	2066313988
BTC_ijb_jcid_var149	168	168	168	8	8	10752	1806336	4741632	2074030915
BTC_ijb_jcid_var149	168	168	168	8	8	10752	1806336	4741632	2066492957
BTC_ijb_jcid_var149	168	168	168	8	8	10752	1806336	4741632	2067602106
BTC_ijb_jcid_var149	200	200	200	8	8	12800	2560000	8000000	7692404039
BTC_ijb_jcid_var149	200	200	200	8	8	12800	2560000	8000000	7721286552
BTC_ijb_jcid_var149	200	200	200	8	8	12800	2560000	8000000	7708066928
BTC_ijb_jcid_var149	200	200	200	8	8	12800	2560000	8000000	7768322334
BTC_ijb_jcid_var149	200	200	200	8	8	12800	2560000	8000000	7717307285
BTC_ijb_jcid_var149	232	232	232	8	8	14848	3444736	12487168	32273543164
BTC_ijb_jcid_var149	232	232	232	8	8	14848	3444736	12487168	32251846281
BTC_ijb_jcid_var149	232	232	232	8	8	14848	3444736	12487168	32248984858
BTC_ijb_jcid_var149	232	232	232	8	8	14848	3444736	12487168	32251317967
BTC_ijb_jcid_var149	232	232	232	8	8	14848	3444736	12487168	32491883154
BTC_ijb_jcid_var149	264	264	264	8	8	16896	4460544	18399744	49016109489
BTC_ijb_jcid_var149	264	264	264	8	8	16896	4460544	18399744	49133168034
BTC_ijb_jcid_var149	264	264	264	8	8	16896	4460544	18399744	48929872672
BTC_ijb_jcid_var149	264	264	264	8	8	16896	4460544	18399744	48955631919
BTC_ijb_jcid_var149	264	264	264	8	8	16896	4460544	18399744	48971827552
BTC_ijb_jcid_var149	296	296	296	8	8	18944	5607424	25934336	71740404045
BTC_ijb_jcid_var149	296	296	296	8	8	18944	5607424	25934336	71754928697
BTC_ijb_jcid_var149	296	296	296	8	8	18944	5607424	25934336	71749592106
BTC_ijb_jcid_var149	296	296	296	8	8	18944	5607424	25934336	71763512110
BTC_ijb_jcid_var149	296	296	296	8	8	18944	5607424	25934336	71804136777
BTC_ijb_jcid_var149	328	328	328	8	8	20992	6885376	35287552	98913980502
BTC_ijb_jcid_var149	328	328	328	8	8	20992	6885376	35287552	98837217828
BTC_ijb_jcid_var149	328	328	328	8	8	20992	6885376	35287552	99318677466
BTC_ijb_jcid_var149	328	328	328	8	8	20992	6885376	35287552	98839526956
BTC_ijb_jcid_var149	328	328	328	8	8	20992	6885376	35287552	98887590433
BTC_ijb_jcid_var149	360	360	360	8	8	23040	8294400	46656000	136903609864
BTC_ijb_jcid_var149	360	360	360	8	8	23040	8294400	46656000	136877459500
BTC_ijb_jcid_var149	360	360	360	8	8	23040	8294400	46656000	136937396621
BTC_ijb_jcid_var149	360	360	360	8	8	23040	8294400	46656000	136904179534
BTC_ijb_jcid_var149	360	360	360	8	8	23040	8294400	46656000	137271390993


==> figures/data/ijb_jcid/meas/var15.dat <==
BTC_ijb_jcid_var15	8	8	8	8	8	512	4096	512	43594690
BTC_ijb_jcid_var15	8	8	8	8	8	512	4096	512	142967
BTC_ijb_jcid_var15	8	8	8	8	8	512	4096	512	134618
BTC_ijb_jcid_var15	8	8	8	8	8	512	4096	512	176573
BTC_ijb_jcid_var15	8	8	8	8	8	512	4096	512	134564
BTC_ijb_jcid_var15	40	40	40	8	8	2560	102400	64000	16788697
BTC_ijb_jcid_var15	40	40	40	8	8	2560	102400	64000	16326514
BTC_ijb_jcid_var15	40	40	40	8	8	2560	102400	64000	16420526
BTC_ijb_jcid_var15	40	40	40	8	8	2560	102400	64000	16327861
BTC_ijb_jcid_var15	40	40	40	8	8	2560	102400	64000	16327434
BTC_ijb_jcid_var15	72	72	72	8	8	4608	331776	373248	96619519
BTC_ijb_jcid_var15	72	72	72	8	8	4608	331776	373248	95437590
BTC_ijb_jcid_var15	72	72	72	8	8	4608	331776	373248	95181815
BTC_ijb_jcid_var15	72	72	72	8	8	4608	331776	373248	95185462
BTC_ijb_jcid_var15	72	72	72	8	8	4608	331776	373248	95334468
BTC_ijb_jcid_var15	104	104	104	8	8	6656	692224	1124864	291006081
BTC_ijb_jcid_var15	104	104	104	8	8	6656	692224	1124864	287078462
BTC_ijb_jcid_var15	104	104	104	8	8	6656	692224	1124864	286877232
BTC_ijb_jcid_var15	104	104	104	8	8	6656	692224	1124864	287411749
BTC_ijb_jcid_var15	104	104	104	8	8	6656	692224	1124864	287320102
BTC_ijb_jcid_var15	136	136	136	8	8	8704	1183744	2515456	646403274
BTC_ijb_jcid_var15	136	136	136	8	8	8704	1183744	2515456	647442251
BTC_ijb_jcid_var15	136	136	136	8	8	8704	1183744	2515456	649031118
BTC_ijb_jcid_var15	136	136	136	8	8	8704	1183744	2515456	648264400
BTC_ijb_jcid_var15	136	136	136	8	8	8704	1183744	2515456	647627863
BTC_ijb_jcid_var15	168	168	168	8	8	10752	1806336	4741632	1221449313
BTC_ijb_jcid_var15	168	168	168	8	8	10752	1806336	4741632	1227319019
BTC_ijb_jcid_var15	168	168	168	8	8	10752	1806336	4741632	1246977075
BTC_ijb_jcid_var15	168	168	168	8	8	10752	1806336	4741632	1229293424
BTC_ijb_jcid_var15	168	168	168	8	8	10752	1806336	4741632	1226820924
BTC_ijb_jcid_var15	200	200	200	8	8	12800	2560000	8000000	2069262698
BTC_ijb_jcid_var15	200	200	200	8	8	12800	2560000	8000000	2069999885
BTC_ijb_jcid_var15	200	200	200	8	8	12800	2560000	8000000	2086625792
BTC_ijb_jcid_var15	200	200	200	8	8	12800	2560000	8000000	2081548629
BTC_ijb_jcid_var15	200	200	200	8	8	12800	2560000	8000000	2069974387
BTC_ijb_jcid_var15	232	232	232	8	8	14848	3444736	12487168	3227396630
BTC_ijb_jcid_var15	232	232	232	8	8	14848	3444736	12487168	3227866681
BTC_ijb_jcid_var15	232	232	232	8	8	14848	3444736	12487168	3234291303
BTC_ijb_jcid_var15	232	232	232	8	8	14848	3444736	12487168	3229551548
BTC_ijb_jcid_var15	232	232	232	8	8	14848	3444736	12487168	3232790213
BTC_ijb_jcid_var15	264	264	264	8	8	16896	4460544	18399744	4770434325
BTC_ijb_jcid_var15	264	264	264	8	8	16896	4460544	18399744	4741837457
BTC_ijb_jcid_var15	264	264	264	8	8	16896	4460544	18399744	4741516550
BTC_ijb_jcid_var15	264	264	264	8	8	16896	4460544	18399744	4718491919
BTC_ijb_jcid_var15	264	264	264	8	8	16896	4460544	18399744	4718784613
BTC_ijb_jcid_var15	296	296	296	8	8	18944	5607424	25934336	6636941382
BTC_ijb_jcid_var15	296	296	296	8	8	18944	5607424	25934336	6638034822
BTC_ijb_jcid_var15	296	296	296	8	8	18944	5607424	25934336	6657729076
BTC_ijb_jcid_var15	296	296	296	8	8	18944	5607424	25934336	6642847988
BTC_ijb_jcid_var15	296	296	296	8	8	18944	5607424	25934336	6631658529
BTC_ijb_jcid_var15	328	328	328	8	8	20992	6885376	35287552	8997464009
BTC_ijb_jcid_var15	328	328	328	8	8	20992	6885376	35287552	9000303773
BTC_ijb_jcid_var15	328	328	328	8	8	20992	6885376	35287552	9000493090
BTC_ijb_jcid_var15	328	328	328	8	8	20992	6885376	35287552	9017769451
BTC_ijb_jcid_var15	328	328	328	8	8	20992	6885376	35287552	9001392798
BTC_ijb_jcid_var15	360	360	360	8	8	23040	8294400	46656000	11868779284
BTC_ijb_jcid_var15	360	360	360	8	8	23040	8294400	46656000	11902784525
BTC_ijb_jcid_var15	360	360	360	8	8	23040	8294400	46656000	11913709020
BTC_ijb_jcid_var15	360	360	360	8	8	23040	8294400	46656000	11891544924
BTC_ijb_jcid_var15	360	360	360	8	8	23040	8294400	46656000	11879080702
BTC_ijb_jcid_var15	392	392	392	8	8	25088	9834496	60236288	15324461382
BTC_ijb_jcid_var15	392	392	392	8	8	25088	9834496	60236288	15324398659
BTC_ijb_jcid_var15	392	392	392	8	8	25088	9834496	60236288	15324919767
BTC_ijb_jcid_var15	392	392	392	8	8	25088	9834496	60236288	15355173643
BTC_ijb_jcid_var15	392	392	392	8	8	25088	9834496	60236288	15339444176
BTC_ijb_jcid_var15	424	424	424	8	8	27136	11505664	76225024	19435553259
BTC_ijb_jcid_var15	424	424	424	8	8	27136	11505664	76225024	19414522559
BTC_ijb_jcid_var15	424	424	424	8	8	27136	11505664	76225024	19402741605
BTC_ijb_jcid_var15	424	424	424	8	8	27136	11505664	76225024	19440620500
BTC_ijb_jcid_var15	424	424	424	8	8	27136	11505664	76225024	19462834549
BTC_ijb_jcid_var15	456	456	456	8	8	29184	13307904	94818816	24236673415
BTC_ijb_jcid_var15	456	456	456	8	8	29184	13307904	94818816	24267126809
BTC_ijb_jcid_var15	456	456	456	8	8	29184	13307904	94818816	24260433291
BTC_ijb_jcid_var15	456	456	456	8	8	29184	13307904	94818816	24557993457
BTC_ijb_jcid_var15	456	456	456	8	8	29184	13307904	94818816	24251906747
BTC_ijb_jcid_var15	488	488	488	8	8	31232	15241216	116214272	29773824512
BTC_ijb_jcid_var15	488	488	488	8	8	31232	15241216	116214272	29734782900
BTC_ijb_jcid_var15	488	488	488	8	8	31232	15241216	116214272	29717764285
BTC_ijb_jcid_var15	488	488	488	8	8	31232	15241216	116214272	29726605829
BTC_ijb_jcid_var15	488	488	488	8	8	31232	15241216	116214272	29731802834
BTC_ijb_jcid_var15	520	520	520	8	8	33280	17305600	140608000	35936847791
BTC_ijb_jcid_var15	520	520	520	8	8	33280	17305600	140608000	35942304611
BTC_ijb_jcid_var15	520	520	520	8	8	33280	17305600	140608000	35954016127
BTC_ijb_jcid_var15	520	520	520	8	8	33280	17305600	140608000	35941750886
BTC_ijb_jcid_var15	520	520	520	8	8	33280	17305600	140608000	35974620441
BTC_ijb_jcid_var15	552	552	552	8	8	35328	19501056	168196608	43034626419
BTC_ijb_jcid_var15	552	552	552	8	8	35328	19501056	168196608	43006408589
BTC_ijb_jcid_var15	552	552	552	8	8	35328	19501056	168196608	43013921478
BTC_ijb_jcid_var15	552	552	552	8	8	35328	19501056	168196608	43026834704
BTC_ijb_jcid_var15	552	552	552	8	8	35328	19501056	168196608	43223322818
BTC_ijb_jcid_var15	584	584	584	8	8	37376	21827584	199176704	50955053187
BTC_ijb_jcid_var15	584	584	584	8	8	37376	21827584	199176704	50927002933
BTC_ijb_jcid_var15	584	584	584	8	8	37376	21827584	199176704	51024849823
BTC_ijb_jcid_var15	584	584	584	8	8	37376	21827584	199176704	50986807716
BTC_ijb_jcid_var15	584	584	584	8	8	37376	21827584	199176704	50978153303
BTC_ijb_jcid_var15	616	616	616	8	8	39424	24285184	233744896	60047627621
BTC_ijb_jcid_var15	616	616	616	8	8	39424	24285184	233744896	59773313062
BTC_ijb_jcid_var15	616	616	616	8	8	39424	24285184	233744896	59743550092
BTC_ijb_jcid_var15	616	616	616	8	8	39424	24285184	233744896	59770548021
BTC_ijb_jcid_var15	616	616	616	8	8	39424	24285184	233744896	59714853570
BTC_ijb_jcid_var15	648	648	648	8	8	41472	26873856	272097792	69535879242
BTC_ijb_jcid_var15	648	648	648	8	8	41472	26873856	272097792	69607602556
BTC_ijb_jcid_var15	648	648	648	8	8	41472	26873856	272097792	69978432125
BTC_ijb_jcid_var15	648	648	648	8	8	41472	26873856	272097792	69972739493
BTC_ijb_jcid_var15	648	648	648	8	8	41472	26873856	272097792	69945512697
BTC_ijb_jcid_var15	680	680	680	8	8	43520	29593600	314432000	80935986276
BTC_ijb_jcid_var15	680	680	680	8	8	43520	29593600	314432000	80873333044
BTC_ijb_jcid_var15	680	680	680	8	8	43520	29593600	314432000	81146758597
BTC_ijb_jcid_var15	680	680	680	8	8	43520	29593600	314432000	80906105068
BTC_ijb_jcid_var15	680	680	680	8	8	43520	29593600	314432000	80885289032


==> figures/data/ijb_jcid/meas/var150.dat <==
BTC_ijb_jcid_var150	8	8	8	8	8	512	4096	512	352466
BTC_ijb_jcid_var150	8	8	8	8	8	512	4096	512	270431
BTC_ijb_jcid_var150	8	8	8	8	8	512	4096	512	277185
BTC_ijb_jcid_var150	8	8	8	8	8	512	4096	512	300064
BTC_ijb_jcid_var150	8	8	8	8	8	512	4096	512	259476
BTC_ijb_jcid_var150	40	40	40	8	8	2560	102400	64000	10228456
BTC_ijb_jcid_var150	40	40	40	8	8	2560	102400	64000	9458095
BTC_ijb_jcid_var150	40	40	40	8	8	2560	102400	64000	9475585
BTC_ijb_jcid_var150	40	40	40	8	8	2560	102400	64000	9357177
BTC_ijb_jcid_var150	40	40	40	8	8	2560	102400	64000	9450305
BTC_ijb_jcid_var150	72	72	72	8	8	4608	331776	373248	44310868
BTC_ijb_jcid_var150	72	72	72	8	8	4608	331776	373248	41206493
BTC_ijb_jcid_var150	72	72	72	8	8	4608	331776	373248	41120483
BTC_ijb_jcid_var150	72	72	72	8	8	4608	331776	373248	41713796
BTC_ijb_jcid_var150	72	72	72	8	8	4608	331776	373248	41437940
BTC_ijb_jcid_var150	104	104	104	8	8	6656	692224	1124864	111528925
BTC_ijb_jcid_var150	104	104	104	8	8	6656	692224	1124864	104498076
BTC_ijb_jcid_var150	104	104	104	8	8	6656	692224	1124864	105116986
BTC_ijb_jcid_var150	104	104	104	8	8	6656	692224	1124864	104395238
BTC_ijb_jcid_var150	104	104	104	8	8	6656	692224	1124864	104101987
BTC_ijb_jcid_var150	136	136	136	8	8	8704	1183744	2515456	321650361
BTC_ijb_jcid_var150	136	136	136	8	8	8704	1183744	2515456	322931752
BTC_ijb_jcid_var150	136	136	136	8	8	8704	1183744	2515456	324056009
BTC_ijb_jcid_var150	136	136	136	8	8	8704	1183744	2515456	323877480
BTC_ijb_jcid_var150	136	136	136	8	8	8704	1183744	2515456	322434517
BTC_ijb_jcid_var150	168	168	168	8	8	10752	1806336	4741632	607534555
BTC_ijb_jcid_var150	168	168	168	8	8	10752	1806336	4741632	612469165
BTC_ijb_jcid_var150	168	168	168	8	8	10752	1806336	4741632	609997046
BTC_ijb_jcid_var150	168	168	168	8	8	10752	1806336	4741632	610869650
BTC_ijb_jcid_var150	168	168	168	8	8	10752	1806336	4741632	610096810
BTC_ijb_jcid_var150	200	200	200	8	8	12800	2560000	8000000	1016729302
BTC_ijb_jcid_var150	200	200	200	8	8	12800	2560000	8000000	1017281577
BTC_ijb_jcid_var150	200	200	200	8	8	12800	2560000	8000000	1017124724
BTC_ijb_jcid_var150	200	200	200	8	8	12800	2560000	8000000	1040919326
BTC_ijb_jcid_var150	200	200	200	8	8	12800	2560000	8000000	1025029293
BTC_ijb_jcid_var150	232	232	232	8	8	14848	3444736	12487168	1649336942
BTC_ijb_jcid_var150	232	232	232	8	8	14848	3444736	12487168	1650617618
BTC_ijb_jcid_var150	232	232	232	8	8	14848	3444736	12487168	1655442386
BTC_ijb_jcid_var150	232	232	232	8	8	14848	3444736	12487168	1650205138
BTC_ijb_jcid_var150	232	232	232	8	8	14848	3444736	12487168	1650472659
BTC_ijb_jcid_var150	264	264	264	8	8	16896	4460544	18399744	2546249614
BTC_ijb_jcid_var150	264	264	264	8	8	16896	4460544	18399744	2548071578
BTC_ijb_jcid_var150	264	264	264	8	8	16896	4460544	18399744	2567721542
BTC_ijb_jcid_var150	264	264	264	8	8	16896	4460544	18399744	2548331221
BTC_ijb_jcid_var150	264	264	264	8	8	16896	4460544	18399744	2550023737
BTC_ijb_jcid_var150	296	296	296	8	8	18944	5607424	25934336	3809033331
BTC_ijb_jcid_var150	296	296	296	8	8	18944	5607424	25934336	3819176941
BTC_ijb_jcid_var150	296	296	296	8	8	18944	5607424	25934336	3812253446
BTC_ijb_jcid_var150	296	296	296	8	8	18944	5607424	25934336	3812040615
BTC_ijb_jcid_var150	296	296	296	8	8	18944	5607424	25934336	3810190885
BTC_ijb_jcid_var150	328	328	328	8	8	20992	6885376	35287552	5740191188
BTC_ijb_jcid_var150	328	328	328	8	8	20992	6885376	35287552	5722212487
BTC_ijb_jcid_var150	328	328	328	8	8	20992	6885376	35287552	5717846422
BTC_ijb_jcid_var150	328	328	328	8	8	20992	6885376	35287552	5718330595
BTC_ijb_jcid_var150	328	328	328	8	8	20992	6885376	35287552	5715008046
BTC_ijb_jcid_var150	360	360	360	8	8	23040	8294400	46656000	8634396338
BTC_ijb_jcid_var150	360	360	360	8	8	23040	8294400	46656000	8659778624
BTC_ijb_jcid_var150	360	360	360	8	8	23040	8294400	46656000	8634431988
BTC_ijb_jcid_var150	360	360	360	8	8	23040	8294400	46656000	8636441797
BTC_ijb_jcid_var150	360	360	360	8	8	23040	8294400	46656000	8625897000
BTC_ijb_jcid_var150	392	392	392	8	8	25088	9834496	60236288	10730178760
BTC_ijb_jcid_var150	392	392	392	8	8	25088	9834496	60236288	10741421547
BTC_ijb_jcid_var150	392	392	392	8	8	25088	9834496	60236288	10735064934
BTC_ijb_jcid_var150	392	392	392	8	8	25088	9834496	60236288	10736942574
BTC_ijb_jcid_var150	392	392	392	8	8	25088	9834496	60236288	10729814051
BTC_ijb_jcid_var150	424	424	424	8	8	27136	11505664	76225024	13470530202
BTC_ijb_jcid_var150	424	424	424	8	8	27136	11505664	76225024	13455589398
BTC_ijb_jcid_var150	424	424	424	8	8	27136	11505664	76225024	13440454854
BTC_ijb_jcid_var150	424	424	424	8	8	27136	11505664	76225024	13496979030
BTC_ijb_jcid_var150	424	424	424	8	8	27136	11505664	76225024	13481234938
BTC_ijb_jcid_var150	456	456	456	8	8	29184	13307904	94818816	17334796298
BTC_ijb_jcid_var150	456	456	456	8	8	29184	13307904	94818816	17406746858
BTC_ijb_jcid_var150	456	456	456	8	8	29184	13307904	94818816	17428255802
BTC_ijb_jcid_var150	456	456	456	8	8	29184	13307904	94818816	17399854098
BTC_ijb_jcid_var150	456	456	456	8	8	29184	13307904	94818816	17376344714
BTC_ijb_jcid_var150	488	488	488	8	8	31232	15241216	116214272	23615210270
BTC_ijb_jcid_var150	488	488	488	8	8	31232	15241216	116214272	23546719326
BTC_ijb_jcid_var150	488	488	488	8	8	31232	15241216	116214272	23504469150
BTC_ijb_jcid_var150	488	488	488	8	8	31232	15241216	116214272	23508793918
BTC_ijb_jcid_var150	488	488	488	8	8	31232	15241216	116214272	23624568504
BTC_ijb_jcid_var150	520	520	520	8	8	33280	17305600	140608000	31586433539
BTC_ijb_jcid_var150	520	520	520	8	8	33280	17305600	140608000	31602395798
BTC_ijb_jcid_var150	520	520	520	8	8	33280	17305600	140608000	31593518411
BTC_ijb_jcid_var150	520	520	520	8	8	33280	17305600	140608000	31608497841
BTC_ijb_jcid_var150	520	520	520	8	8	33280	17305600	140608000	31590491374
BTC_ijb_jcid_var150	552	552	552	8	8	35328	19501056	168196608	34366239438
BTC_ijb_jcid_var150	552	552	552	8	8	35328	19501056	168196608	34431026930
BTC_ijb_jcid_var150	552	552	552	8	8	35328	19501056	168196608	34401496006
BTC_ijb_jcid_var150	552	552	552	8	8	35328	19501056	168196608	34432232436
BTC_ijb_jcid_var150	552	552	552	8	8	35328	19501056	168196608	34879718462
BTC_ijb_jcid_var150	584	584	584	8	8	37376	21827584	199176704	40131240595
BTC_ijb_jcid_var150	584	584	584	8	8	37376	21827584	199176704	40174754368
BTC_ijb_jcid_var150	584	584	584	8	8	37376	21827584	199176704	40125553309
BTC_ijb_jcid_var150	584	584	584	8	8	37376	21827584	199176704	40145490388
BTC_ijb_jcid_var150	584	584	584	8	8	37376	21827584	199176704	40132102466
BTC_ijb_jcid_var150	616	616	616	8	8	39424	24285184	233744896	47406015332
BTC_ijb_jcid_var150	616	616	616	8	8	39424	24285184	233744896	47399774261
BTC_ijb_jcid_var150	616	616	616	8	8	39424	24285184	233744896	47375201940
BTC_ijb_jcid_var150	616	616	616	8	8	39424	24285184	233744896	47396410728
BTC_ijb_jcid_var150	616	616	616	8	8	39424	24285184	233744896	47423626650
BTC_ijb_jcid_var150	648	648	648	8	8	41472	26873856	272097792	55382302550
BTC_ijb_jcid_var150	648	648	648	8	8	41472	26873856	272097792	55401395662
BTC_ijb_jcid_var150	648	648	648	8	8	41472	26873856	272097792	55443762435
BTC_ijb_jcid_var150	648	648	648	8	8	41472	26873856	272097792	55483492914
BTC_ijb_jcid_var150	648	648	648	8	8	41472	26873856	272097792	55461495887
BTC_ijb_jcid_var150	680	680	680	8	8	43520	29593600	314432000	64513991170
BTC_ijb_jcid_var150	680	680	680	8	8	43520	29593600	314432000	64934685739
BTC_ijb_jcid_var150	680	680	680	8	8	43520	29593600	314432000	64479032638
BTC_ijb_jcid_var150	680	680	680	8	8	43520	29593600	314432000	64494534935
BTC_ijb_jcid_var150	680	680	680	8	8	43520	29593600	314432000	64462458328
BTC_ijb_jcid_var150	712	712	712	8	8	45568	32444416	360944128	77740070411
BTC_ijb_jcid_var150	712	712	712	8	8	45568	32444416	360944128	77712954376
BTC_ijb_jcid_var150	712	712	712	8	8	45568	32444416	360944128	77771032549
BTC_ijb_jcid_var150	712	712	712	8	8	45568	32444416	360944128	77715808079
BTC_ijb_jcid_var150	712	712	712	8	8	45568	32444416	360944128	77753922239


==> figures/data/ijb_jcid/meas/var151.dat <==
BTC_ijb_jcid_var151	8	8	8	8	8	512	4096	512	295403
BTC_ijb_jcid_var151	8	8	8	8	8	512	4096	512	255547
BTC_ijb_jcid_var151	8	8	8	8	8	512	4096	512	256384
BTC_ijb_jcid_var151	8	8	8	8	8	512	4096	512	256424
BTC_ijb_jcid_var151	8	8	8	8	8	512	4096	512	265661
BTC_ijb_jcid_var151	40	40	40	8	8	2560	102400	64000	12164706
BTC_ijb_jcid_var151	40	40	40	8	8	2560	102400	64000	11368678
BTC_ijb_jcid_var151	40	40	40	8	8	2560	102400	64000	11332580
BTC_ijb_jcid_var151	40	40	40	8	8	2560	102400	64000	11321498
BTC_ijb_jcid_var151	40	40	40	8	8	2560	102400	64000	11370408
BTC_ijb_jcid_var151	72	72	72	8	8	4608	331776	373248	60302999
BTC_ijb_jcid_var151	72	72	72	8	8	4608	331776	373248	57145829
BTC_ijb_jcid_var151	72	72	72	8	8	4608	331776	373248	57147076
BTC_ijb_jcid_var151	72	72	72	8	8	4608	331776	373248	57283961
BTC_ijb_jcid_var151	72	72	72	8	8	4608	331776	373248	57173889
BTC_ijb_jcid_var151	104	104	104	8	8	6656	692224	1124864	166620058
BTC_ijb_jcid_var151	104	104	104	8	8	6656	692224	1124864	160060805
BTC_ijb_jcid_var151	104	104	104	8	8	6656	692224	1124864	160322550
BTC_ijb_jcid_var151	104	104	104	8	8	6656	692224	1124864	160336105
BTC_ijb_jcid_var151	104	104	104	8	8	6656	692224	1124864	159852329
BTC_ijb_jcid_var151	136	136	136	8	8	8704	1183744	2515456	345735519
BTC_ijb_jcid_var151	136	136	136	8	8	8704	1183744	2515456	345853172
BTC_ijb_jcid_var151	136	136	136	8	8	8704	1183744	2515456	345337953
BTC_ijb_jcid_var151	136	136	136	8	8	8704	1183744	2515456	345990938
BTC_ijb_jcid_var151	136	136	136	8	8	8704	1183744	2515456	345791279
BTC_ijb_jcid_var151	168	168	168	8	8	10752	1806336	4741632	626745880
BTC_ijb_jcid_var151	168	168	168	8	8	10752	1806336	4741632	625860371
BTC_ijb_jcid_var151	168	168	168	8	8	10752	1806336	4741632	625927534
BTC_ijb_jcid_var151	168	168	168	8	8	10752	1806336	4741632	625856886
BTC_ijb_jcid_var151	168	168	168	8	8	10752	1806336	4741632	625260465
BTC_ijb_jcid_var151	200	200	200	8	8	12800	2560000	8000000	1329979759
BTC_ijb_jcid_var151	200	200	200	8	8	12800	2560000	8000000	1331031645
BTC_ijb_jcid_var151	200	200	200	8	8	12800	2560000	8000000	1373948040
BTC_ijb_jcid_var151	200	200	200	8	8	12800	2560000	8000000	1329406867
BTC_ijb_jcid_var151	200	200	200	8	8	12800	2560000	8000000	1328271177
BTC_ijb_jcid_var151	232	232	232	8	8	14848	3444736	12487168	4301619386
BTC_ijb_jcid_var151	232	232	232	8	8	14848	3444736	12487168	4308218522
BTC_ijb_jcid_var151	232	232	232	8	8	14848	3444736	12487168	4317951702
BTC_ijb_jcid_var151	232	232	232	8	8	14848	3444736	12487168	4311130743
BTC_ijb_jcid_var151	232	232	232	8	8	14848	3444736	12487168	4366987078
BTC_ijb_jcid_var151	264	264	264	8	8	16896	4460544	18399744	8404826254
BTC_ijb_jcid_var151	264	264	264	8	8	16896	4460544	18399744	8427796888
BTC_ijb_jcid_var151	264	264	264	8	8	16896	4460544	18399744	8413292622
BTC_ijb_jcid_var151	264	264	264	8	8	16896	4460544	18399744	8417797721
BTC_ijb_jcid_var151	264	264	264	8	8	16896	4460544	18399744	8432775129
BTC_ijb_jcid_var151	296	296	296	8	8	18944	5607424	25934336	9775105915
BTC_ijb_jcid_var151	296	296	296	8	8	18944	5607424	25934336	9795395991
BTC_ijb_jcid_var151	296	296	296	8	8	18944	5607424	25934336	9780371665
BTC_ijb_jcid_var151	296	296	296	8	8	18944	5607424	25934336	9791268229
BTC_ijb_jcid_var151	296	296	296	8	8	18944	5607424	25934336	9792943842
BTC_ijb_jcid_var151	328	328	328	8	8	20992	6885376	35287552	12650626872
BTC_ijb_jcid_var151	328	328	328	8	8	20992	6885376	35287552	12656366937
BTC_ijb_jcid_var151	328	328	328	8	8	20992	6885376	35287552	12689628311
BTC_ijb_jcid_var151	328	328	328	8	8	20992	6885376	35287552	12639242837
BTC_ijb_jcid_var151	328	328	328	8	8	20992	6885376	35287552	12656659879
BTC_ijb_jcid_var151	360	360	360	8	8	23040	8294400	46656000	18335490566
BTC_ijb_jcid_var151	360	360	360	8	8	23040	8294400	46656000	18313455540
BTC_ijb_jcid_var151	360	360	360	8	8	23040	8294400	46656000	18315339336
BTC_ijb_jcid_var151	360	360	360	8	8	23040	8294400	46656000	18321769113
BTC_ijb_jcid_var151	360	360	360	8	8	23040	8294400	46656000	18303860344
BTC_ijb_jcid_var151	392	392	392	8	8	25088	9834496	60236288	25779833056
BTC_ijb_jcid_var151	392	392	392	8	8	25088	9834496	60236288	25785160147
BTC_ijb_jcid_var151	392	392	392	8	8	25088	9834496	60236288	25756823558
BTC_ijb_jcid_var151	392	392	392	8	8	25088	9834496	60236288	25778867358
BTC_ijb_jcid_var151	392	392	392	8	8	25088	9834496	60236288	22355161226
BTC_ijb_jcid_var151	424	424	424	8	8	27136	11505664	76225024	25128679486
BTC_ijb_jcid_var151	424	424	424	8	8	27136	11505664	76225024	25093190522
BTC_ijb_jcid_var151	424	424	424	8	8	27136	11505664	76225024	25129473220
BTC_ijb_jcid_var151	424	424	424	8	8	27136	11505664	76225024	25117226950
BTC_ijb_jcid_var151	424	424	424	8	8	27136	11505664	76225024	25117512128
BTC_ijb_jcid_var151	456	456	456	8	8	29184	13307904	94818816	30743776718
BTC_ijb_jcid_var151	456	456	456	8	8	29184	13307904	94818816	30726383502
BTC_ijb_jcid_var151	456	456	456	8	8	29184	13307904	94818816	32468183857
BTC_ijb_jcid_var151	456	456	456	8	8	29184	13307904	94818816	32766530658
BTC_ijb_jcid_var151	456	456	456	8	8	29184	13307904	94818816	32741159329
BTC_ijb_jcid_var151	488	488	488	8	8	31232	15241216	116214272	44525340231
BTC_ijb_jcid_var151	488	488	488	8	8	31232	15241216	116214272	44509110614
BTC_ijb_jcid_var151	488	488	488	8	8	31232	15241216	116214272	44528759368
BTC_ijb_jcid_var151	488	488	488	8	8	31232	15241216	116214272	44512150234
BTC_ijb_jcid_var151	488	488	488	8	8	31232	15241216	116214272	44518467958
BTC_ijb_jcid_var151	520	520	520	8	8	33280	17305600	140608000	59843526105
BTC_ijb_jcid_var151	520	520	520	8	8	33280	17305600	140608000	59840772205
BTC_ijb_jcid_var151	520	520	520	8	8	33280	17305600	140608000	59819509005
BTC_ijb_jcid_var151	520	520	520	8	8	33280	17305600	140608000	59853486420
BTC_ijb_jcid_var151	520	520	520	8	8	33280	17305600	140608000	59863487746
BTC_ijb_jcid_var151	552	552	552	8	8	35328	19501056	168196608	60710484288
BTC_ijb_jcid_var151	552	552	552	8	8	35328	19501056	168196608	60726347837
BTC_ijb_jcid_var151	552	552	552	8	8	35328	19501056	168196608	60737800473
BTC_ijb_jcid_var151	552	552	552	8	8	35328	19501056	168196608	61087025048
BTC_ijb_jcid_var151	552	552	552	8	8	35328	19501056	168196608	60706524306
BTC_ijb_jcid_var151	584	584	584	8	8	37376	21827584	199176704	68685257489
BTC_ijb_jcid_var151	584	584	584	8	8	37376	21827584	199176704	68706983822
BTC_ijb_jcid_var151	584	584	584	8	8	37376	21827584	199176704	68721244124
BTC_ijb_jcid_var151	584	584	584	8	8	37376	21827584	199176704	68713917651
BTC_ijb_jcid_var151	584	584	584	8	8	37376	21827584	199176704	68688297925
BTC_ijb_jcid_var151	616	616	616	8	8	39424	24285184	233744896	86214893486
BTC_ijb_jcid_var151	616	616	616	8	8	39424	24285184	233744896	86228691444
BTC_ijb_jcid_var151	616	616	616	8	8	39424	24285184	233744896	86225821808
BTC_ijb_jcid_var151	616	616	616	8	8	39424	24285184	233744896	86216103257
BTC_ijb_jcid_var151	616	616	616	8	8	39424	24285184	233744896	86569037834


==> figures/data/ijb_jcid/meas/var152.dat <==
BTC_ijb_jcid_var152	8	8	8	8	8	512	4096	512	293854
BTC_ijb_jcid_var152	8	8	8	8	8	512	4096	512	253841
BTC_ijb_jcid_var152	8	8	8	8	8	512	4096	512	254712
BTC_ijb_jcid_var152	8	8	8	8	8	512	4096	512	254535
BTC_ijb_jcid_var152	8	8	8	8	8	512	4096	512	253991
BTC_ijb_jcid_var152	40	40	40	8	8	2560	102400	64000	12590585
BTC_ijb_jcid_var152	40	40	40	8	8	2560	102400	64000	11806473
BTC_ijb_jcid_var152	40	40	40	8	8	2560	102400	64000	11749385
BTC_ijb_jcid_var152	40	40	40	8	8	2560	102400	64000	11813017
BTC_ijb_jcid_var152	40	40	40	8	8	2560	102400	64000	11806324
BTC_ijb_jcid_var152	72	72	72	8	8	4608	331776	373248	61904861
BTC_ijb_jcid_var152	72	72	72	8	8	4608	331776	373248	58285049
BTC_ijb_jcid_var152	72	72	72	8	8	4608	331776	373248	58145786
BTC_ijb_jcid_var152	72	72	72	8	8	4608	331776	373248	58526039
BTC_ijb_jcid_var152	72	72	72	8	8	4608	331776	373248	58592887
BTC_ijb_jcid_var152	104	104	104	8	8	6656	692224	1124864	169988243
BTC_ijb_jcid_var152	104	104	104	8	8	6656	692224	1124864	163708477
BTC_ijb_jcid_var152	104	104	104	8	8	6656	692224	1124864	163743387
BTC_ijb_jcid_var152	104	104	104	8	8	6656	692224	1124864	163839374
BTC_ijb_jcid_var152	104	104	104	8	8	6656	692224	1124864	163665492
BTC_ijb_jcid_var152	136	136	136	8	8	8704	1183744	2515456	376598601
BTC_ijb_jcid_var152	136	136	136	8	8	8704	1183744	2515456	374693956
BTC_ijb_jcid_var152	136	136	136	8	8	8704	1183744	2515456	361262506
BTC_ijb_jcid_var152	136	136	136	8	8	8704	1183744	2515456	361992341
BTC_ijb_jcid_var152	136	136	136	8	8	8704	1183744	2515456	360632655
BTC_ijb_jcid_var152	168	168	168	8	8	10752	1806336	4741632	659384447
BTC_ijb_jcid_var152	168	168	168	8	8	10752	1806336	4741632	659771158
BTC_ijb_jcid_var152	168	168	168	8	8	10752	1806336	4741632	658238588
BTC_ijb_jcid_var152	168	168	168	8	8	10752	1806336	4741632	659507240
BTC_ijb_jcid_var152	168	168	168	8	8	10752	1806336	4741632	659667278
BTC_ijb_jcid_var152	200	200	200	8	8	12800	2560000	8000000	1466858381
BTC_ijb_jcid_var152	200	200	200	8	8	12800	2560000	8000000	1476915623
BTC_ijb_jcid_var152	200	200	200	8	8	12800	2560000	8000000	1465320052
BTC_ijb_jcid_var152	200	200	200	8	8	12800	2560000	8000000	1465666586
BTC_ijb_jcid_var152	200	200	200	8	8	12800	2560000	8000000	1466844593
BTC_ijb_jcid_var152	232	232	232	8	8	14848	3444736	12487168	3837917614
BTC_ijb_jcid_var152	232	232	232	8	8	14848	3444736	12487168	3853865982
BTC_ijb_jcid_var152	232	232	232	8	8	14848	3444736	12487168	3849765456
BTC_ijb_jcid_var152	232	232	232	8	8	14848	3444736	12487168	3840535238
BTC_ijb_jcid_var152	232	232	232	8	8	14848	3444736	12487168	3844119891
BTC_ijb_jcid_var152	264	264	264	8	8	16896	4460544	18399744	6842254027
BTC_ijb_jcid_var152	264	264	264	8	8	16896	4460544	18399744	6848576489
BTC_ijb_jcid_var152	264	264	264	8	8	16896	4460544	18399744	6820951605
BTC_ijb_jcid_var152	264	264	264	8	8	16896	4460544	18399744	6820251723
BTC_ijb_jcid_var152	264	264	264	8	8	16896	4460544	18399744	6830582168
BTC_ijb_jcid_var152	296	296	296	8	8	18944	5607424	25934336	8497758177
BTC_ijb_jcid_var152	296	296	296	8	8	18944	5607424	25934336	8483252366
BTC_ijb_jcid_var152	296	296	296	8	8	18944	5607424	25934336	8500631645
BTC_ijb_jcid_var152	296	296	296	8	8	18944	5607424	25934336	8479782801
BTC_ijb_jcid_var152	296	296	296	8	8	18944	5607424	25934336	8493278084
BTC_ijb_jcid_var152	328	328	328	8	8	20992	6885376	35287552	11539525947
BTC_ijb_jcid_var152	328	328	328	8	8	20992	6885376	35287552	11535270525
BTC_ijb_jcid_var152	328	328	328	8	8	20992	6885376	35287552	11504233851
BTC_ijb_jcid_var152	328	328	328	8	8	20992	6885376	35287552	11505890775
BTC_ijb_jcid_var152	328	328	328	8	8	20992	6885376	35287552	11514964328
BTC_ijb_jcid_var152	360	360	360	8	8	23040	8294400	46656000	16774602659
BTC_ijb_jcid_var152	360	360	360	8	8	23040	8294400	46656000	16751309437
BTC_ijb_jcid_var152	360	360	360	8	8	23040	8294400	46656000	16765746767
BTC_ijb_jcid_var152	360	360	360	8	8	23040	8294400	46656000	16764438360
BTC_ijb_jcid_var152	360	360	360	8	8	23040	8294400	46656000	16784974759
BTC_ijb_jcid_var152	392	392	392	8	8	25088	9834496	60236288	24037175338
BTC_ijb_jcid_var152	392	392	392	8	8	25088	9834496	60236288	24056756379
BTC_ijb_jcid_var152	392	392	392	8	8	25088	9834496	60236288	24104662096
BTC_ijb_jcid_var152	392	392	392	8	8	25088	9834496	60236288	24091720639
BTC_ijb_jcid_var152	392	392	392	8	8	25088	9834496	60236288	24016064305
BTC_ijb_jcid_var152	424	424	424	8	8	27136	11505664	76225024	33076695733
BTC_ijb_jcid_var152	424	424	424	8	8	27136	11505664	76225024	33029564704
BTC_ijb_jcid_var152	424	424	424	8	8	27136	11505664	76225024	32824967881
BTC_ijb_jcid_var152	424	424	424	8	8	27136	11505664	76225024	32782810841
BTC_ijb_jcid_var152	424	424	424	8	8	27136	11505664	76225024	32785285587
BTC_ijb_jcid_var152	456	456	456	8	8	29184	13307904	94818816	43682290785
BTC_ijb_jcid_var152	456	456	456	8	8	29184	13307904	94818816	43728506434
BTC_ijb_jcid_var152	456	456	456	8	8	29184	13307904	94818816	43696359109
BTC_ijb_jcid_var152	456	456	456	8	8	29184	13307904	94818816	43697199870
BTC_ijb_jcid_var152	456	456	456	8	8	29184	13307904	94818816	43731430100
BTC_ijb_jcid_var152	488	488	488	8	8	31232	15241216	116214272	62972203071
BTC_ijb_jcid_var152	488	488	488	8	8	31232	15241216	116214272	62939994155
BTC_ijb_jcid_var152	488	488	488	8	8	31232	15241216	116214272	62953058532
BTC_ijb_jcid_var152	488	488	488	8	8	31232	15241216	116214272	62986368798
BTC_ijb_jcid_var152	488	488	488	8	8	31232	15241216	116214272	62949089516
BTC_ijb_jcid_var152	520	520	520	8	8	33280	17305600	140608000	99223477348
BTC_ijb_jcid_var152	520	520	520	8	8	33280	17305600	140608000	99642503601
BTC_ijb_jcid_var152	520	520	520	8	8	33280	17305600	140608000	99183788670
BTC_ijb_jcid_var152	520	520	520	8	8	33280	17305600	140608000	99189105571
BTC_ijb_jcid_var152	520	520	520	8	8	33280	17305600	140608000	99185671558
BTC_ijb_jcid_var152	552	552	552	8	8	35328	19501056	168196608	89988899380
BTC_ijb_jcid_var152	552	552	552	8	8	35328	19501056	168196608	90047606363
BTC_ijb_jcid_var152	552	552	552	8	8	35328	19501056	168196608	90012362095
BTC_ijb_jcid_var152	552	552	552	8	8	35328	19501056	168196608	90039845423
BTC_ijb_jcid_var152	552	552	552	8	8	35328	19501056	168196608	90098572250


==> figures/data/ijb_jcid/meas/var153.dat <==
BTC_ijb_jcid_var153	8	8	8	8	8	512	4096	512	42945989
BTC_ijb_jcid_var153	8	8	8	8	8	512	4096	512	308869
BTC_ijb_jcid_var153	8	8	8	8	8	512	4096	512	293359
BTC_ijb_jcid_var153	8	8	8	8	8	512	4096	512	292425
BTC_ijb_jcid_var153	8	8	8	8	8	512	4096	512	256810
BTC_ijb_jcid_var153	40	40	40	8	8	2560	102400	64000	11199706
BTC_ijb_jcid_var153	40	40	40	8	8	2560	102400	64000	10072039
BTC_ijb_jcid_var153	40	40	40	8	8	2560	102400	64000	10072300
BTC_ijb_jcid_var153	40	40	40	8	8	2560	102400	64000	9981786
BTC_ijb_jcid_var153	40	40	40	8	8	2560	102400	64000	10208903
BTC_ijb_jcid_var153	72	72	72	8	8	4608	331776	373248	58354208
BTC_ijb_jcid_var153	72	72	72	8	8	4608	331776	373248	55870938
BTC_ijb_jcid_var153	72	72	72	8	8	4608	331776	373248	55376795
BTC_ijb_jcid_var153	72	72	72	8	8	4608	331776	373248	55481682
BTC_ijb_jcid_var153	72	72	72	8	8	4608	331776	373248	56006017
BTC_ijb_jcid_var153	104	104	104	8	8	6656	692224	1124864	163310156
BTC_ijb_jcid_var153	104	104	104	8	8	6656	692224	1124864	157152747
BTC_ijb_jcid_var153	104	104	104	8	8	6656	692224	1124864	156649683
BTC_ijb_jcid_var153	104	104	104	8	8	6656	692224	1124864	156933965
BTC_ijb_jcid_var153	104	104	104	8	8	6656	692224	1124864	156497572
BTC_ijb_jcid_var153	136	136	136	8	8	8704	1183744	2515456	340223013
BTC_ijb_jcid_var153	136	136	136	8	8	8704	1183744	2515456	340742447
BTC_ijb_jcid_var153	136	136	136	8	8	8704	1183744	2515456	340218418
BTC_ijb_jcid_var153	136	136	136	8	8	8704	1183744	2515456	339979208
BTC_ijb_jcid_var153	136	136	136	8	8	8704	1183744	2515456	339796268
BTC_ijb_jcid_var153	168	168	168	8	8	10752	1806336	4741632	615971493
BTC_ijb_jcid_var153	168	168	168	8	8	10752	1806336	4741632	615763475
BTC_ijb_jcid_var153	168	168	168	8	8	10752	1806336	4741632	615662249
BTC_ijb_jcid_var153	168	168	168	8	8	10752	1806336	4741632	615061726
BTC_ijb_jcid_var153	168	168	168	8	8	10752	1806336	4741632	620316738
BTC_ijb_jcid_var153	200	200	200	8	8	12800	2560000	8000000	1038017265
BTC_ijb_jcid_var153	200	200	200	8	8	12800	2560000	8000000	1035169436
BTC_ijb_jcid_var153	200	200	200	8	8	12800	2560000	8000000	1028487160
BTC_ijb_jcid_var153	200	200	200	8	8	12800	2560000	8000000	1027557696
BTC_ijb_jcid_var153	200	200	200	8	8	12800	2560000	8000000	1026593857
BTC_ijb_jcid_var153	232	232	232	8	8	14848	3444736	12487168	1595725000
BTC_ijb_jcid_var153	232	232	232	8	8	14848	3444736	12487168	1596967832
BTC_ijb_jcid_var153	232	232	232	8	8	14848	3444736	12487168	1611405569
BTC_ijb_jcid_var153	232	232	232	8	8	14848	3444736	12487168	1617429697
BTC_ijb_jcid_var153	232	232	232	8	8	14848	3444736	12487168	1595571681
BTC_ijb_jcid_var153	264	264	264	8	8	16896	4460544	18399744	2392739496
BTC_ijb_jcid_var153	264	264	264	8	8	16896	4460544	18399744	2394750994
BTC_ijb_jcid_var153	264	264	264	8	8	16896	4460544	18399744	2393312992
BTC_ijb_jcid_var153	264	264	264	8	8	16896	4460544	18399744	2393955785
BTC_ijb_jcid_var153	264	264	264	8	8	16896	4460544	18399744	2401201055
BTC_ijb_jcid_var153	296	296	296	8	8	18944	5607424	25934336	3710825188
BTC_ijb_jcid_var153	296	296	296	8	8	18944	5607424	25934336	3716998930
BTC_ijb_jcid_var153	296	296	296	8	8	18944	5607424	25934336	3709888902
BTC_ijb_jcid_var153	296	296	296	8	8	18944	5607424	25934336	3713960927
BTC_ijb_jcid_var153	296	296	296	8	8	18944	5607424	25934336	3736886592
BTC_ijb_jcid_var153	328	328	328	8	8	20992	6885376	35287552	5587615687
BTC_ijb_jcid_var153	328	328	328	8	8	20992	6885376	35287552	5619928266
BTC_ijb_jcid_var153	328	328	328	8	8	20992	6885376	35287552	5593002051
BTC_ijb_jcid_var153	328	328	328	8	8	20992	6885376	35287552	5582007853
BTC_ijb_jcid_var153	328	328	328	8	8	20992	6885376	35287552	5592092112
BTC_ijb_jcid_var153	360	360	360	8	8	23040	8294400	46656000	8236480774
BTC_ijb_jcid_var153	360	360	360	8	8	23040	8294400	46656000	8249307108
BTC_ijb_jcid_var153	360	360	360	8	8	23040	8294400	46656000	8266897707
BTC_ijb_jcid_var153	360	360	360	8	8	23040	8294400	46656000	8236384414
BTC_ijb_jcid_var153	360	360	360	8	8	23040	8294400	46656000	8229645751
BTC_ijb_jcid_var153	392	392	392	8	8	25088	9834496	60236288	10791341742
BTC_ijb_jcid_var153	392	392	392	8	8	25088	9834496	60236288	10827417160
BTC_ijb_jcid_var153	392	392	392	8	8	25088	9834496	60236288	10823874544
BTC_ijb_jcid_var153	392	392	392	8	8	25088	9834496	60236288	10791660535
BTC_ijb_jcid_var153	392	392	392	8	8	25088	9834496	60236288	10812234860
BTC_ijb_jcid_var153	424	424	424	8	8	27136	11505664	76225024	13947511129
BTC_ijb_jcid_var153	424	424	424	8	8	27136	11505664	76225024	13899659477
BTC_ijb_jcid_var153	424	424	424	8	8	27136	11505664	76225024	13872769126
BTC_ijb_jcid_var153	424	424	424	8	8	27136	11505664	76225024	13892639146
BTC_ijb_jcid_var153	424	424	424	8	8	27136	11505664	76225024	13924725911
BTC_ijb_jcid_var153	456	456	456	8	8	29184	13307904	94818816	18120271885
BTC_ijb_jcid_var153	456	456	456	8	8	29184	13307904	94818816	17861697196
BTC_ijb_jcid_var153	456	456	456	8	8	29184	13307904	94818816	17832597198
BTC_ijb_jcid_var153	456	456	456	8	8	29184	13307904	94818816	17884040564
BTC_ijb_jcid_var153	456	456	456	8	8	29184	13307904	94818816	17844524865
BTC_ijb_jcid_var153	488	488	488	8	8	31232	15241216	116214272	22898903804
BTC_ijb_jcid_var153	488	488	488	8	8	31232	15241216	116214272	22936853051
BTC_ijb_jcid_var153	488	488	488	8	8	31232	15241216	116214272	22962352405
BTC_ijb_jcid_var153	488	488	488	8	8	31232	15241216	116214272	22904533848
BTC_ijb_jcid_var153	488	488	488	8	8	31232	15241216	116214272	22927185898
BTC_ijb_jcid_var153	520	520	520	8	8	33280	17305600	140608000	29138632830
BTC_ijb_jcid_var153	520	520	520	8	8	33280	17305600	140608000	29152345139
BTC_ijb_jcid_var153	520	520	520	8	8	33280	17305600	140608000	29117974551
BTC_ijb_jcid_var153	520	520	520	8	8	33280	17305600	140608000	29128905904
BTC_ijb_jcid_var153	520	520	520	8	8	33280	17305600	140608000	29156419081
BTC_ijb_jcid_var153	552	552	552	8	8	35328	19501056	168196608	34966416775
BTC_ijb_jcid_var153	552	552	552	8	8	35328	19501056	168196608	34902537899
BTC_ijb_jcid_var153	552	552	552	8	8	35328	19501056	168196608	34763189421
BTC_ijb_jcid_var153	552	552	552	8	8	35328	19501056	168196608	34828692687
BTC_ijb_jcid_var153	552	552	552	8	8	35328	19501056	168196608	34973243405
BTC_ijb_jcid_var153	584	584	584	8	8	37376	21827584	199176704	42031223895
BTC_ijb_jcid_var153	584	584	584	8	8	37376	21827584	199176704	42013826947
BTC_ijb_jcid_var153	584	584	584	8	8	37376	21827584	199176704	42025955975
BTC_ijb_jcid_var153	584	584	584	8	8	37376	21827584	199176704	41861080776
BTC_ijb_jcid_var153	584	584	584	8	8	37376	21827584	199176704	41804546924
BTC_ijb_jcid_var153	616	616	616	8	8	39424	24285184	233744896	49750427216
BTC_ijb_jcid_var153	616	616	616	8	8	39424	24285184	233744896	49941545646
BTC_ijb_jcid_var153	616	616	616	8	8	39424	24285184	233744896	49906079682
BTC_ijb_jcid_var153	616	616	616	8	8	39424	24285184	233744896	49496095844
BTC_ijb_jcid_var153	616	616	616	8	8	39424	24285184	233744896	49440886852
BTC_ijb_jcid_var153	648	648	648	8	8	41472	26873856	272097792	58168731784
BTC_ijb_jcid_var153	648	648	648	8	8	41472	26873856	272097792	58163487038
BTC_ijb_jcid_var153	648	648	648	8	8	41472	26873856	272097792	58106698402
BTC_ijb_jcid_var153	648	648	648	8	8	41472	26873856	272097792	58140715335
BTC_ijb_jcid_var153	648	648	648	8	8	41472	26873856	272097792	58176531158
BTC_ijb_jcid_var153	680	680	680	8	8	43520	29593600	314432000	67904100516
BTC_ijb_jcid_var153	680	680	680	8	8	43520	29593600	314432000	67964034333
BTC_ijb_jcid_var153	680	680	680	8	8	43520	29593600	314432000	68005498183
BTC_ijb_jcid_var153	680	680	680	8	8	43520	29593600	314432000	67957993084
BTC_ijb_jcid_var153	680	680	680	8	8	43520	29593600	314432000	68000385444
BTC_ijb_jcid_var153	712	712	712	8	8	45568	32444416	360944128	79846718258
BTC_ijb_jcid_var153	712	712	712	8	8	45568	32444416	360944128	79981792337
BTC_ijb_jcid_var153	712	712	712	8	8	45568	32444416	360944128	79913514199
BTC_ijb_jcid_var153	712	712	712	8	8	45568	32444416	360944128	79954934665
BTC_ijb_jcid_var153	712	712	712	8	8	45568	32444416	360944128	79985474215


==> figures/data/ijb_jcid/meas/var154.dat <==
BTC_ijb_jcid_var154	8	8	8	8	8	512	4096	512	338758
BTC_ijb_jcid_var154	8	8	8	8	8	512	4096	512	256810
BTC_ijb_jcid_var154	8	8	8	8	8	512	4096	512	256318
BTC_ijb_jcid_var154	8	8	8	8	8	512	4096	512	256533
BTC_ijb_jcid_var154	8	8	8	8	8	512	4096	512	256381
BTC_ijb_jcid_var154	40	40	40	8	8	2560	102400	64000	11280881
BTC_ijb_jcid_var154	40	40	40	8	8	2560	102400	64000	10239005
BTC_ijb_jcid_var154	40	40	40	8	8	2560	102400	64000	10281046
BTC_ijb_jcid_var154	40	40	40	8	8	2560	102400	64000	10259197
BTC_ijb_jcid_var154	40	40	40	8	8	2560	102400	64000	10173604
BTC_ijb_jcid_var154	72	72	72	8	8	4608	331776	373248	59147666
BTC_ijb_jcid_var154	72	72	72	8	8	4608	331776	373248	53482623
BTC_ijb_jcid_var154	72	72	72	8	8	4608	331776	373248	54537498
BTC_ijb_jcid_var154	72	72	72	8	8	4608	331776	373248	53624296
BTC_ijb_jcid_var154	72	72	72	8	8	4608	331776	373248	53631281
BTC_ijb_jcid_var154	104	104	104	8	8	6656	692224	1124864	164800287
BTC_ijb_jcid_var154	104	104	104	8	8	6656	692224	1124864	156021594
BTC_ijb_jcid_var154	104	104	104	8	8	6656	692224	1124864	156043244
BTC_ijb_jcid_var154	104	104	104	8	8	6656	692224	1124864	155786325
BTC_ijb_jcid_var154	104	104	104	8	8	6656	692224	1124864	155884726
BTC_ijb_jcid_var154	136	136	136	8	8	8704	1183744	2515456	343865243
BTC_ijb_jcid_var154	136	136	136	8	8	8704	1183744	2515456	347350211
BTC_ijb_jcid_var154	136	136	136	8	8	8704	1183744	2515456	347432780
BTC_ijb_jcid_var154	136	136	136	8	8	8704	1183744	2515456	347534681
BTC_ijb_jcid_var154	136	136	136	8	8	8704	1183744	2515456	347413404
BTC_ijb_jcid_var154	168	168	168	8	8	10752	1806336	4741632	631187698
BTC_ijb_jcid_var154	168	168	168	8	8	10752	1806336	4741632	631578179
BTC_ijb_jcid_var154	168	168	168	8	8	10752	1806336	4741632	632787565
BTC_ijb_jcid_var154	168	168	168	8	8	10752	1806336	4741632	633213896
BTC_ijb_jcid_var154	168	168	168	8	8	10752	1806336	4741632	633028779
BTC_ijb_jcid_var154	200	200	200	8	8	12800	2560000	8000000	1041585073
BTC_ijb_jcid_var154	200	200	200	8	8	12800	2560000	8000000	1043563264
BTC_ijb_jcid_var154	200	200	200	8	8	12800	2560000	8000000	1050678618
BTC_ijb_jcid_var154	200	200	200	8	8	12800	2560000	8000000	1043500350
BTC_ijb_jcid_var154	200	200	200	8	8	12800	2560000	8000000	1044842111
BTC_ijb_jcid_var154	232	232	232	8	8	14848	3444736	12487168	1629662692
BTC_ijb_jcid_var154	232	232	232	8	8	14848	3444736	12487168	1640651168
BTC_ijb_jcid_var154	232	232	232	8	8	14848	3444736	12487168	1621571793
BTC_ijb_jcid_var154	232	232	232	8	8	14848	3444736	12487168	1622508175
BTC_ijb_jcid_var154	232	232	232	8	8	14848	3444736	12487168	1631554220
BTC_ijb_jcid_var154	264	264	264	8	8	16896	4460544	18399744	2441112405
BTC_ijb_jcid_var154	264	264	264	8	8	16896	4460544	18399744	2438942393
BTC_ijb_jcid_var154	264	264	264	8	8	16896	4460544	18399744	2437990063
BTC_ijb_jcid_var154	264	264	264	8	8	16896	4460544	18399744	2438601919
BTC_ijb_jcid_var154	264	264	264	8	8	16896	4460544	18399744	2448133259
BTC_ijb_jcid_var154	296	296	296	8	8	18944	5607424	25934336	3770784017
BTC_ijb_jcid_var154	296	296	296	8	8	18944	5607424	25934336	3777972128
BTC_ijb_jcid_var154	296	296	296	8	8	18944	5607424	25934336	3772023824
BTC_ijb_jcid_var154	296	296	296	8	8	18944	5607424	25934336	3770924880
BTC_ijb_jcid_var154	296	296	296	8	8	18944	5607424	25934336	3771669888
BTC_ijb_jcid_var154	328	328	328	8	8	20992	6885376	35287552	5681358750
BTC_ijb_jcid_var154	328	328	328	8	8	20992	6885376	35287552	5707541803
BTC_ijb_jcid_var154	328	328	328	8	8	20992	6885376	35287552	5664256525
BTC_ijb_jcid_var154	328	328	328	8	8	20992	6885376	35287552	5814954970
BTC_ijb_jcid_var154	328	328	328	8	8	20992	6885376	35287552	5686467308
BTC_ijb_jcid_var154	360	360	360	8	8	23040	8294400	46656000	8647930328
BTC_ijb_jcid_var154	360	360	360	8	8	23040	8294400	46656000	8338687841
BTC_ijb_jcid_var154	360	360	360	8	8	23040	8294400	46656000	8378248306
BTC_ijb_jcid_var154	360	360	360	8	8	23040	8294400	46656000	8332468150
BTC_ijb_jcid_var154	360	360	360	8	8	23040	8294400	46656000	8345697043
BTC_ijb_jcid_var154	392	392	392	8	8	25088	9834496	60236288	10865643475
BTC_ijb_jcid_var154	392	392	392	8	8	25088	9834496	60236288	10870957512
BTC_ijb_jcid_var154	392	392	392	8	8	25088	9834496	60236288	10859085039
BTC_ijb_jcid_var154	392	392	392	8	8	25088	9834496	60236288	10850749977
BTC_ijb_jcid_var154	392	392	392	8	8	25088	9834496	60236288	10848853659
BTC_ijb_jcid_var154	424	424	424	8	8	27136	11505664	76225024	14019461310
BTC_ijb_jcid_var154	424	424	424	8	8	27136	11505664	76225024	13974115891
BTC_ijb_jcid_var154	424	424	424	8	8	27136	11505664	76225024	13996470631
BTC_ijb_jcid_var154	424	424	424	8	8	27136	11505664	76225024	14030771039
BTC_ijb_jcid_var154	424	424	424	8	8	27136	11505664	76225024	13987445739
BTC_ijb_jcid_var154	456	456	456	8	8	29184	13307904	94818816	17935619448
BTC_ijb_jcid_var154	456	456	456	8	8	29184	13307904	94818816	17973951744
BTC_ijb_jcid_var154	456	456	456	8	8	29184	13307904	94818816	17956649014
BTC_ijb_jcid_var154	456	456	456	8	8	29184	13307904	94818816	17987720362
BTC_ijb_jcid_var154	456	456	456	8	8	29184	13307904	94818816	17939635715
BTC_ijb_jcid_var154	488	488	488	8	8	31232	15241216	116214272	22987236552
BTC_ijb_jcid_var154	488	488	488	8	8	31232	15241216	116214272	22946584590
BTC_ijb_jcid_var154	488	488	488	8	8	31232	15241216	116214272	22976059904
BTC_ijb_jcid_var154	488	488	488	8	8	31232	15241216	116214272	22937846204
BTC_ijb_jcid_var154	488	488	488	8	8	31232	15241216	116214272	22980320857
BTC_ijb_jcid_var154	520	520	520	8	8	33280	17305600	140608000	28812147146
BTC_ijb_jcid_var154	520	520	520	8	8	33280	17305600	140608000	28841966794
BTC_ijb_jcid_var154	520	520	520	8	8	33280	17305600	140608000	28808559394
BTC_ijb_jcid_var154	520	520	520	8	8	33280	17305600	140608000	28657322827
BTC_ijb_jcid_var154	520	520	520	8	8	33280	17305600	140608000	28665903442
BTC_ijb_jcid_var154	552	552	552	8	8	35328	19501056	168196608	34766402269
BTC_ijb_jcid_var154	552	552	552	8	8	35328	19501056	168196608	34763497853
BTC_ijb_jcid_var154	552	552	552	8	8	35328	19501056	168196608	34786993556
BTC_ijb_jcid_var154	552	552	552	8	8	35328	19501056	168196608	34754126976
BTC_ijb_jcid_var154	552	552	552	8	8	35328	19501056	168196608	34785190119
BTC_ijb_jcid_var154	584	584	584	8	8	37376	21827584	199176704	41799812093
BTC_ijb_jcid_var154	584	584	584	8	8	37376	21827584	199176704	41750962142
BTC_ijb_jcid_var154	584	584	584	8	8	37376	21827584	199176704	41730592412
BTC_ijb_jcid_var154	584	584	584	8	8	37376	21827584	199176704	42239525854
BTC_ijb_jcid_var154	584	584	584	8	8	37376	21827584	199176704	41793988668
BTC_ijb_jcid_var154	616	616	616	8	8	39424	24285184	233744896	49606531100
BTC_ijb_jcid_var154	616	616	616	8	8	39424	24285184	233744896	49631119415
BTC_ijb_jcid_var154	616	616	616	8	8	39424	24285184	233744896	49784350688
BTC_ijb_jcid_var154	616	616	616	8	8	39424	24285184	233744896	49665966992
BTC_ijb_jcid_var154	616	616	616	8	8	39424	24285184	233744896	49862636880
BTC_ijb_jcid_var154	648	648	648	8	8	41472	26873856	272097792	58742651899
BTC_ijb_jcid_var154	648	648	648	8	8	41472	26873856	272097792	58813100300
BTC_ijb_jcid_var154	648	648	648	8	8	41472	26873856	272097792	58426601231
BTC_ijb_jcid_var154	648	648	648	8	8	41472	26873856	272097792	58755557665
BTC_ijb_jcid_var154	648	648	648	8	8	41472	26873856	272097792	58782348794
BTC_ijb_jcid_var154	680	680	680	8	8	43520	29593600	314432000	68769260560
BTC_ijb_jcid_var154	680	680	680	8	8	43520	29593600	314432000	68767225641
BTC_ijb_jcid_var154	680	680	680	8	8	43520	29593600	314432000	68725818193
BTC_ijb_jcid_var154	680	680	680	8	8	43520	29593600	314432000	68969011296
BTC_ijb_jcid_var154	680	680	680	8	8	43520	29593600	314432000	68794960468
BTC_ijb_jcid_var154	712	712	712	8	8	45568	32444416	360944128	79959539511
BTC_ijb_jcid_var154	712	712	712	8	8	45568	32444416	360944128	79718594514
BTC_ijb_jcid_var154	712	712	712	8	8	45568	32444416	360944128	79697310087
BTC_ijb_jcid_var154	712	712	712	8	8	45568	32444416	360944128	79675796505
BTC_ijb_jcid_var154	712	712	712	8	8	45568	32444416	360944128	79628487798


==> figures/data/ijb_jcid/meas/var155.dat <==
BTC_ijb_jcid_var155	8	8	8	8	8	512	4096	512	300505
BTC_ijb_jcid_var155	8	8	8	8	8	512	4096	512	256548
BTC_ijb_jcid_var155	8	8	8	8	8	512	4096	512	254844
BTC_ijb_jcid_var155	8	8	8	8	8	512	4096	512	255379
BTC_ijb_jcid_var155	8	8	8	8	8	512	4096	512	254906
BTC_ijb_jcid_var155	40	40	40	8	8	2560	102400	64000	12185326
BTC_ijb_jcid_var155	40	40	40	8	8	2560	102400	64000	11373812
BTC_ijb_jcid_var155	40	40	40	8	8	2560	102400	64000	11317352
BTC_ijb_jcid_var155	40	40	40	8	8	2560	102400	64000	11331920
BTC_ijb_jcid_var155	40	40	40	8	8	2560	102400	64000	11367552
BTC_ijb_jcid_var155	72	72	72	8	8	4608	331776	373248	61258997
BTC_ijb_jcid_var155	72	72	72	8	8	4608	331776	373248	58116591
BTC_ijb_jcid_var155	72	72	72	8	8	4608	331776	373248	58407303
BTC_ijb_jcid_var155	72	72	72	8	8	4608	331776	373248	57989288
BTC_ijb_jcid_var155	72	72	72	8	8	4608	331776	373248	58573060
BTC_ijb_jcid_var155	104	104	104	8	8	6656	692224	1124864	172566106
BTC_ijb_jcid_var155	104	104	104	8	8	6656	692224	1124864	164155656
BTC_ijb_jcid_var155	104	104	104	8	8	6656	692224	1124864	164112729
BTC_ijb_jcid_var155	104	104	104	8	8	6656	692224	1124864	164190448
BTC_ijb_jcid_var155	104	104	104	8	8	6656	692224	1124864	164043513
BTC_ijb_jcid_var155	136	136	136	8	8	8704	1183744	2515456	383655080
BTC_ijb_jcid_var155	136	136	136	8	8	8704	1183744	2515456	375986829
BTC_ijb_jcid_var155	136	136	136	8	8	8704	1183744	2515456	372834843
BTC_ijb_jcid_var155	136	136	136	8	8	8704	1183744	2515456	371656202
BTC_ijb_jcid_var155	136	136	136	8	8	8704	1183744	2515456	371198415
BTC_ijb_jcid_var155	168	168	168	8	8	10752	1806336	4741632	793289003
BTC_ijb_jcid_var155	168	168	168	8	8	10752	1806336	4741632	797059723
BTC_ijb_jcid_var155	168	168	168	8	8	10752	1806336	4741632	812025739
BTC_ijb_jcid_var155	168	168	168	8	8	10752	1806336	4741632	800613099
BTC_ijb_jcid_var155	168	168	168	8	8	10752	1806336	4741632	794973355
BTC_ijb_jcid_var155	200	200	200	8	8	12800	2560000	8000000	1377916129
BTC_ijb_jcid_var155	200	200	200	8	8	12800	2560000	8000000	1403223765
BTC_ijb_jcid_var155	200	200	200	8	8	12800	2560000	8000000	1378394855
BTC_ijb_jcid_var155	200	200	200	8	8	12800	2560000	8000000	1375252658
BTC_ijb_jcid_var155	200	200	200	8	8	12800	2560000	8000000	1375565810
BTC_ijb_jcid_var155	232	232	232	8	8	14848	3444736	12487168	2092865752
BTC_ijb_jcid_var155	232	232	232	8	8	14848	3444736	12487168	2090995567
BTC_ijb_jcid_var155	232	232	232	8	8	14848	3444736	12487168	2091367712
BTC_ijb_jcid_var155	232	232	232	8	8	14848	3444736	12487168	2094660627
BTC_ijb_jcid_var155	232	232	232	8	8	14848	3444736	12487168	2100136155
BTC_ijb_jcid_var155	264	264	264	8	8	16896	4460544	18399744	3157089625
BTC_ijb_jcid_var155	264	264	264	8	8	16896	4460544	18399744	3156429080
BTC_ijb_jcid_var155	264	264	264	8	8	16896	4460544	18399744	3163064290
BTC_ijb_jcid_var155	264	264	264	8	8	16896	4460544	18399744	3155633740
BTC_ijb_jcid_var155	264	264	264	8	8	16896	4460544	18399744	3158390319
BTC_ijb_jcid_var155	296	296	296	8	8	18944	5607424	25934336	4614225252
BTC_ijb_jcid_var155	296	296	296	8	8	18944	5607424	25934336	4645416841
BTC_ijb_jcid_var155	296	296	296	8	8	18944	5607424	25934336	4623781855
BTC_ijb_jcid_var155	296	296	296	8	8	18944	5607424	25934336	4626849376
BTC_ijb_jcid_var155	296	296	296	8	8	18944	5607424	25934336	4613739707
BTC_ijb_jcid_var155	328	328	328	8	8	20992	6885376	35287552	6920771406
BTC_ijb_jcid_var155	328	328	328	8	8	20992	6885376	35287552	6909567068
BTC_ijb_jcid_var155	328	328	328	8	8	20992	6885376	35287552	6903683473
BTC_ijb_jcid_var155	328	328	328	8	8	20992	6885376	35287552	6937482089
BTC_ijb_jcid_var155	328	328	328	8	8	20992	6885376	35287552	6911082245
BTC_ijb_jcid_var155	360	360	360	8	8	23040	8294400	46656000	11222972214
BTC_ijb_jcid_var155	360	360	360	8	8	23040	8294400	46656000	11164641771
BTC_ijb_jcid_var155	360	360	360	8	8	23040	8294400	46656000	11177934236
BTC_ijb_jcid_var155	360	360	360	8	8	23040	8294400	46656000	11230082444
BTC_ijb_jcid_var155	360	360	360	8	8	23040	8294400	46656000	11196630231
BTC_ijb_jcid_var155	392	392	392	8	8	25088	9834496	60236288	16430048796
BTC_ijb_jcid_var155	392	392	392	8	8	25088	9834496	60236288	16471123296
BTC_ijb_jcid_var155	392	392	392	8	8	25088	9834496	60236288	16438737635
BTC_ijb_jcid_var155	392	392	392	8	8	25088	9834496	60236288	16487861646
BTC_ijb_jcid_var155	392	392	392	8	8	25088	9834496	60236288	16447110611
BTC_ijb_jcid_var155	424	424	424	8	8	27136	11505664	76225024	26085889779
BTC_ijb_jcid_var155	424	424	424	8	8	27136	11505664	76225024	26100346847
BTC_ijb_jcid_var155	424	424	424	8	8	27136	11505664	76225024	26117620063
BTC_ijb_jcid_var155	424	424	424	8	8	27136	11505664	76225024	26078120467
BTC_ijb_jcid_var155	424	424	424	8	8	27136	11505664	76225024	26146488026
BTC_ijb_jcid_var155	456	456	456	8	8	29184	13307904	94818816	36818157658
BTC_ijb_jcid_var155	456	456	456	8	8	29184	13307904	94818816	36798005938
BTC_ijb_jcid_var155	456	456	456	8	8	29184	13307904	94818816	36762761488
BTC_ijb_jcid_var155	456	456	456	8	8	29184	13307904	94818816	36814301033
BTC_ijb_jcid_var155	456	456	456	8	8	29184	13307904	94818816	37061967915
BTC_ijb_jcid_var155	488	488	488	8	8	31232	15241216	116214272	58182847349
BTC_ijb_jcid_var155	488	488	488	8	8	31232	15241216	116214272	57979625247
BTC_ijb_jcid_var155	488	488	488	8	8	31232	15241216	116214272	57935186450
BTC_ijb_jcid_var155	488	488	488	8	8	31232	15241216	116214272	58023624814
BTC_ijb_jcid_var155	488	488	488	8	8	31232	15241216	116214272	57945362431
BTC_ijb_jcid_var155	520	520	520	8	8	33280	17305600	140608000	96751927259
BTC_ijb_jcid_var155	520	520	520	8	8	33280	17305600	140608000	96977966052
BTC_ijb_jcid_var155	520	520	520	8	8	33280	17305600	140608000	97217852447
BTC_ijb_jcid_var155	520	520	520	8	8	33280	17305600	140608000	97191797693
BTC_ijb_jcid_var155	520	520	520	8	8	33280	17305600	140608000	97281701966
BTC_ijb_jcid_var155	552	552	552	8	8	35328	19501056	168196608	88222798322
BTC_ijb_jcid_var155	552	552	552	8	8	35328	19501056	168196608	87962111166
BTC_ijb_jcid_var155	552	552	552	8	8	35328	19501056	168196608	87949527770
BTC_ijb_jcid_var155	552	552	552	8	8	35328	19501056	168196608	87976546090
BTC_ijb_jcid_var155	552	552	552	8	8	35328	19501056	168196608	87953620045
BTC_ijb_jcid_var155	584	584	584	8	8	37376	21827584	199176704	103502669316
BTC_ijb_jcid_var155	584	584	584	8	8	37376	21827584	199176704	103608858755
BTC_ijb_jcid_var155	584	584	584	8	8	37376	21827584	199176704	103531233655
BTC_ijb_jcid_var155	584	584	584	8	8	37376	21827584	199176704	103566270301
BTC_ijb_jcid_var155	584	584	584	8	8	37376	21827584	199176704	103816165099


==> figures/data/ijb_jcid/meas/var156.dat <==
BTC_ijb_jcid_var156	8	8	8	8	8	512	4096	512	39719350
BTC_ijb_jcid_var156	8	8	8	8	8	512	4096	512	304613
BTC_ijb_jcid_var156	8	8	8	8	8	512	4096	512	292664
BTC_ijb_jcid_var156	8	8	8	8	8	512	4096	512	293044
BTC_ijb_jcid_var156	8	8	8	8	8	512	4096	512	254719
BTC_ijb_jcid_var156	40	40	40	8	8	2560	102400	64000	11857666
BTC_ijb_jcid_var156	40	40	40	8	8	2560	102400	64000	10423743
BTC_ijb_jcid_var156	40	40	40	8	8	2560	102400	64000	10512594
BTC_ijb_jcid_var156	40	40	40	8	8	2560	102400	64000	10511629
BTC_ijb_jcid_var156	40	40	40	8	8	2560	102400	64000	10517466
BTC_ijb_jcid_var156	72	72	72	8	8	4608	331776	373248	57245978
BTC_ijb_jcid_var156	72	72	72	8	8	4608	331776	373248	54427987
BTC_ijb_jcid_var156	72	72	72	8	8	4608	331776	373248	53926251
BTC_ijb_jcid_var156	72	72	72	8	8	4608	331776	373248	54010591
BTC_ijb_jcid_var156	72	72	72	8	8	4608	331776	373248	54506748
BTC_ijb_jcid_var156	104	104	104	8	8	6656	692224	1124864	162666460
BTC_ijb_jcid_var156	104	104	104	8	8	6656	692224	1124864	156360175
BTC_ijb_jcid_var156	104	104	104	8	8	6656	692224	1124864	156478433
BTC_ijb_jcid_var156	104	104	104	8	8	6656	692224	1124864	156761161
BTC_ijb_jcid_var156	104	104	104	8	8	6656	692224	1124864	156823162
BTC_ijb_jcid_var156	136	136	136	8	8	8704	1183744	2515456	379206077
BTC_ijb_jcid_var156	136	136	136	8	8	8704	1183744	2515456	365447514
BTC_ijb_jcid_var156	136	136	136	8	8	8704	1183744	2515456	364785394
BTC_ijb_jcid_var156	136	136	136	8	8	8704	1183744	2515456	364020111
BTC_ijb_jcid_var156	136	136	136	8	8	8704	1183744	2515456	363768975
BTC_ijb_jcid_var156	168	168	168	8	8	10752	1806336	4741632	753890934
BTC_ijb_jcid_var156	168	168	168	8	8	10752	1806336	4741632	755683784
BTC_ijb_jcid_var156	168	168	168	8	8	10752	1806336	4741632	758011458
BTC_ijb_jcid_var156	168	168	168	8	8	10752	1806336	4741632	756373745
BTC_ijb_jcid_var156	168	168	168	8	8	10752	1806336	4741632	756132309
BTC_ijb_jcid_var156	200	200	200	8	8	12800	2560000	8000000	1283830041
BTC_ijb_jcid_var156	200	200	200	8	8	12800	2560000	8000000	1290154096
BTC_ijb_jcid_var156	200	200	200	8	8	12800	2560000	8000000	1302555323
BTC_ijb_jcid_var156	200	200	200	8	8	12800	2560000	8000000	1285771611
BTC_ijb_jcid_var156	200	200	200	8	8	12800	2560000	8000000	1285974312
BTC_ijb_jcid_var156	232	232	232	8	8	14848	3444736	12487168	1963192383
BTC_ijb_jcid_var156	232	232	232	8	8	14848	3444736	12487168	1965126449
BTC_ijb_jcid_var156	232	232	232	8	8	14848	3444736	12487168	1963958108
BTC_ijb_jcid_var156	232	232	232	8	8	14848	3444736	12487168	1963214562
BTC_ijb_jcid_var156	232	232	232	8	8	14848	3444736	12487168	1965884069
BTC_ijb_jcid_var156	264	264	264	8	8	16896	4460544	18399744	2946716372
BTC_ijb_jcid_var156	264	264	264	8	8	16896	4460544	18399744	2958086781
BTC_ijb_jcid_var156	264	264	264	8	8	16896	4460544	18399744	2949967359
BTC_ijb_jcid_var156	264	264	264	8	8	16896	4460544	18399744	2957795197
BTC_ijb_jcid_var156	264	264	264	8	8	16896	4460544	18399744	2966144639
BTC_ijb_jcid_var156	296	296	296	8	8	18944	5607424	25934336	4411496074
BTC_ijb_jcid_var156	296	296	296	8	8	18944	5607424	25934336	4415487630
BTC_ijb_jcid_var156	296	296	296	8	8	18944	5607424	25934336	4411854151
BTC_ijb_jcid_var156	296	296	296	8	8	18944	5607424	25934336	4440382787
BTC_ijb_jcid_var156	296	296	296	8	8	18944	5607424	25934336	4434120133
BTC_ijb_jcid_var156	328	328	328	8	8	20992	6885376	35287552	6462595045
BTC_ijb_jcid_var156	328	328	328	8	8	20992	6885376	35287552	6471907083
BTC_ijb_jcid_var156	328	328	328	8	8	20992	6885376	35287552	6475285553
BTC_ijb_jcid_var156	328	328	328	8	8	20992	6885376	35287552	6464437862
BTC_ijb_jcid_var156	328	328	328	8	8	20992	6885376	35287552	6463370166
BTC_ijb_jcid_var156	360	360	360	8	8	23040	8294400	46656000	9446880401
BTC_ijb_jcid_var156	360	360	360	8	8	23040	8294400	46656000	9419786791
BTC_ijb_jcid_var156	360	360	360	8	8	23040	8294400	46656000	9413641521
BTC_ijb_jcid_var156	360	360	360	8	8	23040	8294400	46656000	9426170890
BTC_ijb_jcid_var156	360	360	360	8	8	23040	8294400	46656000	9431090312
BTC_ijb_jcid_var156	392	392	392	8	8	25088	9834496	60236288	12156178125
BTC_ijb_jcid_var156	392	392	392	8	8	25088	9834496	60236288	12149862781
BTC_ijb_jcid_var156	392	392	392	8	8	25088	9834496	60236288	12154719357
BTC_ijb_jcid_var156	392	392	392	8	8	25088	9834496	60236288	12170250879
BTC_ijb_jcid_var156	392	392	392	8	8	25088	9834496	60236288	12156300010
BTC_ijb_jcid_var156	424	424	424	8	8	27136	11505664	76225024	15584205709
BTC_ijb_jcid_var156	424	424	424	8	8	27136	11505664	76225024	15573049959
BTC_ijb_jcid_var156	424	424	424	8	8	27136	11505664	76225024	15491094363
BTC_ijb_jcid_var156	424	424	424	8	8	27136	11505664	76225024	15498112647
BTC_ijb_jcid_var156	424	424	424	8	8	27136	11505664	76225024	15496053045
BTC_ijb_jcid_var156	456	456	456	8	8	29184	13307904	94818816	19827716580
BTC_ijb_jcid_var156	456	456	456	8	8	29184	13307904	94818816	19820019249
BTC_ijb_jcid_var156	456	456	456	8	8	29184	13307904	94818816	19818491523
BTC_ijb_jcid_var156	456	456	456	8	8	29184	13307904	94818816	19830513186
BTC_ijb_jcid_var156	456	456	456	8	8	29184	13307904	94818816	19829846861
BTC_ijb_jcid_var156	488	488	488	8	8	31232	15241216	116214272	26230181594
BTC_ijb_jcid_var156	488	488	488	8	8	31232	15241216	116214272	26203264096
BTC_ijb_jcid_var156	488	488	488	8	8	31232	15241216	116214272	26210511759
BTC_ijb_jcid_var156	488	488	488	8	8	31232	15241216	116214272	26336894519
BTC_ijb_jcid_var156	488	488	488	8	8	31232	15241216	116214272	26363390511
BTC_ijb_jcid_var156	520	520	520	8	8	33280	17305600	140608000	35156416740
BTC_ijb_jcid_var156	520	520	520	8	8	33280	17305600	140608000	34945172378
BTC_ijb_jcid_var156	520	520	520	8	8	33280	17305600	140608000	34839629760
BTC_ijb_jcid_var156	520	520	520	8	8	33280	17305600	140608000	34864904175
BTC_ijb_jcid_var156	520	520	520	8	8	33280	17305600	140608000	34823148139
BTC_ijb_jcid_var156	552	552	552	8	8	35328	19501056	168196608	38598050015
BTC_ijb_jcid_var156	552	552	552	8	8	35328	19501056	168196608	38806924433
BTC_ijb_jcid_var156	552	552	552	8	8	35328	19501056	168196608	38804372367
BTC_ijb_jcid_var156	552	552	552	8	8	35328	19501056	168196608	38808893944
BTC_ijb_jcid_var156	552	552	552	8	8	35328	19501056	168196608	38809790902
BTC_ijb_jcid_var156	584	584	584	8	8	37376	21827584	199176704	45824169490
BTC_ijb_jcid_var156	584	584	584	8	8	37376	21827584	199176704	45827861554
BTC_ijb_jcid_var156	584	584	584	8	8	37376	21827584	199176704	45838118259
BTC_ijb_jcid_var156	584	584	584	8	8	37376	21827584	199176704	45709437329
BTC_ijb_jcid_var156	584	584	584	8	8	37376	21827584	199176704	45596472824
BTC_ijb_jcid_var156	616	616	616	8	8	39424	24285184	233744896	54221406869
BTC_ijb_jcid_var156	616	616	616	8	8	39424	24285184	233744896	54146533420
BTC_ijb_jcid_var156	616	616	616	8	8	39424	24285184	233744896	54168982243
BTC_ijb_jcid_var156	616	616	616	8	8	39424	24285184	233744896	54059190503
BTC_ijb_jcid_var156	616	616	616	8	8	39424	24285184	233744896	54106840660
BTC_ijb_jcid_var156	648	648	648	8	8	41472	26873856	272097792	63126637875
BTC_ijb_jcid_var156	648	648	648	8	8	41472	26873856	272097792	63100689792
BTC_ijb_jcid_var156	648	648	648	8	8	41472	26873856	272097792	63088251311
BTC_ijb_jcid_var156	648	648	648	8	8	41472	26873856	272097792	63144199975
BTC_ijb_jcid_var156	648	648	648	8	8	41472	26873856	272097792	63101120703
BTC_ijb_jcid_var156	680	680	680	8	8	43520	29593600	314432000	73591180554
BTC_ijb_jcid_var156	680	680	680	8	8	43520	29593600	314432000	73719898625
BTC_ijb_jcid_var156	680	680	680	8	8	43520	29593600	314432000	73985231543
BTC_ijb_jcid_var156	680	680	680	8	8	43520	29593600	314432000	74021053762
BTC_ijb_jcid_var156	680	680	680	8	8	43520	29593600	314432000	74012265214
BTC_ijb_jcid_var156	712	712	712	8	8	45568	32444416	360944128	89262580662
BTC_ijb_jcid_var156	712	712	712	8	8	45568	32444416	360944128	89536796368
BTC_ijb_jcid_var156	712	712	712	8	8	45568	32444416	360944128	89214930815
BTC_ijb_jcid_var156	712	712	712	8	8	45568	32444416	360944128	89168924246
BTC_ijb_jcid_var156	712	712	712	8	8	45568	32444416	360944128	88691536680


==> figures/data/ijb_jcid/meas/var157.dat <==
BTC_ijb_jcid_var157	8	8	8	8	8	512	4096	512	353548
BTC_ijb_jcid_var157	8	8	8	8	8	512	4096	512	342957
BTC_ijb_jcid_var157	8	8	8	8	8	512	4096	512	305468
BTC_ijb_jcid_var157	8	8	8	8	8	512	4096	512	306248
BTC_ijb_jcid_var157	8	8	8	8	8	512	4096	512	305520
BTC_ijb_jcid_var157	40	40	40	8	8	2560	102400	64000	5068149
BTC_ijb_jcid_var157	40	40	40	8	8	2560	102400	64000	4765258
BTC_ijb_jcid_var157	40	40	40	8	8	2560	102400	64000	4849566
BTC_ijb_jcid_var157	40	40	40	8	8	2560	102400	64000	4753576
BTC_ijb_jcid_var157	40	40	40	8	8	2560	102400	64000	4761910
BTC_ijb_jcid_var157	72	72	72	8	8	4608	331776	373248	24358587
BTC_ijb_jcid_var157	72	72	72	8	8	4608	331776	373248	23547664
BTC_ijb_jcid_var157	72	72	72	8	8	4608	331776	373248	23431688
BTC_ijb_jcid_var157	72	72	72	8	8	4608	331776	373248	23630407
BTC_ijb_jcid_var157	72	72	72	8	8	4608	331776	373248	24035378
BTC_ijb_jcid_var157	104	104	104	8	8	6656	692224	1124864	63687058
BTC_ijb_jcid_var157	104	104	104	8	8	6656	692224	1124864	62347389
BTC_ijb_jcid_var157	104	104	104	8	8	6656	692224	1124864	62234969
BTC_ijb_jcid_var157	104	104	104	8	8	6656	692224	1124864	62457485
BTC_ijb_jcid_var157	104	104	104	8	8	6656	692224	1124864	62271988
BTC_ijb_jcid_var157	136	136	136	8	8	8704	1183744	2515456	137477013
BTC_ijb_jcid_var157	136	136	136	8	8	8704	1183744	2515456	137639174
BTC_ijb_jcid_var157	136	136	136	8	8	8704	1183744	2515456	137622445
BTC_ijb_jcid_var157	136	136	136	8	8	8704	1183744	2515456	137774405
BTC_ijb_jcid_var157	136	136	136	8	8	8704	1183744	2515456	137517691
BTC_ijb_jcid_var157	168	168	168	8	8	10752	1806336	4741632	257946659
BTC_ijb_jcid_var157	168	168	168	8	8	10752	1806336	4741632	260443798
BTC_ijb_jcid_var157	168	168	168	8	8	10752	1806336	4741632	259959314
BTC_ijb_jcid_var157	168	168	168	8	8	10752	1806336	4741632	273603627
BTC_ijb_jcid_var157	168	168	168	8	8	10752	1806336	4741632	259877797
BTC_ijb_jcid_var157	200	200	200	8	8	12800	2560000	8000000	456598062
BTC_ijb_jcid_var157	200	200	200	8	8	12800	2560000	8000000	455950802
BTC_ijb_jcid_var157	200	200	200	8	8	12800	2560000	8000000	454766419
BTC_ijb_jcid_var157	200	200	200	8	8	12800	2560000	8000000	455776860
BTC_ijb_jcid_var157	200	200	200	8	8	12800	2560000	8000000	456251631
BTC_ijb_jcid_var157	232	232	232	8	8	14848	3444736	12487168	853436325
BTC_ijb_jcid_var157	232	232	232	8	8	14848	3444736	12487168	861924781
BTC_ijb_jcid_var157	232	232	232	8	8	14848	3444736	12487168	856433188
BTC_ijb_jcid_var157	232	232	232	8	8	14848	3444736	12487168	853731623
BTC_ijb_jcid_var157	232	232	232	8	8	14848	3444736	12487168	854642314
BTC_ijb_jcid_var157	264	264	264	8	8	16896	4460544	18399744	1264149252
BTC_ijb_jcid_var157	264	264	264	8	8	16896	4460544	18399744	1260459963
BTC_ijb_jcid_var157	264	264	264	8	8	16896	4460544	18399744	1268113476
BTC_ijb_jcid_var157	264	264	264	8	8	16896	4460544	18399744	1260087139
BTC_ijb_jcid_var157	264	264	264	8	8	16896	4460544	18399744	1260843363
BTC_ijb_jcid_var157	296	296	296	8	8	18944	5607424	25934336	1732183808
BTC_ijb_jcid_var157	296	296	296	8	8	18944	5607424	25934336	1724946561
BTC_ijb_jcid_var157	296	296	296	8	8	18944	5607424	25934336	1718710740
BTC_ijb_jcid_var157	296	296	296	8	8	18944	5607424	25934336	1720960485
BTC_ijb_jcid_var157	296	296	296	8	8	18944	5607424	25934336	1717180055
BTC_ijb_jcid_var157	328	328	328	8	8	20992	6885376	35287552	2296607298
BTC_ijb_jcid_var157	328	328	328	8	8	20992	6885376	35287552	2300249214
BTC_ijb_jcid_var157	328	328	328	8	8	20992	6885376	35287552	2303245062
BTC_ijb_jcid_var157	328	328	328	8	8	20992	6885376	35287552	2302261303
BTC_ijb_jcid_var157	328	328	328	8	8	20992	6885376	35287552	2299337276
BTC_ijb_jcid_var157	360	360	360	8	8	23040	8294400	46656000	3088310490
BTC_ijb_jcid_var157	360	360	360	8	8	23040	8294400	46656000	3087522113
BTC_ijb_jcid_var157	360	360	360	8	8	23040	8294400	46656000	3089237474
BTC_ijb_jcid_var157	360	360	360	8	8	23040	8294400	46656000	3087790953
BTC_ijb_jcid_var157	360	360	360	8	8	23040	8294400	46656000	3091766929
BTC_ijb_jcid_var157	392	392	392	8	8	25088	9834496	60236288	4042940900
BTC_ijb_jcid_var157	392	392	392	8	8	25088	9834496	60236288	4048529171
BTC_ijb_jcid_var157	392	392	392	8	8	25088	9834496	60236288	4058793788
BTC_ijb_jcid_var157	392	392	392	8	8	25088	9834496	60236288	4023716306
BTC_ijb_jcid_var157	392	392	392	8	8	25088	9834496	60236288	4022538763
BTC_ijb_jcid_var157	424	424	424	8	8	27136	11505664	76225024	5056676119
BTC_ijb_jcid_var157	424	424	424	8	8	27136	11505664	76225024	5047803812
BTC_ijb_jcid_var157	424	424	424	8	8	27136	11505664	76225024	5048465703
BTC_ijb_jcid_var157	424	424	424	8	8	27136	11505664	76225024	5050658203
BTC_ijb_jcid_var157	424	424	424	8	8	27136	11505664	76225024	5124879870
BTC_ijb_jcid_var157	456	456	456	8	8	29184	13307904	94818816	6284842359
BTC_ijb_jcid_var157	456	456	456	8	8	29184	13307904	94818816	6252258836
BTC_ijb_jcid_var157	456	456	456	8	8	29184	13307904	94818816	6251614712
BTC_ijb_jcid_var157	456	456	456	8	8	29184	13307904	94818816	6264454444
BTC_ijb_jcid_var157	456	456	456	8	8	29184	13307904	94818816	6253381099
BTC_ijb_jcid_var157	488	488	488	8	8	31232	15241216	116214272	7673989624
BTC_ijb_jcid_var157	488	488	488	8	8	31232	15241216	116214272	7697269773
BTC_ijb_jcid_var157	488	488	488	8	8	31232	15241216	116214272	7710288579
BTC_ijb_jcid_var157	488	488	488	8	8	31232	15241216	116214272	7676734669
BTC_ijb_jcid_var157	488	488	488	8	8	31232	15241216	116214272	7683646379
BTC_ijb_jcid_var157	520	520	520	8	8	33280	17305600	140608000	9163514892
BTC_ijb_jcid_var157	520	520	520	8	8	33280	17305600	140608000	9169930370
BTC_ijb_jcid_var157	520	520	520	8	8	33280	17305600	140608000	9211498607
BTC_ijb_jcid_var157	520	520	520	8	8	33280	17305600	140608000	9184878911
BTC_ijb_jcid_var157	520	520	520	8	8	33280	17305600	140608000	9417078630
BTC_ijb_jcid_var157	552	552	552	8	8	35328	19501056	168196608	10796021223
BTC_ijb_jcid_var157	552	552	552	8	8	35328	19501056	168196608	10661649628
BTC_ijb_jcid_var157	552	552	552	8	8	35328	19501056	168196608	10607486241
BTC_ijb_jcid_var157	552	552	552	8	8	35328	19501056	168196608	10615915256
BTC_ijb_jcid_var157	552	552	552	8	8	35328	19501056	168196608	10645260879
BTC_ijb_jcid_var157	584	584	584	8	8	37376	21827584	199176704	12622915680
BTC_ijb_jcid_var157	584	584	584	8	8	37376	21827584	199176704	12576542726
BTC_ijb_jcid_var157	584	584	584	8	8	37376	21827584	199176704	12580407084
BTC_ijb_jcid_var157	584	584	584	8	8	37376	21827584	199176704	12624871184
BTC_ijb_jcid_var157	584	584	584	8	8	37376	21827584	199176704	12579510639
BTC_ijb_jcid_var157	616	616	616	8	8	39424	24285184	233744896	14690606087
BTC_ijb_jcid_var157	616	616	616	8	8	39424	24285184	233744896	14733273613
BTC_ijb_jcid_var157	616	616	616	8	8	39424	24285184	233744896	14688941465
BTC_ijb_jcid_var157	616	616	616	8	8	39424	24285184	233744896	14682092193
BTC_ijb_jcid_var157	616	616	616	8	8	39424	24285184	233744896	14741617087
BTC_ijb_jcid_var157	648	648	648	8	8	41472	26873856	272097792	17102048796
BTC_ijb_jcid_var157	648	648	648	8	8	41472	26873856	272097792	17133427055
BTC_ijb_jcid_var157	648	648	648	8	8	41472	26873856	272097792	17105225150
BTC_ijb_jcid_var157	648	648	648	8	8	41472	26873856	272097792	17101198645
BTC_ijb_jcid_var157	648	648	648	8	8	41472	26873856	272097792	17149001377
BTC_ijb_jcid_var157	680	680	680	8	8	43520	29593600	314432000	19636511359
BTC_ijb_jcid_var157	680	680	680	8	8	43520	29593600	314432000	19689696146
BTC_ijb_jcid_var157	680	680	680	8	8	43520	29593600	314432000	19634134952
BTC_ijb_jcid_var157	680	680	680	8	8	43520	29593600	314432000	19657756334
BTC_ijb_jcid_var157	680	680	680	8	8	43520	29593600	314432000	19657411645
BTC_ijb_jcid_var157	712	712	712	8	8	45568	32444416	360944128	22645758642
BTC_ijb_jcid_var157	712	712	712	8	8	45568	32444416	360944128	22629371593
BTC_ijb_jcid_var157	712	712	712	8	8	45568	32444416	360944128	22635718931
BTC_ijb_jcid_var157	712	712	712	8	8	45568	32444416	360944128	22615901849
BTC_ijb_jcid_var157	712	712	712	8	8	45568	32444416	360944128	22641276666
BTC_ijb_jcid_var157	744	744	744	8	8	47616	35426304	411830784	25517630128
BTC_ijb_jcid_var157	744	744	744	8	8	47616	35426304	411830784	25539954569
BTC_ijb_jcid_var157	744	744	744	8	8	47616	35426304	411830784	25563378210
BTC_ijb_jcid_var157	744	744	744	8	8	47616	35426304	411830784	25553856524
BTC_ijb_jcid_var157	744	744	744	8	8	47616	35426304	411830784	25557026597
BTC_ijb_jcid_var157	776	776	776	8	8	49664	38539264	467288576	28855712300
BTC_ijb_jcid_var157	776	776	776	8	8	49664	38539264	467288576	28816505533
BTC_ijb_jcid_var157	776	776	776	8	8	49664	38539264	467288576	28879684736
BTC_ijb_jcid_var157	776	776	776	8	8	49664	38539264	467288576	28800804972
BTC_ijb_jcid_var157	776	776	776	8	8	49664	38539264	467288576	28810541125
BTC_ijb_jcid_var157	808	808	808	8	8	51712	41783296	527514112	32613642099
BTC_ijb_jcid_var157	808	808	808	8	8	51712	41783296	527514112	32592490569
BTC_ijb_jcid_var157	808	808	808	8	8	51712	41783296	527514112	32879857695
BTC_ijb_jcid_var157	808	808	808	8	8	51712	41783296	527514112	32581377845
BTC_ijb_jcid_var157	808	808	808	8	8	51712	41783296	527514112	32655291399
BTC_ijb_jcid_var157	840	840	840	8	8	53760	45158400	592704000	36527835609
BTC_ijb_jcid_var157	840	840	840	8	8	53760	45158400	592704000	36534498439
BTC_ijb_jcid_var157	840	840	840	8	8	53760	45158400	592704000	36503178481
BTC_ijb_jcid_var157	840	840	840	8	8	53760	45158400	592704000	36533502908
BTC_ijb_jcid_var157	840	840	840	8	8	53760	45158400	592704000	36530905003
BTC_ijb_jcid_var157	872	872	872	8	8	55808	48664576	663054848	41008215157
BTC_ijb_jcid_var157	872	872	872	8	8	55808	48664576	663054848	40979061685
BTC_ijb_jcid_var157	872	872	872	8	8	55808	48664576	663054848	40979208224
BTC_ijb_jcid_var157	872	872	872	8	8	55808	48664576	663054848	41022991236
BTC_ijb_jcid_var157	872	872	872	8	8	55808	48664576	663054848	40999479938
BTC_ijb_jcid_var157	904	904	904	8	8	57856	52301824	738763264	45555193299
BTC_ijb_jcid_var157	904	904	904	8	8	57856	52301824	738763264	45547033256
BTC_ijb_jcid_var157	904	904	904	8	8	57856	52301824	738763264	45530326386
BTC_ijb_jcid_var157	904	904	904	8	8	57856	52301824	738763264	45562442125
BTC_ijb_jcid_var157	904	904	904	8	8	57856	52301824	738763264	45576826207
BTC_ijb_jcid_var157	936	936	936	8	8	59904	56070144	820025856	50542571119
BTC_ijb_jcid_var157	936	936	936	8	8	59904	56070144	820025856	50486179690
BTC_ijb_jcid_var157	936	936	936	8	8	59904	56070144	820025856	50739339346
BTC_ijb_jcid_var157	936	936	936	8	8	59904	56070144	820025856	50513660070
BTC_ijb_jcid_var157	936	936	936	8	8	59904	56070144	820025856	50493097598
BTC_ijb_jcid_var157	968	968	968	8	8	61952	59969536	907039232	55905689476
BTC_ijb_jcid_var157	968	968	968	8	8	61952	59969536	907039232	55894540430
BTC_ijb_jcid_var157	968	968	968	8	8	61952	59969536	907039232	55956153272
BTC_ijb_jcid_var157	968	968	968	8	8	61952	59969536	907039232	55948998535
BTC_ijb_jcid_var157	968	968	968	8	8	61952	59969536	907039232	55908322649


==> figures/data/ijb_jcid/meas/var158.dat <==
BTC_ijb_jcid_var158	8	8	8	8	8	512	4096	512	400380
BTC_ijb_jcid_var158	8	8	8	8	8	512	4096	512	312916
BTC_ijb_jcid_var158	8	8	8	8	8	512	4096	512	342678
BTC_ijb_jcid_var158	8	8	8	8	8	512	4096	512	304413
BTC_ijb_jcid_var158	8	8	8	8	8	512	4096	512	305123
BTC_ijb_jcid_var158	40	40	40	8	8	2560	102400	64000	5024152
BTC_ijb_jcid_var158	40	40	40	8	8	2560	102400	64000	4759801
BTC_ijb_jcid_var158	40	40	40	8	8	2560	102400	64000	4847802
BTC_ijb_jcid_var158	40	40	40	8	8	2560	102400	64000	4743396
BTC_ijb_jcid_var158	40	40	40	8	8	2560	102400	64000	4734243
BTC_ijb_jcid_var158	72	72	72	8	8	4608	331776	373248	24446840
BTC_ijb_jcid_var158	72	72	72	8	8	4608	331776	373248	23554465
BTC_ijb_jcid_var158	72	72	72	8	8	4608	331776	373248	23586748
BTC_ijb_jcid_var158	72	72	72	8	8	4608	331776	373248	24065704
BTC_ijb_jcid_var158	72	72	72	8	8	4608	331776	373248	23567765
BTC_ijb_jcid_var158	104	104	104	8	8	6656	692224	1124864	64134560
BTC_ijb_jcid_var158	104	104	104	8	8	6656	692224	1124864	62307554
BTC_ijb_jcid_var158	104	104	104	8	8	6656	692224	1124864	62173959
BTC_ijb_jcid_var158	104	104	104	8	8	6656	692224	1124864	62122680
BTC_ijb_jcid_var158	104	104	104	8	8	6656	692224	1124864	62088107
BTC_ijb_jcid_var158	136	136	136	8	8	8704	1183744	2515456	138056573
BTC_ijb_jcid_var158	136	136	136	8	8	8704	1183744	2515456	138292641
BTC_ijb_jcid_var158	136	136	136	8	8	8704	1183744	2515456	138431135
BTC_ijb_jcid_var158	136	136	136	8	8	8704	1183744	2515456	138309080
BTC_ijb_jcid_var158	136	136	136	8	8	8704	1183744	2515456	138655086
BTC_ijb_jcid_var158	168	168	168	8	8	10752	1806336	4741632	258764554
BTC_ijb_jcid_var158	168	168	168	8	8	10752	1806336	4741632	260063122
BTC_ijb_jcid_var158	168	168	168	8	8	10752	1806336	4741632	260159141
BTC_ijb_jcid_var158	168	168	168	8	8	10752	1806336	4741632	259265870
BTC_ijb_jcid_var158	168	168	168	8	8	10752	1806336	4741632	259179166
BTC_ijb_jcid_var158	200	200	200	8	8	12800	2560000	8000000	455616557
BTC_ijb_jcid_var158	200	200	200	8	8	12800	2560000	8000000	455839669
BTC_ijb_jcid_var158	200	200	200	8	8	12800	2560000	8000000	454939586
BTC_ijb_jcid_var158	200	200	200	8	8	12800	2560000	8000000	456117011
BTC_ijb_jcid_var158	200	200	200	8	8	12800	2560000	8000000	457363517
BTC_ijb_jcid_var158	232	232	232	8	8	14848	3444736	12487168	866367136
BTC_ijb_jcid_var158	232	232	232	8	8	14848	3444736	12487168	878775202
BTC_ijb_jcid_var158	232	232	232	8	8	14848	3444736	12487168	855370009
BTC_ijb_jcid_var158	232	232	232	8	8	14848	3444736	12487168	855296012
BTC_ijb_jcid_var158	232	232	232	8	8	14848	3444736	12487168	855702799
BTC_ijb_jcid_var158	264	264	264	8	8	16896	4460544	18399744	1253119301
BTC_ijb_jcid_var158	264	264	264	8	8	16896	4460544	18399744	1251975302
BTC_ijb_jcid_var158	264	264	264	8	8	16896	4460544	18399744	1278629185
BTC_ijb_jcid_var158	264	264	264	8	8	16896	4460544	18399744	1272039420
BTC_ijb_jcid_var158	264	264	264	8	8	16896	4460544	18399744	1262781505
BTC_ijb_jcid_var158	296	296	296	8	8	18944	5607424	25934336	1719237788
BTC_ijb_jcid_var158	296	296	296	8	8	18944	5607424	25934336	1718322502
BTC_ijb_jcid_var158	296	296	296	8	8	18944	5607424	25934336	1716625413
BTC_ijb_jcid_var158	296	296	296	8	8	18944	5607424	25934336	1719070412
BTC_ijb_jcid_var158	296	296	296	8	8	18944	5607424	25934336	1718341682
BTC_ijb_jcid_var158	328	328	328	8	8	20992	6885376	35287552	2296917323
BTC_ijb_jcid_var158	328	328	328	8	8	20992	6885376	35287552	2307343217
BTC_ijb_jcid_var158	328	328	328	8	8	20992	6885376	35287552	2296511933
BTC_ijb_jcid_var158	328	328	328	8	8	20992	6885376	35287552	2336794612
BTC_ijb_jcid_var158	328	328	328	8	8	20992	6885376	35287552	2296323496
BTC_ijb_jcid_var158	360	360	360	8	8	23040	8294400	46656000	3087352274
BTC_ijb_jcid_var158	360	360	360	8	8	23040	8294400	46656000	3087416733
BTC_ijb_jcid_var158	360	360	360	8	8	23040	8294400	46656000	3088547467
BTC_ijb_jcid_var158	360	360	360	8	8	23040	8294400	46656000	3087412129
BTC_ijb_jcid_var158	360	360	360	8	8	23040	8294400	46656000	3127282265
BTC_ijb_jcid_var158	392	392	392	8	8	25088	9834496	60236288	4041803307
BTC_ijb_jcid_var158	392	392	392	8	8	25088	9834496	60236288	4030865217
BTC_ijb_jcid_var158	392	392	392	8	8	25088	9834496	60236288	4019623412
BTC_ijb_jcid_var158	392	392	392	8	8	25088	9834496	60236288	4021544355
BTC_ijb_jcid_var158	392	392	392	8	8	25088	9834496	60236288	4019383688
BTC_ijb_jcid_var158	424	424	424	8	8	27136	11505664	76225024	5049269048
BTC_ijb_jcid_var158	424	424	424	8	8	27136	11505664	76225024	5039526184
BTC_ijb_jcid_var158	424	424	424	8	8	27136	11505664	76225024	5043014938
BTC_ijb_jcid_var158	424	424	424	8	8	27136	11505664	76225024	5063333065
BTC_ijb_jcid_var158	424	424	424	8	8	27136	11505664	76225024	5083953886
BTC_ijb_jcid_var158	456	456	456	8	8	29184	13307904	94818816	6270929557
BTC_ijb_jcid_var158	456	456	456	8	8	29184	13307904	94818816	6254072994
BTC_ijb_jcid_var158	456	456	456	8	8	29184	13307904	94818816	6256009582
BTC_ijb_jcid_var158	456	456	456	8	8	29184	13307904	94818816	6260844411
BTC_ijb_jcid_var158	456	456	456	8	8	29184	13307904	94818816	6257073197
BTC_ijb_jcid_var158	488	488	488	8	8	31232	15241216	116214272	7706641125
BTC_ijb_jcid_var158	488	488	488	8	8	31232	15241216	116214272	7712402245
BTC_ijb_jcid_var158	488	488	488	8	8	31232	15241216	116214272	7672668189
BTC_ijb_jcid_var158	488	488	488	8	8	31232	15241216	116214272	7674113440
BTC_ijb_jcid_var158	488	488	488	8	8	31232	15241216	116214272	7682450173
BTC_ijb_jcid_var158	520	520	520	8	8	33280	17305600	140608000	9173042592
BTC_ijb_jcid_var158	520	520	520	8	8	33280	17305600	140608000	9199981091
BTC_ijb_jcid_var158	520	520	520	8	8	33280	17305600	140608000	9168513113
BTC_ijb_jcid_var158	520	520	520	8	8	33280	17305600	140608000	9166820753
BTC_ijb_jcid_var158	520	520	520	8	8	33280	17305600	140608000	9420183008
BTC_ijb_jcid_var158	552	552	552	8	8	35328	19501056	168196608	10737512700
BTC_ijb_jcid_var158	552	552	552	8	8	35328	19501056	168196608	10616893516
BTC_ijb_jcid_var158	552	552	552	8	8	35328	19501056	168196608	10592014387
BTC_ijb_jcid_var158	552	552	552	8	8	35328	19501056	168196608	10598300776
BTC_ijb_jcid_var158	552	552	552	8	8	35328	19501056	168196608	10647532513
BTC_ijb_jcid_var158	584	584	584	8	8	37376	21827584	199176704	12561967370
BTC_ijb_jcid_var158	584	584	584	8	8	37376	21827584	199176704	12542198007
BTC_ijb_jcid_var158	584	584	584	8	8	37376	21827584	199176704	12575555880
BTC_ijb_jcid_var158	584	584	584	8	8	37376	21827584	199176704	12564610635
BTC_ijb_jcid_var158	584	584	584	8	8	37376	21827584	199176704	12549930288
BTC_ijb_jcid_var158	616	616	616	8	8	39424	24285184	233744896	14660926862
BTC_ijb_jcid_var158	616	616	616	8	8	39424	24285184	233744896	14693410980
BTC_ijb_jcid_var158	616	616	616	8	8	39424	24285184	233744896	14660854438
BTC_ijb_jcid_var158	616	616	616	8	8	39424	24285184	233744896	14659519432
BTC_ijb_jcid_var158	616	616	616	8	8	39424	24285184	233744896	14695289566
BTC_ijb_jcid_var158	648	648	648	8	8	41472	26873856	272097792	17058435965
BTC_ijb_jcid_var158	648	648	648	8	8	41472	26873856	272097792	17126534009
BTC_ijb_jcid_var158	648	648	648	8	8	41472	26873856	272097792	17051502188
BTC_ijb_jcid_var158	648	648	648	8	8	41472	26873856	272097792	17058277311
BTC_ijb_jcid_var158	648	648	648	8	8	41472	26873856	272097792	17111738685
BTC_ijb_jcid_var158	680	680	680	8	8	43520	29593600	314432000	19605655873
BTC_ijb_jcid_var158	680	680	680	8	8	43520	29593600	314432000	19652217912
BTC_ijb_jcid_var158	680	680	680	8	8	43520	29593600	314432000	19607363390
BTC_ijb_jcid_var158	680	680	680	8	8	43520	29593600	314432000	19665241851
BTC_ijb_jcid_var158	680	680	680	8	8	43520	29593600	314432000	19601871405
BTC_ijb_jcid_var158	712	712	712	8	8	45568	32444416	360944128	22636653652
BTC_ijb_jcid_var158	712	712	712	8	8	45568	32444416	360944128	22542093631
BTC_ijb_jcid_var158	712	712	712	8	8	45568	32444416	360944128	22592606070
BTC_ijb_jcid_var158	712	712	712	8	8	45568	32444416	360944128	22541118060
BTC_ijb_jcid_var158	712	712	712	8	8	45568	32444416	360944128	22581153905
BTC_ijb_jcid_var158	744	744	744	8	8	47616	35426304	411830784	25479271477
BTC_ijb_jcid_var158	744	744	744	8	8	47616	35426304	411830784	25512337564
BTC_ijb_jcid_var158	744	744	744	8	8	47616	35426304	411830784	25554491894
BTC_ijb_jcid_var158	744	744	744	8	8	47616	35426304	411830784	25467190665
BTC_ijb_jcid_var158	744	744	744	8	8	47616	35426304	411830784	25523163761
BTC_ijb_jcid_var158	776	776	776	8	8	49664	38539264	467288576	28899950846
BTC_ijb_jcid_var158	776	776	776	8	8	49664	38539264	467288576	28922810106
BTC_ijb_jcid_var158	776	776	776	8	8	49664	38539264	467288576	28926222267
BTC_ijb_jcid_var158	776	776	776	8	8	49664	38539264	467288576	28963456191
BTC_ijb_jcid_var158	776	776	776	8	8	49664	38539264	467288576	28874605054
BTC_ijb_jcid_var158	808	808	808	8	8	51712	41783296	527514112	32713745077
BTC_ijb_jcid_var158	808	808	808	8	8	51712	41783296	527514112	32701897993
BTC_ijb_jcid_var158	808	808	808	8	8	51712	41783296	527514112	32988046168
BTC_ijb_jcid_var158	808	808	808	8	8	51712	41783296	527514112	32671520787
BTC_ijb_jcid_var158	808	808	808	8	8	51712	41783296	527514112	32716727487
BTC_ijb_jcid_var158	840	840	840	8	8	53760	45158400	592704000	36426366943
BTC_ijb_jcid_var158	840	840	840	8	8	53760	45158400	592704000	36416173630
BTC_ijb_jcid_var158	840	840	840	8	8	53760	45158400	592704000	36437229235
BTC_ijb_jcid_var158	840	840	840	8	8	53760	45158400	592704000	36427571454
BTC_ijb_jcid_var158	840	840	840	8	8	53760	45158400	592704000	36425472601
BTC_ijb_jcid_var158	872	872	872	8	8	55808	48664576	663054848	40908247576
BTC_ijb_jcid_var158	872	872	872	8	8	55808	48664576	663054848	40912452292
BTC_ijb_jcid_var158	872	872	872	8	8	55808	48664576	663054848	40937206430
BTC_ijb_jcid_var158	872	872	872	8	8	55808	48664576	663054848	40922101718
BTC_ijb_jcid_var158	872	872	872	8	8	55808	48664576	663054848	40918981388
BTC_ijb_jcid_var158	904	904	904	8	8	57856	52301824	738763264	45379981992
BTC_ijb_jcid_var158	904	904	904	8	8	57856	52301824	738763264	45237547550
BTC_ijb_jcid_var158	904	904	904	8	8	57856	52301824	738763264	45190622670
BTC_ijb_jcid_var158	904	904	904	8	8	57856	52301824	738763264	45215521005
BTC_ijb_jcid_var158	904	904	904	8	8	57856	52301824	738763264	45193979018
BTC_ijb_jcid_var158	936	936	936	8	8	59904	56070144	820025856	50156877347
BTC_ijb_jcid_var158	936	936	936	8	8	59904	56070144	820025856	50080691114
BTC_ijb_jcid_var158	936	936	936	8	8	59904	56070144	820025856	50356986739
BTC_ijb_jcid_var158	936	936	936	8	8	59904	56070144	820025856	50106161678
BTC_ijb_jcid_var158	936	936	936	8	8	59904	56070144	820025856	50146779949
BTC_ijb_jcid_var158	968	968	968	8	8	61952	59969536	907039232	55805185778
BTC_ijb_jcid_var158	968	968	968	8	8	61952	59969536	907039232	55789110580
BTC_ijb_jcid_var158	968	968	968	8	8	61952	59969536	907039232	55824912254
BTC_ijb_jcid_var158	968	968	968	8	8	61952	59969536	907039232	55821591588
BTC_ijb_jcid_var158	968	968	968	8	8	61952	59969536	907039232	55795461413


==> figures/data/ijb_jcid/meas/var159.dat <==
BTC_ijb_jcid_var159	8	8	8	8	8	512	4096	512	343831
BTC_ijb_jcid_var159	8	8	8	8	8	512	4096	512	304762
BTC_ijb_jcid_var159	8	8	8	8	8	512	4096	512	314375
BTC_ijb_jcid_var159	8	8	8	8	8	512	4096	512	304335
BTC_ijb_jcid_var159	8	8	8	8	8	512	4096	512	304513
BTC_ijb_jcid_var159	40	40	40	8	8	2560	102400	64000	5361885
BTC_ijb_jcid_var159	40	40	40	8	8	2560	102400	64000	5051271
BTC_ijb_jcid_var159	40	40	40	8	8	2560	102400	64000	5095275
BTC_ijb_jcid_var159	40	40	40	8	8	2560	102400	64000	5092357
BTC_ijb_jcid_var159	40	40	40	8	8	2560	102400	64000	5010559
BTC_ijb_jcid_var159	72	72	72	8	8	4608	331776	373248	25345155
BTC_ijb_jcid_var159	72	72	72	8	8	4608	331776	373248	24386348
BTC_ijb_jcid_var159	72	72	72	8	8	4608	331776	373248	24432172
BTC_ijb_jcid_var159	72	72	72	8	8	4608	331776	373248	24416883
BTC_ijb_jcid_var159	72	72	72	8	8	4608	331776	373248	24736310
BTC_ijb_jcid_var159	104	104	104	8	8	6656	692224	1124864	66940761
BTC_ijb_jcid_var159	104	104	104	8	8	6656	692224	1124864	65547409
BTC_ijb_jcid_var159	104	104	104	8	8	6656	692224	1124864	65592145
BTC_ijb_jcid_var159	104	104	104	8	8	6656	692224	1124864	65301510
BTC_ijb_jcid_var159	104	104	104	8	8	6656	692224	1124864	65483382
BTC_ijb_jcid_var159	136	136	136	8	8	8704	1183744	2515456	150168766
BTC_ijb_jcid_var159	136	136	136	8	8	8704	1183744	2515456	147911790
BTC_ijb_jcid_var159	136	136	136	8	8	8704	1183744	2515456	147698286
BTC_ijb_jcid_var159	136	136	136	8	8	8704	1183744	2515456	147110271
BTC_ijb_jcid_var159	136	136	136	8	8	8704	1183744	2515456	146523440
BTC_ijb_jcid_var159	168	168	168	8	8	10752	1806336	4741632	307765578
BTC_ijb_jcid_var159	168	168	168	8	8	10752	1806336	4741632	310106997
BTC_ijb_jcid_var159	168	168	168	8	8	10752	1806336	4741632	310926576
BTC_ijb_jcid_var159	168	168	168	8	8	10752	1806336	4741632	310592735
BTC_ijb_jcid_var159	168	168	168	8	8	10752	1806336	4741632	310557914
BTC_ijb_jcid_var159	200	200	200	8	8	12800	2560000	8000000	543420923
BTC_ijb_jcid_var159	200	200	200	8	8	12800	2560000	8000000	545422149
BTC_ijb_jcid_var159	200	200	200	8	8	12800	2560000	8000000	543198762
BTC_ijb_jcid_var159	200	200	200	8	8	12800	2560000	8000000	543980404
BTC_ijb_jcid_var159	200	200	200	8	8	12800	2560000	8000000	543080397
BTC_ijb_jcid_var159	232	232	232	8	8	14848	3444736	12487168	970149236
BTC_ijb_jcid_var159	232	232	232	8	8	14848	3444736	12487168	967116640
BTC_ijb_jcid_var159	232	232	232	8	8	14848	3444736	12487168	967928764
BTC_ijb_jcid_var159	232	232	232	8	8	14848	3444736	12487168	970307449
BTC_ijb_jcid_var159	232	232	232	8	8	14848	3444736	12487168	977625476
BTC_ijb_jcid_var159	264	264	264	8	8	16896	4460544	18399744	1427674043
BTC_ijb_jcid_var159	264	264	264	8	8	16896	4460544	18399744	1429413171
BTC_ijb_jcid_var159	264	264	264	8	8	16896	4460544	18399744	1454637803
BTC_ijb_jcid_var159	264	264	264	8	8	16896	4460544	18399744	1456301028
BTC_ijb_jcid_var159	264	264	264	8	8	16896	4460544	18399744	1428461963
BTC_ijb_jcid_var159	296	296	296	8	8	18944	5607424	25934336	1951659143
BTC_ijb_jcid_var159	296	296	296	8	8	18944	5607424	25934336	1997975360
BTC_ijb_jcid_var159	296	296	296	8	8	18944	5607424	25934336	1955078553
BTC_ijb_jcid_var159	296	296	296	8	8	18944	5607424	25934336	1954852154
BTC_ijb_jcid_var159	296	296	296	8	8	18944	5607424	25934336	1954947612
BTC_ijb_jcid_var159	328	328	328	8	8	20992	6885376	35287552	2610085404
BTC_ijb_jcid_var159	328	328	328	8	8	20992	6885376	35287552	2620149867
BTC_ijb_jcid_var159	328	328	328	8	8	20992	6885376	35287552	2630188645
BTC_ijb_jcid_var159	328	328	328	8	8	20992	6885376	35287552	2618975342
BTC_ijb_jcid_var159	328	328	328	8	8	20992	6885376	35287552	2613254862
BTC_ijb_jcid_var159	360	360	360	8	8	23040	8294400	46656000	3578366770
BTC_ijb_jcid_var159	360	360	360	8	8	23040	8294400	46656000	3626160915
BTC_ijb_jcid_var159	360	360	360	8	8	23040	8294400	46656000	3471367651
BTC_ijb_jcid_var159	360	360	360	8	8	23040	8294400	46656000	3611977761
BTC_ijb_jcid_var159	360	360	360	8	8	23040	8294400	46656000	3518695974
BTC_ijb_jcid_var159	392	392	392	8	8	25088	9834496	60236288	4468635192
BTC_ijb_jcid_var159	392	392	392	8	8	25088	9834496	60236288	4470904934
BTC_ijb_jcid_var159	392	392	392	8	8	25088	9834496	60236288	4469278349
BTC_ijb_jcid_var159	392	392	392	8	8	25088	9834496	60236288	4474240136
BTC_ijb_jcid_var159	392	392	392	8	8	25088	9834496	60236288	4488906088
BTC_ijb_jcid_var159	424	424	424	8	8	27136	11505664	76225024	5605029556
BTC_ijb_jcid_var159	424	424	424	8	8	27136	11505664	76225024	5605616894
BTC_ijb_jcid_var159	424	424	424	8	8	27136	11505664	76225024	5607650052
BTC_ijb_jcid_var159	424	424	424	8	8	27136	11505664	76225024	5673255606
BTC_ijb_jcid_var159	424	424	424	8	8	27136	11505664	76225024	5607251620
BTC_ijb_jcid_var159	456	456	456	8	8	29184	13307904	94818816	6925817823
BTC_ijb_jcid_var159	456	456	456	8	8	29184	13307904	94818816	6949330067
BTC_ijb_jcid_var159	456	456	456	8	8	29184	13307904	94818816	6925456242
BTC_ijb_jcid_var159	456	456	456	8	8	29184	13307904	94818816	6926283130
BTC_ijb_jcid_var159	456	456	456	8	8	29184	13307904	94818816	6950291743
BTC_ijb_jcid_var159	488	488	488	8	8	31232	15241216	116214272	8540544497
BTC_ijb_jcid_var159	488	488	488	8	8	31232	15241216	116214272	8536161315
BTC_ijb_jcid_var159	488	488	488	8	8	31232	15241216	116214272	8550185713
BTC_ijb_jcid_var159	488	488	488	8	8	31232	15241216	116214272	8529764161
BTC_ijb_jcid_var159	488	488	488	8	8	31232	15241216	116214272	8546277087
BTC_ijb_jcid_var159	520	520	520	8	8	33280	17305600	140608000	10209001174
BTC_ijb_jcid_var159	520	520	520	8	8	33280	17305600	140608000	10227331215
BTC_ijb_jcid_var159	520	520	520	8	8	33280	17305600	140608000	10213293897
BTC_ijb_jcid_var159	520	520	520	8	8	33280	17305600	140608000	10197781431
BTC_ijb_jcid_var159	520	520	520	8	8	33280	17305600	140608000	10252001187
BTC_ijb_jcid_var159	552	552	552	8	8	35328	19501056	168196608	12103061173
BTC_ijb_jcid_var159	552	552	552	8	8	35328	19501056	168196608	12095513587
BTC_ijb_jcid_var159	552	552	552	8	8	35328	19501056	168196608	12139561274
BTC_ijb_jcid_var159	552	552	552	8	8	35328	19501056	168196608	12097429814
BTC_ijb_jcid_var159	552	552	552	8	8	35328	19501056	168196608	12113463669
BTC_ijb_jcid_var159	584	584	584	8	8	37376	21827584	199176704	14306183938
BTC_ijb_jcid_var159	584	584	584	8	8	37376	21827584	199176704	14311595947
BTC_ijb_jcid_var159	584	584	584	8	8	37376	21827584	199176704	14322793078
BTC_ijb_jcid_var159	584	584	584	8	8	37376	21827584	199176704	14304704885
BTC_ijb_jcid_var159	584	584	584	8	8	37376	21827584	199176704	14330016247
BTC_ijb_jcid_var159	616	616	616	8	8	39424	24285184	233744896	16774996563
BTC_ijb_jcid_var159	616	616	616	8	8	39424	24285184	233744896	16778970777
BTC_ijb_jcid_var159	616	616	616	8	8	39424	24285184	233744896	16776535089
BTC_ijb_jcid_var159	616	616	616	8	8	39424	24285184	233744896	16765017820
BTC_ijb_jcid_var159	616	616	616	8	8	39424	24285184	233744896	16777352191
BTC_ijb_jcid_var159	648	648	648	8	8	41472	26873856	272097792	19499676641
BTC_ijb_jcid_var159	648	648	648	8	8	41472	26873856	272097792	19504462942
BTC_ijb_jcid_var159	648	648	648	8	8	41472	26873856	272097792	19483815624
BTC_ijb_jcid_var159	648	648	648	8	8	41472	26873856	272097792	19500544909
BTC_ijb_jcid_var159	648	648	648	8	8	41472	26873856	272097792	19493458467
BTC_ijb_jcid_var159	680	680	680	8	8	43520	29593600	314432000	22434978157
BTC_ijb_jcid_var159	680	680	680	8	8	43520	29593600	314432000	22417728035
BTC_ijb_jcid_var159	680	680	680	8	8	43520	29593600	314432000	22473206868
BTC_ijb_jcid_var159	680	680	680	8	8	43520	29593600	314432000	22427785670
BTC_ijb_jcid_var159	680	680	680	8	8	43520	29593600	314432000	22440276497
BTC_ijb_jcid_var159	712	712	712	8	8	45568	32444416	360944128	25819568071
BTC_ijb_jcid_var159	712	712	712	8	8	45568	32444416	360944128	25840331499
BTC_ijb_jcid_var159	712	712	712	8	8	45568	32444416	360944128	25829143287
BTC_ijb_jcid_var159	712	712	712	8	8	45568	32444416	360944128	25799770814
BTC_ijb_jcid_var159	712	712	712	8	8	45568	32444416	360944128	25885557749
BTC_ijb_jcid_var159	744	744	744	8	8	47616	35426304	411830784	29305012688
BTC_ijb_jcid_var159	744	744	744	8	8	47616	35426304	411830784	29397489327
BTC_ijb_jcid_var159	744	744	744	8	8	47616	35426304	411830784	29340337422
BTC_ijb_jcid_var159	744	744	744	8	8	47616	35426304	411830784	29562765023
BTC_ijb_jcid_var159	744	744	744	8	8	47616	35426304	411830784	29307649675
BTC_ijb_jcid_var159	776	776	776	8	8	49664	38539264	467288576	33225832488
BTC_ijb_jcid_var159	776	776	776	8	8	49664	38539264	467288576	33238807964
BTC_ijb_jcid_var159	776	776	776	8	8	49664	38539264	467288576	33209523879
BTC_ijb_jcid_var159	776	776	776	8	8	49664	38539264	467288576	33212121613
BTC_ijb_jcid_var159	776	776	776	8	8	49664	38539264	467288576	33235089294
BTC_ijb_jcid_var159	808	808	808	8	8	51712	41783296	527514112	37615737279
BTC_ijb_jcid_var159	808	808	808	8	8	51712	41783296	527514112	37551612357
BTC_ijb_jcid_var159	808	808	808	8	8	51712	41783296	527514112	37571107386
BTC_ijb_jcid_var159	808	808	808	8	8	51712	41783296	527514112	37564547875
BTC_ijb_jcid_var159	808	808	808	8	8	51712	41783296	527514112	37611632255
BTC_ijb_jcid_var159	840	840	840	8	8	53760	45158400	592704000	42027812829
BTC_ijb_jcid_var159	840	840	840	8	8	53760	45158400	592704000	42003886957
BTC_ijb_jcid_var159	840	840	840	8	8	53760	45158400	592704000	42009947856
BTC_ijb_jcid_var159	840	840	840	8	8	53760	45158400	592704000	42012938981
BTC_ijb_jcid_var159	840	840	840	8	8	53760	45158400	592704000	42006407809
BTC_ijb_jcid_var159	872	872	872	8	8	55808	48664576	663054848	47043253547
BTC_ijb_jcid_var159	872	872	872	8	8	55808	48664576	663054848	47084688112
BTC_ijb_jcid_var159	872	872	872	8	8	55808	48664576	663054848	47043981986
BTC_ijb_jcid_var159	872	872	872	8	8	55808	48664576	663054848	46820371678
BTC_ijb_jcid_var159	872	872	872	8	8	55808	48664576	663054848	47048604518
BTC_ijb_jcid_var159	904	904	904	8	8	57856	52301824	738763264	52073040058
BTC_ijb_jcid_var159	904	904	904	8	8	57856	52301824	738763264	52057557088
BTC_ijb_jcid_var159	904	904	904	8	8	57856	52301824	738763264	52045804764
BTC_ijb_jcid_var159	904	904	904	8	8	57856	52301824	738763264	52111738681
BTC_ijb_jcid_var159	904	904	904	8	8	57856	52301824	738763264	52057118596
BTC_ijb_jcid_var159	936	936	936	8	8	59904	56070144	820025856	57745086616
BTC_ijb_jcid_var159	936	936	936	8	8	59904	56070144	820025856	57785875887
BTC_ijb_jcid_var159	936	936	936	8	8	59904	56070144	820025856	58032261364
BTC_ijb_jcid_var159	936	936	936	8	8	59904	56070144	820025856	58061867251
BTC_ijb_jcid_var159	936	936	936	8	8	59904	56070144	820025856	57947604966


==> figures/data/ijb_jcid/meas/var16.dat <==
BTC_ijb_jcid_var16	8	8	8	8	8	512	4096	512	158831
BTC_ijb_jcid_var16	8	8	8	8	8	512	4096	512	140592
BTC_ijb_jcid_var16	8	8	8	8	8	512	4096	512	131596
BTC_ijb_jcid_var16	8	8	8	8	8	512	4096	512	131659
BTC_ijb_jcid_var16	8	8	8	8	8	512	4096	512	131503
BTC_ijb_jcid_var16	40	40	40	8	8	2560	102400	64000	16955064
BTC_ijb_jcid_var16	40	40	40	8	8	2560	102400	64000	16864665
BTC_ijb_jcid_var16	40	40	40	8	8	2560	102400	64000	16642040
BTC_ijb_jcid_var16	40	40	40	8	8	2560	102400	64000	16553799
BTC_ijb_jcid_var16	40	40	40	8	8	2560	102400	64000	16558341
BTC_ijb_jcid_var16	72	72	72	8	8	4608	331776	373248	111087835
BTC_ijb_jcid_var16	72	72	72	8	8	4608	331776	373248	111624337
BTC_ijb_jcid_var16	72	72	72	8	8	4608	331776	373248	110810271
BTC_ijb_jcid_var16	72	72	72	8	8	4608	331776	373248	112983998
BTC_ijb_jcid_var16	72	72	72	8	8	4608	331776	373248	110813177
BTC_ijb_jcid_var16	104	104	104	8	8	6656	692224	1124864	342718021
BTC_ijb_jcid_var16	104	104	104	8	8	6656	692224	1124864	338243899
BTC_ijb_jcid_var16	104	104	104	8	8	6656	692224	1124864	335293587
BTC_ijb_jcid_var16	104	104	104	8	8	6656	692224	1124864	335955832
BTC_ijb_jcid_var16	104	104	104	8	8	6656	692224	1124864	335350732
BTC_ijb_jcid_var16	136	136	136	8	8	8704	1183744	2515456	751090956
BTC_ijb_jcid_var16	136	136	136	8	8	8704	1183744	2515456	753261836
BTC_ijb_jcid_var16	136	136	136	8	8	8704	1183744	2515456	753172778
BTC_ijb_jcid_var16	136	136	136	8	8	8704	1183744	2515456	751323343
BTC_ijb_jcid_var16	136	136	136	8	8	8704	1183744	2515456	752829728
BTC_ijb_jcid_var16	168	168	168	8	8	10752	1806336	4741632	1419784959
BTC_ijb_jcid_var16	168	168	168	8	8	10752	1806336	4741632	1419873243
BTC_ijb_jcid_var16	168	168	168	8	8	10752	1806336	4741632	1430752944
BTC_ijb_jcid_var16	168	168	168	8	8	10752	1806336	4741632	1420330909
BTC_ijb_jcid_var16	168	168	168	8	8	10752	1806336	4741632	1421134494
BTC_ijb_jcid_var16	200	200	200	8	8	12800	2560000	8000000	2394514213
BTC_ijb_jcid_var16	200	200	200	8	8	12800	2560000	8000000	2394745046
BTC_ijb_jcid_var16	200	200	200	8	8	12800	2560000	8000000	2410120244
BTC_ijb_jcid_var16	200	200	200	8	8	12800	2560000	8000000	2394977573
BTC_ijb_jcid_var16	200	200	200	8	8	12800	2560000	8000000	2400381567
BTC_ijb_jcid_var16	232	232	232	8	8	14848	3444736	12487168	3739889542
BTC_ijb_jcid_var16	232	232	232	8	8	14848	3444736	12487168	3741292149
BTC_ijb_jcid_var16	232	232	232	8	8	14848	3444736	12487168	3777246129
BTC_ijb_jcid_var16	232	232	232	8	8	14848	3444736	12487168	3740702292
BTC_ijb_jcid_var16	232	232	232	8	8	14848	3444736	12487168	3740621273
BTC_ijb_jcid_var16	264	264	264	8	8	16896	4460544	18399744	5510099585
BTC_ijb_jcid_var16	264	264	264	8	8	16896	4460544	18399744	5517997832
BTC_ijb_jcid_var16	264	264	264	8	8	16896	4460544	18399744	5505351989
BTC_ijb_jcid_var16	264	264	264	8	8	16896	4460544	18399744	5510304987
BTC_ijb_jcid_var16	264	264	264	8	8	16896	4460544	18399744	5509770479
BTC_ijb_jcid_var16	296	296	296	8	8	18944	5607424	25934336	7791334955
BTC_ijb_jcid_var16	296	296	296	8	8	18944	5607424	25934336	7781338725
BTC_ijb_jcid_var16	296	296	296	8	8	18944	5607424	25934336	7776422055
BTC_ijb_jcid_var16	296	296	296	8	8	18944	5607424	25934336	7760365925
BTC_ijb_jcid_var16	296	296	296	8	8	18944	5607424	25934336	7764572044
BTC_ijb_jcid_var16	328	328	328	8	8	20992	6885376	35287552	10587698140
BTC_ijb_jcid_var16	328	328	328	8	8	20992	6885376	35287552	10551800809
BTC_ijb_jcid_var16	328	328	328	8	8	20992	6885376	35287552	10558700666
BTC_ijb_jcid_var16	328	328	328	8	8	20992	6885376	35287552	10557956503
BTC_ijb_jcid_var16	328	328	328	8	8	20992	6885376	35287552	10581122390
BTC_ijb_jcid_var16	360	360	360	8	8	23040	8294400	46656000	13965988764
BTC_ijb_jcid_var16	360	360	360	8	8	23040	8294400	46656000	13984295531
BTC_ijb_jcid_var16	360	360	360	8	8	23040	8294400	46656000	13972445511
BTC_ijb_jcid_var16	360	360	360	8	8	23040	8294400	46656000	14012867111
BTC_ijb_jcid_var16	360	360	360	8	8	23040	8294400	46656000	13984216014
BTC_ijb_jcid_var16	392	392	392	8	8	25088	9834496	60236288	18309946200
BTC_ijb_jcid_var16	392	392	392	8	8	25088	9834496	60236288	18306384659
BTC_ijb_jcid_var16	392	392	392	8	8	25088	9834496	60236288	18274385656
BTC_ijb_jcid_var16	392	392	392	8	8	25088	9834496	60236288	18304228970
BTC_ijb_jcid_var16	392	392	392	8	8	25088	9834496	60236288	18284834593
BTC_ijb_jcid_var16	424	424	424	8	8	27136	11505664	76225024	23363288427
BTC_ijb_jcid_var16	424	424	424	8	8	27136	11505664	76225024	23619874622
BTC_ijb_jcid_var16	424	424	424	8	8	27136	11505664	76225024	23379566111
BTC_ijb_jcid_var16	424	424	424	8	8	27136	11505664	76225024	23366733884
BTC_ijb_jcid_var16	424	424	424	8	8	27136	11505664	76225024	23392837421
BTC_ijb_jcid_var16	456	456	456	8	8	29184	13307904	94818816	29336147991
BTC_ijb_jcid_var16	456	456	456	8	8	29184	13307904	94818816	29327119096
BTC_ijb_jcid_var16	456	456	456	8	8	29184	13307904	94818816	29321748487
BTC_ijb_jcid_var16	456	456	456	8	8	29184	13307904	94818816	29344077519
BTC_ijb_jcid_var16	456	456	456	8	8	29184	13307904	94818816	29347519122
BTC_ijb_jcid_var16	488	488	488	8	8	31232	15241216	116214272	36419010637
BTC_ijb_jcid_var16	488	488	488	8	8	31232	15241216	116214272	36424083440
BTC_ijb_jcid_var16	488	488	488	8	8	31232	15241216	116214272	36415705604
BTC_ijb_jcid_var16	488	488	488	8	8	31232	15241216	116214272	36405729904
BTC_ijb_jcid_var16	488	488	488	8	8	31232	15241216	116214272	36185480203
BTC_ijb_jcid_var16	520	520	520	8	8	33280	17305600	140608000	44147210582
BTC_ijb_jcid_var16	520	520	520	8	8	33280	17305600	140608000	44400416937
BTC_ijb_jcid_var16	520	520	520	8	8	33280	17305600	140608000	44420275076
BTC_ijb_jcid_var16	520	520	520	8	8	33280	17305600	140608000	44413552412
BTC_ijb_jcid_var16	520	520	520	8	8	33280	17305600	140608000	44391526160
BTC_ijb_jcid_var16	552	552	552	8	8	35328	19501056	168196608	53668535953
BTC_ijb_jcid_var16	552	552	552	8	8	35328	19501056	168196608	53605785106
BTC_ijb_jcid_var16	552	552	552	8	8	35328	19501056	168196608	53557527209
BTC_ijb_jcid_var16	552	552	552	8	8	35328	19501056	168196608	53573074050
BTC_ijb_jcid_var16	552	552	552	8	8	35328	19501056	168196608	53758126078
BTC_ijb_jcid_var16	584	584	584	8	8	37376	21827584	199176704	64039446004
BTC_ijb_jcid_var16	584	584	584	8	8	37376	21827584	199176704	64091363454
BTC_ijb_jcid_var16	584	584	584	8	8	37376	21827584	199176704	64411944122
BTC_ijb_jcid_var16	584	584	584	8	8	37376	21827584	199176704	64376793591
BTC_ijb_jcid_var16	584	584	584	8	8	37376	21827584	199176704	64431186101
BTC_ijb_jcid_var16	616	616	616	8	8	39424	24285184	233744896	75939444519
BTC_ijb_jcid_var16	616	616	616	8	8	39424	24285184	233744896	75894444039
BTC_ijb_jcid_var16	616	616	616	8	8	39424	24285184	233744896	75950020188
BTC_ijb_jcid_var16	616	616	616	8	8	39424	24285184	233744896	76002631450
BTC_ijb_jcid_var16	616	616	616	8	8	39424	24285184	233744896	75974062310
BTC_ijb_jcid_var16	648	648	648	8	8	41472	26873856	272097792	88591539622
BTC_ijb_jcid_var16	648	648	648	8	8	41472	26873856	272097792	88271115837
BTC_ijb_jcid_var16	648	648	648	8	8	41472	26873856	272097792	88228879511
BTC_ijb_jcid_var16	648	648	648	8	8	41472	26873856	272097792	88255282525
BTC_ijb_jcid_var16	648	648	648	8	8	41472	26873856	272097792	88241017088


==> figures/data/ijb_jcid/meas/var160.dat <==
BTC_ijb_jcid_var160	8	8	8	8	8	512	4096	512	357986
BTC_ijb_jcid_var160	8	8	8	8	8	512	4096	512	306158
BTC_ijb_jcid_var160	8	8	8	8	8	512	4096	512	306078
BTC_ijb_jcid_var160	8	8	8	8	8	512	4096	512	306330
BTC_ijb_jcid_var160	8	8	8	8	8	512	4096	512	306862
BTC_ijb_jcid_var160	40	40	40	8	8	2560	102400	64000	6468355
BTC_ijb_jcid_var160	40	40	40	8	8	2560	102400	64000	6123199
BTC_ijb_jcid_var160	40	40	40	8	8	2560	102400	64000	6216535
BTC_ijb_jcid_var160	40	40	40	8	8	2560	102400	64000	6125208
BTC_ijb_jcid_var160	40	40	40	8	8	2560	102400	64000	6125124
BTC_ijb_jcid_var160	72	72	72	8	8	4608	331776	373248	30992555
BTC_ijb_jcid_var160	72	72	72	8	8	4608	331776	373248	30246620
BTC_ijb_jcid_var160	72	72	72	8	8	4608	331776	373248	30041004
BTC_ijb_jcid_var160	72	72	72	8	8	4608	331776	373248	30073954
BTC_ijb_jcid_var160	72	72	72	8	8	4608	331776	373248	30214872
BTC_ijb_jcid_var160	104	104	104	8	8	6656	692224	1124864	84314677
BTC_ijb_jcid_var160	104	104	104	8	8	6656	692224	1124864	83232495
BTC_ijb_jcid_var160	104	104	104	8	8	6656	692224	1124864	82723187
BTC_ijb_jcid_var160	104	104	104	8	8	6656	692224	1124864	82830593
BTC_ijb_jcid_var160	104	104	104	8	8	6656	692224	1124864	82718515
BTC_ijb_jcid_var160	136	136	136	8	8	8704	1183744	2515456	193475327
BTC_ijb_jcid_var160	136	136	136	8	8	8704	1183744	2515456	190604089
BTC_ijb_jcid_var160	136	136	136	8	8	8704	1183744	2515456	189686088
BTC_ijb_jcid_var160	136	136	136	8	8	8704	1183744	2515456	200649354
BTC_ijb_jcid_var160	136	136	136	8	8	8704	1183744	2515456	188896388
BTC_ijb_jcid_var160	168	168	168	8	8	10752	1806336	4741632	729041486
BTC_ijb_jcid_var160	168	168	168	8	8	10752	1806336	4741632	732110142
BTC_ijb_jcid_var160	168	168	168	8	8	10752	1806336	4741632	732094785
BTC_ijb_jcid_var160	168	168	168	8	8	10752	1806336	4741632	732095510
BTC_ijb_jcid_var160	168	168	168	8	8	10752	1806336	4741632	732095666
BTC_ijb_jcid_var160	200	200	200	8	8	12800	2560000	8000000	1257601334
BTC_ijb_jcid_var160	200	200	200	8	8	12800	2560000	8000000	1254816251
BTC_ijb_jcid_var160	200	200	200	8	8	12800	2560000	8000000	1259060793
BTC_ijb_jcid_var160	200	200	200	8	8	12800	2560000	8000000	1258442497
BTC_ijb_jcid_var160	200	200	200	8	8	12800	2560000	8000000	1261539592
BTC_ijb_jcid_var160	232	232	232	8	8	14848	3444736	12487168	1918795903
BTC_ijb_jcid_var160	232	232	232	8	8	14848	3444736	12487168	1917864985
BTC_ijb_jcid_var160	232	232	232	8	8	14848	3444736	12487168	1918154444
BTC_ijb_jcid_var160	232	232	232	8	8	14848	3444736	12487168	1920302689
BTC_ijb_jcid_var160	232	232	232	8	8	14848	3444736	12487168	1920879729
BTC_ijb_jcid_var160	264	264	264	8	8	16896	4460544	18399744	2811730466
BTC_ijb_jcid_var160	264	264	264	8	8	16896	4460544	18399744	2796794747
BTC_ijb_jcid_var160	264	264	264	8	8	16896	4460544	18399744	2798939248
BTC_ijb_jcid_var160	264	264	264	8	8	16896	4460544	18399744	2799387991
BTC_ijb_jcid_var160	264	264	264	8	8	16896	4460544	18399744	2803239261
BTC_ijb_jcid_var160	296	296	296	8	8	18944	5607424	25934336	3901788884
BTC_ijb_jcid_var160	296	296	296	8	8	18944	5607424	25934336	3893864246
BTC_ijb_jcid_var160	296	296	296	8	8	18944	5607424	25934336	3900311635
BTC_ijb_jcid_var160	296	296	296	8	8	18944	5607424	25934336	3895271747
BTC_ijb_jcid_var160	296	296	296	8	8	18944	5607424	25934336	3921599462
BTC_ijb_jcid_var160	328	328	328	8	8	20992	6885376	35287552	5281738193
BTC_ijb_jcid_var160	328	328	328	8	8	20992	6885376	35287552	5264624073
BTC_ijb_jcid_var160	328	328	328	8	8	20992	6885376	35287552	5266154671
BTC_ijb_jcid_var160	328	328	328	8	8	20992	6885376	35287552	5259194864
BTC_ijb_jcid_var160	328	328	328	8	8	20992	6885376	35287552	5268805867
BTC_ijb_jcid_var160	360	360	360	8	8	23040	8294400	46656000	6926043494
BTC_ijb_jcid_var160	360	360	360	8	8	23040	8294400	46656000	7014990935
BTC_ijb_jcid_var160	360	360	360	8	8	23040	8294400	46656000	6935089087
BTC_ijb_jcid_var160	360	360	360	8	8	23040	8294400	46656000	6930310778
BTC_ijb_jcid_var160	360	360	360	8	8	23040	8294400	46656000	6940577271
BTC_ijb_jcid_var160	392	392	392	8	8	25088	9834496	60236288	8942449370
BTC_ijb_jcid_var160	392	392	392	8	8	25088	9834496	60236288	8926993756
BTC_ijb_jcid_var160	392	392	392	8	8	25088	9834496	60236288	8976620859
BTC_ijb_jcid_var160	392	392	392	8	8	25088	9834496	60236288	8925745855
BTC_ijb_jcid_var160	392	392	392	8	8	25088	9834496	60236288	8938302452
BTC_ijb_jcid_var160	424	424	424	8	8	27136	11505664	76225024	11264144457
BTC_ijb_jcid_var160	424	424	424	8	8	27136	11505664	76225024	11297617088
BTC_ijb_jcid_var160	424	424	424	8	8	27136	11505664	76225024	11262461855
BTC_ijb_jcid_var160	424	424	424	8	8	27136	11505664	76225024	11286278693
BTC_ijb_jcid_var160	424	424	424	8	8	27136	11505664	76225024	11258590311
BTC_ijb_jcid_var160	456	456	456	8	8	29184	13307904	94818816	14043770462
BTC_ijb_jcid_var160	456	456	456	8	8	29184	13307904	94818816	13993041928
BTC_ijb_jcid_var160	456	456	456	8	8	29184	13307904	94818816	14010837301
BTC_ijb_jcid_var160	456	456	456	8	8	29184	13307904	94818816	14031038165
BTC_ijb_jcid_var160	456	456	456	8	8	29184	13307904	94818816	13992305606
BTC_ijb_jcid_var160	488	488	488	8	8	31232	15241216	116214272	17120805078
BTC_ijb_jcid_var160	488	488	488	8	8	31232	15241216	116214272	17150559001
BTC_ijb_jcid_var160	488	488	488	8	8	31232	15241216	116214272	17119558276
BTC_ijb_jcid_var160	488	488	488	8	8	31232	15241216	116214272	17134458560
BTC_ijb_jcid_var160	488	488	488	8	8	31232	15241216	116214272	17108056131
BTC_ijb_jcid_var160	520	520	520	8	8	33280	17305600	140608000	20720563126
BTC_ijb_jcid_var160	520	520	520	8	8	33280	17305600	140608000	20667971853
BTC_ijb_jcid_var160	520	520	520	8	8	33280	17305600	140608000	20687615695
BTC_ijb_jcid_var160	520	520	520	8	8	33280	17305600	140608000	20665435003
BTC_ijb_jcid_var160	520	520	520	8	8	33280	17305600	140608000	20696726515
BTC_ijb_jcid_var160	552	552	552	8	8	35328	19501056	168196608	24753249398
BTC_ijb_jcid_var160	552	552	552	8	8	35328	19501056	168196608	24762494102
BTC_ijb_jcid_var160	552	552	552	8	8	35328	19501056	168196608	24721145067
BTC_ijb_jcid_var160	552	552	552	8	8	35328	19501056	168196608	24766758890
BTC_ijb_jcid_var160	552	552	552	8	8	35328	19501056	168196608	24764898813
BTC_ijb_jcid_var160	584	584	584	8	8	37376	21827584	199176704	29251500572
BTC_ijb_jcid_var160	584	584	584	8	8	37376	21827584	199176704	29310360026
BTC_ijb_jcid_var160	584	584	584	8	8	37376	21827584	199176704	29489637583
BTC_ijb_jcid_var160	584	584	584	8	8	37376	21827584	199176704	29287820054
BTC_ijb_jcid_var160	584	584	584	8	8	37376	21827584	199176704	29307970729
BTC_ijb_jcid_var160	616	616	616	8	8	39424	24285184	233744896	34311620137
BTC_ijb_jcid_var160	616	616	616	8	8	39424	24285184	233744896	34296763165
BTC_ijb_jcid_var160	616	616	616	8	8	39424	24285184	233744896	34318549683
BTC_ijb_jcid_var160	616	616	616	8	8	39424	24285184	233744896	34326230331
BTC_ijb_jcid_var160	616	616	616	8	8	39424	24285184	233744896	34408362983
BTC_ijb_jcid_var160	648	648	648	8	8	41472	26873856	272097792	39943479653
BTC_ijb_jcid_var160	648	648	648	8	8	41472	26873856	272097792	39950727783
BTC_ijb_jcid_var160	648	648	648	8	8	41472	26873856	272097792	39933039135
BTC_ijb_jcid_var160	648	648	648	8	8	41472	26873856	272097792	39955803309
BTC_ijb_jcid_var160	648	648	648	8	8	41472	26873856	272097792	39940777390
BTC_ijb_jcid_var160	680	680	680	8	8	43520	29593600	314432000	46061975726
BTC_ijb_jcid_var160	680	680	680	8	8	43520	29593600	314432000	46068676406
BTC_ijb_jcid_var160	680	680	680	8	8	43520	29593600	314432000	46087894997
BTC_ijb_jcid_var160	680	680	680	8	8	43520	29593600	314432000	46048770479
BTC_ijb_jcid_var160	680	680	680	8	8	43520	29593600	314432000	46097021316
BTC_ijb_jcid_var160	712	712	712	8	8	45568	32444416	360944128	52909768255
BTC_ijb_jcid_var160	712	712	712	8	8	45568	32444416	360944128	52818387944
BTC_ijb_jcid_var160	712	712	712	8	8	45568	32444416	360944128	52864922684
BTC_ijb_jcid_var160	712	712	712	8	8	45568	32444416	360944128	53077098222
BTC_ijb_jcid_var160	712	712	712	8	8	45568	32444416	360944128	52876979058
BTC_ijb_jcid_var160	744	744	744	8	8	47616	35426304	411830784	60215414404
BTC_ijb_jcid_var160	744	744	744	8	8	47616	35426304	411830784	60195347449
BTC_ijb_jcid_var160	744	744	744	8	8	47616	35426304	411830784	60223822024
BTC_ijb_jcid_var160	744	744	744	8	8	47616	35426304	411830784	60210665094
BTC_ijb_jcid_var160	744	744	744	8	8	47616	35426304	411830784	60227279370
BTC_ijb_jcid_var160	776	776	776	8	8	49664	38539264	467288576	68268207423
BTC_ijb_jcid_var160	776	776	776	8	8	49664	38539264	467288576	68270821908
BTC_ijb_jcid_var160	776	776	776	8	8	49664	38539264	467288576	68340025631
BTC_ijb_jcid_var160	776	776	776	8	8	49664	38539264	467288576	68325171252
BTC_ijb_jcid_var160	776	776	776	8	8	49664	38539264	467288576	68322459548


==> figures/data/ijb_jcid/meas/var161.dat <==
BTC_ijb_jcid_var161	8	8	8	8	8	512	4096	512	359828
BTC_ijb_jcid_var161	8	8	8	8	8	512	4096	512	305554
BTC_ijb_jcid_var161	8	8	8	8	8	512	4096	512	305324
BTC_ijb_jcid_var161	8	8	8	8	8	512	4096	512	307241
BTC_ijb_jcid_var161	8	8	8	8	8	512	4096	512	343014
BTC_ijb_jcid_var161	40	40	40	8	8	2560	102400	64000	5091293
BTC_ijb_jcid_var161	40	40	40	8	8	2560	102400	64000	5015855
BTC_ijb_jcid_var161	40	40	40	8	8	2560	102400	64000	4895209
BTC_ijb_jcid_var161	40	40	40	8	8	2560	102400	64000	4802725
BTC_ijb_jcid_var161	40	40	40	8	8	2560	102400	64000	4805491
BTC_ijb_jcid_var161	72	72	72	8	8	4608	331776	373248	25067407
BTC_ijb_jcid_var161	72	72	72	8	8	4608	331776	373248	24458483
BTC_ijb_jcid_var161	72	72	72	8	8	4608	331776	373248	24422238
BTC_ijb_jcid_var161	72	72	72	8	8	4608	331776	373248	24402516
BTC_ijb_jcid_var161	72	72	72	8	8	4608	331776	373248	24481146
BTC_ijb_jcid_var161	104	104	104	8	8	6656	692224	1124864	67079917
BTC_ijb_jcid_var161	104	104	104	8	8	6656	692224	1124864	65492548
BTC_ijb_jcid_var161	104	104	104	8	8	6656	692224	1124864	65635842
BTC_ijb_jcid_var161	104	104	104	8	8	6656	692224	1124864	65438535
BTC_ijb_jcid_var161	104	104	104	8	8	6656	692224	1124864	65283362
BTC_ijb_jcid_var161	136	136	136	8	8	8704	1183744	2515456	157221316
BTC_ijb_jcid_var161	136	136	136	8	8	8704	1183744	2515456	154120568
BTC_ijb_jcid_var161	136	136	136	8	8	8704	1183744	2515456	154377757
BTC_ijb_jcid_var161	136	136	136	8	8	8704	1183744	2515456	153924920
BTC_ijb_jcid_var161	136	136	136	8	8	8704	1183744	2515456	154203255
BTC_ijb_jcid_var161	168	168	168	8	8	10752	1806336	4741632	314193015
BTC_ijb_jcid_var161	168	168	168	8	8	10752	1806336	4741632	318624513
BTC_ijb_jcid_var161	168	168	168	8	8	10752	1806336	4741632	316981672
BTC_ijb_jcid_var161	168	168	168	8	8	10752	1806336	4741632	317877504
BTC_ijb_jcid_var161	168	168	168	8	8	10752	1806336	4741632	317219340
BTC_ijb_jcid_var161	200	200	200	8	8	12800	2560000	8000000	559245450
BTC_ijb_jcid_var161	200	200	200	8	8	12800	2560000	8000000	567936669
BTC_ijb_jcid_var161	200	200	200	8	8	12800	2560000	8000000	558253258
BTC_ijb_jcid_var161	200	200	200	8	8	12800	2560000	8000000	559130923
BTC_ijb_jcid_var161	200	200	200	8	8	12800	2560000	8000000	558708783
BTC_ijb_jcid_var161	232	232	232	8	8	14848	3444736	12487168	1015644663
BTC_ijb_jcid_var161	232	232	232	8	8	14848	3444736	12487168	1016599207
BTC_ijb_jcid_var161	232	232	232	8	8	14848	3444736	12487168	1016827056
BTC_ijb_jcid_var161	232	232	232	8	8	14848	3444736	12487168	1026349209
BTC_ijb_jcid_var161	232	232	232	8	8	14848	3444736	12487168	1016434275
BTC_ijb_jcid_var161	264	264	264	8	8	16896	4460544	18399744	1473608680
BTC_ijb_jcid_var161	264	264	264	8	8	16896	4460544	18399744	1472868821
BTC_ijb_jcid_var161	264	264	264	8	8	16896	4460544	18399744	1472313463
BTC_ijb_jcid_var161	264	264	264	8	8	16896	4460544	18399744	1474804645
BTC_ijb_jcid_var161	264	264	264	8	8	16896	4460544	18399744	1471617641
BTC_ijb_jcid_var161	296	296	296	8	8	18944	5607424	25934336	2015804038
BTC_ijb_jcid_var161	296	296	296	8	8	18944	5607424	25934336	2006547010
BTC_ijb_jcid_var161	296	296	296	8	8	18944	5607424	25934336	2008546487
BTC_ijb_jcid_var161	296	296	296	8	8	18944	5607424	25934336	2008662818
BTC_ijb_jcid_var161	296	296	296	8	8	18944	5607424	25934336	2027982314
BTC_ijb_jcid_var161	328	328	328	8	8	20992	6885376	35287552	2735901323
BTC_ijb_jcid_var161	328	328	328	8	8	20992	6885376	35287552	2739470434
BTC_ijb_jcid_var161	328	328	328	8	8	20992	6885376	35287552	2732812052
BTC_ijb_jcid_var161	328	328	328	8	8	20992	6885376	35287552	2732052845
BTC_ijb_jcid_var161	328	328	328	8	8	20992	6885376	35287552	2732771290
BTC_ijb_jcid_var161	360	360	360	8	8	23040	8294400	46656000	3853432523
BTC_ijb_jcid_var161	360	360	360	8	8	23040	8294400	46656000	3860691094
BTC_ijb_jcid_var161	360	360	360	8	8	23040	8294400	46656000	3852647638
BTC_ijb_jcid_var161	360	360	360	8	8	23040	8294400	46656000	3858739820
BTC_ijb_jcid_var161	360	360	360	8	8	23040	8294400	46656000	3858510467
BTC_ijb_jcid_var161	392	392	392	8	8	25088	9834496	60236288	5313550461
BTC_ijb_jcid_var161	392	392	392	8	8	25088	9834496	60236288	5323123285
BTC_ijb_jcid_var161	392	392	392	8	8	25088	9834496	60236288	5313107650
BTC_ijb_jcid_var161	392	392	392	8	8	25088	9834496	60236288	5304147650
BTC_ijb_jcid_var161	392	392	392	8	8	25088	9834496	60236288	5319103478
BTC_ijb_jcid_var161	424	424	424	8	8	27136	11505664	76225024	6761240435
BTC_ijb_jcid_var161	424	424	424	8	8	27136	11505664	76225024	6756985129
BTC_ijb_jcid_var161	424	424	424	8	8	27136	11505664	76225024	6763194244
BTC_ijb_jcid_var161	424	424	424	8	8	27136	11505664	76225024	6770507240
BTC_ijb_jcid_var161	424	424	424	8	8	27136	11505664	76225024	6747550780
BTC_ijb_jcid_var161	456	456	456	8	8	29184	13307904	94818816	8609291702
BTC_ijb_jcid_var161	456	456	456	8	8	29184	13307904	94818816	8595894330
BTC_ijb_jcid_var161	456	456	456	8	8	29184	13307904	94818816	8605743443
BTC_ijb_jcid_var161	456	456	456	8	8	29184	13307904	94818816	8617034627
BTC_ijb_jcid_var161	456	456	456	8	8	29184	13307904	94818816	8602942562
BTC_ijb_jcid_var161	488	488	488	8	8	31232	15241216	116214272	10282717053
BTC_ijb_jcid_var161	488	488	488	8	8	31232	15241216	116214272	10267893303
BTC_ijb_jcid_var161	488	488	488	8	8	31232	15241216	116214272	10296015336
BTC_ijb_jcid_var161	488	488	488	8	8	31232	15241216	116214272	10292189142
BTC_ijb_jcid_var161	488	488	488	8	8	31232	15241216	116214272	10282965663
BTC_ijb_jcid_var161	520	520	520	8	8	33280	17305600	140608000	12433826593
BTC_ijb_jcid_var161	520	520	520	8	8	33280	17305600	140608000	12459742724
BTC_ijb_jcid_var161	520	520	520	8	8	33280	17305600	140608000	12429499905
BTC_ijb_jcid_var161	520	520	520	8	8	33280	17305600	140608000	12481106553
BTC_ijb_jcid_var161	520	520	520	8	8	33280	17305600	140608000	12447007334
BTC_ijb_jcid_var161	552	552	552	8	8	35328	19501056	168196608	13003864257
BTC_ijb_jcid_var161	552	552	552	8	8	35328	19501056	168196608	12986771796
BTC_ijb_jcid_var161	552	552	552	8	8	35328	19501056	168196608	12988280284
BTC_ijb_jcid_var161	552	552	552	8	8	35328	19501056	168196608	13009653742
BTC_ijb_jcid_var161	552	552	552	8	8	35328	19501056	168196608	12997117093
BTC_ijb_jcid_var161	584	584	584	8	8	37376	21827584	199176704	15555795133
BTC_ijb_jcid_var161	584	584	584	8	8	37376	21827584	199176704	15586720405
BTC_ijb_jcid_var161	584	584	584	8	8	37376	21827584	199176704	15558258706
BTC_ijb_jcid_var161	584	584	584	8	8	37376	21827584	199176704	15601670330
BTC_ijb_jcid_var161	584	584	584	8	8	37376	21827584	199176704	15577251505
BTC_ijb_jcid_var161	616	616	616	8	8	39424	24285184	233744896	18023796383
BTC_ijb_jcid_var161	616	616	616	8	8	39424	24285184	233744896	18014449880
BTC_ijb_jcid_var161	616	616	616	8	8	39424	24285184	233744896	18000112530
BTC_ijb_jcid_var161	616	616	616	8	8	39424	24285184	233744896	18041590006
BTC_ijb_jcid_var161	616	616	616	8	8	39424	24285184	233744896	18032935309
BTC_ijb_jcid_var161	648	648	648	8	8	41472	26873856	272097792	21139056695
BTC_ijb_jcid_var161	648	648	648	8	8	41472	26873856	272097792	21455241301
BTC_ijb_jcid_var161	648	648	648	8	8	41472	26873856	272097792	21120701510
BTC_ijb_jcid_var161	648	648	648	8	8	41472	26873856	272097792	21159538089
BTC_ijb_jcid_var161	648	648	648	8	8	41472	26873856	272097792	21112506999
BTC_ijb_jcid_var161	680	680	680	8	8	43520	29593600	314432000	24337710360
BTC_ijb_jcid_var161	680	680	680	8	8	43520	29593600	314432000	24330474299
BTC_ijb_jcid_var161	680	680	680	8	8	43520	29593600	314432000	24306481363
BTC_ijb_jcid_var161	680	680	680	8	8	43520	29593600	314432000	24343782695
BTC_ijb_jcid_var161	680	680	680	8	8	43520	29593600	314432000	24322985101
BTC_ijb_jcid_var161	712	712	712	8	8	45568	32444416	360944128	27921778433
BTC_ijb_jcid_var161	712	712	712	8	8	45568	32444416	360944128	27894572057
BTC_ijb_jcid_var161	712	712	712	8	8	45568	32444416	360944128	27868875757
BTC_ijb_jcid_var161	712	712	712	8	8	45568	32444416	360944128	27885922929
BTC_ijb_jcid_var161	712	712	712	8	8	45568	32444416	360944128	27872962159
BTC_ijb_jcid_var161	744	744	744	8	8	47616	35426304	411830784	31170970416
BTC_ijb_jcid_var161	744	744	744	8	8	47616	35426304	411830784	31222152882
BTC_ijb_jcid_var161	744	744	744	8	8	47616	35426304	411830784	31208055234
BTC_ijb_jcid_var161	744	744	744	8	8	47616	35426304	411830784	31189362686
BTC_ijb_jcid_var161	744	744	744	8	8	47616	35426304	411830784	31210784708
BTC_ijb_jcid_var161	776	776	776	8	8	49664	38539264	467288576	35553398863
BTC_ijb_jcid_var161	776	776	776	8	8	49664	38539264	467288576	35553960705
BTC_ijb_jcid_var161	776	776	776	8	8	49664	38539264	467288576	35543780863
BTC_ijb_jcid_var161	776	776	776	8	8	49664	38539264	467288576	35513808699
BTC_ijb_jcid_var161	776	776	776	8	8	49664	38539264	467288576	35525710997
BTC_ijb_jcid_var161	808	808	808	8	8	51712	41783296	527514112	40088041053
BTC_ijb_jcid_var161	808	808	808	8	8	51712	41783296	527514112	40092233132
BTC_ijb_jcid_var161	808	808	808	8	8	51712	41783296	527514112	40046469272
BTC_ijb_jcid_var161	808	808	808	8	8	51712	41783296	527514112	40067631545
BTC_ijb_jcid_var161	808	808	808	8	8	51712	41783296	527514112	40297790950
BTC_ijb_jcid_var161	840	840	840	8	8	53760	45158400	592704000	44268942296
BTC_ijb_jcid_var161	840	840	840	8	8	53760	45158400	592704000	44238226015
BTC_ijb_jcid_var161	840	840	840	8	8	53760	45158400	592704000	44248340313
BTC_ijb_jcid_var161	840	840	840	8	8	53760	45158400	592704000	44261205802
BTC_ijb_jcid_var161	840	840	840	8	8	53760	45158400	592704000	44264847072
BTC_ijb_jcid_var161	872	872	872	8	8	55808	48664576	663054848	50244714495
BTC_ijb_jcid_var161	872	872	872	8	8	55808	48664576	663054848	50224519837
BTC_ijb_jcid_var161	872	872	872	8	8	55808	48664576	663054848	50265043970
BTC_ijb_jcid_var161	872	872	872	8	8	55808	48664576	663054848	50228207916
BTC_ijb_jcid_var161	872	872	872	8	8	55808	48664576	663054848	50239921831
BTC_ijb_jcid_var161	904	904	904	8	8	57856	52301824	738763264	55829831574
BTC_ijb_jcid_var161	904	904	904	8	8	57856	52301824	738763264	55698124315
BTC_ijb_jcid_var161	904	904	904	8	8	57856	52301824	738763264	55705248726
BTC_ijb_jcid_var161	904	904	904	8	8	57856	52301824	738763264	55781127979
BTC_ijb_jcid_var161	904	904	904	8	8	57856	52301824	738763264	55692792708
BTC_ijb_jcid_var161	936	936	936	8	8	59904	56070144	820025856	61382400517
BTC_ijb_jcid_var161	936	936	936	8	8	59904	56070144	820025856	61192764823
BTC_ijb_jcid_var161	936	936	936	8	8	59904	56070144	820025856	61129509262
BTC_ijb_jcid_var161	936	936	936	8	8	59904	56070144	820025856	61168172865
BTC_ijb_jcid_var161	936	936	936	8	8	59904	56070144	820025856	61130392499


==> figures/data/ijb_jcid/meas/var162.dat <==
BTC_ijb_jcid_var162	8	8	8	8	8	512	4096	512	343311
BTC_ijb_jcid_var162	8	8	8	8	8	512	4096	512	306392
BTC_ijb_jcid_var162	8	8	8	8	8	512	4096	512	306012
BTC_ijb_jcid_var162	8	8	8	8	8	512	4096	512	306957
BTC_ijb_jcid_var162	8	8	8	8	8	512	4096	512	343148
BTC_ijb_jcid_var162	40	40	40	8	8	2560	102400	64000	6338199
BTC_ijb_jcid_var162	40	40	40	8	8	2560	102400	64000	6099380
BTC_ijb_jcid_var162	40	40	40	8	8	2560	102400	64000	6188298
BTC_ijb_jcid_var162	40	40	40	8	8	2560	102400	64000	6100689
BTC_ijb_jcid_var162	40	40	40	8	8	2560	102400	64000	6185552
BTC_ijb_jcid_var162	72	72	72	8	8	4608	331776	373248	30761932
BTC_ijb_jcid_var162	72	72	72	8	8	4608	331776	373248	30031350
BTC_ijb_jcid_var162	72	72	72	8	8	4608	331776	373248	30026391
BTC_ijb_jcid_var162	72	72	72	8	8	4608	331776	373248	30041928
BTC_ijb_jcid_var162	72	72	72	8	8	4608	331776	373248	30684708
BTC_ijb_jcid_var162	104	104	104	8	8	6656	692224	1124864	84313040
BTC_ijb_jcid_var162	104	104	104	8	8	6656	692224	1124864	82805834
BTC_ijb_jcid_var162	104	104	104	8	8	6656	692224	1124864	82791370
BTC_ijb_jcid_var162	104	104	104	8	8	6656	692224	1124864	82890192
BTC_ijb_jcid_var162	104	104	104	8	8	6656	692224	1124864	82779890
BTC_ijb_jcid_var162	136	136	136	8	8	8704	1183744	2515456	193475340
BTC_ijb_jcid_var162	136	136	136	8	8	8704	1183744	2515456	189182513
BTC_ijb_jcid_var162	136	136	136	8	8	8704	1183744	2515456	190019518
BTC_ijb_jcid_var162	136	136	136	8	8	8704	1183744	2515456	189649623
BTC_ijb_jcid_var162	136	136	136	8	8	8704	1183744	2515456	188435965
BTC_ijb_jcid_var162	168	168	168	8	8	10752	1806336	4741632	726409031
BTC_ijb_jcid_var162	168	168	168	8	8	10752	1806336	4741632	729913884
BTC_ijb_jcid_var162	168	168	168	8	8	10752	1806336	4741632	729245278
BTC_ijb_jcid_var162	168	168	168	8	8	10752	1806336	4741632	730214110
BTC_ijb_jcid_var162	168	168	168	8	8	10752	1806336	4741632	759754903
BTC_ijb_jcid_var162	200	200	200	8	8	12800	2560000	8000000	1264305395
BTC_ijb_jcid_var162	200	200	200	8	8	12800	2560000	8000000	1258614859
BTC_ijb_jcid_var162	200	200	200	8	8	12800	2560000	8000000	1256723823
BTC_ijb_jcid_var162	200	200	200	8	8	12800	2560000	8000000	1260737803
BTC_ijb_jcid_var162	200	200	200	8	8	12800	2560000	8000000	1257441518
BTC_ijb_jcid_var162	232	232	232	8	8	14848	3444736	12487168	1917549468
BTC_ijb_jcid_var162	232	232	232	8	8	14848	3444736	12487168	1934933187
BTC_ijb_jcid_var162	232	232	232	8	8	14848	3444736	12487168	1916765468
BTC_ijb_jcid_var162	232	232	232	8	8	14848	3444736	12487168	1918185531
BTC_ijb_jcid_var162	232	232	232	8	8	14848	3444736	12487168	1917781746
BTC_ijb_jcid_var162	264	264	264	8	8	16896	4460544	18399744	2802949352
BTC_ijb_jcid_var162	264	264	264	8	8	16896	4460544	18399744	2787711095
BTC_ijb_jcid_var162	264	264	264	8	8	16896	4460544	18399744	2798587456
BTC_ijb_jcid_var162	264	264	264	8	8	16896	4460544	18399744	2799801565
BTC_ijb_jcid_var162	264	264	264	8	8	16896	4460544	18399744	2789676127
BTC_ijb_jcid_var162	296	296	296	8	8	18944	5607424	25934336	3904677924
BTC_ijb_jcid_var162	296	296	296	8	8	18944	5607424	25934336	3902193322
BTC_ijb_jcid_var162	296	296	296	8	8	18944	5607424	25934336	3902316852
BTC_ijb_jcid_var162	296	296	296	8	8	18944	5607424	25934336	3925623691
BTC_ijb_jcid_var162	296	296	296	8	8	18944	5607424	25934336	3911730355
BTC_ijb_jcid_var162	328	328	328	8	8	20992	6885376	35287552	5312456091
BTC_ijb_jcid_var162	328	328	328	8	8	20992	6885376	35287552	5291562681
BTC_ijb_jcid_var162	328	328	328	8	8	20992	6885376	35287552	5305646839
BTC_ijb_jcid_var162	328	328	328	8	8	20992	6885376	35287552	5302396101
BTC_ijb_jcid_var162	328	328	328	8	8	20992	6885376	35287552	5295494487
BTC_ijb_jcid_var162	360	360	360	8	8	23040	8294400	46656000	6979813652
BTC_ijb_jcid_var162	360	360	360	8	8	23040	8294400	46656000	7009472556
BTC_ijb_jcid_var162	360	360	360	8	8	23040	8294400	46656000	7031351264
BTC_ijb_jcid_var162	360	360	360	8	8	23040	8294400	46656000	6991360472
BTC_ijb_jcid_var162	360	360	360	8	8	23040	8294400	46656000	6980249115
BTC_ijb_jcid_var162	392	392	392	8	8	25088	9834496	60236288	8983039763
BTC_ijb_jcid_var162	392	392	392	8	8	25088	9834496	60236288	8997198212
BTC_ijb_jcid_var162	392	392	392	8	8	25088	9834496	60236288	8995286567
BTC_ijb_jcid_var162	392	392	392	8	8	25088	9834496	60236288	8979743236
BTC_ijb_jcid_var162	392	392	392	8	8	25088	9834496	60236288	8972315486
BTC_ijb_jcid_var162	424	424	424	8	8	27136	11505664	76225024	11338037048
BTC_ijb_jcid_var162	424	424	424	8	8	27136	11505664	76225024	11367270193
BTC_ijb_jcid_var162	424	424	424	8	8	27136	11505664	76225024	11346513656
BTC_ijb_jcid_var162	424	424	424	8	8	27136	11505664	76225024	11328621696
BTC_ijb_jcid_var162	424	424	424	8	8	27136	11505664	76225024	11394767129
BTC_ijb_jcid_var162	456	456	456	8	8	29184	13307904	94818816	14106152717
BTC_ijb_jcid_var162	456	456	456	8	8	29184	13307904	94818816	14084195944
BTC_ijb_jcid_var162	456	456	456	8	8	29184	13307904	94818816	14088082618
BTC_ijb_jcid_var162	456	456	456	8	8	29184	13307904	94818816	14141360128
BTC_ijb_jcid_var162	456	456	456	8	8	29184	13307904	94818816	14092308325
BTC_ijb_jcid_var162	488	488	488	8	8	31232	15241216	116214272	17245270466
BTC_ijb_jcid_var162	488	488	488	8	8	31232	15241216	116214272	17245975005
BTC_ijb_jcid_var162	488	488	488	8	8	31232	15241216	116214272	17215636221
BTC_ijb_jcid_var162	488	488	488	8	8	31232	15241216	116214272	17307857501
BTC_ijb_jcid_var162	488	488	488	8	8	31232	15241216	116214272	17498916854
BTC_ijb_jcid_var162	520	520	520	8	8	33280	17305600	140608000	20889453844
BTC_ijb_jcid_var162	520	520	520	8	8	33280	17305600	140608000	20852935323
BTC_ijb_jcid_var162	520	520	520	8	8	33280	17305600	140608000	20859412283
BTC_ijb_jcid_var162	520	520	520	8	8	33280	17305600	140608000	20826539337
BTC_ijb_jcid_var162	520	520	520	8	8	33280	17305600	140608000	20849726638
BTC_ijb_jcid_var162	552	552	552	8	8	35328	19501056	168196608	24830991908
BTC_ijb_jcid_var162	552	552	552	8	8	35328	19501056	168196608	24857845111
BTC_ijb_jcid_var162	552	552	552	8	8	35328	19501056	168196608	24820501683
BTC_ijb_jcid_var162	552	552	552	8	8	35328	19501056	168196608	24863950950
BTC_ijb_jcid_var162	552	552	552	8	8	35328	19501056	168196608	24873822281
BTC_ijb_jcid_var162	584	584	584	8	8	37376	21827584	199176704	29398561649
BTC_ijb_jcid_var162	584	584	584	8	8	37376	21827584	199176704	29427833191
BTC_ijb_jcid_var162	584	584	584	8	8	37376	21827584	199176704	29401258025
BTC_ijb_jcid_var162	584	584	584	8	8	37376	21827584	199176704	29384181816
BTC_ijb_jcid_var162	584	584	584	8	8	37376	21827584	199176704	29420328800
BTC_ijb_jcid_var162	616	616	616	8	8	39424	24285184	233744896	34486311319
BTC_ijb_jcid_var162	616	616	616	8	8	39424	24285184	233744896	34467608504
BTC_ijb_jcid_var162	616	616	616	8	8	39424	24285184	233744896	34435596596
BTC_ijb_jcid_var162	616	616	616	8	8	39424	24285184	233744896	34473421385
BTC_ijb_jcid_var162	616	616	616	8	8	39424	24285184	233744896	34467049105
BTC_ijb_jcid_var162	648	648	648	8	8	41472	26873856	272097792	40065281044
BTC_ijb_jcid_var162	648	648	648	8	8	41472	26873856	272097792	40052442416
BTC_ijb_jcid_var162	648	648	648	8	8	41472	26873856	272097792	40057366583
BTC_ijb_jcid_var162	648	648	648	8	8	41472	26873856	272097792	40065243434
BTC_ijb_jcid_var162	648	648	648	8	8	41472	26873856	272097792	40077979820
BTC_ijb_jcid_var162	680	680	680	8	8	43520	29593600	314432000	46246015604
BTC_ijb_jcid_var162	680	680	680	8	8	43520	29593600	314432000	46462883323
BTC_ijb_jcid_var162	680	680	680	8	8	43520	29593600	314432000	46252588042
BTC_ijb_jcid_var162	680	680	680	8	8	43520	29593600	314432000	46227385686
BTC_ijb_jcid_var162	680	680	680	8	8	43520	29593600	314432000	46211654717
BTC_ijb_jcid_var162	712	712	712	8	8	45568	32444416	360944128	53008547498
BTC_ijb_jcid_var162	712	712	712	8	8	45568	32444416	360944128	53029654611
BTC_ijb_jcid_var162	712	712	712	8	8	45568	32444416	360944128	52999858685
BTC_ijb_jcid_var162	712	712	712	8	8	45568	32444416	360944128	52992322463
BTC_ijb_jcid_var162	712	712	712	8	8	45568	32444416	360944128	53015843645
BTC_ijb_jcid_var162	744	744	744	8	8	47616	35426304	411830784	60402805157
BTC_ijb_jcid_var162	744	744	744	8	8	47616	35426304	411830784	60368707227
BTC_ijb_jcid_var162	744	744	744	8	8	47616	35426304	411830784	60410398173
BTC_ijb_jcid_var162	744	744	744	8	8	47616	35426304	411830784	60387141836
BTC_ijb_jcid_var162	744	744	744	8	8	47616	35426304	411830784	60438363034
BTC_ijb_jcid_var162	776	776	776	8	8	49664	38539264	467288576	68433795857
BTC_ijb_jcid_var162	776	776	776	8	8	49664	38539264	467288576	68700652061
BTC_ijb_jcid_var162	776	776	776	8	8	49664	38539264	467288576	68477805791
BTC_ijb_jcid_var162	776	776	776	8	8	49664	38539264	467288576	68432547211
BTC_ijb_jcid_var162	776	776	776	8	8	49664	38539264	467288576	68496814540


==> figures/data/ijb_jcid/meas/var163.dat <==
BTC_ijb_jcid_var163	8	8	8	8	8	512	4096	512	349477
BTC_ijb_jcid_var163	8	8	8	8	8	512	4096	512	316533
BTC_ijb_jcid_var163	8	8	8	8	8	512	4096	512	304328
BTC_ijb_jcid_var163	8	8	8	8	8	512	4096	512	304282
BTC_ijb_jcid_var163	8	8	8	8	8	512	4096	512	304360
BTC_ijb_jcid_var163	40	40	40	8	8	2560	102400	64000	7813329
BTC_ijb_jcid_var163	40	40	40	8	8	2560	102400	64000	5887370
BTC_ijb_jcid_var163	40	40	40	8	8	2560	102400	64000	5985392
BTC_ijb_jcid_var163	40	40	40	8	8	2560	102400	64000	6072493
BTC_ijb_jcid_var163	40	40	40	8	8	2560	102400	64000	5990435
BTC_ijb_jcid_var163	72	72	72	8	8	4608	331776	373248	34358268
BTC_ijb_jcid_var163	72	72	72	8	8	4608	331776	373248	30699915
BTC_ijb_jcid_var163	72	72	72	8	8	4608	331776	373248	30669028
BTC_ijb_jcid_var163	72	72	72	8	8	4608	331776	373248	30765816
BTC_ijb_jcid_var163	72	72	72	8	8	4608	331776	373248	30653214
BTC_ijb_jcid_var163	104	104	104	8	8	6656	692224	1124864	86009771
BTC_ijb_jcid_var163	104	104	104	8	8	6656	692224	1124864	84563345
BTC_ijb_jcid_var163	104	104	104	8	8	6656	692224	1124864	84496427
BTC_ijb_jcid_var163	104	104	104	8	8	6656	692224	1124864	84369802
BTC_ijb_jcid_var163	104	104	104	8	8	6656	692224	1124864	84606719
BTC_ijb_jcid_var163	136	136	136	8	8	8704	1183744	2515456	232852228
BTC_ijb_jcid_var163	136	136	136	8	8	8704	1183744	2515456	238028840
BTC_ijb_jcid_var163	136	136	136	8	8	8704	1183744	2515456	238838734
BTC_ijb_jcid_var163	136	136	136	8	8	8704	1183744	2515456	238521180
BTC_ijb_jcid_var163	136	136	136	8	8	8704	1183744	2515456	239122560
BTC_ijb_jcid_var163	168	168	168	8	8	10752	1806336	4741632	493205004
BTC_ijb_jcid_var163	168	168	168	8	8	10752	1806336	4741632	502103656
BTC_ijb_jcid_var163	168	168	168	8	8	10752	1806336	4741632	503493281
BTC_ijb_jcid_var163	168	168	168	8	8	10752	1806336	4741632	503627388
BTC_ijb_jcid_var163	168	168	168	8	8	10752	1806336	4741632	503029719
BTC_ijb_jcid_var163	200	200	200	8	8	12800	2560000	8000000	861513239
BTC_ijb_jcid_var163	200	200	200	8	8	12800	2560000	8000000	839292014
BTC_ijb_jcid_var163	200	200	200	8	8	12800	2560000	8000000	828573287
BTC_ijb_jcid_var163	200	200	200	8	8	12800	2560000	8000000	829555076
BTC_ijb_jcid_var163	200	200	200	8	8	12800	2560000	8000000	830384591
BTC_ijb_jcid_var163	232	232	232	8	8	14848	3444736	12487168	1239409674
BTC_ijb_jcid_var163	232	232	232	8	8	14848	3444736	12487168	1252070359
BTC_ijb_jcid_var163	232	232	232	8	8	14848	3444736	12487168	1238208418
BTC_ijb_jcid_var163	232	232	232	8	8	14848	3444736	12487168	1238285502
BTC_ijb_jcid_var163	232	232	232	8	8	14848	3444736	12487168	1239956614
BTC_ijb_jcid_var163	264	264	264	8	8	16896	4460544	18399744	1764318322
BTC_ijb_jcid_var163	264	264	264	8	8	16896	4460544	18399744	1757252100
BTC_ijb_jcid_var163	264	264	264	8	8	16896	4460544	18399744	1759736157
BTC_ijb_jcid_var163	264	264	264	8	8	16896	4460544	18399744	1760517721
BTC_ijb_jcid_var163	264	264	264	8	8	16896	4460544	18399744	1758698473
BTC_ijb_jcid_var163	296	296	296	8	8	18944	5607424	25934336	2403822817
BTC_ijb_jcid_var163	296	296	296	8	8	18944	5607424	25934336	2391130298
BTC_ijb_jcid_var163	296	296	296	8	8	18944	5607424	25934336	2392385000
BTC_ijb_jcid_var163	296	296	296	8	8	18944	5607424	25934336	2394224423
BTC_ijb_jcid_var163	296	296	296	8	8	18944	5607424	25934336	2392928629
BTC_ijb_jcid_var163	328	328	328	8	8	20992	6885376	35287552	3161294662
BTC_ijb_jcid_var163	328	328	328	8	8	20992	6885376	35287552	3121815632
BTC_ijb_jcid_var163	328	328	328	8	8	20992	6885376	35287552	3124092826
BTC_ijb_jcid_var163	328	328	328	8	8	20992	6885376	35287552	3131714114
BTC_ijb_jcid_var163	328	328	328	8	8	20992	6885376	35287552	3123775203
BTC_ijb_jcid_var163	360	360	360	8	8	23040	8294400	46656000	3977031200
BTC_ijb_jcid_var163	360	360	360	8	8	23040	8294400	46656000	3971958868
BTC_ijb_jcid_var163	360	360	360	8	8	23040	8294400	46656000	3984348887
BTC_ijb_jcid_var163	360	360	360	8	8	23040	8294400	46656000	3979541357
BTC_ijb_jcid_var163	360	360	360	8	8	23040	8294400	46656000	4016321573
BTC_ijb_jcid_var163	392	392	392	8	8	25088	9834496	60236288	5193308447
BTC_ijb_jcid_var163	392	392	392	8	8	25088	9834496	60236288	5018678868
BTC_ijb_jcid_var163	392	392	392	8	8	25088	9834496	60236288	4991328636
BTC_ijb_jcid_var163	392	392	392	8	8	25088	9834496	60236288	4992353482
BTC_ijb_jcid_var163	392	392	392	8	8	25088	9834496	60236288	4982595038
BTC_ijb_jcid_var163	424	424	424	8	8	27136	11505664	76225024	6163968713
BTC_ijb_jcid_var163	424	424	424	8	8	27136	11505664	76225024	6170659863
BTC_ijb_jcid_var163	424	424	424	8	8	27136	11505664	76225024	6172512509
BTC_ijb_jcid_var163	424	424	424	8	8	27136	11505664	76225024	6197845121
BTC_ijb_jcid_var163	424	424	424	8	8	27136	11505664	76225024	6188557561
BTC_ijb_jcid_var163	456	456	456	8	8	29184	13307904	94818816	7515913185
BTC_ijb_jcid_var163	456	456	456	8	8	29184	13307904	94818816	7507527241
BTC_ijb_jcid_var163	456	456	456	8	8	29184	13307904	94818816	7516740367
BTC_ijb_jcid_var163	456	456	456	8	8	29184	13307904	94818816	7517171729
BTC_ijb_jcid_var163	456	456	456	8	8	29184	13307904	94818816	7516744732
BTC_ijb_jcid_var163	488	488	488	8	8	31232	15241216	116214272	9171348383
BTC_ijb_jcid_var163	488	488	488	8	8	31232	15241216	116214272	9154763510
BTC_ijb_jcid_var163	488	488	488	8	8	31232	15241216	116214272	9152933786
BTC_ijb_jcid_var163	488	488	488	8	8	31232	15241216	116214272	9178059330
BTC_ijb_jcid_var163	488	488	488	8	8	31232	15241216	116214272	9179525630
BTC_ijb_jcid_var163	520	520	520	8	8	33280	17305600	140608000	10755929280
BTC_ijb_jcid_var163	520	520	520	8	8	33280	17305600	140608000	10739306446
BTC_ijb_jcid_var163	520	520	520	8	8	33280	17305600	140608000	10758750480
BTC_ijb_jcid_var163	520	520	520	8	8	33280	17305600	140608000	10763043418
BTC_ijb_jcid_var163	520	520	520	8	8	33280	17305600	140608000	10756625472
BTC_ijb_jcid_var163	552	552	552	8	8	35328	19501056	168196608	12883274500
BTC_ijb_jcid_var163	552	552	552	8	8	35328	19501056	168196608	12907274626
BTC_ijb_jcid_var163	552	552	552	8	8	35328	19501056	168196608	12935127324
BTC_ijb_jcid_var163	552	552	552	8	8	35328	19501056	168196608	12893531523
BTC_ijb_jcid_var163	552	552	552	8	8	35328	19501056	168196608	12893856419
BTC_ijb_jcid_var163	584	584	584	8	8	37376	21827584	199176704	15085120979
BTC_ijb_jcid_var163	584	584	584	8	8	37376	21827584	199176704	15043633463
BTC_ijb_jcid_var163	584	584	584	8	8	37376	21827584	199176704	15058549990
BTC_ijb_jcid_var163	584	584	584	8	8	37376	21827584	199176704	15072509635
BTC_ijb_jcid_var163	584	584	584	8	8	37376	21827584	199176704	15048868526
BTC_ijb_jcid_var163	616	616	616	8	8	39424	24285184	233744896	17481354274
BTC_ijb_jcid_var163	616	616	616	8	8	39424	24285184	233744896	17451628040
BTC_ijb_jcid_var163	616	616	616	8	8	39424	24285184	233744896	17463393771
BTC_ijb_jcid_var163	616	616	616	8	8	39424	24285184	233744896	17521551718
BTC_ijb_jcid_var163	616	616	616	8	8	39424	24285184	233744896	17458065153
BTC_ijb_jcid_var163	648	648	648	8	8	41472	26873856	272097792	20101502571
BTC_ijb_jcid_var163	648	648	648	8	8	41472	26873856	272097792	20073606806
BTC_ijb_jcid_var163	648	648	648	8	8	41472	26873856	272097792	20079256481
BTC_ijb_jcid_var163	648	648	648	8	8	41472	26873856	272097792	20091163316
BTC_ijb_jcid_var163	648	648	648	8	8	41472	26873856	272097792	20119536267
BTC_ijb_jcid_var163	680	680	680	8	8	43520	29593600	314432000	22917689150
BTC_ijb_jcid_var163	680	680	680	8	8	43520	29593600	314432000	22960652917
BTC_ijb_jcid_var163	680	680	680	8	8	43520	29593600	314432000	22922343740
BTC_ijb_jcid_var163	680	680	680	8	8	43520	29593600	314432000	22953056120
BTC_ijb_jcid_var163	680	680	680	8	8	43520	29593600	314432000	22939113546
BTC_ijb_jcid_var163	712	712	712	8	8	45568	32444416	360944128	26168629337
BTC_ijb_jcid_var163	712	712	712	8	8	45568	32444416	360944128	26148343937
BTC_ijb_jcid_var163	712	712	712	8	8	45568	32444416	360944128	26192288519
BTC_ijb_jcid_var163	712	712	712	8	8	45568	32444416	360944128	26205292185
BTC_ijb_jcid_var163	712	712	712	8	8	45568	32444416	360944128	26143156608
BTC_ijb_jcid_var163	744	744	744	8	8	47616	35426304	411830784	29453738577
BTC_ijb_jcid_var163	744	744	744	8	8	47616	35426304	411830784	29529804982
BTC_ijb_jcid_var163	744	744	744	8	8	47616	35426304	411830784	29685351668
BTC_ijb_jcid_var163	744	744	744	8	8	47616	35426304	411830784	29541001541
BTC_ijb_jcid_var163	744	744	744	8	8	47616	35426304	411830784	29505928586
BTC_ijb_jcid_var163	776	776	776	8	8	49664	38539264	467288576	33320426596
BTC_ijb_jcid_var163	776	776	776	8	8	49664	38539264	467288576	33308344163
BTC_ijb_jcid_var163	776	776	776	8	8	49664	38539264	467288576	33317231982
BTC_ijb_jcid_var163	776	776	776	8	8	49664	38539264	467288576	33293894551
BTC_ijb_jcid_var163	776	776	776	8	8	49664	38539264	467288576	33346758922
BTC_ijb_jcid_var163	808	808	808	8	8	51712	41783296	527514112	37336700694
BTC_ijb_jcid_var163	808	808	808	8	8	51712	41783296	527514112	37334648841
BTC_ijb_jcid_var163	808	808	808	8	8	51712	41783296	527514112	37301106342
BTC_ijb_jcid_var163	808	808	808	8	8	51712	41783296	527514112	37353728969
BTC_ijb_jcid_var163	808	808	808	8	8	51712	41783296	527514112	37327655746
BTC_ijb_jcid_var163	840	840	840	8	8	53760	45158400	592704000	41654100289
BTC_ijb_jcid_var163	840	840	840	8	8	53760	45158400	592704000	41694842379
BTC_ijb_jcid_var163	840	840	840	8	8	53760	45158400	592704000	41656372545
BTC_ijb_jcid_var163	840	840	840	8	8	53760	45158400	592704000	41679516004
BTC_ijb_jcid_var163	840	840	840	8	8	53760	45158400	592704000	41690494170
BTC_ijb_jcid_var163	872	872	872	8	8	55808	48664576	663054848	46441303583
BTC_ijb_jcid_var163	872	872	872	8	8	55808	48664576	663054848	46600767761
BTC_ijb_jcid_var163	872	872	872	8	8	55808	48664576	663054848	46401335608
BTC_ijb_jcid_var163	872	872	872	8	8	55808	48664576	663054848	46407892733
BTC_ijb_jcid_var163	872	872	872	8	8	55808	48664576	663054848	46638399632
BTC_ijb_jcid_var163	904	904	904	8	8	57856	52301824	738763264	51606656502
BTC_ijb_jcid_var163	904	904	904	8	8	57856	52301824	738763264	51672827552
BTC_ijb_jcid_var163	904	904	904	8	8	57856	52301824	738763264	51532634832
BTC_ijb_jcid_var163	904	904	904	8	8	57856	52301824	738763264	51553059383
BTC_ijb_jcid_var163	904	904	904	8	8	57856	52301824	738763264	51584271066
BTC_ijb_jcid_var163	936	936	936	8	8	59904	56070144	820025856	56886458511
BTC_ijb_jcid_var163	936	936	936	8	8	59904	56070144	820025856	56919964998
BTC_ijb_jcid_var163	936	936	936	8	8	59904	56070144	820025856	56903217728
BTC_ijb_jcid_var163	936	936	936	8	8	59904	56070144	820025856	56880844776
BTC_ijb_jcid_var163	936	936	936	8	8	59904	56070144	820025856	56956785215


==> figures/data/ijb_jcid/meas/var164.dat <==
BTC_ijb_jcid_var164	8	8	8	8	8	512	4096	512	364495
BTC_ijb_jcid_var164	8	8	8	8	8	512	4096	512	305542
BTC_ijb_jcid_var164	8	8	8	8	8	512	4096	512	306528
BTC_ijb_jcid_var164	8	8	8	8	8	512	4096	512	305452
BTC_ijb_jcid_var164	8	8	8	8	8	512	4096	512	305604
BTC_ijb_jcid_var164	40	40	40	8	8	2560	102400	64000	7630392
BTC_ijb_jcid_var164	40	40	40	8	8	2560	102400	64000	5683944
BTC_ijb_jcid_var164	40	40	40	8	8	2560	102400	64000	5589014
BTC_ijb_jcid_var164	40	40	40	8	8	2560	102400	64000	5659768
BTC_ijb_jcid_var164	40	40	40	8	8	2560	102400	64000	5585748
BTC_ijb_jcid_var164	72	72	72	8	8	4608	331776	373248	34031831
BTC_ijb_jcid_var164	72	72	72	8	8	4608	331776	373248	30501262
BTC_ijb_jcid_var164	72	72	72	8	8	4608	331776	373248	30525067
BTC_ijb_jcid_var164	72	72	72	8	8	4608	331776	373248	30447318
BTC_ijb_jcid_var164	72	72	72	8	8	4608	331776	373248	30437372
BTC_ijb_jcid_var164	104	104	104	8	8	6656	692224	1124864	86217423
BTC_ijb_jcid_var164	104	104	104	8	8	6656	692224	1124864	84392606
BTC_ijb_jcid_var164	104	104	104	8	8	6656	692224	1124864	84493836
BTC_ijb_jcid_var164	104	104	104	8	8	6656	692224	1124864	84354518
BTC_ijb_jcid_var164	104	104	104	8	8	6656	692224	1124864	84667529
BTC_ijb_jcid_var164	136	136	136	8	8	8704	1183744	2515456	231698242
BTC_ijb_jcid_var164	136	136	136	8	8	8704	1183744	2515456	236278028
BTC_ijb_jcid_var164	136	136	136	8	8	8704	1183744	2515456	237768319
BTC_ijb_jcid_var164	136	136	136	8	8	8704	1183744	2515456	237442930
BTC_ijb_jcid_var164	136	136	136	8	8	8704	1183744	2515456	237492606
BTC_ijb_jcid_var164	168	168	168	8	8	10752	1806336	4741632	493590116
BTC_ijb_jcid_var164	168	168	168	8	8	10752	1806336	4741632	501429474
BTC_ijb_jcid_var164	168	168	168	8	8	10752	1806336	4741632	500732207
BTC_ijb_jcid_var164	168	168	168	8	8	10752	1806336	4741632	500070552
BTC_ijb_jcid_var164	168	168	168	8	8	10752	1806336	4741632	500505684
BTC_ijb_jcid_var164	200	200	200	8	8	12800	2560000	8000000	826114252
BTC_ijb_jcid_var164	200	200	200	8	8	12800	2560000	8000000	828530748
BTC_ijb_jcid_var164	200	200	200	8	8	12800	2560000	8000000	827190713
BTC_ijb_jcid_var164	200	200	200	8	8	12800	2560000	8000000	827811946
BTC_ijb_jcid_var164	200	200	200	8	8	12800	2560000	8000000	848512312
BTC_ijb_jcid_var164	232	232	232	8	8	14848	3444736	12487168	1260031257
BTC_ijb_jcid_var164	232	232	232	8	8	14848	3444736	12487168	1237734568
BTC_ijb_jcid_var164	232	232	232	8	8	14848	3444736	12487168	1237450225
BTC_ijb_jcid_var164	232	232	232	8	8	14848	3444736	12487168	1236817724
BTC_ijb_jcid_var164	232	232	232	8	8	14848	3444736	12487168	1237946409
BTC_ijb_jcid_var164	264	264	264	8	8	16896	4460544	18399744	1765687375
BTC_ijb_jcid_var164	264	264	264	8	8	16896	4460544	18399744	1755496137
BTC_ijb_jcid_var164	264	264	264	8	8	16896	4460544	18399744	1759429678
BTC_ijb_jcid_var164	264	264	264	8	8	16896	4460544	18399744	1756033960
BTC_ijb_jcid_var164	264	264	264	8	8	16896	4460544	18399744	1757805115
BTC_ijb_jcid_var164	296	296	296	8	8	18944	5607424	25934336	2391741091
BTC_ijb_jcid_var164	296	296	296	8	8	18944	5607424	25934336	2390325697
BTC_ijb_jcid_var164	296	296	296	8	8	18944	5607424	25934336	2392575889
BTC_ijb_jcid_var164	296	296	296	8	8	18944	5607424	25934336	2400670751
BTC_ijb_jcid_var164	296	296	296	8	8	18944	5607424	25934336	2394168591
BTC_ijb_jcid_var164	328	328	328	8	8	20992	6885376	35287552	3124690374
BTC_ijb_jcid_var164	328	328	328	8	8	20992	6885376	35287552	3123432946
BTC_ijb_jcid_var164	328	328	328	8	8	20992	6885376	35287552	3122553263
BTC_ijb_jcid_var164	328	328	328	8	8	20992	6885376	35287552	3124244580
BTC_ijb_jcid_var164	328	328	328	8	8	20992	6885376	35287552	3128115501
BTC_ijb_jcid_var164	360	360	360	8	8	23040	8294400	46656000	4000517714
BTC_ijb_jcid_var164	360	360	360	8	8	23040	8294400	46656000	3986800745
BTC_ijb_jcid_var164	360	360	360	8	8	23040	8294400	46656000	3975520074
BTC_ijb_jcid_var164	360	360	360	8	8	23040	8294400	46656000	3977380668
BTC_ijb_jcid_var164	360	360	360	8	8	23040	8294400	46656000	3977977385
BTC_ijb_jcid_var164	392	392	392	8	8	25088	9834496	60236288	4980178501
BTC_ijb_jcid_var164	392	392	392	8	8	25088	9834496	60236288	4988804663
BTC_ijb_jcid_var164	392	392	392	8	8	25088	9834496	60236288	4976233680
BTC_ijb_jcid_var164	392	392	392	8	8	25088	9834496	60236288	4979745739
BTC_ijb_jcid_var164	392	392	392	8	8	25088	9834496	60236288	5000416145
BTC_ijb_jcid_var164	424	424	424	8	8	27136	11505664	76225024	6184951827
BTC_ijb_jcid_var164	424	424	424	8	8	27136	11505664	76225024	6170904158
BTC_ijb_jcid_var164	424	424	424	8	8	27136	11505664	76225024	6168869078
BTC_ijb_jcid_var164	424	424	424	8	8	27136	11505664	76225024	6185352236
BTC_ijb_jcid_var164	424	424	424	8	8	27136	11505664	76225024	6177132183
BTC_ijb_jcid_var164	456	456	456	8	8	29184	13307904	94818816	7512824610
BTC_ijb_jcid_var164	456	456	456	8	8	29184	13307904	94818816	7547265062
BTC_ijb_jcid_var164	456	456	456	8	8	29184	13307904	94818816	7526807553
BTC_ijb_jcid_var164	456	456	456	8	8	29184	13307904	94818816	7507913663
BTC_ijb_jcid_var164	456	456	456	8	8	29184	13307904	94818816	7507513739
BTC_ijb_jcid_var164	488	488	488	8	8	31232	15241216	116214272	9167456801
BTC_ijb_jcid_var164	488	488	488	8	8	31232	15241216	116214272	9198458241
BTC_ijb_jcid_var164	488	488	488	8	8	31232	15241216	116214272	9170977598
BTC_ijb_jcid_var164	488	488	488	8	8	31232	15241216	116214272	9179601614
BTC_ijb_jcid_var164	488	488	488	8	8	31232	15241216	116214272	9175563721
BTC_ijb_jcid_var164	520	520	520	8	8	33280	17305600	140608000	10779901385
BTC_ijb_jcid_var164	520	520	520	8	8	33280	17305600	140608000	10770161424
BTC_ijb_jcid_var164	520	520	520	8	8	33280	17305600	140608000	10749262259
BTC_ijb_jcid_var164	520	520	520	8	8	33280	17305600	140608000	10746739683
BTC_ijb_jcid_var164	520	520	520	8	8	33280	17305600	140608000	10771861053
BTC_ijb_jcid_var164	552	552	552	8	8	35328	19501056	168196608	12900831577
BTC_ijb_jcid_var164	552	552	552	8	8	35328	19501056	168196608	12917513129
BTC_ijb_jcid_var164	552	552	552	8	8	35328	19501056	168196608	12899690233
BTC_ijb_jcid_var164	552	552	552	8	8	35328	19501056	168196608	12937297841
BTC_ijb_jcid_var164	552	552	552	8	8	35328	19501056	168196608	12898874010
BTC_ijb_jcid_var164	584	584	584	8	8	37376	21827584	199176704	15047192319
BTC_ijb_jcid_var164	584	584	584	8	8	37376	21827584	199176704	15088510709
BTC_ijb_jcid_var164	584	584	584	8	8	37376	21827584	199176704	15054040562
BTC_ijb_jcid_var164	584	584	584	8	8	37376	21827584	199176704	15051359861
BTC_ijb_jcid_var164	584	584	584	8	8	37376	21827584	199176704	15102923876
BTC_ijb_jcid_var164	616	616	616	8	8	39424	24285184	233744896	17440699350
BTC_ijb_jcid_var164	616	616	616	8	8	39424	24285184	233744896	17486316963
BTC_ijb_jcid_var164	616	616	616	8	8	39424	24285184	233744896	17453038586
BTC_ijb_jcid_var164	616	616	616	8	8	39424	24285184	233744896	17458255043
BTC_ijb_jcid_var164	616	616	616	8	8	39424	24285184	233744896	17472257982
BTC_ijb_jcid_var164	648	648	648	8	8	41472	26873856	272097792	20070418900
BTC_ijb_jcid_var164	648	648	648	8	8	41472	26873856	272097792	20133394929
BTC_ijb_jcid_var164	648	648	648	8	8	41472	26873856	272097792	20071207169
BTC_ijb_jcid_var164	648	648	648	8	8	41472	26873856	272097792	20112311184
BTC_ijb_jcid_var164	648	648	648	8	8	41472	26873856	272097792	20108617753
BTC_ijb_jcid_var164	680	680	680	8	8	43520	29593600	314432000	22961499904
BTC_ijb_jcid_var164	680	680	680	8	8	43520	29593600	314432000	22935271249
BTC_ijb_jcid_var164	680	680	680	8	8	43520	29593600	314432000	22957302107
BTC_ijb_jcid_var164	680	680	680	8	8	43520	29593600	314432000	22914484830
BTC_ijb_jcid_var164	680	680	680	8	8	43520	29593600	314432000	22950354881
BTC_ijb_jcid_var164	712	712	712	8	8	45568	32444416	360944128	26241692144
BTC_ijb_jcid_var164	712	712	712	8	8	45568	32444416	360944128	26417259266
BTC_ijb_jcid_var164	712	712	712	8	8	45568	32444416	360944128	26183573970
BTC_ijb_jcid_var164	712	712	712	8	8	45568	32444416	360944128	26179116706
BTC_ijb_jcid_var164	712	712	712	8	8	45568	32444416	360944128	26155151328
BTC_ijb_jcid_var164	744	744	744	8	8	47616	35426304	411830784	29506539708
BTC_ijb_jcid_var164	744	744	744	8	8	47616	35426304	411830784	29454443667
BTC_ijb_jcid_var164	744	744	744	8	8	47616	35426304	411830784	29481581587
BTC_ijb_jcid_var164	744	744	744	8	8	47616	35426304	411830784	29498497006
BTC_ijb_jcid_var164	744	744	744	8	8	47616	35426304	411830784	29492522615
BTC_ijb_jcid_var164	776	776	776	8	8	49664	38539264	467288576	33356172202
BTC_ijb_jcid_var164	776	776	776	8	8	49664	38539264	467288576	33366040160
BTC_ijb_jcid_var164	776	776	776	8	8	49664	38539264	467288576	33389393657
BTC_ijb_jcid_var164	776	776	776	8	8	49664	38539264	467288576	33410815362
BTC_ijb_jcid_var164	776	776	776	8	8	49664	38539264	467288576	33382347310
BTC_ijb_jcid_var164	808	808	808	8	8	51712	41783296	527514112	37334000010
BTC_ijb_jcid_var164	808	808	808	8	8	51712	41783296	527514112	37361564010
BTC_ijb_jcid_var164	808	808	808	8	8	51712	41783296	527514112	37351050442
BTC_ijb_jcid_var164	808	808	808	8	8	51712	41783296	527514112	37386486975
BTC_ijb_jcid_var164	808	808	808	8	8	51712	41783296	527514112	37355632826
BTC_ijb_jcid_var164	840	840	840	8	8	53760	45158400	592704000	41687339073
BTC_ijb_jcid_var164	840	840	840	8	8	53760	45158400	592704000	41691683202
BTC_ijb_jcid_var164	840	840	840	8	8	53760	45158400	592704000	41696936571
BTC_ijb_jcid_var164	840	840	840	8	8	53760	45158400	592704000	41681591663
BTC_ijb_jcid_var164	840	840	840	8	8	53760	45158400	592704000	41671474289
BTC_ijb_jcid_var164	872	872	872	8	8	55808	48664576	663054848	46661461041
BTC_ijb_jcid_var164	872	872	872	8	8	55808	48664576	663054848	46399577672
BTC_ijb_jcid_var164	872	872	872	8	8	55808	48664576	663054848	46372613902
BTC_ijb_jcid_var164	872	872	872	8	8	55808	48664576	663054848	46384793252
BTC_ijb_jcid_var164	872	872	872	8	8	55808	48664576	663054848	46374580221
BTC_ijb_jcid_var164	904	904	904	8	8	57856	52301824	738763264	51632983015
BTC_ijb_jcid_var164	904	904	904	8	8	57856	52301824	738763264	51595134282
BTC_ijb_jcid_var164	904	904	904	8	8	57856	52301824	738763264	51550606442
BTC_ijb_jcid_var164	904	904	904	8	8	57856	52301824	738763264	51603292798
BTC_ijb_jcid_var164	904	904	904	8	8	57856	52301824	738763264	51590659112
BTC_ijb_jcid_var164	936	936	936	8	8	59904	56070144	820025856	56914016460
BTC_ijb_jcid_var164	936	936	936	8	8	59904	56070144	820025856	56901523423
BTC_ijb_jcid_var164	936	936	936	8	8	59904	56070144	820025856	56893588093
BTC_ijb_jcid_var164	936	936	936	8	8	59904	56070144	820025856	56953837279
BTC_ijb_jcid_var164	936	936	936	8	8	59904	56070144	820025856	56886207544


==> figures/data/ijb_jcid/meas/var165.dat <==
BTC_ijb_jcid_var165	8	8	8	8	8	512	4096	512	354995
BTC_ijb_jcid_var165	8	8	8	8	8	512	4096	512	352637
BTC_ijb_jcid_var165	8	8	8	8	8	512	4096	512	304600
BTC_ijb_jcid_var165	8	8	8	8	8	512	4096	512	304311
BTC_ijb_jcid_var165	8	8	8	8	8	512	4096	512	304314
BTC_ijb_jcid_var165	40	40	40	8	8	2560	102400	64000	7264982
BTC_ijb_jcid_var165	40	40	40	8	8	2560	102400	64000	5658471
BTC_ijb_jcid_var165	40	40	40	8	8	2560	102400	64000	5560660
BTC_ijb_jcid_var165	40	40	40	8	8	2560	102400	64000	5557318
BTC_ijb_jcid_var165	40	40	40	8	8	2560	102400	64000	5655123
BTC_ijb_jcid_var165	72	72	72	8	8	4608	331776	373248	34604469
BTC_ijb_jcid_var165	72	72	72	8	8	4608	331776	373248	31100655
BTC_ijb_jcid_var165	72	72	72	8	8	4608	331776	373248	31173865
BTC_ijb_jcid_var165	72	72	72	8	8	4608	331776	373248	31080287
BTC_ijb_jcid_var165	72	72	72	8	8	4608	331776	373248	31355135
BTC_ijb_jcid_var165	104	104	104	8	8	6656	692224	1124864	90023207
BTC_ijb_jcid_var165	104	104	104	8	8	6656	692224	1124864	88817428
BTC_ijb_jcid_var165	104	104	104	8	8	6656	692224	1124864	88115969
BTC_ijb_jcid_var165	104	104	104	8	8	6656	692224	1124864	88834218
BTC_ijb_jcid_var165	104	104	104	8	8	6656	692224	1124864	88255141
BTC_ijb_jcid_var165	136	136	136	8	8	8704	1183744	2515456	248185236
BTC_ijb_jcid_var165	136	136	136	8	8	8704	1183744	2515456	249379940
BTC_ijb_jcid_var165	136	136	136	8	8	8704	1183744	2515456	249645858
BTC_ijb_jcid_var165	136	136	136	8	8	8704	1183744	2515456	250354362
BTC_ijb_jcid_var165	136	136	136	8	8	8704	1183744	2515456	249721532
BTC_ijb_jcid_var165	168	168	168	8	8	10752	1806336	4741632	527897736
BTC_ijb_jcid_var165	168	168	168	8	8	10752	1806336	4741632	530697767
BTC_ijb_jcid_var165	168	168	168	8	8	10752	1806336	4741632	533038178
BTC_ijb_jcid_var165	168	168	168	8	8	10752	1806336	4741632	528929915
BTC_ijb_jcid_var165	168	168	168	8	8	10752	1806336	4741632	529834268
BTC_ijb_jcid_var165	200	200	200	8	8	12800	2560000	8000000	883553384
BTC_ijb_jcid_var165	200	200	200	8	8	12800	2560000	8000000	882877501
BTC_ijb_jcid_var165	200	200	200	8	8	12800	2560000	8000000	880104715
BTC_ijb_jcid_var165	200	200	200	8	8	12800	2560000	8000000	880828543
BTC_ijb_jcid_var165	200	200	200	8	8	12800	2560000	8000000	882703957
BTC_ijb_jcid_var165	232	232	232	8	8	14848	3444736	12487168	1318765389
BTC_ijb_jcid_var165	232	232	232	8	8	14848	3444736	12487168	1326910285
BTC_ijb_jcid_var165	232	232	232	8	8	14848	3444736	12487168	1343666887
BTC_ijb_jcid_var165	232	232	232	8	8	14848	3444736	12487168	1321019722
BTC_ijb_jcid_var165	232	232	232	8	8	14848	3444736	12487168	1319266692
BTC_ijb_jcid_var165	264	264	264	8	8	16896	4460544	18399744	1894222764
BTC_ijb_jcid_var165	264	264	264	8	8	16896	4460544	18399744	1890449537
BTC_ijb_jcid_var165	264	264	264	8	8	16896	4460544	18399744	1883991956
BTC_ijb_jcid_var165	264	264	264	8	8	16896	4460544	18399744	1884260050
BTC_ijb_jcid_var165	264	264	264	8	8	16896	4460544	18399744	1888971364
BTC_ijb_jcid_var165	296	296	296	8	8	18944	5607424	25934336	2573551886
BTC_ijb_jcid_var165	296	296	296	8	8	18944	5607424	25934336	2574651321
BTC_ijb_jcid_var165	296	296	296	8	8	18944	5607424	25934336	2575326015
BTC_ijb_jcid_var165	296	296	296	8	8	18944	5607424	25934336	2573492224
BTC_ijb_jcid_var165	296	296	296	8	8	18944	5607424	25934336	2574169683
BTC_ijb_jcid_var165	328	328	328	8	8	20992	6885376	35287552	3384243088
BTC_ijb_jcid_var165	328	328	328	8	8	20992	6885376	35287552	3382654660
BTC_ijb_jcid_var165	328	328	328	8	8	20992	6885376	35287552	3377915299
BTC_ijb_jcid_var165	328	328	328	8	8	20992	6885376	35287552	3394359391
BTC_ijb_jcid_var165	328	328	328	8	8	20992	6885376	35287552	3431469985
BTC_ijb_jcid_var165	360	360	360	8	8	23040	8294400	46656000	4332007578
BTC_ijb_jcid_var165	360	360	360	8	8	23040	8294400	46656000	4340614858
BTC_ijb_jcid_var165	360	360	360	8	8	23040	8294400	46656000	4336453119
BTC_ijb_jcid_var165	360	360	360	8	8	23040	8294400	46656000	4370139771
BTC_ijb_jcid_var165	360	360	360	8	8	23040	8294400	46656000	4338760039
BTC_ijb_jcid_var165	392	392	392	8	8	25088	9834496	60236288	5454240842
BTC_ijb_jcid_var165	392	392	392	8	8	25088	9834496	60236288	5467747448
BTC_ijb_jcid_var165	392	392	392	8	8	25088	9834496	60236288	5452382155
BTC_ijb_jcid_var165	392	392	392	8	8	25088	9834496	60236288	5479517216
BTC_ijb_jcid_var165	392	392	392	8	8	25088	9834496	60236288	5461417432
BTC_ijb_jcid_var165	424	424	424	8	8	27136	11505664	76225024	6798514284
BTC_ijb_jcid_var165	424	424	424	8	8	27136	11505664	76225024	6786251671
BTC_ijb_jcid_var165	424	424	424	8	8	27136	11505664	76225024	6784226671
BTC_ijb_jcid_var165	424	424	424	8	8	27136	11505664	76225024	6795264290
BTC_ijb_jcid_var165	424	424	424	8	8	27136	11505664	76225024	6784474520
BTC_ijb_jcid_var165	456	456	456	8	8	29184	13307904	94818816	8311836939
BTC_ijb_jcid_var165	456	456	456	8	8	29184	13307904	94818816	8283362796
BTC_ijb_jcid_var165	456	456	456	8	8	29184	13307904	94818816	8268571106
BTC_ijb_jcid_var165	456	456	456	8	8	29184	13307904	94818816	8267975137
BTC_ijb_jcid_var165	456	456	456	8	8	29184	13307904	94818816	8275301464
BTC_ijb_jcid_var165	488	488	488	8	8	31232	15241216	116214272	10174813221
BTC_ijb_jcid_var165	488	488	488	8	8	31232	15241216	116214272	10156541176
BTC_ijb_jcid_var165	488	488	488	8	8	31232	15241216	116214272	10136000480
BTC_ijb_jcid_var165	488	488	488	8	8	31232	15241216	116214272	10166301765
BTC_ijb_jcid_var165	488	488	488	8	8	31232	15241216	116214272	10189562939
BTC_ijb_jcid_var165	520	520	520	8	8	33280	17305600	140608000	11998209428
BTC_ijb_jcid_var165	520	520	520	8	8	33280	17305600	140608000	11993684431
BTC_ijb_jcid_var165	520	520	520	8	8	33280	17305600	140608000	11990531199
BTC_ijb_jcid_var165	520	520	520	8	8	33280	17305600	140608000	12051758802
BTC_ijb_jcid_var165	520	520	520	8	8	33280	17305600	140608000	11993382750
BTC_ijb_jcid_var165	552	552	552	8	8	35328	19501056	168196608	14291502232
BTC_ijb_jcid_var165	552	552	552	8	8	35328	19501056	168196608	14322845842
BTC_ijb_jcid_var165	552	552	552	8	8	35328	19501056	168196608	14225295280
BTC_ijb_jcid_var165	552	552	552	8	8	35328	19501056	168196608	14215705243
BTC_ijb_jcid_var165	552	552	552	8	8	35328	19501056	168196608	14269836721
BTC_ijb_jcid_var165	584	584	584	8	8	37376	21827584	199176704	16586609906
BTC_ijb_jcid_var165	584	584	584	8	8	37376	21827584	199176704	16622853918
BTC_ijb_jcid_var165	584	584	584	8	8	37376	21827584	199176704	16612653848
BTC_ijb_jcid_var165	584	584	584	8	8	37376	21827584	199176704	16590330748
BTC_ijb_jcid_var165	584	584	584	8	8	37376	21827584	199176704	16677608360
BTC_ijb_jcid_var165	616	616	616	8	8	39424	24285184	233744896	19293209999
BTC_ijb_jcid_var165	616	616	616	8	8	39424	24285184	233744896	19621038077
BTC_ijb_jcid_var165	616	616	616	8	8	39424	24285184	233744896	19305864608
BTC_ijb_jcid_var165	616	616	616	8	8	39424	24285184	233744896	19344629158
BTC_ijb_jcid_var165	616	616	616	8	8	39424	24285184	233744896	19305265321
BTC_ijb_jcid_var165	648	648	648	8	8	41472	26873856	272097792	22291811410
BTC_ijb_jcid_var165	648	648	648	8	8	41472	26873856	272097792	22297300710
BTC_ijb_jcid_var165	648	648	648	8	8	41472	26873856	272097792	22299198643
BTC_ijb_jcid_var165	648	648	648	8	8	41472	26873856	272097792	22286493426
BTC_ijb_jcid_var165	648	648	648	8	8	41472	26873856	272097792	22305859262
BTC_ijb_jcid_var165	680	680	680	8	8	43520	29593600	314432000	25499288080
BTC_ijb_jcid_var165	680	680	680	8	8	43520	29593600	314432000	25503882024
BTC_ijb_jcid_var165	680	680	680	8	8	43520	29593600	314432000	25479557488
BTC_ijb_jcid_var165	680	680	680	8	8	43520	29593600	314432000	25528644649
BTC_ijb_jcid_var165	680	680	680	8	8	43520	29593600	314432000	25500384037
BTC_ijb_jcid_var165	712	712	712	8	8	45568	32444416	360944128	29240141818
BTC_ijb_jcid_var165	712	712	712	8	8	45568	32444416	360944128	29265738699
BTC_ijb_jcid_var165	712	712	712	8	8	45568	32444416	360944128	29260271721
BTC_ijb_jcid_var165	712	712	712	8	8	45568	32444416	360944128	29266549274
BTC_ijb_jcid_var165	712	712	712	8	8	45568	32444416	360944128	29283771144
BTC_ijb_jcid_var165	744	744	744	8	8	47616	35426304	411830784	32888013546
BTC_ijb_jcid_var165	744	744	744	8	8	47616	35426304	411830784	32904342054
BTC_ijb_jcid_var165	744	744	744	8	8	47616	35426304	411830784	32833005508
BTC_ijb_jcid_var165	744	744	744	8	8	47616	35426304	411830784	32927301674
BTC_ijb_jcid_var165	744	744	744	8	8	47616	35426304	411830784	32894827358
BTC_ijb_jcid_var165	776	776	776	8	8	49664	38539264	467288576	37255802970
BTC_ijb_jcid_var165	776	776	776	8	8	49664	38539264	467288576	37228090291
BTC_ijb_jcid_var165	776	776	776	8	8	49664	38539264	467288576	37213526567
BTC_ijb_jcid_var165	776	776	776	8	8	49664	38539264	467288576	37180692833
BTC_ijb_jcid_var165	776	776	776	8	8	49664	38539264	467288576	37268440854
BTC_ijb_jcid_var165	808	808	808	8	8	51712	41783296	527514112	41802309263
BTC_ijb_jcid_var165	808	808	808	8	8	51712	41783296	527514112	42078996484
BTC_ijb_jcid_var165	808	808	808	8	8	51712	41783296	527514112	41803646410
BTC_ijb_jcid_var165	808	808	808	8	8	51712	41783296	527514112	41793825061
BTC_ijb_jcid_var165	808	808	808	8	8	51712	41783296	527514112	41803363299
BTC_ijb_jcid_var165	840	840	840	8	8	53760	45158400	592704000	46771753286
BTC_ijb_jcid_var165	840	840	840	8	8	53760	45158400	592704000	46822597571
BTC_ijb_jcid_var165	840	840	840	8	8	53760	45158400	592704000	46795516646
BTC_ijb_jcid_var165	840	840	840	8	8	53760	45158400	592704000	46838538947
BTC_ijb_jcid_var165	840	840	840	8	8	53760	45158400	592704000	46755048530
BTC_ijb_jcid_var165	872	872	872	8	8	55808	48664576	663054848	52183030293
BTC_ijb_jcid_var165	872	872	872	8	8	55808	48664576	663054848	52141100079
BTC_ijb_jcid_var165	872	872	872	8	8	55808	48664576	663054848	52143050151
BTC_ijb_jcid_var165	872	872	872	8	8	55808	48664576	663054848	52205039519
BTC_ijb_jcid_var165	872	872	872	8	8	55808	48664576	663054848	52212062215
BTC_ijb_jcid_var165	904	904	904	8	8	57856	52301824	738763264	58132567394
BTC_ijb_jcid_var165	904	904	904	8	8	57856	52301824	738763264	58138833446
BTC_ijb_jcid_var165	904	904	904	8	8	57856	52301824	738763264	58113818523
BTC_ijb_jcid_var165	904	904	904	8	8	57856	52301824	738763264	58351501311
BTC_ijb_jcid_var165	904	904	904	8	8	57856	52301824	738763264	58182676779
BTC_ijb_jcid_var165	936	936	936	8	8	59904	56070144	820025856	64194861721
BTC_ijb_jcid_var165	936	936	936	8	8	59904	56070144	820025856	64223121250
BTC_ijb_jcid_var165	936	936	936	8	8	59904	56070144	820025856	64183114750
BTC_ijb_jcid_var165	936	936	936	8	8	59904	56070144	820025856	64248646398
BTC_ijb_jcid_var165	936	936	936	8	8	59904	56070144	820025856	64218883015


==> figures/data/ijb_jcid/meas/var166.dat <==
BTC_ijb_jcid_var166	8	8	8	8	8	512	4096	512	44214476
BTC_ijb_jcid_var166	8	8	8	8	8	512	4096	512	348301
BTC_ijb_jcid_var166	8	8	8	8	8	512	4096	512	304634
BTC_ijb_jcid_var166	8	8	8	8	8	512	4096	512	362469
BTC_ijb_jcid_var166	8	8	8	8	8	512	4096	512	345402
BTC_ijb_jcid_var166	40	40	40	8	8	2560	102400	64000	10059395
BTC_ijb_jcid_var166	40	40	40	8	8	2560	102400	64000	8322658
BTC_ijb_jcid_var166	40	40	40	8	8	2560	102400	64000	8001940
BTC_ijb_jcid_var166	40	40	40	8	8	2560	102400	64000	7995226
BTC_ijb_jcid_var166	40	40	40	8	8	2560	102400	64000	7902450
BTC_ijb_jcid_var166	72	72	72	8	8	4608	331776	373248	38336200
BTC_ijb_jcid_var166	72	72	72	8	8	4608	331776	373248	34500172
BTC_ijb_jcid_var166	72	72	72	8	8	4608	331776	373248	34569195
BTC_ijb_jcid_var166	72	72	72	8	8	4608	331776	373248	34469559
BTC_ijb_jcid_var166	72	72	72	8	8	4608	331776	373248	34546692
BTC_ijb_jcid_var166	104	104	104	8	8	6656	692224	1124864	108125090
BTC_ijb_jcid_var166	104	104	104	8	8	6656	692224	1124864	105878839
BTC_ijb_jcid_var166	104	104	104	8	8	6656	692224	1124864	105472680
BTC_ijb_jcid_var166	104	104	104	8	8	6656	692224	1124864	105751579
BTC_ijb_jcid_var166	104	104	104	8	8	6656	692224	1124864	105554154
BTC_ijb_jcid_var166	136	136	136	8	8	8704	1183744	2515456	280460718
BTC_ijb_jcid_var166	136	136	136	8	8	8704	1183744	2515456	280941612
BTC_ijb_jcid_var166	136	136	136	8	8	8704	1183744	2515456	280932350
BTC_ijb_jcid_var166	136	136	136	8	8	8704	1183744	2515456	284160227
BTC_ijb_jcid_var166	136	136	136	8	8	8704	1183744	2515456	280995611
BTC_ijb_jcid_var166	168	168	168	8	8	10752	1806336	4741632	960214080
BTC_ijb_jcid_var166	168	168	168	8	8	10752	1806336	4741632	961015288
BTC_ijb_jcid_var166	168	168	168	8	8	10752	1806336	4741632	961512950
BTC_ijb_jcid_var166	168	168	168	8	8	10752	1806336	4741632	962883261
BTC_ijb_jcid_var166	168	168	168	8	8	10752	1806336	4741632	961585228
BTC_ijb_jcid_var166	200	200	200	8	8	12800	2560000	8000000	1605064949
BTC_ijb_jcid_var166	200	200	200	8	8	12800	2560000	8000000	1603519331
BTC_ijb_jcid_var166	200	200	200	8	8	12800	2560000	8000000	1603063358
BTC_ijb_jcid_var166	200	200	200	8	8	12800	2560000	8000000	1604670045
BTC_ijb_jcid_var166	200	200	200	8	8	12800	2560000	8000000	1606641914
BTC_ijb_jcid_var166	232	232	232	8	8	14848	3444736	12487168	2384438212
BTC_ijb_jcid_var166	232	232	232	8	8	14848	3444736	12487168	2388668230
BTC_ijb_jcid_var166	232	232	232	8	8	14848	3444736	12487168	2404765642
BTC_ijb_jcid_var166	232	232	232	8	8	14848	3444736	12487168	2378875134
BTC_ijb_jcid_var166	232	232	232	8	8	14848	3444736	12487168	2378314042
BTC_ijb_jcid_var166	264	264	264	8	8	16896	4460544	18399744	3442554811
BTC_ijb_jcid_var166	264	264	264	8	8	16896	4460544	18399744	3438260799
BTC_ijb_jcid_var166	264	264	264	8	8	16896	4460544	18399744	3454491615
BTC_ijb_jcid_var166	264	264	264	8	8	16896	4460544	18399744	3487075687
BTC_ijb_jcid_var166	264	264	264	8	8	16896	4460544	18399744	3466384659
BTC_ijb_jcid_var166	296	296	296	8	8	18944	5607424	25934336	4738608492
BTC_ijb_jcid_var166	296	296	296	8	8	18944	5607424	25934336	4734909172
BTC_ijb_jcid_var166	296	296	296	8	8	18944	5607424	25934336	4734785406
BTC_ijb_jcid_var166	296	296	296	8	8	18944	5607424	25934336	4744945943
BTC_ijb_jcid_var166	296	296	296	8	8	18944	5607424	25934336	4731844401
BTC_ijb_jcid_var166	328	328	328	8	8	20992	6885376	35287552	6287443611
BTC_ijb_jcid_var166	328	328	328	8	8	20992	6885376	35287552	6299016494
BTC_ijb_jcid_var166	328	328	328	8	8	20992	6885376	35287552	6322217627
BTC_ijb_jcid_var166	328	328	328	8	8	20992	6885376	35287552	6285825280
BTC_ijb_jcid_var166	328	328	328	8	8	20992	6885376	35287552	6288552990
BTC_ijb_jcid_var166	360	360	360	8	8	23040	8294400	46656000	8148718991
BTC_ijb_jcid_var166	360	360	360	8	8	23040	8294400	46656000	8133297928
BTC_ijb_jcid_var166	360	360	360	8	8	23040	8294400	46656000	8140333803
BTC_ijb_jcid_var166	360	360	360	8	8	23040	8294400	46656000	8164072937
BTC_ijb_jcid_var166	360	360	360	8	8	23040	8294400	46656000	8346190763
BTC_ijb_jcid_var166	392	392	392	8	8	25088	9834496	60236288	10350406904
BTC_ijb_jcid_var166	392	392	392	8	8	25088	9834496	60236288	10336714214
BTC_ijb_jcid_var166	392	392	392	8	8	25088	9834496	60236288	10361678653
BTC_ijb_jcid_var166	392	392	392	8	8	25088	9834496	60236288	10335819714
BTC_ijb_jcid_var166	392	392	392	8	8	25088	9834496	60236288	10366029552
BTC_ijb_jcid_var166	424	424	424	8	8	27136	11505664	76225024	12962250249
BTC_ijb_jcid_var166	424	424	424	8	8	27136	11505664	76225024	13006923689
BTC_ijb_jcid_var166	424	424	424	8	8	27136	11505664	76225024	12959915624
BTC_ijb_jcid_var166	424	424	424	8	8	27136	11505664	76225024	12961315870
BTC_ijb_jcid_var166	424	424	424	8	8	27136	11505664	76225024	12993415612
BTC_ijb_jcid_var166	456	456	456	8	8	29184	13307904	94818816	15784409337
BTC_ijb_jcid_var166	456	456	456	8	8	29184	13307904	94818816	15785183362
BTC_ijb_jcid_var166	456	456	456	8	8	29184	13307904	94818816	15819218009
BTC_ijb_jcid_var166	456	456	456	8	8	29184	13307904	94818816	15788642091
BTC_ijb_jcid_var166	456	456	456	8	8	29184	13307904	94818816	15789467888
BTC_ijb_jcid_var166	488	488	488	8	8	31232	15241216	116214272	19579021442
BTC_ijb_jcid_var166	488	488	488	8	8	31232	15241216	116214272	19574712817
BTC_ijb_jcid_var166	488	488	488	8	8	31232	15241216	116214272	19575221559
BTC_ijb_jcid_var166	488	488	488	8	8	31232	15241216	116214272	19657651991
BTC_ijb_jcid_var166	488	488	488	8	8	31232	15241216	116214272	19667798705
BTC_ijb_jcid_var166	520	520	520	8	8	33280	17305600	140608000	23823001589
BTC_ijb_jcid_var166	520	520	520	8	8	33280	17305600	140608000	23857812378
BTC_ijb_jcid_var166	520	520	520	8	8	33280	17305600	140608000	23821694251
BTC_ijb_jcid_var166	520	520	520	8	8	33280	17305600	140608000	23877371445
BTC_ijb_jcid_var166	520	520	520	8	8	33280	17305600	140608000	23845864363
BTC_ijb_jcid_var166	552	552	552	8	8	35328	19501056	168196608	27627775850
BTC_ijb_jcid_var166	552	552	552	8	8	35328	19501056	168196608	27632235247
BTC_ijb_jcid_var166	552	552	552	8	8	35328	19501056	168196608	27609637428
BTC_ijb_jcid_var166	552	552	552	8	8	35328	19501056	168196608	27630611724
BTC_ijb_jcid_var166	552	552	552	8	8	35328	19501056	168196608	27653183106
BTC_ijb_jcid_var166	584	584	584	8	8	37376	21827584	199176704	32026555335
BTC_ijb_jcid_var166	584	584	584	8	8	37376	21827584	199176704	31989810464
BTC_ijb_jcid_var166	584	584	584	8	8	37376	21827584	199176704	32037233045
BTC_ijb_jcid_var166	584	584	584	8	8	37376	21827584	199176704	32022118791
BTC_ijb_jcid_var166	584	584	584	8	8	37376	21827584	199176704	32001270230
BTC_ijb_jcid_var166	616	616	616	8	8	39424	24285184	233744896	37659679957
BTC_ijb_jcid_var166	616	616	616	8	8	39424	24285184	233744896	37637574713
BTC_ijb_jcid_var166	616	616	616	8	8	39424	24285184	233744896	37615277538
BTC_ijb_jcid_var166	616	616	616	8	8	39424	24285184	233744896	37893599567
BTC_ijb_jcid_var166	616	616	616	8	8	39424	24285184	233744896	37676374055
BTC_ijb_jcid_var166	648	648	648	8	8	41472	26873856	272097792	43782823159
BTC_ijb_jcid_var166	648	648	648	8	8	41472	26873856	272097792	43775330104
BTC_ijb_jcid_var166	648	648	648	8	8	41472	26873856	272097792	43766179977
BTC_ijb_jcid_var166	648	648	648	8	8	41472	26873856	272097792	43791175042
BTC_ijb_jcid_var166	648	648	648	8	8	41472	26873856	272097792	43770783675
BTC_ijb_jcid_var166	680	680	680	8	8	43520	29593600	314432000	50354890280
BTC_ijb_jcid_var166	680	680	680	8	8	43520	29593600	314432000	50363385072
BTC_ijb_jcid_var166	680	680	680	8	8	43520	29593600	314432000	50420827554
BTC_ijb_jcid_var166	680	680	680	8	8	43520	29593600	314432000	50338642567
BTC_ijb_jcid_var166	680	680	680	8	8	43520	29593600	314432000	50341079584
BTC_ijb_jcid_var166	712	712	712	8	8	45568	32444416	360944128	58661501264
BTC_ijb_jcid_var166	712	712	712	8	8	45568	32444416	360944128	58699504394
BTC_ijb_jcid_var166	712	712	712	8	8	45568	32444416	360944128	58698965447
BTC_ijb_jcid_var166	712	712	712	8	8	45568	32444416	360944128	58673573028
BTC_ijb_jcid_var166	712	712	712	8	8	45568	32444416	360944128	58671450357
BTC_ijb_jcid_var166	744	744	744	8	8	47616	35426304	411830784	65552242159
BTC_ijb_jcid_var166	744	744	744	8	8	47616	35426304	411830784	65238023542
BTC_ijb_jcid_var166	744	744	744	8	8	47616	35426304	411830784	65234428460
BTC_ijb_jcid_var166	744	744	744	8	8	47616	35426304	411830784	65301863508
BTC_ijb_jcid_var166	744	744	744	8	8	47616	35426304	411830784	65232106034
BTC_ijb_jcid_var166	776	776	776	8	8	49664	38539264	467288576	73472624409
BTC_ijb_jcid_var166	776	776	776	8	8	49664	38539264	467288576	73534995131
BTC_ijb_jcid_var166	776	776	776	8	8	49664	38539264	467288576	73500145852
BTC_ijb_jcid_var166	776	776	776	8	8	49664	38539264	467288576	73518958184
BTC_ijb_jcid_var166	776	776	776	8	8	49664	38539264	467288576	73491852066


==> figures/data/ijb_jcid/meas/var167.dat <==
BTC_ijb_jcid_var167	8	8	8	8	8	512	4096	512	351266
BTC_ijb_jcid_var167	8	8	8	8	8	512	4096	512	319573
BTC_ijb_jcid_var167	8	8	8	8	8	512	4096	512	306292
BTC_ijb_jcid_var167	8	8	8	8	8	512	4096	512	306015
BTC_ijb_jcid_var167	8	8	8	8	8	512	4096	512	306901
BTC_ijb_jcid_var167	40	40	40	8	8	2560	102400	64000	9680524
BTC_ijb_jcid_var167	40	40	40	8	8	2560	102400	64000	7617848
BTC_ijb_jcid_var167	40	40	40	8	8	2560	102400	64000	7639324
BTC_ijb_jcid_var167	40	40	40	8	8	2560	102400	64000	7629518
BTC_ijb_jcid_var167	40	40	40	8	8	2560	102400	64000	7624105
BTC_ijb_jcid_var167	72	72	72	8	8	4608	331776	373248	35845883
BTC_ijb_jcid_var167	72	72	72	8	8	4608	331776	373248	32332720
BTC_ijb_jcid_var167	72	72	72	8	8	4608	331776	373248	31953267
BTC_ijb_jcid_var167	72	72	72	8	8	4608	331776	373248	32454607
BTC_ijb_jcid_var167	72	72	72	8	8	4608	331776	373248	31951802
BTC_ijb_jcid_var167	104	104	104	8	8	6656	692224	1124864	88823915
BTC_ijb_jcid_var167	104	104	104	8	8	6656	692224	1124864	87551427
BTC_ijb_jcid_var167	104	104	104	8	8	6656	692224	1124864	88153119
BTC_ijb_jcid_var167	104	104	104	8	8	6656	692224	1124864	87674175
BTC_ijb_jcid_var167	104	104	104	8	8	6656	692224	1124864	87703516
BTC_ijb_jcid_var167	136	136	136	8	8	8704	1183744	2515456	355532075
BTC_ijb_jcid_var167	136	136	136	8	8	8704	1183744	2515456	378357218
BTC_ijb_jcid_var167	136	136	136	8	8	8704	1183744	2515456	378101279
BTC_ijb_jcid_var167	136	136	136	8	8	8704	1183744	2515456	379767067
BTC_ijb_jcid_var167	136	136	136	8	8	8704	1183744	2515456	379516604
BTC_ijb_jcid_var167	168	168	168	8	8	10752	1806336	4741632	722629307
BTC_ijb_jcid_var167	168	168	168	8	8	10752	1806336	4741632	730856044
BTC_ijb_jcid_var167	168	168	168	8	8	10752	1806336	4741632	730196301
BTC_ijb_jcid_var167	168	168	168	8	8	10752	1806336	4741632	730625184
BTC_ijb_jcid_var167	168	168	168	8	8	10752	1806336	4741632	730555445
BTC_ijb_jcid_var167	200	200	200	8	8	12800	2560000	8000000	1158133181
BTC_ijb_jcid_var167	200	200	200	8	8	12800	2560000	8000000	1160902250
BTC_ijb_jcid_var167	200	200	200	8	8	12800	2560000	8000000	1161118452
BTC_ijb_jcid_var167	200	200	200	8	8	12800	2560000	8000000	1161526421
BTC_ijb_jcid_var167	200	200	200	8	8	12800	2560000	8000000	1160968430
BTC_ijb_jcid_var167	232	232	232	8	8	14848	3444736	12487168	1684999303
BTC_ijb_jcid_var167	232	232	232	8	8	14848	3444736	12487168	1683649517
BTC_ijb_jcid_var167	232	232	232	8	8	14848	3444736	12487168	1699722447
BTC_ijb_jcid_var167	232	232	232	8	8	14848	3444736	12487168	1683694201
BTC_ijb_jcid_var167	232	232	232	8	8	14848	3444736	12487168	1690776677
BTC_ijb_jcid_var167	264	264	264	8	8	16896	4460544	18399744	2379224761
BTC_ijb_jcid_var167	264	264	264	8	8	16896	4460544	18399744	2358242535
BTC_ijb_jcid_var167	264	264	264	8	8	16896	4460544	18399744	2351212410
BTC_ijb_jcid_var167	264	264	264	8	8	16896	4460544	18399744	2348849188
BTC_ijb_jcid_var167	264	264	264	8	8	16896	4460544	18399744	2349202635
BTC_ijb_jcid_var167	296	296	296	8	8	18944	5607424	25934336	3161072830
BTC_ijb_jcid_var167	296	296	296	8	8	18944	5607424	25934336	3158937644
BTC_ijb_jcid_var167	296	296	296	8	8	18944	5607424	25934336	3161370132
BTC_ijb_jcid_var167	296	296	296	8	8	18944	5607424	25934336	3214370401
BTC_ijb_jcid_var167	296	296	296	8	8	18944	5607424	25934336	3159478168
BTC_ijb_jcid_var167	328	328	328	8	8	20992	6885376	35287552	4122871371
BTC_ijb_jcid_var167	328	328	328	8	8	20992	6885376	35287552	4120167162
BTC_ijb_jcid_var167	328	328	328	8	8	20992	6885376	35287552	4135493989
BTC_ijb_jcid_var167	328	328	328	8	8	20992	6885376	35287552	4137590268
BTC_ijb_jcid_var167	328	328	328	8	8	20992	6885376	35287552	4131436670
BTC_ijb_jcid_var167	360	360	360	8	8	23040	8294400	46656000	5247594332
BTC_ijb_jcid_var167	360	360	360	8	8	23040	8294400	46656000	5236462983
BTC_ijb_jcid_var167	360	360	360	8	8	23040	8294400	46656000	5253602396
BTC_ijb_jcid_var167	360	360	360	8	8	23040	8294400	46656000	5345979426
BTC_ijb_jcid_var167	360	360	360	8	8	23040	8294400	46656000	5443760703
BTC_ijb_jcid_var167	392	392	392	8	8	25088	9834496	60236288	6580762741
BTC_ijb_jcid_var167	392	392	392	8	8	25088	9834496	60236288	6598074361
BTC_ijb_jcid_var167	392	392	392	8	8	25088	9834496	60236288	6570273762
BTC_ijb_jcid_var167	392	392	392	8	8	25088	9834496	60236288	6567488894
BTC_ijb_jcid_var167	392	392	392	8	8	25088	9834496	60236288	6561559153
BTC_ijb_jcid_var167	424	424	424	8	8	27136	11505664	76225024	8076940069
BTC_ijb_jcid_var167	424	424	424	8	8	27136	11505664	76225024	8107451665
BTC_ijb_jcid_var167	424	424	424	8	8	27136	11505664	76225024	8108329130
BTC_ijb_jcid_var167	424	424	424	8	8	27136	11505664	76225024	8065281230
BTC_ijb_jcid_var167	424	424	424	8	8	27136	11505664	76225024	8055731821
BTC_ijb_jcid_var167	456	456	456	8	8	29184	13307904	94818816	9778025709
BTC_ijb_jcid_var167	456	456	456	8	8	29184	13307904	94818816	9777397669
BTC_ijb_jcid_var167	456	456	456	8	8	29184	13307904	94818816	9807897411
BTC_ijb_jcid_var167	456	456	456	8	8	29184	13307904	94818816	9777899528
BTC_ijb_jcid_var167	456	456	456	8	8	29184	13307904	94818816	9768934007
BTC_ijb_jcid_var167	488	488	488	8	8	31232	15241216	116214272	11720807384
BTC_ijb_jcid_var167	488	488	488	8	8	31232	15241216	116214272	11744652292
BTC_ijb_jcid_var167	488	488	488	8	8	31232	15241216	116214272	11709997910
BTC_ijb_jcid_var167	488	488	488	8	8	31232	15241216	116214272	11701859167
BTC_ijb_jcid_var167	488	488	488	8	8	31232	15241216	116214272	11738264336
BTC_ijb_jcid_var167	520	520	520	8	8	33280	17305600	140608000	13955965438
BTC_ijb_jcid_var167	520	520	520	8	8	33280	17305600	140608000	13917527226
BTC_ijb_jcid_var167	520	520	520	8	8	33280	17305600	140608000	13948533166
BTC_ijb_jcid_var167	520	520	520	8	8	33280	17305600	140608000	13945868811
BTC_ijb_jcid_var167	520	520	520	8	8	33280	17305600	140608000	13920257182
BTC_ijb_jcid_var167	552	552	552	8	8	35328	19501056	168196608	16428222826
BTC_ijb_jcid_var167	552	552	552	8	8	35328	19501056	168196608	16379681541
BTC_ijb_jcid_var167	552	552	552	8	8	35328	19501056	168196608	16391346092
BTC_ijb_jcid_var167	552	552	552	8	8	35328	19501056	168196608	16425885040
BTC_ijb_jcid_var167	552	552	552	8	8	35328	19501056	168196608	16400616114
BTC_ijb_jcid_var167	584	584	584	8	8	37376	21827584	199176704	19026496421
BTC_ijb_jcid_var167	584	584	584	8	8	37376	21827584	199176704	18974307937
BTC_ijb_jcid_var167	584	584	584	8	8	37376	21827584	199176704	19014182780
BTC_ijb_jcid_var167	584	584	584	8	8	37376	21827584	199176704	19011032450
BTC_ijb_jcid_var167	584	584	584	8	8	37376	21827584	199176704	18978661673
BTC_ijb_jcid_var167	616	616	616	8	8	39424	24285184	233744896	22002880601
BTC_ijb_jcid_var167	616	616	616	8	8	39424	24285184	233744896	21983720587
BTC_ijb_jcid_var167	616	616	616	8	8	39424	24285184	233744896	22007736396
BTC_ijb_jcid_var167	616	616	616	8	8	39424	24285184	233744896	21964886866
BTC_ijb_jcid_var167	616	616	616	8	8	39424	24285184	233744896	22015580683
BTC_ijb_jcid_var167	648	648	648	8	8	41472	26873856	272097792	25396699860
BTC_ijb_jcid_var167	648	648	648	8	8	41472	26873856	272097792	25310241211
BTC_ijb_jcid_var167	648	648	648	8	8	41472	26873856	272097792	25331483511
BTC_ijb_jcid_var167	648	648	648	8	8	41472	26873856	272097792	25367484037
BTC_ijb_jcid_var167	648	648	648	8	8	41472	26873856	272097792	25360536787
BTC_ijb_jcid_var167	680	680	680	8	8	43520	29593600	314432000	28969419447
BTC_ijb_jcid_var167	680	680	680	8	8	43520	29593600	314432000	28931101998
BTC_ijb_jcid_var167	680	680	680	8	8	43520	29593600	314432000	28952617699
BTC_ijb_jcid_var167	680	680	680	8	8	43520	29593600	314432000	28959293008
BTC_ijb_jcid_var167	680	680	680	8	8	43520	29593600	314432000	28899471263
BTC_ijb_jcid_var167	712	712	712	8	8	45568	32444416	360944128	33016596918
BTC_ijb_jcid_var167	712	712	712	8	8	45568	32444416	360944128	32719248766
BTC_ijb_jcid_var167	712	712	712	8	8	45568	32444416	360944128	32761619759
BTC_ijb_jcid_var167	712	712	712	8	8	45568	32444416	360944128	32693275758
BTC_ijb_jcid_var167	712	712	712	8	8	45568	32444416	360944128	32701325860
BTC_ijb_jcid_var167	744	744	744	8	8	47616	35426304	411830784	36770120800
BTC_ijb_jcid_var167	744	744	744	8	8	47616	35426304	411830784	36767630141
BTC_ijb_jcid_var167	744	744	744	8	8	47616	35426304	411830784	36819448474
BTC_ijb_jcid_var167	744	744	744	8	8	47616	35426304	411830784	36766230487
BTC_ijb_jcid_var167	744	744	744	8	8	47616	35426304	411830784	36740415040
BTC_ijb_jcid_var167	776	776	776	8	8	49664	38539264	467288576	41554321303
BTC_ijb_jcid_var167	776	776	776	8	8	49664	38539264	467288576	41565765033
BTC_ijb_jcid_var167	776	776	776	8	8	49664	38539264	467288576	41543994349
BTC_ijb_jcid_var167	776	776	776	8	8	49664	38539264	467288576	41539822405
BTC_ijb_jcid_var167	776	776	776	8	8	49664	38539264	467288576	41556278997
BTC_ijb_jcid_var167	808	808	808	8	8	51712	41783296	527514112	46389611999
BTC_ijb_jcid_var167	808	808	808	8	8	51712	41783296	527514112	46359424511
BTC_ijb_jcid_var167	808	808	808	8	8	51712	41783296	527514112	46356995303
BTC_ijb_jcid_var167	808	808	808	8	8	51712	41783296	527514112	46352441564
BTC_ijb_jcid_var167	808	808	808	8	8	51712	41783296	527514112	46383461426
BTC_ijb_jcid_var167	840	840	840	8	8	53760	45158400	592704000	51614633479
BTC_ijb_jcid_var167	840	840	840	8	8	53760	45158400	592704000	51944725476
BTC_ijb_jcid_var167	840	840	840	8	8	53760	45158400	592704000	51651183805
BTC_ijb_jcid_var167	840	840	840	8	8	53760	45158400	592704000	51613317930
BTC_ijb_jcid_var167	840	840	840	8	8	53760	45158400	592704000	51604539498
BTC_ijb_jcid_var167	872	872	872	8	8	55808	48664576	663054848	57879353955
BTC_ijb_jcid_var167	872	872	872	8	8	55808	48664576	663054848	57840794577
BTC_ijb_jcid_var167	872	872	872	8	8	55808	48664576	663054848	57827189467
BTC_ijb_jcid_var167	872	872	872	8	8	55808	48664576	663054848	57844377889
BTC_ijb_jcid_var167	872	872	872	8	8	55808	48664576	663054848	57828421171


==> figures/data/ijb_jcid/meas/var168.dat <==
BTC_ijb_jcid_var168	8	8	8	8	8	512	4096	512	358729
BTC_ijb_jcid_var168	8	8	8	8	8	512	4096	512	304587
BTC_ijb_jcid_var168	8	8	8	8	8	512	4096	512	304568
BTC_ijb_jcid_var168	8	8	8	8	8	512	4096	512	304580
BTC_ijb_jcid_var168	8	8	8	8	8	512	4096	512	304531
BTC_ijb_jcid_var168	40	40	40	8	8	2560	102400	64000	10403799
BTC_ijb_jcid_var168	40	40	40	8	8	2560	102400	64000	7654808
BTC_ijb_jcid_var168	40	40	40	8	8	2560	102400	64000	7636960
BTC_ijb_jcid_var168	40	40	40	8	8	2560	102400	64000	7650036
BTC_ijb_jcid_var168	40	40	40	8	8	2560	102400	64000	7654569
BTC_ijb_jcid_var168	72	72	72	8	8	4608	331776	373248	40195083
BTC_ijb_jcid_var168	72	72	72	8	8	4608	331776	373248	34359297
BTC_ijb_jcid_var168	72	72	72	8	8	4608	331776	373248	34316389
BTC_ijb_jcid_var168	72	72	72	8	8	4608	331776	373248	34776566
BTC_ijb_jcid_var168	72	72	72	8	8	4608	331776	373248	34272883
BTC_ijb_jcid_var168	104	104	104	8	8	6656	692224	1124864	107091003
BTC_ijb_jcid_var168	104	104	104	8	8	6656	692224	1124864	104876331
BTC_ijb_jcid_var168	104	104	104	8	8	6656	692224	1124864	104878337
BTC_ijb_jcid_var168	104	104	104	8	8	6656	692224	1124864	105063327
BTC_ijb_jcid_var168	104	104	104	8	8	6656	692224	1124864	104910817
BTC_ijb_jcid_var168	136	136	136	8	8	8704	1183744	2515456	417091292
BTC_ijb_jcid_var168	136	136	136	8	8	8704	1183744	2515456	423833524
BTC_ijb_jcid_var168	136	136	136	8	8	8704	1183744	2515456	424915303
BTC_ijb_jcid_var168	136	136	136	8	8	8704	1183744	2515456	424672177
BTC_ijb_jcid_var168	136	136	136	8	8	8704	1183744	2515456	425234220
BTC_ijb_jcid_var168	168	168	168	8	8	10752	1806336	4741632	966498767
BTC_ijb_jcid_var168	168	168	168	8	8	10752	1806336	4741632	968801036
BTC_ijb_jcid_var168	168	168	168	8	8	10752	1806336	4741632	982513112
BTC_ijb_jcid_var168	168	168	168	8	8	10752	1806336	4741632	971618984
BTC_ijb_jcid_var168	168	168	168	8	8	10752	1806336	4741632	969270166
BTC_ijb_jcid_var168	200	200	200	8	8	12800	2560000	8000000	1577511087
BTC_ijb_jcid_var168	200	200	200	8	8	12800	2560000	8000000	1578878395
BTC_ijb_jcid_var168	200	200	200	8	8	12800	2560000	8000000	1576621944
BTC_ijb_jcid_var168	200	200	200	8	8	12800	2560000	8000000	1587262753
BTC_ijb_jcid_var168	200	200	200	8	8	12800	2560000	8000000	1586857922
BTC_ijb_jcid_var168	232	232	232	8	8	14848	3444736	12487168	2368397139
BTC_ijb_jcid_var168	232	232	232	8	8	14848	3444736	12487168	2389714868
BTC_ijb_jcid_var168	232	232	232	8	8	14848	3444736	12487168	2359018399
BTC_ijb_jcid_var168	232	232	232	8	8	14848	3444736	12487168	2356972383
BTC_ijb_jcid_var168	232	232	232	8	8	14848	3444736	12487168	2356458023
BTC_ijb_jcid_var168	264	264	264	8	8	16896	4460544	18399744	3373051976
BTC_ijb_jcid_var168	264	264	264	8	8	16896	4460544	18399744	3376063830
BTC_ijb_jcid_var168	264	264	264	8	8	16896	4460544	18399744	3380327150
BTC_ijb_jcid_var168	264	264	264	8	8	16896	4460544	18399744	3373054422
BTC_ijb_jcid_var168	264	264	264	8	8	16896	4460544	18399744	3372785932
BTC_ijb_jcid_var168	296	296	296	8	8	18944	5607424	25934336	4653791651
BTC_ijb_jcid_var168	296	296	296	8	8	18944	5607424	25934336	4653194069
BTC_ijb_jcid_var168	296	296	296	8	8	18944	5607424	25934336	4690513790
BTC_ijb_jcid_var168	296	296	296	8	8	18944	5607424	25934336	4688936762
BTC_ijb_jcid_var168	296	296	296	8	8	18944	5607424	25934336	4653845852
BTC_ijb_jcid_var168	328	328	328	8	8	20992	6885376	35287552	6078018813
BTC_ijb_jcid_var168	328	328	328	8	8	20992	6885376	35287552	6083690194
BTC_ijb_jcid_var168	328	328	328	8	8	20992	6885376	35287552	6086589115
BTC_ijb_jcid_var168	328	328	328	8	8	20992	6885376	35287552	6085391546
BTC_ijb_jcid_var168	328	328	328	8	8	20992	6885376	35287552	6089224024
BTC_ijb_jcid_var168	360	360	360	8	8	23040	8294400	46656000	7990233063
BTC_ijb_jcid_var168	360	360	360	8	8	23040	8294400	46656000	7936403752
BTC_ijb_jcid_var168	360	360	360	8	8	23040	8294400	46656000	7941980601
BTC_ijb_jcid_var168	360	360	360	8	8	23040	8294400	46656000	7943180037
BTC_ijb_jcid_var168	360	360	360	8	8	23040	8294400	46656000	7940790125
BTC_ijb_jcid_var168	392	392	392	8	8	25088	9834496	60236288	10119276518
BTC_ijb_jcid_var168	392	392	392	8	8	25088	9834496	60236288	10078320087
BTC_ijb_jcid_var168	392	392	392	8	8	25088	9834496	60236288	10072481365
BTC_ijb_jcid_var168	392	392	392	8	8	25088	9834496	60236288	10094389381
BTC_ijb_jcid_var168	392	392	392	8	8	25088	9834496	60236288	10109755653
BTC_ijb_jcid_var168	424	424	424	8	8	27136	11505664	76225024	12577947882
BTC_ijb_jcid_var168	424	424	424	8	8	27136	11505664	76225024	12557976113
BTC_ijb_jcid_var168	424	424	424	8	8	27136	11505664	76225024	12607142196
BTC_ijb_jcid_var168	424	424	424	8	8	27136	11505664	76225024	12612086396
BTC_ijb_jcid_var168	424	424	424	8	8	27136	11505664	76225024	12565698563
BTC_ijb_jcid_var168	456	456	456	8	8	29184	13307904	94818816	15300005370
BTC_ijb_jcid_var168	456	456	456	8	8	29184	13307904	94818816	15336575846
BTC_ijb_jcid_var168	456	456	456	8	8	29184	13307904	94818816	15287496983
BTC_ijb_jcid_var168	456	456	456	8	8	29184	13307904	94818816	15300505786
BTC_ijb_jcid_var168	456	456	456	8	8	29184	13307904	94818816	15325384692
BTC_ijb_jcid_var168	488	488	488	8	8	31232	15241216	116214272	18510116464
BTC_ijb_jcid_var168	488	488	488	8	8	31232	15241216	116214272	18548174201
BTC_ijb_jcid_var168	488	488	488	8	8	31232	15241216	116214272	18502593648
BTC_ijb_jcid_var168	488	488	488	8	8	31232	15241216	116214272	18588040716
BTC_ijb_jcid_var168	488	488	488	8	8	31232	15241216	116214272	18512132912
BTC_ijb_jcid_var168	520	520	520	8	8	33280	17305600	140608000	22151303166
BTC_ijb_jcid_var168	520	520	520	8	8	33280	17305600	140608000	22142207366
BTC_ijb_jcid_var168	520	520	520	8	8	33280	17305600	140608000	22154453008
BTC_ijb_jcid_var168	520	520	520	8	8	33280	17305600	140608000	22145300598
BTC_ijb_jcid_var168	520	520	520	8	8	33280	17305600	140608000	22150386256
BTC_ijb_jcid_var168	552	552	552	8	8	35328	19501056	168196608	26203916742
BTC_ijb_jcid_var168	552	552	552	8	8	35328	19501056	168196608	26237184023
BTC_ijb_jcid_var168	552	552	552	8	8	35328	19501056	168196608	26186075617
BTC_ijb_jcid_var168	552	552	552	8	8	35328	19501056	168196608	26184348453
BTC_ijb_jcid_var168	552	552	552	8	8	35328	19501056	168196608	26207296040
BTC_ijb_jcid_var168	584	584	584	8	8	37376	21827584	199176704	30997869267
BTC_ijb_jcid_var168	584	584	584	8	8	37376	21827584	199176704	30717539832
BTC_ijb_jcid_var168	584	584	584	8	8	37376	21827584	199176704	30755932368
BTC_ijb_jcid_var168	584	584	584	8	8	37376	21827584	199176704	30726383433
BTC_ijb_jcid_var168	584	584	584	8	8	37376	21827584	199176704	30713376067
BTC_ijb_jcid_var168	616	616	616	8	8	39424	24285184	233744896	36018620951
BTC_ijb_jcid_var168	616	616	616	8	8	39424	24285184	233744896	36010220664
BTC_ijb_jcid_var168	616	616	616	8	8	39424	24285184	233744896	36054954115
BTC_ijb_jcid_var168	616	616	616	8	8	39424	24285184	233744896	36023753618
BTC_ijb_jcid_var168	616	616	616	8	8	39424	24285184	233744896	36064169350
BTC_ijb_jcid_var168	648	648	648	8	8	41472	26873856	272097792	41866947842
BTC_ijb_jcid_var168	648	648	648	8	8	41472	26873856	272097792	41879619653
BTC_ijb_jcid_var168	648	648	648	8	8	41472	26873856	272097792	41938602571
BTC_ijb_jcid_var168	648	648	648	8	8	41472	26873856	272097792	41878391685
BTC_ijb_jcid_var168	648	648	648	8	8	41472	26873856	272097792	41869359152
BTC_ijb_jcid_var168	680	680	680	8	8	43520	29593600	314432000	48447110522
BTC_ijb_jcid_var168	680	680	680	8	8	43520	29593600	314432000	48432251523
BTC_ijb_jcid_var168	680	680	680	8	8	43520	29593600	314432000	48424743876
BTC_ijb_jcid_var168	680	680	680	8	8	43520	29593600	314432000	48401125354
BTC_ijb_jcid_var168	680	680	680	8	8	43520	29593600	314432000	48446174476
BTC_ijb_jcid_var168	712	712	712	8	8	45568	32444416	360944128	55702597319
BTC_ijb_jcid_var168	712	712	712	8	8	45568	32444416	360944128	55970092307
BTC_ijb_jcid_var168	712	712	712	8	8	45568	32444416	360944128	55680282806
BTC_ijb_jcid_var168	712	712	712	8	8	45568	32444416	360944128	55638789478
BTC_ijb_jcid_var168	712	712	712	8	8	45568	32444416	360944128	55670066181
BTC_ijb_jcid_var168	744	744	744	8	8	47616	35426304	411830784	62950115337
BTC_ijb_jcid_var168	744	744	744	8	8	47616	35426304	411830784	62914705143
BTC_ijb_jcid_var168	744	744	744	8	8	47616	35426304	411830784	62945445553
BTC_ijb_jcid_var168	744	744	744	8	8	47616	35426304	411830784	62943432515
BTC_ijb_jcid_var168	744	744	744	8	8	47616	35426304	411830784	62970191397
BTC_ijb_jcid_var168	776	776	776	8	8	49664	38539264	467288576	70446249343
BTC_ijb_jcid_var168	776	776	776	8	8	49664	38539264	467288576	70397188525
BTC_ijb_jcid_var168	776	776	776	8	8	49664	38539264	467288576	70344846202
BTC_ijb_jcid_var168	776	776	776	8	8	49664	38539264	467288576	70332140822
BTC_ijb_jcid_var168	776	776	776	8	8	49664	38539264	467288576	70603539657


==> figures/data/ijb_jcid/meas/var169.dat <==
BTC_ijb_jcid_var169	8	8	8	8	8	512	4096	512	136350
BTC_ijb_jcid_var169	8	8	8	8	8	512	4096	512	67575
BTC_ijb_jcid_var169	8	8	8	8	8	512	4096	512	67073
BTC_ijb_jcid_var169	8	8	8	8	8	512	4096	512	66889
BTC_ijb_jcid_var169	8	8	8	8	8	512	4096	512	66634
BTC_ijb_jcid_var169	40	40	40	8	8	2560	102400	64000	2412994
BTC_ijb_jcid_var169	40	40	40	8	8	2560	102400	64000	2192596
BTC_ijb_jcid_var169	40	40	40	8	8	2560	102400	64000	2188465
BTC_ijb_jcid_var169	40	40	40	8	8	2560	102400	64000	2177504
BTC_ijb_jcid_var169	40	40	40	8	8	2560	102400	64000	2185410
BTC_ijb_jcid_var169	72	72	72	8	8	4608	331776	373248	11629358
BTC_ijb_jcid_var169	72	72	72	8	8	4608	331776	373248	10780850
BTC_ijb_jcid_var169	72	72	72	8	8	4608	331776	373248	10775554
BTC_ijb_jcid_var169	72	72	72	8	8	4608	331776	373248	10682815
BTC_ijb_jcid_var169	72	72	72	8	8	4608	331776	373248	10771379
BTC_ijb_jcid_var169	104	104	104	8	8	6656	692224	1124864	30897866
BTC_ijb_jcid_var169	104	104	104	8	8	6656	692224	1124864	29075076
BTC_ijb_jcid_var169	104	104	104	8	8	6656	692224	1124864	29676245
BTC_ijb_jcid_var169	104	104	104	8	8	6656	692224	1124864	29070004
BTC_ijb_jcid_var169	104	104	104	8	8	6656	692224	1124864	29081108
BTC_ijb_jcid_var169	136	136	136	8	8	8704	1183744	2515456	65966946
BTC_ijb_jcid_var169	136	136	136	8	8	8704	1183744	2515456	66139055
BTC_ijb_jcid_var169	136	136	136	8	8	8704	1183744	2515456	66842546
BTC_ijb_jcid_var169	136	136	136	8	8	8704	1183744	2515456	66702210
BTC_ijb_jcid_var169	136	136	136	8	8	8704	1183744	2515456	66502026
BTC_ijb_jcid_var169	168	168	168	8	8	10752	1806336	4741632	124863813
BTC_ijb_jcid_var169	168	168	168	8	8	10752	1806336	4741632	125961033
BTC_ijb_jcid_var169	168	168	168	8	8	10752	1806336	4741632	126167657
BTC_ijb_jcid_var169	168	168	168	8	8	10752	1806336	4741632	126062157
BTC_ijb_jcid_var169	168	168	168	8	8	10752	1806336	4741632	126570920
BTC_ijb_jcid_var169	200	200	200	8	8	12800	2560000	8000000	206096803
BTC_ijb_jcid_var169	200	200	200	8	8	12800	2560000	8000000	206873007
BTC_ijb_jcid_var169	200	200	200	8	8	12800	2560000	8000000	206241850
BTC_ijb_jcid_var169	200	200	200	8	8	12800	2560000	8000000	206343564
BTC_ijb_jcid_var169	200	200	200	8	8	12800	2560000	8000000	206126860
BTC_ijb_jcid_var169	232	232	232	8	8	14848	3444736	12487168	315369071
BTC_ijb_jcid_var169	232	232	232	8	8	14848	3444736	12487168	315087168
BTC_ijb_jcid_var169	232	232	232	8	8	14848	3444736	12487168	316033445
BTC_ijb_jcid_var169	232	232	232	8	8	14848	3444736	12487168	315990531
BTC_ijb_jcid_var169	232	232	232	8	8	14848	3444736	12487168	315486973
BTC_ijb_jcid_var169	264	264	264	8	8	16896	4460544	18399744	458593031
BTC_ijb_jcid_var169	264	264	264	8	8	16896	4460544	18399744	458255762
BTC_ijb_jcid_var169	264	264	264	8	8	16896	4460544	18399744	458105232
BTC_ijb_jcid_var169	264	264	264	8	8	16896	4460544	18399744	457923101
BTC_ijb_jcid_var169	264	264	264	8	8	16896	4460544	18399744	458916379
BTC_ijb_jcid_var169	296	296	296	8	8	18944	5607424	25934336	638903624
BTC_ijb_jcid_var169	296	296	296	8	8	18944	5607424	25934336	639030567
BTC_ijb_jcid_var169	296	296	296	8	8	18944	5607424	25934336	637752535
BTC_ijb_jcid_var169	296	296	296	8	8	18944	5607424	25934336	638738119
BTC_ijb_jcid_var169	296	296	296	8	8	18944	5607424	25934336	639554030
BTC_ijb_jcid_var169	328	328	328	8	8	20992	6885376	35287552	857566289
BTC_ijb_jcid_var169	328	328	328	8	8	20992	6885376	35287552	866481936
BTC_ijb_jcid_var169	328	328	328	8	8	20992	6885376	35287552	858508339
BTC_ijb_jcid_var169	328	328	328	8	8	20992	6885376	35287552	865733260
BTC_ijb_jcid_var169	328	328	328	8	8	20992	6885376	35287552	863556189
BTC_ijb_jcid_var169	360	360	360	8	8	23040	8294400	46656000	1120578014
BTC_ijb_jcid_var169	360	360	360	8	8	23040	8294400	46656000	1119879811
BTC_ijb_jcid_var169	360	360	360	8	8	23040	8294400	46656000	1119423607
BTC_ijb_jcid_var169	360	360	360	8	8	23040	8294400	46656000	1120961744
BTC_ijb_jcid_var169	360	360	360	8	8	23040	8294400	46656000	1119155504
BTC_ijb_jcid_var169	392	392	392	8	8	25088	9834496	60236288	1428419592
BTC_ijb_jcid_var169	392	392	392	8	8	25088	9834496	60236288	1428187590
BTC_ijb_jcid_var169	392	392	392	8	8	25088	9834496	60236288	1429038397
BTC_ijb_jcid_var169	392	392	392	8	8	25088	9834496	60236288	1430897912
BTC_ijb_jcid_var169	392	392	392	8	8	25088	9834496	60236288	1429718812
BTC_ijb_jcid_var169	424	424	424	8	8	27136	11505664	76225024	1781650618
BTC_ijb_jcid_var169	424	424	424	8	8	27136	11505664	76225024	1811202021
BTC_ijb_jcid_var169	424	424	424	8	8	27136	11505664	76225024	1784485849
BTC_ijb_jcid_var169	424	424	424	8	8	27136	11505664	76225024	1790789741
BTC_ijb_jcid_var169	424	424	424	8	8	27136	11505664	76225024	1784961481
BTC_ijb_jcid_var169	456	456	456	8	8	29184	13307904	94818816	2183412178
BTC_ijb_jcid_var169	456	456	456	8	8	29184	13307904	94818816	2185320735
BTC_ijb_jcid_var169	456	456	456	8	8	29184	13307904	94818816	2182692474
BTC_ijb_jcid_var169	456	456	456	8	8	29184	13307904	94818816	2185607773
BTC_ijb_jcid_var169	456	456	456	8	8	29184	13307904	94818816	2184340045
BTC_ijb_jcid_var169	488	488	488	8	8	31232	15241216	116214272	2649464953
BTC_ijb_jcid_var169	488	488	488	8	8	31232	15241216	116214272	2648311536
BTC_ijb_jcid_var169	488	488	488	8	8	31232	15241216	116214272	2648775276
BTC_ijb_jcid_var169	488	488	488	8	8	31232	15241216	116214272	2675095559
BTC_ijb_jcid_var169	488	488	488	8	8	31232	15241216	116214272	2646056402
BTC_ijb_jcid_var169	520	520	520	8	8	33280	17305600	140608000	3133350269
BTC_ijb_jcid_var169	520	520	520	8	8	33280	17305600	140608000	3136160456
BTC_ijb_jcid_var169	520	520	520	8	8	33280	17305600	140608000	3134492975
BTC_ijb_jcid_var169	520	520	520	8	8	33280	17305600	140608000	3164474495
BTC_ijb_jcid_var169	520	520	520	8	8	33280	17305600	140608000	3132180514
BTC_ijb_jcid_var169	552	552	552	8	8	35328	19501056	168196608	3764357084
BTC_ijb_jcid_var169	552	552	552	8	8	35328	19501056	168196608	3756762791
BTC_ijb_jcid_var169	552	552	552	8	8	35328	19501056	168196608	3753955747
BTC_ijb_jcid_var169	552	552	552	8	8	35328	19501056	168196608	3755432352
BTC_ijb_jcid_var169	552	552	552	8	8	35328	19501056	168196608	3756747785
BTC_ijb_jcid_var169	584	584	584	8	8	37376	21827584	199176704	4436891075
BTC_ijb_jcid_var169	584	584	584	8	8	37376	21827584	199176704	4420858045
BTC_ijb_jcid_var169	584	584	584	8	8	37376	21827584	199176704	4437295222
BTC_ijb_jcid_var169	584	584	584	8	8	37376	21827584	199176704	4417082198
BTC_ijb_jcid_var169	584	584	584	8	8	37376	21827584	199176704	4438353671
BTC_ijb_jcid_var169	616	616	616	8	8	39424	24285184	233744896	5166645471
BTC_ijb_jcid_var169	616	616	616	8	8	39424	24285184	233744896	5176087087
BTC_ijb_jcid_var169	616	616	616	8	8	39424	24285184	233744896	5166742725
BTC_ijb_jcid_var169	616	616	616	8	8	39424	24285184	233744896	5168992124
BTC_ijb_jcid_var169	616	616	616	8	8	39424	24285184	233744896	5188204790
BTC_ijb_jcid_var169	648	648	648	8	8	41472	26873856	272097792	6040773642
BTC_ijb_jcid_var169	648	648	648	8	8	41472	26873856	272097792	6030895437
BTC_ijb_jcid_var169	648	648	648	8	8	41472	26873856	272097792	6056028885
BTC_ijb_jcid_var169	648	648	648	8	8	41472	26873856	272097792	6032721137
BTC_ijb_jcid_var169	648	648	648	8	8	41472	26873856	272097792	6036301957
BTC_ijb_jcid_var169	680	680	680	8	8	43520	29593600	314432000	6996535943
BTC_ijb_jcid_var169	680	680	680	8	8	43520	29593600	314432000	7036502533
BTC_ijb_jcid_var169	680	680	680	8	8	43520	29593600	314432000	7027685560
BTC_ijb_jcid_var169	680	680	680	8	8	43520	29593600	314432000	7046758516
BTC_ijb_jcid_var169	680	680	680	8	8	43520	29593600	314432000	7018282581
BTC_ijb_jcid_var169	712	712	712	8	8	45568	32444416	360944128	8029142252
BTC_ijb_jcid_var169	712	712	712	8	8	45568	32444416	360944128	7985010836
BTC_ijb_jcid_var169	712	712	712	8	8	45568	32444416	360944128	7987166439
BTC_ijb_jcid_var169	712	712	712	8	8	45568	32444416	360944128	7985228951
BTC_ijb_jcid_var169	712	712	712	8	8	45568	32444416	360944128	8011830064
BTC_ijb_jcid_var169	744	744	744	8	8	47616	35426304	411830784	9070160680
BTC_ijb_jcid_var169	744	744	744	8	8	47616	35426304	411830784	9098474563
BTC_ijb_jcid_var169	744	744	744	8	8	47616	35426304	411830784	9100239565
BTC_ijb_jcid_var169	744	744	744	8	8	47616	35426304	411830784	9104851074
BTC_ijb_jcid_var169	744	744	744	8	8	47616	35426304	411830784	9071014527
BTC_ijb_jcid_var169	776	776	776	8	8	49664	38539264	467288576	10283920569
BTC_ijb_jcid_var169	776	776	776	8	8	49664	38539264	467288576	10295352884
BTC_ijb_jcid_var169	776	776	776	8	8	49664	38539264	467288576	10275169054
BTC_ijb_jcid_var169	776	776	776	8	8	49664	38539264	467288576	10308370178
BTC_ijb_jcid_var169	776	776	776	8	8	49664	38539264	467288576	10272227626
BTC_ijb_jcid_var169	808	808	808	8	8	51712	41783296	527514112	11621483658
BTC_ijb_jcid_var169	808	808	808	8	8	51712	41783296	527514112	11611994835
BTC_ijb_jcid_var169	808	808	808	8	8	51712	41783296	527514112	11672890777
BTC_ijb_jcid_var169	808	808	808	8	8	51712	41783296	527514112	11597381737
BTC_ijb_jcid_var169	808	808	808	8	8	51712	41783296	527514112	11618459036
BTC_ijb_jcid_var169	840	840	840	8	8	53760	45158400	592704000	13020154046
BTC_ijb_jcid_var169	840	840	840	8	8	53760	45158400	592704000	12987462892
BTC_ijb_jcid_var169	840	840	840	8	8	53760	45158400	592704000	13024878377
BTC_ijb_jcid_var169	840	840	840	8	8	53760	45158400	592704000	13029649948
BTC_ijb_jcid_var169	840	840	840	8	8	53760	45158400	592704000	13000064389
BTC_ijb_jcid_var169	872	872	872	8	8	55808	48664576	663054848	14526857240
BTC_ijb_jcid_var169	872	872	872	8	8	55808	48664576	663054848	14544557604
BTC_ijb_jcid_var169	872	872	872	8	8	55808	48664576	663054848	14501736462
BTC_ijb_jcid_var169	872	872	872	8	8	55808	48664576	663054848	14517600238
BTC_ijb_jcid_var169	872	872	872	8	8	55808	48664576	663054848	14551727913
BTC_ijb_jcid_var169	904	904	904	8	8	57856	52301824	738763264	16519740113
BTC_ijb_jcid_var169	904	904	904	8	8	57856	52301824	738763264	16164607614
BTC_ijb_jcid_var169	904	904	904	8	8	57856	52301824	738763264	16126578353
BTC_ijb_jcid_var169	904	904	904	8	8	57856	52301824	738763264	16145463140
BTC_ijb_jcid_var169	904	904	904	8	8	57856	52301824	738763264	16138593010
BTC_ijb_jcid_var169	936	936	936	8	8	59904	56070144	820025856	17853458768
BTC_ijb_jcid_var169	936	936	936	8	8	59904	56070144	820025856	17853451199
BTC_ijb_jcid_var169	936	936	936	8	8	59904	56070144	820025856	17842665192
BTC_ijb_jcid_var169	936	936	936	8	8	59904	56070144	820025856	17846670902
BTC_ijb_jcid_var169	936	936	936	8	8	59904	56070144	820025856	17859536607
BTC_ijb_jcid_var169	968	968	968	8	8	61952	59969536	907039232	19730857107
BTC_ijb_jcid_var169	968	968	968	8	8	61952	59969536	907039232	19750813115
BTC_ijb_jcid_var169	968	968	968	8	8	61952	59969536	907039232	19735893159
BTC_ijb_jcid_var169	968	968	968	8	8	61952	59969536	907039232	19871277253
BTC_ijb_jcid_var169	968	968	968	8	8	61952	59969536	907039232	19864292289
BTC_ijb_jcid_var169	1000	1000	1000	8	8	64000	64000000	1000000000	21789298092
BTC_ijb_jcid_var169	1000	1000	1000	8	8	64000	64000000	1000000000	21794273549
BTC_ijb_jcid_var169	1000	1000	1000	8	8	64000	64000000	1000000000	21795259279
BTC_ijb_jcid_var169	1000	1000	1000	8	8	64000	64000000	1000000000	21816308970
BTC_ijb_jcid_var169	1000	1000	1000	8	8	64000	64000000	1000000000	21801020014


==> figures/data/ijb_jcid/meas/var17.dat <==
BTC_ijb_jcid_var17	8	8	8	8	8	512	4096	512	160602
BTC_ijb_jcid_var17	8	8	8	8	8	512	4096	512	132114
BTC_ijb_jcid_var17	8	8	8	8	8	512	4096	512	132073
BTC_ijb_jcid_var17	8	8	8	8	8	512	4096	512	131983
BTC_ijb_jcid_var17	8	8	8	8	8	512	4096	512	169747
BTC_ijb_jcid_var17	40	40	40	8	8	2560	102400	64000	17201218
BTC_ijb_jcid_var17	40	40	40	8	8	2560	102400	64000	16841792
BTC_ijb_jcid_var17	40	40	40	8	8	2560	102400	64000	16801795
BTC_ijb_jcid_var17	40	40	40	8	8	2560	102400	64000	16836114
BTC_ijb_jcid_var17	40	40	40	8	8	2560	102400	64000	16859763
BTC_ijb_jcid_var17	72	72	72	8	8	4608	331776	373248	114099380
BTC_ijb_jcid_var17	72	72	72	8	8	4608	331776	373248	113172475
BTC_ijb_jcid_var17	72	72	72	8	8	4608	331776	373248	113827694
BTC_ijb_jcid_var17	72	72	72	8	8	4608	331776	373248	117262980
BTC_ijb_jcid_var17	72	72	72	8	8	4608	331776	373248	122173260
BTC_ijb_jcid_var17	104	104	104	8	8	6656	692224	1124864	355821091
BTC_ijb_jcid_var17	104	104	104	8	8	6656	692224	1124864	341683237
BTC_ijb_jcid_var17	104	104	104	8	8	6656	692224	1124864	341211954
BTC_ijb_jcid_var17	104	104	104	8	8	6656	692224	1124864	341947801
BTC_ijb_jcid_var17	104	104	104	8	8	6656	692224	1124864	342986675
BTC_ijb_jcid_var17	136	136	136	8	8	8704	1183744	2515456	768825266
BTC_ijb_jcid_var17	136	136	136	8	8	8704	1183744	2515456	769352065
BTC_ijb_jcid_var17	136	136	136	8	8	8704	1183744	2515456	769187599
BTC_ijb_jcid_var17	136	136	136	8	8	8704	1183744	2515456	770745132
BTC_ijb_jcid_var17	136	136	136	8	8	8704	1183744	2515456	770270794
BTC_ijb_jcid_var17	168	168	168	8	8	10752	1806336	4741632	1460439500
BTC_ijb_jcid_var17	168	168	168	8	8	10752	1806336	4741632	1457607256
BTC_ijb_jcid_var17	168	168	168	8	8	10752	1806336	4741632	1456059245
BTC_ijb_jcid_var17	168	168	168	8	8	10752	1806336	4741632	1457078846
BTC_ijb_jcid_var17	168	168	168	8	8	10752	1806336	4741632	1457735138
BTC_ijb_jcid_var17	200	200	200	8	8	12800	2560000	8000000	2491215158
BTC_ijb_jcid_var17	200	200	200	8	8	12800	2560000	8000000	2489260141
BTC_ijb_jcid_var17	200	200	200	8	8	12800	2560000	8000000	2489641902
BTC_ijb_jcid_var17	200	200	200	8	8	12800	2560000	8000000	2485349990
BTC_ijb_jcid_var17	200	200	200	8	8	12800	2560000	8000000	2485386652
BTC_ijb_jcid_var17	232	232	232	8	8	14848	3444736	12487168	3907611241
BTC_ijb_jcid_var17	232	232	232	8	8	14848	3444736	12487168	3912068754
BTC_ijb_jcid_var17	232	232	232	8	8	14848	3444736	12487168	3911435849
BTC_ijb_jcid_var17	232	232	232	8	8	14848	3444736	12487168	3934507117
BTC_ijb_jcid_var17	232	232	232	8	8	14848	3444736	12487168	3944413007
BTC_ijb_jcid_var17	264	264	264	8	8	16896	4460544	18399744	5846086204
BTC_ijb_jcid_var17	264	264	264	8	8	16896	4460544	18399744	5831799428
BTC_ijb_jcid_var17	264	264	264	8	8	16896	4460544	18399744	5884903425
BTC_ijb_jcid_var17	264	264	264	8	8	16896	4460544	18399744	5862392933
BTC_ijb_jcid_var17	264	264	264	8	8	16896	4460544	18399744	5834186956
BTC_ijb_jcid_var17	296	296	296	8	8	18944	5607424	25934336	8228727963
BTC_ijb_jcid_var17	296	296	296	8	8	18944	5607424	25934336	8253837776
BTC_ijb_jcid_var17	296	296	296	8	8	18944	5607424	25934336	8222308982
BTC_ijb_jcid_var17	296	296	296	8	8	18944	5607424	25934336	8220344730
BTC_ijb_jcid_var17	296	296	296	8	8	18944	5607424	25934336	8212998226
BTC_ijb_jcid_var17	328	328	328	8	8	20992	6885376	35287552	11300945103
BTC_ijb_jcid_var17	328	328	328	8	8	20992	6885376	35287552	11330001589
BTC_ijb_jcid_var17	328	328	328	8	8	20992	6885376	35287552	11274170040
BTC_ijb_jcid_var17	328	328	328	8	8	20992	6885376	35287552	11276864848
BTC_ijb_jcid_var17	328	328	328	8	8	20992	6885376	35287552	11313934345
BTC_ijb_jcid_var17	360	360	360	8	8	23040	8294400	46656000	15238970410
BTC_ijb_jcid_var17	360	360	360	8	8	23040	8294400	46656000	14947600528
BTC_ijb_jcid_var17	360	360	360	8	8	23040	8294400	46656000	14980909032
BTC_ijb_jcid_var17	360	360	360	8	8	23040	8294400	46656000	14957286164
BTC_ijb_jcid_var17	360	360	360	8	8	23040	8294400	46656000	14972178085
BTC_ijb_jcid_var17	392	392	392	8	8	25088	9834496	60236288	19792043803
BTC_ijb_jcid_var17	392	392	392	8	8	25088	9834496	60236288	19736563336
BTC_ijb_jcid_var17	392	392	392	8	8	25088	9834496	60236288	19773792827
BTC_ijb_jcid_var17	392	392	392	8	8	25088	9834496	60236288	19747956502
BTC_ijb_jcid_var17	392	392	392	8	8	25088	9834496	60236288	19765902442
BTC_ijb_jcid_var17	424	424	424	8	8	27136	11505664	76225024	25894106968
BTC_ijb_jcid_var17	424	424	424	8	8	27136	11505664	76225024	25952859986
BTC_ijb_jcid_var17	424	424	424	8	8	27136	11505664	76225024	25932329581
BTC_ijb_jcid_var17	424	424	424	8	8	27136	11505664	76225024	25912050870
BTC_ijb_jcid_var17	424	424	424	8	8	27136	11505664	76225024	25940707321
BTC_ijb_jcid_var17	456	456	456	8	8	29184	13307904	94818816	32964767992
BTC_ijb_jcid_var17	456	456	456	8	8	29184	13307904	94818816	32999055803
BTC_ijb_jcid_var17	456	456	456	8	8	29184	13307904	94818816	33045618993
BTC_ijb_jcid_var17	456	456	456	8	8	29184	13307904	94818816	33012390074
BTC_ijb_jcid_var17	456	456	456	8	8	29184	13307904	94818816	33020413888
BTC_ijb_jcid_var17	488	488	488	8	8	31232	15241216	116214272	43032817131
BTC_ijb_jcid_var17	488	488	488	8	8	31232	15241216	116214272	43025005996
BTC_ijb_jcid_var17	488	488	488	8	8	31232	15241216	116214272	43022094348
BTC_ijb_jcid_var17	488	488	488	8	8	31232	15241216	116214272	43002510594
BTC_ijb_jcid_var17	488	488	488	8	8	31232	15241216	116214272	43018527823
BTC_ijb_jcid_var17	520	520	520	8	8	33280	17305600	140608000	52634803713
BTC_ijb_jcid_var17	520	520	520	8	8	33280	17305600	140608000	52638170975
BTC_ijb_jcid_var17	520	520	520	8	8	33280	17305600	140608000	52660308269
BTC_ijb_jcid_var17	520	520	520	8	8	33280	17305600	140608000	52975371782
BTC_ijb_jcid_var17	520	520	520	8	8	33280	17305600	140608000	52649839259
BTC_ijb_jcid_var17	552	552	552	8	8	35328	19501056	168196608	63527398965
BTC_ijb_jcid_var17	552	552	552	8	8	35328	19501056	168196608	63596829198
BTC_ijb_jcid_var17	552	552	552	8	8	35328	19501056	168196608	63593839322
BTC_ijb_jcid_var17	552	552	552	8	8	35328	19501056	168196608	63602900723
BTC_ijb_jcid_var17	552	552	552	8	8	35328	19501056	168196608	63662290446
BTC_ijb_jcid_var17	584	584	584	8	8	37376	21827584	199176704	76319562464
BTC_ijb_jcid_var17	584	584	584	8	8	37376	21827584	199176704	76403043978
BTC_ijb_jcid_var17	584	584	584	8	8	37376	21827584	199176704	76423497959
BTC_ijb_jcid_var17	584	584	584	8	8	37376	21827584	199176704	76489038239
BTC_ijb_jcid_var17	584	584	584	8	8	37376	21827584	199176704	76371455132
BTC_ijb_jcid_var17	616	616	616	8	8	39424	24285184	233744896	89918001525
BTC_ijb_jcid_var17	616	616	616	8	8	39424	24285184	233744896	89709989407
BTC_ijb_jcid_var17	616	616	616	8	8	39424	24285184	233744896	89856844545
BTC_ijb_jcid_var17	616	616	616	8	8	39424	24285184	233744896	89728241978
BTC_ijb_jcid_var17	616	616	616	8	8	39424	24285184	233744896	89773745473


==> figures/data/ijb_jcid/meas/var170.dat <==
BTC_ijb_jcid_var170	8	8	8	8	8	512	4096	512	42741859
BTC_ijb_jcid_var170	8	8	8	8	8	512	4096	512	68296
BTC_ijb_jcid_var170	8	8	8	8	8	512	4096	512	67736
BTC_ijb_jcid_var170	8	8	8	8	8	512	4096	512	67536
BTC_ijb_jcid_var170	8	8	8	8	8	512	4096	512	112878
BTC_ijb_jcid_var170	40	40	40	8	8	2560	102400	64000	2738797
BTC_ijb_jcid_var170	40	40	40	8	8	2560	102400	64000	2427040
BTC_ijb_jcid_var170	40	40	40	8	8	2560	102400	64000	2425519
BTC_ijb_jcid_var170	40	40	40	8	8	2560	102400	64000	2423357
BTC_ijb_jcid_var170	40	40	40	8	8	2560	102400	64000	2425758
BTC_ijb_jcid_var170	72	72	72	8	8	4608	331776	373248	12170246
BTC_ijb_jcid_var170	72	72	72	8	8	4608	331776	373248	11217768
BTC_ijb_jcid_var170	72	72	72	8	8	4608	331776	373248	11209408
BTC_ijb_jcid_var170	72	72	72	8	8	4608	331776	373248	11216116
BTC_ijb_jcid_var170	72	72	72	8	8	4608	331776	373248	11123933
BTC_ijb_jcid_var170	104	104	104	8	8	6656	692224	1124864	31847626
BTC_ijb_jcid_var170	104	104	104	8	8	6656	692224	1124864	30133572
BTC_ijb_jcid_var170	104	104	104	8	8	6656	692224	1124864	30123809
BTC_ijb_jcid_var170	104	104	104	8	8	6656	692224	1124864	30135635
BTC_ijb_jcid_var170	104	104	104	8	8	6656	692224	1124864	30150285
BTC_ijb_jcid_var170	136	136	136	8	8	8704	1183744	2515456	90458549
BTC_ijb_jcid_var170	136	136	136	8	8	8704	1183744	2515456	88648053
BTC_ijb_jcid_var170	136	136	136	8	8	8704	1183744	2515456	88255023
BTC_ijb_jcid_var170	136	136	136	8	8	8704	1183744	2515456	88405616
BTC_ijb_jcid_var170	136	136	136	8	8	8704	1183744	2515456	88277473
BTC_ijb_jcid_var170	168	168	168	8	8	10752	1806336	4741632	183681839
BTC_ijb_jcid_var170	168	168	168	8	8	10752	1806336	4741632	186536980
BTC_ijb_jcid_var170	168	168	168	8	8	10752	1806336	4741632	186171394
BTC_ijb_jcid_var170	168	168	168	8	8	10752	1806336	4741632	186248742
BTC_ijb_jcid_var170	168	168	168	8	8	10752	1806336	4741632	186188508
BTC_ijb_jcid_var170	200	200	200	8	8	12800	2560000	8000000	285507535
BTC_ijb_jcid_var170	200	200	200	8	8	12800	2560000	8000000	285613095
BTC_ijb_jcid_var170	200	200	200	8	8	12800	2560000	8000000	285393189
BTC_ijb_jcid_var170	200	200	200	8	8	12800	2560000	8000000	285801889
BTC_ijb_jcid_var170	200	200	200	8	8	12800	2560000	8000000	287589039
BTC_ijb_jcid_var170	232	232	232	8	8	14848	3444736	12487168	432891054
BTC_ijb_jcid_var170	232	232	232	8	8	14848	3444736	12487168	432947041
BTC_ijb_jcid_var170	232	232	232	8	8	14848	3444736	12487168	432723349
BTC_ijb_jcid_var170	232	232	232	8	8	14848	3444736	12487168	435637191
BTC_ijb_jcid_var170	232	232	232	8	8	14848	3444736	12487168	433556583
BTC_ijb_jcid_var170	264	264	264	8	8	16896	4460544	18399744	651916446
BTC_ijb_jcid_var170	264	264	264	8	8	16896	4460544	18399744	642603560
BTC_ijb_jcid_var170	264	264	264	8	8	16896	4460544	18399744	642056134
BTC_ijb_jcid_var170	264	264	264	8	8	16896	4460544	18399744	643768067
BTC_ijb_jcid_var170	264	264	264	8	8	16896	4460544	18399744	642066301
BTC_ijb_jcid_var170	296	296	296	8	8	18944	5607424	25934336	915317169
BTC_ijb_jcid_var170	296	296	296	8	8	18944	5607424	25934336	915996390
BTC_ijb_jcid_var170	296	296	296	8	8	18944	5607424	25934336	927978781
BTC_ijb_jcid_var170	296	296	296	8	8	18944	5607424	25934336	926221819
BTC_ijb_jcid_var170	296	296	296	8	8	18944	5607424	25934336	915535373
BTC_ijb_jcid_var170	328	328	328	8	8	20992	6885376	35287552	1189763170
BTC_ijb_jcid_var170	328	328	328	8	8	20992	6885376	35287552	1190364025
BTC_ijb_jcid_var170	328	328	328	8	8	20992	6885376	35287552	1203344501
BTC_ijb_jcid_var170	328	328	328	8	8	20992	6885376	35287552	1191426756
BTC_ijb_jcid_var170	328	328	328	8	8	20992	6885376	35287552	1190032903
BTC_ijb_jcid_var170	360	360	360	8	8	23040	8294400	46656000	1485028481
BTC_ijb_jcid_var170	360	360	360	8	8	23040	8294400	46656000	1486823225
BTC_ijb_jcid_var170	360	360	360	8	8	23040	8294400	46656000	1484259504
BTC_ijb_jcid_var170	360	360	360	8	8	23040	8294400	46656000	1484918537
BTC_ijb_jcid_var170	360	360	360	8	8	23040	8294400	46656000	1484078698
BTC_ijb_jcid_var170	392	392	392	8	8	25088	9834496	60236288	1834342896
BTC_ijb_jcid_var170	392	392	392	8	8	25088	9834496	60236288	1831783059
BTC_ijb_jcid_var170	392	392	392	8	8	25088	9834496	60236288	1835173377
BTC_ijb_jcid_var170	392	392	392	8	8	25088	9834496	60236288	1833393122
BTC_ijb_jcid_var170	392	392	392	8	8	25088	9834496	60236288	1858134385
BTC_ijb_jcid_var170	424	424	424	8	8	27136	11505664	76225024	2213791452
BTC_ijb_jcid_var170	424	424	424	8	8	27136	11505664	76225024	2243003815
BTC_ijb_jcid_var170	424	424	424	8	8	27136	11505664	76225024	2216936683
BTC_ijb_jcid_var170	424	424	424	8	8	27136	11505664	76225024	2217834198
BTC_ijb_jcid_var170	424	424	424	8	8	27136	11505664	76225024	2217910966
BTC_ijb_jcid_var170	456	456	456	8	8	29184	13307904	94818816	2582339698
BTC_ijb_jcid_var170	456	456	456	8	8	29184	13307904	94818816	2572729528
BTC_ijb_jcid_var170	456	456	456	8	8	29184	13307904	94818816	2570910010
BTC_ijb_jcid_var170	456	456	456	8	8	29184	13307904	94818816	2576104114
BTC_ijb_jcid_var170	456	456	456	8	8	29184	13307904	94818816	2573757138
BTC_ijb_jcid_var170	488	488	488	8	8	31232	15241216	116214272	3050431409
BTC_ijb_jcid_var170	488	488	488	8	8	31232	15241216	116214272	3038441146
BTC_ijb_jcid_var170	488	488	488	8	8	31232	15241216	116214272	3040357609
BTC_ijb_jcid_var170	488	488	488	8	8	31232	15241216	116214272	3040438013
BTC_ijb_jcid_var170	488	488	488	8	8	31232	15241216	116214272	3043524568
BTC_ijb_jcid_var170	520	520	520	8	8	33280	17305600	140608000	3697873779
BTC_ijb_jcid_var170	520	520	520	8	8	33280	17305600	140608000	3692531628
BTC_ijb_jcid_var170	520	520	520	8	8	33280	17305600	140608000	3689588666
BTC_ijb_jcid_var170	520	520	520	8	8	33280	17305600	140608000	3687385576
BTC_ijb_jcid_var170	520	520	520	8	8	33280	17305600	140608000	3702915785
BTC_ijb_jcid_var170	552	552	552	8	8	35328	19501056	168196608	4381793099
BTC_ijb_jcid_var170	552	552	552	8	8	35328	19501056	168196608	4383987486
BTC_ijb_jcid_var170	552	552	552	8	8	35328	19501056	168196608	4391579108
BTC_ijb_jcid_var170	552	552	552	8	8	35328	19501056	168196608	4379217391
BTC_ijb_jcid_var170	552	552	552	8	8	35328	19501056	168196608	4384112447
BTC_ijb_jcid_var170	584	584	584	8	8	37376	21827584	199176704	5143519225
BTC_ijb_jcid_var170	584	584	584	8	8	37376	21827584	199176704	5152964344
BTC_ijb_jcid_var170	584	584	584	8	8	37376	21827584	199176704	5142404394
BTC_ijb_jcid_var170	584	584	584	8	8	37376	21827584	199176704	5140377489
BTC_ijb_jcid_var170	584	584	584	8	8	37376	21827584	199176704	5135769212
BTC_ijb_jcid_var170	616	616	616	8	8	39424	24285184	233744896	5980862175
BTC_ijb_jcid_var170	616	616	616	8	8	39424	24285184	233744896	5981928755
BTC_ijb_jcid_var170	616	616	616	8	8	39424	24285184	233744896	5978736462
BTC_ijb_jcid_var170	616	616	616	8	8	39424	24285184	233744896	6005657451
BTC_ijb_jcid_var170	616	616	616	8	8	39424	24285184	233744896	5994386773
BTC_ijb_jcid_var170	648	648	648	8	8	41472	26873856	272097792	6954911034
BTC_ijb_jcid_var170	648	648	648	8	8	41472	26873856	272097792	6966354693
BTC_ijb_jcid_var170	648	648	648	8	8	41472	26873856	272097792	6943263109
BTC_ijb_jcid_var170	648	648	648	8	8	41472	26873856	272097792	6948297178
BTC_ijb_jcid_var170	648	648	648	8	8	41472	26873856	272097792	6953749773
BTC_ijb_jcid_var170	680	680	680	8	8	43520	29593600	314432000	7944686017
BTC_ijb_jcid_var170	680	680	680	8	8	43520	29593600	314432000	7939739969
BTC_ijb_jcid_var170	680	680	680	8	8	43520	29593600	314432000	7930926942
BTC_ijb_jcid_var170	680	680	680	8	8	43520	29593600	314432000	7966887889
BTC_ijb_jcid_var170	680	680	680	8	8	43520	29593600	314432000	7932581869
BTC_ijb_jcid_var170	712	712	712	8	8	45568	32444416	360944128	9135091181
BTC_ijb_jcid_var170	712	712	712	8	8	45568	32444416	360944128	9134624683
BTC_ijb_jcid_var170	712	712	712	8	8	45568	32444416	360944128	9091354829
BTC_ijb_jcid_var170	712	712	712	8	8	45568	32444416	360944128	9088632323
BTC_ijb_jcid_var170	712	712	712	8	8	45568	32444416	360944128	9399681894
BTC_ijb_jcid_var170	744	744	744	8	8	47616	35426304	411830784	10357844131
BTC_ijb_jcid_var170	744	744	744	8	8	47616	35426304	411830784	10336884451
BTC_ijb_jcid_var170	744	744	744	8	8	47616	35426304	411830784	10325516584
BTC_ijb_jcid_var170	744	744	744	8	8	47616	35426304	411830784	10332764294
BTC_ijb_jcid_var170	744	744	744	8	8	47616	35426304	411830784	10369255496
BTC_ijb_jcid_var170	776	776	776	8	8	49664	38539264	467288576	11673401307
BTC_ijb_jcid_var170	776	776	776	8	8	49664	38539264	467288576	11645124217
BTC_ijb_jcid_var170	776	776	776	8	8	49664	38539264	467288576	11702891430
BTC_ijb_jcid_var170	776	776	776	8	8	49664	38539264	467288576	11658408400
BTC_ijb_jcid_var170	776	776	776	8	8	49664	38539264	467288576	11658277247
BTC_ijb_jcid_var170	808	808	808	8	8	51712	41783296	527514112	13098114036
BTC_ijb_jcid_var170	808	808	808	8	8	51712	41783296	527514112	13146213192
BTC_ijb_jcid_var170	808	808	808	8	8	51712	41783296	527514112	13099941830
BTC_ijb_jcid_var170	808	808	808	8	8	51712	41783296	527514112	13112636454
BTC_ijb_jcid_var170	808	808	808	8	8	51712	41783296	527514112	13139778198
BTC_ijb_jcid_var170	840	840	840	8	8	53760	45158400	592704000	14660538340
BTC_ijb_jcid_var170	840	840	840	8	8	53760	45158400	592704000	14654733532
BTC_ijb_jcid_var170	840	840	840	8	8	53760	45158400	592704000	14710597682
BTC_ijb_jcid_var170	840	840	840	8	8	53760	45158400	592704000	14672907760
BTC_ijb_jcid_var170	840	840	840	8	8	53760	45158400	592704000	14655456007
BTC_ijb_jcid_var170	872	872	872	8	8	55808	48664576	663054848	16286624744
BTC_ijb_jcid_var170	872	872	872	8	8	55808	48664576	663054848	16240864027
BTC_ijb_jcid_var170	872	872	872	8	8	55808	48664576	663054848	16263791471
BTC_ijb_jcid_var170	872	872	872	8	8	55808	48664576	663054848	16289075970
BTC_ijb_jcid_var170	872	872	872	8	8	55808	48664576	663054848	16241238266
BTC_ijb_jcid_var170	904	904	904	8	8	57856	52301824	738763264	18043357425
BTC_ijb_jcid_var170	904	904	904	8	8	57856	52301824	738763264	18020525143
BTC_ijb_jcid_var170	904	904	904	8	8	57856	52301824	738763264	18054108772
BTC_ijb_jcid_var170	904	904	904	8	8	57856	52301824	738763264	18050536050
BTC_ijb_jcid_var170	904	904	904	8	8	57856	52301824	738763264	18004275697
BTC_ijb_jcid_var170	936	936	936	8	8	59904	56070144	820025856	19919448315
BTC_ijb_jcid_var170	936	936	936	8	8	59904	56070144	820025856	19857514696
BTC_ijb_jcid_var170	936	936	936	8	8	59904	56070144	820025856	19915266386
BTC_ijb_jcid_var170	936	936	936	8	8	59904	56070144	820025856	19871255131
BTC_ijb_jcid_var170	936	936	936	8	8	59904	56070144	820025856	19916167454
BTC_ijb_jcid_var170	968	968	968	8	8	61952	59969536	907039232	21891637908
BTC_ijb_jcid_var170	968	968	968	8	8	61952	59969536	907039232	21932294873
BTC_ijb_jcid_var170	968	968	968	8	8	61952	59969536	907039232	21890673336
BTC_ijb_jcid_var170	968	968	968	8	8	61952	59969536	907039232	21921136026
BTC_ijb_jcid_var170	968	968	968	8	8	61952	59969536	907039232	21888365333
BTC_ijb_jcid_var170	1000	1000	1000	8	8	64000	64000000	1000000000	24066956274
BTC_ijb_jcid_var170	1000	1000	1000	8	8	64000	64000000	1000000000	24011976504
BTC_ijb_jcid_var170	1000	1000	1000	8	8	64000	64000000	1000000000	24056013775
BTC_ijb_jcid_var170	1000	1000	1000	8	8	64000	64000000	1000000000	24109009596
BTC_ijb_jcid_var170	1000	1000	1000	8	8	64000	64000000	1000000000	24056348191


==> figures/data/ijb_jcid/meas/var171.dat <==
BTC_ijb_jcid_var171	8	8	8	8	8	512	4096	512	124712
BTC_ijb_jcid_var171	8	8	8	8	8	512	4096	512	63716
BTC_ijb_jcid_var171	8	8	8	8	8	512	4096	512	64294
BTC_ijb_jcid_var171	8	8	8	8	8	512	4096	512	63140
BTC_ijb_jcid_var171	8	8	8	8	8	512	4096	512	63153
BTC_ijb_jcid_var171	40	40	40	8	8	2560	102400	64000	2329600
BTC_ijb_jcid_var171	40	40	40	8	8	2560	102400	64000	2097676
BTC_ijb_jcid_var171	40	40	40	8	8	2560	102400	64000	2118104
BTC_ijb_jcid_var171	40	40	40	8	8	2560	102400	64000	2105245
BTC_ijb_jcid_var171	40	40	40	8	8	2560	102400	64000	2108540
BTC_ijb_jcid_var171	72	72	72	8	8	4608	331776	373248	11196481
BTC_ijb_jcid_var171	72	72	72	8	8	4608	331776	373248	10459540
BTC_ijb_jcid_var171	72	72	72	8	8	4608	331776	373248	10350598
BTC_ijb_jcid_var171	72	72	72	8	8	4608	331776	373248	10450950
BTC_ijb_jcid_var171	72	72	72	8	8	4608	331776	373248	10443741
BTC_ijb_jcid_var171	104	104	104	8	8	6656	692224	1124864	30385653
BTC_ijb_jcid_var171	104	104	104	8	8	6656	692224	1124864	29103371
BTC_ijb_jcid_var171	104	104	104	8	8	6656	692224	1124864	28672041
BTC_ijb_jcid_var171	104	104	104	8	8	6656	692224	1124864	28672958
BTC_ijb_jcid_var171	104	104	104	8	8	6656	692224	1124864	28636873
BTC_ijb_jcid_var171	136	136	136	8	8	8704	1183744	2515456	64822685
BTC_ijb_jcid_var171	136	136	136	8	8	8704	1183744	2515456	64337389
BTC_ijb_jcid_var171	136	136	136	8	8	8704	1183744	2515456	64393495
BTC_ijb_jcid_var171	136	136	136	8	8	8704	1183744	2515456	64023521
BTC_ijb_jcid_var171	136	136	136	8	8	8704	1183744	2515456	63964463
BTC_ijb_jcid_var171	168	168	168	8	8	10752	1806336	4741632	120976311
BTC_ijb_jcid_var171	168	168	168	8	8	10752	1806336	4741632	122937058
BTC_ijb_jcid_var171	168	168	168	8	8	10752	1806336	4741632	122501692
BTC_ijb_jcid_var171	168	168	168	8	8	10752	1806336	4741632	123154049
BTC_ijb_jcid_var171	168	168	168	8	8	10752	1806336	4741632	122977031
BTC_ijb_jcid_var171	200	200	200	8	8	12800	2560000	8000000	202991062
BTC_ijb_jcid_var171	200	200	200	8	8	12800	2560000	8000000	202310338
BTC_ijb_jcid_var171	200	200	200	8	8	12800	2560000	8000000	203415477
BTC_ijb_jcid_var171	200	200	200	8	8	12800	2560000	8000000	202567666
BTC_ijb_jcid_var171	200	200	200	8	8	12800	2560000	8000000	201834032
BTC_ijb_jcid_var171	232	232	232	8	8	14848	3444736	12487168	310086737
BTC_ijb_jcid_var171	232	232	232	8	8	14848	3444736	12487168	310633285
BTC_ijb_jcid_var171	232	232	232	8	8	14848	3444736	12487168	310044686
BTC_ijb_jcid_var171	232	232	232	8	8	14848	3444736	12487168	310081153
BTC_ijb_jcid_var171	232	232	232	8	8	14848	3444736	12487168	308508361
BTC_ijb_jcid_var171	264	264	264	8	8	16896	4460544	18399744	452847099
BTC_ijb_jcid_var171	264	264	264	8	8	16896	4460544	18399744	453080289
BTC_ijb_jcid_var171	264	264	264	8	8	16896	4460544	18399744	456541358
BTC_ijb_jcid_var171	264	264	264	8	8	16896	4460544	18399744	454620348
BTC_ijb_jcid_var171	264	264	264	8	8	16896	4460544	18399744	451296465
BTC_ijb_jcid_var171	296	296	296	8	8	18944	5607424	25934336	627482880
BTC_ijb_jcid_var171	296	296	296	8	8	18944	5607424	25934336	629315829
BTC_ijb_jcid_var171	296	296	296	8	8	18944	5607424	25934336	628231896
BTC_ijb_jcid_var171	296	296	296	8	8	18944	5607424	25934336	629315326
BTC_ijb_jcid_var171	296	296	296	8	8	18944	5607424	25934336	625459850
BTC_ijb_jcid_var171	328	328	328	8	8	20992	6885376	35287552	839758873
BTC_ijb_jcid_var171	328	328	328	8	8	20992	6885376	35287552	844021484
BTC_ijb_jcid_var171	328	328	328	8	8	20992	6885376	35287552	846304594
BTC_ijb_jcid_var171	328	328	328	8	8	20992	6885376	35287552	837643222
BTC_ijb_jcid_var171	328	328	328	8	8	20992	6885376	35287552	842184613
BTC_ijb_jcid_var171	360	360	360	8	8	23040	8294400	46656000	1097848534
BTC_ijb_jcid_var171	360	360	360	8	8	23040	8294400	46656000	1096799697
BTC_ijb_jcid_var171	360	360	360	8	8	23040	8294400	46656000	1098876321
BTC_ijb_jcid_var171	360	360	360	8	8	23040	8294400	46656000	1101598186
BTC_ijb_jcid_var171	360	360	360	8	8	23040	8294400	46656000	1100269411
BTC_ijb_jcid_var171	392	392	392	8	8	25088	9834496	60236288	1400812790
BTC_ijb_jcid_var171	392	392	392	8	8	25088	9834496	60236288	1403546657
BTC_ijb_jcid_var171	392	392	392	8	8	25088	9834496	60236288	1402590647
BTC_ijb_jcid_var171	392	392	392	8	8	25088	9834496	60236288	1405619040
BTC_ijb_jcid_var171	392	392	392	8	8	25088	9834496	60236288	1403434881
BTC_ijb_jcid_var171	424	424	424	8	8	27136	11505664	76225024	1770287256
BTC_ijb_jcid_var171	424	424	424	8	8	27136	11505664	76225024	1758150218
BTC_ijb_jcid_var171	424	424	424	8	8	27136	11505664	76225024	1752051769
BTC_ijb_jcid_var171	424	424	424	8	8	27136	11505664	76225024	1792042165
BTC_ijb_jcid_var171	424	424	424	8	8	27136	11505664	76225024	1753043833
BTC_ijb_jcid_var171	456	456	456	8	8	29184	13307904	94818816	2151482987
BTC_ijb_jcid_var171	456	456	456	8	8	29184	13307904	94818816	2150090466
BTC_ijb_jcid_var171	456	456	456	8	8	29184	13307904	94818816	2148010978
BTC_ijb_jcid_var171	456	456	456	8	8	29184	13307904	94818816	2145419515
BTC_ijb_jcid_var171	456	456	456	8	8	29184	13307904	94818816	2147121437
BTC_ijb_jcid_var171	488	488	488	8	8	31232	15241216	116214272	2608126161
BTC_ijb_jcid_var171	488	488	488	8	8	31232	15241216	116214272	2614573671
BTC_ijb_jcid_var171	488	488	488	8	8	31232	15241216	116214272	2617493399
BTC_ijb_jcid_var171	488	488	488	8	8	31232	15241216	116214272	2607079281
BTC_ijb_jcid_var171	488	488	488	8	8	31232	15241216	116214272	2609440531
BTC_ijb_jcid_var171	520	520	520	8	8	33280	17305600	140608000	3111094959
BTC_ijb_jcid_var171	520	520	520	8	8	33280	17305600	140608000	3111689684
BTC_ijb_jcid_var171	520	520	520	8	8	33280	17305600	140608000	3113992090
BTC_ijb_jcid_var171	520	520	520	8	8	33280	17305600	140608000	3137959260
BTC_ijb_jcid_var171	520	520	520	8	8	33280	17305600	140608000	3118116397
BTC_ijb_jcid_var171	552	552	552	8	8	35328	19501056	168196608	3757380586
BTC_ijb_jcid_var171	552	552	552	8	8	35328	19501056	168196608	3973416265
BTC_ijb_jcid_var171	552	552	552	8	8	35328	19501056	168196608	3733818756
BTC_ijb_jcid_var171	552	552	552	8	8	35328	19501056	168196608	3723645318
BTC_ijb_jcid_var171	552	552	552	8	8	35328	19501056	168196608	3730254696
BTC_ijb_jcid_var171	584	584	584	8	8	37376	21827584	199176704	4420094197
BTC_ijb_jcid_var171	584	584	584	8	8	37376	21827584	199176704	4405457738
BTC_ijb_jcid_var171	584	584	584	8	8	37376	21827584	199176704	4406201190
BTC_ijb_jcid_var171	584	584	584	8	8	37376	21827584	199176704	4406076529
BTC_ijb_jcid_var171	584	584	584	8	8	37376	21827584	199176704	4419358017
BTC_ijb_jcid_var171	616	616	616	8	8	39424	24285184	233744896	5193205540
BTC_ijb_jcid_var171	616	616	616	8	8	39424	24285184	233744896	5158022793
BTC_ijb_jcid_var171	616	616	616	8	8	39424	24285184	233744896	5157337073
BTC_ijb_jcid_var171	616	616	616	8	8	39424	24285184	233744896	5191186896
BTC_ijb_jcid_var171	616	616	616	8	8	39424	24285184	233744896	5173600946
BTC_ijb_jcid_var171	648	648	648	8	8	41472	26873856	272097792	6020009766
BTC_ijb_jcid_var171	648	648	648	8	8	41472	26873856	272097792	6017806993
BTC_ijb_jcid_var171	648	648	648	8	8	41472	26873856	272097792	6021059943
BTC_ijb_jcid_var171	648	648	648	8	8	41472	26873856	272097792	6059160330
BTC_ijb_jcid_var171	648	648	648	8	8	41472	26873856	272097792	6020947202
BTC_ijb_jcid_var171	680	680	680	8	8	43520	29593600	314432000	6919525327
BTC_ijb_jcid_var171	680	680	680	8	8	43520	29593600	314432000	6938258297
BTC_ijb_jcid_var171	680	680	680	8	8	43520	29593600	314432000	6920264732
BTC_ijb_jcid_var171	680	680	680	8	8	43520	29593600	314432000	6937268116
BTC_ijb_jcid_var171	680	680	680	8	8	43520	29593600	314432000	6961465000
BTC_ijb_jcid_var171	712	712	712	8	8	45568	32444416	360944128	7980248416
BTC_ijb_jcid_var171	712	712	712	8	8	45568	32444416	360944128	7985697910
BTC_ijb_jcid_var171	712	712	712	8	8	45568	32444416	360944128	7985628461
BTC_ijb_jcid_var171	712	712	712	8	8	45568	32444416	360944128	7976741908
BTC_ijb_jcid_var171	712	712	712	8	8	45568	32444416	360944128	8006690919
BTC_ijb_jcid_var171	744	744	744	8	8	47616	35426304	411830784	9140068943
BTC_ijb_jcid_var171	744	744	744	8	8	47616	35426304	411830784	9077863287
BTC_ijb_jcid_var171	744	744	744	8	8	47616	35426304	411830784	9071463744
BTC_ijb_jcid_var171	744	744	744	8	8	47616	35426304	411830784	9091047066
BTC_ijb_jcid_var171	744	744	744	8	8	47616	35426304	411830784	9098686162
BTC_ijb_jcid_var171	776	776	776	8	8	49664	38539264	467288576	10307329788
BTC_ijb_jcid_var171	776	776	776	8	8	49664	38539264	467288576	10292851100
BTC_ijb_jcid_var171	776	776	776	8	8	49664	38539264	467288576	10290330780
BTC_ijb_jcid_var171	776	776	776	8	8	49664	38539264	467288576	10331086161
BTC_ijb_jcid_var171	776	776	776	8	8	49664	38539264	467288576	10283511180
BTC_ijb_jcid_var171	808	808	808	8	8	51712	41783296	527514112	11608839946
BTC_ijb_jcid_var171	808	808	808	8	8	51712	41783296	527514112	11602998857
BTC_ijb_jcid_var171	808	808	808	8	8	51712	41783296	527514112	11633574328
BTC_ijb_jcid_var171	808	808	808	8	8	51712	41783296	527514112	11610904863
BTC_ijb_jcid_var171	808	808	808	8	8	51712	41783296	527514112	11605107503
BTC_ijb_jcid_var171	840	840	840	8	8	53760	45158400	592704000	12906368390
BTC_ijb_jcid_var171	840	840	840	8	8	53760	45158400	592704000	12901431589
BTC_ijb_jcid_var171	840	840	840	8	8	53760	45158400	592704000	12889031925
BTC_ijb_jcid_var171	840	840	840	8	8	53760	45158400	592704000	12874335621
BTC_ijb_jcid_var171	840	840	840	8	8	53760	45158400	592704000	12886895846
BTC_ijb_jcid_var171	872	872	872	8	8	55808	48664576	663054848	14421274180
BTC_ijb_jcid_var171	872	872	872	8	8	55808	48664576	663054848	14369859488
BTC_ijb_jcid_var171	872	872	872	8	8	55808	48664576	663054848	14419697115
BTC_ijb_jcid_var171	872	872	872	8	8	55808	48664576	663054848	14393648391
BTC_ijb_jcid_var171	872	872	872	8	8	55808	48664576	663054848	14490664048
BTC_ijb_jcid_var171	904	904	904	8	8	57856	52301824	738763264	16234649193
BTC_ijb_jcid_var171	904	904	904	8	8	57856	52301824	738763264	16226875945
BTC_ijb_jcid_var171	904	904	904	8	8	57856	52301824	738763264	16240012152
BTC_ijb_jcid_var171	904	904	904	8	8	57856	52301824	738763264	16173661124
BTC_ijb_jcid_var171	904	904	904	8	8	57856	52301824	738763264	16074381251
BTC_ijb_jcid_var171	936	936	936	8	8	59904	56070144	820025856	17855647457
BTC_ijb_jcid_var171	936	936	936	8	8	59904	56070144	820025856	17901080545
BTC_ijb_jcid_var171	936	936	936	8	8	59904	56070144	820025856	17916917164
BTC_ijb_jcid_var171	936	936	936	8	8	59904	56070144	820025856	17867071587
BTC_ijb_jcid_var171	936	936	936	8	8	59904	56070144	820025856	17874011615
BTC_ijb_jcid_var171	968	968	968	8	8	61952	59969536	907039232	19799536780
BTC_ijb_jcid_var171	968	968	968	8	8	61952	59969536	907039232	19751715707
BTC_ijb_jcid_var171	968	968	968	8	8	61952	59969536	907039232	19778852505
BTC_ijb_jcid_var171	968	968	968	8	8	61952	59969536	907039232	19758004566
BTC_ijb_jcid_var171	968	968	968	8	8	61952	59969536	907039232	19906000800
BTC_ijb_jcid_var171	1000	1000	1000	8	8	64000	64000000	1000000000	21592705126
BTC_ijb_jcid_var171	1000	1000	1000	8	8	64000	64000000	1000000000	21637079505
BTC_ijb_jcid_var171	1000	1000	1000	8	8	64000	64000000	1000000000	21591072548
BTC_ijb_jcid_var171	1000	1000	1000	8	8	64000	64000000	1000000000	21637629381
BTC_ijb_jcid_var171	1000	1000	1000	8	8	64000	64000000	1000000000	21600931318


==> figures/data/ijb_jcid/meas/var172.dat <==
BTC_ijb_jcid_var172	8	8	8	8	8	512	4096	512	127689
BTC_ijb_jcid_var172	8	8	8	8	8	512	4096	512	57161
BTC_ijb_jcid_var172	8	8	8	8	8	512	4096	512	55984
BTC_ijb_jcid_var172	8	8	8	8	8	512	4096	512	68687
BTC_ijb_jcid_var172	8	8	8	8	8	512	4096	512	56087
BTC_ijb_jcid_var172	40	40	40	8	8	2560	102400	64000	1999629
BTC_ijb_jcid_var172	40	40	40	8	8	2560	102400	64000	1948181
BTC_ijb_jcid_var172	40	40	40	8	8	2560	102400	64000	1840201
BTC_ijb_jcid_var172	40	40	40	8	8	2560	102400	64000	1835817
BTC_ijb_jcid_var172	40	40	40	8	8	2560	102400	64000	1859726
BTC_ijb_jcid_var172	72	72	72	8	8	4608	331776	373248	9699007
BTC_ijb_jcid_var172	72	72	72	8	8	4608	331776	373248	8990387
BTC_ijb_jcid_var172	72	72	72	8	8	4608	331776	373248	9163118
BTC_ijb_jcid_var172	72	72	72	8	8	4608	331776	373248	9053551
BTC_ijb_jcid_var172	72	72	72	8	8	4608	331776	373248	8926151
BTC_ijb_jcid_var172	104	104	104	8	8	6656	692224	1124864	27208503
BTC_ijb_jcid_var172	104	104	104	8	8	6656	692224	1124864	25443314
BTC_ijb_jcid_var172	104	104	104	8	8	6656	692224	1124864	25465742
BTC_ijb_jcid_var172	104	104	104	8	8	6656	692224	1124864	25446834
BTC_ijb_jcid_var172	104	104	104	8	8	6656	692224	1124864	25643837
BTC_ijb_jcid_var172	136	136	136	8	8	8704	1183744	2515456	61338219
BTC_ijb_jcid_var172	136	136	136	8	8	8704	1183744	2515456	56815612
BTC_ijb_jcid_var172	136	136	136	8	8	8704	1183744	2515456	57077583
BTC_ijb_jcid_var172	136	136	136	8	8	8704	1183744	2515456	56542973
BTC_ijb_jcid_var172	136	136	136	8	8	8704	1183744	2515456	56752731
BTC_ijb_jcid_var172	168	168	168	8	8	10752	1806336	4741632	157670060
BTC_ijb_jcid_var172	168	168	168	8	8	10752	1806336	4741632	156723871
BTC_ijb_jcid_var172	168	168	168	8	8	10752	1806336	4741632	156497725
BTC_ijb_jcid_var172	168	168	168	8	8	10752	1806336	4741632	157030374
BTC_ijb_jcid_var172	168	168	168	8	8	10752	1806336	4741632	157947432
BTC_ijb_jcid_var172	200	200	200	8	8	12800	2560000	8000000	253330769
BTC_ijb_jcid_var172	200	200	200	8	8	12800	2560000	8000000	253503090
BTC_ijb_jcid_var172	200	200	200	8	8	12800	2560000	8000000	253125198
BTC_ijb_jcid_var172	200	200	200	8	8	12800	2560000	8000000	252841562
BTC_ijb_jcid_var172	200	200	200	8	8	12800	2560000	8000000	252820015
BTC_ijb_jcid_var172	232	232	232	8	8	14848	3444736	12487168	384334001
BTC_ijb_jcid_var172	232	232	232	8	8	14848	3444736	12487168	384676028
BTC_ijb_jcid_var172	232	232	232	8	8	14848	3444736	12487168	384618562
BTC_ijb_jcid_var172	232	232	232	8	8	14848	3444736	12487168	384997744
BTC_ijb_jcid_var172	232	232	232	8	8	14848	3444736	12487168	384473400
BTC_ijb_jcid_var172	264	264	264	8	8	16896	4460544	18399744	584337136
BTC_ijb_jcid_var172	264	264	264	8	8	16896	4460544	18399744	582809955
BTC_ijb_jcid_var172	264	264	264	8	8	16896	4460544	18399744	583440365
BTC_ijb_jcid_var172	264	264	264	8	8	16896	4460544	18399744	584023534
BTC_ijb_jcid_var172	264	264	264	8	8	16896	4460544	18399744	584290570
BTC_ijb_jcid_var172	296	296	296	8	8	18944	5607424	25934336	835572062
BTC_ijb_jcid_var172	296	296	296	8	8	18944	5607424	25934336	834466740
BTC_ijb_jcid_var172	296	296	296	8	8	18944	5607424	25934336	834393772
BTC_ijb_jcid_var172	296	296	296	8	8	18944	5607424	25934336	834386542
BTC_ijb_jcid_var172	296	296	296	8	8	18944	5607424	25934336	832886750
BTC_ijb_jcid_var172	328	328	328	8	8	20992	6885376	35287552	1092327805
BTC_ijb_jcid_var172	328	328	328	8	8	20992	6885376	35287552	1091085937
BTC_ijb_jcid_var172	328	328	328	8	8	20992	6885376	35287552	1103798627
BTC_ijb_jcid_var172	328	328	328	8	8	20992	6885376	35287552	1092183086
BTC_ijb_jcid_var172	328	328	328	8	8	20992	6885376	35287552	1100629002
BTC_ijb_jcid_var172	360	360	360	8	8	23040	8294400	46656000	1359857112
BTC_ijb_jcid_var172	360	360	360	8	8	23040	8294400	46656000	1357044758
BTC_ijb_jcid_var172	360	360	360	8	8	23040	8294400	46656000	1357264170
BTC_ijb_jcid_var172	360	360	360	8	8	23040	8294400	46656000	1356894355
BTC_ijb_jcid_var172	360	360	360	8	8	23040	8294400	46656000	1359673738
BTC_ijb_jcid_var172	392	392	392	8	8	25088	9834496	60236288	1676554575
BTC_ijb_jcid_var172	392	392	392	8	8	25088	9834496	60236288	1677271297
BTC_ijb_jcid_var172	392	392	392	8	8	25088	9834496	60236288	1679568019
BTC_ijb_jcid_var172	392	392	392	8	8	25088	9834496	60236288	1679516549
BTC_ijb_jcid_var172	392	392	392	8	8	25088	9834496	60236288	1706526457
BTC_ijb_jcid_var172	424	424	424	8	8	27136	11505664	76225024	2037251558
BTC_ijb_jcid_var172	424	424	424	8	8	27136	11505664	76225024	2038196169
BTC_ijb_jcid_var172	424	424	424	8	8	27136	11505664	76225024	2063938075
BTC_ijb_jcid_var172	424	424	424	8	8	27136	11505664	76225024	2037252112
BTC_ijb_jcid_var172	424	424	424	8	8	27136	11505664	76225024	2040519752
BTC_ijb_jcid_var172	456	456	456	8	8	29184	13307904	94818816	2354803481
BTC_ijb_jcid_var172	456	456	456	8	8	29184	13307904	94818816	2354428409
BTC_ijb_jcid_var172	456	456	456	8	8	29184	13307904	94818816	2351351781
BTC_ijb_jcid_var172	456	456	456	8	8	29184	13307904	94818816	2356021519
BTC_ijb_jcid_var172	456	456	456	8	8	29184	13307904	94818816	2352238532
BTC_ijb_jcid_var172	488	488	488	8	8	31232	15241216	116214272	2798083126
BTC_ijb_jcid_var172	488	488	488	8	8	31232	15241216	116214272	2815528200
BTC_ijb_jcid_var172	488	488	488	8	8	31232	15241216	116214272	2791721093
BTC_ijb_jcid_var172	488	488	488	8	8	31232	15241216	116214272	2793327351
BTC_ijb_jcid_var172	488	488	488	8	8	31232	15241216	116214272	2792253595
BTC_ijb_jcid_var172	520	520	520	8	8	33280	17305600	140608000	3419246588
BTC_ijb_jcid_var172	520	520	520	8	8	33280	17305600	140608000	3447966396
BTC_ijb_jcid_var172	520	520	520	8	8	33280	17305600	140608000	3412940185
BTC_ijb_jcid_var172	520	520	520	8	8	33280	17305600	140608000	3442284384
BTC_ijb_jcid_var172	520	520	520	8	8	33280	17305600	140608000	3421087059
BTC_ijb_jcid_var172	552	552	552	8	8	35328	19501056	168196608	4072454537
BTC_ijb_jcid_var172	552	552	552	8	8	35328	19501056	168196608	4073876408
BTC_ijb_jcid_var172	552	552	552	8	8	35328	19501056	168196608	4076792742
BTC_ijb_jcid_var172	552	552	552	8	8	35328	19501056	168196608	4083957111
BTC_ijb_jcid_var172	552	552	552	8	8	35328	19501056	168196608	4085291202
BTC_ijb_jcid_var172	584	584	584	8	8	37376	21827584	199176704	4785335866
BTC_ijb_jcid_var172	584	584	584	8	8	37376	21827584	199176704	4789267787
BTC_ijb_jcid_var172	584	584	584	8	8	37376	21827584	199176704	4802607578
BTC_ijb_jcid_var172	584	584	584	8	8	37376	21827584	199176704	4792636246
BTC_ijb_jcid_var172	584	584	584	8	8	37376	21827584	199176704	4795063305
BTC_ijb_jcid_var172	616	616	616	8	8	39424	24285184	233744896	5588890284
BTC_ijb_jcid_var172	616	616	616	8	8	39424	24285184	233744896	5612971339
BTC_ijb_jcid_var172	616	616	616	8	8	39424	24285184	233744896	5602140771
BTC_ijb_jcid_var172	616	616	616	8	8	39424	24285184	233744896	5600828004
BTC_ijb_jcid_var172	616	616	616	8	8	39424	24285184	233744896	5594604487
BTC_ijb_jcid_var172	648	648	648	8	8	41472	26873856	272097792	6533566365
BTC_ijb_jcid_var172	648	648	648	8	8	41472	26873856	272097792	6518526809
BTC_ijb_jcid_var172	648	648	648	8	8	41472	26873856	272097792	6518900870
BTC_ijb_jcid_var172	648	648	648	8	8	41472	26873856	272097792	6513286157
BTC_ijb_jcid_var172	648	648	648	8	8	41472	26873856	272097792	6520626398
BTC_ijb_jcid_var172	680	680	680	8	8	43520	29593600	314432000	7479709188
BTC_ijb_jcid_var172	680	680	680	8	8	43520	29593600	314432000	7479763325
BTC_ijb_jcid_var172	680	680	680	8	8	43520	29593600	314432000	7479299666
BTC_ijb_jcid_var172	680	680	680	8	8	43520	29593600	314432000	7477633050
BTC_ijb_jcid_var172	680	680	680	8	8	43520	29593600	314432000	7480491374
BTC_ijb_jcid_var172	712	712	712	8	8	45568	32444416	360944128	8567374278
BTC_ijb_jcid_var172	712	712	712	8	8	45568	32444416	360944128	8622958863
BTC_ijb_jcid_var172	712	712	712	8	8	45568	32444416	360944128	8592249098
BTC_ijb_jcid_var172	712	712	712	8	8	45568	32444416	360944128	8574860065
BTC_ijb_jcid_var172	712	712	712	8	8	45568	32444416	360944128	8580191900
BTC_ijb_jcid_var172	744	744	744	8	8	47616	35426304	411830784	9766710895
BTC_ijb_jcid_var172	744	744	744	8	8	47616	35426304	411830784	9791316500
BTC_ijb_jcid_var172	744	744	744	8	8	47616	35426304	411830784	9779242007
BTC_ijb_jcid_var172	744	744	744	8	8	47616	35426304	411830784	9801103813
BTC_ijb_jcid_var172	744	744	744	8	8	47616	35426304	411830784	9783136349
BTC_ijb_jcid_var172	776	776	776	8	8	49664	38539264	467288576	11080574921
BTC_ijb_jcid_var172	776	776	776	8	8	49664	38539264	467288576	11051769846
BTC_ijb_jcid_var172	776	776	776	8	8	49664	38539264	467288576	11060595469
BTC_ijb_jcid_var172	776	776	776	8	8	49664	38539264	467288576	11042957601
BTC_ijb_jcid_var172	776	776	776	8	8	49664	38539264	467288576	11071527345
BTC_ijb_jcid_var172	808	808	808	8	8	51712	41783296	527514112	12485826961
BTC_ijb_jcid_var172	808	808	808	8	8	51712	41783296	527514112	12551968308
BTC_ijb_jcid_var172	808	808	808	8	8	51712	41783296	527514112	12465306886
BTC_ijb_jcid_var172	808	808	808	8	8	51712	41783296	527514112	12523648047
BTC_ijb_jcid_var172	808	808	808	8	8	51712	41783296	527514112	12476041922
BTC_ijb_jcid_var172	840	840	840	8	8	53760	45158400	592704000	13952051888
BTC_ijb_jcid_var172	840	840	840	8	8	53760	45158400	592704000	13992459828
BTC_ijb_jcid_var172	840	840	840	8	8	53760	45158400	592704000	13991360392
BTC_ijb_jcid_var172	840	840	840	8	8	53760	45158400	592704000	13956041135
BTC_ijb_jcid_var172	840	840	840	8	8	53760	45158400	592704000	13977127121
BTC_ijb_jcid_var172	872	872	872	8	8	55808	48664576	663054848	15510132120
BTC_ijb_jcid_var172	872	872	872	8	8	55808	48664576	663054848	15497784907
BTC_ijb_jcid_var172	872	872	872	8	8	55808	48664576	663054848	15536757174
BTC_ijb_jcid_var172	872	872	872	8	8	55808	48664576	663054848	15478618661
BTC_ijb_jcid_var172	872	872	872	8	8	55808	48664576	663054848	15421574171
BTC_ijb_jcid_var172	904	904	904	8	8	57856	52301824	738763264	17142271191
BTC_ijb_jcid_var172	904	904	904	8	8	57856	52301824	738763264	17121887978
BTC_ijb_jcid_var172	904	904	904	8	8	57856	52301824	738763264	17137756829
BTC_ijb_jcid_var172	904	904	904	8	8	57856	52301824	738763264	17210155471
BTC_ijb_jcid_var172	904	904	904	8	8	57856	52301824	738763264	17127778727
BTC_ijb_jcid_var172	936	936	936	8	8	59904	56070144	820025856	18926042212
BTC_ijb_jcid_var172	936	936	936	8	8	59904	56070144	820025856	18879758125
BTC_ijb_jcid_var172	936	936	936	8	8	59904	56070144	820025856	18919172593
BTC_ijb_jcid_var172	936	936	936	8	8	59904	56070144	820025856	18939867784
BTC_ijb_jcid_var172	936	936	936	8	8	59904	56070144	820025856	19179091704
BTC_ijb_jcid_var172	968	968	968	8	8	61952	59969536	907039232	20913665593
BTC_ijb_jcid_var172	968	968	968	8	8	61952	59969536	907039232	20916357106
BTC_ijb_jcid_var172	968	968	968	8	8	61952	59969536	907039232	20906139492
BTC_ijb_jcid_var172	968	968	968	8	8	61952	59969536	907039232	20912834911
BTC_ijb_jcid_var172	968	968	968	8	8	61952	59969536	907039232	20885550199
BTC_ijb_jcid_var172	1000	1000	1000	8	8	64000	64000000	1000000000	22976103827
BTC_ijb_jcid_var172	1000	1000	1000	8	8	64000	64000000	1000000000	22941069324
BTC_ijb_jcid_var172	1000	1000	1000	8	8	64000	64000000	1000000000	22977285318
BTC_ijb_jcid_var172	1000	1000	1000	8	8	64000	64000000	1000000000	22928313271
BTC_ijb_jcid_var172	1000	1000	1000	8	8	64000	64000000	1000000000	22966324416


==> figures/data/ijb_jcid/meas/var173.dat <==
BTC_ijb_jcid_var173	8	8	8	8	8	512	4096	512	19750574
BTC_ijb_jcid_var173	8	8	8	8	8	512	4096	512	71964
BTC_ijb_jcid_var173	8	8	8	8	8	512	4096	512	117046
BTC_ijb_jcid_var173	8	8	8	8	8	512	4096	512	69040
BTC_ijb_jcid_var173	8	8	8	8	8	512	4096	512	68641
BTC_ijb_jcid_var173	40	40	40	8	8	2560	102400	64000	3143010
BTC_ijb_jcid_var173	40	40	40	8	8	2560	102400	64000	2187208
BTC_ijb_jcid_var173	40	40	40	8	8	2560	102400	64000	2180596
BTC_ijb_jcid_var173	40	40	40	8	8	2560	102400	64000	2192105
BTC_ijb_jcid_var173	40	40	40	8	8	2560	102400	64000	2186925
BTC_ijb_jcid_var173	72	72	72	8	8	4608	331776	373248	12640719
BTC_ijb_jcid_var173	72	72	72	8	8	4608	331776	373248	10749128
BTC_ijb_jcid_var173	72	72	72	8	8	4608	331776	373248	10743768
BTC_ijb_jcid_var173	72	72	72	8	8	4608	331776	373248	10653720
BTC_ijb_jcid_var173	72	72	72	8	8	4608	331776	373248	10739944
BTC_ijb_jcid_var173	104	104	104	8	8	6656	692224	1124864	31454503
BTC_ijb_jcid_var173	104	104	104	8	8	6656	692224	1124864	29697239
BTC_ijb_jcid_var173	104	104	104	8	8	6656	692224	1124864	29513584
BTC_ijb_jcid_var173	104	104	104	8	8	6656	692224	1124864	29504154
BTC_ijb_jcid_var173	104	104	104	8	8	6656	692224	1124864	29461510
BTC_ijb_jcid_var173	136	136	136	8	8	8704	1183744	2515456	65048953
BTC_ijb_jcid_var173	136	136	136	8	8	8704	1183744	2515456	66234750
BTC_ijb_jcid_var173	136	136	136	8	8	8704	1183744	2515456	66346977
BTC_ijb_jcid_var173	136	136	136	8	8	8704	1183744	2515456	66017196
BTC_ijb_jcid_var173	136	136	136	8	8	8704	1183744	2515456	66359089
BTC_ijb_jcid_var173	168	168	168	8	8	10752	1806336	4741632	123102133
BTC_ijb_jcid_var173	168	168	168	8	8	10752	1806336	4741632	126207182
BTC_ijb_jcid_var173	168	168	168	8	8	10752	1806336	4741632	125800065
BTC_ijb_jcid_var173	168	168	168	8	8	10752	1806336	4741632	126907962
BTC_ijb_jcid_var173	168	168	168	8	8	10752	1806336	4741632	127775492
BTC_ijb_jcid_var173	200	200	200	8	8	12800	2560000	8000000	208141913
BTC_ijb_jcid_var173	200	200	200	8	8	12800	2560000	8000000	216640547
BTC_ijb_jcid_var173	200	200	200	8	8	12800	2560000	8000000	215742024
BTC_ijb_jcid_var173	200	200	200	8	8	12800	2560000	8000000	217840476
BTC_ijb_jcid_var173	200	200	200	8	8	12800	2560000	8000000	216151049
BTC_ijb_jcid_var173	232	232	232	8	8	14848	3444736	12487168	312842248
BTC_ijb_jcid_var173	232	232	232	8	8	14848	3444736	12487168	313369727
BTC_ijb_jcid_var173	232	232	232	8	8	14848	3444736	12487168	313443596
BTC_ijb_jcid_var173	232	232	232	8	8	14848	3444736	12487168	314483636
BTC_ijb_jcid_var173	232	232	232	8	8	14848	3444736	12487168	314189845
BTC_ijb_jcid_var173	264	264	264	8	8	16896	4460544	18399744	453872235
BTC_ijb_jcid_var173	264	264	264	8	8	16896	4460544	18399744	454633682
BTC_ijb_jcid_var173	264	264	264	8	8	16896	4460544	18399744	456089788
BTC_ijb_jcid_var173	264	264	264	8	8	16896	4460544	18399744	454318853
BTC_ijb_jcid_var173	264	264	264	8	8	16896	4460544	18399744	454986713
BTC_ijb_jcid_var173	296	296	296	8	8	18944	5607424	25934336	632946228
BTC_ijb_jcid_var173	296	296	296	8	8	18944	5607424	25934336	631022893
BTC_ijb_jcid_var173	296	296	296	8	8	18944	5607424	25934336	631766928
BTC_ijb_jcid_var173	296	296	296	8	8	18944	5607424	25934336	632321023
BTC_ijb_jcid_var173	296	296	296	8	8	18944	5607424	25934336	633746723
BTC_ijb_jcid_var173	328	328	328	8	8	20992	6885376	35287552	853172404
BTC_ijb_jcid_var173	328	328	328	8	8	20992	6885376	35287552	853414719
BTC_ijb_jcid_var173	328	328	328	8	8	20992	6885376	35287552	854323519
BTC_ijb_jcid_var173	328	328	328	8	8	20992	6885376	35287552	855443807
BTC_ijb_jcid_var173	328	328	328	8	8	20992	6885376	35287552	853542592
BTC_ijb_jcid_var173	360	360	360	8	8	23040	8294400	46656000	1121404359
BTC_ijb_jcid_var173	360	360	360	8	8	23040	8294400	46656000	1122703155
BTC_ijb_jcid_var173	360	360	360	8	8	23040	8294400	46656000	1120854109
BTC_ijb_jcid_var173	360	360	360	8	8	23040	8294400	46656000	1123259517
BTC_ijb_jcid_var173	360	360	360	8	8	23040	8294400	46656000	1125517699
BTC_ijb_jcid_var173	392	392	392	8	8	25088	9834496	60236288	1454874082
BTC_ijb_jcid_var173	392	392	392	8	8	25088	9834496	60236288	1438146037
BTC_ijb_jcid_var173	392	392	392	8	8	25088	9834496	60236288	1438869476
BTC_ijb_jcid_var173	392	392	392	8	8	25088	9834496	60236288	1438686256
BTC_ijb_jcid_var173	392	392	392	8	8	25088	9834496	60236288	1440821256
BTC_ijb_jcid_var173	424	424	424	8	8	27136	11505664	76225024	1804703376
BTC_ijb_jcid_var173	424	424	424	8	8	27136	11505664	76225024	1807640010
BTC_ijb_jcid_var173	424	424	424	8	8	27136	11505664	76225024	1808467649
BTC_ijb_jcid_var173	424	424	424	8	8	27136	11505664	76225024	1816155694
BTC_ijb_jcid_var173	424	424	424	8	8	27136	11505664	76225024	1807570588
BTC_ijb_jcid_var173	456	456	456	8	8	29184	13307904	94818816	2227510053
BTC_ijb_jcid_var173	456	456	456	8	8	29184	13307904	94818816	2223745916
BTC_ijb_jcid_var173	456	456	456	8	8	29184	13307904	94818816	2230439751
BTC_ijb_jcid_var173	456	456	456	8	8	29184	13307904	94818816	2270687791
BTC_ijb_jcid_var173	456	456	456	8	8	29184	13307904	94818816	2222863107
BTC_ijb_jcid_var173	488	488	488	8	8	31232	15241216	116214272	2727915129
BTC_ijb_jcid_var173	488	488	488	8	8	31232	15241216	116214272	2730485626
BTC_ijb_jcid_var173	488	488	488	8	8	31232	15241216	116214272	2730066291
BTC_ijb_jcid_var173	488	488	488	8	8	31232	15241216	116214272	2731626246
BTC_ijb_jcid_var173	488	488	488	8	8	31232	15241216	116214272	2724645479
BTC_ijb_jcid_var173	520	520	520	8	8	33280	17305600	140608000	3259509375
BTC_ijb_jcid_var173	520	520	520	8	8	33280	17305600	140608000	3267698032
BTC_ijb_jcid_var173	520	520	520	8	8	33280	17305600	140608000	3260229797
BTC_ijb_jcid_var173	520	520	520	8	8	33280	17305600	140608000	3257376121
BTC_ijb_jcid_var173	520	520	520	8	8	33280	17305600	140608000	3268343360
BTC_ijb_jcid_var173	552	552	552	8	8	35328	19501056	168196608	3890200829
BTC_ijb_jcid_var173	552	552	552	8	8	35328	19501056	168196608	3890068917
BTC_ijb_jcid_var173	552	552	552	8	8	35328	19501056	168196608	3928823208
BTC_ijb_jcid_var173	552	552	552	8	8	35328	19501056	168196608	3889181489
BTC_ijb_jcid_var173	552	552	552	8	8	35328	19501056	168196608	3889219320
BTC_ijb_jcid_var173	584	584	584	8	8	37376	21827584	199176704	4580978276
BTC_ijb_jcid_var173	584	584	584	8	8	37376	21827584	199176704	4581458968
BTC_ijb_jcid_var173	584	584	584	8	8	37376	21827584	199176704	4586595960
BTC_ijb_jcid_var173	584	584	584	8	8	37376	21827584	199176704	4584237084
BTC_ijb_jcid_var173	584	584	584	8	8	37376	21827584	199176704	4589184948
BTC_ijb_jcid_var173	616	616	616	8	8	39424	24285184	233744896	5361313219
BTC_ijb_jcid_var173	616	616	616	8	8	39424	24285184	233744896	5398463302
BTC_ijb_jcid_var173	616	616	616	8	8	39424	24285184	233744896	5391125759
BTC_ijb_jcid_var173	616	616	616	8	8	39424	24285184	233744896	5363578665
BTC_ijb_jcid_var173	616	616	616	8	8	39424	24285184	233744896	5365256804
BTC_ijb_jcid_var173	648	648	648	8	8	41472	26873856	272097792	6229916674
BTC_ijb_jcid_var173	648	648	648	8	8	41472	26873856	272097792	6239077227
BTC_ijb_jcid_var173	648	648	648	8	8	41472	26873856	272097792	6222578460
BTC_ijb_jcid_var173	648	648	648	8	8	41472	26873856	272097792	6219565194
BTC_ijb_jcid_var173	648	648	648	8	8	41472	26873856	272097792	6246004470
BTC_ijb_jcid_var173	680	680	680	8	8	43520	29593600	314432000	7162382770
BTC_ijb_jcid_var173	680	680	680	8	8	43520	29593600	314432000	7162314049
BTC_ijb_jcid_var173	680	680	680	8	8	43520	29593600	314432000	7161377614
BTC_ijb_jcid_var173	680	680	680	8	8	43520	29593600	314432000	7179657380
BTC_ijb_jcid_var173	680	680	680	8	8	43520	29593600	314432000	7166362924
BTC_ijb_jcid_var173	712	712	712	8	8	45568	32444416	360944128	8230047388
BTC_ijb_jcid_var173	712	712	712	8	8	45568	32444416	360944128	8200748385
BTC_ijb_jcid_var173	712	712	712	8	8	45568	32444416	360944128	8161168382
BTC_ijb_jcid_var173	712	712	712	8	8	45568	32444416	360944128	8177136259
BTC_ijb_jcid_var173	712	712	712	8	8	45568	32444416	360944128	8160345103
BTC_ijb_jcid_var173	744	744	744	8	8	47616	35426304	411830784	9322844256
BTC_ijb_jcid_var173	744	744	744	8	8	47616	35426304	411830784	9305573698
BTC_ijb_jcid_var173	744	744	744	8	8	47616	35426304	411830784	9292076457
BTC_ijb_jcid_var173	744	744	744	8	8	47616	35426304	411830784	9308282897
BTC_ijb_jcid_var173	744	744	744	8	8	47616	35426304	411830784	9349069475
BTC_ijb_jcid_var173	776	776	776	8	8	49664	38539264	467288576	10581414682
BTC_ijb_jcid_var173	776	776	776	8	8	49664	38539264	467288576	10553704657
BTC_ijb_jcid_var173	776	776	776	8	8	49664	38539264	467288576	10553823099
BTC_ijb_jcid_var173	776	776	776	8	8	49664	38539264	467288576	10597294092
BTC_ijb_jcid_var173	776	776	776	8	8	49664	38539264	467288576	10544535574
BTC_ijb_jcid_var173	808	808	808	8	8	51712	41783296	527514112	11900854461
BTC_ijb_jcid_var173	808	808	808	8	8	51712	41783296	527514112	11896924788
BTC_ijb_jcid_var173	808	808	808	8	8	51712	41783296	527514112	11945830350
BTC_ijb_jcid_var173	808	808	808	8	8	51712	41783296	527514112	11895687284
BTC_ijb_jcid_var173	808	808	808	8	8	51712	41783296	527514112	11954503229
BTC_ijb_jcid_var173	840	840	840	8	8	53760	45158400	592704000	13435440409
BTC_ijb_jcid_var173	840	840	840	8	8	53760	45158400	592704000	13448086418
BTC_ijb_jcid_var173	840	840	840	8	8	53760	45158400	592704000	13418099523
BTC_ijb_jcid_var173	840	840	840	8	8	53760	45158400	592704000	13431758107
BTC_ijb_jcid_var173	840	840	840	8	8	53760	45158400	592704000	13468328518
BTC_ijb_jcid_var173	872	872	872	8	8	55808	48664576	663054848	15006007710
BTC_ijb_jcid_var173	872	872	872	8	8	55808	48664576	663054848	15059255509
BTC_ijb_jcid_var173	872	872	872	8	8	55808	48664576	663054848	15031271777
BTC_ijb_jcid_var173	872	872	872	8	8	55808	48664576	663054848	15010937302
BTC_ijb_jcid_var173	872	872	872	8	8	55808	48664576	663054848	15041493487
BTC_ijb_jcid_var173	904	904	904	8	8	57856	52301824	738763264	16669141181
BTC_ijb_jcid_var173	904	904	904	8	8	57856	52301824	738763264	16895091279
BTC_ijb_jcid_var173	904	904	904	8	8	57856	52301824	738763264	16755425705
BTC_ijb_jcid_var173	904	904	904	8	8	57856	52301824	738763264	16699172765
BTC_ijb_jcid_var173	904	904	904	8	8	57856	52301824	738763264	16779640741
BTC_ijb_jcid_var173	936	936	936	8	8	59904	56070144	820025856	18531998486
BTC_ijb_jcid_var173	936	936	936	8	8	59904	56070144	820025856	18528780455
BTC_ijb_jcid_var173	936	936	936	8	8	59904	56070144	820025856	18546264583
BTC_ijb_jcid_var173	936	936	936	8	8	59904	56070144	820025856	18508657785
BTC_ijb_jcid_var173	936	936	936	8	8	59904	56070144	820025856	18563155862
BTC_ijb_jcid_var173	968	968	968	8	8	61952	59969536	907039232	20287318262
BTC_ijb_jcid_var173	968	968	968	8	8	61952	59969536	907039232	20286285989
BTC_ijb_jcid_var173	968	968	968	8	8	61952	59969536	907039232	20230836948
BTC_ijb_jcid_var173	968	968	968	8	8	61952	59969536	907039232	20247337672
BTC_ijb_jcid_var173	968	968	968	8	8	61952	59969536	907039232	20202571796
BTC_ijb_jcid_var173	1000	1000	1000	8	8	64000	64000000	1000000000	22281555060
BTC_ijb_jcid_var173	1000	1000	1000	8	8	64000	64000000	1000000000	22240978109
BTC_ijb_jcid_var173	1000	1000	1000	8	8	64000	64000000	1000000000	22281777859
BTC_ijb_jcid_var173	1000	1000	1000	8	8	64000	64000000	1000000000	22242028529
BTC_ijb_jcid_var173	1000	1000	1000	8	8	64000	64000000	1000000000	22283367945


==> figures/data/ijb_jcid/meas/var174.dat <==
BTC_ijb_jcid_var174	8	8	8	8	8	512	4096	512	134447
BTC_ijb_jcid_var174	8	8	8	8	8	512	4096	512	68840
BTC_ijb_jcid_var174	8	8	8	8	8	512	4096	512	66711
BTC_ijb_jcid_var174	8	8	8	8	8	512	4096	512	66394
BTC_ijb_jcid_var174	8	8	8	8	8	512	4096	512	66730
BTC_ijb_jcid_var174	40	40	40	8	8	2560	102400	64000	3027298
BTC_ijb_jcid_var174	40	40	40	8	8	2560	102400	64000	2420021
BTC_ijb_jcid_var174	40	40	40	8	8	2560	102400	64000	2327049
BTC_ijb_jcid_var174	40	40	40	8	8	2560	102400	64000	2325531
BTC_ijb_jcid_var174	40	40	40	8	8	2560	102400	64000	2327547
BTC_ijb_jcid_var174	72	72	72	8	8	4608	331776	373248	12795462
BTC_ijb_jcid_var174	72	72	72	8	8	4608	331776	373248	10995958
BTC_ijb_jcid_var174	72	72	72	8	8	4608	331776	373248	11002429
BTC_ijb_jcid_var174	72	72	72	8	8	4608	331776	373248	10906184
BTC_ijb_jcid_var174	72	72	72	8	8	4608	331776	373248	10995942
BTC_ijb_jcid_var174	104	104	104	8	8	6656	692224	1124864	31749140
BTC_ijb_jcid_var174	104	104	104	8	8	6656	692224	1124864	29547021
BTC_ijb_jcid_var174	104	104	104	8	8	6656	692224	1124864	29552085
BTC_ijb_jcid_var174	104	104	104	8	8	6656	692224	1124864	29507561
BTC_ijb_jcid_var174	104	104	104	8	8	6656	692224	1124864	29494913
BTC_ijb_jcid_var174	136	136	136	8	8	8704	1183744	2515456	97451707
BTC_ijb_jcid_var174	136	136	136	8	8	8704	1183744	2515456	103795216
BTC_ijb_jcid_var174	136	136	136	8	8	8704	1183744	2515456	103285604
BTC_ijb_jcid_var174	136	136	136	8	8	8704	1183744	2515456	103247424
BTC_ijb_jcid_var174	136	136	136	8	8	8704	1183744	2515456	103680336
BTC_ijb_jcid_var174	168	168	168	8	8	10752	1806336	4741632	185075393
BTC_ijb_jcid_var174	168	168	168	8	8	10752	1806336	4741632	187330506
BTC_ijb_jcid_var174	168	168	168	8	8	10752	1806336	4741632	187513038
BTC_ijb_jcid_var174	168	168	168	8	8	10752	1806336	4741632	187962986
BTC_ijb_jcid_var174	168	168	168	8	8	10752	1806336	4741632	189622406
BTC_ijb_jcid_var174	200	200	200	8	8	12800	2560000	8000000	296296865
BTC_ijb_jcid_var174	200	200	200	8	8	12800	2560000	8000000	297651026
BTC_ijb_jcid_var174	200	200	200	8	8	12800	2560000	8000000	297224660
BTC_ijb_jcid_var174	200	200	200	8	8	12800	2560000	8000000	297928139
BTC_ijb_jcid_var174	200	200	200	8	8	12800	2560000	8000000	297960932
BTC_ijb_jcid_var174	232	232	232	8	8	14848	3444736	12487168	439918004
BTC_ijb_jcid_var174	232	232	232	8	8	14848	3444736	12487168	441220033
BTC_ijb_jcid_var174	232	232	232	8	8	14848	3444736	12487168	441578931
BTC_ijb_jcid_var174	232	232	232	8	8	14848	3444736	12487168	463525356
BTC_ijb_jcid_var174	232	232	232	8	8	14848	3444736	12487168	441044788
BTC_ijb_jcid_var174	264	264	264	8	8	16896	4460544	18399744	622946526
BTC_ijb_jcid_var174	264	264	264	8	8	16896	4460544	18399744	631388172
BTC_ijb_jcid_var174	264	264	264	8	8	16896	4460544	18399744	625291141
BTC_ijb_jcid_var174	264	264	264	8	8	16896	4460544	18399744	622453741
BTC_ijb_jcid_var174	264	264	264	8	8	16896	4460544	18399744	623693402
BTC_ijb_jcid_var174	296	296	296	8	8	18944	5607424	25934336	850010124
BTC_ijb_jcid_var174	296	296	296	8	8	18944	5607424	25934336	851753299
BTC_ijb_jcid_var174	296	296	296	8	8	18944	5607424	25934336	849907841
BTC_ijb_jcid_var174	296	296	296	8	8	18944	5607424	25934336	851905158
BTC_ijb_jcid_var174	296	296	296	8	8	18944	5607424	25934336	852808058
BTC_ijb_jcid_var174	328	328	328	8	8	20992	6885376	35287552	1127760555
BTC_ijb_jcid_var174	328	328	328	8	8	20992	6885376	35287552	1127481025
BTC_ijb_jcid_var174	328	328	328	8	8	20992	6885376	35287552	1136744445
BTC_ijb_jcid_var174	328	328	328	8	8	20992	6885376	35287552	1127638783
BTC_ijb_jcid_var174	328	328	328	8	8	20992	6885376	35287552	1127819374
BTC_ijb_jcid_var174	360	360	360	8	8	23040	8294400	46656000	1459913068
BTC_ijb_jcid_var174	360	360	360	8	8	23040	8294400	46656000	1459809394
BTC_ijb_jcid_var174	360	360	360	8	8	23040	8294400	46656000	1462270102
BTC_ijb_jcid_var174	360	360	360	8	8	23040	8294400	46656000	1465545197
BTC_ijb_jcid_var174	360	360	360	8	8	23040	8294400	46656000	1460714621
BTC_ijb_jcid_var174	392	392	392	8	8	25088	9834496	60236288	1861935046
BTC_ijb_jcid_var174	392	392	392	8	8	25088	9834496	60236288	1861999020
BTC_ijb_jcid_var174	392	392	392	8	8	25088	9834496	60236288	1862823231
BTC_ijb_jcid_var174	392	392	392	8	8	25088	9834496	60236288	1875106710
BTC_ijb_jcid_var174	392	392	392	8	8	25088	9834496	60236288	1863725245
BTC_ijb_jcid_var174	424	424	424	8	8	27136	11505664	76225024	2318007643
BTC_ijb_jcid_var174	424	424	424	8	8	27136	11505664	76225024	2324639570
BTC_ijb_jcid_var174	424	424	424	8	8	27136	11505664	76225024	2317892241
BTC_ijb_jcid_var174	424	424	424	8	8	27136	11505664	76225024	2316267592
BTC_ijb_jcid_var174	424	424	424	8	8	27136	11505664	76225024	2320816419
BTC_ijb_jcid_var174	456	456	456	8	8	29184	13307904	94818816	2857414262
BTC_ijb_jcid_var174	456	456	456	8	8	29184	13307904	94818816	2827108517
BTC_ijb_jcid_var174	456	456	456	8	8	29184	13307904	94818816	2825491776
BTC_ijb_jcid_var174	456	456	456	8	8	29184	13307904	94818816	2825367875
BTC_ijb_jcid_var174	456	456	456	8	8	29184	13307904	94818816	2833897256
BTC_ijb_jcid_var174	488	488	488	8	8	31232	15241216	116214272	3457492002
BTC_ijb_jcid_var174	488	488	488	8	8	31232	15241216	116214272	3456972139
BTC_ijb_jcid_var174	488	488	488	8	8	31232	15241216	116214272	3456806612
BTC_ijb_jcid_var174	488	488	488	8	8	31232	15241216	116214272	3457207535
BTC_ijb_jcid_var174	488	488	488	8	8	31232	15241216	116214272	3473429276
BTC_ijb_jcid_var174	520	520	520	8	8	33280	17305600	140608000	4148227932
BTC_ijb_jcid_var174	520	520	520	8	8	33280	17305600	140608000	4151674642
BTC_ijb_jcid_var174	520	520	520	8	8	33280	17305600	140608000	4195921813
BTC_ijb_jcid_var174	520	520	520	8	8	33280	17305600	140608000	4146858054
BTC_ijb_jcid_var174	520	520	520	8	8	33280	17305600	140608000	4144555822
BTC_ijb_jcid_var174	552	552	552	8	8	35328	19501056	168196608	4808216790
BTC_ijb_jcid_var174	552	552	552	8	8	35328	19501056	168196608	4819691965
BTC_ijb_jcid_var174	552	552	552	8	8	35328	19501056	168196608	4808146116
BTC_ijb_jcid_var174	552	552	552	8	8	35328	19501056	168196608	4827847326
BTC_ijb_jcid_var174	552	552	552	8	8	35328	19501056	168196608	4810117228
BTC_ijb_jcid_var174	584	584	584	8	8	37376	21827584	199176704	5623527958
BTC_ijb_jcid_var174	584	584	584	8	8	37376	21827584	199176704	5655145608
BTC_ijb_jcid_var174	584	584	584	8	8	37376	21827584	199176704	5618525363
BTC_ijb_jcid_var174	584	584	584	8	8	37376	21827584	199176704	5622770587
BTC_ijb_jcid_var174	584	584	584	8	8	37376	21827584	199176704	5627025805
BTC_ijb_jcid_var174	616	616	616	8	8	39424	24285184	233744896	6497370497
BTC_ijb_jcid_var174	616	616	616	8	8	39424	24285184	233744896	6525875624
BTC_ijb_jcid_var174	616	616	616	8	8	39424	24285184	233744896	6463675179
BTC_ijb_jcid_var174	616	616	616	8	8	39424	24285184	233744896	6501813447
BTC_ijb_jcid_var174	616	616	616	8	8	39424	24285184	233744896	6465645654
BTC_ijb_jcid_var174	648	648	648	8	8	41472	26873856	272097792	7482784086
BTC_ijb_jcid_var174	648	648	648	8	8	41472	26873856	272097792	7493401972
BTC_ijb_jcid_var174	648	648	648	8	8	41472	26873856	272097792	7503796982
BTC_ijb_jcid_var174	648	648	648	8	8	41472	26873856	272097792	7481706574
BTC_ijb_jcid_var174	648	648	648	8	8	41472	26873856	272097792	7529352341
BTC_ijb_jcid_var174	680	680	680	8	8	43520	29593600	314432000	8637069028
BTC_ijb_jcid_var174	680	680	680	8	8	43520	29593600	314432000	8638884022
BTC_ijb_jcid_var174	680	680	680	8	8	43520	29593600	314432000	8650662272
BTC_ijb_jcid_var174	680	680	680	8	8	43520	29593600	314432000	8692581564
BTC_ijb_jcid_var174	680	680	680	8	8	43520	29593600	314432000	8664089903
BTC_ijb_jcid_var174	712	712	712	8	8	45568	32444416	360944128	9837784768
BTC_ijb_jcid_var174	712	712	712	8	8	45568	32444416	360944128	9838273487
BTC_ijb_jcid_var174	712	712	712	8	8	45568	32444416	360944128	9867526508
BTC_ijb_jcid_var174	712	712	712	8	8	45568	32444416	360944128	9857524609
BTC_ijb_jcid_var174	712	712	712	8	8	45568	32444416	360944128	9851533396
BTC_ijb_jcid_var174	744	744	744	8	8	47616	35426304	411830784	11053179048
BTC_ijb_jcid_var174	744	744	744	8	8	47616	35426304	411830784	11067727129
BTC_ijb_jcid_var174	744	744	744	8	8	47616	35426304	411830784	11074966516
BTC_ijb_jcid_var174	744	744	744	8	8	47616	35426304	411830784	11070693701
BTC_ijb_jcid_var174	744	744	744	8	8	47616	35426304	411830784	11223483242
BTC_ijb_jcid_var174	776	776	776	8	8	49664	38539264	467288576	12608101940
BTC_ijb_jcid_var174	776	776	776	8	8	49664	38539264	467288576	12566129489
BTC_ijb_jcid_var174	776	776	776	8	8	49664	38539264	467288576	12546120421
BTC_ijb_jcid_var174	776	776	776	8	8	49664	38539264	467288576	12554172801
BTC_ijb_jcid_var174	776	776	776	8	8	49664	38539264	467288576	12602229839
BTC_ijb_jcid_var174	808	808	808	8	8	51712	41783296	527514112	14061353687
BTC_ijb_jcid_var174	808	808	808	8	8	51712	41783296	527514112	14058602404
BTC_ijb_jcid_var174	808	808	808	8	8	51712	41783296	527514112	14087240020
BTC_ijb_jcid_var174	808	808	808	8	8	51712	41783296	527514112	14062676018
BTC_ijb_jcid_var174	808	808	808	8	8	51712	41783296	527514112	14058774271
BTC_ijb_jcid_var174	840	840	840	8	8	53760	45158400	592704000	15699269183
BTC_ijb_jcid_var174	840	840	840	8	8	53760	45158400	592704000	15710494950
BTC_ijb_jcid_var174	840	840	840	8	8	53760	45158400	592704000	15688428743
BTC_ijb_jcid_var174	840	840	840	8	8	53760	45158400	592704000	15711164184
BTC_ijb_jcid_var174	840	840	840	8	8	53760	45158400	592704000	15725047744
BTC_ijb_jcid_var174	872	872	872	8	8	55808	48664576	663054848	17743751872
BTC_ijb_jcid_var174	872	872	872	8	8	55808	48664576	663054848	17726952317
BTC_ijb_jcid_var174	872	872	872	8	8	55808	48664576	663054848	17708088368
BTC_ijb_jcid_var174	872	872	872	8	8	55808	48664576	663054848	17730341671
BTC_ijb_jcid_var174	872	872	872	8	8	55808	48664576	663054848	17705203286
BTC_ijb_jcid_var174	904	904	904	8	8	57856	52301824	738763264	19633314188
BTC_ijb_jcid_var174	904	904	904	8	8	57856	52301824	738763264	19611782724
BTC_ijb_jcid_var174	904	904	904	8	8	57856	52301824	738763264	19635070647
BTC_ijb_jcid_var174	904	904	904	8	8	57856	52301824	738763264	19628635926
BTC_ijb_jcid_var174	904	904	904	8	8	57856	52301824	738763264	19648764199
BTC_ijb_jcid_var174	936	936	936	8	8	59904	56070144	820025856	21727925244
BTC_ijb_jcid_var174	936	936	936	8	8	59904	56070144	820025856	21719938971
BTC_ijb_jcid_var174	936	936	936	8	8	59904	56070144	820025856	21728030346
BTC_ijb_jcid_var174	936	936	936	8	8	59904	56070144	820025856	21725212834
BTC_ijb_jcid_var174	936	936	936	8	8	59904	56070144	820025856	21737504102
BTC_ijb_jcid_var174	968	968	968	8	8	61952	59969536	907039232	24100938285
BTC_ijb_jcid_var174	968	968	968	8	8	61952	59969536	907039232	24084230881
BTC_ijb_jcid_var174	968	968	968	8	8	61952	59969536	907039232	24106111023
BTC_ijb_jcid_var174	968	968	968	8	8	61952	59969536	907039232	24060808337
BTC_ijb_jcid_var174	968	968	968	8	8	61952	59969536	907039232	24115560006
BTC_ijb_jcid_var174	1000	1000	1000	8	8	64000	64000000	1000000000	26586660853
BTC_ijb_jcid_var174	1000	1000	1000	8	8	64000	64000000	1000000000	26570007709
BTC_ijb_jcid_var174	1000	1000	1000	8	8	64000	64000000	1000000000	26607311475
BTC_ijb_jcid_var174	1000	1000	1000	8	8	64000	64000000	1000000000	26566939734
BTC_ijb_jcid_var174	1000	1000	1000	8	8	64000	64000000	1000000000	26538372025


==> figures/data/ijb_jcid/meas/var175.dat <==
BTC_ijb_jcid_var175	8	8	8	8	8	512	4096	512	16618503
BTC_ijb_jcid_var175	8	8	8	8	8	512	4096	512	68441
BTC_ijb_jcid_var175	8	8	8	8	8	512	4096	512	113426
BTC_ijb_jcid_var175	8	8	8	8	8	512	4096	512	66665
BTC_ijb_jcid_var175	8	8	8	8	8	512	4096	512	65932
BTC_ijb_jcid_var175	40	40	40	8	8	2560	102400	64000	2520305
BTC_ijb_jcid_var175	40	40	40	8	8	2560	102400	64000	2110958
BTC_ijb_jcid_var175	40	40	40	8	8	2560	102400	64000	2122631
BTC_ijb_jcid_var175	40	40	40	8	8	2560	102400	64000	2204144
BTC_ijb_jcid_var175	40	40	40	8	8	2560	102400	64000	2115222
BTC_ijb_jcid_var175	72	72	72	8	8	4608	331776	373248	12002788
BTC_ijb_jcid_var175	72	72	72	8	8	4608	331776	373248	10683223
BTC_ijb_jcid_var175	72	72	72	8	8	4608	331776	373248	10772629
BTC_ijb_jcid_var175	72	72	72	8	8	4608	331776	373248	10770259
BTC_ijb_jcid_var175	72	72	72	8	8	4608	331776	373248	10769992
BTC_ijb_jcid_var175	104	104	104	8	8	6656	692224	1124864	31098409
BTC_ijb_jcid_var175	104	104	104	8	8	6656	692224	1124864	29233042
BTC_ijb_jcid_var175	104	104	104	8	8	6656	692224	1124864	29202451
BTC_ijb_jcid_var175	104	104	104	8	8	6656	692224	1124864	29602406
BTC_ijb_jcid_var175	104	104	104	8	8	6656	692224	1124864	29411231
BTC_ijb_jcid_var175	136	136	136	8	8	8704	1183744	2515456	67312993
BTC_ijb_jcid_var175	136	136	136	8	8	8704	1183744	2515456	67066375
BTC_ijb_jcid_var175	136	136	136	8	8	8704	1183744	2515456	67116357
BTC_ijb_jcid_var175	136	136	136	8	8	8704	1183744	2515456	67469323
BTC_ijb_jcid_var175	136	136	136	8	8	8704	1183744	2515456	67196945
BTC_ijb_jcid_var175	168	168	168	8	8	10752	1806336	4741632	124173508
BTC_ijb_jcid_var175	168	168	168	8	8	10752	1806336	4741632	125038514
BTC_ijb_jcid_var175	168	168	168	8	8	10752	1806336	4741632	125166446
BTC_ijb_jcid_var175	168	168	168	8	8	10752	1806336	4741632	125155137
BTC_ijb_jcid_var175	168	168	168	8	8	10752	1806336	4741632	124543822
BTC_ijb_jcid_var175	200	200	200	8	8	12800	2560000	8000000	200381574
BTC_ijb_jcid_var175	200	200	200	8	8	12800	2560000	8000000	200537652
BTC_ijb_jcid_var175	200	200	200	8	8	12800	2560000	8000000	200815094
BTC_ijb_jcid_var175	200	200	200	8	8	12800	2560000	8000000	200578361
BTC_ijb_jcid_var175	200	200	200	8	8	12800	2560000	8000000	200617165
BTC_ijb_jcid_var175	232	232	232	8	8	14848	3444736	12487168	304548172
BTC_ijb_jcid_var175	232	232	232	8	8	14848	3444736	12487168	304759803
BTC_ijb_jcid_var175	232	232	232	8	8	14848	3444736	12487168	304996692
BTC_ijb_jcid_var175	232	232	232	8	8	14848	3444736	12487168	316881348
BTC_ijb_jcid_var175	232	232	232	8	8	14848	3444736	12487168	310654723
BTC_ijb_jcid_var175	264	264	264	8	8	16896	4460544	18399744	450615589
BTC_ijb_jcid_var175	264	264	264	8	8	16896	4460544	18399744	442615401
BTC_ijb_jcid_var175	264	264	264	8	8	16896	4460544	18399744	441929989
BTC_ijb_jcid_var175	264	264	264	8	8	16896	4460544	18399744	442762615
BTC_ijb_jcid_var175	264	264	264	8	8	16896	4460544	18399744	442900945
BTC_ijb_jcid_var175	296	296	296	8	8	18944	5607424	25934336	624311318
BTC_ijb_jcid_var175	296	296	296	8	8	18944	5607424	25934336	631486793
BTC_ijb_jcid_var175	296	296	296	8	8	18944	5607424	25934336	618957213
BTC_ijb_jcid_var175	296	296	296	8	8	18944	5607424	25934336	612860606
BTC_ijb_jcid_var175	296	296	296	8	8	18944	5607424	25934336	612462125
BTC_ijb_jcid_var175	328	328	328	8	8	20992	6885376	35287552	829743174
BTC_ijb_jcid_var175	328	328	328	8	8	20992	6885376	35287552	829951724
BTC_ijb_jcid_var175	328	328	328	8	8	20992	6885376	35287552	828462260
BTC_ijb_jcid_var175	328	328	328	8	8	20992	6885376	35287552	828868320
BTC_ijb_jcid_var175	328	328	328	8	8	20992	6885376	35287552	829191400
BTC_ijb_jcid_var175	360	360	360	8	8	23040	8294400	46656000	1088750827
BTC_ijb_jcid_var175	360	360	360	8	8	23040	8294400	46656000	1089487211
BTC_ijb_jcid_var175	360	360	360	8	8	23040	8294400	46656000	1090600008
BTC_ijb_jcid_var175	360	360	360	8	8	23040	8294400	46656000	1113240660
BTC_ijb_jcid_var175	360	360	360	8	8	23040	8294400	46656000	1088270282
BTC_ijb_jcid_var175	392	392	392	8	8	25088	9834496	60236288	1407484876
BTC_ijb_jcid_var175	392	392	392	8	8	25088	9834496	60236288	1411023696
BTC_ijb_jcid_var175	392	392	392	8	8	25088	9834496	60236288	1415691744
BTC_ijb_jcid_var175	392	392	392	8	8	25088	9834496	60236288	1407958571
BTC_ijb_jcid_var175	392	392	392	8	8	25088	9834496	60236288	1409985139
BTC_ijb_jcid_var175	424	424	424	8	8	27136	11505664	76225024	1766091576
BTC_ijb_jcid_var175	424	424	424	8	8	27136	11505664	76225024	1766882939
BTC_ijb_jcid_var175	424	424	424	8	8	27136	11505664	76225024	1765133804
BTC_ijb_jcid_var175	424	424	424	8	8	27136	11505664	76225024	1769407344
BTC_ijb_jcid_var175	424	424	424	8	8	27136	11505664	76225024	1764853549
BTC_ijb_jcid_var175	456	456	456	8	8	29184	13307904	94818816	2185664379
BTC_ijb_jcid_var175	456	456	456	8	8	29184	13307904	94818816	2191720642
BTC_ijb_jcid_var175	456	456	456	8	8	29184	13307904	94818816	2189475465
BTC_ijb_jcid_var175	456	456	456	8	8	29184	13307904	94818816	2195096030
BTC_ijb_jcid_var175	456	456	456	8	8	29184	13307904	94818816	2197684505
BTC_ijb_jcid_var175	488	488	488	8	8	31232	15241216	116214272	2671418135
BTC_ijb_jcid_var175	488	488	488	8	8	31232	15241216	116214272	2690914250
BTC_ijb_jcid_var175	488	488	488	8	8	31232	15241216	116214272	2672573198
BTC_ijb_jcid_var175	488	488	488	8	8	31232	15241216	116214272	2669771838
BTC_ijb_jcid_var175	488	488	488	8	8	31232	15241216	116214272	2681845560
BTC_ijb_jcid_var175	520	520	520	8	8	33280	17305600	140608000	3210714465
BTC_ijb_jcid_var175	520	520	520	8	8	33280	17305600	140608000	3191334007
BTC_ijb_jcid_var175	520	520	520	8	8	33280	17305600	140608000	3200118040
BTC_ijb_jcid_var175	520	520	520	8	8	33280	17305600	140608000	3192386565
BTC_ijb_jcid_var175	520	520	520	8	8	33280	17305600	140608000	3190106127
BTC_ijb_jcid_var175	552	552	552	8	8	35328	19501056	168196608	3797706864
BTC_ijb_jcid_var175	552	552	552	8	8	35328	19501056	168196608	3799703046
BTC_ijb_jcid_var175	552	552	552	8	8	35328	19501056	168196608	3795460445
BTC_ijb_jcid_var175	552	552	552	8	8	35328	19501056	168196608	3820040709
BTC_ijb_jcid_var175	552	552	552	8	8	35328	19501056	168196608	3811995193
BTC_ijb_jcid_var175	584	584	584	8	8	37376	21827584	199176704	4494121884
BTC_ijb_jcid_var175	584	584	584	8	8	37376	21827584	199176704	4512885197
BTC_ijb_jcid_var175	584	584	584	8	8	37376	21827584	199176704	4490910104
BTC_ijb_jcid_var175	584	584	584	8	8	37376	21827584	199176704	4501276435
BTC_ijb_jcid_var175	584	584	584	8	8	37376	21827584	199176704	4490336194
BTC_ijb_jcid_var175	616	616	616	8	8	39424	24285184	233744896	5264909527
BTC_ijb_jcid_var175	616	616	616	8	8	39424	24285184	233744896	5265987290
BTC_ijb_jcid_var175	616	616	616	8	8	39424	24285184	233744896	5262930568
BTC_ijb_jcid_var175	616	616	616	8	8	39424	24285184	233744896	5289542126
BTC_ijb_jcid_var175	616	616	616	8	8	39424	24285184	233744896	5270966758
BTC_ijb_jcid_var175	648	648	648	8	8	41472	26873856	272097792	6146882672
BTC_ijb_jcid_var175	648	648	648	8	8	41472	26873856	272097792	6125165337
BTC_ijb_jcid_var175	648	648	648	8	8	41472	26873856	272097792	6151637955
BTC_ijb_jcid_var175	648	648	648	8	8	41472	26873856	272097792	6125881082
BTC_ijb_jcid_var175	648	648	648	8	8	41472	26873856	272097792	6162203482
BTC_ijb_jcid_var175	680	680	680	8	8	43520	29593600	314432000	7094746907
BTC_ijb_jcid_var175	680	680	680	8	8	43520	29593600	314432000	7100632286
BTC_ijb_jcid_var175	680	680	680	8	8	43520	29593600	314432000	7074456896
BTC_ijb_jcid_var175	680	680	680	8	8	43520	29593600	314432000	7075579926
BTC_ijb_jcid_var175	680	680	680	8	8	43520	29593600	314432000	7070329956
BTC_ijb_jcid_var175	712	712	712	8	8	45568	32444416	360944128	8115044258
BTC_ijb_jcid_var175	712	712	712	8	8	45568	32444416	360944128	8138463026
BTC_ijb_jcid_var175	712	712	712	8	8	45568	32444416	360944128	8139970474
BTC_ijb_jcid_var175	712	712	712	8	8	45568	32444416	360944128	8112975366
BTC_ijb_jcid_var175	712	712	712	8	8	45568	32444416	360944128	8123664696
BTC_ijb_jcid_var175	744	744	744	8	8	47616	35426304	411830784	9239047857
BTC_ijb_jcid_var175	744	744	744	8	8	47616	35426304	411830784	9260545485
BTC_ijb_jcid_var175	744	744	744	8	8	47616	35426304	411830784	9292825873
BTC_ijb_jcid_var175	744	744	744	8	8	47616	35426304	411830784	9393702631
BTC_ijb_jcid_var175	744	744	744	8	8	47616	35426304	411830784	9364863639
BTC_ijb_jcid_var175	776	776	776	8	8	49664	38539264	467288576	10525320565
BTC_ijb_jcid_var175	776	776	776	8	8	49664	38539264	467288576	10536298453
BTC_ijb_jcid_var175	776	776	776	8	8	49664	38539264	467288576	10499139223
BTC_ijb_jcid_var175	776	776	776	8	8	49664	38539264	467288576	10503370606
BTC_ijb_jcid_var175	776	776	776	8	8	49664	38539264	467288576	10545584949
BTC_ijb_jcid_var175	808	808	808	8	8	51712	41783296	527514112	11886325711
BTC_ijb_jcid_var175	808	808	808	8	8	51712	41783296	527514112	11843791654
BTC_ijb_jcid_var175	808	808	808	8	8	51712	41783296	527514112	11862664118
BTC_ijb_jcid_var175	808	808	808	8	8	51712	41783296	527514112	11885416623
BTC_ijb_jcid_var175	808	808	808	8	8	51712	41783296	527514112	11791613599
BTC_ijb_jcid_var175	840	840	840	8	8	53760	45158400	592704000	13235857898
BTC_ijb_jcid_var175	840	840	840	8	8	53760	45158400	592704000	13262128277
BTC_ijb_jcid_var175	840	840	840	8	8	53760	45158400	592704000	13266242689
BTC_ijb_jcid_var175	840	840	840	8	8	53760	45158400	592704000	13244404215
BTC_ijb_jcid_var175	840	840	840	8	8	53760	45158400	592704000	13260956591
BTC_ijb_jcid_var175	872	872	872	8	8	55808	48664576	663054848	14835675288
BTC_ijb_jcid_var175	872	872	872	8	8	55808	48664576	663054848	14810942813
BTC_ijb_jcid_var175	872	872	872	8	8	55808	48664576	663054848	14934809593
BTC_ijb_jcid_var175	872	872	872	8	8	55808	48664576	663054848	14922064071
BTC_ijb_jcid_var175	872	872	872	8	8	55808	48664576	663054848	14898835687
BTC_ijb_jcid_var175	904	904	904	8	8	57856	52301824	738763264	16633388175
BTC_ijb_jcid_var175	904	904	904	8	8	57856	52301824	738763264	16631948981
BTC_ijb_jcid_var175	904	904	904	8	8	57856	52301824	738763264	16615974966
BTC_ijb_jcid_var175	904	904	904	8	8	57856	52301824	738763264	16553734618
BTC_ijb_jcid_var175	904	904	904	8	8	57856	52301824	738763264	16508372674
BTC_ijb_jcid_var175	936	936	936	8	8	59904	56070144	820025856	18338667222
BTC_ijb_jcid_var175	936	936	936	8	8	59904	56070144	820025856	18357753938
BTC_ijb_jcid_var175	936	936	936	8	8	59904	56070144	820025856	18357544308
BTC_ijb_jcid_var175	936	936	936	8	8	59904	56070144	820025856	18328986997
BTC_ijb_jcid_var175	936	936	936	8	8	59904	56070144	820025856	18344835902
BTC_ijb_jcid_var175	968	968	968	8	8	61952	59969536	907039232	20313833437
BTC_ijb_jcid_var175	968	968	968	8	8	61952	59969536	907039232	20290987939
BTC_ijb_jcid_var175	968	968	968	8	8	61952	59969536	907039232	20317612604
BTC_ijb_jcid_var175	968	968	968	8	8	61952	59969536	907039232	20281526297
BTC_ijb_jcid_var175	968	968	968	8	8	61952	59969536	907039232	20338364620
BTC_ijb_jcid_var175	1000	1000	1000	8	8	64000	64000000	1000000000	22444866397
BTC_ijb_jcid_var175	1000	1000	1000	8	8	64000	64000000	1000000000	22579248188
BTC_ijb_jcid_var175	1000	1000	1000	8	8	64000	64000000	1000000000	22513247421
BTC_ijb_jcid_var175	1000	1000	1000	8	8	64000	64000000	1000000000	22541575491
BTC_ijb_jcid_var175	1000	1000	1000	8	8	64000	64000000	1000000000	22529365671


==> figures/data/ijb_jcid/meas/var176.dat <==
BTC_ijb_jcid_var176	8	8	8	8	8	512	4096	512	129094
BTC_ijb_jcid_var176	8	8	8	8	8	512	4096	512	58537
BTC_ijb_jcid_var176	8	8	8	8	8	512	4096	512	57701
BTC_ijb_jcid_var176	8	8	8	8	8	512	4096	512	57692
BTC_ijb_jcid_var176	8	8	8	8	8	512	4096	512	57631
BTC_ijb_jcid_var176	40	40	40	8	8	2560	102400	64000	2423065
BTC_ijb_jcid_var176	40	40	40	8	8	2560	102400	64000	1914697
BTC_ijb_jcid_var176	40	40	40	8	8	2560	102400	64000	1895557
BTC_ijb_jcid_var176	40	40	40	8	8	2560	102400	64000	1845692
BTC_ijb_jcid_var176	40	40	40	8	8	2560	102400	64000	1848301
BTC_ijb_jcid_var176	72	72	72	8	8	4608	331776	373248	11284295
BTC_ijb_jcid_var176	72	72	72	8	8	4608	331776	373248	9196450
BTC_ijb_jcid_var176	72	72	72	8	8	4608	331776	373248	9101609
BTC_ijb_jcid_var176	72	72	72	8	8	4608	331776	373248	9198270
BTC_ijb_jcid_var176	72	72	72	8	8	4608	331776	373248	9190574
BTC_ijb_jcid_var176	104	104	104	8	8	6656	692224	1124864	28594711
BTC_ijb_jcid_var176	104	104	104	8	8	6656	692224	1124864	25635127
BTC_ijb_jcid_var176	104	104	104	8	8	6656	692224	1124864	25722191
BTC_ijb_jcid_var176	104	104	104	8	8	6656	692224	1124864	25767871
BTC_ijb_jcid_var176	104	104	104	8	8	6656	692224	1124864	25947936
BTC_ijb_jcid_var176	136	136	136	8	8	8704	1183744	2515456	64708658
BTC_ijb_jcid_var176	136	136	136	8	8	8704	1183744	2515456	62409175
BTC_ijb_jcid_var176	136	136	136	8	8	8704	1183744	2515456	61386793
BTC_ijb_jcid_var176	136	136	136	8	8	8704	1183744	2515456	61409553
BTC_ijb_jcid_var176	136	136	136	8	8	8704	1183744	2515456	61654954
BTC_ijb_jcid_var176	168	168	168	8	8	10752	1806336	4741632	137723136
BTC_ijb_jcid_var176	168	168	168	8	8	10752	1806336	4741632	139207417
BTC_ijb_jcid_var176	168	168	168	8	8	10752	1806336	4741632	139232047
BTC_ijb_jcid_var176	168	168	168	8	8	10752	1806336	4741632	139035556
BTC_ijb_jcid_var176	168	168	168	8	8	10752	1806336	4741632	139608796
BTC_ijb_jcid_var176	200	200	200	8	8	12800	2560000	8000000	207526804
BTC_ijb_jcid_var176	200	200	200	8	8	12800	2560000	8000000	207681870
BTC_ijb_jcid_var176	200	200	200	8	8	12800	2560000	8000000	207965225
BTC_ijb_jcid_var176	200	200	200	8	8	12800	2560000	8000000	207913390
BTC_ijb_jcid_var176	200	200	200	8	8	12800	2560000	8000000	208051452
BTC_ijb_jcid_var176	232	232	232	8	8	14848	3444736	12487168	298027355
BTC_ijb_jcid_var176	232	232	232	8	8	14848	3444736	12487168	298181464
BTC_ijb_jcid_var176	232	232	232	8	8	14848	3444736	12487168	298665541
BTC_ijb_jcid_var176	232	232	232	8	8	14848	3444736	12487168	298717978
BTC_ijb_jcid_var176	232	232	232	8	8	14848	3444736	12487168	297899324
BTC_ijb_jcid_var176	264	264	264	8	8	16896	4460544	18399744	426215017
BTC_ijb_jcid_var176	264	264	264	8	8	16896	4460544	18399744	426906844
BTC_ijb_jcid_var176	264	264	264	8	8	16896	4460544	18399744	426638585
BTC_ijb_jcid_var176	264	264	264	8	8	16896	4460544	18399744	426351983
BTC_ijb_jcid_var176	264	264	264	8	8	16896	4460544	18399744	426791609
BTC_ijb_jcid_var176	296	296	296	8	8	18944	5607424	25934336	598223270
BTC_ijb_jcid_var176	296	296	296	8	8	18944	5607424	25934336	598160528
BTC_ijb_jcid_var176	296	296	296	8	8	18944	5607424	25934336	597655044
BTC_ijb_jcid_var176	296	296	296	8	8	18944	5607424	25934336	605381912
BTC_ijb_jcid_var176	296	296	296	8	8	18944	5607424	25934336	598761909
BTC_ijb_jcid_var176	328	328	328	8	8	20992	6885376	35287552	807277209
BTC_ijb_jcid_var176	328	328	328	8	8	20992	6885376	35287552	828779631
BTC_ijb_jcid_var176	328	328	328	8	8	20992	6885376	35287552	806686630
BTC_ijb_jcid_var176	328	328	328	8	8	20992	6885376	35287552	807830374
BTC_ijb_jcid_var176	328	328	328	8	8	20992	6885376	35287552	807126140
BTC_ijb_jcid_var176	360	360	360	8	8	23040	8294400	46656000	1050383336
BTC_ijb_jcid_var176	360	360	360	8	8	23040	8294400	46656000	1050475922
BTC_ijb_jcid_var176	360	360	360	8	8	23040	8294400	46656000	1046145662
BTC_ijb_jcid_var176	360	360	360	8	8	23040	8294400	46656000	1047484368
BTC_ijb_jcid_var176	360	360	360	8	8	23040	8294400	46656000	1048667838
BTC_ijb_jcid_var176	392	392	392	8	8	25088	9834496	60236288	1349903424
BTC_ijb_jcid_var176	392	392	392	8	8	25088	9834496	60236288	1344229189
BTC_ijb_jcid_var176	392	392	392	8	8	25088	9834496	60236288	1343494453
BTC_ijb_jcid_var176	392	392	392	8	8	25088	9834496	60236288	1349341576
BTC_ijb_jcid_var176	392	392	392	8	8	25088	9834496	60236288	1346764332
BTC_ijb_jcid_var176	424	424	424	8	8	27136	11505664	76225024	1694032875
BTC_ijb_jcid_var176	424	424	424	8	8	27136	11505664	76225024	1696067847
BTC_ijb_jcid_var176	424	424	424	8	8	27136	11505664	76225024	1695806186
BTC_ijb_jcid_var176	424	424	424	8	8	27136	11505664	76225024	1722160664
BTC_ijb_jcid_var176	424	424	424	8	8	27136	11505664	76225024	1693904759
BTC_ijb_jcid_var176	456	456	456	8	8	29184	13307904	94818816	2100271840
BTC_ijb_jcid_var176	456	456	456	8	8	29184	13307904	94818816	2097682642
BTC_ijb_jcid_var176	456	456	456	8	8	29184	13307904	94818816	2097573584
BTC_ijb_jcid_var176	456	456	456	8	8	29184	13307904	94818816	2100341706
BTC_ijb_jcid_var176	456	456	456	8	8	29184	13307904	94818816	2101160454
BTC_ijb_jcid_var176	488	488	488	8	8	31232	15241216	116214272	2585773049
BTC_ijb_jcid_var176	488	488	488	8	8	31232	15241216	116214272	2609375440
BTC_ijb_jcid_var176	488	488	488	8	8	31232	15241216	116214272	2584840922
BTC_ijb_jcid_var176	488	488	488	8	8	31232	15241216	116214272	2635340333
BTC_ijb_jcid_var176	488	488	488	8	8	31232	15241216	116214272	2595403328
BTC_ijb_jcid_var176	520	520	520	8	8	33280	17305600	140608000	3253949226
BTC_ijb_jcid_var176	520	520	520	8	8	33280	17305600	140608000	3221709107
BTC_ijb_jcid_var176	520	520	520	8	8	33280	17305600	140608000	3224529084
BTC_ijb_jcid_var176	520	520	520	8	8	33280	17305600	140608000	3218582329
BTC_ijb_jcid_var176	520	520	520	8	8	33280	17305600	140608000	3220961349
BTC_ijb_jcid_var176	552	552	552	8	8	35328	19501056	168196608	3738276744
BTC_ijb_jcid_var176	552	552	552	8	8	35328	19501056	168196608	3728343422
BTC_ijb_jcid_var176	552	552	552	8	8	35328	19501056	168196608	3728157640
BTC_ijb_jcid_var176	552	552	552	8	8	35328	19501056	168196608	3728800407
BTC_ijb_jcid_var176	552	552	552	8	8	35328	19501056	168196608	3730918884
BTC_ijb_jcid_var176	584	584	584	8	8	37376	21827584	199176704	4437539533
BTC_ijb_jcid_var176	584	584	584	8	8	37376	21827584	199176704	4436371104
BTC_ijb_jcid_var176	584	584	584	8	8	37376	21827584	199176704	4417644828
BTC_ijb_jcid_var176	584	584	584	8	8	37376	21827584	199176704	4424852690
BTC_ijb_jcid_var176	584	584	584	8	8	37376	21827584	199176704	4417610836
BTC_ijb_jcid_var176	616	616	616	8	8	39424	24285184	233744896	5196603235
BTC_ijb_jcid_var176	616	616	616	8	8	39424	24285184	233744896	5202995955
BTC_ijb_jcid_var176	616	616	616	8	8	39424	24285184	233744896	5199636026
BTC_ijb_jcid_var176	616	616	616	8	8	39424	24285184	233744896	5196001297
BTC_ijb_jcid_var176	616	616	616	8	8	39424	24285184	233744896	5235949358
BTC_ijb_jcid_var176	648	648	648	8	8	41472	26873856	272097792	6050596272
BTC_ijb_jcid_var176	648	648	648	8	8	41472	26873856	272097792	6045552352
BTC_ijb_jcid_var176	648	648	648	8	8	41472	26873856	272097792	6045289392
BTC_ijb_jcid_var176	648	648	648	8	8	41472	26873856	272097792	6032634377
BTC_ijb_jcid_var176	648	648	648	8	8	41472	26873856	272097792	6294356419
BTC_ijb_jcid_var176	680	680	680	8	8	43520	29593600	314432000	6952595403
BTC_ijb_jcid_var176	680	680	680	8	8	43520	29593600	314432000	7018724142
BTC_ijb_jcid_var176	680	680	680	8	8	43520	29593600	314432000	7004430962
BTC_ijb_jcid_var176	680	680	680	8	8	43520	29593600	314432000	7053330210
BTC_ijb_jcid_var176	680	680	680	8	8	43520	29593600	314432000	7041036893
BTC_ijb_jcid_var176	712	712	712	8	8	45568	32444416	360944128	8134897634
BTC_ijb_jcid_var176	712	712	712	8	8	45568	32444416	360944128	8153986568
BTC_ijb_jcid_var176	712	712	712	8	8	45568	32444416	360944128	8174816079
BTC_ijb_jcid_var176	712	712	712	8	8	45568	32444416	360944128	8142037135
BTC_ijb_jcid_var176	712	712	712	8	8	45568	32444416	360944128	8125480935
BTC_ijb_jcid_var176	744	744	744	8	8	47616	35426304	411830784	9212641144
BTC_ijb_jcid_var176	744	744	744	8	8	47616	35426304	411830784	9212722126
BTC_ijb_jcid_var176	744	744	744	8	8	47616	35426304	411830784	9222079933
BTC_ijb_jcid_var176	744	744	744	8	8	47616	35426304	411830784	9219176577
BTC_ijb_jcid_var176	744	744	744	8	8	47616	35426304	411830784	9205005740
BTC_ijb_jcid_var176	776	776	776	8	8	49664	38539264	467288576	10516594256
BTC_ijb_jcid_var176	776	776	776	8	8	49664	38539264	467288576	10533052849
BTC_ijb_jcid_var176	776	776	776	8	8	49664	38539264	467288576	10546852493
BTC_ijb_jcid_var176	776	776	776	8	8	49664	38539264	467288576	10508666130
BTC_ijb_jcid_var176	776	776	776	8	8	49664	38539264	467288576	10388210405
BTC_ijb_jcid_var176	808	808	808	8	8	51712	41783296	527514112	11723486031
BTC_ijb_jcid_var176	808	808	808	8	8	51712	41783296	527514112	11707866797
BTC_ijb_jcid_var176	808	808	808	8	8	51712	41783296	527514112	11688074626
BTC_ijb_jcid_var176	808	808	808	8	8	51712	41783296	527514112	11725631852
BTC_ijb_jcid_var176	808	808	808	8	8	51712	41783296	527514112	11721872382
BTC_ijb_jcid_var176	840	840	840	8	8	53760	45158400	592704000	13130133871
BTC_ijb_jcid_var176	840	840	840	8	8	53760	45158400	592704000	13117290455
BTC_ijb_jcid_var176	840	840	840	8	8	53760	45158400	592704000	13169085773
BTC_ijb_jcid_var176	840	840	840	8	8	53760	45158400	592704000	13143532171
BTC_ijb_jcid_var176	840	840	840	8	8	53760	45158400	592704000	13124822236
BTC_ijb_jcid_var176	872	872	872	8	8	55808	48664576	663054848	14771816485
BTC_ijb_jcid_var176	872	872	872	8	8	55808	48664576	663054848	14741468993
BTC_ijb_jcid_var176	872	872	872	8	8	55808	48664576	663054848	14736462738
BTC_ijb_jcid_var176	872	872	872	8	8	55808	48664576	663054848	14764483910
BTC_ijb_jcid_var176	872	872	872	8	8	55808	48664576	663054848	14728669521
BTC_ijb_jcid_var176	904	904	904	8	8	57856	52301824	738763264	16450796983
BTC_ijb_jcid_var176	904	904	904	8	8	57856	52301824	738763264	16459246017
BTC_ijb_jcid_var176	904	904	904	8	8	57856	52301824	738763264	16419986363
BTC_ijb_jcid_var176	904	904	904	8	8	57856	52301824	738763264	16456371783
BTC_ijb_jcid_var176	904	904	904	8	8	57856	52301824	738763264	16433058366
BTC_ijb_jcid_var176	936	936	936	8	8	59904	56070144	820025856	18224694631
BTC_ijb_jcid_var176	936	936	936	8	8	59904	56070144	820025856	18276266253
BTC_ijb_jcid_var176	936	936	936	8	8	59904	56070144	820025856	18223136950
BTC_ijb_jcid_var176	936	936	936	8	8	59904	56070144	820025856	18274414928
BTC_ijb_jcid_var176	936	936	936	8	8	59904	56070144	820025856	18250865416
BTC_ijb_jcid_var176	968	968	968	8	8	61952	59969536	907039232	20222579498
BTC_ijb_jcid_var176	968	968	968	8	8	61952	59969536	907039232	20181647247
BTC_ijb_jcid_var176	968	968	968	8	8	61952	59969536	907039232	20177513745
BTC_ijb_jcid_var176	968	968	968	8	8	61952	59969536	907039232	20167397609
BTC_ijb_jcid_var176	968	968	968	8	8	61952	59969536	907039232	20179957669
BTC_ijb_jcid_var176	1000	1000	1000	8	8	64000	64000000	1000000000	22316521904
BTC_ijb_jcid_var176	1000	1000	1000	8	8	64000	64000000	1000000000	22318042619
BTC_ijb_jcid_var176	1000	1000	1000	8	8	64000	64000000	1000000000	22291015861
BTC_ijb_jcid_var176	1000	1000	1000	8	8	64000	64000000	1000000000	22346595905
BTC_ijb_jcid_var176	1000	1000	1000	8	8	64000	64000000	1000000000	22338066449


==> figures/data/ijb_jcid/meas/var18.dat <==
BTC_ijb_jcid_var18	8	8	8	8	8	512	4096	512	155453
BTC_ijb_jcid_var18	8	8	8	8	8	512	4096	512	130377
BTC_ijb_jcid_var18	8	8	8	8	8	512	4096	512	130318
BTC_ijb_jcid_var18	8	8	8	8	8	512	4096	512	130455
BTC_ijb_jcid_var18	8	8	8	8	8	512	4096	512	130434
BTC_ijb_jcid_var18	40	40	40	8	8	2560	102400	64000	16803236
BTC_ijb_jcid_var18	40	40	40	8	8	2560	102400	64000	16489916
BTC_ijb_jcid_var18	40	40	40	8	8	2560	102400	64000	16485977
BTC_ijb_jcid_var18	40	40	40	8	8	2560	102400	64000	16480309
BTC_ijb_jcid_var18	40	40	40	8	8	2560	102400	64000	16483317
BTC_ijb_jcid_var18	72	72	72	8	8	4608	331776	373248	110825705
BTC_ijb_jcid_var18	72	72	72	8	8	4608	331776	373248	110747616
BTC_ijb_jcid_var18	72	72	72	8	8	4608	331776	373248	110499605
BTC_ijb_jcid_var18	72	72	72	8	8	4608	331776	373248	111149507
BTC_ijb_jcid_var18	72	72	72	8	8	4608	331776	373248	111187963
BTC_ijb_jcid_var18	104	104	104	8	8	6656	692224	1124864	337340998
BTC_ijb_jcid_var18	104	104	104	8	8	6656	692224	1124864	336690552
BTC_ijb_jcid_var18	104	104	104	8	8	6656	692224	1124864	339916252
BTC_ijb_jcid_var18	104	104	104	8	8	6656	692224	1124864	344802372
BTC_ijb_jcid_var18	104	104	104	8	8	6656	692224	1124864	336349764
BTC_ijb_jcid_var18	136	136	136	8	8	8704	1183744	2515456	750292997
BTC_ijb_jcid_var18	136	136	136	8	8	8704	1183744	2515456	750656393
BTC_ijb_jcid_var18	136	136	136	8	8	8704	1183744	2515456	749887852
BTC_ijb_jcid_var18	136	136	136	8	8	8704	1183744	2515456	750834034
BTC_ijb_jcid_var18	136	136	136	8	8	8704	1183744	2515456	750244641
BTC_ijb_jcid_var18	168	168	168	8	8	10752	1806336	4741632	1415939672
BTC_ijb_jcid_var18	168	168	168	8	8	10752	1806336	4741632	1417831445
BTC_ijb_jcid_var18	168	168	168	8	8	10752	1806336	4741632	1415769575
BTC_ijb_jcid_var18	168	168	168	8	8	10752	1806336	4741632	1424108370
BTC_ijb_jcid_var18	168	168	168	8	8	10752	1806336	4741632	1420698807
BTC_ijb_jcid_var18	200	200	200	8	8	12800	2560000	8000000	2392310828
BTC_ijb_jcid_var18	200	200	200	8	8	12800	2560000	8000000	2390928571
BTC_ijb_jcid_var18	200	200	200	8	8	12800	2560000	8000000	2391285114
BTC_ijb_jcid_var18	200	200	200	8	8	12800	2560000	8000000	2397647034
BTC_ijb_jcid_var18	200	200	200	8	8	12800	2560000	8000000	2391145929
BTC_ijb_jcid_var18	232	232	232	8	8	14848	3444736	12487168	3735899586
BTC_ijb_jcid_var18	232	232	232	8	8	14848	3444736	12487168	3733082167
BTC_ijb_jcid_var18	232	232	232	8	8	14848	3444736	12487168	3737668847
BTC_ijb_jcid_var18	232	232	232	8	8	14848	3444736	12487168	3732630555
BTC_ijb_jcid_var18	232	232	232	8	8	14848	3444736	12487168	3756448973
BTC_ijb_jcid_var18	264	264	264	8	8	16896	4460544	18399744	5519841061
BTC_ijb_jcid_var18	264	264	264	8	8	16896	4460544	18399744	5522530866
BTC_ijb_jcid_var18	264	264	264	8	8	16896	4460544	18399744	5500119405
BTC_ijb_jcid_var18	264	264	264	8	8	16896	4460544	18399744	5519294347
BTC_ijb_jcid_var18	264	264	264	8	8	16896	4460544	18399744	5511479835
BTC_ijb_jcid_var18	296	296	296	8	8	18944	5607424	25934336	7769265768
BTC_ijb_jcid_var18	296	296	296	8	8	18944	5607424	25934336	7778675847
BTC_ijb_jcid_var18	296	296	296	8	8	18944	5607424	25934336	7767724810
BTC_ijb_jcid_var18	296	296	296	8	8	18944	5607424	25934336	7809013209
BTC_ijb_jcid_var18	296	296	296	8	8	18944	5607424	25934336	7760560920
BTC_ijb_jcid_var18	328	328	328	8	8	20992	6885376	35287552	10586340364
BTC_ijb_jcid_var18	328	328	328	8	8	20992	6885376	35287552	10596973642
BTC_ijb_jcid_var18	328	328	328	8	8	20992	6885376	35287552	10590599096
BTC_ijb_jcid_var18	328	328	328	8	8	20992	6885376	35287552	10560462842
BTC_ijb_jcid_var18	328	328	328	8	8	20992	6885376	35287552	10577627530
BTC_ijb_jcid_var18	360	360	360	8	8	23040	8294400	46656000	14048844758
BTC_ijb_jcid_var18	360	360	360	8	8	23040	8294400	46656000	14071423426
BTC_ijb_jcid_var18	360	360	360	8	8	23040	8294400	46656000	14069715302
BTC_ijb_jcid_var18	360	360	360	8	8	23040	8294400	46656000	14096694027
BTC_ijb_jcid_var18	360	360	360	8	8	23040	8294400	46656000	14078263715
BTC_ijb_jcid_var18	392	392	392	8	8	25088	9834496	60236288	18179951512
BTC_ijb_jcid_var18	392	392	392	8	8	25088	9834496	60236288	18236339847
BTC_ijb_jcid_var18	392	392	392	8	8	25088	9834496	60236288	18160281729
BTC_ijb_jcid_var18	392	392	392	8	8	25088	9834496	60236288	18183009310
BTC_ijb_jcid_var18	392	392	392	8	8	25088	9834496	60236288	18167417978
BTC_ijb_jcid_var18	424	424	424	8	8	27136	11505664	76225024	23057062127
BTC_ijb_jcid_var18	424	424	424	8	8	27136	11505664	76225024	23032387146
BTC_ijb_jcid_var18	424	424	424	8	8	27136	11505664	76225024	23114086670
BTC_ijb_jcid_var18	424	424	424	8	8	27136	11505664	76225024	23046342791
BTC_ijb_jcid_var18	424	424	424	8	8	27136	11505664	76225024	23119453927
BTC_ijb_jcid_var18	456	456	456	8	8	29184	13307904	94818816	28728948167
BTC_ijb_jcid_var18	456	456	456	8	8	29184	13307904	94818816	28748839012
BTC_ijb_jcid_var18	456	456	456	8	8	29184	13307904	94818816	28812554183
BTC_ijb_jcid_var18	456	456	456	8	8	29184	13307904	94818816	28733337749
BTC_ijb_jcid_var18	456	456	456	8	8	29184	13307904	94818816	28704990163
BTC_ijb_jcid_var18	488	488	488	8	8	31232	15241216	116214272	35769571000
BTC_ijb_jcid_var18	488	488	488	8	8	31232	15241216	116214272	35776463563
BTC_ijb_jcid_var18	488	488	488	8	8	31232	15241216	116214272	35762492264
BTC_ijb_jcid_var18	488	488	488	8	8	31232	15241216	116214272	36105226699
BTC_ijb_jcid_var18	488	488	488	8	8	31232	15241216	116214272	35751121806
BTC_ijb_jcid_var18	520	520	520	8	8	33280	17305600	140608000	43569567879
BTC_ijb_jcid_var18	520	520	520	8	8	33280	17305600	140608000	43509574226
BTC_ijb_jcid_var18	520	520	520	8	8	33280	17305600	140608000	43554572121
BTC_ijb_jcid_var18	520	520	520	8	8	33280	17305600	140608000	43499941626
BTC_ijb_jcid_var18	520	520	520	8	8	33280	17305600	140608000	43502449551
BTC_ijb_jcid_var18	552	552	552	8	8	35328	19501056	168196608	53030869936
BTC_ijb_jcid_var18	552	552	552	8	8	35328	19501056	168196608	53014905627
BTC_ijb_jcid_var18	552	552	552	8	8	35328	19501056	168196608	53039486584
BTC_ijb_jcid_var18	552	552	552	8	8	35328	19501056	168196608	53041581295
BTC_ijb_jcid_var18	552	552	552	8	8	35328	19501056	168196608	52990098669
BTC_ijb_jcid_var18	584	584	584	8	8	37376	21827584	199176704	64017661082
BTC_ijb_jcid_var18	584	584	584	8	8	37376	21827584	199176704	64097602853
BTC_ijb_jcid_var18	584	584	584	8	8	37376	21827584	199176704	63982842495
BTC_ijb_jcid_var18	584	584	584	8	8	37376	21827584	199176704	64084696439
BTC_ijb_jcid_var18	584	584	584	8	8	37376	21827584	199176704	64226692631
BTC_ijb_jcid_var18	616	616	616	8	8	39424	24285184	233744896	76066965006
BTC_ijb_jcid_var18	616	616	616	8	8	39424	24285184	233744896	75991752916
BTC_ijb_jcid_var18	616	616	616	8	8	39424	24285184	233744896	76067133125
BTC_ijb_jcid_var18	616	616	616	8	8	39424	24285184	233744896	76013811531
BTC_ijb_jcid_var18	616	616	616	8	8	39424	24285184	233744896	75991352086
BTC_ijb_jcid_var18	648	648	648	8	8	41472	26873856	272097792	88951506893
BTC_ijb_jcid_var18	648	648	648	8	8	41472	26873856	272097792	88966834758
BTC_ijb_jcid_var18	648	648	648	8	8	41472	26873856	272097792	89024548119
BTC_ijb_jcid_var18	648	648	648	8	8	41472	26873856	272097792	88964737608
BTC_ijb_jcid_var18	648	648	648	8	8	41472	26873856	272097792	88993661200


==> figures/data/ijb_jcid/meas/var19.dat <==
BTC_ijb_jcid_var19	8	8	8	8	8	512	4096	512	171895
BTC_ijb_jcid_var19	8	8	8	8	8	512	4096	512	148468
BTC_ijb_jcid_var19	8	8	8	8	8	512	4096	512	148251
BTC_ijb_jcid_var19	8	8	8	8	8	512	4096	512	148630
BTC_ijb_jcid_var19	8	8	8	8	8	512	4096	512	148509
BTC_ijb_jcid_var19	40	40	40	8	8	2560	102400	64000	25378780
BTC_ijb_jcid_var19	40	40	40	8	8	2560	102400	64000	24148429
BTC_ijb_jcid_var19	40	40	40	8	8	2560	102400	64000	24187370
BTC_ijb_jcid_var19	40	40	40	8	8	2560	102400	64000	24820952
BTC_ijb_jcid_var19	40	40	40	8	8	2560	102400	64000	24075402
BTC_ijb_jcid_var19	72	72	72	8	8	4608	331776	373248	146701591
BTC_ijb_jcid_var19	72	72	72	8	8	4608	331776	373248	140164936
BTC_ijb_jcid_var19	72	72	72	8	8	4608	331776	373248	140598970
BTC_ijb_jcid_var19	72	72	72	8	8	4608	331776	373248	140130203
BTC_ijb_jcid_var19	72	72	72	8	8	4608	331776	373248	139933223
BTC_ijb_jcid_var19	104	104	104	8	8	6656	692224	1124864	439107909
BTC_ijb_jcid_var19	104	104	104	8	8	6656	692224	1124864	421943458
BTC_ijb_jcid_var19	104	104	104	8	8	6656	692224	1124864	421809347
BTC_ijb_jcid_var19	104	104	104	8	8	6656	692224	1124864	420488134
BTC_ijb_jcid_var19	104	104	104	8	8	6656	692224	1124864	420651006
BTC_ijb_jcid_var19	136	136	136	8	8	8704	1183744	2515456	1189573156
BTC_ijb_jcid_var19	136	136	136	8	8	8704	1183744	2515456	1190237154
BTC_ijb_jcid_var19	136	136	136	8	8	8704	1183744	2515456	1183911023
BTC_ijb_jcid_var19	136	136	136	8	8	8704	1183744	2515456	1189934458
BTC_ijb_jcid_var19	136	136	136	8	8	8704	1183744	2515456	1189775020
BTC_ijb_jcid_var19	168	168	168	8	8	10752	1806336	4741632	2541777133
BTC_ijb_jcid_var19	168	168	168	8	8	10752	1806336	4741632	2545514409
BTC_ijb_jcid_var19	168	168	168	8	8	10752	1806336	4741632	2545581718
BTC_ijb_jcid_var19	168	168	168	8	8	10752	1806336	4741632	2551857488
BTC_ijb_jcid_var19	168	168	168	8	8	10752	1806336	4741632	2546699201
BTC_ijb_jcid_var19	200	200	200	8	8	12800	2560000	8000000	8223488998
BTC_ijb_jcid_var19	200	200	200	8	8	12800	2560000	8000000	8194419140
BTC_ijb_jcid_var19	200	200	200	8	8	12800	2560000	8000000	8176355584
BTC_ijb_jcid_var19	200	200	200	8	8	12800	2560000	8000000	8180286405
BTC_ijb_jcid_var19	200	200	200	8	8	12800	2560000	8000000	8230133343
BTC_ijb_jcid_var19	232	232	232	8	8	14848	3444736	12487168	25062541840
BTC_ijb_jcid_var19	232	232	232	8	8	14848	3444736	12487168	25034397587
BTC_ijb_jcid_var19	232	232	232	8	8	14848	3444736	12487168	25048107666
BTC_ijb_jcid_var19	232	232	232	8	8	14848	3444736	12487168	25070579168
BTC_ijb_jcid_var19	232	232	232	8	8	14848	3444736	12487168	25037251443
BTC_ijb_jcid_var19	264	264	264	8	8	16896	4460544	18399744	37512095843
BTC_ijb_jcid_var19	264	264	264	8	8	16896	4460544	18399744	37521025957
BTC_ijb_jcid_var19	264	264	264	8	8	16896	4460544	18399744	37484660510
BTC_ijb_jcid_var19	264	264	264	8	8	16896	4460544	18399744	37582070515
BTC_ijb_jcid_var19	264	264	264	8	8	16896	4460544	18399744	37488876211
BTC_ijb_jcid_var19	296	296	296	8	8	18944	5607424	25934336	53203780591
BTC_ijb_jcid_var19	296	296	296	8	8	18944	5607424	25934336	53185609963
BTC_ijb_jcid_var19	296	296	296	8	8	18944	5607424	25934336	53466167944
BTC_ijb_jcid_var19	296	296	296	8	8	18944	5607424	25934336	53214070324
BTC_ijb_jcid_var19	296	296	296	8	8	18944	5607424	25934336	53180668825
BTC_ijb_jcid_var19	328	328	328	8	8	20992	6885376	35287552	71190322191
BTC_ijb_jcid_var19	328	328	328	8	8	20992	6885376	35287552	71159569817
BTC_ijb_jcid_var19	328	328	328	8	8	20992	6885376	35287552	71135929881
BTC_ijb_jcid_var19	328	328	328	8	8	20992	6885376	35287552	71184663260
BTC_ijb_jcid_var19	328	328	328	8	8	20992	6885376	35287552	71124189167
BTC_ijb_jcid_var19	360	360	360	8	8	23040	8294400	46656000	95859728863
BTC_ijb_jcid_var19	360	360	360	8	8	23040	8294400	46656000	95851681302
BTC_ijb_jcid_var19	360	360	360	8	8	23040	8294400	46656000	95861163250
BTC_ijb_jcid_var19	360	360	360	8	8	23040	8294400	46656000	96348782226
BTC_ijb_jcid_var19	360	360	360	8	8	23040	8294400	46656000	96196013234
BTC_ijb_jcid_var19	392	392	392	8	8	25088	9834496	60236288	122994149930
BTC_ijb_jcid_var19	392	392	392	8	8	25088	9834496	60236288	122670752991
BTC_ijb_jcid_var19	392	392	392	8	8	25088	9834496	60236288	122669484803
BTC_ijb_jcid_var19	392	392	392	8	8	25088	9834496	60236288	122574396302
BTC_ijb_jcid_var19	392	392	392	8	8	25088	9834496	60236288	122591504912


==> figures/data/ijb_jcid/meas/var2.dat <==
BTC_ijb_jcid_var2	8	8	8	8	8	512	4096	512	44377823
BTC_ijb_jcid_var2	8	8	8	8	8	512	4096	512	195585
BTC_ijb_jcid_var2	8	8	8	8	8	512	4096	512	153964
BTC_ijb_jcid_var2	8	8	8	8	8	512	4096	512	153973
BTC_ijb_jcid_var2	8	8	8	8	8	512	4096	512	220761
BTC_ijb_jcid_var2	40	40	40	8	8	2560	102400	64000	22992773
BTC_ijb_jcid_var2	40	40	40	8	8	2560	102400	64000	21985485
BTC_ijb_jcid_var2	40	40	40	8	8	2560	102400	64000	22117878
BTC_ijb_jcid_var2	40	40	40	8	8	2560	102400	64000	21988490
BTC_ijb_jcid_var2	40	40	40	8	8	2560	102400	64000	21894491
BTC_ijb_jcid_var2	72	72	72	8	8	4608	331776	373248	144385456
BTC_ijb_jcid_var2	72	72	72	8	8	4608	331776	373248	140036101
BTC_ijb_jcid_var2	72	72	72	8	8	4608	331776	373248	139855902
BTC_ijb_jcid_var2	72	72	72	8	8	4608	331776	373248	140042843
BTC_ijb_jcid_var2	72	72	72	8	8	4608	331776	373248	139855000
BTC_ijb_jcid_var2	104	104	104	8	8	6656	692224	1124864	433788709
BTC_ijb_jcid_var2	104	104	104	8	8	6656	692224	1124864	422173120
BTC_ijb_jcid_var2	104	104	104	8	8	6656	692224	1124864	422326896
BTC_ijb_jcid_var2	104	104	104	8	8	6656	692224	1124864	423510808
BTC_ijb_jcid_var2	104	104	104	8	8	6656	692224	1124864	422552850
BTC_ijb_jcid_var2	136	136	136	8	8	8704	1183744	2515456	980037955
BTC_ijb_jcid_var2	136	136	136	8	8	8704	1183744	2515456	963235902
BTC_ijb_jcid_var2	136	136	136	8	8	8704	1183744	2515456	961915836
BTC_ijb_jcid_var2	136	136	136	8	8	8704	1183744	2515456	960855831
BTC_ijb_jcid_var2	136	136	136	8	8	8704	1183744	2515456	961993424
BTC_ijb_jcid_var2	168	168	168	8	8	10752	1806336	4741632	1849416850
BTC_ijb_jcid_var2	168	168	168	8	8	10752	1806336	4741632	1849273586
BTC_ijb_jcid_var2	168	168	168	8	8	10752	1806336	4741632	1848431679
BTC_ijb_jcid_var2	168	168	168	8	8	10752	1806336	4741632	1921626570
BTC_ijb_jcid_var2	168	168	168	8	8	10752	1806336	4741632	1869333294
BTC_ijb_jcid_var2	200	200	200	8	8	12800	2560000	8000000	3709545993
BTC_ijb_jcid_var2	200	200	200	8	8	12800	2560000	8000000	3669060317
BTC_ijb_jcid_var2	200	200	200	8	8	12800	2560000	8000000	3673241902
BTC_ijb_jcid_var2	200	200	200	8	8	12800	2560000	8000000	3694350908
BTC_ijb_jcid_var2	200	200	200	8	8	12800	2560000	8000000	3684349604
BTC_ijb_jcid_var2	232	232	232	8	8	14848	3444736	12487168	7406485579
BTC_ijb_jcid_var2	232	232	232	8	8	14848	3444736	12487168	7420218646
BTC_ijb_jcid_var2	232	232	232	8	8	14848	3444736	12487168	7474183615
BTC_ijb_jcid_var2	232	232	232	8	8	14848	3444736	12487168	7448690819
BTC_ijb_jcid_var2	232	232	232	8	8	14848	3444736	12487168	7382491900
BTC_ijb_jcid_var2	264	264	264	8	8	16896	4460544	18399744	11950080249
BTC_ijb_jcid_var2	264	264	264	8	8	16896	4460544	18399744	11955320929
BTC_ijb_jcid_var2	264	264	264	8	8	16896	4460544	18399744	11986086240
BTC_ijb_jcid_var2	264	264	264	8	8	16896	4460544	18399744	11967609360
BTC_ijb_jcid_var2	264	264	264	8	8	16896	4460544	18399744	11956517060
BTC_ijb_jcid_var2	296	296	296	8	8	18944	5607424	25934336	17021445523
BTC_ijb_jcid_var2	296	296	296	8	8	18944	5607424	25934336	16965487006
BTC_ijb_jcid_var2	296	296	296	8	8	18944	5607424	25934336	16959018485
BTC_ijb_jcid_var2	296	296	296	8	8	18944	5607424	25934336	17037992828
BTC_ijb_jcid_var2	296	296	296	8	8	18944	5607424	25934336	16950892958
BTC_ijb_jcid_var2	328	328	328	8	8	20992	6885376	35287552	23768630710
BTC_ijb_jcid_var2	328	328	328	8	8	20992	6885376	35287552	23702713247
BTC_ijb_jcid_var2	328	328	328	8	8	20992	6885376	35287552	23741022611
BTC_ijb_jcid_var2	328	328	328	8	8	20992	6885376	35287552	23726173043
BTC_ijb_jcid_var2	328	328	328	8	8	20992	6885376	35287552	23714371538
BTC_ijb_jcid_var2	360	360	360	8	8	23040	8294400	46656000	31904616906
BTC_ijb_jcid_var2	360	360	360	8	8	23040	8294400	46656000	31965208405
BTC_ijb_jcid_var2	360	360	360	8	8	23040	8294400	46656000	31872062724
BTC_ijb_jcid_var2	360	360	360	8	8	23040	8294400	46656000	31880087964
BTC_ijb_jcid_var2	360	360	360	8	8	23040	8294400	46656000	31927509018
BTC_ijb_jcid_var2	392	392	392	8	8	25088	9834496	60236288	42176725735
BTC_ijb_jcid_var2	392	392	392	8	8	25088	9834496	60236288	41960321104
BTC_ijb_jcid_var2	392	392	392	8	8	25088	9834496	60236288	41928543228
BTC_ijb_jcid_var2	392	392	392	8	8	25088	9834496	60236288	41850232020
BTC_ijb_jcid_var2	392	392	392	8	8	25088	9834496	60236288	41704809790
BTC_ijb_jcid_var2	424	424	424	8	8	27136	11505664	76225024	53733769503
BTC_ijb_jcid_var2	424	424	424	8	8	27136	11505664	76225024	53695584833
BTC_ijb_jcid_var2	424	424	424	8	8	27136	11505664	76225024	53739138233
BTC_ijb_jcid_var2	424	424	424	8	8	27136	11505664	76225024	53755789317
BTC_ijb_jcid_var2	424	424	424	8	8	27136	11505664	76225024	53704640811
BTC_ijb_jcid_var2	456	456	456	8	8	29184	13307904	94818816	68116601031
BTC_ijb_jcid_var2	456	456	456	8	8	29184	13307904	94818816	68094120845
BTC_ijb_jcid_var2	456	456	456	8	8	29184	13307904	94818816	68178084034
BTC_ijb_jcid_var2	456	456	456	8	8	29184	13307904	94818816	68072291168
BTC_ijb_jcid_var2	456	456	456	8	8	29184	13307904	94818816	68067240073
BTC_ijb_jcid_var2	488	488	488	8	8	31232	15241216	116214272	84887568261
BTC_ijb_jcid_var2	488	488	488	8	8	31232	15241216	116214272	84595376641
BTC_ijb_jcid_var2	488	488	488	8	8	31232	15241216	116214272	84632027726
BTC_ijb_jcid_var2	488	488	488	8	8	31232	15241216	116214272	84577820196
BTC_ijb_jcid_var2	488	488	488	8	8	31232	15241216	116214272	84631642567
BTC_ijb_jcid_var2	520	520	520	8	8	33280	17305600	140608000	103898410473
BTC_ijb_jcid_var2	520	520	520	8	8	33280	17305600	140608000	104071098964
BTC_ijb_jcid_var2	520	520	520	8	8	33280	17305600	140608000	104119293550
BTC_ijb_jcid_var2	520	520	520	8	8	33280	17305600	140608000	104140924493
BTC_ijb_jcid_var2	520	520	520	8	8	33280	17305600	140608000	104382108842


==> figures/data/ijb_jcid/meas/var20.dat <==
BTC_ijb_jcid_var20	8	8	8	8	8	512	4096	512	175771
BTC_ijb_jcid_var20	8	8	8	8	8	512	4096	512	144878
BTC_ijb_jcid_var20	8	8	8	8	8	512	4096	512	144636
BTC_ijb_jcid_var20	8	8	8	8	8	512	4096	512	144704
BTC_ijb_jcid_var20	8	8	8	8	8	512	4096	512	144551
BTC_ijb_jcid_var20	40	40	40	8	8	2560	102400	64000	25825682
BTC_ijb_jcid_var20	40	40	40	8	8	2560	102400	64000	25046348
BTC_ijb_jcid_var20	40	40	40	8	8	2560	102400	64000	25143002
BTC_ijb_jcid_var20	40	40	40	8	8	2560	102400	64000	25150860
BTC_ijb_jcid_var20	40	40	40	8	8	2560	102400	64000	25150098
BTC_ijb_jcid_var20	72	72	72	8	8	4608	331776	373248	144330561
BTC_ijb_jcid_var20	72	72	72	8	8	4608	331776	373248	143342174
BTC_ijb_jcid_var20	72	72	72	8	8	4608	331776	373248	143361344
BTC_ijb_jcid_var20	72	72	72	8	8	4608	331776	373248	143275521
BTC_ijb_jcid_var20	72	72	72	8	8	4608	331776	373248	143462452
BTC_ijb_jcid_var20	104	104	104	8	8	6656	692224	1124864	434317296
BTC_ijb_jcid_var20	104	104	104	8	8	6656	692224	1124864	424754963
BTC_ijb_jcid_var20	104	104	104	8	8	6656	692224	1124864	425733628
BTC_ijb_jcid_var20	104	104	104	8	8	6656	692224	1124864	424975889
BTC_ijb_jcid_var20	104	104	104	8	8	6656	692224	1124864	424233796
BTC_ijb_jcid_var20	136	136	136	8	8	8704	1183744	2515456	997689563
BTC_ijb_jcid_var20	136	136	136	8	8	8704	1183744	2515456	1155215572
BTC_ijb_jcid_var20	136	136	136	8	8	8704	1183744	2515456	1099085428
BTC_ijb_jcid_var20	136	136	136	8	8	8704	1183744	2515456	1000465617
BTC_ijb_jcid_var20	136	136	136	8	8	8704	1183744	2515456	999484196
BTC_ijb_jcid_var20	168	168	168	8	8	10752	1806336	4741632	2018073592
BTC_ijb_jcid_var20	168	168	168	8	8	10752	1806336	4741632	2018441840
BTC_ijb_jcid_var20	168	168	168	8	8	10752	1806336	4741632	2024509738
BTC_ijb_jcid_var20	168	168	168	8	8	10752	1806336	4741632	2016656665
BTC_ijb_jcid_var20	168	168	168	8	8	10752	1806336	4741632	2014820205
BTC_ijb_jcid_var20	200	200	200	8	8	12800	2560000	8000000	4803490801
BTC_ijb_jcid_var20	200	200	200	8	8	12800	2560000	8000000	4822091868
BTC_ijb_jcid_var20	200	200	200	8	8	12800	2560000	8000000	4807998418
BTC_ijb_jcid_var20	200	200	200	8	8	12800	2560000	8000000	4823752805
BTC_ijb_jcid_var20	200	200	200	8	8	12800	2560000	8000000	4817898518
BTC_ijb_jcid_var20	232	232	232	8	8	14848	3444736	12487168	12248567473
BTC_ijb_jcid_var20	232	232	232	8	8	14848	3444736	12487168	12246328497
BTC_ijb_jcid_var20	232	232	232	8	8	14848	3444736	12487168	12229194410
BTC_ijb_jcid_var20	232	232	232	8	8	14848	3444736	12487168	12272148246
BTC_ijb_jcid_var20	232	232	232	8	8	14848	3444736	12487168	12207539552
BTC_ijb_jcid_var20	264	264	264	8	8	16896	4460544	18399744	22259269082
BTC_ijb_jcid_var20	264	264	264	8	8	16896	4460544	18399744	22270546577
BTC_ijb_jcid_var20	264	264	264	8	8	16896	4460544	18399744	22281521914
BTC_ijb_jcid_var20	264	264	264	8	8	16896	4460544	18399744	22245531704
BTC_ijb_jcid_var20	264	264	264	8	8	16896	4460544	18399744	22275200914
BTC_ijb_jcid_var20	296	296	296	8	8	18944	5607424	25934336	34727655337
BTC_ijb_jcid_var20	296	296	296	8	8	18944	5607424	25934336	34658543120
BTC_ijb_jcid_var20	296	296	296	8	8	18944	5607424	25934336	34690509243
BTC_ijb_jcid_var20	296	296	296	8	8	18944	5607424	25934336	34666811804
BTC_ijb_jcid_var20	296	296	296	8	8	18944	5607424	25934336	34677291093
BTC_ijb_jcid_var20	328	328	328	8	8	20992	6885376	35287552	47619529312
BTC_ijb_jcid_var20	328	328	328	8	8	20992	6885376	35287552	47593813597
BTC_ijb_jcid_var20	328	328	328	8	8	20992	6885376	35287552	47599862236
BTC_ijb_jcid_var20	328	328	328	8	8	20992	6885376	35287552	47600392125
BTC_ijb_jcid_var20	328	328	328	8	8	20992	6885376	35287552	47589302071
BTC_ijb_jcid_var20	360	360	360	8	8	23040	8294400	46656000	65935853579
BTC_ijb_jcid_var20	360	360	360	8	8	23040	8294400	46656000	65926613054
BTC_ijb_jcid_var20	360	360	360	8	8	23040	8294400	46656000	65915702698
BTC_ijb_jcid_var20	360	360	360	8	8	23040	8294400	46656000	66061565230
BTC_ijb_jcid_var20	360	360	360	8	8	23040	8294400	46656000	65906599584
BTC_ijb_jcid_var20	392	392	392	8	8	25088	9834496	60236288	85824966270
BTC_ijb_jcid_var20	392	392	392	8	8	25088	9834496	60236288	85828585376
BTC_ijb_jcid_var20	392	392	392	8	8	25088	9834496	60236288	85811394679
BTC_ijb_jcid_var20	392	392	392	8	8	25088	9834496	60236288	85721838163
BTC_ijb_jcid_var20	392	392	392	8	8	25088	9834496	60236288	85835106818
BTC_ijb_jcid_var20	424	424	424	8	8	27136	11505664	76225024	111027064278
BTC_ijb_jcid_var20	424	424	424	8	8	27136	11505664	76225024	111045012494
BTC_ijb_jcid_var20	424	424	424	8	8	27136	11505664	76225024	111158590380
BTC_ijb_jcid_var20	424	424	424	8	8	27136	11505664	76225024	111042766178
BTC_ijb_jcid_var20	424	424	424	8	8	27136	11505664	76225024	111032611689


==> figures/data/ijb_jcid/meas/var21.dat <==
BTC_ijb_jcid_var21	8	8	8	8	8	512	4096	512	175255
BTC_ijb_jcid_var21	8	8	8	8	8	512	4096	512	155828
BTC_ijb_jcid_var21	8	8	8	8	8	512	4096	512	156025
BTC_ijb_jcid_var21	8	8	8	8	8	512	4096	512	190862
BTC_ijb_jcid_var21	8	8	8	8	8	512	4096	512	151835
BTC_ijb_jcid_var21	40	40	40	8	8	2560	102400	64000	23749164
BTC_ijb_jcid_var21	40	40	40	8	8	2560	102400	64000	22156282
BTC_ijb_jcid_var21	40	40	40	8	8	2560	102400	64000	22057243
BTC_ijb_jcid_var21	40	40	40	8	8	2560	102400	64000	22021062
BTC_ijb_jcid_var21	40	40	40	8	8	2560	102400	64000	22116102
BTC_ijb_jcid_var21	72	72	72	8	8	4608	331776	373248	144106959
BTC_ijb_jcid_var21	72	72	72	8	8	4608	331776	373248	139722791
BTC_ijb_jcid_var21	72	72	72	8	8	4608	331776	373248	140442375
BTC_ijb_jcid_var21	72	72	72	8	8	4608	331776	373248	140369167
BTC_ijb_jcid_var21	72	72	72	8	8	4608	331776	373248	140471258
BTC_ijb_jcid_var21	104	104	104	8	8	6656	692224	1124864	435338419
BTC_ijb_jcid_var21	104	104	104	8	8	6656	692224	1124864	423897874
BTC_ijb_jcid_var21	104	104	104	8	8	6656	692224	1124864	423738551
BTC_ijb_jcid_var21	104	104	104	8	8	6656	692224	1124864	423397622
BTC_ijb_jcid_var21	104	104	104	8	8	6656	692224	1124864	423985927
BTC_ijb_jcid_var21	136	136	136	8	8	8704	1183744	2515456	1149734498
BTC_ijb_jcid_var21	136	136	136	8	8	8704	1183744	2515456	1146453383
BTC_ijb_jcid_var21	136	136	136	8	8	8704	1183744	2515456	1153943815
BTC_ijb_jcid_var21	136	136	136	8	8	8704	1183744	2515456	1150804567
BTC_ijb_jcid_var21	136	136	136	8	8	8704	1183744	2515456	1145822898
BTC_ijb_jcid_var21	168	168	168	8	8	10752	1806336	4741632	2064880038
BTC_ijb_jcid_var21	168	168	168	8	8	10752	1806336	4741632	2068365233
BTC_ijb_jcid_var21	168	168	168	8	8	10752	1806336	4741632	2066627963
BTC_ijb_jcid_var21	168	168	168	8	8	10752	1806336	4741632	2110022662
BTC_ijb_jcid_var21	168	168	168	8	8	10752	1806336	4741632	2073302370
BTC_ijb_jcid_var21	200	200	200	8	8	12800	2560000	8000000	3788367654
BTC_ijb_jcid_var21	200	200	200	8	8	12800	2560000	8000000	3777275301
BTC_ijb_jcid_var21	200	200	200	8	8	12800	2560000	8000000	3771390878
BTC_ijb_jcid_var21	200	200	200	8	8	12800	2560000	8000000	3769346740
BTC_ijb_jcid_var21	200	200	200	8	8	12800	2560000	8000000	3768969574
BTC_ijb_jcid_var21	232	232	232	8	8	14848	3444736	12487168	5566632213
BTC_ijb_jcid_var21	232	232	232	8	8	14848	3444736	12487168	5557093040
BTC_ijb_jcid_var21	232	232	232	8	8	14848	3444736	12487168	5563365000
BTC_ijb_jcid_var21	232	232	232	8	8	14848	3444736	12487168	5608746077
BTC_ijb_jcid_var21	232	232	232	8	8	14848	3444736	12487168	5617315184
BTC_ijb_jcid_var21	264	264	264	8	8	16896	4460544	18399744	8155503263
BTC_ijb_jcid_var21	264	264	264	8	8	16896	4460544	18399744	8150510218
BTC_ijb_jcid_var21	264	264	264	8	8	16896	4460544	18399744	8148007436
BTC_ijb_jcid_var21	264	264	264	8	8	16896	4460544	18399744	8123350204
BTC_ijb_jcid_var21	264	264	264	8	8	16896	4460544	18399744	8177543021
BTC_ijb_jcid_var21	296	296	296	8	8	18944	5607424	25934336	12234903912
BTC_ijb_jcid_var21	296	296	296	8	8	18944	5607424	25934336	12233992525
BTC_ijb_jcid_var21	296	296	296	8	8	18944	5607424	25934336	12217942205
BTC_ijb_jcid_var21	296	296	296	8	8	18944	5607424	25934336	12279300762
BTC_ijb_jcid_var21	296	296	296	8	8	18944	5607424	25934336	12215807896
BTC_ijb_jcid_var21	328	328	328	8	8	20992	6885376	35287552	16823427382
BTC_ijb_jcid_var21	328	328	328	8	8	20992	6885376	35287552	16880102450
BTC_ijb_jcid_var21	328	328	328	8	8	20992	6885376	35287552	16850889786
BTC_ijb_jcid_var21	328	328	328	8	8	20992	6885376	35287552	16859695720
BTC_ijb_jcid_var21	328	328	328	8	8	20992	6885376	35287552	17069899763
BTC_ijb_jcid_var21	360	360	360	8	8	23040	8294400	46656000	22547381154
BTC_ijb_jcid_var21	360	360	360	8	8	23040	8294400	46656000	22506456184
BTC_ijb_jcid_var21	360	360	360	8	8	23040	8294400	46656000	22508468908
BTC_ijb_jcid_var21	360	360	360	8	8	23040	8294400	46656000	22470295584
BTC_ijb_jcid_var21	360	360	360	8	8	23040	8294400	46656000	22535248667
BTC_ijb_jcid_var21	392	392	392	8	8	25088	9834496	60236288	28923008890
BTC_ijb_jcid_var21	392	392	392	8	8	25088	9834496	60236288	28961852164
BTC_ijb_jcid_var21	392	392	392	8	8	25088	9834496	60236288	29010709102
BTC_ijb_jcid_var21	392	392	392	8	8	25088	9834496	60236288	28916385105
BTC_ijb_jcid_var21	392	392	392	8	8	25088	9834496	60236288	28960321964
BTC_ijb_jcid_var21	424	424	424	8	8	27136	11505664	76225024	36943624116
BTC_ijb_jcid_var21	424	424	424	8	8	27136	11505664	76225024	36927611946
BTC_ijb_jcid_var21	424	424	424	8	8	27136	11505664	76225024	36910336836
BTC_ijb_jcid_var21	424	424	424	8	8	27136	11505664	76225024	36945843598
BTC_ijb_jcid_var21	424	424	424	8	8	27136	11505664	76225024	36913942756
BTC_ijb_jcid_var21	456	456	456	8	8	29184	13307904	94818816	45886622463
BTC_ijb_jcid_var21	456	456	456	8	8	29184	13307904	94818816	46089175061
BTC_ijb_jcid_var21	456	456	456	8	8	29184	13307904	94818816	45904631876
BTC_ijb_jcid_var21	456	456	456	8	8	29184	13307904	94818816	45877607598
BTC_ijb_jcid_var21	456	456	456	8	8	29184	13307904	94818816	45866091924
BTC_ijb_jcid_var21	488	488	488	8	8	31232	15241216	116214272	58144258097
BTC_ijb_jcid_var21	488	488	488	8	8	31232	15241216	116214272	58170634112
BTC_ijb_jcid_var21	488	488	488	8	8	31232	15241216	116214272	58722439343
BTC_ijb_jcid_var21	488	488	488	8	8	31232	15241216	116214272	58500226804
BTC_ijb_jcid_var21	488	488	488	8	8	31232	15241216	116214272	58477477224
BTC_ijb_jcid_var21	520	520	520	8	8	33280	17305600	140608000	72016796317
BTC_ijb_jcid_var21	520	520	520	8	8	33280	17305600	140608000	72034831941
BTC_ijb_jcid_var21	520	520	520	8	8	33280	17305600	140608000	71705799832
BTC_ijb_jcid_var21	520	520	520	8	8	33280	17305600	140608000	71667556000
BTC_ijb_jcid_var21	520	520	520	8	8	33280	17305600	140608000	71675462684
BTC_ijb_jcid_var21	552	552	552	8	8	35328	19501056	168196608	86243875157
BTC_ijb_jcid_var21	552	552	552	8	8	35328	19501056	168196608	86308222834
BTC_ijb_jcid_var21	552	552	552	8	8	35328	19501056	168196608	86260925277
BTC_ijb_jcid_var21	552	552	552	8	8	35328	19501056	168196608	86435433476
BTC_ijb_jcid_var21	552	552	552	8	8	35328	19501056	168196608	86272964885


==> figures/data/ijb_jcid/meas/var22.dat <==
BTC_ijb_jcid_var22	8	8	8	8	8	512	4096	512	155080
BTC_ijb_jcid_var22	8	8	8	8	8	512	4096	512	133678
BTC_ijb_jcid_var22	8	8	8	8	8	512	4096	512	133718
BTC_ijb_jcid_var22	8	8	8	8	8	512	4096	512	133961
BTC_ijb_jcid_var22	8	8	8	8	8	512	4096	512	133861
BTC_ijb_jcid_var22	40	40	40	8	8	2560	102400	64000	17461814
BTC_ijb_jcid_var22	40	40	40	8	8	2560	102400	64000	16790543
BTC_ijb_jcid_var22	40	40	40	8	8	2560	102400	64000	16779724
BTC_ijb_jcid_var22	40	40	40	8	8	2560	102400	64000	16787882
BTC_ijb_jcid_var22	40	40	40	8	8	2560	102400	64000	16787385
BTC_ijb_jcid_var22	72	72	72	8	8	4608	331776	373248	111845477
BTC_ijb_jcid_var22	72	72	72	8	8	4608	331776	373248	110986549
BTC_ijb_jcid_var22	72	72	72	8	8	4608	331776	373248	110660561
BTC_ijb_jcid_var22	72	72	72	8	8	4608	331776	373248	110518579
BTC_ijb_jcid_var22	72	72	72	8	8	4608	331776	373248	110508406
BTC_ijb_jcid_var22	104	104	104	8	8	6656	692224	1124864	333939088
BTC_ijb_jcid_var22	104	104	104	8	8	6656	692224	1124864	334051903
BTC_ijb_jcid_var22	104	104	104	8	8	6656	692224	1124864	333721895
BTC_ijb_jcid_var22	104	104	104	8	8	6656	692224	1124864	334277269
BTC_ijb_jcid_var22	104	104	104	8	8	6656	692224	1124864	333912777
BTC_ijb_jcid_var22	136	136	136	8	8	8704	1183744	2515456	795149597
BTC_ijb_jcid_var22	136	136	136	8	8	8704	1183744	2515456	800869795
BTC_ijb_jcid_var22	136	136	136	8	8	8704	1183744	2515456	801673500
BTC_ijb_jcid_var22	136	136	136	8	8	8704	1183744	2515456	802918804
BTC_ijb_jcid_var22	136	136	136	8	8	8704	1183744	2515456	802504547
BTC_ijb_jcid_var22	168	168	168	8	8	10752	1806336	4741632	1489487154
BTC_ijb_jcid_var22	168	168	168	8	8	10752	1806336	4741632	1514327538
BTC_ijb_jcid_var22	168	168	168	8	8	10752	1806336	4741632	1492703147
BTC_ijb_jcid_var22	168	168	168	8	8	10752	1806336	4741632	1490298031
BTC_ijb_jcid_var22	168	168	168	8	8	10752	1806336	4741632	1491897997
BTC_ijb_jcid_var22	200	200	200	8	8	12800	2560000	8000000	2520344139
BTC_ijb_jcid_var22	200	200	200	8	8	12800	2560000	8000000	2498956445
BTC_ijb_jcid_var22	200	200	200	8	8	12800	2560000	8000000	2498442806
BTC_ijb_jcid_var22	200	200	200	8	8	12800	2560000	8000000	2508146651
BTC_ijb_jcid_var22	200	200	200	8	8	12800	2560000	8000000	2498721702
BTC_ijb_jcid_var22	232	232	232	8	8	14848	3444736	12487168	3879369122
BTC_ijb_jcid_var22	232	232	232	8	8	14848	3444736	12487168	3877221765
BTC_ijb_jcid_var22	232	232	232	8	8	14848	3444736	12487168	3877614857
BTC_ijb_jcid_var22	232	232	232	8	8	14848	3444736	12487168	3882080281
BTC_ijb_jcid_var22	232	232	232	8	8	14848	3444736	12487168	3883246879
BTC_ijb_jcid_var22	264	264	264	8	8	16896	4460544	18399744	5725771984
BTC_ijb_jcid_var22	264	264	264	8	8	16896	4460544	18399744	5726872859
BTC_ijb_jcid_var22	264	264	264	8	8	16896	4460544	18399744	5704749182
BTC_ijb_jcid_var22	264	264	264	8	8	16896	4460544	18399744	5714752447
BTC_ijb_jcid_var22	264	264	264	8	8	16896	4460544	18399744	5701767108
BTC_ijb_jcid_var22	296	296	296	8	8	18944	5607424	25934336	8021326619
BTC_ijb_jcid_var22	296	296	296	8	8	18944	5607424	25934336	8057319806
BTC_ijb_jcid_var22	296	296	296	8	8	18944	5607424	25934336	8040322783
BTC_ijb_jcid_var22	296	296	296	8	8	18944	5607424	25934336	8306661210
BTC_ijb_jcid_var22	296	296	296	8	8	18944	5607424	25934336	8076700321
BTC_ijb_jcid_var22	328	328	328	8	8	20992	6885376	35287552	10868741336
BTC_ijb_jcid_var22	328	328	328	8	8	20992	6885376	35287552	10896853558
BTC_ijb_jcid_var22	328	328	328	8	8	20992	6885376	35287552	10894425040
BTC_ijb_jcid_var22	328	328	328	8	8	20992	6885376	35287552	10899680967
BTC_ijb_jcid_var22	328	328	328	8	8	20992	6885376	35287552	10867700551
BTC_ijb_jcid_var22	360	360	360	8	8	23040	8294400	46656000	14346148513
BTC_ijb_jcid_var22	360	360	360	8	8	23040	8294400	46656000	14350975212
BTC_ijb_jcid_var22	360	360	360	8	8	23040	8294400	46656000	14324730830
BTC_ijb_jcid_var22	360	360	360	8	8	23040	8294400	46656000	14373788263
BTC_ijb_jcid_var22	360	360	360	8	8	23040	8294400	46656000	14331433697
BTC_ijb_jcid_var22	392	392	392	8	8	25088	9834496	60236288	18709633417
BTC_ijb_jcid_var22	392	392	392	8	8	25088	9834496	60236288	18759724306
BTC_ijb_jcid_var22	392	392	392	8	8	25088	9834496	60236288	18707821449
BTC_ijb_jcid_var22	392	392	392	8	8	25088	9834496	60236288	18772460379
BTC_ijb_jcid_var22	392	392	392	8	8	25088	9834496	60236288	18728902630
BTC_ijb_jcid_var22	424	424	424	8	8	27136	11505664	76225024	23972428103
BTC_ijb_jcid_var22	424	424	424	8	8	27136	11505664	76225024	23919004209
BTC_ijb_jcid_var22	424	424	424	8	8	27136	11505664	76225024	23979525208
BTC_ijb_jcid_var22	424	424	424	8	8	27136	11505664	76225024	23931656815
BTC_ijb_jcid_var22	424	424	424	8	8	27136	11505664	76225024	23936687453
BTC_ijb_jcid_var22	456	456	456	8	8	29184	13307904	94818816	29815476635
BTC_ijb_jcid_var22	456	456	456	8	8	29184	13307904	94818816	29794881088
BTC_ijb_jcid_var22	456	456	456	8	8	29184	13307904	94818816	29842261223
BTC_ijb_jcid_var22	456	456	456	8	8	29184	13307904	94818816	29804297183
BTC_ijb_jcid_var22	456	456	456	8	8	29184	13307904	94818816	29793658894
BTC_ijb_jcid_var22	488	488	488	8	8	31232	15241216	116214272	36633654668
BTC_ijb_jcid_var22	488	488	488	8	8	31232	15241216	116214272	36655571186
BTC_ijb_jcid_var22	488	488	488	8	8	31232	15241216	116214272	36634912039
BTC_ijb_jcid_var22	488	488	488	8	8	31232	15241216	116214272	36662475596
BTC_ijb_jcid_var22	488	488	488	8	8	31232	15241216	116214272	36640773558
BTC_ijb_jcid_var22	520	520	520	8	8	33280	17305600	140608000	44991999220
BTC_ijb_jcid_var22	520	520	520	8	8	33280	17305600	140608000	44873509078
BTC_ijb_jcid_var22	520	520	520	8	8	33280	17305600	140608000	44891036966
BTC_ijb_jcid_var22	520	520	520	8	8	33280	17305600	140608000	45183491083
BTC_ijb_jcid_var22	520	520	520	8	8	33280	17305600	140608000	44918537903
BTC_ijb_jcid_var22	552	552	552	8	8	35328	19501056	168196608	53954241503
BTC_ijb_jcid_var22	552	552	552	8	8	35328	19501056	168196608	53934117086
BTC_ijb_jcid_var22	552	552	552	8	8	35328	19501056	168196608	53969690671
BTC_ijb_jcid_var22	552	552	552	8	8	35328	19501056	168196608	53905244649
BTC_ijb_jcid_var22	552	552	552	8	8	35328	19501056	168196608	53941035637
BTC_ijb_jcid_var22	584	584	584	8	8	37376	21827584	199176704	64301834140
BTC_ijb_jcid_var22	584	584	584	8	8	37376	21827584	199176704	64240496420
BTC_ijb_jcid_var22	584	584	584	8	8	37376	21827584	199176704	64295666127
BTC_ijb_jcid_var22	584	584	584	8	8	37376	21827584	199176704	64243352955
BTC_ijb_jcid_var22	584	584	584	8	8	37376	21827584	199176704	64261009835
BTC_ijb_jcid_var22	616	616	616	8	8	39424	24285184	233744896	75719226125
BTC_ijb_jcid_var22	616	616	616	8	8	39424	24285184	233744896	76003098381
BTC_ijb_jcid_var22	616	616	616	8	8	39424	24285184	233744896	76210287035
BTC_ijb_jcid_var22	616	616	616	8	8	39424	24285184	233744896	75971938576
BTC_ijb_jcid_var22	616	616	616	8	8	39424	24285184	233744896	75982456129
BTC_ijb_jcid_var22	648	648	648	8	8	41472	26873856	272097792	89041691421
BTC_ijb_jcid_var22	648	648	648	8	8	41472	26873856	272097792	89009232770
BTC_ijb_jcid_var22	648	648	648	8	8	41472	26873856	272097792	89054331153
BTC_ijb_jcid_var22	648	648	648	8	8	41472	26873856	272097792	89061982399
BTC_ijb_jcid_var22	648	648	648	8	8	41472	26873856	272097792	89018549608


==> figures/data/ijb_jcid/meas/var23.dat <==
BTC_ijb_jcid_var23	8	8	8	8	8	512	4096	512	161915
BTC_ijb_jcid_var23	8	8	8	8	8	512	4096	512	133653
BTC_ijb_jcid_var23	8	8	8	8	8	512	4096	512	133582
BTC_ijb_jcid_var23	8	8	8	8	8	512	4096	512	133601
BTC_ijb_jcid_var23	8	8	8	8	8	512	4096	512	133774
BTC_ijb_jcid_var23	40	40	40	8	8	2560	102400	64000	17534113
BTC_ijb_jcid_var23	40	40	40	8	8	2560	102400	64000	17139129
BTC_ijb_jcid_var23	40	40	40	8	8	2560	102400	64000	17135646
BTC_ijb_jcid_var23	40	40	40	8	8	2560	102400	64000	17255106
BTC_ijb_jcid_var23	40	40	40	8	8	2560	102400	64000	17115006
BTC_ijb_jcid_var23	72	72	72	8	8	4608	331776	373248	115897373
BTC_ijb_jcid_var23	72	72	72	8	8	4608	331776	373248	115653223
BTC_ijb_jcid_var23	72	72	72	8	8	4608	331776	373248	115338872
BTC_ijb_jcid_var23	72	72	72	8	8	4608	331776	373248	115864868
BTC_ijb_jcid_var23	72	72	72	8	8	4608	331776	373248	115414663
BTC_ijb_jcid_var23	104	104	104	8	8	6656	692224	1124864	349799284
BTC_ijb_jcid_var23	104	104	104	8	8	6656	692224	1124864	348975141
BTC_ijb_jcid_var23	104	104	104	8	8	6656	692224	1124864	348957625
BTC_ijb_jcid_var23	104	104	104	8	8	6656	692224	1124864	349422867
BTC_ijb_jcid_var23	104	104	104	8	8	6656	692224	1124864	348967379
BTC_ijb_jcid_var23	136	136	136	8	8	8704	1183744	2515456	838388665
BTC_ijb_jcid_var23	136	136	136	8	8	8704	1183744	2515456	832714462
BTC_ijb_jcid_var23	136	136	136	8	8	8704	1183744	2515456	820827009
BTC_ijb_jcid_var23	136	136	136	8	8	8704	1183744	2515456	826512561
BTC_ijb_jcid_var23	136	136	136	8	8	8704	1183744	2515456	817714592
BTC_ijb_jcid_var23	168	168	168	8	8	10752	1806336	4741632	1605285024
BTC_ijb_jcid_var23	168	168	168	8	8	10752	1806336	4741632	1611840530
BTC_ijb_jcid_var23	168	168	168	8	8	10752	1806336	4741632	1610342381
BTC_ijb_jcid_var23	168	168	168	8	8	10752	1806336	4741632	1608912990
BTC_ijb_jcid_var23	168	168	168	8	8	10752	1806336	4741632	1611322098
BTC_ijb_jcid_var23	200	200	200	8	8	12800	2560000	8000000	2853219936
BTC_ijb_jcid_var23	200	200	200	8	8	12800	2560000	8000000	2859557079
BTC_ijb_jcid_var23	200	200	200	8	8	12800	2560000	8000000	2852613870
BTC_ijb_jcid_var23	200	200	200	8	8	12800	2560000	8000000	2853034401
BTC_ijb_jcid_var23	200	200	200	8	8	12800	2560000	8000000	2857332411
BTC_ijb_jcid_var23	232	232	232	8	8	14848	3444736	12487168	4697981496
BTC_ijb_jcid_var23	232	232	232	8	8	14848	3444736	12487168	4688331795
BTC_ijb_jcid_var23	232	232	232	8	8	14848	3444736	12487168	4707915843
BTC_ijb_jcid_var23	232	232	232	8	8	14848	3444736	12487168	4712881376
BTC_ijb_jcid_var23	232	232	232	8	8	14848	3444736	12487168	4704663251
BTC_ijb_jcid_var23	264	264	264	8	8	16896	4460544	18399744	7140664206
BTC_ijb_jcid_var23	264	264	264	8	8	16896	4460544	18399744	7124082712
BTC_ijb_jcid_var23	264	264	264	8	8	16896	4460544	18399744	7145294946
BTC_ijb_jcid_var23	264	264	264	8	8	16896	4460544	18399744	7122966965
BTC_ijb_jcid_var23	264	264	264	8	8	16896	4460544	18399744	7156718660
BTC_ijb_jcid_var23	296	296	296	8	8	18944	5607424	25934336	9725297537
BTC_ijb_jcid_var23	296	296	296	8	8	18944	5607424	25934336	9727136434
BTC_ijb_jcid_var23	296	296	296	8	8	18944	5607424	25934336	9726277624
BTC_ijb_jcid_var23	296	296	296	8	8	18944	5607424	25934336	9726920392
BTC_ijb_jcid_var23	296	296	296	8	8	18944	5607424	25934336	9753913973
BTC_ijb_jcid_var23	328	328	328	8	8	20992	6885376	35287552	13405446700
BTC_ijb_jcid_var23	328	328	328	8	8	20992	6885376	35287552	13373515944
BTC_ijb_jcid_var23	328	328	328	8	8	20992	6885376	35287552	13395573312
BTC_ijb_jcid_var23	328	328	328	8	8	20992	6885376	35287552	13375437205
BTC_ijb_jcid_var23	328	328	328	8	8	20992	6885376	35287552	13370471548
BTC_ijb_jcid_var23	360	360	360	8	8	23040	8294400	46656000	17953627586
BTC_ijb_jcid_var23	360	360	360	8	8	23040	8294400	46656000	17921018683
BTC_ijb_jcid_var23	360	360	360	8	8	23040	8294400	46656000	17936781080
BTC_ijb_jcid_var23	360	360	360	8	8	23040	8294400	46656000	17903673477
BTC_ijb_jcid_var23	360	360	360	8	8	23040	8294400	46656000	17895355784
BTC_ijb_jcid_var23	392	392	392	8	8	25088	9834496	60236288	24003031932
BTC_ijb_jcid_var23	392	392	392	8	8	25088	9834496	60236288	23941151214
BTC_ijb_jcid_var23	392	392	392	8	8	25088	9834496	60236288	23962257996
BTC_ijb_jcid_var23	392	392	392	8	8	25088	9834496	60236288	23998991719
BTC_ijb_jcid_var23	392	392	392	8	8	25088	9834496	60236288	23964491933
BTC_ijb_jcid_var23	424	424	424	8	8	27136	11505664	76225024	31022581131
BTC_ijb_jcid_var23	424	424	424	8	8	27136	11505664	76225024	31033168569
BTC_ijb_jcid_var23	424	424	424	8	8	27136	11505664	76225024	31028284569
BTC_ijb_jcid_var23	424	424	424	8	8	27136	11505664	76225024	31043731239
BTC_ijb_jcid_var23	424	424	424	8	8	27136	11505664	76225024	31049366575
BTC_ijb_jcid_var23	456	456	456	8	8	29184	13307904	94818816	39844550127
BTC_ijb_jcid_var23	456	456	456	8	8	29184	13307904	94818816	39875445838
BTC_ijb_jcid_var23	456	456	456	8	8	29184	13307904	94818816	40152167324
BTC_ijb_jcid_var23	456	456	456	8	8	29184	13307904	94818816	39906349965
BTC_ijb_jcid_var23	456	456	456	8	8	29184	13307904	94818816	39844618589
BTC_ijb_jcid_var23	488	488	488	8	8	31232	15241216	116214272	52333532250
BTC_ijb_jcid_var23	488	488	488	8	8	31232	15241216	116214272	52291121434
BTC_ijb_jcid_var23	488	488	488	8	8	31232	15241216	116214272	52306947635
BTC_ijb_jcid_var23	488	488	488	8	8	31232	15241216	116214272	52250499243
BTC_ijb_jcid_var23	488	488	488	8	8	31232	15241216	116214272	52290156500
BTC_ijb_jcid_var23	520	520	520	8	8	33280	17305600	140608000	56661755047
BTC_ijb_jcid_var23	520	520	520	8	8	33280	17305600	140608000	56514552547
BTC_ijb_jcid_var23	520	520	520	8	8	33280	17305600	140608000	56602498263
BTC_ijb_jcid_var23	520	520	520	8	8	33280	17305600	140608000	56623982728
BTC_ijb_jcid_var23	520	520	520	8	8	33280	17305600	140608000	56565973420
BTC_ijb_jcid_var23	552	552	552	8	8	35328	19501056	168196608	69851005295
BTC_ijb_jcid_var23	552	552	552	8	8	35328	19501056	168196608	69909806997
BTC_ijb_jcid_var23	552	552	552	8	8	35328	19501056	168196608	70132598866
BTC_ijb_jcid_var23	552	552	552	8	8	35328	19501056	168196608	69939586824
BTC_ijb_jcid_var23	552	552	552	8	8	35328	19501056	168196608	70160783688
BTC_ijb_jcid_var23	584	584	584	8	8	37376	21827584	199176704	85724774887
BTC_ijb_jcid_var23	584	584	584	8	8	37376	21827584	199176704	85997167608
BTC_ijb_jcid_var23	584	584	584	8	8	37376	21827584	199176704	86101761947
BTC_ijb_jcid_var23	584	584	584	8	8	37376	21827584	199176704	85666937011
BTC_ijb_jcid_var23	584	584	584	8	8	37376	21827584	199176704	85584533194


==> figures/data/ijb_jcid/meas/var24.dat <==
BTC_ijb_jcid_var24	8	8	8	8	8	512	4096	512	154233
BTC_ijb_jcid_var24	8	8	8	8	8	512	4096	512	132490
BTC_ijb_jcid_var24	8	8	8	8	8	512	4096	512	132390
BTC_ijb_jcid_var24	8	8	8	8	8	512	4096	512	132284
BTC_ijb_jcid_var24	8	8	8	8	8	512	4096	512	132602
BTC_ijb_jcid_var24	40	40	40	8	8	2560	102400	64000	17025512
BTC_ijb_jcid_var24	40	40	40	8	8	2560	102400	64000	16687085
BTC_ijb_jcid_var24	40	40	40	8	8	2560	102400	64000	16685493
BTC_ijb_jcid_var24	40	40	40	8	8	2560	102400	64000	16681899
BTC_ijb_jcid_var24	40	40	40	8	8	2560	102400	64000	16689172
BTC_ijb_jcid_var24	72	72	72	8	8	4608	331776	373248	111663478
BTC_ijb_jcid_var24	72	72	72	8	8	4608	331776	373248	111705188
BTC_ijb_jcid_var24	72	72	72	8	8	4608	331776	373248	111962495
BTC_ijb_jcid_var24	72	72	72	8	8	4608	331776	373248	111670138
BTC_ijb_jcid_var24	72	72	72	8	8	4608	331776	373248	111630960
BTC_ijb_jcid_var24	104	104	104	8	8	6656	692224	1124864	337485325
BTC_ijb_jcid_var24	104	104	104	8	8	6656	692224	1124864	337386165
BTC_ijb_jcid_var24	104	104	104	8	8	6656	692224	1124864	337486545
BTC_ijb_jcid_var24	104	104	104	8	8	6656	692224	1124864	338209091
BTC_ijb_jcid_var24	104	104	104	8	8	6656	692224	1124864	337476309
BTC_ijb_jcid_var24	136	136	136	8	8	8704	1183744	2515456	760989839
BTC_ijb_jcid_var24	136	136	136	8	8	8704	1183744	2515456	761917921
BTC_ijb_jcid_var24	136	136	136	8	8	8704	1183744	2515456	762331653
BTC_ijb_jcid_var24	136	136	136	8	8	8704	1183744	2515456	762263080
BTC_ijb_jcid_var24	136	136	136	8	8	8704	1183744	2515456	761438353
BTC_ijb_jcid_var24	168	168	168	8	8	10752	1806336	4741632	1436030434
BTC_ijb_jcid_var24	168	168	168	8	8	10752	1806336	4741632	1438744334
BTC_ijb_jcid_var24	168	168	168	8	8	10752	1806336	4741632	1439555668
BTC_ijb_jcid_var24	168	168	168	8	8	10752	1806336	4741632	1436639842
BTC_ijb_jcid_var24	168	168	168	8	8	10752	1806336	4741632	1437174613
BTC_ijb_jcid_var24	200	200	200	8	8	12800	2560000	8000000	2463999461
BTC_ijb_jcid_var24	200	200	200	8	8	12800	2560000	8000000	2431365157
BTC_ijb_jcid_var24	200	200	200	8	8	12800	2560000	8000000	2440559085
BTC_ijb_jcid_var24	200	200	200	8	8	12800	2560000	8000000	2425412089
BTC_ijb_jcid_var24	200	200	200	8	8	12800	2560000	8000000	2422213335
BTC_ijb_jcid_var24	232	232	232	8	8	14848	3444736	12487168	3784170986
BTC_ijb_jcid_var24	232	232	232	8	8	14848	3444736	12487168	3782558742
BTC_ijb_jcid_var24	232	232	232	8	8	14848	3444736	12487168	3791552418
BTC_ijb_jcid_var24	232	232	232	8	8	14848	3444736	12487168	3781793431
BTC_ijb_jcid_var24	232	232	232	8	8	14848	3444736	12487168	3786339941
BTC_ijb_jcid_var24	264	264	264	8	8	16896	4460544	18399744	5559427813
BTC_ijb_jcid_var24	264	264	264	8	8	16896	4460544	18399744	5561328817
BTC_ijb_jcid_var24	264	264	264	8	8	16896	4460544	18399744	5609052148
BTC_ijb_jcid_var24	264	264	264	8	8	16896	4460544	18399744	5568405758
BTC_ijb_jcid_var24	264	264	264	8	8	16896	4460544	18399744	5560684826
BTC_ijb_jcid_var24	296	296	296	8	8	18944	5607424	25934336	7839564516
BTC_ijb_jcid_var24	296	296	296	8	8	18944	5607424	25934336	7848641808
BTC_ijb_jcid_var24	296	296	296	8	8	18944	5607424	25934336	7839035413
BTC_ijb_jcid_var24	296	296	296	8	8	18944	5607424	25934336	7885447080
BTC_ijb_jcid_var24	296	296	296	8	8	18944	5607424	25934336	7892769762
BTC_ijb_jcid_var24	328	328	328	8	8	20992	6885376	35287552	10663977308
BTC_ijb_jcid_var24	328	328	328	8	8	20992	6885376	35287552	10663277228
BTC_ijb_jcid_var24	328	328	328	8	8	20992	6885376	35287552	10705453640
BTC_ijb_jcid_var24	328	328	328	8	8	20992	6885376	35287552	10679011525
BTC_ijb_jcid_var24	328	328	328	8	8	20992	6885376	35287552	10701234015
BTC_ijb_jcid_var24	360	360	360	8	8	23040	8294400	46656000	14105584136
BTC_ijb_jcid_var24	360	360	360	8	8	23040	8294400	46656000	14162618982
BTC_ijb_jcid_var24	360	360	360	8	8	23040	8294400	46656000	14094820295
BTC_ijb_jcid_var24	360	360	360	8	8	23040	8294400	46656000	14101022442
BTC_ijb_jcid_var24	360	360	360	8	8	23040	8294400	46656000	14164201916
BTC_ijb_jcid_var24	392	392	392	8	8	25088	9834496	60236288	18239949084
BTC_ijb_jcid_var24	392	392	392	8	8	25088	9834496	60236288	18271498974
BTC_ijb_jcid_var24	392	392	392	8	8	25088	9834496	60236288	18243660627
BTC_ijb_jcid_var24	392	392	392	8	8	25088	9834496	60236288	18230573645
BTC_ijb_jcid_var24	392	392	392	8	8	25088	9834496	60236288	18212211460
BTC_ijb_jcid_var24	424	424	424	8	8	27136	11505664	76225024	23071442091
BTC_ijb_jcid_var24	424	424	424	8	8	27136	11505664	76225024	23102309387
BTC_ijb_jcid_var24	424	424	424	8	8	27136	11505664	76225024	23092922377
BTC_ijb_jcid_var24	424	424	424	8	8	27136	11505664	76225024	23081086378
BTC_ijb_jcid_var24	424	424	424	8	8	27136	11505664	76225024	23320565788
BTC_ijb_jcid_var24	456	456	456	8	8	29184	13307904	94818816	28866766457
BTC_ijb_jcid_var24	456	456	456	8	8	29184	13307904	94818816	28962775439
BTC_ijb_jcid_var24	456	456	456	8	8	29184	13307904	94818816	28911038710
BTC_ijb_jcid_var24	456	456	456	8	8	29184	13307904	94818816	28872412731
BTC_ijb_jcid_var24	456	456	456	8	8	29184	13307904	94818816	28772170662
BTC_ijb_jcid_var24	488	488	488	8	8	31232	15241216	116214272	35971977536
BTC_ijb_jcid_var24	488	488	488	8	8	31232	15241216	116214272	35956817157
BTC_ijb_jcid_var24	488	488	488	8	8	31232	15241216	116214272	35967570374
BTC_ijb_jcid_var24	488	488	488	8	8	31232	15241216	116214272	35916048336
BTC_ijb_jcid_var24	488	488	488	8	8	31232	15241216	116214272	35953938614
BTC_ijb_jcid_var24	520	520	520	8	8	33280	17305600	140608000	44393780997
BTC_ijb_jcid_var24	520	520	520	8	8	33280	17305600	140608000	44393261002
BTC_ijb_jcid_var24	520	520	520	8	8	33280	17305600	140608000	44334352707
BTC_ijb_jcid_var24	520	520	520	8	8	33280	17305600	140608000	44341005345
BTC_ijb_jcid_var24	520	520	520	8	8	33280	17305600	140608000	44382666125
BTC_ijb_jcid_var24	552	552	552	8	8	35328	19501056	168196608	54285782410
BTC_ijb_jcid_var24	552	552	552	8	8	35328	19501056	168196608	54244867560
BTC_ijb_jcid_var24	552	552	552	8	8	35328	19501056	168196608	54235542051
BTC_ijb_jcid_var24	552	552	552	8	8	35328	19501056	168196608	54328628147
BTC_ijb_jcid_var24	552	552	552	8	8	35328	19501056	168196608	54237382208
BTC_ijb_jcid_var24	584	584	584	8	8	37376	21827584	199176704	65417891986
BTC_ijb_jcid_var24	584	584	584	8	8	37376	21827584	199176704	65181508797
BTC_ijb_jcid_var24	584	584	584	8	8	37376	21827584	199176704	65135261240
BTC_ijb_jcid_var24	584	584	584	8	8	37376	21827584	199176704	65192191988
BTC_ijb_jcid_var24	584	584	584	8	8	37376	21827584	199176704	65143145663
BTC_ijb_jcid_var24	616	616	616	8	8	39424	24285184	233744896	77360853656
BTC_ijb_jcid_var24	616	616	616	8	8	39424	24285184	233744896	77377649033
BTC_ijb_jcid_var24	616	616	616	8	8	39424	24285184	233744896	77402929190
BTC_ijb_jcid_var24	616	616	616	8	8	39424	24285184	233744896	77420239888
BTC_ijb_jcid_var24	616	616	616	8	8	39424	24285184	233744896	77392069872
BTC_ijb_jcid_var24	648	648	648	8	8	41472	26873856	272097792	90416929925
BTC_ijb_jcid_var24	648	648	648	8	8	41472	26873856	272097792	90615638257
BTC_ijb_jcid_var24	648	648	648	8	8	41472	26873856	272097792	90506107175
BTC_ijb_jcid_var24	648	648	648	8	8	41472	26873856	272097792	90352922312
BTC_ijb_jcid_var24	648	648	648	8	8	41472	26873856	272097792	90316890782


==> figures/data/ijb_jcid/meas/var25.dat <==
BTC_ijb_jcid_var25	8	8	8	8	8	512	4096	512	165971
BTC_ijb_jcid_var25	8	8	8	8	8	512	4096	512	138784
BTC_ijb_jcid_var25	8	8	8	8	8	512	4096	512	138600
BTC_ijb_jcid_var25	8	8	8	8	8	512	4096	512	138712
BTC_ijb_jcid_var25	8	8	8	8	8	512	4096	512	138286
BTC_ijb_jcid_var25	40	40	40	8	8	2560	102400	64000	22076354
BTC_ijb_jcid_var25	40	40	40	8	8	2560	102400	64000	20187667
BTC_ijb_jcid_var25	40	40	40	8	8	2560	102400	64000	20187076
BTC_ijb_jcid_var25	40	40	40	8	8	2560	102400	64000	20209395
BTC_ijb_jcid_var25	40	40	40	8	8	2560	102400	64000	20179948
BTC_ijb_jcid_var25	72	72	72	8	8	4608	331776	373248	131031335
BTC_ijb_jcid_var25	72	72	72	8	8	4608	331776	373248	121848658
BTC_ijb_jcid_var25	72	72	72	8	8	4608	331776	373248	122160925
BTC_ijb_jcid_var25	72	72	72	8	8	4608	331776	373248	122517543
BTC_ijb_jcid_var25	72	72	72	8	8	4608	331776	373248	122621174
BTC_ijb_jcid_var25	104	104	104	8	8	6656	692224	1124864	390054013
BTC_ijb_jcid_var25	104	104	104	8	8	6656	692224	1124864	362658010
BTC_ijb_jcid_var25	104	104	104	8	8	6656	692224	1124864	362959601
BTC_ijb_jcid_var25	104	104	104	8	8	6656	692224	1124864	362295712
BTC_ijb_jcid_var25	104	104	104	8	8	6656	692224	1124864	362515540
BTC_ijb_jcid_var25	136	136	136	8	8	8704	1183744	2515456	851071710
BTC_ijb_jcid_var25	136	136	136	8	8	8704	1183744	2515456	849591565
BTC_ijb_jcid_var25	136	136	136	8	8	8704	1183744	2515456	847819921
BTC_ijb_jcid_var25	136	136	136	8	8	8704	1183744	2515456	844742603
BTC_ijb_jcid_var25	136	136	136	8	8	8704	1183744	2515456	847218537
BTC_ijb_jcid_var25	168	168	168	8	8	10752	1806336	4741632	1618318315
BTC_ijb_jcid_var25	168	168	168	8	8	10752	1806336	4741632	1628034417
BTC_ijb_jcid_var25	168	168	168	8	8	10752	1806336	4741632	1632407103
BTC_ijb_jcid_var25	168	168	168	8	8	10752	1806336	4741632	1630622650
BTC_ijb_jcid_var25	168	168	168	8	8	10752	1806336	4741632	1628734893
BTC_ijb_jcid_var25	200	200	200	8	8	12800	2560000	8000000	3127999302
BTC_ijb_jcid_var25	200	200	200	8	8	12800	2560000	8000000	3046133907
BTC_ijb_jcid_var25	200	200	200	8	8	12800	2560000	8000000	3091704265
BTC_ijb_jcid_var25	200	200	200	8	8	12800	2560000	8000000	3054513952
BTC_ijb_jcid_var25	200	200	200	8	8	12800	2560000	8000000	3093978816
BTC_ijb_jcid_var25	232	232	232	8	8	14848	3444736	12487168	6839212996
BTC_ijb_jcid_var25	232	232	232	8	8	14848	3444736	12487168	6841518650
BTC_ijb_jcid_var25	232	232	232	8	8	14848	3444736	12487168	6833773843
BTC_ijb_jcid_var25	232	232	232	8	8	14848	3444736	12487168	6847629192
BTC_ijb_jcid_var25	232	232	232	8	8	14848	3444736	12487168	6864838741
BTC_ijb_jcid_var25	264	264	264	8	8	16896	4460544	18399744	10349842937
BTC_ijb_jcid_var25	264	264	264	8	8	16896	4460544	18399744	10299616681
BTC_ijb_jcid_var25	264	264	264	8	8	16896	4460544	18399744	10290381886
BTC_ijb_jcid_var25	264	264	264	8	8	16896	4460544	18399744	10329335526
BTC_ijb_jcid_var25	264	264	264	8	8	16896	4460544	18399744	10311480464
BTC_ijb_jcid_var25	296	296	296	8	8	18944	5607424	25934336	14647369523
BTC_ijb_jcid_var25	296	296	296	8	8	18944	5607424	25934336	14645218625
BTC_ijb_jcid_var25	296	296	296	8	8	18944	5607424	25934336	14635921079
BTC_ijb_jcid_var25	296	296	296	8	8	18944	5607424	25934336	14632735305
BTC_ijb_jcid_var25	296	296	296	8	8	18944	5607424	25934336	14656627686
BTC_ijb_jcid_var25	328	328	328	8	8	20992	6885376	35287552	20009574915
BTC_ijb_jcid_var25	328	328	328	8	8	20992	6885376	35287552	20007647984
BTC_ijb_jcid_var25	328	328	328	8	8	20992	6885376	35287552	20233752318
BTC_ijb_jcid_var25	328	328	328	8	8	20992	6885376	35287552	19996228430
BTC_ijb_jcid_var25	328	328	328	8	8	20992	6885376	35287552	20017681239
BTC_ijb_jcid_var25	360	360	360	8	8	23040	8294400	46656000	26676329606
BTC_ijb_jcid_var25	360	360	360	8	8	23040	8294400	46656000	26658245358
BTC_ijb_jcid_var25	360	360	360	8	8	23040	8294400	46656000	26679158872
BTC_ijb_jcid_var25	360	360	360	8	8	23040	8294400	46656000	26637822279
BTC_ijb_jcid_var25	360	360	360	8	8	23040	8294400	46656000	26670783506
BTC_ijb_jcid_var25	392	392	392	8	8	25088	9834496	60236288	34801402319
BTC_ijb_jcid_var25	392	392	392	8	8	25088	9834496	60236288	34831074594
BTC_ijb_jcid_var25	392	392	392	8	8	25088	9834496	60236288	34783772775
BTC_ijb_jcid_var25	392	392	392	8	8	25088	9834496	60236288	34775769843
BTC_ijb_jcid_var25	392	392	392	8	8	25088	9834496	60236288	34806607954
BTC_ijb_jcid_var25	424	424	424	8	8	27136	11505664	76225024	44523190270
BTC_ijb_jcid_var25	424	424	424	8	8	27136	11505664	76225024	44674221048
BTC_ijb_jcid_var25	424	424	424	8	8	27136	11505664	76225024	44676896591
BTC_ijb_jcid_var25	424	424	424	8	8	27136	11505664	76225024	44694942550
BTC_ijb_jcid_var25	424	424	424	8	8	27136	11505664	76225024	44708835565
BTC_ijb_jcid_var25	456	456	456	8	8	29184	13307904	94818816	56219527374
BTC_ijb_jcid_var25	456	456	456	8	8	29184	13307904	94818816	56193922714
BTC_ijb_jcid_var25	456	456	456	8	8	29184	13307904	94818816	56177736331
BTC_ijb_jcid_var25	456	456	456	8	8	29184	13307904	94818816	56270572522
BTC_ijb_jcid_var25	456	456	456	8	8	29184	13307904	94818816	56397990949
BTC_ijb_jcid_var25	488	488	488	8	8	31232	15241216	116214272	69776869245
BTC_ijb_jcid_var25	488	488	488	8	8	31232	15241216	116214272	69719361890
BTC_ijb_jcid_var25	488	488	488	8	8	31232	15241216	116214272	69756523676
BTC_ijb_jcid_var25	488	488	488	8	8	31232	15241216	116214272	69735092122
BTC_ijb_jcid_var25	488	488	488	8	8	31232	15241216	116214272	69724142650
BTC_ijb_jcid_var25	520	520	520	8	8	33280	17305600	140608000	85195905151
BTC_ijb_jcid_var25	520	520	520	8	8	33280	17305600	140608000	85191808107
BTC_ijb_jcid_var25	520	520	520	8	8	33280	17305600	140608000	85157925839
BTC_ijb_jcid_var25	520	520	520	8	8	33280	17305600	140608000	85228844434
BTC_ijb_jcid_var25	520	520	520	8	8	33280	17305600	140608000	85186642610
BTC_ijb_jcid_var25	552	552	552	8	8	35328	19501056	168196608	102303048394
BTC_ijb_jcid_var25	552	552	552	8	8	35328	19501056	168196608	101947139992
BTC_ijb_jcid_var25	552	552	552	8	8	35328	19501056	168196608	101999180579
BTC_ijb_jcid_var25	552	552	552	8	8	35328	19501056	168196608	101978804023
BTC_ijb_jcid_var25	552	552	552	8	8	35328	19501056	168196608	101998043299


==> figures/data/ijb_jcid/meas/var26.dat <==
BTC_ijb_jcid_var26	8	8	8	8	8	512	4096	512	163492
BTC_ijb_jcid_var26	8	8	8	8	8	512	4096	512	138594
BTC_ijb_jcid_var26	8	8	8	8	8	512	4096	512	138025
BTC_ijb_jcid_var26	8	8	8	8	8	512	4096	512	138258
BTC_ijb_jcid_var26	8	8	8	8	8	512	4096	512	138419
BTC_ijb_jcid_var26	40	40	40	8	8	2560	102400	64000	22869759
BTC_ijb_jcid_var26	40	40	40	8	8	2560	102400	64000	21492466
BTC_ijb_jcid_var26	40	40	40	8	8	2560	102400	64000	21065106
BTC_ijb_jcid_var26	40	40	40	8	8	2560	102400	64000	21086794
BTC_ijb_jcid_var26	40	40	40	8	8	2560	102400	64000	21055784
BTC_ijb_jcid_var26	72	72	72	8	8	4608	331776	373248	130671438
BTC_ijb_jcid_var26	72	72	72	8	8	4608	331776	373248	123959267
BTC_ijb_jcid_var26	72	72	72	8	8	4608	331776	373248	123766064
BTC_ijb_jcid_var26	72	72	72	8	8	4608	331776	373248	123926653
BTC_ijb_jcid_var26	72	72	72	8	8	4608	331776	373248	123766142
BTC_ijb_jcid_var26	104	104	104	8	8	6656	692224	1124864	395760039
BTC_ijb_jcid_var26	104	104	104	8	8	6656	692224	1124864	374651903
BTC_ijb_jcid_var26	104	104	104	8	8	6656	692224	1124864	374427306
BTC_ijb_jcid_var26	104	104	104	8	8	6656	692224	1124864	373956898
BTC_ijb_jcid_var26	104	104	104	8	8	6656	692224	1124864	373686202
BTC_ijb_jcid_var26	136	136	136	8	8	8704	1183744	2515456	861995863
BTC_ijb_jcid_var26	136	136	136	8	8	8704	1183744	2515456	864238795
BTC_ijb_jcid_var26	136	136	136	8	8	8704	1183744	2515456	864135477
BTC_ijb_jcid_var26	136	136	136	8	8	8704	1183744	2515456	863236708
BTC_ijb_jcid_var26	136	136	136	8	8	8704	1183744	2515456	873461030
BTC_ijb_jcid_var26	168	168	168	8	8	10752	1806336	4741632	1679639534
BTC_ijb_jcid_var26	168	168	168	8	8	10752	1806336	4741632	1685978634
BTC_ijb_jcid_var26	168	168	168	8	8	10752	1806336	4741632	1680839478
BTC_ijb_jcid_var26	168	168	168	8	8	10752	1806336	4741632	1692593367
BTC_ijb_jcid_var26	168	168	168	8	8	10752	1806336	4741632	1681855031
BTC_ijb_jcid_var26	200	200	200	8	8	12800	2560000	8000000	3194645518
BTC_ijb_jcid_var26	200	200	200	8	8	12800	2560000	8000000	3191793077
BTC_ijb_jcid_var26	200	200	200	8	8	12800	2560000	8000000	3196863656
BTC_ijb_jcid_var26	200	200	200	8	8	12800	2560000	8000000	3208959473
BTC_ijb_jcid_var26	200	200	200	8	8	12800	2560000	8000000	3207064983
BTC_ijb_jcid_var26	232	232	232	8	8	14848	3444736	12487168	6591755946
BTC_ijb_jcid_var26	232	232	232	8	8	14848	3444736	12487168	6621802339
BTC_ijb_jcid_var26	232	232	232	8	8	14848	3444736	12487168	6593709457
BTC_ijb_jcid_var26	232	232	232	8	8	14848	3444736	12487168	6602558977
BTC_ijb_jcid_var26	232	232	232	8	8	14848	3444736	12487168	6587568736
BTC_ijb_jcid_var26	264	264	264	8	8	16896	4460544	18399744	10294359936
BTC_ijb_jcid_var26	264	264	264	8	8	16896	4460544	18399744	10297340828
BTC_ijb_jcid_var26	264	264	264	8	8	16896	4460544	18399744	10277781201
BTC_ijb_jcid_var26	264	264	264	8	8	16896	4460544	18399744	10305227946
BTC_ijb_jcid_var26	264	264	264	8	8	16896	4460544	18399744	10293601475
BTC_ijb_jcid_var26	296	296	296	8	8	18944	5607424	25934336	13580111456
BTC_ijb_jcid_var26	296	296	296	8	8	18944	5607424	25934336	13563315484
BTC_ijb_jcid_var26	296	296	296	8	8	18944	5607424	25934336	13557540693
BTC_ijb_jcid_var26	296	296	296	8	8	18944	5607424	25934336	13550547814
BTC_ijb_jcid_var26	296	296	296	8	8	18944	5607424	25934336	13535213502
BTC_ijb_jcid_var26	328	328	328	8	8	20992	6885376	35287552	18457387449
BTC_ijb_jcid_var26	328	328	328	8	8	20992	6885376	35287552	18500226487
BTC_ijb_jcid_var26	328	328	328	8	8	20992	6885376	35287552	18472880073
BTC_ijb_jcid_var26	328	328	328	8	8	20992	6885376	35287552	18496494426
BTC_ijb_jcid_var26	328	328	328	8	8	20992	6885376	35287552	18464520713
BTC_ijb_jcid_var26	360	360	360	8	8	23040	8294400	46656000	24193055946
BTC_ijb_jcid_var26	360	360	360	8	8	23040	8294400	46656000	24164196376
BTC_ijb_jcid_var26	360	360	360	8	8	23040	8294400	46656000	24149341879
BTC_ijb_jcid_var26	360	360	360	8	8	23040	8294400	46656000	24119315665
BTC_ijb_jcid_var26	360	360	360	8	8	23040	8294400	46656000	24148000087
BTC_ijb_jcid_var26	392	392	392	8	8	25088	9834496	60236288	31585846335
BTC_ijb_jcid_var26	392	392	392	8	8	25088	9834496	60236288	31615617133
BTC_ijb_jcid_var26	392	392	392	8	8	25088	9834496	60236288	31591363863
BTC_ijb_jcid_var26	392	392	392	8	8	25088	9834496	60236288	31611040816
BTC_ijb_jcid_var26	392	392	392	8	8	25088	9834496	60236288	31623927847
BTC_ijb_jcid_var26	424	424	424	8	8	27136	11505664	76225024	38644299394
BTC_ijb_jcid_var26	424	424	424	8	8	27136	11505664	76225024	38597181461
BTC_ijb_jcid_var26	424	424	424	8	8	27136	11505664	76225024	38617435139
BTC_ijb_jcid_var26	424	424	424	8	8	27136	11505664	76225024	38544592411
BTC_ijb_jcid_var26	424	424	424	8	8	27136	11505664	76225024	38826371288
BTC_ijb_jcid_var26	456	456	456	8	8	29184	13307904	94818816	50676205922
BTC_ijb_jcid_var26	456	456	456	8	8	29184	13307904	94818816	50691408839
BTC_ijb_jcid_var26	456	456	456	8	8	29184	13307904	94818816	50641929582
BTC_ijb_jcid_var26	456	456	456	8	8	29184	13307904	94818816	50688875736
BTC_ijb_jcid_var26	456	456	456	8	8	29184	13307904	94818816	50701738647
BTC_ijb_jcid_var26	488	488	488	8	8	31232	15241216	116214272	68091594558
BTC_ijb_jcid_var26	488	488	488	8	8	31232	15241216	116214272	68108229432
BTC_ijb_jcid_var26	488	488	488	8	8	31232	15241216	116214272	68085589954
BTC_ijb_jcid_var26	488	488	488	8	8	31232	15241216	116214272	67949459480
BTC_ijb_jcid_var26	488	488	488	8	8	31232	15241216	116214272	68001474019
BTC_ijb_jcid_var26	520	520	520	8	8	33280	17305600	140608000	91539351798
BTC_ijb_jcid_var26	520	520	520	8	8	33280	17305600	140608000	91643406393
BTC_ijb_jcid_var26	520	520	520	8	8	33280	17305600	140608000	91820681664
BTC_ijb_jcid_var26	520	520	520	8	8	33280	17305600	140608000	91619496127
BTC_ijb_jcid_var26	520	520	520	8	8	33280	17305600	140608000	91601866969
BTC_ijb_jcid_var26	552	552	552	8	8	35328	19501056	168196608	96268930794
BTC_ijb_jcid_var26	552	552	552	8	8	35328	19501056	168196608	96335137830
BTC_ijb_jcid_var26	552	552	552	8	8	35328	19501056	168196608	96252524256
BTC_ijb_jcid_var26	552	552	552	8	8	35328	19501056	168196608	96204145311
BTC_ijb_jcid_var26	552	552	552	8	8	35328	19501056	168196608	96201683521


==> figures/data/ijb_jcid/meas/var27.dat <==
BTC_ijb_jcid_var27	8	8	8	8	8	512	4096	512	163760
BTC_ijb_jcid_var27	8	8	8	8	8	512	4096	512	137564
BTC_ijb_jcid_var27	8	8	8	8	8	512	4096	512	137614
BTC_ijb_jcid_var27	8	8	8	8	8	512	4096	512	137477
BTC_ijb_jcid_var27	8	8	8	8	8	512	4096	512	137555
BTC_ijb_jcid_var27	40	40	40	8	8	2560	102400	64000	18294027
BTC_ijb_jcid_var27	40	40	40	8	8	2560	102400	64000	17830098
BTC_ijb_jcid_var27	40	40	40	8	8	2560	102400	64000	17871105
BTC_ijb_jcid_var27	40	40	40	8	8	2560	102400	64000	17863778
BTC_ijb_jcid_var27	40	40	40	8	8	2560	102400	64000	17824271
BTC_ijb_jcid_var27	72	72	72	8	8	4608	331776	373248	100277874
BTC_ijb_jcid_var27	72	72	72	8	8	4608	331776	373248	98406193
BTC_ijb_jcid_var27	72	72	72	8	8	4608	331776	373248	98620910
BTC_ijb_jcid_var27	72	72	72	8	8	4608	331776	373248	98425190
BTC_ijb_jcid_var27	72	72	72	8	8	4608	331776	373248	98398848
BTC_ijb_jcid_var27	104	104	104	8	8	6656	692224	1124864	315356667
BTC_ijb_jcid_var27	104	104	104	8	8	6656	692224	1124864	296654932
BTC_ijb_jcid_var27	104	104	104	8	8	6656	692224	1124864	296903332
BTC_ijb_jcid_var27	104	104	104	8	8	6656	692224	1124864	297351451
BTC_ijb_jcid_var27	104	104	104	8	8	6656	692224	1124864	296685580
BTC_ijb_jcid_var27	136	136	136	8	8	8704	1183744	2515456	670192348
BTC_ijb_jcid_var27	136	136	136	8	8	8704	1183744	2515456	667797945
BTC_ijb_jcid_var27	136	136	136	8	8	8704	1183744	2515456	668207144
BTC_ijb_jcid_var27	136	136	136	8	8	8704	1183744	2515456	669106017
BTC_ijb_jcid_var27	136	136	136	8	8	8704	1183744	2515456	677440839
BTC_ijb_jcid_var27	168	168	168	8	8	10752	1806336	4741632	1354377973
BTC_ijb_jcid_var27	168	168	168	8	8	10752	1806336	4741632	1354169383
BTC_ijb_jcid_var27	168	168	168	8	8	10752	1806336	4741632	1352823609
BTC_ijb_jcid_var27	168	168	168	8	8	10752	1806336	4741632	1359056717
BTC_ijb_jcid_var27	168	168	168	8	8	10752	1806336	4741632	1351736845
BTC_ijb_jcid_var27	200	200	200	8	8	12800	2560000	8000000	2692272648
BTC_ijb_jcid_var27	200	200	200	8	8	12800	2560000	8000000	2630078456
BTC_ijb_jcid_var27	200	200	200	8	8	12800	2560000	8000000	2631098668
BTC_ijb_jcid_var27	200	200	200	8	8	12800	2560000	8000000	2630878681
BTC_ijb_jcid_var27	200	200	200	8	8	12800	2560000	8000000	2632718570
BTC_ijb_jcid_var27	232	232	232	8	8	14848	3444736	12487168	5112487439
BTC_ijb_jcid_var27	232	232	232	8	8	14848	3444736	12487168	5127459916
BTC_ijb_jcid_var27	232	232	232	8	8	14848	3444736	12487168	5114110913
BTC_ijb_jcid_var27	232	232	232	8	8	14848	3444736	12487168	5144476643
BTC_ijb_jcid_var27	232	232	232	8	8	14848	3444736	12487168	5119502980
BTC_ijb_jcid_var27	264	264	264	8	8	16896	4460544	18399744	8405764273
BTC_ijb_jcid_var27	264	264	264	8	8	16896	4460544	18399744	8346283170
BTC_ijb_jcid_var27	264	264	264	8	8	16896	4460544	18399744	8342575531
BTC_ijb_jcid_var27	264	264	264	8	8	16896	4460544	18399744	8317495371
BTC_ijb_jcid_var27	264	264	264	8	8	16896	4460544	18399744	8335623788
BTC_ijb_jcid_var27	296	296	296	8	8	18944	5607424	25934336	15690491833
BTC_ijb_jcid_var27	296	296	296	8	8	18944	5607424	25934336	15676697005
BTC_ijb_jcid_var27	296	296	296	8	8	18944	5607424	25934336	15748114751
BTC_ijb_jcid_var27	296	296	296	8	8	18944	5607424	25934336	15689192985
BTC_ijb_jcid_var27	296	296	296	8	8	18944	5607424	25934336	15672570495
BTC_ijb_jcid_var27	328	328	328	8	8	20992	6885376	35287552	21102433638
BTC_ijb_jcid_var27	328	328	328	8	8	20992	6885376	35287552	21078001735
BTC_ijb_jcid_var27	328	328	328	8	8	20992	6885376	35287552	21099241300
BTC_ijb_jcid_var27	328	328	328	8	8	20992	6885376	35287552	21039897094
BTC_ijb_jcid_var27	328	328	328	8	8	20992	6885376	35287552	21057379984
BTC_ijb_jcid_var27	360	360	360	8	8	23040	8294400	46656000	21982781616
BTC_ijb_jcid_var27	360	360	360	8	8	23040	8294400	46656000	22275851226
BTC_ijb_jcid_var27	360	360	360	8	8	23040	8294400	46656000	22009602652
BTC_ijb_jcid_var27	360	360	360	8	8	23040	8294400	46656000	22038170659
BTC_ijb_jcid_var27	360	360	360	8	8	23040	8294400	46656000	21992523078
BTC_ijb_jcid_var27	392	392	392	8	8	25088	9834496	60236288	28140698146
BTC_ijb_jcid_var27	392	392	392	8	8	25088	9834496	60236288	28155066657
BTC_ijb_jcid_var27	392	392	392	8	8	25088	9834496	60236288	28106106100
BTC_ijb_jcid_var27	392	392	392	8	8	25088	9834496	60236288	28151861117
BTC_ijb_jcid_var27	392	392	392	8	8	25088	9834496	60236288	28107340723
BTC_ijb_jcid_var27	424	424	424	8	8	27136	11505664	76225024	45869880874
BTC_ijb_jcid_var27	424	424	424	8	8	27136	11505664	76225024	45869671301
BTC_ijb_jcid_var27	424	424	424	8	8	27136	11505664	76225024	45865706454
BTC_ijb_jcid_var27	424	424	424	8	8	27136	11505664	76225024	45906115164
BTC_ijb_jcid_var27	424	424	424	8	8	27136	11505664	76225024	46030805007
BTC_ijb_jcid_var27	456	456	456	8	8	29184	13307904	94818816	57457784169
BTC_ijb_jcid_var27	456	456	456	8	8	29184	13307904	94818816	57417819259
BTC_ijb_jcid_var27	456	456	456	8	8	29184	13307904	94818816	57441861581
BTC_ijb_jcid_var27	456	456	456	8	8	29184	13307904	94818816	57439572251
BTC_ijb_jcid_var27	456	456	456	8	8	29184	13307904	94818816	57382406907
BTC_ijb_jcid_var27	488	488	488	8	8	31232	15241216	116214272	54966924208
BTC_ijb_jcid_var27	488	488	488	8	8	31232	15241216	116214272	55020914455
BTC_ijb_jcid_var27	488	488	488	8	8	31232	15241216	116214272	55298256359
BTC_ijb_jcid_var27	488	488	488	8	8	31232	15241216	116214272	54984827698
BTC_ijb_jcid_var27	488	488	488	8	8	31232	15241216	116214272	55034618635
BTC_ijb_jcid_var27	520	520	520	8	8	33280	17305600	140608000	67119770760
BTC_ijb_jcid_var27	520	520	520	8	8	33280	17305600	140608000	67100964572
BTC_ijb_jcid_var27	520	520	520	8	8	33280	17305600	140608000	67085413024
BTC_ijb_jcid_var27	520	520	520	8	8	33280	17305600	140608000	67108024552
BTC_ijb_jcid_var27	520	520	520	8	8	33280	17305600	140608000	67045582321
BTC_ijb_jcid_var27	552	552	552	8	8	35328	19501056	168196608	106374737193
BTC_ijb_jcid_var27	552	552	552	8	8	35328	19501056	168196608	106446972750
BTC_ijb_jcid_var27	552	552	552	8	8	35328	19501056	168196608	106744264265
BTC_ijb_jcid_var27	552	552	552	8	8	35328	19501056	168196608	107088350535
BTC_ijb_jcid_var27	552	552	552	8	8	35328	19501056	168196608	107216495248


==> figures/data/ijb_jcid/meas/var28.dat <==
BTC_ijb_jcid_var28	8	8	8	8	8	512	4096	512	149554
BTC_ijb_jcid_var28	8	8	8	8	8	512	4096	512	131625
BTC_ijb_jcid_var28	8	8	8	8	8	512	4096	512	131637
BTC_ijb_jcid_var28	8	8	8	8	8	512	4096	512	131846
BTC_ijb_jcid_var28	8	8	8	8	8	512	4096	512	131868
BTC_ijb_jcid_var28	40	40	40	8	8	2560	102400	64000	16897478
BTC_ijb_jcid_var28	40	40	40	8	8	2560	102400	64000	16631038
BTC_ijb_jcid_var28	40	40	40	8	8	2560	102400	64000	16636106
BTC_ijb_jcid_var28	40	40	40	8	8	2560	102400	64000	16826930
BTC_ijb_jcid_var28	40	40	40	8	8	2560	102400	64000	16733239
BTC_ijb_jcid_var28	72	72	72	8	8	4608	331776	373248	98049806
BTC_ijb_jcid_var28	72	72	72	8	8	4608	331776	373248	97212584
BTC_ijb_jcid_var28	72	72	72	8	8	4608	331776	373248	97800562
BTC_ijb_jcid_var28	72	72	72	8	8	4608	331776	373248	97161904
BTC_ijb_jcid_var28	72	72	72	8	8	4608	331776	373248	97709755
BTC_ijb_jcid_var28	104	104	104	8	8	6656	692224	1124864	293737850
BTC_ijb_jcid_var28	104	104	104	8	8	6656	692224	1124864	291434085
BTC_ijb_jcid_var28	104	104	104	8	8	6656	692224	1124864	291336634
BTC_ijb_jcid_var28	104	104	104	8	8	6656	692224	1124864	291485923
BTC_ijb_jcid_var28	104	104	104	8	8	6656	692224	1124864	292019585
BTC_ijb_jcid_var28	136	136	136	8	8	8704	1183744	2515456	666222928
BTC_ijb_jcid_var28	136	136	136	8	8	8704	1183744	2515456	681479412
BTC_ijb_jcid_var28	136	136	136	8	8	8704	1183744	2515456	664976788
BTC_ijb_jcid_var28	136	136	136	8	8	8704	1183744	2515456	664279317
BTC_ijb_jcid_var28	136	136	136	8	8	8704	1183744	2515456	677062395
BTC_ijb_jcid_var28	168	168	168	8	8	10752	1806336	4741632	1278920779
BTC_ijb_jcid_var28	168	168	168	8	8	10752	1806336	4741632	1275176715
BTC_ijb_jcid_var28	168	168	168	8	8	10752	1806336	4741632	1276948114
BTC_ijb_jcid_var28	168	168	168	8	8	10752	1806336	4741632	1283877457
BTC_ijb_jcid_var28	168	168	168	8	8	10752	1806336	4741632	1275583086
BTC_ijb_jcid_var28	200	200	200	8	8	12800	2560000	8000000	2547341204
BTC_ijb_jcid_var28	200	200	200	8	8	12800	2560000	8000000	2554939762
BTC_ijb_jcid_var28	200	200	200	8	8	12800	2560000	8000000	2540292543
BTC_ijb_jcid_var28	200	200	200	8	8	12800	2560000	8000000	2537379288
BTC_ijb_jcid_var28	200	200	200	8	8	12800	2560000	8000000	2539279083
BTC_ijb_jcid_var28	232	232	232	8	8	14848	3444736	12487168	4495324589
BTC_ijb_jcid_var28	232	232	232	8	8	14848	3444736	12487168	4516308739
BTC_ijb_jcid_var28	232	232	232	8	8	14848	3444736	12487168	4495413076
BTC_ijb_jcid_var28	232	232	232	8	8	14848	3444736	12487168	4539087084
BTC_ijb_jcid_var28	232	232	232	8	8	14848	3444736	12487168	4509148759
BTC_ijb_jcid_var28	264	264	264	8	8	16896	4460544	18399744	7216196322
BTC_ijb_jcid_var28	264	264	264	8	8	16896	4460544	18399744	7203510682
BTC_ijb_jcid_var28	264	264	264	8	8	16896	4460544	18399744	7152096230
BTC_ijb_jcid_var28	264	264	264	8	8	16896	4460544	18399744	7163224124
BTC_ijb_jcid_var28	264	264	264	8	8	16896	4460544	18399744	7178858481
BTC_ijb_jcid_var28	296	296	296	8	8	18944	5607424	25934336	10255316335
BTC_ijb_jcid_var28	296	296	296	8	8	18944	5607424	25934336	10260476402
BTC_ijb_jcid_var28	296	296	296	8	8	18944	5607424	25934336	10231116911
BTC_ijb_jcid_var28	296	296	296	8	8	18944	5607424	25934336	10283224604
BTC_ijb_jcid_var28	296	296	296	8	8	18944	5607424	25934336	10304135891
BTC_ijb_jcid_var28	328	328	328	8	8	20992	6885376	35287552	13806404849
BTC_ijb_jcid_var28	328	328	328	8	8	20992	6885376	35287552	13761694778
BTC_ijb_jcid_var28	328	328	328	8	8	20992	6885376	35287552	13802414587
BTC_ijb_jcid_var28	328	328	328	8	8	20992	6885376	35287552	13786421074
BTC_ijb_jcid_var28	328	328	328	8	8	20992	6885376	35287552	13764121553
BTC_ijb_jcid_var28	360	360	360	8	8	23040	8294400	46656000	18157814879
BTC_ijb_jcid_var28	360	360	360	8	8	23040	8294400	46656000	18410117391
BTC_ijb_jcid_var28	360	360	360	8	8	23040	8294400	46656000	18182325339
BTC_ijb_jcid_var28	360	360	360	8	8	23040	8294400	46656000	18134062399
BTC_ijb_jcid_var28	360	360	360	8	8	23040	8294400	46656000	18139392737
BTC_ijb_jcid_var28	392	392	392	8	8	25088	9834496	60236288	23435709205
BTC_ijb_jcid_var28	392	392	392	8	8	25088	9834496	60236288	23390486006
BTC_ijb_jcid_var28	392	392	392	8	8	25088	9834496	60236288	23388380422
BTC_ijb_jcid_var28	392	392	392	8	8	25088	9834496	60236288	23402127146
BTC_ijb_jcid_var28	392	392	392	8	8	25088	9834496	60236288	23375490799
BTC_ijb_jcid_var28	424	424	424	8	8	27136	11505664	76225024	29508797961
BTC_ijb_jcid_var28	424	424	424	8	8	27136	11505664	76225024	29506090507
BTC_ijb_jcid_var28	424	424	424	8	8	27136	11505664	76225024	29484526204
BTC_ijb_jcid_var28	424	424	424	8	8	27136	11505664	76225024	29520251746
BTC_ijb_jcid_var28	424	424	424	8	8	27136	11505664	76225024	29502944563
BTC_ijb_jcid_var28	456	456	456	8	8	29184	13307904	94818816	36103106673
BTC_ijb_jcid_var28	456	456	456	8	8	29184	13307904	94818816	36101583684
BTC_ijb_jcid_var28	456	456	456	8	8	29184	13307904	94818816	36115044130
BTC_ijb_jcid_var28	456	456	456	8	8	29184	13307904	94818816	36099606897
BTC_ijb_jcid_var28	456	456	456	8	8	29184	13307904	94818816	36106706126
BTC_ijb_jcid_var28	488	488	488	8	8	31232	15241216	116214272	43950276418
BTC_ijb_jcid_var28	488	488	488	8	8	31232	15241216	116214272	44007885074
BTC_ijb_jcid_var28	488	488	488	8	8	31232	15241216	116214272	43999862262
BTC_ijb_jcid_var28	488	488	488	8	8	31232	15241216	116214272	44001991087
BTC_ijb_jcid_var28	488	488	488	8	8	31232	15241216	116214272	43925312894
BTC_ijb_jcid_var28	520	520	520	8	8	33280	17305600	140608000	52994746952
BTC_ijb_jcid_var28	520	520	520	8	8	33280	17305600	140608000	53017093643
BTC_ijb_jcid_var28	520	520	520	8	8	33280	17305600	140608000	53250301972
BTC_ijb_jcid_var28	520	520	520	8	8	33280	17305600	140608000	52983275641
BTC_ijb_jcid_var28	520	520	520	8	8	33280	17305600	140608000	52953335332
BTC_ijb_jcid_var28	552	552	552	8	8	35328	19501056	168196608	63230584393
BTC_ijb_jcid_var28	552	552	552	8	8	35328	19501056	168196608	63204120305
BTC_ijb_jcid_var28	552	552	552	8	8	35328	19501056	168196608	63231163356
BTC_ijb_jcid_var28	552	552	552	8	8	35328	19501056	168196608	63209928638
BTC_ijb_jcid_var28	552	552	552	8	8	35328	19501056	168196608	63248990613
BTC_ijb_jcid_var28	584	584	584	8	8	37376	21827584	199176704	75079332461
BTC_ijb_jcid_var28	584	584	584	8	8	37376	21827584	199176704	75028095589
BTC_ijb_jcid_var28	584	584	584	8	8	37376	21827584	199176704	75059422788
BTC_ijb_jcid_var28	584	584	584	8	8	37376	21827584	199176704	75077640938
BTC_ijb_jcid_var28	584	584	584	8	8	37376	21827584	199176704	75268321374
BTC_ijb_jcid_var28	616	616	616	8	8	39424	24285184	233744896	88382684258
BTC_ijb_jcid_var28	616	616	616	8	8	39424	24285184	233744896	88334875256
BTC_ijb_jcid_var28	616	616	616	8	8	39424	24285184	233744896	88361520794
BTC_ijb_jcid_var28	616	616	616	8	8	39424	24285184	233744896	88339831649
BTC_ijb_jcid_var28	616	616	616	8	8	39424	24285184	233744896	88344036172


==> figures/data/ijb_jcid/meas/var29.dat <==
BTC_ijb_jcid_var29	8	8	8	8	8	512	4096	512	45902849
BTC_ijb_jcid_var29	8	8	8	8	8	512	4096	512	139676
BTC_ijb_jcid_var29	8	8	8	8	8	512	4096	512	182224
BTC_ijb_jcid_var29	8	8	8	8	8	512	4096	512	139652
BTC_ijb_jcid_var29	8	8	8	8	8	512	4096	512	172869
BTC_ijb_jcid_var29	40	40	40	8	8	2560	102400	64000	20432876
BTC_ijb_jcid_var29	40	40	40	8	8	2560	102400	64000	19353162
BTC_ijb_jcid_var29	40	40	40	8	8	2560	102400	64000	19359505
BTC_ijb_jcid_var29	40	40	40	8	8	2560	102400	64000	19444815
BTC_ijb_jcid_var29	40	40	40	8	8	2560	102400	64000	19364402
BTC_ijb_jcid_var29	72	72	72	8	8	4608	331776	373248	131338010
BTC_ijb_jcid_var29	72	72	72	8	8	4608	331776	373248	126584989
BTC_ijb_jcid_var29	72	72	72	8	8	4608	331776	373248	126635942
BTC_ijb_jcid_var29	72	72	72	8	8	4608	331776	373248	126828244
BTC_ijb_jcid_var29	72	72	72	8	8	4608	331776	373248	126651691
BTC_ijb_jcid_var29	104	104	104	8	8	6656	692224	1124864	392638923
BTC_ijb_jcid_var29	104	104	104	8	8	6656	692224	1124864	383116309
BTC_ijb_jcid_var29	104	104	104	8	8	6656	692224	1124864	385902191
BTC_ijb_jcid_var29	104	104	104	8	8	6656	692224	1124864	380802143
BTC_ijb_jcid_var29	104	104	104	8	8	6656	692224	1124864	380134182
BTC_ijb_jcid_var29	136	136	136	8	8	8704	1183744	2515456	878586454
BTC_ijb_jcid_var29	136	136	136	8	8	8704	1183744	2515456	880757668
BTC_ijb_jcid_var29	136	136	136	8	8	8704	1183744	2515456	880328665
BTC_ijb_jcid_var29	136	136	136	8	8	8704	1183744	2515456	880047554
BTC_ijb_jcid_var29	136	136	136	8	8	8704	1183744	2515456	881533196
BTC_ijb_jcid_var29	168	168	168	8	8	10752	1806336	4741632	1714239595
BTC_ijb_jcid_var29	168	168	168	8	8	10752	1806336	4741632	1704331618
BTC_ijb_jcid_var29	168	168	168	8	8	10752	1806336	4741632	1703353848
BTC_ijb_jcid_var29	168	168	168	8	8	10752	1806336	4741632	1705599267
BTC_ijb_jcid_var29	168	168	168	8	8	10752	1806336	4741632	1707293962
BTC_ijb_jcid_var29	200	200	200	8	8	12800	2560000	8000000	2935102856
BTC_ijb_jcid_var29	200	200	200	8	8	12800	2560000	8000000	2934174183
BTC_ijb_jcid_var29	200	200	200	8	8	12800	2560000	8000000	2993946514
BTC_ijb_jcid_var29	200	200	200	8	8	12800	2560000	8000000	2956750668
BTC_ijb_jcid_var29	200	200	200	8	8	12800	2560000	8000000	2949485973
BTC_ijb_jcid_var29	232	232	232	8	8	14848	3444736	12487168	6017694352
BTC_ijb_jcid_var29	232	232	232	8	8	14848	3444736	12487168	6005266605
BTC_ijb_jcid_var29	232	232	232	8	8	14848	3444736	12487168	6009290193
BTC_ijb_jcid_var29	232	232	232	8	8	14848	3444736	12487168	6012094498
BTC_ijb_jcid_var29	232	232	232	8	8	14848	3444736	12487168	6010646379
BTC_ijb_jcid_var29	264	264	264	8	8	16896	4460544	18399744	9755235772
BTC_ijb_jcid_var29	264	264	264	8	8	16896	4460544	18399744	9731860021
BTC_ijb_jcid_var29	264	264	264	8	8	16896	4460544	18399744	9714126847
BTC_ijb_jcid_var29	264	264	264	8	8	16896	4460544	18399744	9720730522
BTC_ijb_jcid_var29	264	264	264	8	8	16896	4460544	18399744	9757872824
BTC_ijb_jcid_var29	296	296	296	8	8	18944	5607424	25934336	12639106306
BTC_ijb_jcid_var29	296	296	296	8	8	18944	5607424	25934336	12568150097
BTC_ijb_jcid_var29	296	296	296	8	8	18944	5607424	25934336	12581677625
BTC_ijb_jcid_var29	296	296	296	8	8	18944	5607424	25934336	12622476468
BTC_ijb_jcid_var29	296	296	296	8	8	18944	5607424	25934336	12578725926
BTC_ijb_jcid_var29	328	328	328	8	8	20992	6885376	35287552	17813458899
BTC_ijb_jcid_var29	328	328	328	8	8	20992	6885376	35287552	17852307629
BTC_ijb_jcid_var29	328	328	328	8	8	20992	6885376	35287552	17773961047
BTC_ijb_jcid_var29	328	328	328	8	8	20992	6885376	35287552	18183365542
BTC_ijb_jcid_var29	328	328	328	8	8	20992	6885376	35287552	17784654229
BTC_ijb_jcid_var29	360	360	360	8	8	23040	8294400	46656000	28701185240
BTC_ijb_jcid_var29	360	360	360	8	8	23040	8294400	46656000	28608054826
BTC_ijb_jcid_var29	360	360	360	8	8	23040	8294400	46656000	28668189574
BTC_ijb_jcid_var29	360	360	360	8	8	23040	8294400	46656000	28644983232
BTC_ijb_jcid_var29	360	360	360	8	8	23040	8294400	46656000	28625722601
BTC_ijb_jcid_var29	392	392	392	8	8	25088	9834496	60236288	47623801248
BTC_ijb_jcid_var29	392	392	392	8	8	25088	9834496	60236288	47660171804
BTC_ijb_jcid_var29	392	392	392	8	8	25088	9834496	60236288	47607525286
BTC_ijb_jcid_var29	392	392	392	8	8	25088	9834496	60236288	47660865669
BTC_ijb_jcid_var29	392	392	392	8	8	25088	9834496	60236288	47748848218
BTC_ijb_jcid_var29	424	424	424	8	8	27136	11505664	76225024	71749543102
BTC_ijb_jcid_var29	424	424	424	8	8	27136	11505664	76225024	71306525429
BTC_ijb_jcid_var29	424	424	424	8	8	27136	11505664	76225024	71268339485
BTC_ijb_jcid_var29	424	424	424	8	8	27136	11505664	76225024	71774030060
BTC_ijb_jcid_var29	424	424	424	8	8	27136	11505664	76225024	71802010065
BTC_ijb_jcid_var29	456	456	456	8	8	29184	13307904	94818816	97952392981
BTC_ijb_jcid_var29	456	456	456	8	8	29184	13307904	94818816	97669512214
BTC_ijb_jcid_var29	456	456	456	8	8	29184	13307904	94818816	97734192462
BTC_ijb_jcid_var29	456	456	456	8	8	29184	13307904	94818816	97231670235
BTC_ijb_jcid_var29	456	456	456	8	8	29184	13307904	94818816	97136613240
BTC_ijb_jcid_var29	488	488	488	8	8	31232	15241216	116214272	133431099669
BTC_ijb_jcid_var29	488	488	488	8	8	31232	15241216	116214272	133459538106
BTC_ijb_jcid_var29	488	488	488	8	8	31232	15241216	116214272	133497539687
BTC_ijb_jcid_var29	488	488	488	8	8	31232	15241216	116214272	133686860876
BTC_ijb_jcid_var29	488	488	488	8	8	31232	15241216	116214272	133410503542


==> figures/data/ijb_jcid/meas/var3.dat <==
BTC_ijb_jcid_var3	8	8	8	8	8	512	4096	512	44487981
BTC_ijb_jcid_var3	8	8	8	8	8	512	4096	512	180066
BTC_ijb_jcid_var3	8	8	8	8	8	512	4096	512	137357
BTC_ijb_jcid_var3	8	8	8	8	8	512	4096	512	137515
BTC_ijb_jcid_var3	8	8	8	8	8	512	4096	512	173528
BTC_ijb_jcid_var3	40	40	40	8	8	2560	102400	64000	17681925
BTC_ijb_jcid_var3	40	40	40	8	8	2560	102400	64000	17268412
BTC_ijb_jcid_var3	40	40	40	8	8	2560	102400	64000	17251286
BTC_ijb_jcid_var3	40	40	40	8	8	2560	102400	64000	17338097
BTC_ijb_jcid_var3	40	40	40	8	8	2560	102400	64000	17256048
BTC_ijb_jcid_var3	72	72	72	8	8	4608	331776	373248	102192829
BTC_ijb_jcid_var3	72	72	72	8	8	4608	331776	373248	100688684
BTC_ijb_jcid_var3	72	72	72	8	8	4608	331776	373248	100672693
BTC_ijb_jcid_var3	72	72	72	8	8	4608	331776	373248	101571963
BTC_ijb_jcid_var3	72	72	72	8	8	4608	331776	373248	100718007
BTC_ijb_jcid_var3	104	104	104	8	8	6656	692224	1124864	306778223
BTC_ijb_jcid_var3	104	104	104	8	8	6656	692224	1124864	302645234
BTC_ijb_jcid_var3	104	104	104	8	8	6656	692224	1124864	303212600
BTC_ijb_jcid_var3	104	104	104	8	8	6656	692224	1124864	303524458
BTC_ijb_jcid_var3	104	104	104	8	8	6656	692224	1124864	302843815
BTC_ijb_jcid_var3	136	136	136	8	8	8704	1183744	2515456	685045185
BTC_ijb_jcid_var3	136	136	136	8	8	8704	1183744	2515456	683204346
BTC_ijb_jcid_var3	136	136	136	8	8	8704	1183744	2515456	682636289
BTC_ijb_jcid_var3	136	136	136	8	8	8704	1183744	2515456	684542538
BTC_ijb_jcid_var3	136	136	136	8	8	8704	1183744	2515456	684232886
BTC_ijb_jcid_var3	168	168	168	8	8	10752	1806336	4741632	1350620164
BTC_ijb_jcid_var3	168	168	168	8	8	10752	1806336	4741632	1347665234
BTC_ijb_jcid_var3	168	168	168	8	8	10752	1806336	4741632	1328699994
BTC_ijb_jcid_var3	168	168	168	8	8	10752	1806336	4741632	1330073301
BTC_ijb_jcid_var3	168	168	168	8	8	10752	1806336	4741632	1331311554
BTC_ijb_jcid_var3	200	200	200	8	8	12800	2560000	8000000	2455231669
BTC_ijb_jcid_var3	200	200	200	8	8	12800	2560000	8000000	2504365360
BTC_ijb_jcid_var3	200	200	200	8	8	12800	2560000	8000000	2451284593
BTC_ijb_jcid_var3	200	200	200	8	8	12800	2560000	8000000	2454138437
BTC_ijb_jcid_var3	200	200	200	8	8	12800	2560000	8000000	2449452469
BTC_ijb_jcid_var3	232	232	232	8	8	14848	3444736	12487168	5266659263
BTC_ijb_jcid_var3	232	232	232	8	8	14848	3444736	12487168	5256610928
BTC_ijb_jcid_var3	232	232	232	8	8	14848	3444736	12487168	5269800881
BTC_ijb_jcid_var3	232	232	232	8	8	14848	3444736	12487168	5294911381
BTC_ijb_jcid_var3	232	232	232	8	8	14848	3444736	12487168	5333754545
BTC_ijb_jcid_var3	264	264	264	8	8	16896	4460544	18399744	9200567594
BTC_ijb_jcid_var3	264	264	264	8	8	16896	4460544	18399744	9172921987
BTC_ijb_jcid_var3	264	264	264	8	8	16896	4460544	18399744	9172102233
BTC_ijb_jcid_var3	264	264	264	8	8	16896	4460544	18399744	9179478205
BTC_ijb_jcid_var3	264	264	264	8	8	16896	4460544	18399744	9200585258
BTC_ijb_jcid_var3	296	296	296	8	8	18944	5607424	25934336	14120950269
BTC_ijb_jcid_var3	296	296	296	8	8	18944	5607424	25934336	14122053082
BTC_ijb_jcid_var3	296	296	296	8	8	18944	5607424	25934336	14130570269
BTC_ijb_jcid_var3	296	296	296	8	8	18944	5607424	25934336	14128387657
BTC_ijb_jcid_var3	296	296	296	8	8	18944	5607424	25934336	14109884037
BTC_ijb_jcid_var3	328	328	328	8	8	20992	6885376	35287552	19556217280
BTC_ijb_jcid_var3	328	328	328	8	8	20992	6885376	35287552	19568182863
BTC_ijb_jcid_var3	328	328	328	8	8	20992	6885376	35287552	19623353528
BTC_ijb_jcid_var3	328	328	328	8	8	20992	6885376	35287552	19579065433
BTC_ijb_jcid_var3	328	328	328	8	8	20992	6885376	35287552	19597223663
BTC_ijb_jcid_var3	360	360	360	8	8	23040	8294400	46656000	25056007181
BTC_ijb_jcid_var3	360	360	360	8	8	23040	8294400	46656000	25122844849
BTC_ijb_jcid_var3	360	360	360	8	8	23040	8294400	46656000	25034764570
BTC_ijb_jcid_var3	360	360	360	8	8	23040	8294400	46656000	25066754586
BTC_ijb_jcid_var3	360	360	360	8	8	23040	8294400	46656000	25070762042
BTC_ijb_jcid_var3	392	392	392	8	8	25088	9834496	60236288	32664273827
BTC_ijb_jcid_var3	392	392	392	8	8	25088	9834496	60236288	32560127052
BTC_ijb_jcid_var3	392	392	392	8	8	25088	9834496	60236288	32599404778
BTC_ijb_jcid_var3	392	392	392	8	8	25088	9834496	60236288	32844244655
BTC_ijb_jcid_var3	392	392	392	8	8	25088	9834496	60236288	32558300572
BTC_ijb_jcid_var3	424	424	424	8	8	27136	11505664	76225024	41667881071
BTC_ijb_jcid_var3	424	424	424	8	8	27136	11505664	76225024	41669004344
BTC_ijb_jcid_var3	424	424	424	8	8	27136	11505664	76225024	41662314702
BTC_ijb_jcid_var3	424	424	424	8	8	27136	11505664	76225024	41681450056
BTC_ijb_jcid_var3	424	424	424	8	8	27136	11505664	76225024	41719390351
BTC_ijb_jcid_var3	456	456	456	8	8	29184	13307904	94818816	52923997370
BTC_ijb_jcid_var3	456	456	456	8	8	29184	13307904	94818816	52910786080
BTC_ijb_jcid_var3	456	456	456	8	8	29184	13307904	94818816	52933148324
BTC_ijb_jcid_var3	456	456	456	8	8	29184	13307904	94818816	52905983630
BTC_ijb_jcid_var3	456	456	456	8	8	29184	13307904	94818816	52946028066
BTC_ijb_jcid_var3	488	488	488	8	8	31232	15241216	116214272	63119683602
BTC_ijb_jcid_var3	488	488	488	8	8	31232	15241216	116214272	63149105280
BTC_ijb_jcid_var3	488	488	488	8	8	31232	15241216	116214272	63135824842
BTC_ijb_jcid_var3	488	488	488	8	8	31232	15241216	116214272	63153032251
BTC_ijb_jcid_var3	488	488	488	8	8	31232	15241216	116214272	63443483130
BTC_ijb_jcid_var3	520	520	520	8	8	33280	17305600	140608000	83589568710
BTC_ijb_jcid_var3	520	520	520	8	8	33280	17305600	140608000	84153600801
BTC_ijb_jcid_var3	520	520	520	8	8	33280	17305600	140608000	84157326909
BTC_ijb_jcid_var3	520	520	520	8	8	33280	17305600	140608000	84116676039
BTC_ijb_jcid_var3	520	520	520	8	8	33280	17305600	140608000	84199234581
BTC_ijb_jcid_var3	552	552	552	8	8	35328	19501056	168196608	100231990086
BTC_ijb_jcid_var3	552	552	552	8	8	35328	19501056	168196608	100206433964
BTC_ijb_jcid_var3	552	552	552	8	8	35328	19501056	168196608	100160822023
BTC_ijb_jcid_var3	552	552	552	8	8	35328	19501056	168196608	100207939101
BTC_ijb_jcid_var3	552	552	552	8	8	35328	19501056	168196608	99979241217


==> figures/data/ijb_jcid/meas/var30.dat <==
BTC_ijb_jcid_var30	8	8	8	8	8	512	4096	512	150460
BTC_ijb_jcid_var30	8	8	8	8	8	512	4096	512	132683
BTC_ijb_jcid_var30	8	8	8	8	8	512	4096	512	132720
BTC_ijb_jcid_var30	8	8	8	8	8	512	4096	512	132788
BTC_ijb_jcid_var30	8	8	8	8	8	512	4096	512	132838
BTC_ijb_jcid_var30	40	40	40	8	8	2560	102400	64000	20084273
BTC_ijb_jcid_var30	40	40	40	8	8	2560	102400	64000	19783605
BTC_ijb_jcid_var30	40	40	40	8	8	2560	102400	64000	19819333
BTC_ijb_jcid_var30	40	40	40	8	8	2560	102400	64000	19808447
BTC_ijb_jcid_var30	40	40	40	8	8	2560	102400	64000	19803560
BTC_ijb_jcid_var30	72	72	72	8	8	4608	331776	373248	116034223
BTC_ijb_jcid_var30	72	72	72	8	8	4608	331776	373248	115031311
BTC_ijb_jcid_var30	72	72	72	8	8	4608	331776	373248	114761790
BTC_ijb_jcid_var30	72	72	72	8	8	4608	331776	373248	114921632
BTC_ijb_jcid_var30	72	72	72	8	8	4608	331776	373248	114750791
BTC_ijb_jcid_var30	104	104	104	8	8	6656	692224	1124864	353363485
BTC_ijb_jcid_var30	104	104	104	8	8	6656	692224	1124864	342395241
BTC_ijb_jcid_var30	104	104	104	8	8	6656	692224	1124864	343081782
BTC_ijb_jcid_var30	104	104	104	8	8	6656	692224	1124864	343436483
BTC_ijb_jcid_var30	104	104	104	8	8	6656	692224	1124864	342696126
BTC_ijb_jcid_var30	136	136	136	8	8	8704	1183744	2515456	784454646
BTC_ijb_jcid_var30	136	136	136	8	8	8704	1183744	2515456	797416468
BTC_ijb_jcid_var30	136	136	136	8	8	8704	1183744	2515456	802315961
BTC_ijb_jcid_var30	136	136	136	8	8	8704	1183744	2515456	786499756
BTC_ijb_jcid_var30	136	136	136	8	8	8704	1183744	2515456	793716706
BTC_ijb_jcid_var30	168	168	168	8	8	10752	1806336	4741632	1489266684
BTC_ijb_jcid_var30	168	168	168	8	8	10752	1806336	4741632	1490782919
BTC_ijb_jcid_var30	168	168	168	8	8	10752	1806336	4741632	1492966058
BTC_ijb_jcid_var30	168	168	168	8	8	10752	1806336	4741632	1490370411
BTC_ijb_jcid_var30	168	168	168	8	8	10752	1806336	4741632	1493021479
BTC_ijb_jcid_var30	200	200	200	8	8	12800	2560000	8000000	2671002086
BTC_ijb_jcid_var30	200	200	200	8	8	12800	2560000	8000000	2679381970
BTC_ijb_jcid_var30	200	200	200	8	8	12800	2560000	8000000	2673643830
BTC_ijb_jcid_var30	200	200	200	8	8	12800	2560000	8000000	2670418620
BTC_ijb_jcid_var30	200	200	200	8	8	12800	2560000	8000000	2674372559
BTC_ijb_jcid_var30	232	232	232	8	8	14848	3444736	12487168	4475910068
BTC_ijb_jcid_var30	232	232	232	8	8	14848	3444736	12487168	4492417530
BTC_ijb_jcid_var30	232	232	232	8	8	14848	3444736	12487168	4487787459
BTC_ijb_jcid_var30	232	232	232	8	8	14848	3444736	12487168	4478736689
BTC_ijb_jcid_var30	232	232	232	8	8	14848	3444736	12487168	4512695755
BTC_ijb_jcid_var30	264	264	264	8	8	16896	4460544	18399744	6635606214
BTC_ijb_jcid_var30	264	264	264	8	8	16896	4460544	18399744	6608001777
BTC_ijb_jcid_var30	264	264	264	8	8	16896	4460544	18399744	6603427398
BTC_ijb_jcid_var30	264	264	264	8	8	16896	4460544	18399744	6614037009
BTC_ijb_jcid_var30	264	264	264	8	8	16896	4460544	18399744	6600398439
BTC_ijb_jcid_var30	296	296	296	8	8	18944	5607424	25934336	9398111632
BTC_ijb_jcid_var30	296	296	296	8	8	18944	5607424	25934336	9350658193
BTC_ijb_jcid_var30	296	296	296	8	8	18944	5607424	25934336	9356604363
BTC_ijb_jcid_var30	296	296	296	8	8	18944	5607424	25934336	9394810053
BTC_ijb_jcid_var30	296	296	296	8	8	18944	5607424	25934336	9361799306
BTC_ijb_jcid_var30	328	328	328	8	8	20992	6885376	35287552	13152562201
BTC_ijb_jcid_var30	328	328	328	8	8	20992	6885376	35287552	13102003478
BTC_ijb_jcid_var30	328	328	328	8	8	20992	6885376	35287552	13105983190
BTC_ijb_jcid_var30	328	328	328	8	8	20992	6885376	35287552	13134394414
BTC_ijb_jcid_var30	328	328	328	8	8	20992	6885376	35287552	13088741070
BTC_ijb_jcid_var30	360	360	360	8	8	23040	8294400	46656000	17884773271
BTC_ijb_jcid_var30	360	360	360	8	8	23040	8294400	46656000	17891870183
BTC_ijb_jcid_var30	360	360	360	8	8	23040	8294400	46656000	17896891562
BTC_ijb_jcid_var30	360	360	360	8	8	23040	8294400	46656000	17931279976
BTC_ijb_jcid_var30	360	360	360	8	8	23040	8294400	46656000	17853876326
BTC_ijb_jcid_var30	392	392	392	8	8	25088	9834496	60236288	25962259033
BTC_ijb_jcid_var30	392	392	392	8	8	25088	9834496	60236288	25796994191
BTC_ijb_jcid_var30	392	392	392	8	8	25088	9834496	60236288	25808626748
BTC_ijb_jcid_var30	392	392	392	8	8	25088	9834496	60236288	25817817075
BTC_ijb_jcid_var30	392	392	392	8	8	25088	9834496	60236288	25794619651
BTC_ijb_jcid_var30	424	424	424	8	8	27136	11505664	76225024	40422881125
BTC_ijb_jcid_var30	424	424	424	8	8	27136	11505664	76225024	40440402047
BTC_ijb_jcid_var30	424	424	424	8	8	27136	11505664	76225024	40584930023
BTC_ijb_jcid_var30	424	424	424	8	8	27136	11505664	76225024	40565872857
BTC_ijb_jcid_var30	424	424	424	8	8	27136	11505664	76225024	40581584176
BTC_ijb_jcid_var30	456	456	456	8	8	29184	13307904	94818816	66055623536
BTC_ijb_jcid_var30	456	456	456	8	8	29184	13307904	94818816	66307712408
BTC_ijb_jcid_var30	456	456	456	8	8	29184	13307904	94818816	66602336606
BTC_ijb_jcid_var30	456	456	456	8	8	29184	13307904	94818816	66506627731
BTC_ijb_jcid_var30	456	456	456	8	8	29184	13307904	94818816	66542242374
BTC_ijb_jcid_var30	488	488	488	8	8	31232	15241216	116214272	102252645581
BTC_ijb_jcid_var30	488	488	488	8	8	31232	15241216	116214272	102036142995
BTC_ijb_jcid_var30	488	488	488	8	8	31232	15241216	116214272	102026271925
BTC_ijb_jcid_var30	488	488	488	8	8	31232	15241216	116214272	102281435156
BTC_ijb_jcid_var30	488	488	488	8	8	31232	15241216	116214272	102604661868
BTC_ijb_jcid_var30	520	520	520	8	8	33280	17305600	140608000	135614791443
BTC_ijb_jcid_var30	520	520	520	8	8	33280	17305600	140608000	135250294735
BTC_ijb_jcid_var30	520	520	520	8	8	33280	17305600	140608000	135239119608
BTC_ijb_jcid_var30	520	520	520	8	8	33280	17305600	140608000	135232587806
BTC_ijb_jcid_var30	520	520	520	8	8	33280	17305600	140608000	135319575369


==> figures/data/ijb_jcid/meas/var31.dat <==
BTC_ijb_jcid_var31	8	8	8	8	8	512	4096	512	168384
BTC_ijb_jcid_var31	8	8	8	8	8	512	4096	512	143799
BTC_ijb_jcid_var31	8	8	8	8	8	512	4096	512	143763
BTC_ijb_jcid_var31	8	8	8	8	8	512	4096	512	175333
BTC_ijb_jcid_var31	8	8	8	8	8	512	4096	512	140075
BTC_ijb_jcid_var31	40	40	40	8	8	2560	102400	64000	21925046
BTC_ijb_jcid_var31	40	40	40	8	8	2560	102400	64000	20153952
BTC_ijb_jcid_var31	40	40	40	8	8	2560	102400	64000	20058394
BTC_ijb_jcid_var31	40	40	40	8	8	2560	102400	64000	20276854
BTC_ijb_jcid_var31	40	40	40	8	8	2560	102400	64000	20159773
BTC_ijb_jcid_var31	72	72	72	8	8	4608	331776	373248	134880188
BTC_ijb_jcid_var31	72	72	72	8	8	4608	331776	373248	125116771
BTC_ijb_jcid_var31	72	72	72	8	8	4608	331776	373248	125619054
BTC_ijb_jcid_var31	72	72	72	8	8	4608	331776	373248	124975987
BTC_ijb_jcid_var31	72	72	72	8	8	4608	331776	373248	125099918
BTC_ijb_jcid_var31	104	104	104	8	8	6656	692224	1124864	394988179
BTC_ijb_jcid_var31	104	104	104	8	8	6656	692224	1124864	368477548
BTC_ijb_jcid_var31	104	104	104	8	8	6656	692224	1124864	368156569
BTC_ijb_jcid_var31	104	104	104	8	8	6656	692224	1124864	369408163
BTC_ijb_jcid_var31	104	104	104	8	8	6656	692224	1124864	369505571
BTC_ijb_jcid_var31	136	136	136	8	8	8704	1183744	2515456	864141961
BTC_ijb_jcid_var31	136	136	136	8	8	8704	1183744	2515456	859629347
BTC_ijb_jcid_var31	136	136	136	8	8	8704	1183744	2515456	858161864
BTC_ijb_jcid_var31	136	136	136	8	8	8704	1183744	2515456	858103210
BTC_ijb_jcid_var31	136	136	136	8	8	8704	1183744	2515456	856926765
BTC_ijb_jcid_var31	168	168	168	8	8	10752	1806336	4741632	1630005188
BTC_ijb_jcid_var31	168	168	168	8	8	10752	1806336	4741632	1650538356
BTC_ijb_jcid_var31	168	168	168	8	8	10752	1806336	4741632	1639091991
BTC_ijb_jcid_var31	168	168	168	8	8	10752	1806336	4741632	1640382588
BTC_ijb_jcid_var31	168	168	168	8	8	10752	1806336	4741632	1649728009
BTC_ijb_jcid_var31	200	200	200	8	8	12800	2560000	8000000	2754250619
BTC_ijb_jcid_var31	200	200	200	8	8	12800	2560000	8000000	2760257472
BTC_ijb_jcid_var31	200	200	200	8	8	12800	2560000	8000000	2759840431
BTC_ijb_jcid_var31	200	200	200	8	8	12800	2560000	8000000	2760623436
BTC_ijb_jcid_var31	200	200	200	8	8	12800	2560000	8000000	2760091355
BTC_ijb_jcid_var31	232	232	232	8	8	14848	3444736	12487168	4311704006
BTC_ijb_jcid_var31	232	232	232	8	8	14848	3444736	12487168	4310702623
BTC_ijb_jcid_var31	232	232	232	8	8	14848	3444736	12487168	4319921857
BTC_ijb_jcid_var31	232	232	232	8	8	14848	3444736	12487168	4303439949
BTC_ijb_jcid_var31	232	232	232	8	8	14848	3444736	12487168	4303479945
BTC_ijb_jcid_var31	264	264	264	8	8	16896	4460544	18399744	6329022753
BTC_ijb_jcid_var31	264	264	264	8	8	16896	4460544	18399744	6340788381
BTC_ijb_jcid_var31	264	264	264	8	8	16896	4460544	18399744	6333300353
BTC_ijb_jcid_var31	264	264	264	8	8	16896	4460544	18399744	6345320069
BTC_ijb_jcid_var31	264	264	264	8	8	16896	4460544	18399744	6386437537
BTC_ijb_jcid_var31	296	296	296	8	8	18944	5607424	25934336	8953192687
BTC_ijb_jcid_var31	296	296	296	8	8	18944	5607424	25934336	8944587214
BTC_ijb_jcid_var31	296	296	296	8	8	18944	5607424	25934336	8954123593
BTC_ijb_jcid_var31	296	296	296	8	8	18944	5607424	25934336	8959205086
BTC_ijb_jcid_var31	296	296	296	8	8	18944	5607424	25934336	9239229850
BTC_ijb_jcid_var31	328	328	328	8	8	20992	6885376	35287552	12173275405
BTC_ijb_jcid_var31	328	328	328	8	8	20992	6885376	35287552	12183186786
BTC_ijb_jcid_var31	328	328	328	8	8	20992	6885376	35287552	12183429935
BTC_ijb_jcid_var31	328	328	328	8	8	20992	6885376	35287552	12198793009
BTC_ijb_jcid_var31	328	328	328	8	8	20992	6885376	35287552	12183740268
BTC_ijb_jcid_var31	360	360	360	8	8	23040	8294400	46656000	16114192067
BTC_ijb_jcid_var31	360	360	360	8	8	23040	8294400	46656000	16125026191
BTC_ijb_jcid_var31	360	360	360	8	8	23040	8294400	46656000	16096663946
BTC_ijb_jcid_var31	360	360	360	8	8	23040	8294400	46656000	16137929061
BTC_ijb_jcid_var31	360	360	360	8	8	23040	8294400	46656000	16102158498
BTC_ijb_jcid_var31	392	392	392	8	8	25088	9834496	60236288	20804006994
BTC_ijb_jcid_var31	392	392	392	8	8	25088	9834496	60236288	20831059897
BTC_ijb_jcid_var31	392	392	392	8	8	25088	9834496	60236288	20800438869
BTC_ijb_jcid_var31	392	392	392	8	8	25088	9834496	60236288	20818354940
BTC_ijb_jcid_var31	392	392	392	8	8	25088	9834496	60236288	20803472878
BTC_ijb_jcid_var31	424	424	424	8	8	27136	11505664	76225024	26410591838
BTC_ijb_jcid_var31	424	424	424	8	8	27136	11505664	76225024	26437784012
BTC_ijb_jcid_var31	424	424	424	8	8	27136	11505664	76225024	26385967941
BTC_ijb_jcid_var31	424	424	424	8	8	27136	11505664	76225024	26444731849
BTC_ijb_jcid_var31	424	424	424	8	8	27136	11505664	76225024	26402973134
BTC_ijb_jcid_var31	456	456	456	8	8	29184	13307904	94818816	32920168839
BTC_ijb_jcid_var31	456	456	456	8	8	29184	13307904	94818816	32872986907
BTC_ijb_jcid_var31	456	456	456	8	8	29184	13307904	94818816	32905797098
BTC_ijb_jcid_var31	456	456	456	8	8	29184	13307904	94818816	32898305027
BTC_ijb_jcid_var31	456	456	456	8	8	29184	13307904	94818816	32883830006
BTC_ijb_jcid_var31	488	488	488	8	8	31232	15241216	116214272	40429567190
BTC_ijb_jcid_var31	488	488	488	8	8	31232	15241216	116214272	40431825066
BTC_ijb_jcid_var31	488	488	488	8	8	31232	15241216	116214272	40439961694
BTC_ijb_jcid_var31	488	488	488	8	8	31232	15241216	116214272	40420098472
BTC_ijb_jcid_var31	488	488	488	8	8	31232	15241216	116214272	40448611261
BTC_ijb_jcid_var31	520	520	520	8	8	33280	17305600	140608000	49110787983
BTC_ijb_jcid_var31	520	520	520	8	8	33280	17305600	140608000	49291076588
BTC_ijb_jcid_var31	520	520	520	8	8	33280	17305600	140608000	49114504992
BTC_ijb_jcid_var31	520	520	520	8	8	33280	17305600	140608000	49058477421
BTC_ijb_jcid_var31	520	520	520	8	8	33280	17305600	140608000	49068746142
BTC_ijb_jcid_var31	552	552	552	8	8	35328	19501056	168196608	59195359689
BTC_ijb_jcid_var31	552	552	552	8	8	35328	19501056	168196608	59263537010
BTC_ijb_jcid_var31	552	552	552	8	8	35328	19501056	168196608	59183304784
BTC_ijb_jcid_var31	552	552	552	8	8	35328	19501056	168196608	59191959270
BTC_ijb_jcid_var31	552	552	552	8	8	35328	19501056	168196608	59172137771
BTC_ijb_jcid_var31	584	584	584	8	8	37376	21827584	199176704	70328926843
BTC_ijb_jcid_var31	584	584	584	8	8	37376	21827584	199176704	70341248466
BTC_ijb_jcid_var31	584	584	584	8	8	37376	21827584	199176704	70340585949
BTC_ijb_jcid_var31	584	584	584	8	8	37376	21827584	199176704	70319232493
BTC_ijb_jcid_var31	584	584	584	8	8	37376	21827584	199176704	69853664079
BTC_ijb_jcid_var31	616	616	616	8	8	39424	24285184	233744896	82597412032
BTC_ijb_jcid_var31	616	616	616	8	8	39424	24285184	233744896	82404993465
BTC_ijb_jcid_var31	616	616	616	8	8	39424	24285184	233744896	82352715800
BTC_ijb_jcid_var31	616	616	616	8	8	39424	24285184	233744896	82356382758
BTC_ijb_jcid_var31	616	616	616	8	8	39424	24285184	233744896	82373311540


==> figures/data/ijb_jcid/meas/var32.dat <==
BTC_ijb_jcid_var32	8	8	8	8	8	512	4096	512	162717
BTC_ijb_jcid_var32	8	8	8	8	8	512	4096	512	140666
BTC_ijb_jcid_var32	8	8	8	8	8	512	4096	512	140693
BTC_ijb_jcid_var32	8	8	8	8	8	512	4096	512	140526
BTC_ijb_jcid_var32	8	8	8	8	8	512	4096	512	140731
BTC_ijb_jcid_var32	40	40	40	8	8	2560	102400	64000	21351948
BTC_ijb_jcid_var32	40	40	40	8	8	2560	102400	64000	20892882
BTC_ijb_jcid_var32	40	40	40	8	8	2560	102400	64000	20723522
BTC_ijb_jcid_var32	40	40	40	8	8	2560	102400	64000	20720961
BTC_ijb_jcid_var32	40	40	40	8	8	2560	102400	64000	20720657
BTC_ijb_jcid_var32	72	72	72	8	8	4608	331776	373248	129153591
BTC_ijb_jcid_var32	72	72	72	8	8	4608	331776	373248	124768541
BTC_ijb_jcid_var32	72	72	72	8	8	4608	331776	373248	125191581
BTC_ijb_jcid_var32	72	72	72	8	8	4608	331776	373248	125165059
BTC_ijb_jcid_var32	72	72	72	8	8	4608	331776	373248	124640846
BTC_ijb_jcid_var32	104	104	104	8	8	6656	692224	1124864	386572284
BTC_ijb_jcid_var32	104	104	104	8	8	6656	692224	1124864	374187552
BTC_ijb_jcid_var32	104	104	104	8	8	6656	692224	1124864	374123643
BTC_ijb_jcid_var32	104	104	104	8	8	6656	692224	1124864	373224335
BTC_ijb_jcid_var32	104	104	104	8	8	6656	692224	1124864	373761482
BTC_ijb_jcid_var32	136	136	136	8	8	8704	1183744	2515456	852256583
BTC_ijb_jcid_var32	136	136	136	8	8	8704	1183744	2515456	875830822
BTC_ijb_jcid_var32	136	136	136	8	8	8704	1183744	2515456	863796341
BTC_ijb_jcid_var32	136	136	136	8	8	8704	1183744	2515456	854272760
BTC_ijb_jcid_var32	136	136	136	8	8	8704	1183744	2515456	854734415
BTC_ijb_jcid_var32	168	168	168	8	8	10752	1806336	4741632	1581294854
BTC_ijb_jcid_var32	168	168	168	8	8	10752	1806336	4741632	1601298101
BTC_ijb_jcid_var32	168	168	168	8	8	10752	1806336	4741632	1580447686
BTC_ijb_jcid_var32	168	168	168	8	8	10752	1806336	4741632	1597490584
BTC_ijb_jcid_var32	168	168	168	8	8	10752	1806336	4741632	1581487603
BTC_ijb_jcid_var32	200	200	200	8	8	12800	2560000	8000000	2720125274
BTC_ijb_jcid_var32	200	200	200	8	8	12800	2560000	8000000	2722708377
BTC_ijb_jcid_var32	200	200	200	8	8	12800	2560000	8000000	2740646172
BTC_ijb_jcid_var32	200	200	200	8	8	12800	2560000	8000000	2721501331
BTC_ijb_jcid_var32	200	200	200	8	8	12800	2560000	8000000	2720439463
BTC_ijb_jcid_var32	232	232	232	8	8	14848	3444736	12487168	4224728499
BTC_ijb_jcid_var32	232	232	232	8	8	14848	3444736	12487168	4224216553
BTC_ijb_jcid_var32	232	232	232	8	8	14848	3444736	12487168	4217602940
BTC_ijb_jcid_var32	232	232	232	8	8	14848	3444736	12487168	4220902013
BTC_ijb_jcid_var32	232	232	232	8	8	14848	3444736	12487168	4240283352
BTC_ijb_jcid_var32	264	264	264	8	8	16896	4460544	18399744	6316384847
BTC_ijb_jcid_var32	264	264	264	8	8	16896	4460544	18399744	6317308085
BTC_ijb_jcid_var32	264	264	264	8	8	16896	4460544	18399744	6307320106
BTC_ijb_jcid_var32	264	264	264	8	8	16896	4460544	18399744	6319010674
BTC_ijb_jcid_var32	264	264	264	8	8	16896	4460544	18399744	6329597724
BTC_ijb_jcid_var32	296	296	296	8	8	18944	5607424	25934336	8927989865
BTC_ijb_jcid_var32	296	296	296	8	8	18944	5607424	25934336	8914176280
BTC_ijb_jcid_var32	296	296	296	8	8	18944	5607424	25934336	8910858024
BTC_ijb_jcid_var32	296	296	296	8	8	18944	5607424	25934336	8917401391
BTC_ijb_jcid_var32	296	296	296	8	8	18944	5607424	25934336	8908920664
BTC_ijb_jcid_var32	328	328	328	8	8	20992	6885376	35287552	12214951669
BTC_ijb_jcid_var32	328	328	328	8	8	20992	6885376	35287552	12250828679
BTC_ijb_jcid_var32	328	328	328	8	8	20992	6885376	35287552	12215593087
BTC_ijb_jcid_var32	328	328	328	8	8	20992	6885376	35287552	12241839975
BTC_ijb_jcid_var32	328	328	328	8	8	20992	6885376	35287552	12214200924
BTC_ijb_jcid_var32	360	360	360	8	8	23040	8294400	46656000	16217792637
BTC_ijb_jcid_var32	360	360	360	8	8	23040	8294400	46656000	16233348870
BTC_ijb_jcid_var32	360	360	360	8	8	23040	8294400	46656000	16211661101
BTC_ijb_jcid_var32	360	360	360	8	8	23040	8294400	46656000	16239320095
BTC_ijb_jcid_var32	360	360	360	8	8	23040	8294400	46656000	16244752847
BTC_ijb_jcid_var32	392	392	392	8	8	25088	9834496	60236288	21061884073
BTC_ijb_jcid_var32	392	392	392	8	8	25088	9834496	60236288	21071860251
BTC_ijb_jcid_var32	392	392	392	8	8	25088	9834496	60236288	21073174864
BTC_ijb_jcid_var32	392	392	392	8	8	25088	9834496	60236288	21090418129
BTC_ijb_jcid_var32	392	392	392	8	8	25088	9834496	60236288	21158971471
BTC_ijb_jcid_var32	424	424	424	8	8	27136	11505664	76225024	26911002997
BTC_ijb_jcid_var32	424	424	424	8	8	27136	11505664	76225024	26918036193
BTC_ijb_jcid_var32	424	424	424	8	8	27136	11505664	76225024	26940588923
BTC_ijb_jcid_var32	424	424	424	8	8	27136	11505664	76225024	26908717873
BTC_ijb_jcid_var32	424	424	424	8	8	27136	11505664	76225024	26925103918
BTC_ijb_jcid_var32	456	456	456	8	8	29184	13307904	94818816	33750177397
BTC_ijb_jcid_var32	456	456	456	8	8	29184	13307904	94818816	33709386067
BTC_ijb_jcid_var32	456	456	456	8	8	29184	13307904	94818816	33723371453
BTC_ijb_jcid_var32	456	456	456	8	8	29184	13307904	94818816	33714800317
BTC_ijb_jcid_var32	456	456	456	8	8	29184	13307904	94818816	33689279033
BTC_ijb_jcid_var32	488	488	488	8	8	31232	15241216	116214272	42217676458
BTC_ijb_jcid_var32	488	488	488	8	8	31232	15241216	116214272	41964087984
BTC_ijb_jcid_var32	488	488	488	8	8	31232	15241216	116214272	41950813265
BTC_ijb_jcid_var32	488	488	488	8	8	31232	15241216	116214272	41951042529
BTC_ijb_jcid_var32	488	488	488	8	8	31232	15241216	116214272	41942487325
BTC_ijb_jcid_var32	520	520	520	8	8	33280	17305600	140608000	51966634639
BTC_ijb_jcid_var32	520	520	520	8	8	33280	17305600	140608000	51959337895
BTC_ijb_jcid_var32	520	520	520	8	8	33280	17305600	140608000	51948491554
BTC_ijb_jcid_var32	520	520	520	8	8	33280	17305600	140608000	51974806156
BTC_ijb_jcid_var32	520	520	520	8	8	33280	17305600	140608000	51934742938
BTC_ijb_jcid_var32	552	552	552	8	8	35328	19501056	168196608	64110660623
BTC_ijb_jcid_var32	552	552	552	8	8	35328	19501056	168196608	64088159755
BTC_ijb_jcid_var32	552	552	552	8	8	35328	19501056	168196608	64141758361
BTC_ijb_jcid_var32	552	552	552	8	8	35328	19501056	168196608	64042870721
BTC_ijb_jcid_var32	552	552	552	8	8	35328	19501056	168196608	64086142192
BTC_ijb_jcid_var32	584	584	584	8	8	37376	21827584	199176704	78115711134
BTC_ijb_jcid_var32	584	584	584	8	8	37376	21827584	199176704	77862223003
BTC_ijb_jcid_var32	584	584	584	8	8	37376	21827584	199176704	77796019598
BTC_ijb_jcid_var32	584	584	584	8	8	37376	21827584	199176704	77828585511
BTC_ijb_jcid_var32	584	584	584	8	8	37376	21827584	199176704	77811001492
BTC_ijb_jcid_var32	616	616	616	8	8	39424	24285184	233744896	92543209584
BTC_ijb_jcid_var32	616	616	616	8	8	39424	24285184	233744896	92508174547
BTC_ijb_jcid_var32	616	616	616	8	8	39424	24285184	233744896	92480007383
BTC_ijb_jcid_var32	616	616	616	8	8	39424	24285184	233744896	92504702158
BTC_ijb_jcid_var32	616	616	616	8	8	39424	24285184	233744896	92706428759


==> figures/data/ijb_jcid/meas/var33.dat <==
BTC_ijb_jcid_var33	8	8	8	8	8	512	4096	512	162141
BTC_ijb_jcid_var33	8	8	8	8	8	512	4096	512	133398
BTC_ijb_jcid_var33	8	8	8	8	8	512	4096	512	133336
BTC_ijb_jcid_var33	8	8	8	8	8	512	4096	512	133402
BTC_ijb_jcid_var33	8	8	8	8	8	512	4096	512	144119
BTC_ijb_jcid_var33	40	40	40	8	8	2560	102400	64000	18475551
BTC_ijb_jcid_var33	40	40	40	8	8	2560	102400	64000	16603811
BTC_ijb_jcid_var33	40	40	40	8	8	2560	102400	64000	16695382
BTC_ijb_jcid_var33	40	40	40	8	8	2560	102400	64000	16635500
BTC_ijb_jcid_var33	40	40	40	8	8	2560	102400	64000	16605226
BTC_ijb_jcid_var33	72	72	72	8	8	4608	331776	373248	108625036
BTC_ijb_jcid_var33	72	72	72	8	8	4608	331776	373248	98280292
BTC_ijb_jcid_var33	72	72	72	8	8	4608	331776	373248	98507091
BTC_ijb_jcid_var33	72	72	72	8	8	4608	331776	373248	98205172
BTC_ijb_jcid_var33	72	72	72	8	8	4608	331776	373248	98176440
BTC_ijb_jcid_var33	104	104	104	8	8	6656	692224	1124864	313566299
BTC_ijb_jcid_var33	104	104	104	8	8	6656	692224	1124864	296115745
BTC_ijb_jcid_var33	104	104	104	8	8	6656	692224	1124864	297344504
BTC_ijb_jcid_var33	104	104	104	8	8	6656	692224	1124864	298391956
BTC_ijb_jcid_var33	104	104	104	8	8	6656	692224	1124864	295184080
BTC_ijb_jcid_var33	136	136	136	8	8	8704	1183744	2515456	674007696
BTC_ijb_jcid_var33	136	136	136	8	8	8704	1183744	2515456	678274221
BTC_ijb_jcid_var33	136	136	136	8	8	8704	1183744	2515456	684199360
BTC_ijb_jcid_var33	136	136	136	8	8	8704	1183744	2515456	675672726
BTC_ijb_jcid_var33	136	136	136	8	8	8704	1183744	2515456	674545337
BTC_ijb_jcid_var33	168	168	168	8	8	10752	1806336	4741632	1269272586
BTC_ijb_jcid_var33	168	168	168	8	8	10752	1806336	4741632	1272809023
BTC_ijb_jcid_var33	168	168	168	8	8	10752	1806336	4741632	1272007850
BTC_ijb_jcid_var33	168	168	168	8	8	10752	1806336	4741632	1272267802
BTC_ijb_jcid_var33	168	168	168	8	8	10752	1806336	4741632	1271879909
BTC_ijb_jcid_var33	200	200	200	8	8	12800	2560000	8000000	2138065770
BTC_ijb_jcid_var33	200	200	200	8	8	12800	2560000	8000000	2143238421
BTC_ijb_jcid_var33	200	200	200	8	8	12800	2560000	8000000	2138920289
BTC_ijb_jcid_var33	200	200	200	8	8	12800	2560000	8000000	2138300453
BTC_ijb_jcid_var33	200	200	200	8	8	12800	2560000	8000000	2140383933
BTC_ijb_jcid_var33	232	232	232	8	8	14848	3444736	12487168	3352045405
BTC_ijb_jcid_var33	232	232	232	8	8	14848	3444736	12487168	3337084252
BTC_ijb_jcid_var33	232	232	232	8	8	14848	3444736	12487168	3353619690
BTC_ijb_jcid_var33	232	232	232	8	8	14848	3444736	12487168	3333072689
BTC_ijb_jcid_var33	232	232	232	8	8	14848	3444736	12487168	3341242566
BTC_ijb_jcid_var33	264	264	264	8	8	16896	4460544	18399744	4865669135
BTC_ijb_jcid_var33	264	264	264	8	8	16896	4460544	18399744	4872222814
BTC_ijb_jcid_var33	264	264	264	8	8	16896	4460544	18399744	4864029125
BTC_ijb_jcid_var33	264	264	264	8	8	16896	4460544	18399744	4879647272
BTC_ijb_jcid_var33	264	264	264	8	8	16896	4460544	18399744	4860804477
BTC_ijb_jcid_var33	296	296	296	8	8	18944	5607424	25934336	6859248778
BTC_ijb_jcid_var33	296	296	296	8	8	18944	5607424	25934336	6899002211
BTC_ijb_jcid_var33	296	296	296	8	8	18944	5607424	25934336	6843628136
BTC_ijb_jcid_var33	296	296	296	8	8	18944	5607424	25934336	6840716851
BTC_ijb_jcid_var33	296	296	296	8	8	18944	5607424	25934336	6846729752
BTC_ijb_jcid_var33	328	328	328	8	8	20992	6885376	35287552	9261630644
BTC_ijb_jcid_var33	328	328	328	8	8	20992	6885376	35287552	9293899801
BTC_ijb_jcid_var33	328	328	328	8	8	20992	6885376	35287552	9289788834
BTC_ijb_jcid_var33	328	328	328	8	8	20992	6885376	35287552	9261177510
BTC_ijb_jcid_var33	328	328	328	8	8	20992	6885376	35287552	9288055479
BTC_ijb_jcid_var33	360	360	360	8	8	23040	8294400	46656000	12236801758
BTC_ijb_jcid_var33	360	360	360	8	8	23040	8294400	46656000	12259880955
BTC_ijb_jcid_var33	360	360	360	8	8	23040	8294400	46656000	12216928805
BTC_ijb_jcid_var33	360	360	360	8	8	23040	8294400	46656000	12232473484
BTC_ijb_jcid_var33	360	360	360	8	8	23040	8294400	46656000	12276900879
BTC_ijb_jcid_var33	392	392	392	8	8	25088	9834496	60236288	15780839101
BTC_ijb_jcid_var33	392	392	392	8	8	25088	9834496	60236288	15794205080
BTC_ijb_jcid_var33	392	392	392	8	8	25088	9834496	60236288	15815414107
BTC_ijb_jcid_var33	392	392	392	8	8	25088	9834496	60236288	15767704226
BTC_ijb_jcid_var33	392	392	392	8	8	25088	9834496	60236288	15791764362
BTC_ijb_jcid_var33	424	424	424	8	8	27136	11505664	76225024	19984467611
BTC_ijb_jcid_var33	424	424	424	8	8	27136	11505664	76225024	20004279680
BTC_ijb_jcid_var33	424	424	424	8	8	27136	11505664	76225024	20035483120
BTC_ijb_jcid_var33	424	424	424	8	8	27136	11505664	76225024	19981198350
BTC_ijb_jcid_var33	424	424	424	8	8	27136	11505664	76225024	19996129387
BTC_ijb_jcid_var33	456	456	456	8	8	29184	13307904	94818816	24935992290
BTC_ijb_jcid_var33	456	456	456	8	8	29184	13307904	94818816	25129471258
BTC_ijb_jcid_var33	456	456	456	8	8	29184	13307904	94818816	24921930003
BTC_ijb_jcid_var33	456	456	456	8	8	29184	13307904	94818816	24877995922
BTC_ijb_jcid_var33	456	456	456	8	8	29184	13307904	94818816	24915435113
BTC_ijb_jcid_var33	488	488	488	8	8	31232	15241216	116214272	30513464358
BTC_ijb_jcid_var33	488	488	488	8	8	31232	15241216	116214272	30555781437
BTC_ijb_jcid_var33	488	488	488	8	8	31232	15241216	116214272	30560827528
BTC_ijb_jcid_var33	488	488	488	8	8	31232	15241216	116214272	30550165927
BTC_ijb_jcid_var33	488	488	488	8	8	31232	15241216	116214272	30469385726
BTC_ijb_jcid_var33	520	520	520	8	8	33280	17305600	140608000	36713176845
BTC_ijb_jcid_var33	520	520	520	8	8	33280	17305600	140608000	36708642019
BTC_ijb_jcid_var33	520	520	520	8	8	33280	17305600	140608000	36724943808
BTC_ijb_jcid_var33	520	520	520	8	8	33280	17305600	140608000	36689770917
BTC_ijb_jcid_var33	520	520	520	8	8	33280	17305600	140608000	36767427321
BTC_ijb_jcid_var33	552	552	552	8	8	35328	19501056	168196608	44083340072
BTC_ijb_jcid_var33	552	552	552	8	8	35328	19501056	168196608	44098850162
BTC_ijb_jcid_var33	552	552	552	8	8	35328	19501056	168196608	44123835156
BTC_ijb_jcid_var33	552	552	552	8	8	35328	19501056	168196608	44097967001
BTC_ijb_jcid_var33	552	552	552	8	8	35328	19501056	168196608	44101292231
BTC_ijb_jcid_var33	584	584	584	8	8	37376	21827584	199176704	52298110203
BTC_ijb_jcid_var33	584	584	584	8	8	37376	21827584	199176704	52267358276
BTC_ijb_jcid_var33	584	584	584	8	8	37376	21827584	199176704	52319020186
BTC_ijb_jcid_var33	584	584	584	8	8	37376	21827584	199176704	52528623492
BTC_ijb_jcid_var33	584	584	584	8	8	37376	21827584	199176704	52333908651
BTC_ijb_jcid_var33	616	616	616	8	8	39424	24285184	233744896	61422362132
BTC_ijb_jcid_var33	616	616	616	8	8	39424	24285184	233744896	61474948285
BTC_ijb_jcid_var33	616	616	616	8	8	39424	24285184	233744896	61446084491
BTC_ijb_jcid_var33	616	616	616	8	8	39424	24285184	233744896	61424899586
BTC_ijb_jcid_var33	616	616	616	8	8	39424	24285184	233744896	61432253860
BTC_ijb_jcid_var33	648	648	648	8	8	41472	26873856	272097792	71610652024
BTC_ijb_jcid_var33	648	648	648	8	8	41472	26873856	272097792	71871792126
BTC_ijb_jcid_var33	648	648	648	8	8	41472	26873856	272097792	72006002125
BTC_ijb_jcid_var33	648	648	648	8	8	41472	26873856	272097792	72002078042
BTC_ijb_jcid_var33	648	648	648	8	8	41472	26873856	272097792	72220865307
BTC_ijb_jcid_var33	680	680	680	8	8	43520	29593600	314432000	83341902071
BTC_ijb_jcid_var33	680	680	680	8	8	43520	29593600	314432000	83671778366
BTC_ijb_jcid_var33	680	680	680	8	8	43520	29593600	314432000	83274455961
BTC_ijb_jcid_var33	680	680	680	8	8	43520	29593600	314432000	83313732765
BTC_ijb_jcid_var33	680	680	680	8	8	43520	29593600	314432000	83282957682


==> figures/data/ijb_jcid/meas/var34.dat <==
BTC_ijb_jcid_var34	8	8	8	8	8	512	4096	512	41030410
BTC_ijb_jcid_var34	8	8	8	8	8	512	4096	512	178510
BTC_ijb_jcid_var34	8	8	8	8	8	512	4096	512	136168
BTC_ijb_jcid_var34	8	8	8	8	8	512	4096	512	147011
BTC_ijb_jcid_var34	8	8	8	8	8	512	4096	512	169374
BTC_ijb_jcid_var34	40	40	40	8	8	2560	102400	64000	17181232
BTC_ijb_jcid_var34	40	40	40	8	8	2560	102400	64000	16527665
BTC_ijb_jcid_var34	40	40	40	8	8	2560	102400	64000	16432600
BTC_ijb_jcid_var34	40	40	40	8	8	2560	102400	64000	17260479
BTC_ijb_jcid_var34	40	40	40	8	8	2560	102400	64000	19028909
BTC_ijb_jcid_var34	72	72	72	8	8	4608	331776	373248	113356162
BTC_ijb_jcid_var34	72	72	72	8	8	4608	331776	373248	116261420
BTC_ijb_jcid_var34	72	72	72	8	8	4608	331776	373248	104076797
BTC_ijb_jcid_var34	72	72	72	8	8	4608	331776	373248	104034156
BTC_ijb_jcid_var34	72	72	72	8	8	4608	331776	373248	104057405
BTC_ijb_jcid_var34	104	104	104	8	8	6656	692224	1124864	314286258
BTC_ijb_jcid_var34	104	104	104	8	8	6656	692224	1124864	313336053
BTC_ijb_jcid_var34	104	104	104	8	8	6656	692224	1124864	313928920
BTC_ijb_jcid_var34	104	104	104	8	8	6656	692224	1124864	313719628
BTC_ijb_jcid_var34	104	104	104	8	8	6656	692224	1124864	314049366
BTC_ijb_jcid_var34	136	136	136	8	8	8704	1183744	2515456	701048255
BTC_ijb_jcid_var34	136	136	136	8	8	8704	1183744	2515456	703369700
BTC_ijb_jcid_var34	136	136	136	8	8	8704	1183744	2515456	706204557
BTC_ijb_jcid_var34	136	136	136	8	8	8704	1183744	2515456	704285086
BTC_ijb_jcid_var34	136	136	136	8	8	8704	1183744	2515456	704236889
BTC_ijb_jcid_var34	168	168	168	8	8	10752	1806336	4741632	1323291993
BTC_ijb_jcid_var34	168	168	168	8	8	10752	1806336	4741632	1330586494
BTC_ijb_jcid_var34	168	168	168	8	8	10752	1806336	4741632	1325057266
BTC_ijb_jcid_var34	168	168	168	8	8	10752	1806336	4741632	1320779924
BTC_ijb_jcid_var34	168	168	168	8	8	10752	1806336	4741632	1324520537
BTC_ijb_jcid_var34	200	200	200	8	8	12800	2560000	8000000	2234951789
BTC_ijb_jcid_var34	200	200	200	8	8	12800	2560000	8000000	2239165920
BTC_ijb_jcid_var34	200	200	200	8	8	12800	2560000	8000000	2237231046
BTC_ijb_jcid_var34	200	200	200	8	8	12800	2560000	8000000	2238788614
BTC_ijb_jcid_var34	200	200	200	8	8	12800	2560000	8000000	2239864281
BTC_ijb_jcid_var34	232	232	232	8	8	14848	3444736	12487168	3479139661
BTC_ijb_jcid_var34	232	232	232	8	8	14848	3444736	12487168	3488936762
BTC_ijb_jcid_var34	232	232	232	8	8	14848	3444736	12487168	3497997387
BTC_ijb_jcid_var34	232	232	232	8	8	14848	3444736	12487168	3474486773
BTC_ijb_jcid_var34	232	232	232	8	8	14848	3444736	12487168	3509073135
BTC_ijb_jcid_var34	264	264	264	8	8	16896	4460544	18399744	5163453412
BTC_ijb_jcid_var34	264	264	264	8	8	16896	4460544	18399744	5127041637
BTC_ijb_jcid_var34	264	264	264	8	8	16896	4460544	18399744	5135522846
BTC_ijb_jcid_var34	264	264	264	8	8	16896	4460544	18399744	5130346866
BTC_ijb_jcid_var34	264	264	264	8	8	16896	4460544	18399744	5134416277
BTC_ijb_jcid_var34	296	296	296	8	8	18944	5607424	25934336	7230781936
BTC_ijb_jcid_var34	296	296	296	8	8	18944	5607424	25934336	7237815851
BTC_ijb_jcid_var34	296	296	296	8	8	18944	5607424	25934336	7253432231
BTC_ijb_jcid_var34	296	296	296	8	8	18944	5607424	25934336	7214597369
BTC_ijb_jcid_var34	296	296	296	8	8	18944	5607424	25934336	7237097657
BTC_ijb_jcid_var34	328	328	328	8	8	20992	6885376	35287552	9834725050
BTC_ijb_jcid_var34	328	328	328	8	8	20992	6885376	35287552	9886348438
BTC_ijb_jcid_var34	328	328	328	8	8	20992	6885376	35287552	9870052923
BTC_ijb_jcid_var34	328	328	328	8	8	20992	6885376	35287552	9835977800
BTC_ijb_jcid_var34	328	328	328	8	8	20992	6885376	35287552	10098070397
BTC_ijb_jcid_var34	360	360	360	8	8	23040	8294400	46656000	13034711882
BTC_ijb_jcid_var34	360	360	360	8	8	23040	8294400	46656000	13011265102
BTC_ijb_jcid_var34	360	360	360	8	8	23040	8294400	46656000	13002456239
BTC_ijb_jcid_var34	360	360	360	8	8	23040	8294400	46656000	12996592529
BTC_ijb_jcid_var34	360	360	360	8	8	23040	8294400	46656000	13065756766
BTC_ijb_jcid_var34	392	392	392	8	8	25088	9834496	60236288	16815304044
BTC_ijb_jcid_var34	392	392	392	8	8	25088	9834496	60236288	16808055516
BTC_ijb_jcid_var34	392	392	392	8	8	25088	9834496	60236288	16826255734
BTC_ijb_jcid_var34	392	392	392	8	8	25088	9834496	60236288	16812876811
BTC_ijb_jcid_var34	392	392	392	8	8	25088	9834496	60236288	16858136071
BTC_ijb_jcid_var34	424	424	424	8	8	27136	11505664	76225024	21348146944
BTC_ijb_jcid_var34	424	424	424	8	8	27136	11505664	76225024	21368072532
BTC_ijb_jcid_var34	424	424	424	8	8	27136	11505664	76225024	21322753810
BTC_ijb_jcid_var34	424	424	424	8	8	27136	11505664	76225024	21357460864
BTC_ijb_jcid_var34	424	424	424	8	8	27136	11505664	76225024	21375822272
BTC_ijb_jcid_var34	456	456	456	8	8	29184	13307904	94818816	26761052177
BTC_ijb_jcid_var34	456	456	456	8	8	29184	13307904	94818816	26700477609
BTC_ijb_jcid_var34	456	456	456	8	8	29184	13307904	94818816	26731890926
BTC_ijb_jcid_var34	456	456	456	8	8	29184	13307904	94818816	26724917800
BTC_ijb_jcid_var34	456	456	456	8	8	29184	13307904	94818816	26704504630
BTC_ijb_jcid_var34	488	488	488	8	8	31232	15241216	116214272	33206993007
BTC_ijb_jcid_var34	488	488	488	8	8	31232	15241216	116214272	33103746175
BTC_ijb_jcid_var34	488	488	488	8	8	31232	15241216	116214272	33129020088
BTC_ijb_jcid_var34	488	488	488	8	8	31232	15241216	116214272	33085163070
BTC_ijb_jcid_var34	488	488	488	8	8	31232	15241216	116214272	33179474312
BTC_ijb_jcid_var34	520	520	520	8	8	33280	17305600	140608000	41113917311
BTC_ijb_jcid_var34	520	520	520	8	8	33280	17305600	140608000	41011225998
BTC_ijb_jcid_var34	520	520	520	8	8	33280	17305600	140608000	41034825284
BTC_ijb_jcid_var34	520	520	520	8	8	33280	17305600	140608000	41049009677
BTC_ijb_jcid_var34	520	520	520	8	8	33280	17305600	140608000	41077231900
BTC_ijb_jcid_var34	552	552	552	8	8	35328	19501056	168196608	52132077736
BTC_ijb_jcid_var34	552	552	552	8	8	35328	19501056	168196608	52418193190
BTC_ijb_jcid_var34	552	552	552	8	8	35328	19501056	168196608	52252023783
BTC_ijb_jcid_var34	552	552	552	8	8	35328	19501056	168196608	52173621164
BTC_ijb_jcid_var34	552	552	552	8	8	35328	19501056	168196608	52244497825
BTC_ijb_jcid_var34	584	584	584	8	8	37376	21827584	199176704	64207400996
BTC_ijb_jcid_var34	584	584	584	8	8	37376	21827584	199176704	64202256477
BTC_ijb_jcid_var34	584	584	584	8	8	37376	21827584	199176704	64135748376
BTC_ijb_jcid_var34	584	584	584	8	8	37376	21827584	199176704	64183563454
BTC_ijb_jcid_var34	584	584	584	8	8	37376	21827584	199176704	64150238805
BTC_ijb_jcid_var34	616	616	616	8	8	39424	24285184	233744896	78024834680
BTC_ijb_jcid_var34	616	616	616	8	8	39424	24285184	233744896	78125973424
BTC_ijb_jcid_var34	616	616	616	8	8	39424	24285184	233744896	78130342276
BTC_ijb_jcid_var34	616	616	616	8	8	39424	24285184	233744896	78138875549
BTC_ijb_jcid_var34	616	616	616	8	8	39424	24285184	233744896	78430890400
BTC_ijb_jcid_var34	648	648	648	8	8	41472	26873856	272097792	92917706219
BTC_ijb_jcid_var34	648	648	648	8	8	41472	26873856	272097792	92876843923
BTC_ijb_jcid_var34	648	648	648	8	8	41472	26873856	272097792	92851594961
BTC_ijb_jcid_var34	648	648	648	8	8	41472	26873856	272097792	92915167511
BTC_ijb_jcid_var34	648	648	648	8	8	41472	26873856	272097792	92871984775


==> figures/data/ijb_jcid/meas/var35.dat <==
BTC_ijb_jcid_var35	8	8	8	8	8	512	4096	512	161420
BTC_ijb_jcid_var35	8	8	8	8	8	512	4096	512	144716
BTC_ijb_jcid_var35	8	8	8	8	8	512	4096	512	144452
BTC_ijb_jcid_var35	8	8	8	8	8	512	4096	512	144505
BTC_ijb_jcid_var35	8	8	8	8	8	512	4096	512	144745
BTC_ijb_jcid_var35	40	40	40	8	8	2560	102400	64000	19439880
BTC_ijb_jcid_var35	40	40	40	8	8	2560	102400	64000	18964170
BTC_ijb_jcid_var35	40	40	40	8	8	2560	102400	64000	19077653
BTC_ijb_jcid_var35	40	40	40	8	8	2560	102400	64000	18967660
BTC_ijb_jcid_var35	40	40	40	8	8	2560	102400	64000	18960246
BTC_ijb_jcid_var35	72	72	72	8	8	4608	331776	373248	123980519
BTC_ijb_jcid_var35	72	72	72	8	8	4608	331776	373248	120113355
BTC_ijb_jcid_var35	72	72	72	8	8	4608	331776	373248	119577724
BTC_ijb_jcid_var35	72	72	72	8	8	4608	331776	373248	120301580
BTC_ijb_jcid_var35	72	72	72	8	8	4608	331776	373248	119605133
BTC_ijb_jcid_var35	104	104	104	8	8	6656	692224	1124864	384942426
BTC_ijb_jcid_var35	104	104	104	8	8	6656	692224	1124864	371903317
BTC_ijb_jcid_var35	104	104	104	8	8	6656	692224	1124864	372025011
BTC_ijb_jcid_var35	104	104	104	8	8	6656	692224	1124864	372918025
BTC_ijb_jcid_var35	104	104	104	8	8	6656	692224	1124864	372193273
BTC_ijb_jcid_var35	136	136	136	8	8	8704	1183744	2515456	866913740
BTC_ijb_jcid_var35	136	136	136	8	8	8704	1183744	2515456	860558114
BTC_ijb_jcid_var35	136	136	136	8	8	8704	1183744	2515456	862545731
BTC_ijb_jcid_var35	136	136	136	8	8	8704	1183744	2515456	860687395
BTC_ijb_jcid_var35	136	136	136	8	8	8704	1183744	2515456	860261472
BTC_ijb_jcid_var35	168	168	168	8	8	10752	1806336	4741632	1603187690
BTC_ijb_jcid_var35	168	168	168	8	8	10752	1806336	4741632	1622026983
BTC_ijb_jcid_var35	168	168	168	8	8	10752	1806336	4741632	1607142358
BTC_ijb_jcid_var35	168	168	168	8	8	10752	1806336	4741632	1606062223
BTC_ijb_jcid_var35	168	168	168	8	8	10752	1806336	4741632	1605510598
BTC_ijb_jcid_var35	200	200	200	8	8	12800	2560000	8000000	2778482809
BTC_ijb_jcid_var35	200	200	200	8	8	12800	2560000	8000000	2786019858
BTC_ijb_jcid_var35	200	200	200	8	8	12800	2560000	8000000	2781654917
BTC_ijb_jcid_var35	200	200	200	8	8	12800	2560000	8000000	2785211510
BTC_ijb_jcid_var35	200	200	200	8	8	12800	2560000	8000000	2778780032
BTC_ijb_jcid_var35	232	232	232	8	8	14848	3444736	12487168	4320420813
BTC_ijb_jcid_var35	232	232	232	8	8	14848	3444736	12487168	4320906171
BTC_ijb_jcid_var35	232	232	232	8	8	14848	3444736	12487168	4327297066
BTC_ijb_jcid_var35	232	232	232	8	8	14848	3444736	12487168	4329453246
BTC_ijb_jcid_var35	232	232	232	8	8	14848	3444736	12487168	4336916365
BTC_ijb_jcid_var35	264	264	264	8	8	16896	4460544	18399744	6587131473
BTC_ijb_jcid_var35	264	264	264	8	8	16896	4460544	18399744	6572317261
BTC_ijb_jcid_var35	264	264	264	8	8	16896	4460544	18399744	6559762617
BTC_ijb_jcid_var35	264	264	264	8	8	16896	4460544	18399744	6563078801
BTC_ijb_jcid_var35	264	264	264	8	8	16896	4460544	18399744	6592636407
BTC_ijb_jcid_var35	296	296	296	8	8	18944	5607424	25934336	9197634049
BTC_ijb_jcid_var35	296	296	296	8	8	18944	5607424	25934336	9234474767
BTC_ijb_jcid_var35	296	296	296	8	8	18944	5607424	25934336	9202044935
BTC_ijb_jcid_var35	296	296	296	8	8	18944	5607424	25934336	9199914971
BTC_ijb_jcid_var35	296	296	296	8	8	18944	5607424	25934336	9203555981
BTC_ijb_jcid_var35	328	328	328	8	8	20992	6885376	35287552	12666100954
BTC_ijb_jcid_var35	328	328	328	8	8	20992	6885376	35287552	12627657121
BTC_ijb_jcid_var35	328	328	328	8	8	20992	6885376	35287552	12630252136
BTC_ijb_jcid_var35	328	328	328	8	8	20992	6885376	35287552	12663478513
BTC_ijb_jcid_var35	328	328	328	8	8	20992	6885376	35287552	12646690317
BTC_ijb_jcid_var35	360	360	360	8	8	23040	8294400	46656000	16782206221
BTC_ijb_jcid_var35	360	360	360	8	8	23040	8294400	46656000	16826676888
BTC_ijb_jcid_var35	360	360	360	8	8	23040	8294400	46656000	16792748766
BTC_ijb_jcid_var35	360	360	360	8	8	23040	8294400	46656000	16815801968
BTC_ijb_jcid_var35	360	360	360	8	8	23040	8294400	46656000	16820476789
BTC_ijb_jcid_var35	392	392	392	8	8	25088	9834496	60236288	21833183975
BTC_ijb_jcid_var35	392	392	392	8	8	25088	9834496	60236288	21863922270
BTC_ijb_jcid_var35	392	392	392	8	8	25088	9834496	60236288	21843726339
BTC_ijb_jcid_var35	392	392	392	8	8	25088	9834496	60236288	21850396556
BTC_ijb_jcid_var35	392	392	392	8	8	25088	9834496	60236288	21831668840
BTC_ijb_jcid_var35	424	424	424	8	8	27136	11505664	76225024	27845984463
BTC_ijb_jcid_var35	424	424	424	8	8	27136	11505664	76225024	27874203697
BTC_ijb_jcid_var35	424	424	424	8	8	27136	11505664	76225024	27814564711
BTC_ijb_jcid_var35	424	424	424	8	8	27136	11505664	76225024	27863602620
BTC_ijb_jcid_var35	424	424	424	8	8	27136	11505664	76225024	27858269127
BTC_ijb_jcid_var35	456	456	456	8	8	29184	13307904	94818816	34779904211
BTC_ijb_jcid_var35	456	456	456	8	8	29184	13307904	94818816	34817394976
BTC_ijb_jcid_var35	456	456	456	8	8	29184	13307904	94818816	34766958419
BTC_ijb_jcid_var35	456	456	456	8	8	29184	13307904	94818816	34809123209
BTC_ijb_jcid_var35	456	456	456	8	8	29184	13307904	94818816	35058602345
BTC_ijb_jcid_var35	488	488	488	8	8	31232	15241216	116214272	43691522690
BTC_ijb_jcid_var35	488	488	488	8	8	31232	15241216	116214272	43713242272
BTC_ijb_jcid_var35	488	488	488	8	8	31232	15241216	116214272	43694868980
BTC_ijb_jcid_var35	488	488	488	8	8	31232	15241216	116214272	43700726723
BTC_ijb_jcid_var35	488	488	488	8	8	31232	15241216	116214272	43702973594
BTC_ijb_jcid_var35	520	520	520	8	8	33280	17305600	140608000	54820467977
BTC_ijb_jcid_var35	520	520	520	8	8	33280	17305600	140608000	54811662264
BTC_ijb_jcid_var35	520	520	520	8	8	33280	17305600	140608000	54841642358
BTC_ijb_jcid_var35	520	520	520	8	8	33280	17305600	140608000	54817400164
BTC_ijb_jcid_var35	520	520	520	8	8	33280	17305600	140608000	54799894616
BTC_ijb_jcid_var35	552	552	552	8	8	35328	19501056	168196608	66753215788
BTC_ijb_jcid_var35	552	552	552	8	8	35328	19501056	168196608	66739762665
BTC_ijb_jcid_var35	552	552	552	8	8	35328	19501056	168196608	66699310344
BTC_ijb_jcid_var35	552	552	552	8	8	35328	19501056	168196608	66798518587
BTC_ijb_jcid_var35	552	552	552	8	8	35328	19501056	168196608	66711404928
BTC_ijb_jcid_var35	584	584	584	8	8	37376	21827584	199176704	81247944760
BTC_ijb_jcid_var35	584	584	584	8	8	37376	21827584	199176704	80960582351
BTC_ijb_jcid_var35	584	584	584	8	8	37376	21827584	199176704	80943158411
BTC_ijb_jcid_var35	584	584	584	8	8	37376	21827584	199176704	80920209437
BTC_ijb_jcid_var35	584	584	584	8	8	37376	21827584	199176704	80879221422
BTC_ijb_jcid_var35	616	616	616	8	8	39424	24285184	233744896	96195809845
BTC_ijb_jcid_var35	616	616	616	8	8	39424	24285184	233744896	96436109697
BTC_ijb_jcid_var35	616	616	616	8	8	39424	24285184	233744896	96254208873
BTC_ijb_jcid_var35	616	616	616	8	8	39424	24285184	233744896	96217258642
BTC_ijb_jcid_var35	616	616	616	8	8	39424	24285184	233744896	96674616814


==> figures/data/ijb_jcid/meas/var36.dat <==
BTC_ijb_jcid_var36	8	8	8	8	8	512	4096	512	44506492
BTC_ijb_jcid_var36	8	8	8	8	8	512	4096	512	136368
BTC_ijb_jcid_var36	8	8	8	8	8	512	4096	512	136168
BTC_ijb_jcid_var36	8	8	8	8	8	512	4096	512	177956
BTC_ijb_jcid_var36	8	8	8	8	8	512	4096	512	136168
BTC_ijb_jcid_var36	40	40	40	8	8	2560	102400	64000	17320787
BTC_ijb_jcid_var36	40	40	40	8	8	2560	102400	64000	16558064
BTC_ijb_jcid_var36	40	40	40	8	8	2560	102400	64000	16555858
BTC_ijb_jcid_var36	40	40	40	8	8	2560	102400	64000	16557729
BTC_ijb_jcid_var36	40	40	40	8	8	2560	102400	64000	16555980
BTC_ijb_jcid_var36	72	72	72	8	8	4608	331776	373248	107962571
BTC_ijb_jcid_var36	72	72	72	8	8	4608	331776	373248	106565324
BTC_ijb_jcid_var36	72	72	72	8	8	4608	331776	373248	106114004
BTC_ijb_jcid_var36	72	72	72	8	8	4608	331776	373248	106187287
BTC_ijb_jcid_var36	72	72	72	8	8	4608	331776	373248	106004608
BTC_ijb_jcid_var36	104	104	104	8	8	6656	692224	1124864	319707659
BTC_ijb_jcid_var36	104	104	104	8	8	6656	692224	1124864	319085406
BTC_ijb_jcid_var36	104	104	104	8	8	6656	692224	1124864	319835043
BTC_ijb_jcid_var36	104	104	104	8	8	6656	692224	1124864	319963358
BTC_ijb_jcid_var36	104	104	104	8	8	6656	692224	1124864	321052542
BTC_ijb_jcid_var36	136	136	136	8	8	8704	1183744	2515456	714602793
BTC_ijb_jcid_var36	136	136	136	8	8	8704	1183744	2515456	719184113
BTC_ijb_jcid_var36	136	136	136	8	8	8704	1183744	2515456	730686089
BTC_ijb_jcid_var36	136	136	136	8	8	8704	1183744	2515456	730244519
BTC_ijb_jcid_var36	136	136	136	8	8	8704	1183744	2515456	723655897
BTC_ijb_jcid_var36	168	168	168	8	8	10752	1806336	4741632	1346410835
BTC_ijb_jcid_var36	168	168	168	8	8	10752	1806336	4741632	1355797451
BTC_ijb_jcid_var36	168	168	168	8	8	10752	1806336	4741632	1349019299
BTC_ijb_jcid_var36	168	168	168	8	8	10752	1806336	4741632	1350075810
BTC_ijb_jcid_var36	168	168	168	8	8	10752	1806336	4741632	1351551631
BTC_ijb_jcid_var36	200	200	200	8	8	12800	2560000	8000000	2279741368
BTC_ijb_jcid_var36	200	200	200	8	8	12800	2560000	8000000	2281906436
BTC_ijb_jcid_var36	200	200	200	8	8	12800	2560000	8000000	2282481146
BTC_ijb_jcid_var36	200	200	200	8	8	12800	2560000	8000000	2282159413
BTC_ijb_jcid_var36	200	200	200	8	8	12800	2560000	8000000	2283064515
BTC_ijb_jcid_var36	232	232	232	8	8	14848	3444736	12487168	3540476654
BTC_ijb_jcid_var36	232	232	232	8	8	14848	3444736	12487168	3543753600
BTC_ijb_jcid_var36	232	232	232	8	8	14848	3444736	12487168	3541036237
BTC_ijb_jcid_var36	232	232	232	8	8	14848	3444736	12487168	3546447779
BTC_ijb_jcid_var36	232	232	232	8	8	14848	3444736	12487168	3553345239
BTC_ijb_jcid_var36	264	264	264	8	8	16896	4460544	18399744	5239157880
BTC_ijb_jcid_var36	264	264	264	8	8	16896	4460544	18399744	5229874487
BTC_ijb_jcid_var36	264	264	264	8	8	16896	4460544	18399744	5239899523
BTC_ijb_jcid_var36	264	264	264	8	8	16896	4460544	18399744	5227946348
BTC_ijb_jcid_var36	264	264	264	8	8	16896	4460544	18399744	5231346120
BTC_ijb_jcid_var36	296	296	296	8	8	18944	5607424	25934336	7359603729
BTC_ijb_jcid_var36	296	296	296	8	8	18944	5607424	25934336	7412909999
BTC_ijb_jcid_var36	296	296	296	8	8	18944	5607424	25934336	7369666005
BTC_ijb_jcid_var36	296	296	296	8	8	18944	5607424	25934336	7358109174
BTC_ijb_jcid_var36	296	296	296	8	8	18944	5607424	25934336	7377631402
BTC_ijb_jcid_var36	328	328	328	8	8	20992	6885376	35287552	10049413615
BTC_ijb_jcid_var36	328	328	328	8	8	20992	6885376	35287552	10075686882
BTC_ijb_jcid_var36	328	328	328	8	8	20992	6885376	35287552	10061924877
BTC_ijb_jcid_var36	328	328	328	8	8	20992	6885376	35287552	10057965842
BTC_ijb_jcid_var36	328	328	328	8	8	20992	6885376	35287552	10048698558
BTC_ijb_jcid_var36	360	360	360	8	8	23040	8294400	46656000	13468274008
BTC_ijb_jcid_var36	360	360	360	8	8	23040	8294400	46656000	13434125619
BTC_ijb_jcid_var36	360	360	360	8	8	23040	8294400	46656000	13430269841
BTC_ijb_jcid_var36	360	360	360	8	8	23040	8294400	46656000	13457207086
BTC_ijb_jcid_var36	360	360	360	8	8	23040	8294400	46656000	13479489137
BTC_ijb_jcid_var36	392	392	392	8	8	25088	9834496	60236288	17877703801
BTC_ijb_jcid_var36	392	392	392	8	8	25088	9834496	60236288	17949434745
BTC_ijb_jcid_var36	392	392	392	8	8	25088	9834496	60236288	17869153120
BTC_ijb_jcid_var36	392	392	392	8	8	25088	9834496	60236288	17914526551
BTC_ijb_jcid_var36	392	392	392	8	8	25088	9834496	60236288	17843365070
BTC_ijb_jcid_var36	424	424	424	8	8	27136	11505664	76225024	23108045947
BTC_ijb_jcid_var36	424	424	424	8	8	27136	11505664	76225024	23057339256
BTC_ijb_jcid_var36	424	424	424	8	8	27136	11505664	76225024	23098878784
BTC_ijb_jcid_var36	424	424	424	8	8	27136	11505664	76225024	23054882191
BTC_ijb_jcid_var36	424	424	424	8	8	27136	11505664	76225024	23198905838
BTC_ijb_jcid_var36	456	456	456	8	8	29184	13307904	94818816	29125568180
BTC_ijb_jcid_var36	456	456	456	8	8	29184	13307904	94818816	29162271289
BTC_ijb_jcid_var36	456	456	456	8	8	29184	13307904	94818816	29178197119
BTC_ijb_jcid_var36	456	456	456	8	8	29184	13307904	94818816	29415832625
BTC_ijb_jcid_var36	456	456	456	8	8	29184	13307904	94818816	29189893961
BTC_ijb_jcid_var36	488	488	488	8	8	31232	15241216	116214272	36147985773
BTC_ijb_jcid_var36	488	488	488	8	8	31232	15241216	116214272	36132062332
BTC_ijb_jcid_var36	488	488	488	8	8	31232	15241216	116214272	36136428640
BTC_ijb_jcid_var36	488	488	488	8	8	31232	15241216	116214272	36115210719
BTC_ijb_jcid_var36	488	488	488	8	8	31232	15241216	116214272	36195340163
BTC_ijb_jcid_var36	520	520	520	8	8	33280	17305600	140608000	43985902411
BTC_ijb_jcid_var36	520	520	520	8	8	33280	17305600	140608000	43939565743
BTC_ijb_jcid_var36	520	520	520	8	8	33280	17305600	140608000	43950867811
BTC_ijb_jcid_var36	520	520	520	8	8	33280	17305600	140608000	43997681930
BTC_ijb_jcid_var36	520	520	520	8	8	33280	17305600	140608000	43927942837
BTC_ijb_jcid_var36	552	552	552	8	8	35328	19501056	168196608	53443715484
BTC_ijb_jcid_var36	552	552	552	8	8	35328	19501056	168196608	53443098044
BTC_ijb_jcid_var36	552	552	552	8	8	35328	19501056	168196608	53470539811
BTC_ijb_jcid_var36	552	552	552	8	8	35328	19501056	168196608	53584686686
BTC_ijb_jcid_var36	552	552	552	8	8	35328	19501056	168196608	53507270460
BTC_ijb_jcid_var36	584	584	584	8	8	37376	21827584	199176704	64531528239
BTC_ijb_jcid_var36	584	584	584	8	8	37376	21827584	199176704	64683713998
BTC_ijb_jcid_var36	584	584	584	8	8	37376	21827584	199176704	64500094385
BTC_ijb_jcid_var36	584	584	584	8	8	37376	21827584	199176704	64480195780
BTC_ijb_jcid_var36	584	584	584	8	8	37376	21827584	199176704	64449388749
BTC_ijb_jcid_var36	616	616	616	8	8	39424	24285184	233744896	77617285405
BTC_ijb_jcid_var36	616	616	616	8	8	39424	24285184	233744896	77559960066
BTC_ijb_jcid_var36	616	616	616	8	8	39424	24285184	233744896	77667003393
BTC_ijb_jcid_var36	616	616	616	8	8	39424	24285184	233744896	77606547775
BTC_ijb_jcid_var36	616	616	616	8	8	39424	24285184	233744896	77699057822
BTC_ijb_jcid_var36	648	648	648	8	8	41472	26873856	272097792	90910957365
BTC_ijb_jcid_var36	648	648	648	8	8	41472	26873856	272097792	91378639825
BTC_ijb_jcid_var36	648	648	648	8	8	41472	26873856	272097792	91827114978
BTC_ijb_jcid_var36	648	648	648	8	8	41472	26873856	272097792	91398488838
BTC_ijb_jcid_var36	648	648	648	8	8	41472	26873856	272097792	91355134889


==> figures/data/ijb_jcid/meas/var37.dat <==
BTC_ijb_jcid_var37	8	8	8	8	8	512	4096	512	162815
BTC_ijb_jcid_var37	8	8	8	8	8	512	4096	512	135613
BTC_ijb_jcid_var37	8	8	8	8	8	512	4096	512	145013
BTC_ijb_jcid_var37	8	8	8	8	8	512	4096	512	168319
BTC_ijb_jcid_var37	8	8	8	8	8	512	4096	512	131824
BTC_ijb_jcid_var37	40	40	40	8	8	2560	102400	64000	17173467
BTC_ijb_jcid_var37	40	40	40	8	8	2560	102400	64000	16457716
BTC_ijb_jcid_var37	40	40	40	8	8	2560	102400	64000	16434078
BTC_ijb_jcid_var37	40	40	40	8	8	2560	102400	64000	16439136
BTC_ijb_jcid_var37	40	40	40	8	8	2560	102400	64000	16478386
BTC_ijb_jcid_var37	72	72	72	8	8	4608	331776	373248	97423365
BTC_ijb_jcid_var37	72	72	72	8	8	4608	331776	373248	95807568
BTC_ijb_jcid_var37	72	72	72	8	8	4608	331776	373248	95745272
BTC_ijb_jcid_var37	72	72	72	8	8	4608	331776	373248	96286823
BTC_ijb_jcid_var37	72	72	72	8	8	4608	331776	373248	95623291
BTC_ijb_jcid_var37	104	104	104	8	8	6656	692224	1124864	291189390
BTC_ijb_jcid_var37	104	104	104	8	8	6656	692224	1124864	287594033
BTC_ijb_jcid_var37	104	104	104	8	8	6656	692224	1124864	287858427
BTC_ijb_jcid_var37	104	104	104	8	8	6656	692224	1124864	287784996
BTC_ijb_jcid_var37	104	104	104	8	8	6656	692224	1124864	288023739
BTC_ijb_jcid_var37	136	136	136	8	8	8704	1183744	2515456	666396177
BTC_ijb_jcid_var37	136	136	136	8	8	8704	1183744	2515456	654849284
BTC_ijb_jcid_var37	136	136	136	8	8	8704	1183744	2515456	653773403
BTC_ijb_jcid_var37	136	136	136	8	8	8704	1183744	2515456	653594719
BTC_ijb_jcid_var37	136	136	136	8	8	8704	1183744	2515456	653118430
BTC_ijb_jcid_var37	168	168	168	8	8	10752	1806336	4741632	1297187767
BTC_ijb_jcid_var37	168	168	168	8	8	10752	1806336	4741632	1308673153
BTC_ijb_jcid_var37	168	168	168	8	8	10752	1806336	4741632	1343860336
BTC_ijb_jcid_var37	168	168	168	8	8	10752	1806336	4741632	1307303160
BTC_ijb_jcid_var37	168	168	168	8	8	10752	1806336	4741632	1307549905
BTC_ijb_jcid_var37	200	200	200	8	8	12800	2560000	8000000	2264773697
BTC_ijb_jcid_var37	200	200	200	8	8	12800	2560000	8000000	2264559276
BTC_ijb_jcid_var37	200	200	200	8	8	12800	2560000	8000000	2265030161
BTC_ijb_jcid_var37	200	200	200	8	8	12800	2560000	8000000	2267375105
BTC_ijb_jcid_var37	200	200	200	8	8	12800	2560000	8000000	2265215354
BTC_ijb_jcid_var37	232	232	232	8	8	14848	3444736	12487168	3434597078
BTC_ijb_jcid_var37	232	232	232	8	8	14848	3444736	12487168	3416434383
BTC_ijb_jcid_var37	232	232	232	8	8	14848	3444736	12487168	3418404917
BTC_ijb_jcid_var37	232	232	232	8	8	14848	3444736	12487168	3417983001
BTC_ijb_jcid_var37	232	232	232	8	8	14848	3444736	12487168	3417846930
BTC_ijb_jcid_var37	264	264	264	8	8	16896	4460544	18399744	5140704940
BTC_ijb_jcid_var37	264	264	264	8	8	16896	4460544	18399744	5151483696
BTC_ijb_jcid_var37	264	264	264	8	8	16896	4460544	18399744	5155656218
BTC_ijb_jcid_var37	264	264	264	8	8	16896	4460544	18399744	5141594226
BTC_ijb_jcid_var37	264	264	264	8	8	16896	4460544	18399744	5147024326
BTC_ijb_jcid_var37	296	296	296	8	8	18944	5607424	25934336	7554161058
BTC_ijb_jcid_var37	296	296	296	8	8	18944	5607424	25934336	7545930579
BTC_ijb_jcid_var37	296	296	296	8	8	18944	5607424	25934336	7544944919
BTC_ijb_jcid_var37	296	296	296	8	8	18944	5607424	25934336	7593668236
BTC_ijb_jcid_var37	296	296	296	8	8	18944	5607424	25934336	7545091020
BTC_ijb_jcid_var37	328	328	328	8	8	20992	6885376	35287552	10405425791
BTC_ijb_jcid_var37	328	328	328	8	8	20992	6885376	35287552	10406331812
BTC_ijb_jcid_var37	328	328	328	8	8	20992	6885376	35287552	10398645374
BTC_ijb_jcid_var37	328	328	328	8	8	20992	6885376	35287552	10440056696
BTC_ijb_jcid_var37	328	328	328	8	8	20992	6885376	35287552	10407377991
BTC_ijb_jcid_var37	360	360	360	8	8	23040	8294400	46656000	13046523411
BTC_ijb_jcid_var37	360	360	360	8	8	23040	8294400	46656000	13049289764
BTC_ijb_jcid_var37	360	360	360	8	8	23040	8294400	46656000	13029971276
BTC_ijb_jcid_var37	360	360	360	8	8	23040	8294400	46656000	13029140743
BTC_ijb_jcid_var37	360	360	360	8	8	23040	8294400	46656000	13045640172
BTC_ijb_jcid_var37	392	392	392	8	8	25088	9834496	60236288	17046808987
BTC_ijb_jcid_var37	392	392	392	8	8	25088	9834496	60236288	17028543385
BTC_ijb_jcid_var37	392	392	392	8	8	25088	9834496	60236288	17065253685
BTC_ijb_jcid_var37	392	392	392	8	8	25088	9834496	60236288	17032455527
BTC_ijb_jcid_var37	392	392	392	8	8	25088	9834496	60236288	17095205148
BTC_ijb_jcid_var37	424	424	424	8	8	27136	11505664	76225024	22348535058
BTC_ijb_jcid_var37	424	424	424	8	8	27136	11505664	76225024	22397737942
BTC_ijb_jcid_var37	424	424	424	8	8	27136	11505664	76225024	22353923816
BTC_ijb_jcid_var37	424	424	424	8	8	27136	11505664	76225024	22406521956
BTC_ijb_jcid_var37	424	424	424	8	8	27136	11505664	76225024	22350992901
BTC_ijb_jcid_var37	456	456	456	8	8	29184	13307904	94818816	28066942518
BTC_ijb_jcid_var37	456	456	456	8	8	29184	13307904	94818816	28297619560
BTC_ijb_jcid_var37	456	456	456	8	8	29184	13307904	94818816	28050164551
BTC_ijb_jcid_var37	456	456	456	8	8	29184	13307904	94818816	28067003409
BTC_ijb_jcid_var37	456	456	456	8	8	29184	13307904	94818816	28038105996
BTC_ijb_jcid_var37	488	488	488	8	8	31232	15241216	116214272	32805559712
BTC_ijb_jcid_var37	488	488	488	8	8	31232	15241216	116214272	32806198099
BTC_ijb_jcid_var37	488	488	488	8	8	31232	15241216	116214272	32820890950
BTC_ijb_jcid_var37	488	488	488	8	8	31232	15241216	116214272	32783206776
BTC_ijb_jcid_var37	488	488	488	8	8	31232	15241216	116214272	32761252446
BTC_ijb_jcid_var37	520	520	520	8	8	33280	17305600	140608000	41078407222
BTC_ijb_jcid_var37	520	520	520	8	8	33280	17305600	140608000	41098833978
BTC_ijb_jcid_var37	520	520	520	8	8	33280	17305600	140608000	41134748131
BTC_ijb_jcid_var37	520	520	520	8	8	33280	17305600	140608000	41139112849
BTC_ijb_jcid_var37	520	520	520	8	8	33280	17305600	140608000	41139888767
BTC_ijb_jcid_var37	552	552	552	8	8	35328	19501056	168196608	51555533446
BTC_ijb_jcid_var37	552	552	552	8	8	35328	19501056	168196608	51585937595
BTC_ijb_jcid_var37	552	552	552	8	8	35328	19501056	168196608	51563141999
BTC_ijb_jcid_var37	552	552	552	8	8	35328	19501056	168196608	51540890078
BTC_ijb_jcid_var37	552	552	552	8	8	35328	19501056	168196608	51615164197
BTC_ijb_jcid_var37	584	584	584	8	8	37376	21827584	199176704	62191117934
BTC_ijb_jcid_var37	584	584	584	8	8	37376	21827584	199176704	62377041599
BTC_ijb_jcid_var37	584	584	584	8	8	37376	21827584	199176704	62211490025
BTC_ijb_jcid_var37	584	584	584	8	8	37376	21827584	199176704	62188890895
BTC_ijb_jcid_var37	584	584	584	8	8	37376	21827584	199176704	62210033486
BTC_ijb_jcid_var37	616	616	616	8	8	39424	24285184	233744896	68119463615
BTC_ijb_jcid_var37	616	616	616	8	8	39424	24285184	233744896	68160068380
BTC_ijb_jcid_var37	616	616	616	8	8	39424	24285184	233744896	68168448435
BTC_ijb_jcid_var37	616	616	616	8	8	39424	24285184	233744896	68192948680
BTC_ijb_jcid_var37	616	616	616	8	8	39424	24285184	233744896	68133736240
BTC_ijb_jcid_var37	648	648	648	8	8	41472	26873856	272097792	80336555525
BTC_ijb_jcid_var37	648	648	648	8	8	41472	26873856	272097792	80425830311
BTC_ijb_jcid_var37	648	648	648	8	8	41472	26873856	272097792	80411554676
BTC_ijb_jcid_var37	648	648	648	8	8	41472	26873856	272097792	80829419633
BTC_ijb_jcid_var37	648	648	648	8	8	41472	26873856	272097792	80314997237


==> figures/data/ijb_jcid/meas/var38.dat <==
BTC_ijb_jcid_var38	8	8	8	8	8	512	4096	512	152242
BTC_ijb_jcid_var38	8	8	8	8	8	512	4096	512	131438
BTC_ijb_jcid_var38	8	8	8	8	8	512	4096	512	131422
BTC_ijb_jcid_var38	8	8	8	8	8	512	4096	512	131360
BTC_ijb_jcid_var38	8	8	8	8	8	512	4096	512	131625
BTC_ijb_jcid_var38	40	40	40	8	8	2560	102400	64000	17444464
BTC_ijb_jcid_var38	40	40	40	8	8	2560	102400	64000	16721768
BTC_ijb_jcid_var38	40	40	40	8	8	2560	102400	64000	16671244
BTC_ijb_jcid_var38	40	40	40	8	8	2560	102400	64000	16616560
BTC_ijb_jcid_var38	40	40	40	8	8	2560	102400	64000	16961088
BTC_ijb_jcid_var38	72	72	72	8	8	4608	331776	373248	101405286
BTC_ijb_jcid_var38	72	72	72	8	8	4608	331776	373248	96951051
BTC_ijb_jcid_var38	72	72	72	8	8	4608	331776	373248	96908567
BTC_ijb_jcid_var38	72	72	72	8	8	4608	331776	373248	96934019
BTC_ijb_jcid_var38	72	72	72	8	8	4608	331776	373248	96738961
BTC_ijb_jcid_var38	104	104	104	8	8	6656	692224	1124864	298233615
BTC_ijb_jcid_var38	104	104	104	8	8	6656	692224	1124864	290681711
BTC_ijb_jcid_var38	104	104	104	8	8	6656	692224	1124864	289221283
BTC_ijb_jcid_var38	104	104	104	8	8	6656	692224	1124864	290359789
BTC_ijb_jcid_var38	104	104	104	8	8	6656	692224	1124864	289091960
BTC_ijb_jcid_var38	136	136	136	8	8	8704	1183744	2515456	664594467
BTC_ijb_jcid_var38	136	136	136	8	8	8704	1183744	2515456	670725586
BTC_ijb_jcid_var38	136	136	136	8	8	8704	1183744	2515456	668324742
BTC_ijb_jcid_var38	136	136	136	8	8	8704	1183744	2515456	666903378
BTC_ijb_jcid_var38	136	136	136	8	8	8704	1183744	2515456	667984794
BTC_ijb_jcid_var38	168	168	168	8	8	10752	1806336	4741632	1246892043
BTC_ijb_jcid_var38	168	168	168	8	8	10752	1806336	4741632	1263946656
BTC_ijb_jcid_var38	168	168	168	8	8	10752	1806336	4741632	1256744755
BTC_ijb_jcid_var38	168	168	168	8	8	10752	1806336	4741632	1259616353
BTC_ijb_jcid_var38	168	168	168	8	8	10752	1806336	4741632	1282976101
BTC_ijb_jcid_var38	200	200	200	8	8	12800	2560000	8000000	2168270048
BTC_ijb_jcid_var38	200	200	200	8	8	12800	2560000	8000000	2166300226
BTC_ijb_jcid_var38	200	200	200	8	8	12800	2560000	8000000	2162021263
BTC_ijb_jcid_var38	200	200	200	8	8	12800	2560000	8000000	2159106102
BTC_ijb_jcid_var38	200	200	200	8	8	12800	2560000	8000000	2159595629
BTC_ijb_jcid_var38	232	232	232	8	8	14848	3444736	12487168	3353711193
BTC_ijb_jcid_var38	232	232	232	8	8	14848	3444736	12487168	3353120071
BTC_ijb_jcid_var38	232	232	232	8	8	14848	3444736	12487168	3396424388
BTC_ijb_jcid_var38	232	232	232	8	8	14848	3444736	12487168	3395943229
BTC_ijb_jcid_var38	232	232	232	8	8	14848	3444736	12487168	3355747180
BTC_ijb_jcid_var38	264	264	264	8	8	16896	4460544	18399744	5033226778
BTC_ijb_jcid_var38	264	264	264	8	8	16896	4460544	18399744	5030556863
BTC_ijb_jcid_var38	264	264	264	8	8	16896	4460544	18399744	5035825567
BTC_ijb_jcid_var38	264	264	264	8	8	16896	4460544	18399744	5038890453
BTC_ijb_jcid_var38	264	264	264	8	8	16896	4460544	18399744	5031405895
BTC_ijb_jcid_var38	296	296	296	8	8	18944	5607424	25934336	7094648105
BTC_ijb_jcid_var38	296	296	296	8	8	18944	5607424	25934336	7112977577
BTC_ijb_jcid_var38	296	296	296	8	8	18944	5607424	25934336	7104879323
BTC_ijb_jcid_var38	296	296	296	8	8	18944	5607424	25934336	7090389762
BTC_ijb_jcid_var38	296	296	296	8	8	18944	5607424	25934336	7112155384
BTC_ijb_jcid_var38	328	328	328	8	8	20992	6885376	35287552	9765166964
BTC_ijb_jcid_var38	328	328	328	8	8	20992	6885376	35287552	9833473256
BTC_ijb_jcid_var38	328	328	328	8	8	20992	6885376	35287552	9787131639
BTC_ijb_jcid_var38	328	328	328	8	8	20992	6885376	35287552	9768569359
BTC_ijb_jcid_var38	328	328	328	8	8	20992	6885376	35287552	9784203703
BTC_ijb_jcid_var38	360	360	360	8	8	23040	8294400	46656000	12860044811
BTC_ijb_jcid_var38	360	360	360	8	8	23040	8294400	46656000	12905391971
BTC_ijb_jcid_var38	360	360	360	8	8	23040	8294400	46656000	12847203652
BTC_ijb_jcid_var38	360	360	360	8	8	23040	8294400	46656000	12838473495
BTC_ijb_jcid_var38	360	360	360	8	8	23040	8294400	46656000	12858211800
BTC_ijb_jcid_var38	392	392	392	8	8	25088	9834496	60236288	16714996919
BTC_ijb_jcid_var38	392	392	392	8	8	25088	9834496	60236288	16832452122
BTC_ijb_jcid_var38	392	392	392	8	8	25088	9834496	60236288	16727681027
BTC_ijb_jcid_var38	392	392	392	8	8	25088	9834496	60236288	16716554602
BTC_ijb_jcid_var38	392	392	392	8	8	25088	9834496	60236288	16728179247
BTC_ijb_jcid_var38	424	424	424	8	8	27136	11505664	76225024	21129380216
BTC_ijb_jcid_var38	424	424	424	8	8	27136	11505664	76225024	21123670271
BTC_ijb_jcid_var38	424	424	424	8	8	27136	11505664	76225024	20956467261
BTC_ijb_jcid_var38	424	424	424	8	8	27136	11505664	76225024	20991223499
BTC_ijb_jcid_var38	424	424	424	8	8	27136	11505664	76225024	20961980268
BTC_ijb_jcid_var38	456	456	456	8	8	29184	13307904	94818816	26306303707
BTC_ijb_jcid_var38	456	456	456	8	8	29184	13307904	94818816	26296951862
BTC_ijb_jcid_var38	456	456	456	8	8	29184	13307904	94818816	26337939228
BTC_ijb_jcid_var38	456	456	456	8	8	29184	13307904	94818816	26294117979
BTC_ijb_jcid_var38	456	456	456	8	8	29184	13307904	94818816	26300255181
BTC_ijb_jcid_var38	488	488	488	8	8	31232	15241216	116214272	31966468228
BTC_ijb_jcid_var38	488	488	488	8	8	31232	15241216	116214272	31963782439
BTC_ijb_jcid_var38	488	488	488	8	8	31232	15241216	116214272	31960822133
BTC_ijb_jcid_var38	488	488	488	8	8	31232	15241216	116214272	31949714310
BTC_ijb_jcid_var38	488	488	488	8	8	31232	15241216	116214272	31931683917
BTC_ijb_jcid_var38	520	520	520	8	8	33280	17305600	140608000	39146745558
BTC_ijb_jcid_var38	520	520	520	8	8	33280	17305600	140608000	39131123401
BTC_ijb_jcid_var38	520	520	520	8	8	33280	17305600	140608000	39153442593
BTC_ijb_jcid_var38	520	520	520	8	8	33280	17305600	140608000	39155793352
BTC_ijb_jcid_var38	520	520	520	8	8	33280	17305600	140608000	39148378095
BTC_ijb_jcid_var38	552	552	552	8	8	35328	19501056	168196608	46289804634
BTC_ijb_jcid_var38	552	552	552	8	8	35328	19501056	168196608	46296728535
BTC_ijb_jcid_var38	552	552	552	8	8	35328	19501056	168196608	46204057390
BTC_ijb_jcid_var38	552	552	552	8	8	35328	19501056	168196608	46039167284
BTC_ijb_jcid_var38	552	552	552	8	8	35328	19501056	168196608	46220783208
BTC_ijb_jcid_var38	584	584	584	8	8	37376	21827584	199176704	55491285335
BTC_ijb_jcid_var38	584	584	584	8	8	37376	21827584	199176704	55295046200
BTC_ijb_jcid_var38	584	584	584	8	8	37376	21827584	199176704	55207916724
BTC_ijb_jcid_var38	584	584	584	8	8	37376	21827584	199176704	55220826991
BTC_ijb_jcid_var38	584	584	584	8	8	37376	21827584	199176704	55220338921
BTC_ijb_jcid_var38	616	616	616	8	8	39424	24285184	233744896	64272299892
BTC_ijb_jcid_var38	616	616	616	8	8	39424	24285184	233744896	64195990351
BTC_ijb_jcid_var38	616	616	616	8	8	39424	24285184	233744896	64035815749
BTC_ijb_jcid_var38	616	616	616	8	8	39424	24285184	233744896	63916583087
BTC_ijb_jcid_var38	616	616	616	8	8	39424	24285184	233744896	63960296938
BTC_ijb_jcid_var38	648	648	648	8	8	41472	26873856	272097792	75236740271
BTC_ijb_jcid_var38	648	648	648	8	8	41472	26873856	272097792	75244319730
BTC_ijb_jcid_var38	648	648	648	8	8	41472	26873856	272097792	74987837976
BTC_ijb_jcid_var38	648	648	648	8	8	41472	26873856	272097792	75464169744
BTC_ijb_jcid_var38	648	648	648	8	8	41472	26873856	272097792	74982297747


==> figures/data/ijb_jcid/meas/var39.dat <==
BTC_ijb_jcid_var39	8	8	8	8	8	512	4096	512	43757317
BTC_ijb_jcid_var39	8	8	8	8	8	512	4096	512	132682
BTC_ijb_jcid_var39	8	8	8	8	8	512	4096	512	132496
BTC_ijb_jcid_var39	8	8	8	8	8	512	4096	512	172928
BTC_ijb_jcid_var39	8	8	8	8	8	512	4096	512	132614
BTC_ijb_jcid_var39	40	40	40	8	8	2560	102400	64000	16803646
BTC_ijb_jcid_var39	40	40	40	8	8	2560	102400	64000	16451434
BTC_ijb_jcid_var39	40	40	40	8	8	2560	102400	64000	16367512
BTC_ijb_jcid_var39	40	40	40	8	8	2560	102400	64000	16368110
BTC_ijb_jcid_var39	40	40	40	8	8	2560	102400	64000	16365094
BTC_ijb_jcid_var39	72	72	72	8	8	4608	331776	373248	98227842
BTC_ijb_jcid_var39	72	72	72	8	8	4608	331776	373248	97274395
BTC_ijb_jcid_var39	72	72	72	8	8	4608	331776	373248	96808845
BTC_ijb_jcid_var39	72	72	72	8	8	4608	331776	373248	97040891
BTC_ijb_jcid_var39	72	72	72	8	8	4608	331776	373248	96952561
BTC_ijb_jcid_var39	104	104	104	8	8	6656	692224	1124864	294906864
BTC_ijb_jcid_var39	104	104	104	8	8	6656	692224	1124864	291682814
BTC_ijb_jcid_var39	104	104	104	8	8	6656	692224	1124864	291594862
BTC_ijb_jcid_var39	104	104	104	8	8	6656	692224	1124864	292182897
BTC_ijb_jcid_var39	104	104	104	8	8	6656	692224	1124864	291679224
BTC_ijb_jcid_var39	136	136	136	8	8	8704	1183744	2515456	658536396
BTC_ijb_jcid_var39	136	136	136	8	8	8704	1183744	2515456	658048981
BTC_ijb_jcid_var39	136	136	136	8	8	8704	1183744	2515456	657133639
BTC_ijb_jcid_var39	136	136	136	8	8	8704	1183744	2515456	659919633
BTC_ijb_jcid_var39	136	136	136	8	8	8704	1183744	2515456	659126944
BTC_ijb_jcid_var39	168	168	168	8	8	10752	1806336	4741632	1239735517
BTC_ijb_jcid_var39	168	168	168	8	8	10752	1806336	4741632	1244540867
BTC_ijb_jcid_var39	168	168	168	8	8	10752	1806336	4741632	1243826314
BTC_ijb_jcid_var39	168	168	168	8	8	10752	1806336	4741632	1245087971
BTC_ijb_jcid_var39	168	168	168	8	8	10752	1806336	4741632	1245717057
BTC_ijb_jcid_var39	200	200	200	8	8	12800	2560000	8000000	2098127796
BTC_ijb_jcid_var39	200	200	200	8	8	12800	2560000	8000000	2099222923
BTC_ijb_jcid_var39	200	200	200	8	8	12800	2560000	8000000	2117461646
BTC_ijb_jcid_var39	200	200	200	8	8	12800	2560000	8000000	2098685817
BTC_ijb_jcid_var39	200	200	200	8	8	12800	2560000	8000000	2100396567
BTC_ijb_jcid_var39	232	232	232	8	8	14848	3444736	12487168	3277779465
BTC_ijb_jcid_var39	232	232	232	8	8	14848	3444736	12487168	3281599004
BTC_ijb_jcid_var39	232	232	232	8	8	14848	3444736	12487168	3275643594
BTC_ijb_jcid_var39	232	232	232	8	8	14848	3444736	12487168	3279155358
BTC_ijb_jcid_var39	232	232	232	8	8	14848	3444736	12487168	3297111711
BTC_ijb_jcid_var39	264	264	264	8	8	16896	4460544	18399744	4854881951
BTC_ijb_jcid_var39	264	264	264	8	8	16896	4460544	18399744	4820725741
BTC_ijb_jcid_var39	264	264	264	8	8	16896	4460544	18399744	4825212096
BTC_ijb_jcid_var39	264	264	264	8	8	16896	4460544	18399744	4821831619
BTC_ijb_jcid_var39	264	264	264	8	8	16896	4460544	18399744	4839244934
BTC_ijb_jcid_var39	296	296	296	8	8	18944	5607424	25934336	6776781458
BTC_ijb_jcid_var39	296	296	296	8	8	18944	5607424	25934336	6776577059
BTC_ijb_jcid_var39	296	296	296	8	8	18944	5607424	25934336	6790839054
BTC_ijb_jcid_var39	296	296	296	8	8	18944	5607424	25934336	6821470771
BTC_ijb_jcid_var39	296	296	296	8	8	18944	5607424	25934336	6780211576
BTC_ijb_jcid_var39	328	328	328	8	8	20992	6885376	35287552	9219899591
BTC_ijb_jcid_var39	328	328	328	8	8	20992	6885376	35287552	9445102707
BTC_ijb_jcid_var39	328	328	328	8	8	20992	6885376	35287552	9214084856
BTC_ijb_jcid_var39	328	328	328	8	8	20992	6885376	35287552	9238331097
BTC_ijb_jcid_var39	328	328	328	8	8	20992	6885376	35287552	9206160472
BTC_ijb_jcid_var39	360	360	360	8	8	23040	8294400	46656000	12186215123
BTC_ijb_jcid_var39	360	360	360	8	8	23040	8294400	46656000	12242370206
BTC_ijb_jcid_var39	360	360	360	8	8	23040	8294400	46656000	12238005460
BTC_ijb_jcid_var39	360	360	360	8	8	23040	8294400	46656000	12219292270
BTC_ijb_jcid_var39	360	360	360	8	8	23040	8294400	46656000	12220080566
BTC_ijb_jcid_var39	392	392	392	8	8	25088	9834496	60236288	15802419039
BTC_ijb_jcid_var39	392	392	392	8	8	25088	9834496	60236288	15765546515
BTC_ijb_jcid_var39	392	392	392	8	8	25088	9834496	60236288	15781181755
BTC_ijb_jcid_var39	392	392	392	8	8	25088	9834496	60236288	15800098308
BTC_ijb_jcid_var39	392	392	392	8	8	25088	9834496	60236288	15799295588
BTC_ijb_jcid_var39	424	424	424	8	8	27136	11505664	76225024	19981198307
BTC_ijb_jcid_var39	424	424	424	8	8	27136	11505664	76225024	20016245041
BTC_ijb_jcid_var39	424	424	424	8	8	27136	11505664	76225024	20009762426
BTC_ijb_jcid_var39	424	424	424	8	8	27136	11505664	76225024	19957570506
BTC_ijb_jcid_var39	424	424	424	8	8	27136	11505664	76225024	19986447364
BTC_ijb_jcid_var39	456	456	456	8	8	29184	13307904	94818816	24847433287
BTC_ijb_jcid_var39	456	456	456	8	8	29184	13307904	94818816	24881233471
BTC_ijb_jcid_var39	456	456	456	8	8	29184	13307904	94818816	24847064088
BTC_ijb_jcid_var39	456	456	456	8	8	29184	13307904	94818816	24875048122
BTC_ijb_jcid_var39	456	456	456	8	8	29184	13307904	94818816	24904450213
BTC_ijb_jcid_var39	488	488	488	8	8	31232	15241216	116214272	30630892043
BTC_ijb_jcid_var39	488	488	488	8	8	31232	15241216	116214272	30637469893
BTC_ijb_jcid_var39	488	488	488	8	8	31232	15241216	116214272	30606910880
BTC_ijb_jcid_var39	488	488	488	8	8	31232	15241216	116214272	30589924163
BTC_ijb_jcid_var39	488	488	488	8	8	31232	15241216	116214272	30601697523
BTC_ijb_jcid_var39	520	520	520	8	8	33280	17305600	140608000	37109624318
BTC_ijb_jcid_var39	520	520	520	8	8	33280	17305600	140608000	37070010099
BTC_ijb_jcid_var39	520	520	520	8	8	33280	17305600	140608000	37086457697
BTC_ijb_jcid_var39	520	520	520	8	8	33280	17305600	140608000	37120419694
BTC_ijb_jcid_var39	520	520	520	8	8	33280	17305600	140608000	37056364244
BTC_ijb_jcid_var39	552	552	552	8	8	35328	19501056	168196608	44366869269
BTC_ijb_jcid_var39	552	552	552	8	8	35328	19501056	168196608	44386340186
BTC_ijb_jcid_var39	552	552	552	8	8	35328	19501056	168196608	44643256420
BTC_ijb_jcid_var39	552	552	552	8	8	35328	19501056	168196608	44384556147
BTC_ijb_jcid_var39	552	552	552	8	8	35328	19501056	168196608	44385185968
BTC_ijb_jcid_var39	584	584	584	8	8	37376	21827584	199176704	52647604389
BTC_ijb_jcid_var39	584	584	584	8	8	37376	21827584	199176704	52661849859
BTC_ijb_jcid_var39	584	584	584	8	8	37376	21827584	199176704	52632488919
BTC_ijb_jcid_var39	584	584	584	8	8	37376	21827584	199176704	52662648998
BTC_ijb_jcid_var39	584	584	584	8	8	37376	21827584	199176704	52622902367
BTC_ijb_jcid_var39	616	616	616	8	8	39424	24285184	233744896	61877766319
BTC_ijb_jcid_var39	616	616	616	8	8	39424	24285184	233744896	61840649954
BTC_ijb_jcid_var39	616	616	616	8	8	39424	24285184	233744896	61831795779
BTC_ijb_jcid_var39	616	616	616	8	8	39424	24285184	233744896	61830667046
BTC_ijb_jcid_var39	616	616	616	8	8	39424	24285184	233744896	61872748749
BTC_ijb_jcid_var39	648	648	648	8	8	41472	26873856	272097792	72090034819
BTC_ijb_jcid_var39	648	648	648	8	8	41472	26873856	272097792	72044460715
BTC_ijb_jcid_var39	648	648	648	8	8	41472	26873856	272097792	72550045879
BTC_ijb_jcid_var39	648	648	648	8	8	41472	26873856	272097792	72001783887
BTC_ijb_jcid_var39	648	648	648	8	8	41472	26873856	272097792	72038710890
BTC_ijb_jcid_var39	680	680	680	8	8	43520	29593600	314432000	83275193387
BTC_ijb_jcid_var39	680	680	680	8	8	43520	29593600	314432000	83269972386
BTC_ijb_jcid_var39	680	680	680	8	8	43520	29593600	314432000	83336469126
BTC_ijb_jcid_var39	680	680	680	8	8	43520	29593600	314432000	83194217798
BTC_ijb_jcid_var39	680	680	680	8	8	43520	29593600	314432000	83253494364


==> figures/data/ijb_jcid/meas/var4.dat <==
BTC_ijb_jcid_var4	8	8	8	8	8	512	4096	512	41796913
BTC_ijb_jcid_var4	8	8	8	8	8	512	4096	512	133650
BTC_ijb_jcid_var4	8	8	8	8	8	512	4096	512	133491
BTC_ijb_jcid_var4	8	8	8	8	8	512	4096	512	133526
BTC_ijb_jcid_var4	8	8	8	8	8	512	4096	512	168774
BTC_ijb_jcid_var4	40	40	40	8	8	2560	102400	64000	18171095
BTC_ijb_jcid_var4	40	40	40	8	8	2560	102400	64000	17814440
BTC_ijb_jcid_var4	40	40	40	8	8	2560	102400	64000	17824196
BTC_ijb_jcid_var4	40	40	40	8	8	2560	102400	64000	17921167
BTC_ijb_jcid_var4	40	40	40	8	8	2560	102400	64000	17811867
BTC_ijb_jcid_var4	72	72	72	8	8	4608	331776	373248	116724686
BTC_ijb_jcid_var4	72	72	72	8	8	4608	331776	373248	116034614
BTC_ijb_jcid_var4	72	72	72	8	8	4608	331776	373248	116661387
BTC_ijb_jcid_var4	72	72	72	8	8	4608	331776	373248	116024922
BTC_ijb_jcid_var4	72	72	72	8	8	4608	331776	373248	116018165
BTC_ijb_jcid_var4	104	104	104	8	8	6656	692224	1124864	348203909
BTC_ijb_jcid_var4	104	104	104	8	8	6656	692224	1124864	347473959
BTC_ijb_jcid_var4	104	104	104	8	8	6656	692224	1124864	348191443
BTC_ijb_jcid_var4	104	104	104	8	8	6656	692224	1124864	348878192
BTC_ijb_jcid_var4	104	104	104	8	8	6656	692224	1124864	347570427
BTC_ijb_jcid_var4	136	136	136	8	8	8704	1183744	2515456	795711184
BTC_ijb_jcid_var4	136	136	136	8	8	8704	1183744	2515456	784136671
BTC_ijb_jcid_var4	136	136	136	8	8	8704	1183744	2515456	795317597
BTC_ijb_jcid_var4	136	136	136	8	8	8704	1183744	2515456	791925655
BTC_ijb_jcid_var4	136	136	136	8	8	8704	1183744	2515456	784627884
BTC_ijb_jcid_var4	168	168	168	8	8	10752	1806336	4741632	1496689388
BTC_ijb_jcid_var4	168	168	168	8	8	10752	1806336	4741632	1499300442
BTC_ijb_jcid_var4	168	168	168	8	8	10752	1806336	4741632	1504547778
BTC_ijb_jcid_var4	168	168	168	8	8	10752	1806336	4741632	1527893043
BTC_ijb_jcid_var4	168	168	168	8	8	10752	1806336	4741632	1497984933
BTC_ijb_jcid_var4	200	200	200	8	8	12800	2560000	8000000	2790345279
BTC_ijb_jcid_var4	200	200	200	8	8	12800	2560000	8000000	2793867975
BTC_ijb_jcid_var4	200	200	200	8	8	12800	2560000	8000000	2794239495
BTC_ijb_jcid_var4	200	200	200	8	8	12800	2560000	8000000	2802578302
BTC_ijb_jcid_var4	200	200	200	8	8	12800	2560000	8000000	2789496142
BTC_ijb_jcid_var4	232	232	232	8	8	14848	3444736	12487168	4954317717
BTC_ijb_jcid_var4	232	232	232	8	8	14848	3444736	12487168	4960278055
BTC_ijb_jcid_var4	232	232	232	8	8	14848	3444736	12487168	4957109232
BTC_ijb_jcid_var4	232	232	232	8	8	14848	3444736	12487168	4979204960
BTC_ijb_jcid_var4	232	232	232	8	8	14848	3444736	12487168	4956187712
BTC_ijb_jcid_var4	264	264	264	8	8	16896	4460544	18399744	7711861043
BTC_ijb_jcid_var4	264	264	264	8	8	16896	4460544	18399744	7675118967
BTC_ijb_jcid_var4	264	264	264	8	8	16896	4460544	18399744	7684666824
BTC_ijb_jcid_var4	264	264	264	8	8	16896	4460544	18399744	7677717404
BTC_ijb_jcid_var4	264	264	264	8	8	16896	4460544	18399744	7691326375
BTC_ijb_jcid_var4	296	296	296	8	8	18944	5607424	25934336	11167186685
BTC_ijb_jcid_var4	296	296	296	8	8	18944	5607424	25934336	11124462412
BTC_ijb_jcid_var4	296	296	296	8	8	18944	5607424	25934336	11135092681
BTC_ijb_jcid_var4	296	296	296	8	8	18944	5607424	25934336	11139165426
BTC_ijb_jcid_var4	296	296	296	8	8	18944	5607424	25934336	11170642781
BTC_ijb_jcid_var4	328	328	328	8	8	20992	6885376	35287552	15288975996
BTC_ijb_jcid_var4	328	328	328	8	8	20992	6885376	35287552	15323607482
BTC_ijb_jcid_var4	328	328	328	8	8	20992	6885376	35287552	15319931934
BTC_ijb_jcid_var4	328	328	328	8	8	20992	6885376	35287552	15284667614
BTC_ijb_jcid_var4	328	328	328	8	8	20992	6885376	35287552	15311257621
BTC_ijb_jcid_var4	360	360	360	8	8	23040	8294400	46656000	20592854632
BTC_ijb_jcid_var4	360	360	360	8	8	23040	8294400	46656000	20585609268
BTC_ijb_jcid_var4	360	360	360	8	8	23040	8294400	46656000	20597668747
BTC_ijb_jcid_var4	360	360	360	8	8	23040	8294400	46656000	20640022797
BTC_ijb_jcid_var4	360	360	360	8	8	23040	8294400	46656000	20598369061
BTC_ijb_jcid_var4	392	392	392	8	8	25088	9834496	60236288	27087737193
BTC_ijb_jcid_var4	392	392	392	8	8	25088	9834496	60236288	26973395801
BTC_ijb_jcid_var4	392	392	392	8	8	25088	9834496	60236288	27040649259
BTC_ijb_jcid_var4	392	392	392	8	8	25088	9834496	60236288	27022521615
BTC_ijb_jcid_var4	392	392	392	8	8	25088	9834496	60236288	27252281007
BTC_ijb_jcid_var4	424	424	424	8	8	27136	11505664	76225024	35307738380
BTC_ijb_jcid_var4	424	424	424	8	8	27136	11505664	76225024	35331925372
BTC_ijb_jcid_var4	424	424	424	8	8	27136	11505664	76225024	35301197244
BTC_ijb_jcid_var4	424	424	424	8	8	27136	11505664	76225024	35250641888
BTC_ijb_jcid_var4	424	424	424	8	8	27136	11505664	76225024	35113536792
BTC_ijb_jcid_var4	456	456	456	8	8	29184	13307904	94818816	44829085153
BTC_ijb_jcid_var4	456	456	456	8	8	29184	13307904	94818816	44832378998
BTC_ijb_jcid_var4	456	456	456	8	8	29184	13307904	94818816	44802772211
BTC_ijb_jcid_var4	456	456	456	8	8	29184	13307904	94818816	44787041663
BTC_ijb_jcid_var4	456	456	456	8	8	29184	13307904	94818816	44850612785
BTC_ijb_jcid_var4	488	488	488	8	8	31232	15241216	116214272	57609833559
BTC_ijb_jcid_var4	488	488	488	8	8	31232	15241216	116214272	57650918755
BTC_ijb_jcid_var4	488	488	488	8	8	31232	15241216	116214272	57664279879
BTC_ijb_jcid_var4	488	488	488	8	8	31232	15241216	116214272	57671611162
BTC_ijb_jcid_var4	488	488	488	8	8	31232	15241216	116214272	57625988843
BTC_ijb_jcid_var4	520	520	520	8	8	33280	17305600	140608000	72098397816
BTC_ijb_jcid_var4	520	520	520	8	8	33280	17305600	140608000	72408263583
BTC_ijb_jcid_var4	520	520	520	8	8	33280	17305600	140608000	72152780790
BTC_ijb_jcid_var4	520	520	520	8	8	33280	17305600	140608000	72116288829
BTC_ijb_jcid_var4	520	520	520	8	8	33280	17305600	140608000	72290593287
BTC_ijb_jcid_var4	552	552	552	8	8	35328	19501056	168196608	86957683596
BTC_ijb_jcid_var4	552	552	552	8	8	35328	19501056	168196608	86839627563
BTC_ijb_jcid_var4	552	552	552	8	8	35328	19501056	168196608	86775454606
BTC_ijb_jcid_var4	552	552	552	8	8	35328	19501056	168196608	87169799702
BTC_ijb_jcid_var4	552	552	552	8	8	35328	19501056	168196608	87229527106
BTC_ijb_jcid_var4	584	584	584	8	8	37376	21827584	199176704	103826053586
BTC_ijb_jcid_var4	584	584	584	8	8	37376	21827584	199176704	104103155731
BTC_ijb_jcid_var4	584	584	584	8	8	37376	21827584	199176704	103852839770
BTC_ijb_jcid_var4	584	584	584	8	8	37376	21827584	199176704	103844422160
BTC_ijb_jcid_var4	584	584	584	8	8	37376	21827584	199176704	103850082268


==> figures/data/ijb_jcid/meas/var40.dat <==
BTC_ijb_jcid_var40	8	8	8	8	8	512	4096	512	163760
BTC_ijb_jcid_var40	8	8	8	8	8	512	4096	512	131843
BTC_ijb_jcid_var40	8	8	8	8	8	512	4096	512	131743
BTC_ijb_jcid_var40	8	8	8	8	8	512	4096	512	131625
BTC_ijb_jcid_var40	8	8	8	8	8	512	4096	512	131864
BTC_ijb_jcid_var40	40	40	40	8	8	2560	102400	64000	16764997
BTC_ijb_jcid_var40	40	40	40	8	8	2560	102400	64000	16550707
BTC_ijb_jcid_var40	40	40	40	8	8	2560	102400	64000	16471199
BTC_ijb_jcid_var40	40	40	40	8	8	2560	102400	64000	16569629
BTC_ijb_jcid_var40	40	40	40	8	8	2560	102400	64000	16468337
BTC_ijb_jcid_var40	72	72	72	8	8	4608	331776	373248	105062051
BTC_ijb_jcid_var40	72	72	72	8	8	4608	331776	373248	105185395
BTC_ijb_jcid_var40	72	72	72	8	8	4608	331776	373248	105543931
BTC_ijb_jcid_var40	72	72	72	8	8	4608	331776	373248	107705466
BTC_ijb_jcid_var40	72	72	72	8	8	4608	331776	373248	108299151
BTC_ijb_jcid_var40	104	104	104	8	8	6656	692224	1124864	322785164
BTC_ijb_jcid_var40	104	104	104	8	8	6656	692224	1124864	317891818
BTC_ijb_jcid_var40	104	104	104	8	8	6656	692224	1124864	317491461
BTC_ijb_jcid_var40	104	104	104	8	8	6656	692224	1124864	319073499
BTC_ijb_jcid_var40	104	104	104	8	8	6656	692224	1124864	318167434
BTC_ijb_jcid_var40	136	136	136	8	8	8704	1183744	2515456	709175252
BTC_ijb_jcid_var40	136	136	136	8	8	8704	1183744	2515456	710633756
BTC_ijb_jcid_var40	136	136	136	8	8	8704	1183744	2515456	710433630
BTC_ijb_jcid_var40	136	136	136	8	8	8704	1183744	2515456	712501850
BTC_ijb_jcid_var40	136	136	136	8	8	8704	1183744	2515456	709984688
BTC_ijb_jcid_var40	168	168	168	8	8	10752	1806336	4741632	1339871089
BTC_ijb_jcid_var40	168	168	168	8	8	10752	1806336	4741632	1340410024
BTC_ijb_jcid_var40	168	168	168	8	8	10752	1806336	4741632	1349976022
BTC_ijb_jcid_var40	168	168	168	8	8	10752	1806336	4741632	1341306443
BTC_ijb_jcid_var40	168	168	168	8	8	10752	1806336	4741632	1351042669
BTC_ijb_jcid_var40	200	200	200	8	8	12800	2560000	8000000	2261193766
BTC_ijb_jcid_var40	200	200	200	8	8	12800	2560000	8000000	2260229975
BTC_ijb_jcid_var40	200	200	200	8	8	12800	2560000	8000000	2264249205
BTC_ijb_jcid_var40	200	200	200	8	8	12800	2560000	8000000	2261860008
BTC_ijb_jcid_var40	200	200	200	8	8	12800	2560000	8000000	2261960615
BTC_ijb_jcid_var40	232	232	232	8	8	14848	3444736	12487168	3525896124
BTC_ijb_jcid_var40	232	232	232	8	8	14848	3444736	12487168	3546535515
BTC_ijb_jcid_var40	232	232	232	8	8	14848	3444736	12487168	3531700885
BTC_ijb_jcid_var40	232	232	232	8	8	14848	3444736	12487168	3523539594
BTC_ijb_jcid_var40	232	232	232	8	8	14848	3444736	12487168	3533121374
BTC_ijb_jcid_var40	264	264	264	8	8	16896	4460544	18399744	5199853447
BTC_ijb_jcid_var40	264	264	264	8	8	16896	4460544	18399744	5203825436
BTC_ijb_jcid_var40	264	264	264	8	8	16896	4460544	18399744	5170896077
BTC_ijb_jcid_var40	264	264	264	8	8	16896	4460544	18399744	5165838266
BTC_ijb_jcid_var40	264	264	264	8	8	16896	4460544	18399744	5164421185
BTC_ijb_jcid_var40	296	296	296	8	8	18944	5607424	25934336	7585729020
BTC_ijb_jcid_var40	296	296	296	8	8	18944	5607424	25934336	7280802053
BTC_ijb_jcid_var40	296	296	296	8	8	18944	5607424	25934336	7298112012
BTC_ijb_jcid_var40	296	296	296	8	8	18944	5607424	25934336	7283194843
BTC_ijb_jcid_var40	296	296	296	8	8	18944	5607424	25934336	7307156123
BTC_ijb_jcid_var40	328	328	328	8	8	20992	6885376	35287552	9924584678
BTC_ijb_jcid_var40	328	328	328	8	8	20992	6885376	35287552	9899876221
BTC_ijb_jcid_var40	328	328	328	8	8	20992	6885376	35287552	9911141930
BTC_ijb_jcid_var40	328	328	328	8	8	20992	6885376	35287552	9938912019
BTC_ijb_jcid_var40	328	328	328	8	8	20992	6885376	35287552	9908399729
BTC_ijb_jcid_var40	360	360	360	8	8	23040	8294400	46656000	13128312096
BTC_ijb_jcid_var40	360	360	360	8	8	23040	8294400	46656000	13116300864
BTC_ijb_jcid_var40	360	360	360	8	8	23040	8294400	46656000	13099233796
BTC_ijb_jcid_var40	360	360	360	8	8	23040	8294400	46656000	13130033638
BTC_ijb_jcid_var40	360	360	360	8	8	23040	8294400	46656000	13152577150
BTC_ijb_jcid_var40	392	392	392	8	8	25088	9834496	60236288	16936280611
BTC_ijb_jcid_var40	392	392	392	8	8	25088	9834496	60236288	16950575448
BTC_ijb_jcid_var40	392	392	392	8	8	25088	9834496	60236288	16958505225
BTC_ijb_jcid_var40	392	392	392	8	8	25088	9834496	60236288	16954371644
BTC_ijb_jcid_var40	392	392	392	8	8	25088	9834496	60236288	16965604040
BTC_ijb_jcid_var40	424	424	424	8	8	27136	11505664	76225024	21510711749
BTC_ijb_jcid_var40	424	424	424	8	8	27136	11505664	76225024	21484975011
BTC_ijb_jcid_var40	424	424	424	8	8	27136	11505664	76225024	21468015844
BTC_ijb_jcid_var40	424	424	424	8	8	27136	11505664	76225024	21488901678
BTC_ijb_jcid_var40	424	424	424	8	8	27136	11505664	76225024	21563650457
BTC_ijb_jcid_var40	456	456	456	8	8	29184	13307904	94818816	26819487181
BTC_ijb_jcid_var40	456	456	456	8	8	29184	13307904	94818816	26820750877
BTC_ijb_jcid_var40	456	456	456	8	8	29184	13307904	94818816	26831178711
BTC_ijb_jcid_var40	456	456	456	8	8	29184	13307904	94818816	26845063806
BTC_ijb_jcid_var40	456	456	456	8	8	29184	13307904	94818816	26824243466
BTC_ijb_jcid_var40	488	488	488	8	8	31232	15241216	116214272	33888190171
BTC_ijb_jcid_var40	488	488	488	8	8	31232	15241216	116214272	33861422268
BTC_ijb_jcid_var40	488	488	488	8	8	31232	15241216	116214272	33904721325
BTC_ijb_jcid_var40	488	488	488	8	8	31232	15241216	116214272	33858820377
BTC_ijb_jcid_var40	488	488	488	8	8	31232	15241216	116214272	33947190661
BTC_ijb_jcid_var40	520	520	520	8	8	33280	17305600	140608000	41465076063
BTC_ijb_jcid_var40	520	520	520	8	8	33280	17305600	140608000	41482455006
BTC_ijb_jcid_var40	520	520	520	8	8	33280	17305600	140608000	41457598037
BTC_ijb_jcid_var40	520	520	520	8	8	33280	17305600	140608000	41451771794
BTC_ijb_jcid_var40	520	520	520	8	8	33280	17305600	140608000	41739207515
BTC_ijb_jcid_var40	552	552	552	8	8	35328	19501056	168196608	51936463914
BTC_ijb_jcid_var40	552	552	552	8	8	35328	19501056	168196608	51917393329
BTC_ijb_jcid_var40	552	552	552	8	8	35328	19501056	168196608	51911447433
BTC_ijb_jcid_var40	552	552	552	8	8	35328	19501056	168196608	51883316984
BTC_ijb_jcid_var40	552	552	552	8	8	35328	19501056	168196608	52056317631
BTC_ijb_jcid_var40	584	584	584	8	8	37376	21827584	199176704	63826228019
BTC_ijb_jcid_var40	584	584	584	8	8	37376	21827584	199176704	63800564209
BTC_ijb_jcid_var40	584	584	584	8	8	37376	21827584	199176704	63819003158
BTC_ijb_jcid_var40	584	584	584	8	8	37376	21827584	199176704	63823651176
BTC_ijb_jcid_var40	584	584	584	8	8	37376	21827584	199176704	63803245809
BTC_ijb_jcid_var40	616	616	616	8	8	39424	24285184	233744896	77449390676
BTC_ijb_jcid_var40	616	616	616	8	8	39424	24285184	233744896	77395248732
BTC_ijb_jcid_var40	616	616	616	8	8	39424	24285184	233744896	77465335145
BTC_ijb_jcid_var40	616	616	616	8	8	39424	24285184	233744896	77807821339
BTC_ijb_jcid_var40	616	616	616	8	8	39424	24285184	233744896	77440273201
BTC_ijb_jcid_var40	648	648	648	8	8	41472	26873856	272097792	91829042616
BTC_ijb_jcid_var40	648	648	648	8	8	41472	26873856	272097792	91932818584
BTC_ijb_jcid_var40	648	648	648	8	8	41472	26873856	272097792	91886847777
BTC_ijb_jcid_var40	648	648	648	8	8	41472	26873856	272097792	91906438746
BTC_ijb_jcid_var40	648	648	648	8	8	41472	26873856	272097792	91861956247


==> figures/data/ijb_jcid/meas/var41.dat <==
BTC_ijb_jcid_var41	8	8	8	8	8	512	4096	512	150619
BTC_ijb_jcid_var41	8	8	8	8	8	512	4096	512	131873
BTC_ijb_jcid_var41	8	8	8	8	8	512	4096	512	131843
BTC_ijb_jcid_var41	8	8	8	8	8	512	4096	512	131768
BTC_ijb_jcid_var41	8	8	8	8	8	512	4096	512	132024
BTC_ijb_jcid_var41	40	40	40	8	8	2560	102400	64000	17125379
BTC_ijb_jcid_var41	40	40	40	8	8	2560	102400	64000	16748346
BTC_ijb_jcid_var41	40	40	40	8	8	2560	102400	64000	16834589
BTC_ijb_jcid_var41	40	40	40	8	8	2560	102400	64000	16755032
BTC_ijb_jcid_var41	40	40	40	8	8	2560	102400	64000	16752372
BTC_ijb_jcid_var41	72	72	72	8	8	4608	331776	373248	99433379
BTC_ijb_jcid_var41	72	72	72	8	8	4608	331776	373248	97476166
BTC_ijb_jcid_var41	72	72	72	8	8	4608	331776	373248	97422973
BTC_ijb_jcid_var41	72	72	72	8	8	4608	331776	373248	97546020
BTC_ijb_jcid_var41	72	72	72	8	8	4608	331776	373248	97464509
BTC_ijb_jcid_var41	104	104	104	8	8	6656	692224	1124864	299037312
BTC_ijb_jcid_var41	104	104	104	8	8	6656	692224	1124864	293700036
BTC_ijb_jcid_var41	104	104	104	8	8	6656	692224	1124864	294125244
BTC_ijb_jcid_var41	104	104	104	8	8	6656	692224	1124864	301550056
BTC_ijb_jcid_var41	104	104	104	8	8	6656	692224	1124864	294159507
BTC_ijb_jcid_var41	136	136	136	8	8	8704	1183744	2515456	668014371
BTC_ijb_jcid_var41	136	136	136	8	8	8704	1183744	2515456	671094720
BTC_ijb_jcid_var41	136	136	136	8	8	8704	1183744	2515456	678124766
BTC_ijb_jcid_var41	136	136	136	8	8	8704	1183744	2515456	680831950
BTC_ijb_jcid_var41	136	136	136	8	8	8704	1183744	2515456	670010510
BTC_ijb_jcid_var41	168	168	168	8	8	10752	1806336	4741632	1284965052
BTC_ijb_jcid_var41	168	168	168	8	8	10752	1806336	4741632	1296935017
BTC_ijb_jcid_var41	168	168	168	8	8	10752	1806336	4741632	1297288051
BTC_ijb_jcid_var41	168	168	168	8	8	10752	1806336	4741632	1296013031
BTC_ijb_jcid_var41	168	168	168	8	8	10752	1806336	4741632	1297776210
BTC_ijb_jcid_var41	200	200	200	8	8	12800	2560000	8000000	2197062457
BTC_ijb_jcid_var41	200	200	200	8	8	12800	2560000	8000000	2200843574
BTC_ijb_jcid_var41	200	200	200	8	8	12800	2560000	8000000	2203181095
BTC_ijb_jcid_var41	200	200	200	8	8	12800	2560000	8000000	2187389397
BTC_ijb_jcid_var41	200	200	200	8	8	12800	2560000	8000000	2184982902
BTC_ijb_jcid_var41	232	232	232	8	8	14848	3444736	12487168	3445586259
BTC_ijb_jcid_var41	232	232	232	8	8	14848	3444736	12487168	3435439090
BTC_ijb_jcid_var41	232	232	232	8	8	14848	3444736	12487168	3437698902
BTC_ijb_jcid_var41	232	232	232	8	8	14848	3444736	12487168	3439190173
BTC_ijb_jcid_var41	232	232	232	8	8	14848	3444736	12487168	3459568087
BTC_ijb_jcid_var41	264	264	264	8	8	16896	4460544	18399744	5118366248
BTC_ijb_jcid_var41	264	264	264	8	8	16896	4460544	18399744	5142029069
BTC_ijb_jcid_var41	264	264	264	8	8	16896	4460544	18399744	5139869212
BTC_ijb_jcid_var41	264	264	264	8	8	16896	4460544	18399744	5176183304
BTC_ijb_jcid_var41	264	264	264	8	8	16896	4460544	18399744	5144435495
BTC_ijb_jcid_var41	296	296	296	8	8	18944	5607424	25934336	7269580435
BTC_ijb_jcid_var41	296	296	296	8	8	18944	5607424	25934336	7263052879
BTC_ijb_jcid_var41	296	296	296	8	8	18944	5607424	25934336	7268877532
BTC_ijb_jcid_var41	296	296	296	8	8	18944	5607424	25934336	7287231541
BTC_ijb_jcid_var41	296	296	296	8	8	18944	5607424	25934336	7290919197
BTC_ijb_jcid_var41	328	328	328	8	8	20992	6885376	35287552	9886086485
BTC_ijb_jcid_var41	328	328	328	8	8	20992	6885376	35287552	9896611679
BTC_ijb_jcid_var41	328	328	328	8	8	20992	6885376	35287552	9907970800
BTC_ijb_jcid_var41	328	328	328	8	8	20992	6885376	35287552	9899024735
BTC_ijb_jcid_var41	328	328	328	8	8	20992	6885376	35287552	9901096037
BTC_ijb_jcid_var41	360	360	360	8	8	23040	8294400	46656000	13100974050
BTC_ijb_jcid_var41	360	360	360	8	8	23040	8294400	46656000	13101169228
BTC_ijb_jcid_var41	360	360	360	8	8	23040	8294400	46656000	13123575509
BTC_ijb_jcid_var41	360	360	360	8	8	23040	8294400	46656000	13097265729
BTC_ijb_jcid_var41	360	360	360	8	8	23040	8294400	46656000	13138439288
BTC_ijb_jcid_var41	392	392	392	8	8	25088	9834496	60236288	17076936376
BTC_ijb_jcid_var41	392	392	392	8	8	25088	9834496	60236288	16985359378
BTC_ijb_jcid_var41	392	392	392	8	8	25088	9834496	60236288	16968585840
BTC_ijb_jcid_var41	392	392	392	8	8	25088	9834496	60236288	16982453762
BTC_ijb_jcid_var41	392	392	392	8	8	25088	9834496	60236288	16985487254
BTC_ijb_jcid_var41	424	424	424	8	8	27136	11505664	76225024	21511931654
BTC_ijb_jcid_var41	424	424	424	8	8	27136	11505664	76225024	21522994052
BTC_ijb_jcid_var41	424	424	424	8	8	27136	11505664	76225024	21519818342
BTC_ijb_jcid_var41	424	424	424	8	8	27136	11505664	76225024	21539053449
BTC_ijb_jcid_var41	424	424	424	8	8	27136	11505664	76225024	21529750969
BTC_ijb_jcid_var41	456	456	456	8	8	29184	13307904	94818816	26817039552
BTC_ijb_jcid_var41	456	456	456	8	8	29184	13307904	94818816	26857517310
BTC_ijb_jcid_var41	456	456	456	8	8	29184	13307904	94818816	26847635790
BTC_ijb_jcid_var41	456	456	456	8	8	29184	13307904	94818816	26816230734
BTC_ijb_jcid_var41	456	456	456	8	8	29184	13307904	94818816	26855590207
BTC_ijb_jcid_var41	488	488	488	8	8	31232	15241216	116214272	32964254312
BTC_ijb_jcid_var41	488	488	488	8	8	31232	15241216	116214272	32887874450
BTC_ijb_jcid_var41	488	488	488	8	8	31232	15241216	116214272	32933731734
BTC_ijb_jcid_var41	488	488	488	8	8	31232	15241216	116214272	32913849967
BTC_ijb_jcid_var41	488	488	488	8	8	31232	15241216	116214272	32941475084
BTC_ijb_jcid_var41	520	520	520	8	8	33280	17305600	140608000	38228738078
BTC_ijb_jcid_var41	520	520	520	8	8	33280	17305600	140608000	38143542080
BTC_ijb_jcid_var41	520	520	520	8	8	33280	17305600	140608000	38115550648
BTC_ijb_jcid_var41	520	520	520	8	8	33280	17305600	140608000	38395883055
BTC_ijb_jcid_var41	520	520	520	8	8	33280	17305600	140608000	38172862268
BTC_ijb_jcid_var41	552	552	552	8	8	35328	19501056	168196608	46610268843
BTC_ijb_jcid_var41	552	552	552	8	8	35328	19501056	168196608	46644934557
BTC_ijb_jcid_var41	552	552	552	8	8	35328	19501056	168196608	46633068702
BTC_ijb_jcid_var41	552	552	552	8	8	35328	19501056	168196608	46651201551
BTC_ijb_jcid_var41	552	552	552	8	8	35328	19501056	168196608	46694733500
BTC_ijb_jcid_var41	584	584	584	8	8	37376	21827584	199176704	55580055536
BTC_ijb_jcid_var41	584	584	584	8	8	37376	21827584	199176704	55591776190
BTC_ijb_jcid_var41	584	584	584	8	8	37376	21827584	199176704	55551375464
BTC_ijb_jcid_var41	584	584	584	8	8	37376	21827584	199176704	55507622047
BTC_ijb_jcid_var41	584	584	584	8	8	37376	21827584	199176704	55526717979
BTC_ijb_jcid_var41	616	616	616	8	8	39424	24285184	233744896	65475137003
BTC_ijb_jcid_var41	616	616	616	8	8	39424	24285184	233744896	65424423624
BTC_ijb_jcid_var41	616	616	616	8	8	39424	24285184	233744896	65517586519
BTC_ijb_jcid_var41	616	616	616	8	8	39424	24285184	233744896	65960889425
BTC_ijb_jcid_var41	616	616	616	8	8	39424	24285184	233744896	65607376121
BTC_ijb_jcid_var41	648	648	648	8	8	41472	26873856	272097792	76499463005
BTC_ijb_jcid_var41	648	648	648	8	8	41472	26873856	272097792	76553833076
BTC_ijb_jcid_var41	648	648	648	8	8	41472	26873856	272097792	76525447034
BTC_ijb_jcid_var41	648	648	648	8	8	41472	26873856	272097792	76540865616
BTC_ijb_jcid_var41	648	648	648	8	8	41472	26873856	272097792	76543542860


==> figures/data/ijb_jcid/meas/var42.dat <==
BTC_ijb_jcid_var42	8	8	8	8	8	512	4096	512	143201
BTC_ijb_jcid_var42	8	8	8	8	8	512	4096	512	130060
BTC_ijb_jcid_var42	8	8	8	8	8	512	4096	512	130032
BTC_ijb_jcid_var42	8	8	8	8	8	512	4096	512	130048
BTC_ijb_jcid_var42	8	8	8	8	8	512	4096	512	130051
BTC_ijb_jcid_var42	40	40	40	8	8	2560	102400	64000	16476980
BTC_ijb_jcid_var42	40	40	40	8	8	2560	102400	64000	16486117
BTC_ijb_jcid_var42	40	40	40	8	8	2560	102400	64000	16502721
BTC_ijb_jcid_var42	40	40	40	8	8	2560	102400	64000	16451179
BTC_ijb_jcid_var42	40	40	40	8	8	2560	102400	64000	16449207
BTC_ijb_jcid_var42	72	72	72	8	8	4608	331776	373248	104305719
BTC_ijb_jcid_var42	72	72	72	8	8	4608	331776	373248	104101969
BTC_ijb_jcid_var42	72	72	72	8	8	4608	331776	373248	104826477
BTC_ijb_jcid_var42	72	72	72	8	8	4608	331776	373248	104170503
BTC_ijb_jcid_var42	72	72	72	8	8	4608	331776	373248	104138633
BTC_ijb_jcid_var42	104	104	104	8	8	6656	692224	1124864	316857890
BTC_ijb_jcid_var42	104	104	104	8	8	6656	692224	1124864	317383226
BTC_ijb_jcid_var42	104	104	104	8	8	6656	692224	1124864	316749132
BTC_ijb_jcid_var42	104	104	104	8	8	6656	692224	1124864	317244710
BTC_ijb_jcid_var42	104	104	104	8	8	6656	692224	1124864	317509792
BTC_ijb_jcid_var42	136	136	136	8	8	8704	1183744	2515456	703829174
BTC_ijb_jcid_var42	136	136	136	8	8	8704	1183744	2515456	701641112
BTC_ijb_jcid_var42	136	136	136	8	8	8704	1183744	2515456	702962372
BTC_ijb_jcid_var42	136	136	136	8	8	8704	1183744	2515456	702090663
BTC_ijb_jcid_var42	136	136	136	8	8	8704	1183744	2515456	702500910
BTC_ijb_jcid_var42	168	168	168	8	8	10752	1806336	4741632	1333409177
BTC_ijb_jcid_var42	168	168	168	8	8	10752	1806336	4741632	1334652661
BTC_ijb_jcid_var42	168	168	168	8	8	10752	1806336	4741632	1333296539
BTC_ijb_jcid_var42	168	168	168	8	8	10752	1806336	4741632	1340760586
BTC_ijb_jcid_var42	168	168	168	8	8	10752	1806336	4741632	1335555585
BTC_ijb_jcid_var42	200	200	200	8	8	12800	2560000	8000000	2233038111
BTC_ijb_jcid_var42	200	200	200	8	8	12800	2560000	8000000	2240376724
BTC_ijb_jcid_var42	200	200	200	8	8	12800	2560000	8000000	2239705166
BTC_ijb_jcid_var42	200	200	200	8	8	12800	2560000	8000000	2239891282
BTC_ijb_jcid_var42	200	200	200	8	8	12800	2560000	8000000	2230690124
BTC_ijb_jcid_var42	232	232	232	8	8	14848	3444736	12487168	3542748107
BTC_ijb_jcid_var42	232	232	232	8	8	14848	3444736	12487168	3539294229
BTC_ijb_jcid_var42	232	232	232	8	8	14848	3444736	12487168	3519233691
BTC_ijb_jcid_var42	232	232	232	8	8	14848	3444736	12487168	3511606486
BTC_ijb_jcid_var42	232	232	232	8	8	14848	3444736	12487168	3513873767
BTC_ijb_jcid_var42	264	264	264	8	8	16896	4460544	18399744	5137622637
BTC_ijb_jcid_var42	264	264	264	8	8	16896	4460544	18399744	5133103782
BTC_ijb_jcid_var42	264	264	264	8	8	16896	4460544	18399744	5144300464
BTC_ijb_jcid_var42	264	264	264	8	8	16896	4460544	18399744	5160864663
BTC_ijb_jcid_var42	264	264	264	8	8	16896	4460544	18399744	5135328918
BTC_ijb_jcid_var42	296	296	296	8	8	18944	5607424	25934336	7335735886
BTC_ijb_jcid_var42	296	296	296	8	8	18944	5607424	25934336	7305659851
BTC_ijb_jcid_var42	296	296	296	8	8	18944	5607424	25934336	7301454462
BTC_ijb_jcid_var42	296	296	296	8	8	18944	5607424	25934336	7300987562
BTC_ijb_jcid_var42	296	296	296	8	8	18944	5607424	25934336	7346332464
BTC_ijb_jcid_var42	328	328	328	8	8	20992	6885376	35287552	9865373750
BTC_ijb_jcid_var42	328	328	328	8	8	20992	6885376	35287552	9901874111
BTC_ijb_jcid_var42	328	328	328	8	8	20992	6885376	35287552	9863703186
BTC_ijb_jcid_var42	328	328	328	8	8	20992	6885376	35287552	9859298503
BTC_ijb_jcid_var42	328	328	328	8	8	20992	6885376	35287552	9876880813
BTC_ijb_jcid_var42	360	360	360	8	8	23040	8294400	46656000	13234023789
BTC_ijb_jcid_var42	360	360	360	8	8	23040	8294400	46656000	13202508614
BTC_ijb_jcid_var42	360	360	360	8	8	23040	8294400	46656000	13233194395
BTC_ijb_jcid_var42	360	360	360	8	8	23040	8294400	46656000	13246474534
BTC_ijb_jcid_var42	360	360	360	8	8	23040	8294400	46656000	13231973150
BTC_ijb_jcid_var42	392	392	392	8	8	25088	9834496	60236288	17011592914
BTC_ijb_jcid_var42	392	392	392	8	8	25088	9834496	60236288	16992765871
BTC_ijb_jcid_var42	392	392	392	8	8	25088	9834496	60236288	16980217041
BTC_ijb_jcid_var42	392	392	392	8	8	25088	9834496	60236288	17017392377
BTC_ijb_jcid_var42	392	392	392	8	8	25088	9834496	60236288	16976059756
BTC_ijb_jcid_var42	424	424	424	8	8	27136	11505664	76225024	21815523405
BTC_ijb_jcid_var42	424	424	424	8	8	27136	11505664	76225024	21788469404
BTC_ijb_jcid_var42	424	424	424	8	8	27136	11505664	76225024	21754694579
BTC_ijb_jcid_var42	424	424	424	8	8	27136	11505664	76225024	21649870439
BTC_ijb_jcid_var42	424	424	424	8	8	27136	11505664	76225024	21756930723
BTC_ijb_jcid_var42	456	456	456	8	8	29184	13307904	94818816	27278426899
BTC_ijb_jcid_var42	456	456	456	8	8	29184	13307904	94818816	27208960977
BTC_ijb_jcid_var42	456	456	456	8	8	29184	13307904	94818816	27197389607
BTC_ijb_jcid_var42	456	456	456	8	8	29184	13307904	94818816	27187321436
BTC_ijb_jcid_var42	456	456	456	8	8	29184	13307904	94818816	27243550478
BTC_ijb_jcid_var42	488	488	488	8	8	31232	15241216	116214272	34341088326
BTC_ijb_jcid_var42	488	488	488	8	8	31232	15241216	116214272	34295603745
BTC_ijb_jcid_var42	488	488	488	8	8	31232	15241216	116214272	34592762972
BTC_ijb_jcid_var42	488	488	488	8	8	31232	15241216	116214272	34316915715
BTC_ijb_jcid_var42	488	488	488	8	8	31232	15241216	116214272	34380406150
BTC_ijb_jcid_var42	520	520	520	8	8	33280	17305600	140608000	42883178959
BTC_ijb_jcid_var42	520	520	520	8	8	33280	17305600	140608000	42844493421
BTC_ijb_jcid_var42	520	520	520	8	8	33280	17305600	140608000	42840821492
BTC_ijb_jcid_var42	520	520	520	8	8	33280	17305600	140608000	42894452244
BTC_ijb_jcid_var42	520	520	520	8	8	33280	17305600	140608000	42850974103
BTC_ijb_jcid_var42	552	552	552	8	8	35328	19501056	168196608	52490547778
BTC_ijb_jcid_var42	552	552	552	8	8	35328	19501056	168196608	52488190919
BTC_ijb_jcid_var42	552	552	552	8	8	35328	19501056	168196608	52487548447
BTC_ijb_jcid_var42	552	552	552	8	8	35328	19501056	168196608	52458971168
BTC_ijb_jcid_var42	552	552	552	8	8	35328	19501056	168196608	52501250816
BTC_ijb_jcid_var42	584	584	584	8	8	37376	21827584	199176704	63467946534
BTC_ijb_jcid_var42	584	584	584	8	8	37376	21827584	199176704	63390802643
BTC_ijb_jcid_var42	584	584	584	8	8	37376	21827584	199176704	63420000156
BTC_ijb_jcid_var42	584	584	584	8	8	37376	21827584	199176704	63504025225
BTC_ijb_jcid_var42	584	584	584	8	8	37376	21827584	199176704	64262092627
BTC_ijb_jcid_var42	616	616	616	8	8	39424	24285184	233744896	77013078713
BTC_ijb_jcid_var42	616	616	616	8	8	39424	24285184	233744896	76977961499
BTC_ijb_jcid_var42	616	616	616	8	8	39424	24285184	233744896	77058569631
BTC_ijb_jcid_var42	616	616	616	8	8	39424	24285184	233744896	76578698822
BTC_ijb_jcid_var42	616	616	616	8	8	39424	24285184	233744896	76557564982
BTC_ijb_jcid_var42	648	648	648	8	8	41472	26873856	272097792	90750775008
BTC_ijb_jcid_var42	648	648	648	8	8	41472	26873856	272097792	90885080573
BTC_ijb_jcid_var42	648	648	648	8	8	41472	26873856	272097792	91317157270
BTC_ijb_jcid_var42	648	648	648	8	8	41472	26873856	272097792	91280728974
BTC_ijb_jcid_var42	648	648	648	8	8	41472	26873856	272097792	91137291280


==> figures/data/ijb_jcid/meas/var43.dat <==
BTC_ijb_jcid_var43	8	8	8	8	8	512	4096	512	155655
BTC_ijb_jcid_var43	8	8	8	8	8	512	4096	512	136864
BTC_ijb_jcid_var43	8	8	8	8	8	512	4096	512	136848
BTC_ijb_jcid_var43	8	8	8	8	8	512	4096	512	146782
BTC_ijb_jcid_var43	8	8	8	8	8	512	4096	512	136980
BTC_ijb_jcid_var43	40	40	40	8	8	2560	102400	64000	20109519
BTC_ijb_jcid_var43	40	40	40	8	8	2560	102400	64000	19390420
BTC_ijb_jcid_var43	40	40	40	8	8	2560	102400	64000	19304565
BTC_ijb_jcid_var43	40	40	40	8	8	2560	102400	64000	19299629
BTC_ijb_jcid_var43	40	40	40	8	8	2560	102400	64000	19387225
BTC_ijb_jcid_var43	72	72	72	8	8	4608	331776	373248	129831404
BTC_ijb_jcid_var43	72	72	72	8	8	4608	331776	373248	125376577
BTC_ijb_jcid_var43	72	72	72	8	8	4608	331776	373248	125069131
BTC_ijb_jcid_var43	72	72	72	8	8	4608	331776	373248	124806527
BTC_ijb_jcid_var43	72	72	72	8	8	4608	331776	373248	125020744
BTC_ijb_jcid_var43	104	104	104	8	8	6656	692224	1124864	390367647
BTC_ijb_jcid_var43	104	104	104	8	8	6656	692224	1124864	377961550
BTC_ijb_jcid_var43	104	104	104	8	8	6656	692224	1124864	378436800
BTC_ijb_jcid_var43	104	104	104	8	8	6656	692224	1124864	379010231
BTC_ijb_jcid_var43	104	104	104	8	8	6656	692224	1124864	378381425
BTC_ijb_jcid_var43	136	136	136	8	8	8704	1183744	2515456	925291992
BTC_ijb_jcid_var43	136	136	136	8	8	8704	1183744	2515456	897716820
BTC_ijb_jcid_var43	136	136	136	8	8	8704	1183744	2515456	904820498
BTC_ijb_jcid_var43	136	136	136	8	8	8704	1183744	2515456	907243080
BTC_ijb_jcid_var43	136	136	136	8	8	8704	1183744	2515456	909325414
BTC_ijb_jcid_var43	168	168	168	8	8	10752	1806336	4741632	1968223828
BTC_ijb_jcid_var43	168	168	168	8	8	10752	1806336	4741632	1967638159
BTC_ijb_jcid_var43	168	168	168	8	8	10752	1806336	4741632	1974204276
BTC_ijb_jcid_var43	168	168	168	8	8	10752	1806336	4741632	1969054297
BTC_ijb_jcid_var43	168	168	168	8	8	10752	1806336	4741632	1971237215
BTC_ijb_jcid_var43	200	200	200	8	8	12800	2560000	8000000	3467206105
BTC_ijb_jcid_var43	200	200	200	8	8	12800	2560000	8000000	3484278345
BTC_ijb_jcid_var43	200	200	200	8	8	12800	2560000	8000000	3472683284
BTC_ijb_jcid_var43	200	200	200	8	8	12800	2560000	8000000	3472999684
BTC_ijb_jcid_var43	200	200	200	8	8	12800	2560000	8000000	3488498571
BTC_ijb_jcid_var43	232	232	232	8	8	14848	3444736	12487168	5446954112
BTC_ijb_jcid_var43	232	232	232	8	8	14848	3444736	12487168	5437608982
BTC_ijb_jcid_var43	232	232	232	8	8	14848	3444736	12487168	5437694307
BTC_ijb_jcid_var43	232	232	232	8	8	14848	3444736	12487168	5433555729
BTC_ijb_jcid_var43	232	232	232	8	8	14848	3444736	12487168	5498574785
BTC_ijb_jcid_var43	264	264	264	8	8	16896	4460544	18399744	8179646459
BTC_ijb_jcid_var43	264	264	264	8	8	16896	4460544	18399744	8163074929
BTC_ijb_jcid_var43	264	264	264	8	8	16896	4460544	18399744	8164173351
BTC_ijb_jcid_var43	264	264	264	8	8	16896	4460544	18399744	8153117028
BTC_ijb_jcid_var43	264	264	264	8	8	16896	4460544	18399744	8160706316
BTC_ijb_jcid_var43	296	296	296	8	8	18944	5607424	25934336	11584719676
BTC_ijb_jcid_var43	296	296	296	8	8	18944	5607424	25934336	11576174993
BTC_ijb_jcid_var43	296	296	296	8	8	18944	5607424	25934336	11554643754
BTC_ijb_jcid_var43	296	296	296	8	8	18944	5607424	25934336	11570319640
BTC_ijb_jcid_var43	296	296	296	8	8	18944	5607424	25934336	11592629141
BTC_ijb_jcid_var43	328	328	328	8	8	20992	6885376	35287552	16159968160
BTC_ijb_jcid_var43	328	328	328	8	8	20992	6885376	35287552	16167783144
BTC_ijb_jcid_var43	328	328	328	8	8	20992	6885376	35287552	16185598004
BTC_ijb_jcid_var43	328	328	328	8	8	20992	6885376	35287552	16144512789
BTC_ijb_jcid_var43	328	328	328	8	8	20992	6885376	35287552	16212659910
BTC_ijb_jcid_var43	360	360	360	8	8	23040	8294400	46656000	23332400119
BTC_ijb_jcid_var43	360	360	360	8	8	23040	8294400	46656000	23371740087
BTC_ijb_jcid_var43	360	360	360	8	8	23040	8294400	46656000	23317234752
BTC_ijb_jcid_var43	360	360	360	8	8	23040	8294400	46656000	23404052417
BTC_ijb_jcid_var43	360	360	360	8	8	23040	8294400	46656000	23341591718
BTC_ijb_jcid_var43	392	392	392	8	8	25088	9834496	60236288	35615521340
BTC_ijb_jcid_var43	392	392	392	8	8	25088	9834496	60236288	35624578534
BTC_ijb_jcid_var43	392	392	392	8	8	25088	9834496	60236288	35587130497
BTC_ijb_jcid_var43	392	392	392	8	8	25088	9834496	60236288	35617387942
BTC_ijb_jcid_var43	392	392	392	8	8	25088	9834496	60236288	35851295193
BTC_ijb_jcid_var43	424	424	424	8	8	27136	11505664	76225024	57777107995
BTC_ijb_jcid_var43	424	424	424	8	8	27136	11505664	76225024	57539268899
BTC_ijb_jcid_var43	424	424	424	8	8	27136	11505664	76225024	57659907910
BTC_ijb_jcid_var43	424	424	424	8	8	27136	11505664	76225024	57643453348
BTC_ijb_jcid_var43	424	424	424	8	8	27136	11505664	76225024	57667511549
BTC_ijb_jcid_var43	456	456	456	8	8	29184	13307904	94818816	85410091294
BTC_ijb_jcid_var43	456	456	456	8	8	29184	13307904	94818816	85376360055
BTC_ijb_jcid_var43	456	456	456	8	8	29184	13307904	94818816	85422307171
BTC_ijb_jcid_var43	456	456	456	8	8	29184	13307904	94818816	85398622335
BTC_ijb_jcid_var43	456	456	456	8	8	29184	13307904	94818816	85269472142
BTC_ijb_jcid_var43	488	488	488	8	8	31232	15241216	116214272	126972686512
BTC_ijb_jcid_var43	488	488	488	8	8	31232	15241216	116214272	126523921129
BTC_ijb_jcid_var43	488	488	488	8	8	31232	15241216	116214272	126553209265
BTC_ijb_jcid_var43	488	488	488	8	8	31232	15241216	116214272	126513477798
BTC_ijb_jcid_var43	488	488	488	8	8	31232	15241216	116214272	126610460610


==> figures/data/ijb_jcid/meas/var44.dat <==
BTC_ijb_jcid_var44	8	8	8	8	8	512	4096	512	149538
BTC_ijb_jcid_var44	8	8	8	8	8	512	4096	512	133118
BTC_ijb_jcid_var44	8	8	8	8	8	512	4096	512	133102
BTC_ijb_jcid_var44	8	8	8	8	8	512	4096	512	133084
BTC_ijb_jcid_var44	8	8	8	8	8	512	4096	512	132984
BTC_ijb_jcid_var44	40	40	40	8	8	2560	102400	64000	17661771
BTC_ijb_jcid_var44	40	40	40	8	8	2560	102400	64000	18508685
BTC_ijb_jcid_var44	40	40	40	8	8	2560	102400	64000	19619180
BTC_ijb_jcid_var44	40	40	40	8	8	2560	102400	64000	19265030
BTC_ijb_jcid_var44	40	40	40	8	8	2560	102400	64000	18668014
BTC_ijb_jcid_var44	72	72	72	8	8	4608	331776	373248	106138967
BTC_ijb_jcid_var44	72	72	72	8	8	4608	331776	373248	105013104
BTC_ijb_jcid_var44	72	72	72	8	8	4608	331776	373248	104653375
BTC_ijb_jcid_var44	72	72	72	8	8	4608	331776	373248	105134876
BTC_ijb_jcid_var44	72	72	72	8	8	4608	331776	373248	102355833
BTC_ijb_jcid_var44	104	104	104	8	8	6656	692224	1124864	317173874
BTC_ijb_jcid_var44	104	104	104	8	8	6656	692224	1124864	308182056
BTC_ijb_jcid_var44	104	104	104	8	8	6656	692224	1124864	308608251
BTC_ijb_jcid_var44	104	104	104	8	8	6656	692224	1124864	308335752
BTC_ijb_jcid_var44	104	104	104	8	8	6656	692224	1124864	309217135
BTC_ijb_jcid_var44	136	136	136	8	8	8704	1183744	2515456	761877138
BTC_ijb_jcid_var44	136	136	136	8	8	8704	1183744	2515456	723422734
BTC_ijb_jcid_var44	136	136	136	8	8	8704	1183744	2515456	719036124
BTC_ijb_jcid_var44	136	136	136	8	8	8704	1183744	2515456	721754846
BTC_ijb_jcid_var44	136	136	136	8	8	8704	1183744	2515456	723953412
BTC_ijb_jcid_var44	168	168	168	8	8	10752	1806336	4741632	1624900057
BTC_ijb_jcid_var44	168	168	168	8	8	10752	1806336	4741632	1643631285
BTC_ijb_jcid_var44	168	168	168	8	8	10752	1806336	4741632	1633444441
BTC_ijb_jcid_var44	168	168	168	8	8	10752	1806336	4741632	1631828520
BTC_ijb_jcid_var44	168	168	168	8	8	10752	1806336	4741632	1639377607
BTC_ijb_jcid_var44	200	200	200	8	8	12800	2560000	8000000	2861010074
BTC_ijb_jcid_var44	200	200	200	8	8	12800	2560000	8000000	2856937798
BTC_ijb_jcid_var44	200	200	200	8	8	12800	2560000	8000000	2857092464
BTC_ijb_jcid_var44	200	200	200	8	8	12800	2560000	8000000	2859437258
BTC_ijb_jcid_var44	200	200	200	8	8	12800	2560000	8000000	2884652916
BTC_ijb_jcid_var44	232	232	232	8	8	14848	3444736	12487168	4697100816
BTC_ijb_jcid_var44	232	232	232	8	8	14848	3444736	12487168	4705848146
BTC_ijb_jcid_var44	232	232	232	8	8	14848	3444736	12487168	4703290140
BTC_ijb_jcid_var44	232	232	232	8	8	14848	3444736	12487168	4711296775
BTC_ijb_jcid_var44	232	232	232	8	8	14848	3444736	12487168	4720501861
BTC_ijb_jcid_var44	264	264	264	8	8	16896	4460544	18399744	7371305998
BTC_ijb_jcid_var44	264	264	264	8	8	16896	4460544	18399744	7335216725
BTC_ijb_jcid_var44	264	264	264	8	8	16896	4460544	18399744	7367621601
BTC_ijb_jcid_var44	264	264	264	8	8	16896	4460544	18399744	7343118372
BTC_ijb_jcid_var44	264	264	264	8	8	16896	4460544	18399744	7366384810
BTC_ijb_jcid_var44	296	296	296	8	8	18944	5607424	25934336	11125010372
BTC_ijb_jcid_var44	296	296	296	8	8	18944	5607424	25934336	11128288216
BTC_ijb_jcid_var44	296	296	296	8	8	18944	5607424	25934336	11168256257
BTC_ijb_jcid_var44	296	296	296	8	8	18944	5607424	25934336	11151600924
BTC_ijb_jcid_var44	296	296	296	8	8	18944	5607424	25934336	11142778749
BTC_ijb_jcid_var44	328	328	328	8	8	20992	6885376	35287552	17078160611
BTC_ijb_jcid_var44	328	328	328	8	8	20992	6885376	35287552	17073981696
BTC_ijb_jcid_var44	328	328	328	8	8	20992	6885376	35287552	17004004967
BTC_ijb_jcid_var44	328	328	328	8	8	20992	6885376	35287552	17041125618
BTC_ijb_jcid_var44	328	328	328	8	8	20992	6885376	35287552	17026928753
BTC_ijb_jcid_var44	360	360	360	8	8	23040	8294400	46656000	27640943929
BTC_ijb_jcid_var44	360	360	360	8	8	23040	8294400	46656000	28089595433
BTC_ijb_jcid_var44	360	360	360	8	8	23040	8294400	46656000	27610327114
BTC_ijb_jcid_var44	360	360	360	8	8	23040	8294400	46656000	27670043193
BTC_ijb_jcid_var44	360	360	360	8	8	23040	8294400	46656000	27650334100
BTC_ijb_jcid_var44	392	392	392	8	8	25088	9834496	60236288	44249827098
BTC_ijb_jcid_var44	392	392	392	8	8	25088	9834496	60236288	44263834207
BTC_ijb_jcid_var44	392	392	392	8	8	25088	9834496	60236288	44314368625
BTC_ijb_jcid_var44	392	392	392	8	8	25088	9834496	60236288	44248017625
BTC_ijb_jcid_var44	392	392	392	8	8	25088	9834496	60236288	44261829049
BTC_ijb_jcid_var44	424	424	424	8	8	27136	11505664	76225024	64365834359
BTC_ijb_jcid_var44	424	424	424	8	8	27136	11505664	76225024	64393278949
BTC_ijb_jcid_var44	424	424	424	8	8	27136	11505664	76225024	64377858039
BTC_ijb_jcid_var44	424	424	424	8	8	27136	11505664	76225024	64407547247
BTC_ijb_jcid_var44	424	424	424	8	8	27136	11505664	76225024	64358067912
BTC_ijb_jcid_var44	456	456	456	8	8	29184	13307904	94818816	84881896796
BTC_ijb_jcid_var44	456	456	456	8	8	29184	13307904	94818816	85013388700
BTC_ijb_jcid_var44	456	456	456	8	8	29184	13307904	94818816	85559618368
BTC_ijb_jcid_var44	456	456	456	8	8	29184	13307904	94818816	85007949003
BTC_ijb_jcid_var44	456	456	456	8	8	29184	13307904	94818816	85009749126
BTC_ijb_jcid_var44	488	488	488	8	8	31232	15241216	116214272	107488526317
BTC_ijb_jcid_var44	488	488	488	8	8	31232	15241216	116214272	107496760436
BTC_ijb_jcid_var44	488	488	488	8	8	31232	15241216	116214272	107524961202
BTC_ijb_jcid_var44	488	488	488	8	8	31232	15241216	116214272	107562248941
BTC_ijb_jcid_var44	488	488	488	8	8	31232	15241216	116214272	107620745606


==> figures/data/ijb_jcid/meas/var45.dat <==
BTC_ijb_jcid_var45	8	8	8	8	8	512	4096	512	161482
BTC_ijb_jcid_var45	8	8	8	8	8	512	4096	512	144953
BTC_ijb_jcid_var45	8	8	8	8	8	512	4096	512	145111
BTC_ijb_jcid_var45	8	8	8	8	8	512	4096	512	144984
BTC_ijb_jcid_var45	8	8	8	8	8	512	4096	512	145137
BTC_ijb_jcid_var45	40	40	40	8	8	2560	102400	64000	20236362
BTC_ijb_jcid_var45	40	40	40	8	8	2560	102400	64000	19312325
BTC_ijb_jcid_var45	40	40	40	8	8	2560	102400	64000	19401262
BTC_ijb_jcid_var45	40	40	40	8	8	2560	102400	64000	19308813
BTC_ijb_jcid_var45	40	40	40	8	8	2560	102400	64000	19409494
BTC_ijb_jcid_var45	72	72	72	8	8	4608	331776	373248	127245284
BTC_ijb_jcid_var45	72	72	72	8	8	4608	331776	373248	122571780
BTC_ijb_jcid_var45	72	72	72	8	8	4608	331776	373248	122495912
BTC_ijb_jcid_var45	72	72	72	8	8	4608	331776	373248	122613923
BTC_ijb_jcid_var45	72	72	72	8	8	4608	331776	373248	122461650
BTC_ijb_jcid_var45	104	104	104	8	8	6656	692224	1124864	388391979
BTC_ijb_jcid_var45	104	104	104	8	8	6656	692224	1124864	401724084
BTC_ijb_jcid_var45	104	104	104	8	8	6656	692224	1124864	395491236
BTC_ijb_jcid_var45	104	104	104	8	8	6656	692224	1124864	377549804
BTC_ijb_jcid_var45	104	104	104	8	8	6656	692224	1124864	377347556
BTC_ijb_jcid_var45	136	136	136	8	8	8704	1183744	2515456	905883331
BTC_ijb_jcid_var45	136	136	136	8	8	8704	1183744	2515456	876453016
BTC_ijb_jcid_var45	136	136	136	8	8	8704	1183744	2515456	868688791
BTC_ijb_jcid_var45	136	136	136	8	8	8704	1183744	2515456	866157746
BTC_ijb_jcid_var45	136	136	136	8	8	8704	1183744	2515456	863569828
BTC_ijb_jcid_var45	168	168	168	8	8	10752	1806336	4741632	1836182140
BTC_ijb_jcid_var45	168	168	168	8	8	10752	1806336	4741632	1812704448
BTC_ijb_jcid_var45	168	168	168	8	8	10752	1806336	4741632	1807258932
BTC_ijb_jcid_var45	168	168	168	8	8	10752	1806336	4741632	1814166028
BTC_ijb_jcid_var45	168	168	168	8	8	10752	1806336	4741632	1810189391
BTC_ijb_jcid_var45	200	200	200	8	8	12800	2560000	8000000	3430457961
BTC_ijb_jcid_var45	200	200	200	8	8	12800	2560000	8000000	3437831191
BTC_ijb_jcid_var45	200	200	200	8	8	12800	2560000	8000000	3446496777
BTC_ijb_jcid_var45	200	200	200	8	8	12800	2560000	8000000	3430839881
BTC_ijb_jcid_var45	200	200	200	8	8	12800	2560000	8000000	3439768052
BTC_ijb_jcid_var45	232	232	232	8	8	14848	3444736	12487168	4908216690
BTC_ijb_jcid_var45	232	232	232	8	8	14848	3444736	12487168	4939891992
BTC_ijb_jcid_var45	232	232	232	8	8	14848	3444736	12487168	4924047713
BTC_ijb_jcid_var45	232	232	232	8	8	14848	3444736	12487168	4958146091
BTC_ijb_jcid_var45	232	232	232	8	8	14848	3444736	12487168	4941563882
BTC_ijb_jcid_var45	264	264	264	8	8	16896	4460544	18399744	7166071873
BTC_ijb_jcid_var45	264	264	264	8	8	16896	4460544	18399744	7206860319
BTC_ijb_jcid_var45	264	264	264	8	8	16896	4460544	18399744	7176655967
BTC_ijb_jcid_var45	264	264	264	8	8	16896	4460544	18399744	7185619386
BTC_ijb_jcid_var45	264	264	264	8	8	16896	4460544	18399744	7204749954
BTC_ijb_jcid_var45	296	296	296	8	8	18944	5607424	25934336	11138259898
BTC_ijb_jcid_var45	296	296	296	8	8	18944	5607424	25934336	11146017887
BTC_ijb_jcid_var45	296	296	296	8	8	18944	5607424	25934336	11408667312
BTC_ijb_jcid_var45	296	296	296	8	8	18944	5607424	25934336	11162094813
BTC_ijb_jcid_var45	296	296	296	8	8	18944	5607424	25934336	11140198447
BTC_ijb_jcid_var45	328	328	328	8	8	20992	6885376	35287552	15360888947
BTC_ijb_jcid_var45	328	328	328	8	8	20992	6885376	35287552	15420694607
BTC_ijb_jcid_var45	328	328	328	8	8	20992	6885376	35287552	15342190584
BTC_ijb_jcid_var45	328	328	328	8	8	20992	6885376	35287552	15390786817
BTC_ijb_jcid_var45	328	328	328	8	8	20992	6885376	35287552	15405017300
BTC_ijb_jcid_var45	360	360	360	8	8	23040	8294400	46656000	20402343251
BTC_ijb_jcid_var45	360	360	360	8	8	23040	8294400	46656000	20453051734
BTC_ijb_jcid_var45	360	360	360	8	8	23040	8294400	46656000	20402080406
BTC_ijb_jcid_var45	360	360	360	8	8	23040	8294400	46656000	20426422937
BTC_ijb_jcid_var45	360	360	360	8	8	23040	8294400	46656000	20414027831
BTC_ijb_jcid_var45	392	392	392	8	8	25088	9834496	60236288	26250659770
BTC_ijb_jcid_var45	392	392	392	8	8	25088	9834496	60236288	26218692752
BTC_ijb_jcid_var45	392	392	392	8	8	25088	9834496	60236288	26223621053
BTC_ijb_jcid_var45	392	392	392	8	8	25088	9834496	60236288	26217886987
BTC_ijb_jcid_var45	392	392	392	8	8	25088	9834496	60236288	26168210883
BTC_ijb_jcid_var45	424	424	424	8	8	27136	11505664	76225024	32808683466
BTC_ijb_jcid_var45	424	424	424	8	8	27136	11505664	76225024	32820842712
BTC_ijb_jcid_var45	424	424	424	8	8	27136	11505664	76225024	32783158330
BTC_ijb_jcid_var45	424	424	424	8	8	27136	11505664	76225024	32833522459
BTC_ijb_jcid_var45	424	424	424	8	8	27136	11505664	76225024	32856081036
BTC_ijb_jcid_var45	456	456	456	8	8	29184	13307904	94818816	41828419093
BTC_ijb_jcid_var45	456	456	456	8	8	29184	13307904	94818816	41846858972
BTC_ijb_jcid_var45	456	456	456	8	8	29184	13307904	94818816	41834995570
BTC_ijb_jcid_var45	456	456	456	8	8	29184	13307904	94818816	41883788776
BTC_ijb_jcid_var45	456	456	456	8	8	29184	13307904	94818816	41850766004
BTC_ijb_jcid_var45	488	488	488	8	8	31232	15241216	116214272	52776274952
BTC_ijb_jcid_var45	488	488	488	8	8	31232	15241216	116214272	52803258294
BTC_ijb_jcid_var45	488	488	488	8	8	31232	15241216	116214272	53248247307
BTC_ijb_jcid_var45	488	488	488	8	8	31232	15241216	116214272	52839197512
BTC_ijb_jcid_var45	488	488	488	8	8	31232	15241216	116214272	52826549543
BTC_ijb_jcid_var45	520	520	520	8	8	33280	17305600	140608000	65566494227
BTC_ijb_jcid_var45	520	520	520	8	8	33280	17305600	140608000	65577598554
BTC_ijb_jcid_var45	520	520	520	8	8	33280	17305600	140608000	65592968983
BTC_ijb_jcid_var45	520	520	520	8	8	33280	17305600	140608000	65518662670
BTC_ijb_jcid_var45	520	520	520	8	8	33280	17305600	140608000	65512956849
BTC_ijb_jcid_var45	552	552	552	8	8	35328	19501056	168196608	80261297682
BTC_ijb_jcid_var45	552	552	552	8	8	35328	19501056	168196608	80269956067
BTC_ijb_jcid_var45	552	552	552	8	8	35328	19501056	168196608	80310727563
BTC_ijb_jcid_var45	552	552	552	8	8	35328	19501056	168196608	80291086845
BTC_ijb_jcid_var45	552	552	552	8	8	35328	19501056	168196608	80678006945
BTC_ijb_jcid_var45	584	584	584	8	8	37376	21827584	199176704	95818836382
BTC_ijb_jcid_var45	584	584	584	8	8	37376	21827584	199176704	95447896101
BTC_ijb_jcid_var45	584	584	584	8	8	37376	21827584	199176704	95322155164
BTC_ijb_jcid_var45	584	584	584	8	8	37376	21827584	199176704	95310827556
BTC_ijb_jcid_var45	584	584	584	8	8	37376	21827584	199176704	95333961467


==> figures/data/ijb_jcid/meas/var46.dat <==
BTC_ijb_jcid_var46	8	8	8	8	8	512	4096	512	152320
BTC_ijb_jcid_var46	8	8	8	8	8	512	4096	512	167900
BTC_ijb_jcid_var46	8	8	8	8	8	512	4096	512	132029
BTC_ijb_jcid_var46	8	8	8	8	8	512	4096	512	131983
BTC_ijb_jcid_var46	8	8	8	8	8	512	4096	512	132026
BTC_ijb_jcid_var46	40	40	40	8	8	2560	102400	64000	16771838
BTC_ijb_jcid_var46	40	40	40	8	8	2560	102400	64000	16655290
BTC_ijb_jcid_var46	40	40	40	8	8	2560	102400	64000	16659679
BTC_ijb_jcid_var46	40	40	40	8	8	2560	102400	64000	16765641
BTC_ijb_jcid_var46	40	40	40	8	8	2560	102400	64000	16715200
BTC_ijb_jcid_var46	72	72	72	8	8	4608	331776	373248	105590539
BTC_ijb_jcid_var46	72	72	72	8	8	4608	331776	373248	104299950
BTC_ijb_jcid_var46	72	72	72	8	8	4608	331776	373248	104665910
BTC_ijb_jcid_var46	72	72	72	8	8	4608	331776	373248	104339455
BTC_ijb_jcid_var46	72	72	72	8	8	4608	331776	373248	104578390
BTC_ijb_jcid_var46	104	104	104	8	8	6656	692224	1124864	318174729
BTC_ijb_jcid_var46	104	104	104	8	8	6656	692224	1124864	325465654
BTC_ijb_jcid_var46	104	104	104	8	8	6656	692224	1124864	318106274
BTC_ijb_jcid_var46	104	104	104	8	8	6656	692224	1124864	317960776
BTC_ijb_jcid_var46	104	104	104	8	8	6656	692224	1124864	318818939
BTC_ijb_jcid_var46	136	136	136	8	8	8704	1183744	2515456	709916564
BTC_ijb_jcid_var46	136	136	136	8	8	8704	1183744	2515456	708521536
BTC_ijb_jcid_var46	136	136	136	8	8	8704	1183744	2515456	710609023
BTC_ijb_jcid_var46	136	136	136	8	8	8704	1183744	2515456	709635509
BTC_ijb_jcid_var46	136	136	136	8	8	8704	1183744	2515456	710260986
BTC_ijb_jcid_var46	168	168	168	8	8	10752	1806336	4741632	1346509587
BTC_ijb_jcid_var46	168	168	168	8	8	10752	1806336	4741632	1347559967
BTC_ijb_jcid_var46	168	168	168	8	8	10752	1806336	4741632	1356948528
BTC_ijb_jcid_var46	168	168	168	8	8	10752	1806336	4741632	1347477445
BTC_ijb_jcid_var46	168	168	168	8	8	10752	1806336	4741632	1349172390
BTC_ijb_jcid_var46	200	200	200	8	8	12800	2560000	8000000	2255905966
BTC_ijb_jcid_var46	200	200	200	8	8	12800	2560000	8000000	2254509140
BTC_ijb_jcid_var46	200	200	200	8	8	12800	2560000	8000000	2256177566
BTC_ijb_jcid_var46	200	200	200	8	8	12800	2560000	8000000	2256589493
BTC_ijb_jcid_var46	200	200	200	8	8	12800	2560000	8000000	2256991937
BTC_ijb_jcid_var46	232	232	232	8	8	14848	3444736	12487168	3552425169
BTC_ijb_jcid_var46	232	232	232	8	8	14848	3444736	12487168	3562547738
BTC_ijb_jcid_var46	232	232	232	8	8	14848	3444736	12487168	3550031315
BTC_ijb_jcid_var46	232	232	232	8	8	14848	3444736	12487168	3562103070
BTC_ijb_jcid_var46	232	232	232	8	8	14848	3444736	12487168	3550477572
BTC_ijb_jcid_var46	264	264	264	8	8	16896	4460544	18399744	5208512434
BTC_ijb_jcid_var46	264	264	264	8	8	16896	4460544	18399744	5197115236
BTC_ijb_jcid_var46	264	264	264	8	8	16896	4460544	18399744	5210438321
BTC_ijb_jcid_var46	264	264	264	8	8	16896	4460544	18399744	5201742115
BTC_ijb_jcid_var46	264	264	264	8	8	16896	4460544	18399744	5209091225
BTC_ijb_jcid_var46	296	296	296	8	8	18944	5607424	25934336	7373525917
BTC_ijb_jcid_var46	296	296	296	8	8	18944	5607424	25934336	7400051216
BTC_ijb_jcid_var46	296	296	296	8	8	18944	5607424	25934336	7380804486
BTC_ijb_jcid_var46	296	296	296	8	8	18944	5607424	25934336	7366028295
BTC_ijb_jcid_var46	296	296	296	8	8	18944	5607424	25934336	7395562590
BTC_ijb_jcid_var46	328	328	328	8	8	20992	6885376	35287552	9968169954
BTC_ijb_jcid_var46	328	328	328	8	8	20992	6885376	35287552	9995916442
BTC_ijb_jcid_var46	328	328	328	8	8	20992	6885376	35287552	9968620794
BTC_ijb_jcid_var46	328	328	328	8	8	20992	6885376	35287552	9988688148
BTC_ijb_jcid_var46	328	328	328	8	8	20992	6885376	35287552	10012744115
BTC_ijb_jcid_var46	360	360	360	8	8	23040	8294400	46656000	13326713057
BTC_ijb_jcid_var46	360	360	360	8	8	23040	8294400	46656000	13276365405
BTC_ijb_jcid_var46	360	360	360	8	8	23040	8294400	46656000	13319686651
BTC_ijb_jcid_var46	360	360	360	8	8	23040	8294400	46656000	13328502360
BTC_ijb_jcid_var46	360	360	360	8	8	23040	8294400	46656000	13323846887
BTC_ijb_jcid_var46	392	392	392	8	8	25088	9834496	60236288	17108395575
BTC_ijb_jcid_var46	392	392	392	8	8	25088	9834496	60236288	17110335446
BTC_ijb_jcid_var46	392	392	392	8	8	25088	9834496	60236288	17086214006
BTC_ijb_jcid_var46	392	392	392	8	8	25088	9834496	60236288	17096982740
BTC_ijb_jcid_var46	392	392	392	8	8	25088	9834496	60236288	17134253789
BTC_ijb_jcid_var46	424	424	424	8	8	27136	11505664	76225024	21951983729
BTC_ijb_jcid_var46	424	424	424	8	8	27136	11505664	76225024	21941982699
BTC_ijb_jcid_var46	424	424	424	8	8	27136	11505664	76225024	21991712714
BTC_ijb_jcid_var46	424	424	424	8	8	27136	11505664	76225024	21961173983
BTC_ijb_jcid_var46	424	424	424	8	8	27136	11505664	76225024	21975515063
BTC_ijb_jcid_var46	456	456	456	8	8	29184	13307904	94818816	27455950017
BTC_ijb_jcid_var46	456	456	456	8	8	29184	13307904	94818816	27391181067
BTC_ijb_jcid_var46	456	456	456	8	8	29184	13307904	94818816	27405724516
BTC_ijb_jcid_var46	456	456	456	8	8	29184	13307904	94818816	27390281305
BTC_ijb_jcid_var46	456	456	456	8	8	29184	13307904	94818816	27418804295
BTC_ijb_jcid_var46	488	488	488	8	8	31232	15241216	116214272	34325649303
BTC_ijb_jcid_var46	488	488	488	8	8	31232	15241216	116214272	34326118158
BTC_ijb_jcid_var46	488	488	488	8	8	31232	15241216	116214272	34816776008
BTC_ijb_jcid_var46	488	488	488	8	8	31232	15241216	116214272	34341307271
BTC_ijb_jcid_var46	488	488	488	8	8	31232	15241216	116214272	34429374623
BTC_ijb_jcid_var46	520	520	520	8	8	33280	17305600	140608000	41720522791
BTC_ijb_jcid_var46	520	520	520	8	8	33280	17305600	140608000	41409779609
BTC_ijb_jcid_var46	520	520	520	8	8	33280	17305600	140608000	41427893955
BTC_ijb_jcid_var46	520	520	520	8	8	33280	17305600	140608000	41444533439
BTC_ijb_jcid_var46	520	520	520	8	8	33280	17305600	140608000	41412420706
BTC_ijb_jcid_var46	552	552	552	8	8	35328	19501056	168196608	52687588564
BTC_ijb_jcid_var46	552	552	552	8	8	35328	19501056	168196608	52839665134
BTC_ijb_jcid_var46	552	552	552	8	8	35328	19501056	168196608	53053329498
BTC_ijb_jcid_var46	552	552	552	8	8	35328	19501056	168196608	53040520729
BTC_ijb_jcid_var46	552	552	552	8	8	35328	19501056	168196608	53063354593
BTC_ijb_jcid_var46	584	584	584	8	8	37376	21827584	199176704	64717294320
BTC_ijb_jcid_var46	584	584	584	8	8	37376	21827584	199176704	64781463541
BTC_ijb_jcid_var46	584	584	584	8	8	37376	21827584	199176704	64682657154
BTC_ijb_jcid_var46	584	584	584	8	8	37376	21827584	199176704	64734478178
BTC_ijb_jcid_var46	584	584	584	8	8	37376	21827584	199176704	65078072744
BTC_ijb_jcid_var46	616	616	616	8	8	39424	24285184	233744896	78282047552
BTC_ijb_jcid_var46	616	616	616	8	8	39424	24285184	233744896	78222637401
BTC_ijb_jcid_var46	616	616	616	8	8	39424	24285184	233744896	78250349252
BTC_ijb_jcid_var46	616	616	616	8	8	39424	24285184	233744896	78255817637
BTC_ijb_jcid_var46	616	616	616	8	8	39424	24285184	233744896	78288054280
BTC_ijb_jcid_var46	648	648	648	8	8	41472	26873856	272097792	92910404418
BTC_ijb_jcid_var46	648	648	648	8	8	41472	26873856	272097792	92953168296
BTC_ijb_jcid_var46	648	648	648	8	8	41472	26873856	272097792	93034366463
BTC_ijb_jcid_var46	648	648	648	8	8	41472	26873856	272097792	92976163775
BTC_ijb_jcid_var46	648	648	648	8	8	41472	26873856	272097792	93088217793


==> figures/data/ijb_jcid/meas/var47.dat <==
BTC_ijb_jcid_var47	8	8	8	8	8	512	4096	512	150242
BTC_ijb_jcid_var47	8	8	8	8	8	512	4096	512	133084
BTC_ijb_jcid_var47	8	8	8	8	8	512	4096	512	132940
BTC_ijb_jcid_var47	8	8	8	8	8	512	4096	512	133059
BTC_ijb_jcid_var47	8	8	8	8	8	512	4096	512	141904
BTC_ijb_jcid_var47	40	40	40	8	8	2560	102400	64000	17121947
BTC_ijb_jcid_var47	40	40	40	8	8	2560	102400	64000	16860215
BTC_ijb_jcid_var47	40	40	40	8	8	2560	102400	64000	16847538
BTC_ijb_jcid_var47	40	40	40	8	8	2560	102400	64000	16951191
BTC_ijb_jcid_var47	40	40	40	8	8	2560	102400	64000	16860169
BTC_ijb_jcid_var47	72	72	72	8	8	4608	331776	373248	99843980
BTC_ijb_jcid_var47	72	72	72	8	8	4608	331776	373248	98145445
BTC_ijb_jcid_var47	72	72	72	8	8	4608	331776	373248	98021240
BTC_ijb_jcid_var47	72	72	72	8	8	4608	331776	373248	98526462
BTC_ijb_jcid_var47	72	72	72	8	8	4608	331776	373248	98002355
BTC_ijb_jcid_var47	104	104	104	8	8	6656	692224	1124864	299113043
BTC_ijb_jcid_var47	104	104	104	8	8	6656	692224	1124864	295910533
BTC_ijb_jcid_var47	104	104	104	8	8	6656	692224	1124864	295438920
BTC_ijb_jcid_var47	104	104	104	8	8	6656	692224	1124864	295791471
BTC_ijb_jcid_var47	104	104	104	8	8	6656	692224	1124864	295399499
BTC_ijb_jcid_var47	136	136	136	8	8	8704	1183744	2515456	712179889
BTC_ijb_jcid_var47	136	136	136	8	8	8704	1183744	2515456	689582878
BTC_ijb_jcid_var47	136	136	136	8	8	8704	1183744	2515456	692730080
BTC_ijb_jcid_var47	136	136	136	8	8	8704	1183744	2515456	693785982
BTC_ijb_jcid_var47	136	136	136	8	8	8704	1183744	2515456	688821532
BTC_ijb_jcid_var47	168	168	168	8	8	10752	1806336	4741632	1571075240
BTC_ijb_jcid_var47	168	168	168	8	8	10752	1806336	4741632	1587738814
BTC_ijb_jcid_var47	168	168	168	8	8	10752	1806336	4741632	1600476406
BTC_ijb_jcid_var47	168	168	168	8	8	10752	1806336	4741632	1588311023
BTC_ijb_jcid_var47	168	168	168	8	8	10752	1806336	4741632	1589243718
BTC_ijb_jcid_var47	200	200	200	8	8	12800	2560000	8000000	2740290746
BTC_ijb_jcid_var47	200	200	200	8	8	12800	2560000	8000000	2735706606
BTC_ijb_jcid_var47	200	200	200	8	8	12800	2560000	8000000	2738533916
BTC_ijb_jcid_var47	200	200	200	8	8	12800	2560000	8000000	2765813960
BTC_ijb_jcid_var47	200	200	200	8	8	12800	2560000	8000000	2747208436
BTC_ijb_jcid_var47	232	232	232	8	8	14848	3444736	12487168	4416095367
BTC_ijb_jcid_var47	232	232	232	8	8	14848	3444736	12487168	4428295381
BTC_ijb_jcid_var47	232	232	232	8	8	14848	3444736	12487168	4452652450
BTC_ijb_jcid_var47	232	232	232	8	8	14848	3444736	12487168	4409979330
BTC_ijb_jcid_var47	232	232	232	8	8	14848	3444736	12487168	4450260815
BTC_ijb_jcid_var47	264	264	264	8	8	16896	4460544	18399744	6588222262
BTC_ijb_jcid_var47	264	264	264	8	8	16896	4460544	18399744	6571393195
BTC_ijb_jcid_var47	264	264	264	8	8	16896	4460544	18399744	6595419980
BTC_ijb_jcid_var47	264	264	264	8	8	16896	4460544	18399744	6548475061
BTC_ijb_jcid_var47	264	264	264	8	8	16896	4460544	18399744	6564986951
BTC_ijb_jcid_var47	296	296	296	8	8	18944	5607424	25934336	8856451022
BTC_ijb_jcid_var47	296	296	296	8	8	18944	5607424	25934336	8881940225
BTC_ijb_jcid_var47	296	296	296	8	8	18944	5607424	25934336	8884880281
BTC_ijb_jcid_var47	296	296	296	8	8	18944	5607424	25934336	8880802685
BTC_ijb_jcid_var47	296	296	296	8	8	18944	5607424	25934336	8878330698
BTC_ijb_jcid_var47	328	328	328	8	8	20992	6885376	35287552	12107547776
BTC_ijb_jcid_var47	328	328	328	8	8	20992	6885376	35287552	12144715401
BTC_ijb_jcid_var47	328	328	328	8	8	20992	6885376	35287552	12121061076
BTC_ijb_jcid_var47	328	328	328	8	8	20992	6885376	35287552	12127773267
BTC_ijb_jcid_var47	328	328	328	8	8	20992	6885376	35287552	12117495989
BTC_ijb_jcid_var47	360	360	360	8	8	23040	8294400	46656000	16085202458
BTC_ijb_jcid_var47	360	360	360	8	8	23040	8294400	46656000	16037698071
BTC_ijb_jcid_var47	360	360	360	8	8	23040	8294400	46656000	16059548425
BTC_ijb_jcid_var47	360	360	360	8	8	23040	8294400	46656000	16039029067
BTC_ijb_jcid_var47	360	360	360	8	8	23040	8294400	46656000	16036789219
BTC_ijb_jcid_var47	392	392	392	8	8	25088	9834496	60236288	21125455120
BTC_ijb_jcid_var47	392	392	392	8	8	25088	9834496	60236288	21042826445
BTC_ijb_jcid_var47	392	392	392	8	8	25088	9834496	60236288	21060517028
BTC_ijb_jcid_var47	392	392	392	8	8	25088	9834496	60236288	21044787991
BTC_ijb_jcid_var47	392	392	392	8	8	25088	9834496	60236288	21032168146
BTC_ijb_jcid_var47	424	424	424	8	8	27136	11505664	76225024	27199028488
BTC_ijb_jcid_var47	424	424	424	8	8	27136	11505664	76225024	26720292038
BTC_ijb_jcid_var47	424	424	424	8	8	27136	11505664	76225024	26750423688
BTC_ijb_jcid_var47	424	424	424	8	8	27136	11505664	76225024	26708153916
BTC_ijb_jcid_var47	424	424	424	8	8	27136	11505664	76225024	26742869304
BTC_ijb_jcid_var47	456	456	456	8	8	29184	13307904	94818816	33635560090
BTC_ijb_jcid_var47	456	456	456	8	8	29184	13307904	94818816	33688759160
BTC_ijb_jcid_var47	456	456	456	8	8	29184	13307904	94818816	33640350806
BTC_ijb_jcid_var47	456	456	456	8	8	29184	13307904	94818816	33688464277
BTC_ijb_jcid_var47	456	456	456	8	8	29184	13307904	94818816	33706015840
BTC_ijb_jcid_var47	488	488	488	8	8	31232	15241216	116214272	41802821704
BTC_ijb_jcid_var47	488	488	488	8	8	31232	15241216	116214272	41806355908
BTC_ijb_jcid_var47	488	488	488	8	8	31232	15241216	116214272	41852543043
BTC_ijb_jcid_var47	488	488	488	8	8	31232	15241216	116214272	41839521033
BTC_ijb_jcid_var47	488	488	488	8	8	31232	15241216	116214272	41876873003
BTC_ijb_jcid_var47	520	520	520	8	8	33280	17305600	140608000	41776373373
BTC_ijb_jcid_var47	520	520	520	8	8	33280	17305600	140608000	41754530126
BTC_ijb_jcid_var47	520	520	520	8	8	33280	17305600	140608000	41733006323
BTC_ijb_jcid_var47	520	520	520	8	8	33280	17305600	140608000	41756988093
BTC_ijb_jcid_var47	520	520	520	8	8	33280	17305600	140608000	41719386402
BTC_ijb_jcid_var47	552	552	552	8	8	35328	19501056	168196608	52337684442
BTC_ijb_jcid_var47	552	552	552	8	8	35328	19501056	168196608	52244157398
BTC_ijb_jcid_var47	552	552	552	8	8	35328	19501056	168196608	52738950656
BTC_ijb_jcid_var47	552	552	552	8	8	35328	19501056	168196608	52307828113
BTC_ijb_jcid_var47	552	552	552	8	8	35328	19501056	168196608	52564869265
BTC_ijb_jcid_var47	584	584	584	8	8	37376	21827584	199176704	64513048419
BTC_ijb_jcid_var47	584	584	584	8	8	37376	21827584	199176704	64808796731
BTC_ijb_jcid_var47	584	584	584	8	8	37376	21827584	199176704	64761907641
BTC_ijb_jcid_var47	584	584	584	8	8	37376	21827584	199176704	64478389861
BTC_ijb_jcid_var47	584	584	584	8	8	37376	21827584	199176704	64472720617
BTC_ijb_jcid_var47	616	616	616	8	8	39424	24285184	233744896	78174310477
BTC_ijb_jcid_var47	616	616	616	8	8	39424	24285184	233744896	78253691127
BTC_ijb_jcid_var47	616	616	616	8	8	39424	24285184	233744896	78697853559
BTC_ijb_jcid_var47	616	616	616	8	8	39424	24285184	233744896	78657535724
BTC_ijb_jcid_var47	616	616	616	8	8	39424	24285184	233744896	78917616001


==> figures/data/ijb_jcid/meas/var48.dat <==
BTC_ijb_jcid_var48	8	8	8	8	8	512	4096	512	144997
BTC_ijb_jcid_var48	8	8	8	8	8	512	4096	512	130729
BTC_ijb_jcid_var48	8	8	8	8	8	512	4096	512	130729
BTC_ijb_jcid_var48	8	8	8	8	8	512	4096	512	130697
BTC_ijb_jcid_var48	8	8	8	8	8	512	4096	512	130645
BTC_ijb_jcid_var48	40	40	40	8	8	2560	102400	64000	16486565
BTC_ijb_jcid_var48	40	40	40	8	8	2560	102400	64000	16557386
BTC_ijb_jcid_var48	40	40	40	8	8	2560	102400	64000	16467024
BTC_ijb_jcid_var48	40	40	40	8	8	2560	102400	64000	16469451
BTC_ijb_jcid_var48	40	40	40	8	8	2560	102400	64000	16476276
BTC_ijb_jcid_var48	72	72	72	8	8	4608	331776	373248	103873482
BTC_ijb_jcid_var48	72	72	72	8	8	4608	331776	373248	103730751
BTC_ijb_jcid_var48	72	72	72	8	8	4608	331776	373248	103993833
BTC_ijb_jcid_var48	72	72	72	8	8	4608	331776	373248	103952560
BTC_ijb_jcid_var48	72	72	72	8	8	4608	331776	373248	104356518
BTC_ijb_jcid_var48	104	104	104	8	8	6656	692224	1124864	316062450
BTC_ijb_jcid_var48	104	104	104	8	8	6656	692224	1124864	316091891
BTC_ijb_jcid_var48	104	104	104	8	8	6656	692224	1124864	316229038
BTC_ijb_jcid_var48	104	104	104	8	8	6656	692224	1124864	321731832
BTC_ijb_jcid_var48	104	104	104	8	8	6656	692224	1124864	324612597
BTC_ijb_jcid_var48	136	136	136	8	8	8704	1183744	2515456	701000120
BTC_ijb_jcid_var48	136	136	136	8	8	8704	1183744	2515456	700621130
BTC_ijb_jcid_var48	136	136	136	8	8	8704	1183744	2515456	701790180
BTC_ijb_jcid_var48	136	136	136	8	8	8704	1183744	2515456	701355975
BTC_ijb_jcid_var48	136	136	136	8	8	8704	1183744	2515456	699574183
BTC_ijb_jcid_var48	168	168	168	8	8	10752	1806336	4741632	1334912634
BTC_ijb_jcid_var48	168	168	168	8	8	10752	1806336	4741632	1332449580
BTC_ijb_jcid_var48	168	168	168	8	8	10752	1806336	4741632	1335771609
BTC_ijb_jcid_var48	168	168	168	8	8	10752	1806336	4741632	1332642423
BTC_ijb_jcid_var48	168	168	168	8	8	10752	1806336	4741632	1342592571
BTC_ijb_jcid_var48	200	200	200	8	8	12800	2560000	8000000	2226335770
BTC_ijb_jcid_var48	200	200	200	8	8	12800	2560000	8000000	2227786466
BTC_ijb_jcid_var48	200	200	200	8	8	12800	2560000	8000000	2229393880
BTC_ijb_jcid_var48	200	200	200	8	8	12800	2560000	8000000	2230745963
BTC_ijb_jcid_var48	200	200	200	8	8	12800	2560000	8000000	2231180222
BTC_ijb_jcid_var48	232	232	232	8	8	14848	3444736	12487168	3509498300
BTC_ijb_jcid_var48	232	232	232	8	8	14848	3444736	12487168	3514468502
BTC_ijb_jcid_var48	232	232	232	8	8	14848	3444736	12487168	3522841531
BTC_ijb_jcid_var48	232	232	232	8	8	14848	3444736	12487168	3544094324
BTC_ijb_jcid_var48	232	232	232	8	8	14848	3444736	12487168	3513048591
BTC_ijb_jcid_var48	264	264	264	8	8	16896	4460544	18399744	5207324625
BTC_ijb_jcid_var48	264	264	264	8	8	16896	4460544	18399744	5219874224
BTC_ijb_jcid_var48	264	264	264	8	8	16896	4460544	18399744	5179941511
BTC_ijb_jcid_var48	264	264	264	8	8	16896	4460544	18399744	5177281300
BTC_ijb_jcid_var48	264	264	264	8	8	16896	4460544	18399744	5174476388
BTC_ijb_jcid_var48	296	296	296	8	8	18944	5607424	25934336	7351702095
BTC_ijb_jcid_var48	296	296	296	8	8	18944	5607424	25934336	7379221938
BTC_ijb_jcid_var48	296	296	296	8	8	18944	5607424	25934336	7355907253
BTC_ijb_jcid_var48	296	296	296	8	8	18944	5607424	25934336	7338544230
BTC_ijb_jcid_var48	296	296	296	8	8	18944	5607424	25934336	7362858654
BTC_ijb_jcid_var48	328	328	328	8	8	20992	6885376	35287552	10106439890
BTC_ijb_jcid_var48	328	328	328	8	8	20992	6885376	35287552	10123447441
BTC_ijb_jcid_var48	328	328	328	8	8	20992	6885376	35287552	10116825607
BTC_ijb_jcid_var48	328	328	328	8	8	20992	6885376	35287552	10113013727
BTC_ijb_jcid_var48	328	328	328	8	8	20992	6885376	35287552	10149140042
BTC_ijb_jcid_var48	360	360	360	8	8	23040	8294400	46656000	14241861449
BTC_ijb_jcid_var48	360	360	360	8	8	23040	8294400	46656000	13764807398
BTC_ijb_jcid_var48	360	360	360	8	8	23040	8294400	46656000	13780083358
BTC_ijb_jcid_var48	360	360	360	8	8	23040	8294400	46656000	13776650315
BTC_ijb_jcid_var48	360	360	360	8	8	23040	8294400	46656000	13823650668
BTC_ijb_jcid_var48	392	392	392	8	8	25088	9834496	60236288	17884426887
BTC_ijb_jcid_var48	392	392	392	8	8	25088	9834496	60236288	17900301043
BTC_ijb_jcid_var48	392	392	392	8	8	25088	9834496	60236288	17857496879
BTC_ijb_jcid_var48	392	392	392	8	8	25088	9834496	60236288	17916027870
BTC_ijb_jcid_var48	392	392	392	8	8	25088	9834496	60236288	17894242312
BTC_ijb_jcid_var48	424	424	424	8	8	27136	11505664	76225024	23233040526
BTC_ijb_jcid_var48	424	424	424	8	8	27136	11505664	76225024	23206272920
BTC_ijb_jcid_var48	424	424	424	8	8	27136	11505664	76225024	23275035411
BTC_ijb_jcid_var48	424	424	424	8	8	27136	11505664	76225024	23196075037
BTC_ijb_jcid_var48	424	424	424	8	8	27136	11505664	76225024	23252789640
BTC_ijb_jcid_var48	456	456	456	8	8	29184	13307904	94818816	29050428664
BTC_ijb_jcid_var48	456	456	456	8	8	29184	13307904	94818816	29046731865
BTC_ijb_jcid_var48	456	456	456	8	8	29184	13307904	94818816	29049869062
BTC_ijb_jcid_var48	456	456	456	8	8	29184	13307904	94818816	29066679417
BTC_ijb_jcid_var48	456	456	456	8	8	29184	13307904	94818816	29075168516
BTC_ijb_jcid_var48	488	488	488	8	8	31232	15241216	116214272	35717255267
BTC_ijb_jcid_var48	488	488	488	8	8	31232	15241216	116214272	35728404146
BTC_ijb_jcid_var48	488	488	488	8	8	31232	15241216	116214272	35737525871
BTC_ijb_jcid_var48	488	488	488	8	8	31232	15241216	116214272	35691546927
BTC_ijb_jcid_var48	488	488	488	8	8	31232	15241216	116214272	35743459083
BTC_ijb_jcid_var48	520	520	520	8	8	33280	17305600	140608000	43564455350
BTC_ijb_jcid_var48	520	520	520	8	8	33280	17305600	140608000	43529947343
BTC_ijb_jcid_var48	520	520	520	8	8	33280	17305600	140608000	43485153488
BTC_ijb_jcid_var48	520	520	520	8	8	33280	17305600	140608000	43582133423
BTC_ijb_jcid_var48	520	520	520	8	8	33280	17305600	140608000	43491029714
BTC_ijb_jcid_var48	552	552	552	8	8	35328	19501056	168196608	53970044501
BTC_ijb_jcid_var48	552	552	552	8	8	35328	19501056	168196608	53507181336
BTC_ijb_jcid_var48	552	552	552	8	8	35328	19501056	168196608	53529781782
BTC_ijb_jcid_var48	552	552	552	8	8	35328	19501056	168196608	53512548401
BTC_ijb_jcid_var48	552	552	552	8	8	35328	19501056	168196608	53695529732
BTC_ijb_jcid_var48	584	584	584	8	8	37376	21827584	199176704	64588785710
BTC_ijb_jcid_var48	584	584	584	8	8	37376	21827584	199176704	64564904283
BTC_ijb_jcid_var48	584	584	584	8	8	37376	21827584	199176704	64552203274
BTC_ijb_jcid_var48	584	584	584	8	8	37376	21827584	199176704	64621833584
BTC_ijb_jcid_var48	584	584	584	8	8	37376	21827584	199176704	64543317101
BTC_ijb_jcid_var48	616	616	616	8	8	39424	24285184	233744896	77040095993
BTC_ijb_jcid_var48	616	616	616	8	8	39424	24285184	233744896	77124319608
BTC_ijb_jcid_var48	616	616	616	8	8	39424	24285184	233744896	77174604472
BTC_ijb_jcid_var48	616	616	616	8	8	39424	24285184	233744896	77366291912
BTC_ijb_jcid_var48	616	616	616	8	8	39424	24285184	233744896	77155702578
BTC_ijb_jcid_var48	648	648	648	8	8	41472	26873856	272097792	90288710275
BTC_ijb_jcid_var48	648	648	648	8	8	41472	26873856	272097792	90261199012
BTC_ijb_jcid_var48	648	648	648	8	8	41472	26873856	272097792	90217313807
BTC_ijb_jcid_var48	648	648	648	8	8	41472	26873856	272097792	90334023126
BTC_ijb_jcid_var48	648	648	648	8	8	41472	26873856	272097792	90235262949


==> figures/data/ijb_jcid/meas/var49.dat <==
BTC_ijb_jcid_var49	8	8	8	8	8	512	4096	512	177810
BTC_ijb_jcid_var49	8	8	8	8	8	512	4096	512	155991
BTC_ijb_jcid_var49	8	8	8	8	8	512	4096	512	156224
BTC_ijb_jcid_var49	8	8	8	8	8	512	4096	512	155779
BTC_ijb_jcid_var49	8	8	8	8	8	512	4096	512	165334
BTC_ijb_jcid_var49	40	40	40	8	8	2560	102400	64000	11568644
BTC_ijb_jcid_var49	40	40	40	8	8	2560	102400	64000	11444474
BTC_ijb_jcid_var49	40	40	40	8	8	2560	102400	64000	11430798
BTC_ijb_jcid_var49	40	40	40	8	8	2560	102400	64000	11428088
BTC_ijb_jcid_var49	40	40	40	8	8	2560	102400	64000	11440445
BTC_ijb_jcid_var49	72	72	72	8	8	4608	331776	373248	61600221
BTC_ijb_jcid_var49	72	72	72	8	8	4608	331776	373248	61658433
BTC_ijb_jcid_var49	72	72	72	8	8	4608	331776	373248	61353970
BTC_ijb_jcid_var49	72	72	72	8	8	4608	331776	373248	61324365
BTC_ijb_jcid_var49	72	72	72	8	8	4608	331776	373248	61182420
BTC_ijb_jcid_var49	104	104	104	8	8	6656	692224	1124864	179381807
BTC_ijb_jcid_var49	104	104	104	8	8	6656	692224	1124864	178399808
BTC_ijb_jcid_var49	104	104	104	8	8	6656	692224	1124864	178886246
BTC_ijb_jcid_var49	104	104	104	8	8	6656	692224	1124864	179230626
BTC_ijb_jcid_var49	104	104	104	8	8	6656	692224	1124864	179351648
BTC_ijb_jcid_var49	136	136	136	8	8	8704	1183744	2515456	395186680
BTC_ijb_jcid_var49	136	136	136	8	8	8704	1183744	2515456	394622689
BTC_ijb_jcid_var49	136	136	136	8	8	8704	1183744	2515456	394355569
BTC_ijb_jcid_var49	136	136	136	8	8	8704	1183744	2515456	394689251
BTC_ijb_jcid_var49	136	136	136	8	8	8704	1183744	2515456	394920941
BTC_ijb_jcid_var49	168	168	168	8	8	10752	1806336	4741632	740102029
BTC_ijb_jcid_var49	168	168	168	8	8	10752	1806336	4741632	739756877
BTC_ijb_jcid_var49	168	168	168	8	8	10752	1806336	4741632	739223865
BTC_ijb_jcid_var49	168	168	168	8	8	10752	1806336	4741632	739820704
BTC_ijb_jcid_var49	168	168	168	8	8	10752	1806336	4741632	741403195
BTC_ijb_jcid_var49	200	200	200	8	8	12800	2560000	8000000	1440165483
BTC_ijb_jcid_var49	200	200	200	8	8	12800	2560000	8000000	1390116003
BTC_ijb_jcid_var49	200	200	200	8	8	12800	2560000	8000000	1400130934
BTC_ijb_jcid_var49	200	200	200	8	8	12800	2560000	8000000	1393568687
BTC_ijb_jcid_var49	200	200	200	8	8	12800	2560000	8000000	1392600586
BTC_ijb_jcid_var49	232	232	232	8	8	14848	3444736	12487168	2746758750
BTC_ijb_jcid_var49	232	232	232	8	8	14848	3444736	12487168	2744448314
BTC_ijb_jcid_var49	232	232	232	8	8	14848	3444736	12487168	2739680978
BTC_ijb_jcid_var49	232	232	232	8	8	14848	3444736	12487168	2739139891
BTC_ijb_jcid_var49	232	232	232	8	8	14848	3444736	12487168	2740526134
BTC_ijb_jcid_var49	264	264	264	8	8	16896	4460544	18399744	5133179707
BTC_ijb_jcid_var49	264	264	264	8	8	16896	4460544	18399744	5089459950
BTC_ijb_jcid_var49	264	264	264	8	8	16896	4460544	18399744	5105316437
BTC_ijb_jcid_var49	264	264	264	8	8	16896	4460544	18399744	5152596223
BTC_ijb_jcid_var49	264	264	264	8	8	16896	4460544	18399744	5130101651
BTC_ijb_jcid_var49	296	296	296	8	8	18944	5607424	25934336	12056134363
BTC_ijb_jcid_var49	296	296	296	8	8	18944	5607424	25934336	12048336160
BTC_ijb_jcid_var49	296	296	296	8	8	18944	5607424	25934336	12055768707
BTC_ijb_jcid_var49	296	296	296	8	8	18944	5607424	25934336	12101540621
BTC_ijb_jcid_var49	296	296	296	8	8	18944	5607424	25934336	12046044152
BTC_ijb_jcid_var49	328	328	328	8	8	20992	6885376	35287552	18359159644
BTC_ijb_jcid_var49	328	328	328	8	8	20992	6885376	35287552	18354243441
BTC_ijb_jcid_var49	328	328	328	8	8	20992	6885376	35287552	18355293099
BTC_ijb_jcid_var49	328	328	328	8	8	20992	6885376	35287552	18366836333
BTC_ijb_jcid_var49	328	328	328	8	8	20992	6885376	35287552	18350632114
BTC_ijb_jcid_var49	360	360	360	8	8	23040	8294400	46656000	24225157604
BTC_ijb_jcid_var49	360	360	360	8	8	23040	8294400	46656000	24201084911
BTC_ijb_jcid_var49	360	360	360	8	8	23040	8294400	46656000	24214305491
BTC_ijb_jcid_var49	360	360	360	8	8	23040	8294400	46656000	24208559028
BTC_ijb_jcid_var49	360	360	360	8	8	23040	8294400	46656000	24220177639
BTC_ijb_jcid_var49	392	392	392	8	8	25088	9834496	60236288	31167751960
BTC_ijb_jcid_var49	392	392	392	8	8	25088	9834496	60236288	31150231836
BTC_ijb_jcid_var49	392	392	392	8	8	25088	9834496	60236288	31215582346
BTC_ijb_jcid_var49	392	392	392	8	8	25088	9834496	60236288	31171046393
BTC_ijb_jcid_var49	392	392	392	8	8	25088	9834496	60236288	31189939278
BTC_ijb_jcid_var49	424	424	424	8	8	27136	11505664	76225024	39416428794
BTC_ijb_jcid_var49	424	424	424	8	8	27136	11505664	76225024	39409533044
BTC_ijb_jcid_var49	424	424	424	8	8	27136	11505664	76225024	39394903345
BTC_ijb_jcid_var49	424	424	424	8	8	27136	11505664	76225024	39438117827
BTC_ijb_jcid_var49	424	424	424	8	8	27136	11505664	76225024	39384720558
BTC_ijb_jcid_var49	456	456	456	8	8	29184	13307904	94818816	49343820385
BTC_ijb_jcid_var49	456	456	456	8	8	29184	13307904	94818816	49001851270
BTC_ijb_jcid_var49	456	456	456	8	8	29184	13307904	94818816	48918927652
BTC_ijb_jcid_var49	456	456	456	8	8	29184	13307904	94818816	48949267238
BTC_ijb_jcid_var49	456	456	456	8	8	29184	13307904	94818816	48937622916
BTC_ijb_jcid_var49	488	488	488	8	8	31232	15241216	116214272	59951505031
BTC_ijb_jcid_var49	488	488	488	8	8	31232	15241216	116214272	59950690471
BTC_ijb_jcid_var49	488	488	488	8	8	31232	15241216	116214272	59978837084
BTC_ijb_jcid_var49	488	488	488	8	8	31232	15241216	116214272	59843077915
BTC_ijb_jcid_var49	488	488	488	8	8	31232	15241216	116214272	59616639693
BTC_ijb_jcid_var49	520	520	520	8	8	33280	17305600	140608000	72372170668
BTC_ijb_jcid_var49	520	520	520	8	8	33280	17305600	140608000	72387316891
BTC_ijb_jcid_var49	520	520	520	8	8	33280	17305600	140608000	72433184640
BTC_ijb_jcid_var49	520	520	520	8	8	33280	17305600	140608000	72726023248
BTC_ijb_jcid_var49	520	520	520	8	8	33280	17305600	140608000	73147320568
BTC_ijb_jcid_var49	552	552	552	8	8	35328	19501056	168196608	86956360957
BTC_ijb_jcid_var49	552	552	552	8	8	35328	19501056	168196608	86912357893
BTC_ijb_jcid_var49	552	552	552	8	8	35328	19501056	168196608	86946771586
BTC_ijb_jcid_var49	552	552	552	8	8	35328	19501056	168196608	86923909552
BTC_ijb_jcid_var49	552	552	552	8	8	35328	19501056	168196608	86962715554


==> figures/data/ijb_jcid/meas/var5.dat <==
BTC_ijb_jcid_var5	8	8	8	8	8	512	4096	512	174601
BTC_ijb_jcid_var5	8	8	8	8	8	512	4096	512	158778
BTC_ijb_jcid_var5	8	8	8	8	8	512	4096	512	148836
BTC_ijb_jcid_var5	8	8	8	8	8	512	4096	512	148746
BTC_ijb_jcid_var5	8	8	8	8	8	512	4096	512	148749
BTC_ijb_jcid_var5	40	40	40	8	8	2560	102400	64000	26693461
BTC_ijb_jcid_var5	40	40	40	8	8	2560	102400	64000	25766832
BTC_ijb_jcid_var5	40	40	40	8	8	2560	102400	64000	25622311
BTC_ijb_jcid_var5	40	40	40	8	8	2560	102400	64000	25607299
BTC_ijb_jcid_var5	40	40	40	8	8	2560	102400	64000	25685902
BTC_ijb_jcid_var5	72	72	72	8	8	4608	331776	373248	149351113
BTC_ijb_jcid_var5	72	72	72	8	8	4608	331776	373248	143494363
BTC_ijb_jcid_var5	72	72	72	8	8	4608	331776	373248	143681353
BTC_ijb_jcid_var5	72	72	72	8	8	4608	331776	373248	143494036
BTC_ijb_jcid_var5	72	72	72	8	8	4608	331776	373248	143789268
BTC_ijb_jcid_var5	104	104	104	8	8	6656	692224	1124864	438327611
BTC_ijb_jcid_var5	104	104	104	8	8	6656	692224	1124864	427110743
BTC_ijb_jcid_var5	104	104	104	8	8	6656	692224	1124864	426875720
BTC_ijb_jcid_var5	104	104	104	8	8	6656	692224	1124864	426985556
BTC_ijb_jcid_var5	104	104	104	8	8	6656	692224	1124864	427640860
BTC_ijb_jcid_var5	136	136	136	8	8	8704	1183744	2515456	974292219
BTC_ijb_jcid_var5	136	136	136	8	8	8704	1183744	2515456	974718662
BTC_ijb_jcid_var5	136	136	136	8	8	8704	1183744	2515456	975874159
BTC_ijb_jcid_var5	136	136	136	8	8	8704	1183744	2515456	973152307
BTC_ijb_jcid_var5	136	136	136	8	8	8704	1183744	2515456	973581874
BTC_ijb_jcid_var5	168	168	168	8	8	10752	1806336	4741632	2078460829
BTC_ijb_jcid_var5	168	168	168	8	8	10752	1806336	4741632	2094471780
BTC_ijb_jcid_var5	168	168	168	8	8	10752	1806336	4741632	2075451560
BTC_ijb_jcid_var5	168	168	168	8	8	10752	1806336	4741632	2172791009
BTC_ijb_jcid_var5	168	168	168	8	8	10752	1806336	4741632	2098346551
BTC_ijb_jcid_var5	200	200	200	8	8	12800	2560000	8000000	6946236765
BTC_ijb_jcid_var5	200	200	200	8	8	12800	2560000	8000000	7078560692
BTC_ijb_jcid_var5	200	200	200	8	8	12800	2560000	8000000	6969832704
BTC_ijb_jcid_var5	200	200	200	8	8	12800	2560000	8000000	6940049564
BTC_ijb_jcid_var5	200	200	200	8	8	12800	2560000	8000000	6950158494
BTC_ijb_jcid_var5	232	232	232	8	8	14848	3444736	12487168	28536600002
BTC_ijb_jcid_var5	232	232	232	8	8	14848	3444736	12487168	28234570905
BTC_ijb_jcid_var5	232	232	232	8	8	14848	3444736	12487168	28229457047
BTC_ijb_jcid_var5	232	232	232	8	8	14848	3444736	12487168	28245498876
BTC_ijb_jcid_var5	232	232	232	8	8	14848	3444736	12487168	28202658375
BTC_ijb_jcid_var5	264	264	264	8	8	16896	4460544	18399744	45114187888
BTC_ijb_jcid_var5	264	264	264	8	8	16896	4460544	18399744	45135638843
BTC_ijb_jcid_var5	264	264	264	8	8	16896	4460544	18399744	45146182605
BTC_ijb_jcid_var5	264	264	264	8	8	16896	4460544	18399744	45094513153
BTC_ijb_jcid_var5	264	264	264	8	8	16896	4460544	18399744	45108385081
BTC_ijb_jcid_var5	296	296	296	8	8	18944	5607424	25934336	65890024710
BTC_ijb_jcid_var5	296	296	296	8	8	18944	5607424	25934336	65891460320
BTC_ijb_jcid_var5	296	296	296	8	8	18944	5607424	25934336	65871230809
BTC_ijb_jcid_var5	296	296	296	8	8	18944	5607424	25934336	65889441162
BTC_ijb_jcid_var5	296	296	296	8	8	18944	5607424	25934336	65928054528
BTC_ijb_jcid_var5	328	328	328	8	8	20992	6885376	35287552	93446361518
BTC_ijb_jcid_var5	328	328	328	8	8	20992	6885376	35287552	93714743932
BTC_ijb_jcid_var5	328	328	328	8	8	20992	6885376	35287552	93472014400
BTC_ijb_jcid_var5	328	328	328	8	8	20992	6885376	35287552	93442690637
BTC_ijb_jcid_var5	328	328	328	8	8	20992	6885376	35287552	93436128909
BTC_ijb_jcid_var5	360	360	360	8	8	23040	8294400	46656000	128026756937
BTC_ijb_jcid_var5	360	360	360	8	8	23040	8294400	46656000	128003610526
BTC_ijb_jcid_var5	360	360	360	8	8	23040	8294400	46656000	128042016717
BTC_ijb_jcid_var5	360	360	360	8	8	23040	8294400	46656000	128124318146
BTC_ijb_jcid_var5	360	360	360	8	8	23040	8294400	46656000	128286343749


==> figures/data/ijb_jcid/meas/var50.dat <==
BTC_ijb_jcid_var50	8	8	8	8	8	512	4096	512	184681
BTC_ijb_jcid_var50	8	8	8	8	8	512	4096	512	159086
BTC_ijb_jcid_var50	8	8	8	8	8	512	4096	512	159369
BTC_ijb_jcid_var50	8	8	8	8	8	512	4096	512	159324
BTC_ijb_jcid_var50	8	8	8	8	8	512	4096	512	159513
BTC_ijb_jcid_var50	40	40	40	8	8	2560	102400	64000	13195996
BTC_ijb_jcid_var50	40	40	40	8	8	2560	102400	64000	12973253
BTC_ijb_jcid_var50	40	40	40	8	8	2560	102400	64000	13009699
BTC_ijb_jcid_var50	40	40	40	8	8	2560	102400	64000	13415953
BTC_ijb_jcid_var50	40	40	40	8	8	2560	102400	64000	13232505
BTC_ijb_jcid_var50	72	72	72	8	8	4608	331776	373248	77288229
BTC_ijb_jcid_var50	72	72	72	8	8	4608	331776	373248	77002330
BTC_ijb_jcid_var50	72	72	72	8	8	4608	331776	373248	76747537
BTC_ijb_jcid_var50	72	72	72	8	8	4608	331776	373248	76971082
BTC_ijb_jcid_var50	72	72	72	8	8	4608	331776	373248	76891595
BTC_ijb_jcid_var50	104	104	104	8	8	6656	692224	1124864	223319936
BTC_ijb_jcid_var50	104	104	104	8	8	6656	692224	1124864	221873015
BTC_ijb_jcid_var50	104	104	104	8	8	6656	692224	1124864	230080623
BTC_ijb_jcid_var50	104	104	104	8	8	6656	692224	1124864	222169325
BTC_ijb_jcid_var50	104	104	104	8	8	6656	692224	1124864	222774714
BTC_ijb_jcid_var50	136	136	136	8	8	8704	1183744	2515456	490540002
BTC_ijb_jcid_var50	136	136	136	8	8	8704	1183744	2515456	488488196
BTC_ijb_jcid_var50	136	136	136	8	8	8704	1183744	2515456	491300040
BTC_ijb_jcid_var50	136	136	136	8	8	8704	1183744	2515456	489924506
BTC_ijb_jcid_var50	136	136	136	8	8	8704	1183744	2515456	489104087
BTC_ijb_jcid_var50	168	168	168	8	8	10752	1806336	4741632	967776873
BTC_ijb_jcid_var50	168	168	168	8	8	10752	1806336	4741632	966603118
BTC_ijb_jcid_var50	168	168	168	8	8	10752	1806336	4741632	967236503
BTC_ijb_jcid_var50	168	168	168	8	8	10752	1806336	4741632	967944255
BTC_ijb_jcid_var50	168	168	168	8	8	10752	1806336	4741632	972195721
BTC_ijb_jcid_var50	200	200	200	8	8	12800	2560000	8000000	1884035139
BTC_ijb_jcid_var50	200	200	200	8	8	12800	2560000	8000000	1832999973
BTC_ijb_jcid_var50	200	200	200	8	8	12800	2560000	8000000	1836189544
BTC_ijb_jcid_var50	200	200	200	8	8	12800	2560000	8000000	1833455870
BTC_ijb_jcid_var50	200	200	200	8	8	12800	2560000	8000000	1834035952
BTC_ijb_jcid_var50	232	232	232	8	8	14848	3444736	12487168	3291501456
BTC_ijb_jcid_var50	232	232	232	8	8	14848	3444736	12487168	3303695704
BTC_ijb_jcid_var50	232	232	232	8	8	14848	3444736	12487168	3289260103
BTC_ijb_jcid_var50	232	232	232	8	8	14848	3444736	12487168	3320140544
BTC_ijb_jcid_var50	232	232	232	8	8	14848	3444736	12487168	3289531906
BTC_ijb_jcid_var50	264	264	264	8	8	16896	4460544	18399744	5924828843
BTC_ijb_jcid_var50	264	264	264	8	8	16896	4460544	18399744	5938766484
BTC_ijb_jcid_var50	264	264	264	8	8	16896	4460544	18399744	5963573292
BTC_ijb_jcid_var50	264	264	264	8	8	16896	4460544	18399744	5993687463
BTC_ijb_jcid_var50	264	264	264	8	8	16896	4460544	18399744	5905685337
BTC_ijb_jcid_var50	296	296	296	8	8	18944	5607424	25934336	12233465051
BTC_ijb_jcid_var50	296	296	296	8	8	18944	5607424	25934336	12170261550
BTC_ijb_jcid_var50	296	296	296	8	8	18944	5607424	25934336	12201654739
BTC_ijb_jcid_var50	296	296	296	8	8	18944	5607424	25934336	12187746900
BTC_ijb_jcid_var50	296	296	296	8	8	18944	5607424	25934336	12196195381
BTC_ijb_jcid_var50	328	328	328	8	8	20992	6885376	35287552	18802895682
BTC_ijb_jcid_var50	328	328	328	8	8	20992	6885376	35287552	18754741115
BTC_ijb_jcid_var50	328	328	328	8	8	20992	6885376	35287552	18748764455
BTC_ijb_jcid_var50	328	328	328	8	8	20992	6885376	35287552	18743252910
BTC_ijb_jcid_var50	328	328	328	8	8	20992	6885376	35287552	18719055366
BTC_ijb_jcid_var50	360	360	360	8	8	23040	8294400	46656000	25144188934
BTC_ijb_jcid_var50	360	360	360	8	8	23040	8294400	46656000	25132236534
BTC_ijb_jcid_var50	360	360	360	8	8	23040	8294400	46656000	25176092893
BTC_ijb_jcid_var50	360	360	360	8	8	23040	8294400	46656000	25152953149
BTC_ijb_jcid_var50	360	360	360	8	8	23040	8294400	46656000	25142812010
BTC_ijb_jcid_var50	392	392	392	8	8	25088	9834496	60236288	32636306065
BTC_ijb_jcid_var50	392	392	392	8	8	25088	9834496	60236288	32857901150
BTC_ijb_jcid_var50	392	392	392	8	8	25088	9834496	60236288	32818979623
BTC_ijb_jcid_var50	392	392	392	8	8	25088	9834496	60236288	32805883765
BTC_ijb_jcid_var50	392	392	392	8	8	25088	9834496	60236288	32775942727
BTC_ijb_jcid_var50	424	424	424	8	8	27136	11505664	76225024	41226103324
BTC_ijb_jcid_var50	424	424	424	8	8	27136	11505664	76225024	41223357774
BTC_ijb_jcid_var50	424	424	424	8	8	27136	11505664	76225024	41238219474
BTC_ijb_jcid_var50	424	424	424	8	8	27136	11505664	76225024	41224718948
BTC_ijb_jcid_var50	424	424	424	8	8	27136	11505664	76225024	41227681821
BTC_ijb_jcid_var50	456	456	456	8	8	29184	13307904	94818816	51125801782
BTC_ijb_jcid_var50	456	456	456	8	8	29184	13307904	94818816	51152404984
BTC_ijb_jcid_var50	456	456	456	8	8	29184	13307904	94818816	50880643582
BTC_ijb_jcid_var50	456	456	456	8	8	29184	13307904	94818816	50892267925
BTC_ijb_jcid_var50	456	456	456	8	8	29184	13307904	94818816	50941558976
BTC_ijb_jcid_var50	488	488	488	8	8	31232	15241216	116214272	62981111172
BTC_ijb_jcid_var50	488	488	488	8	8	31232	15241216	116214272	63005904796
BTC_ijb_jcid_var50	488	488	488	8	8	31232	15241216	116214272	63001297112
BTC_ijb_jcid_var50	488	488	488	8	8	31232	15241216	116214272	62990389392
BTC_ijb_jcid_var50	488	488	488	8	8	31232	15241216	116214272	63575931720
BTC_ijb_jcid_var50	520	520	520	8	8	33280	17305600	140608000	78809944478
BTC_ijb_jcid_var50	520	520	520	8	8	33280	17305600	140608000	78780303062
BTC_ijb_jcid_var50	520	520	520	8	8	33280	17305600	140608000	78813054018
BTC_ijb_jcid_var50	520	520	520	8	8	33280	17305600	140608000	78853098741
BTC_ijb_jcid_var50	520	520	520	8	8	33280	17305600	140608000	78831804296
BTC_ijb_jcid_var50	552	552	552	8	8	35328	19501056	168196608	94719329441
BTC_ijb_jcid_var50	552	552	552	8	8	35328	19501056	168196608	94787954094
BTC_ijb_jcid_var50	552	552	552	8	8	35328	19501056	168196608	94902033946
BTC_ijb_jcid_var50	552	552	552	8	8	35328	19501056	168196608	94734353252
BTC_ijb_jcid_var50	552	552	552	8	8	35328	19501056	168196608	95039752880


==> figures/data/ijb_jcid/meas/var51.dat <==
BTC_ijb_jcid_var51	8	8	8	8	8	512	4096	512	211751
BTC_ijb_jcid_var51	8	8	8	8	8	512	4096	512	160042
BTC_ijb_jcid_var51	8	8	8	8	8	512	4096	512	160190
BTC_ijb_jcid_var51	8	8	8	8	8	512	4096	512	159872
BTC_ijb_jcid_var51	8	8	8	8	8	512	4096	512	160305
BTC_ijb_jcid_var51	40	40	40	8	8	2560	102400	64000	14097592
BTC_ijb_jcid_var51	40	40	40	8	8	2560	102400	64000	13882465
BTC_ijb_jcid_var51	40	40	40	8	8	2560	102400	64000	13871203
BTC_ijb_jcid_var51	40	40	40	8	8	2560	102400	64000	13914288
BTC_ijb_jcid_var51	40	40	40	8	8	2560	102400	64000	13909473
BTC_ijb_jcid_var51	72	72	72	8	8	4608	331776	373248	79949969
BTC_ijb_jcid_var51	72	72	72	8	8	4608	331776	373248	80068078
BTC_ijb_jcid_var51	72	72	72	8	8	4608	331776	373248	79496527
BTC_ijb_jcid_var51	72	72	72	8	8	4608	331776	373248	79580707
BTC_ijb_jcid_var51	72	72	72	8	8	4608	331776	373248	80172008
BTC_ijb_jcid_var51	104	104	104	8	8	6656	692224	1124864	233921934
BTC_ijb_jcid_var51	104	104	104	8	8	6656	692224	1124864	232469689
BTC_ijb_jcid_var51	104	104	104	8	8	6656	692224	1124864	231604402
BTC_ijb_jcid_var51	104	104	104	8	8	6656	692224	1124864	231668612
BTC_ijb_jcid_var51	104	104	104	8	8	6656	692224	1124864	231629819
BTC_ijb_jcid_var51	136	136	136	8	8	8704	1183744	2515456	519023298
BTC_ijb_jcid_var51	136	136	136	8	8	8704	1183744	2515456	517883604
BTC_ijb_jcid_var51	136	136	136	8	8	8704	1183744	2515456	516047884
BTC_ijb_jcid_var51	136	136	136	8	8	8704	1183744	2515456	515814613
BTC_ijb_jcid_var51	136	136	136	8	8	8704	1183744	2515456	515627903
BTC_ijb_jcid_var51	168	168	168	8	8	10752	1806336	4741632	965475908
BTC_ijb_jcid_var51	168	168	168	8	8	10752	1806336	4741632	966148068
BTC_ijb_jcid_var51	168	168	168	8	8	10752	1806336	4741632	966320324
BTC_ijb_jcid_var51	168	168	168	8	8	10752	1806336	4741632	966843074
BTC_ijb_jcid_var51	168	168	168	8	8	10752	1806336	4741632	966653635
BTC_ijb_jcid_var51	200	200	200	8	8	12800	2560000	8000000	1709263263
BTC_ijb_jcid_var51	200	200	200	8	8	12800	2560000	8000000	1735000148
BTC_ijb_jcid_var51	200	200	200	8	8	12800	2560000	8000000	1725796108
BTC_ijb_jcid_var51	200	200	200	8	8	12800	2560000	8000000	1729876685
BTC_ijb_jcid_var51	200	200	200	8	8	12800	2560000	8000000	1718519678
BTC_ijb_jcid_var51	232	232	232	8	8	14848	3444736	12487168	3111766562
BTC_ijb_jcid_var51	232	232	232	8	8	14848	3444736	12487168	3118509197
BTC_ijb_jcid_var51	232	232	232	8	8	14848	3444736	12487168	3110798009
BTC_ijb_jcid_var51	232	232	232	8	8	14848	3444736	12487168	3115171494
BTC_ijb_jcid_var51	232	232	232	8	8	14848	3444736	12487168	3106453738
BTC_ijb_jcid_var51	264	264	264	8	8	16896	4460544	18399744	5570076711
BTC_ijb_jcid_var51	264	264	264	8	8	16896	4460544	18399744	5557252058
BTC_ijb_jcid_var51	264	264	264	8	8	16896	4460544	18399744	5478378963
BTC_ijb_jcid_var51	264	264	264	8	8	16896	4460544	18399744	5634241141
BTC_ijb_jcid_var51	264	264	264	8	8	16896	4460544	18399744	5563435155
BTC_ijb_jcid_var51	296	296	296	8	8	18944	5607424	25934336	12304262929
BTC_ijb_jcid_var51	296	296	296	8	8	18944	5607424	25934336	12288752364
BTC_ijb_jcid_var51	296	296	296	8	8	18944	5607424	25934336	12325064737
BTC_ijb_jcid_var51	296	296	296	8	8	18944	5607424	25934336	12331798992
BTC_ijb_jcid_var51	296	296	296	8	8	18944	5607424	25934336	12335998805
BTC_ijb_jcid_var51	328	328	328	8	8	20992	6885376	35287552	18594769446
BTC_ijb_jcid_var51	328	328	328	8	8	20992	6885376	35287552	18583364380
BTC_ijb_jcid_var51	328	328	328	8	8	20992	6885376	35287552	18588122526
BTC_ijb_jcid_var51	328	328	328	8	8	20992	6885376	35287552	18604658732
BTC_ijb_jcid_var51	328	328	328	8	8	20992	6885376	35287552	18589825754
BTC_ijb_jcid_var51	360	360	360	8	8	23040	8294400	46656000	25047338191
BTC_ijb_jcid_var51	360	360	360	8	8	23040	8294400	46656000	24581569439
BTC_ijb_jcid_var51	360	360	360	8	8	23040	8294400	46656000	24657330093
BTC_ijb_jcid_var51	360	360	360	8	8	23040	8294400	46656000	24609264477
BTC_ijb_jcid_var51	360	360	360	8	8	23040	8294400	46656000	24573323917
BTC_ijb_jcid_var51	392	392	392	8	8	25088	9834496	60236288	32586257464
BTC_ijb_jcid_var51	392	392	392	8	8	25088	9834496	60236288	32577385428
BTC_ijb_jcid_var51	392	392	392	8	8	25088	9834496	60236288	32535898671
BTC_ijb_jcid_var51	392	392	392	8	8	25088	9834496	60236288	32598016723
BTC_ijb_jcid_var51	392	392	392	8	8	25088	9834496	60236288	32608233799
BTC_ijb_jcid_var51	424	424	424	8	8	27136	11505664	76225024	43349446361
BTC_ijb_jcid_var51	424	424	424	8	8	27136	11505664	76225024	43361606879
BTC_ijb_jcid_var51	424	424	424	8	8	27136	11505664	76225024	43368420530
BTC_ijb_jcid_var51	424	424	424	8	8	27136	11505664	76225024	43358012619
BTC_ijb_jcid_var51	424	424	424	8	8	27136	11505664	76225024	43341503847
BTC_ijb_jcid_var51	456	456	456	8	8	29184	13307904	94818816	56828322031
BTC_ijb_jcid_var51	456	456	456	8	8	29184	13307904	94818816	56865279760
BTC_ijb_jcid_var51	456	456	456	8	8	29184	13307904	94818816	56824395818
BTC_ijb_jcid_var51	456	456	456	8	8	29184	13307904	94818816	56823975992
BTC_ijb_jcid_var51	456	456	456	8	8	29184	13307904	94818816	56894652024
BTC_ijb_jcid_var51	488	488	488	8	8	31232	15241216	116214272	73726552739
BTC_ijb_jcid_var51	488	488	488	8	8	31232	15241216	116214272	73359308544
BTC_ijb_jcid_var51	488	488	488	8	8	31232	15241216	116214272	73338709322
BTC_ijb_jcid_var51	488	488	488	8	8	31232	15241216	116214272	73327695536
BTC_ijb_jcid_var51	488	488	488	8	8	31232	15241216	116214272	73290740771
BTC_ijb_jcid_var51	520	520	520	8	8	33280	17305600	140608000	91891305707
BTC_ijb_jcid_var51	520	520	520	8	8	33280	17305600	140608000	91884429855
BTC_ijb_jcid_var51	520	520	520	8	8	33280	17305600	140608000	91895283007
BTC_ijb_jcid_var51	520	520	520	8	8	33280	17305600	140608000	91996128021
BTC_ijb_jcid_var51	520	520	520	8	8	33280	17305600	140608000	91931874133
BTC_ijb_jcid_var51	552	552	552	8	8	35328	19501056	168196608	111705333703
BTC_ijb_jcid_var51	552	552	552	8	8	35328	19501056	168196608	111471024962
BTC_ijb_jcid_var51	552	552	552	8	8	35328	19501056	168196608	111416103301
BTC_ijb_jcid_var51	552	552	552	8	8	35328	19501056	168196608	111382483057
BTC_ijb_jcid_var51	552	552	552	8	8	35328	19501056	168196608	111431393409


==> figures/data/ijb_jcid/meas/var52.dat <==
BTC_ijb_jcid_var52	8	8	8	8	8	512	4096	512	194892
BTC_ijb_jcid_var52	8	8	8	8	8	512	4096	512	169400
BTC_ijb_jcid_var52	8	8	8	8	8	512	4096	512	169522
BTC_ijb_jcid_var52	8	8	8	8	8	512	4096	512	169310
BTC_ijb_jcid_var52	8	8	8	8	8	512	4096	512	169596
BTC_ijb_jcid_var52	40	40	40	8	8	2560	102400	64000	32562049
BTC_ijb_jcid_var52	40	40	40	8	8	2560	102400	64000	32266973
BTC_ijb_jcid_var52	40	40	40	8	8	2560	102400	64000	32278995
BTC_ijb_jcid_var52	40	40	40	8	8	2560	102400	64000	32210397
BTC_ijb_jcid_var52	40	40	40	8	8	2560	102400	64000	32262465
BTC_ijb_jcid_var52	72	72	72	8	8	4608	331776	373248	276701575
BTC_ijb_jcid_var52	72	72	72	8	8	4608	331776	373248	276418492
BTC_ijb_jcid_var52	72	72	72	8	8	4608	331776	373248	276896038
BTC_ijb_jcid_var52	72	72	72	8	8	4608	331776	373248	277078253
BTC_ijb_jcid_var52	72	72	72	8	8	4608	331776	373248	275716358
BTC_ijb_jcid_var52	104	104	104	8	8	6656	692224	1124864	819491854
BTC_ijb_jcid_var52	104	104	104	8	8	6656	692224	1124864	815587840
BTC_ijb_jcid_var52	104	104	104	8	8	6656	692224	1124864	818993044
BTC_ijb_jcid_var52	104	104	104	8	8	6656	692224	1124864	821479637
BTC_ijb_jcid_var52	104	104	104	8	8	6656	692224	1124864	815974943
BTC_ijb_jcid_var52	136	136	136	8	8	8704	1183744	2515456	1831362173
BTC_ijb_jcid_var52	136	136	136	8	8	8704	1183744	2515456	1822187233
BTC_ijb_jcid_var52	136	136	136	8	8	8704	1183744	2515456	1821202976
BTC_ijb_jcid_var52	136	136	136	8	8	8704	1183744	2515456	1848984355
BTC_ijb_jcid_var52	136	136	136	8	8	8704	1183744	2515456	1824166715
BTC_ijb_jcid_var52	168	168	168	8	8	10752	1806336	4741632	3477360335
BTC_ijb_jcid_var52	168	168	168	8	8	10752	1806336	4741632	3433684598
BTC_ijb_jcid_var52	168	168	168	8	8	10752	1806336	4741632	3434432695
BTC_ijb_jcid_var52	168	168	168	8	8	10752	1806336	4741632	3460761945
BTC_ijb_jcid_var52	168	168	168	8	8	10752	1806336	4741632	3440588891
BTC_ijb_jcid_var52	200	200	200	8	8	12800	2560000	8000000	5904679526
BTC_ijb_jcid_var52	200	200	200	8	8	12800	2560000	8000000	5855779291
BTC_ijb_jcid_var52	200	200	200	8	8	12800	2560000	8000000	5861136702
BTC_ijb_jcid_var52	200	200	200	8	8	12800	2560000	8000000	5909650839
BTC_ijb_jcid_var52	200	200	200	8	8	12800	2560000	8000000	5911813037
BTC_ijb_jcid_var52	232	232	232	8	8	14848	3444736	12487168	9638057050
BTC_ijb_jcid_var52	232	232	232	8	8	14848	3444736	12487168	9689395840
BTC_ijb_jcid_var52	232	232	232	8	8	14848	3444736	12487168	9665274656
BTC_ijb_jcid_var52	232	232	232	8	8	14848	3444736	12487168	9656673361
BTC_ijb_jcid_var52	232	232	232	8	8	14848	3444736	12487168	9698462754
BTC_ijb_jcid_var52	264	264	264	8	8	16896	4460544	18399744	14570796016
BTC_ijb_jcid_var52	264	264	264	8	8	16896	4460544	18399744	14537476525
BTC_ijb_jcid_var52	264	264	264	8	8	16896	4460544	18399744	14991921183
BTC_ijb_jcid_var52	264	264	264	8	8	16896	4460544	18399744	14571462547
BTC_ijb_jcid_var52	264	264	264	8	8	16896	4460544	18399744	14546281469
BTC_ijb_jcid_var52	296	296	296	8	8	18944	5607424	25934336	20774295833
BTC_ijb_jcid_var52	296	296	296	8	8	18944	5607424	25934336	20784915626
BTC_ijb_jcid_var52	296	296	296	8	8	18944	5607424	25934336	20756885818
BTC_ijb_jcid_var52	296	296	296	8	8	18944	5607424	25934336	20779974366
BTC_ijb_jcid_var52	296	296	296	8	8	18944	5607424	25934336	20753471994
BTC_ijb_jcid_var52	328	328	328	8	8	20992	6885376	35287552	28690658070
BTC_ijb_jcid_var52	328	328	328	8	8	20992	6885376	35287552	28679048126
BTC_ijb_jcid_var52	328	328	328	8	8	20992	6885376	35287552	28694940964
BTC_ijb_jcid_var52	328	328	328	8	8	20992	6885376	35287552	28711802069
BTC_ijb_jcid_var52	328	328	328	8	8	20992	6885376	35287552	28680209519
BTC_ijb_jcid_var52	360	360	360	8	8	23040	8294400	46656000	40046320004
BTC_ijb_jcid_var52	360	360	360	8	8	23040	8294400	46656000	40067530819
BTC_ijb_jcid_var52	360	360	360	8	8	23040	8294400	46656000	40086463398
BTC_ijb_jcid_var52	360	360	360	8	8	23040	8294400	46656000	40044606418
BTC_ijb_jcid_var52	360	360	360	8	8	23040	8294400	46656000	40005327673
BTC_ijb_jcid_var52	392	392	392	8	8	25088	9834496	60236288	58155661072
BTC_ijb_jcid_var52	392	392	392	8	8	25088	9834496	60236288	58143939993
BTC_ijb_jcid_var52	392	392	392	8	8	25088	9834496	60236288	58149980610
BTC_ijb_jcid_var52	392	392	392	8	8	25088	9834496	60236288	58165530391
BTC_ijb_jcid_var52	392	392	392	8	8	25088	9834496	60236288	58061444628
BTC_ijb_jcid_var52	424	424	424	8	8	27136	11505664	76225024	87788427611
BTC_ijb_jcid_var52	424	424	424	8	8	27136	11505664	76225024	87416169192
BTC_ijb_jcid_var52	424	424	424	8	8	27136	11505664	76225024	87349133004
BTC_ijb_jcid_var52	424	424	424	8	8	27136	11505664	76225024	87434226404
BTC_ijb_jcid_var52	424	424	424	8	8	27136	11505664	76225024	87290919613
BTC_ijb_jcid_var52	456	456	456	8	8	29184	13307904	94818816	144697026786
BTC_ijb_jcid_var52	456	456	456	8	8	29184	13307904	94818816	145050077673
BTC_ijb_jcid_var52	456	456	456	8	8	29184	13307904	94818816	145925019045
BTC_ijb_jcid_var52	456	456	456	8	8	29184	13307904	94818816	146018864809
BTC_ijb_jcid_var52	456	456	456	8	8	29184	13307904	94818816	145825752337


==> figures/data/ijb_jcid/meas/var53.dat <==
BTC_ijb_jcid_var53	8	8	8	8	8	512	4096	512	193993
BTC_ijb_jcid_var53	8	8	8	8	8	512	4096	512	164195
BTC_ijb_jcid_var53	8	8	8	8	8	512	4096	512	164453
BTC_ijb_jcid_var53	8	8	8	8	8	512	4096	512	164126
BTC_ijb_jcid_var53	8	8	8	8	8	512	4096	512	164528
BTC_ijb_jcid_var53	40	40	40	8	8	2560	102400	64000	23762676
BTC_ijb_jcid_var53	40	40	40	8	8	2560	102400	64000	23523005
BTC_ijb_jcid_var53	40	40	40	8	8	2560	102400	64000	24149054
BTC_ijb_jcid_var53	40	40	40	8	8	2560	102400	64000	23518432
BTC_ijb_jcid_var53	40	40	40	8	8	2560	102400	64000	23520877
BTC_ijb_jcid_var53	72	72	72	8	8	4608	331776	373248	135598409
BTC_ijb_jcid_var53	72	72	72	8	8	4608	331776	373248	134299001
BTC_ijb_jcid_var53	72	72	72	8	8	4608	331776	373248	134392431
BTC_ijb_jcid_var53	72	72	72	8	8	4608	331776	373248	134415830
BTC_ijb_jcid_var53	72	72	72	8	8	4608	331776	373248	134389376
BTC_ijb_jcid_var53	104	104	104	8	8	6656	692224	1124864	394241024
BTC_ijb_jcid_var53	104	104	104	8	8	6656	692224	1124864	394317644
BTC_ijb_jcid_var53	104	104	104	8	8	6656	692224	1124864	393950222
BTC_ijb_jcid_var53	104	104	104	8	8	6656	692224	1124864	394144514
BTC_ijb_jcid_var53	104	104	104	8	8	6656	692224	1124864	394538897
BTC_ijb_jcid_var53	136	136	136	8	8	8704	1183744	2515456	878603361
BTC_ijb_jcid_var53	136	136	136	8	8	8704	1183744	2515456	877611429
BTC_ijb_jcid_var53	136	136	136	8	8	8704	1183744	2515456	909573274
BTC_ijb_jcid_var53	136	136	136	8	8	8704	1183744	2515456	879186544
BTC_ijb_jcid_var53	136	136	136	8	8	8704	1183744	2515456	887759398
BTC_ijb_jcid_var53	168	168	168	8	8	10752	1806336	4741632	1658188684
BTC_ijb_jcid_var53	168	168	168	8	8	10752	1806336	4741632	1649643321
BTC_ijb_jcid_var53	168	168	168	8	8	10752	1806336	4741632	1651471534
BTC_ijb_jcid_var53	168	168	168	8	8	10752	1806336	4741632	1650479911
BTC_ijb_jcid_var53	168	168	168	8	8	10752	1806336	4741632	1651188274
BTC_ijb_jcid_var53	200	200	200	8	8	12800	2560000	8000000	3675390793
BTC_ijb_jcid_var53	200	200	200	8	8	12800	2560000	8000000	3656274629
BTC_ijb_jcid_var53	200	200	200	8	8	12800	2560000	8000000	3645198443
BTC_ijb_jcid_var53	200	200	200	8	8	12800	2560000	8000000	3658685629
BTC_ijb_jcid_var53	200	200	200	8	8	12800	2560000	8000000	3648899557
BTC_ijb_jcid_var53	232	232	232	8	8	14848	3444736	12487168	9736434599
BTC_ijb_jcid_var53	232	232	232	8	8	14848	3444736	12487168	9808384532
BTC_ijb_jcid_var53	232	232	232	8	8	14848	3444736	12487168	9714272723
BTC_ijb_jcid_var53	232	232	232	8	8	14848	3444736	12487168	9705978570
BTC_ijb_jcid_var53	232	232	232	8	8	14848	3444736	12487168	9716891433
BTC_ijb_jcid_var53	264	264	264	8	8	16896	4460544	18399744	17913312548
BTC_ijb_jcid_var53	264	264	264	8	8	16896	4460544	18399744	17867263642
BTC_ijb_jcid_var53	264	264	264	8	8	16896	4460544	18399744	17955333222
BTC_ijb_jcid_var53	264	264	264	8	8	16896	4460544	18399744	17923040143
BTC_ijb_jcid_var53	264	264	264	8	8	16896	4460544	18399744	17887897654
BTC_ijb_jcid_var53	296	296	296	8	8	18944	5607424	25934336	27193361465
BTC_ijb_jcid_var53	296	296	296	8	8	18944	5607424	25934336	27190250276
BTC_ijb_jcid_var53	296	296	296	8	8	18944	5607424	25934336	27122728518
BTC_ijb_jcid_var53	296	296	296	8	8	18944	5607424	25934336	27141634370
BTC_ijb_jcid_var53	296	296	296	8	8	18944	5607424	25934336	27144575145
BTC_ijb_jcid_var53	328	328	328	8	8	20992	6885376	35287552	37583878510
BTC_ijb_jcid_var53	328	328	328	8	8	20992	6885376	35287552	37632193400
BTC_ijb_jcid_var53	328	328	328	8	8	20992	6885376	35287552	37636954871
BTC_ijb_jcid_var53	328	328	328	8	8	20992	6885376	35287552	37670789150
BTC_ijb_jcid_var53	328	328	328	8	8	20992	6885376	35287552	37630668211
BTC_ijb_jcid_var53	360	360	360	8	8	23040	8294400	46656000	49803990264
BTC_ijb_jcid_var53	360	360	360	8	8	23040	8294400	46656000	49741201854
BTC_ijb_jcid_var53	360	360	360	8	8	23040	8294400	46656000	49802532142
BTC_ijb_jcid_var53	360	360	360	8	8	23040	8294400	46656000	49816418929
BTC_ijb_jcid_var53	360	360	360	8	8	23040	8294400	46656000	49725650259
BTC_ijb_jcid_var53	392	392	392	8	8	25088	9834496	60236288	64542703540
BTC_ijb_jcid_var53	392	392	392	8	8	25088	9834496	60236288	64334703179
BTC_ijb_jcid_var53	392	392	392	8	8	25088	9834496	60236288	64304164307
BTC_ijb_jcid_var53	392	392	392	8	8	25088	9834496	60236288	64380820824
BTC_ijb_jcid_var53	392	392	392	8	8	25088	9834496	60236288	64403842493
BTC_ijb_jcid_var53	424	424	424	8	8	27136	11505664	76225024	81564241553
BTC_ijb_jcid_var53	424	424	424	8	8	27136	11505664	76225024	81590621108
BTC_ijb_jcid_var53	424	424	424	8	8	27136	11505664	76225024	81531144315
BTC_ijb_jcid_var53	424	424	424	8	8	27136	11505664	76225024	81617527068
BTC_ijb_jcid_var53	424	424	424	8	8	27136	11505664	76225024	81931740688
BTC_ijb_jcid_var53	456	456	456	8	8	29184	13307904	94818816	102947903517
BTC_ijb_jcid_var53	456	456	456	8	8	29184	13307904	94818816	103174961816
BTC_ijb_jcid_var53	456	456	456	8	8	29184	13307904	94818816	102855072386
BTC_ijb_jcid_var53	456	456	456	8	8	29184	13307904	94818816	102910853777
BTC_ijb_jcid_var53	456	456	456	8	8	29184	13307904	94818816	102842987331


==> figures/data/ijb_jcid/meas/var54.dat <==
BTC_ijb_jcid_var54	8	8	8	8	8	512	4096	512	196862
BTC_ijb_jcid_var54	8	8	8	8	8	512	4096	512	166877
BTC_ijb_jcid_var54	8	8	8	8	8	512	4096	512	167387
BTC_ijb_jcid_var54	8	8	8	8	8	512	4096	512	167004
BTC_ijb_jcid_var54	8	8	8	8	8	512	4096	512	167658
BTC_ijb_jcid_var54	40	40	40	8	8	2560	102400	64000	35564461
BTC_ijb_jcid_var54	40	40	40	8	8	2560	102400	64000	35173040
BTC_ijb_jcid_var54	40	40	40	8	8	2560	102400	64000	35251194
BTC_ijb_jcid_var54	40	40	40	8	8	2560	102400	64000	35153567
BTC_ijb_jcid_var54	40	40	40	8	8	2560	102400	64000	35242719
BTC_ijb_jcid_var54	72	72	72	8	8	4608	331776	373248	277428819
BTC_ijb_jcid_var54	72	72	72	8	8	4608	331776	373248	277387146
BTC_ijb_jcid_var54	72	72	72	8	8	4608	331776	373248	277554714
BTC_ijb_jcid_var54	72	72	72	8	8	4608	331776	373248	276958015
BTC_ijb_jcid_var54	72	72	72	8	8	4608	331776	373248	276966191
BTC_ijb_jcid_var54	104	104	104	8	8	6656	692224	1124864	824048835
BTC_ijb_jcid_var54	104	104	104	8	8	6656	692224	1124864	821499576
BTC_ijb_jcid_var54	104	104	104	8	8	6656	692224	1124864	828885499
BTC_ijb_jcid_var54	104	104	104	8	8	6656	692224	1124864	827244999
BTC_ijb_jcid_var54	104	104	104	8	8	6656	692224	1124864	842179414
BTC_ijb_jcid_var54	136	136	136	8	8	8704	1183744	2515456	1831328492
BTC_ijb_jcid_var54	136	136	136	8	8	8704	1183744	2515456	1833831263
BTC_ijb_jcid_var54	136	136	136	8	8	8704	1183744	2515456	1838469221
BTC_ijb_jcid_var54	136	136	136	8	8	8704	1183744	2515456	1855031202
BTC_ijb_jcid_var54	136	136	136	8	8	8704	1183744	2515456	1834041680
BTC_ijb_jcid_var54	168	168	168	8	8	10752	1806336	4741632	3451052497
BTC_ijb_jcid_var54	168	168	168	8	8	10752	1806336	4741632	3459243794
BTC_ijb_jcid_var54	168	168	168	8	8	10752	1806336	4741632	3457165196
BTC_ijb_jcid_var54	168	168	168	8	8	10752	1806336	4741632	3460629595
BTC_ijb_jcid_var54	168	168	168	8	8	10752	1806336	4741632	3451675963
BTC_ijb_jcid_var54	200	200	200	8	8	12800	2560000	8000000	6327782216
BTC_ijb_jcid_var54	200	200	200	8	8	12800	2560000	8000000	6327835771
BTC_ijb_jcid_var54	200	200	200	8	8	12800	2560000	8000000	6390532077
BTC_ijb_jcid_var54	200	200	200	8	8	12800	2560000	8000000	6407011564
BTC_ijb_jcid_var54	200	200	200	8	8	12800	2560000	8000000	6305136563
BTC_ijb_jcid_var54	232	232	232	8	8	14848	3444736	12487168	12608880287
BTC_ijb_jcid_var54	232	232	232	8	8	14848	3444736	12487168	12601990682
BTC_ijb_jcid_var54	232	232	232	8	8	14848	3444736	12487168	12665066627
BTC_ijb_jcid_var54	232	232	232	8	8	14848	3444736	12487168	12610568992
BTC_ijb_jcid_var54	232	232	232	8	8	14848	3444736	12487168	12603848451
BTC_ijb_jcid_var54	264	264	264	8	8	16896	4460544	18399744	20154311698
BTC_ijb_jcid_var54	264	264	264	8	8	16896	4460544	18399744	20116535668
BTC_ijb_jcid_var54	264	264	264	8	8	16896	4460544	18399744	20148000883
BTC_ijb_jcid_var54	264	264	264	8	8	16896	4460544	18399744	20134745948
BTC_ijb_jcid_var54	264	264	264	8	8	16896	4460544	18399744	20182743547
BTC_ijb_jcid_var54	296	296	296	8	8	18944	5607424	25934336	28746696135
BTC_ijb_jcid_var54	296	296	296	8	8	18944	5607424	25934336	28778042872
BTC_ijb_jcid_var54	296	296	296	8	8	18944	5607424	25934336	28770067091
BTC_ijb_jcid_var54	296	296	296	8	8	18944	5607424	25934336	28754467771
BTC_ijb_jcid_var54	296	296	296	8	8	18944	5607424	25934336	28760832337
BTC_ijb_jcid_var54	328	328	328	8	8	20992	6885376	35287552	39380851698
BTC_ijb_jcid_var54	328	328	328	8	8	20992	6885376	35287552	39336964548
BTC_ijb_jcid_var54	328	328	328	8	8	20992	6885376	35287552	39365763513
BTC_ijb_jcid_var54	328	328	328	8	8	20992	6885376	35287552	39364196548
BTC_ijb_jcid_var54	328	328	328	8	8	20992	6885376	35287552	39346616770
BTC_ijb_jcid_var54	360	360	360	8	8	23040	8294400	46656000	52767687899
BTC_ijb_jcid_var54	360	360	360	8	8	23040	8294400	46656000	53111854397
BTC_ijb_jcid_var54	360	360	360	8	8	23040	8294400	46656000	52828700437
BTC_ijb_jcid_var54	360	360	360	8	8	23040	8294400	46656000	52747137863
BTC_ijb_jcid_var54	360	360	360	8	8	23040	8294400	46656000	52707458869
BTC_ijb_jcid_var54	392	392	392	8	8	25088	9834496	60236288	72299334374
BTC_ijb_jcid_var54	392	392	392	8	8	25088	9834496	60236288	72315560377
BTC_ijb_jcid_var54	392	392	392	8	8	25088	9834496	60236288	72299803523
BTC_ijb_jcid_var54	392	392	392	8	8	25088	9834496	60236288	72410914523
BTC_ijb_jcid_var54	392	392	392	8	8	25088	9834496	60236288	72295355173
BTC_ijb_jcid_var54	424	424	424	8	8	27136	11505664	76225024	105475623276
BTC_ijb_jcid_var54	424	424	424	8	8	27136	11505664	76225024	105388733812
BTC_ijb_jcid_var54	424	424	424	8	8	27136	11505664	76225024	105530659083
BTC_ijb_jcid_var54	424	424	424	8	8	27136	11505664	76225024	105696430124
BTC_ijb_jcid_var54	424	424	424	8	8	27136	11505664	76225024	105517562593


==> figures/data/ijb_jcid/meas/var55.dat <==
BTC_ijb_jcid_var55	8	8	8	8	8	512	4096	512	45417691
BTC_ijb_jcid_var55	8	8	8	8	8	512	4096	512	200789
BTC_ijb_jcid_var55	8	8	8	8	8	512	4096	512	158462
BTC_ijb_jcid_var55	8	8	8	8	8	512	4096	512	158095
BTC_ijb_jcid_var55	8	8	8	8	8	512	4096	512	277942
BTC_ijb_jcid_var55	40	40	40	8	8	2560	102400	64000	10698782
BTC_ijb_jcid_var55	40	40	40	8	8	2560	102400	64000	10374261
BTC_ijb_jcid_var55	40	40	40	8	8	2560	102400	64000	10283012
BTC_ijb_jcid_var55	40	40	40	8	8	2560	102400	64000	10330286
BTC_ijb_jcid_var55	40	40	40	8	8	2560	102400	64000	10325597
BTC_ijb_jcid_var55	72	72	72	8	8	4608	331776	373248	54625810
BTC_ijb_jcid_var55	72	72	72	8	8	4608	331776	373248	54040889
BTC_ijb_jcid_var55	72	72	72	8	8	4608	331776	373248	54058735
BTC_ijb_jcid_var55	72	72	72	8	8	4608	331776	373248	53966210
BTC_ijb_jcid_var55	72	72	72	8	8	4608	331776	373248	53927564
BTC_ijb_jcid_var55	104	104	104	8	8	6656	692224	1124864	156902225
BTC_ijb_jcid_var55	104	104	104	8	8	6656	692224	1124864	154737933
BTC_ijb_jcid_var55	104	104	104	8	8	6656	692224	1124864	154878320
BTC_ijb_jcid_var55	104	104	104	8	8	6656	692224	1124864	154699058
BTC_ijb_jcid_var55	104	104	104	8	8	6656	692224	1124864	154712286
BTC_ijb_jcid_var55	136	136	136	8	8	8704	1183744	2515456	344465272
BTC_ijb_jcid_var55	136	136	136	8	8	8704	1183744	2515456	343347097
BTC_ijb_jcid_var55	136	136	136	8	8	8704	1183744	2515456	343895004
BTC_ijb_jcid_var55	136	136	136	8	8	8704	1183744	2515456	343435574
BTC_ijb_jcid_var55	136	136	136	8	8	8704	1183744	2515456	343200813
BTC_ijb_jcid_var55	168	168	168	8	8	10752	1806336	4741632	638352611
BTC_ijb_jcid_var55	168	168	168	8	8	10752	1806336	4741632	641794132
BTC_ijb_jcid_var55	168	168	168	8	8	10752	1806336	4741632	652790846
BTC_ijb_jcid_var55	168	168	168	8	8	10752	1806336	4741632	641420948
BTC_ijb_jcid_var55	168	168	168	8	8	10752	1806336	4741632	641507281
BTC_ijb_jcid_var55	200	200	200	8	8	12800	2560000	8000000	1071970066
BTC_ijb_jcid_var55	200	200	200	8	8	12800	2560000	8000000	1080697309
BTC_ijb_jcid_var55	200	200	200	8	8	12800	2560000	8000000	1070201154
BTC_ijb_jcid_var55	200	200	200	8	8	12800	2560000	8000000	1072506973
BTC_ijb_jcid_var55	200	200	200	8	8	12800	2560000	8000000	1071071279
BTC_ijb_jcid_var55	232	232	232	8	8	14848	3444736	12487168	1735878069
BTC_ijb_jcid_var55	232	232	232	8	8	14848	3444736	12487168	1730702107
BTC_ijb_jcid_var55	232	232	232	8	8	14848	3444736	12487168	1742200298
BTC_ijb_jcid_var55	232	232	232	8	8	14848	3444736	12487168	1730307500
BTC_ijb_jcid_var55	232	232	232	8	8	14848	3444736	12487168	1739471721
BTC_ijb_jcid_var55	264	264	264	8	8	16896	4460544	18399744	3266151201
BTC_ijb_jcid_var55	264	264	264	8	8	16896	4460544	18399744	3248626867
BTC_ijb_jcid_var55	264	264	264	8	8	16896	4460544	18399744	3244157619
BTC_ijb_jcid_var55	264	264	264	8	8	16896	4460544	18399744	3287968815
BTC_ijb_jcid_var55	264	264	264	8	8	16896	4460544	18399744	3244537178
BTC_ijb_jcid_var55	296	296	296	8	8	18944	5607424	25934336	9351593711
BTC_ijb_jcid_var55	296	296	296	8	8	18944	5607424	25934336	9369670548
BTC_ijb_jcid_var55	296	296	296	8	8	18944	5607424	25934336	9388144895
BTC_ijb_jcid_var55	296	296	296	8	8	18944	5607424	25934336	9344414514
BTC_ijb_jcid_var55	296	296	296	8	8	18944	5607424	25934336	9361396956
BTC_ijb_jcid_var55	328	328	328	8	8	20992	6885376	35287552	14842542337
BTC_ijb_jcid_var55	328	328	328	8	8	20992	6885376	35287552	14859812171
BTC_ijb_jcid_var55	328	328	328	8	8	20992	6885376	35287552	14821289958
BTC_ijb_jcid_var55	328	328	328	8	8	20992	6885376	35287552	14837751656
BTC_ijb_jcid_var55	328	328	328	8	8	20992	6885376	35287552	14848641245
BTC_ijb_jcid_var55	360	360	360	8	8	23040	8294400	46656000	19630086750
BTC_ijb_jcid_var55	360	360	360	8	8	23040	8294400	46656000	19641494018
BTC_ijb_jcid_var55	360	360	360	8	8	23040	8294400	46656000	19642182156
BTC_ijb_jcid_var55	360	360	360	8	8	23040	8294400	46656000	19693826014
BTC_ijb_jcid_var55	360	360	360	8	8	23040	8294400	46656000	19636052004
BTC_ijb_jcid_var55	392	392	392	8	8	25088	9834496	60236288	25553682669
BTC_ijb_jcid_var55	392	392	392	8	8	25088	9834496	60236288	25528995971
BTC_ijb_jcid_var55	392	392	392	8	8	25088	9834496	60236288	25535383328
BTC_ijb_jcid_var55	392	392	392	8	8	25088	9834496	60236288	25540225053
BTC_ijb_jcid_var55	392	392	392	8	8	25088	9834496	60236288	25524615402
BTC_ijb_jcid_var55	424	424	424	8	8	27136	11505664	76225024	33074123951
BTC_ijb_jcid_var55	424	424	424	8	8	27136	11505664	76225024	33018794996
BTC_ijb_jcid_var55	424	424	424	8	8	27136	11505664	76225024	33023257624
BTC_ijb_jcid_var55	424	424	424	8	8	27136	11505664	76225024	32981638787
BTC_ijb_jcid_var55	424	424	424	8	8	27136	11505664	76225024	33280223126
BTC_ijb_jcid_var55	456	456	456	8	8	29184	13307904	94818816	42317754563
BTC_ijb_jcid_var55	456	456	456	8	8	29184	13307904	94818816	42354412610
BTC_ijb_jcid_var55	456	456	456	8	8	29184	13307904	94818816	42309494018
BTC_ijb_jcid_var55	456	456	456	8	8	29184	13307904	94818816	42336468521
BTC_ijb_jcid_var55	456	456	456	8	8	29184	13307904	94818816	42323844755
BTC_ijb_jcid_var55	488	488	488	8	8	31232	15241216	116214272	51924149477
BTC_ijb_jcid_var55	488	488	488	8	8	31232	15241216	116214272	51916556842
BTC_ijb_jcid_var55	488	488	488	8	8	31232	15241216	116214272	51937365524
BTC_ijb_jcid_var55	488	488	488	8	8	31232	15241216	116214272	51892264869
BTC_ijb_jcid_var55	488	488	488	8	8	31232	15241216	116214272	51886894189
BTC_ijb_jcid_var55	520	520	520	8	8	33280	17305600	140608000	63154045522
BTC_ijb_jcid_var55	520	520	520	8	8	33280	17305600	140608000	63260497392
BTC_ijb_jcid_var55	520	520	520	8	8	33280	17305600	140608000	63202201502
BTC_ijb_jcid_var55	520	520	520	8	8	33280	17305600	140608000	63254600628
BTC_ijb_jcid_var55	520	520	520	8	8	33280	17305600	140608000	63205330366
BTC_ijb_jcid_var55	552	552	552	8	8	35328	19501056	168196608	75755875543
BTC_ijb_jcid_var55	552	552	552	8	8	35328	19501056	168196608	75504235791
BTC_ijb_jcid_var55	552	552	552	8	8	35328	19501056	168196608	75445673924
BTC_ijb_jcid_var55	552	552	552	8	8	35328	19501056	168196608	75465060617
BTC_ijb_jcid_var55	552	552	552	8	8	35328	19501056	168196608	75425722932
BTC_ijb_jcid_var55	584	584	584	8	8	37376	21827584	199176704	89186218420
BTC_ijb_jcid_var55	584	584	584	8	8	37376	21827584	199176704	89247708916
BTC_ijb_jcid_var55	584	584	584	8	8	37376	21827584	199176704	89231643209
BTC_ijb_jcid_var55	584	584	584	8	8	37376	21827584	199176704	89209286373
BTC_ijb_jcid_var55	584	584	584	8	8	37376	21827584	199176704	89244662338


==> figures/data/ijb_jcid/meas/var56.dat <==
BTC_ijb_jcid_var56	8	8	8	8	8	512	4096	512	191234
BTC_ijb_jcid_var56	8	8	8	8	8	512	4096	512	167340
BTC_ijb_jcid_var56	8	8	8	8	8	512	4096	512	207156
BTC_ijb_jcid_var56	8	8	8	8	8	512	4096	512	172071
BTC_ijb_jcid_var56	8	8	8	8	8	512	4096	512	172413
BTC_ijb_jcid_var56	40	40	40	8	8	2560	102400	64000	11904085
BTC_ijb_jcid_var56	40	40	40	8	8	2560	102400	64000	11767012
BTC_ijb_jcid_var56	40	40	40	8	8	2560	102400	64000	11684949
BTC_ijb_jcid_var56	40	40	40	8	8	2560	102400	64000	11817279
BTC_ijb_jcid_var56	40	40	40	8	8	2560	102400	64000	11733700
BTC_ijb_jcid_var56	72	72	72	8	8	4608	331776	373248	62858184
BTC_ijb_jcid_var56	72	72	72	8	8	4608	331776	373248	61442195
BTC_ijb_jcid_var56	72	72	72	8	8	4608	331776	373248	61513194
BTC_ijb_jcid_var56	72	72	72	8	8	4608	331776	373248	61452057
BTC_ijb_jcid_var56	72	72	72	8	8	4608	331776	373248	61787168
BTC_ijb_jcid_var56	104	104	104	8	8	6656	692224	1124864	178955650
BTC_ijb_jcid_var56	104	104	104	8	8	6656	692224	1124864	178389099
BTC_ijb_jcid_var56	104	104	104	8	8	6656	692224	1124864	178195235
BTC_ijb_jcid_var56	104	104	104	8	8	6656	692224	1124864	177276490
BTC_ijb_jcid_var56	104	104	104	8	8	6656	692224	1124864	177355686
BTC_ijb_jcid_var56	136	136	136	8	8	8704	1183744	2515456	393816363
BTC_ijb_jcid_var56	136	136	136	8	8	8704	1183744	2515456	395092547
BTC_ijb_jcid_var56	136	136	136	8	8	8704	1183744	2515456	395144795
BTC_ijb_jcid_var56	136	136	136	8	8	8704	1183744	2515456	395242801
BTC_ijb_jcid_var56	136	136	136	8	8	8704	1183744	2515456	396042516
BTC_ijb_jcid_var56	168	168	168	8	8	10752	1806336	4741632	736781724
BTC_ijb_jcid_var56	168	168	168	8	8	10752	1806336	4741632	738868558
BTC_ijb_jcid_var56	168	168	168	8	8	10752	1806336	4741632	738640230
BTC_ijb_jcid_var56	168	168	168	8	8	10752	1806336	4741632	739248720
BTC_ijb_jcid_var56	168	168	168	8	8	10752	1806336	4741632	742341435
BTC_ijb_jcid_var56	200	200	200	8	8	12800	2560000	8000000	1236873372
BTC_ijb_jcid_var56	200	200	200	8	8	12800	2560000	8000000	1237082448
BTC_ijb_jcid_var56	200	200	200	8	8	12800	2560000	8000000	1251936343
BTC_ijb_jcid_var56	200	200	200	8	8	12800	2560000	8000000	1239666805
BTC_ijb_jcid_var56	200	200	200	8	8	12800	2560000	8000000	1241979318
BTC_ijb_jcid_var56	232	232	232	8	8	14848	3444736	12487168	2019490290
BTC_ijb_jcid_var56	232	232	232	8	8	14848	3444736	12487168	1997473952
BTC_ijb_jcid_var56	232	232	232	8	8	14848	3444736	12487168	2000339099
BTC_ijb_jcid_var56	232	232	232	8	8	14848	3444736	12487168	2008077372
BTC_ijb_jcid_var56	232	232	232	8	8	14848	3444736	12487168	1997395668
BTC_ijb_jcid_var56	264	264	264	8	8	16896	4460544	18399744	3645778096
BTC_ijb_jcid_var56	264	264	264	8	8	16896	4460544	18399744	3668834676
BTC_ijb_jcid_var56	264	264	264	8	8	16896	4460544	18399744	3669531712
BTC_ijb_jcid_var56	264	264	264	8	8	16896	4460544	18399744	3743130039
BTC_ijb_jcid_var56	264	264	264	8	8	16896	4460544	18399744	3626498500
BTC_ijb_jcid_var56	296	296	296	8	8	18944	5607424	25934336	9289711496
BTC_ijb_jcid_var56	296	296	296	8	8	18944	5607424	25934336	9375606754
BTC_ijb_jcid_var56	296	296	296	8	8	18944	5607424	25934336	9365835348
BTC_ijb_jcid_var56	296	296	296	8	8	18944	5607424	25934336	9362183943
BTC_ijb_jcid_var56	296	296	296	8	8	18944	5607424	25934336	9408140342
BTC_ijb_jcid_var56	328	328	328	8	8	20992	6885376	35287552	14733821144
BTC_ijb_jcid_var56	328	328	328	8	8	20992	6885376	35287552	14737496001
BTC_ijb_jcid_var56	328	328	328	8	8	20992	6885376	35287552	14789281519
BTC_ijb_jcid_var56	328	328	328	8	8	20992	6885376	35287552	14756111138
BTC_ijb_jcid_var56	328	328	328	8	8	20992	6885376	35287552	14744204518
BTC_ijb_jcid_var56	360	360	360	8	8	23040	8294400	46656000	19586159559
BTC_ijb_jcid_var56	360	360	360	8	8	23040	8294400	46656000	19527154018
BTC_ijb_jcid_var56	360	360	360	8	8	23040	8294400	46656000	19604346036
BTC_ijb_jcid_var56	360	360	360	8	8	23040	8294400	46656000	19544803694
BTC_ijb_jcid_var56	360	360	360	8	8	23040	8294400	46656000	19589007742
BTC_ijb_jcid_var56	392	392	392	8	8	25088	9834496	60236288	25265670944
BTC_ijb_jcid_var56	392	392	392	8	8	25088	9834496	60236288	25379011046
BTC_ijb_jcid_var56	392	392	392	8	8	25088	9834496	60236288	25295503932
BTC_ijb_jcid_var56	392	392	392	8	8	25088	9834496	60236288	25364751092
BTC_ijb_jcid_var56	392	392	392	8	8	25088	9834496	60236288	25330251243
BTC_ijb_jcid_var56	424	424	424	8	8	27136	11505664	76225024	32745023469
BTC_ijb_jcid_var56	424	424	424	8	8	27136	11505664	76225024	32502757006
BTC_ijb_jcid_var56	424	424	424	8	8	27136	11505664	76225024	32557089242
BTC_ijb_jcid_var56	424	424	424	8	8	27136	11505664	76225024	32509844873
BTC_ijb_jcid_var56	424	424	424	8	8	27136	11505664	76225024	32481993983
BTC_ijb_jcid_var56	456	456	456	8	8	29184	13307904	94818816	41530230903
BTC_ijb_jcid_var56	456	456	456	8	8	29184	13307904	94818816	41504733040
BTC_ijb_jcid_var56	456	456	456	8	8	29184	13307904	94818816	41383543224
BTC_ijb_jcid_var56	456	456	456	8	8	29184	13307904	94818816	41211212066
BTC_ijb_jcid_var56	456	456	456	8	8	29184	13307904	94818816	41199535909
BTC_ijb_jcid_var56	488	488	488	8	8	31232	15241216	116214272	51588186493
BTC_ijb_jcid_var56	488	488	488	8	8	31232	15241216	116214272	51526237015
BTC_ijb_jcid_var56	488	488	488	8	8	31232	15241216	116214272	51506417931
BTC_ijb_jcid_var56	488	488	488	8	8	31232	15241216	116214272	51514181118
BTC_ijb_jcid_var56	488	488	488	8	8	31232	15241216	116214272	51559021942
BTC_ijb_jcid_var56	520	520	520	8	8	33280	17305600	140608000	63388361123
BTC_ijb_jcid_var56	520	520	520	8	8	33280	17305600	140608000	63377086286
BTC_ijb_jcid_var56	520	520	520	8	8	33280	17305600	140608000	63342361224
BTC_ijb_jcid_var56	520	520	520	8	8	33280	17305600	140608000	63839613746
BTC_ijb_jcid_var56	520	520	520	8	8	33280	17305600	140608000	63421449467
BTC_ijb_jcid_var56	552	552	552	8	8	35328	19501056	168196608	76432494774
BTC_ijb_jcid_var56	552	552	552	8	8	35328	19501056	168196608	76573330864
BTC_ijb_jcid_var56	552	552	552	8	8	35328	19501056	168196608	76543236392
BTC_ijb_jcid_var56	552	552	552	8	8	35328	19501056	168196608	76169806489
BTC_ijb_jcid_var56	552	552	552	8	8	35328	19501056	168196608	76142546810
BTC_ijb_jcid_var56	584	584	584	8	8	37376	21827584	199176704	90314187356
BTC_ijb_jcid_var56	584	584	584	8	8	37376	21827584	199176704	90316079436
BTC_ijb_jcid_var56	584	584	584	8	8	37376	21827584	199176704	90861012125
BTC_ijb_jcid_var56	584	584	584	8	8	37376	21827584	199176704	90872242590
BTC_ijb_jcid_var56	584	584	584	8	8	37376	21827584	199176704	91238961081


==> figures/data/ijb_jcid/meas/var57.dat <==
BTC_ijb_jcid_var57	8	8	8	8	8	512	4096	512	176394
BTC_ijb_jcid_var57	8	8	8	8	8	512	4096	512	154703
BTC_ijb_jcid_var57	8	8	8	8	8	512	4096	512	164435
BTC_ijb_jcid_var57	8	8	8	8	8	512	4096	512	155061
BTC_ijb_jcid_var57	8	8	8	8	8	512	4096	512	155055
BTC_ijb_jcid_var57	40	40	40	8	8	2560	102400	64000	10503160
BTC_ijb_jcid_var57	40	40	40	8	8	2560	102400	64000	10320446
BTC_ijb_jcid_var57	40	40	40	8	8	2560	102400	64000	10387384
BTC_ijb_jcid_var57	40	40	40	8	8	2560	102400	64000	10504881
BTC_ijb_jcid_var57	40	40	40	8	8	2560	102400	64000	10332013
BTC_ijb_jcid_var57	72	72	72	8	8	4608	331776	373248	53983941
BTC_ijb_jcid_var57	72	72	72	8	8	4608	331776	373248	53279765
BTC_ijb_jcid_var57	72	72	72	8	8	4608	331776	373248	53345249
BTC_ijb_jcid_var57	72	72	72	8	8	4608	331776	373248	53299298
BTC_ijb_jcid_var57	72	72	72	8	8	4608	331776	373248	53455388
BTC_ijb_jcid_var57	104	104	104	8	8	6656	692224	1124864	155337090
BTC_ijb_jcid_var57	104	104	104	8	8	6656	692224	1124864	154134767
BTC_ijb_jcid_var57	104	104	104	8	8	6656	692224	1124864	154452834
BTC_ijb_jcid_var57	104	104	104	8	8	6656	692224	1124864	153453580
BTC_ijb_jcid_var57	104	104	104	8	8	6656	692224	1124864	153191895
BTC_ijb_jcid_var57	136	136	136	8	8	8704	1183744	2515456	340701732
BTC_ijb_jcid_var57	136	136	136	8	8	8704	1183744	2515456	341040777
BTC_ijb_jcid_var57	136	136	136	8	8	8704	1183744	2515456	351513988
BTC_ijb_jcid_var57	136	136	136	8	8	8704	1183744	2515456	341660648
BTC_ijb_jcid_var57	136	136	136	8	8	8704	1183744	2515456	340941593
BTC_ijb_jcid_var57	168	168	168	8	8	10752	1806336	4741632	638137223
BTC_ijb_jcid_var57	168	168	168	8	8	10752	1806336	4741632	641792530
BTC_ijb_jcid_var57	168	168	168	8	8	10752	1806336	4741632	641302829
BTC_ijb_jcid_var57	168	168	168	8	8	10752	1806336	4741632	643526700
BTC_ijb_jcid_var57	168	168	168	8	8	10752	1806336	4741632	666926395
BTC_ijb_jcid_var57	200	200	200	8	8	12800	2560000	8000000	1091169026
BTC_ijb_jcid_var57	200	200	200	8	8	12800	2560000	8000000	1079282055
BTC_ijb_jcid_var57	200	200	200	8	8	12800	2560000	8000000	1081140956
BTC_ijb_jcid_var57	200	200	200	8	8	12800	2560000	8000000	1080338588
BTC_ijb_jcid_var57	200	200	200	8	8	12800	2560000	8000000	1078733258
BTC_ijb_jcid_var57	232	232	232	8	8	14848	3444736	12487168	1762837574
BTC_ijb_jcid_var57	232	232	232	8	8	14848	3444736	12487168	1757822808
BTC_ijb_jcid_var57	232	232	232	8	8	14848	3444736	12487168	1760712570
BTC_ijb_jcid_var57	232	232	232	8	8	14848	3444736	12487168	1772206138
BTC_ijb_jcid_var57	232	232	232	8	8	14848	3444736	12487168	1759345185
BTC_ijb_jcid_var57	264	264	264	8	8	16896	4460544	18399744	3201436068
BTC_ijb_jcid_var57	264	264	264	8	8	16896	4460544	18399744	3227021501
BTC_ijb_jcid_var57	264	264	264	8	8	16896	4460544	18399744	3211756701
BTC_ijb_jcid_var57	264	264	264	8	8	16896	4460544	18399744	3230700504
BTC_ijb_jcid_var57	264	264	264	8	8	16896	4460544	18399744	3214980919
BTC_ijb_jcid_var57	296	296	296	8	8	18944	5607424	25934336	9101551844
BTC_ijb_jcid_var57	296	296	296	8	8	18944	5607424	25934336	9131304069
BTC_ijb_jcid_var57	296	296	296	8	8	18944	5607424	25934336	9078742836
BTC_ijb_jcid_var57	296	296	296	8	8	18944	5607424	25934336	9059340438
BTC_ijb_jcid_var57	296	296	296	8	8	18944	5607424	25934336	9049148180
BTC_ijb_jcid_var57	328	328	328	8	8	20992	6885376	35287552	14331678424
BTC_ijb_jcid_var57	328	328	328	8	8	20992	6885376	35287552	14291964248
BTC_ijb_jcid_var57	328	328	328	8	8	20992	6885376	35287552	14284175836
BTC_ijb_jcid_var57	328	328	328	8	8	20992	6885376	35287552	14361338989
BTC_ijb_jcid_var57	328	328	328	8	8	20992	6885376	35287552	14299510518
BTC_ijb_jcid_var57	360	360	360	8	8	23040	8294400	46656000	18896010603
BTC_ijb_jcid_var57	360	360	360	8	8	23040	8294400	46656000	18938910026
BTC_ijb_jcid_var57	360	360	360	8	8	23040	8294400	46656000	19214120538
BTC_ijb_jcid_var57	360	360	360	8	8	23040	8294400	46656000	19061663261
BTC_ijb_jcid_var57	360	360	360	8	8	23040	8294400	46656000	19007380457
BTC_ijb_jcid_var57	392	392	392	8	8	25088	9834496	60236288	24606628973
BTC_ijb_jcid_var57	392	392	392	8	8	25088	9834496	60236288	24556911266
BTC_ijb_jcid_var57	392	392	392	8	8	25088	9834496	60236288	24596624795
BTC_ijb_jcid_var57	392	392	392	8	8	25088	9834496	60236288	24578824841
BTC_ijb_jcid_var57	392	392	392	8	8	25088	9834496	60236288	24560018532
BTC_ijb_jcid_var57	424	424	424	8	8	27136	11505664	76225024	31079966695
BTC_ijb_jcid_var57	424	424	424	8	8	27136	11505664	76225024	31108265814
BTC_ijb_jcid_var57	424	424	424	8	8	27136	11505664	76225024	31045985578
BTC_ijb_jcid_var57	424	424	424	8	8	27136	11505664	76225024	31077688684
BTC_ijb_jcid_var57	424	424	424	8	8	27136	11505664	76225024	31073417374
BTC_ijb_jcid_var57	456	456	456	8	8	29184	13307904	94818816	38557852794
BTC_ijb_jcid_var57	456	456	456	8	8	29184	13307904	94818816	38575181344
BTC_ijb_jcid_var57	456	456	456	8	8	29184	13307904	94818816	38559010914
BTC_ijb_jcid_var57	456	456	456	8	8	29184	13307904	94818816	38617695343
BTC_ijb_jcid_var57	456	456	456	8	8	29184	13307904	94818816	38561381740
BTC_ijb_jcid_var57	488	488	488	8	8	31232	15241216	116214272	47101621774
BTC_ijb_jcid_var57	488	488	488	8	8	31232	15241216	116214272	47003239286
BTC_ijb_jcid_var57	488	488	488	8	8	31232	15241216	116214272	47031781337
BTC_ijb_jcid_var57	488	488	488	8	8	31232	15241216	116214272	47008883734
BTC_ijb_jcid_var57	488	488	488	8	8	31232	15241216	116214272	47056421151
BTC_ijb_jcid_var57	520	520	520	8	8	33280	17305600	140608000	56824890170
BTC_ijb_jcid_var57	520	520	520	8	8	33280	17305600	140608000	57131824798
BTC_ijb_jcid_var57	520	520	520	8	8	33280	17305600	140608000	56882736496
BTC_ijb_jcid_var57	520	520	520	8	8	33280	17305600	140608000	56869977603
BTC_ijb_jcid_var57	520	520	520	8	8	33280	17305600	140608000	57199682275
BTC_ijb_jcid_var57	552	552	552	8	8	35328	19501056	168196608	68357268970
BTC_ijb_jcid_var57	552	552	552	8	8	35328	19501056	168196608	68340074370
BTC_ijb_jcid_var57	552	552	552	8	8	35328	19501056	168196608	68360784813
BTC_ijb_jcid_var57	552	552	552	8	8	35328	19501056	168196608	68394134225
BTC_ijb_jcid_var57	552	552	552	8	8	35328	19501056	168196608	68374640149
BTC_ijb_jcid_var57	584	584	584	8	8	37376	21827584	199176704	80870222868
BTC_ijb_jcid_var57	584	584	584	8	8	37376	21827584	199176704	80911986999
BTC_ijb_jcid_var57	584	584	584	8	8	37376	21827584	199176704	80886361534
BTC_ijb_jcid_var57	584	584	584	8	8	37376	21827584	199176704	81180453580
BTC_ijb_jcid_var57	584	584	584	8	8	37376	21827584	199176704	80866137432
BTC_ijb_jcid_var57	616	616	616	8	8	39424	24285184	233744896	94944003728
BTC_ijb_jcid_var57	616	616	616	8	8	39424	24285184	233744896	94998141224
BTC_ijb_jcid_var57	616	616	616	8	8	39424	24285184	233744896	94998725463
BTC_ijb_jcid_var57	616	616	616	8	8	39424	24285184	233744896	94915607712
BTC_ijb_jcid_var57	616	616	616	8	8	39424	24285184	233744896	94929646436


==> figures/data/ijb_jcid/meas/var58.dat <==
BTC_ijb_jcid_var58	8	8	8	8	8	512	4096	512	178752
BTC_ijb_jcid_var58	8	8	8	8	8	512	4096	512	154323
BTC_ijb_jcid_var58	8	8	8	8	8	512	4096	512	154663
BTC_ijb_jcid_var58	8	8	8	8	8	512	4096	512	154385
BTC_ijb_jcid_var58	8	8	8	8	8	512	4096	512	154460
BTC_ijb_jcid_var58	40	40	40	8	8	2560	102400	64000	10405034
BTC_ijb_jcid_var58	40	40	40	8	8	2560	102400	64000	10044209
BTC_ijb_jcid_var58	40	40	40	8	8	2560	102400	64000	10098321
BTC_ijb_jcid_var58	40	40	40	8	8	2560	102400	64000	10118014
BTC_ijb_jcid_var58	40	40	40	8	8	2560	102400	64000	9998479
BTC_ijb_jcid_var58	72	72	72	8	8	4608	331776	373248	58758965
BTC_ijb_jcid_var58	72	72	72	8	8	4608	331776	373248	57752657
BTC_ijb_jcid_var58	72	72	72	8	8	4608	331776	373248	57547436
BTC_ijb_jcid_var58	72	72	72	8	8	4608	331776	373248	58356747
BTC_ijb_jcid_var58	72	72	72	8	8	4608	331776	373248	57605717
BTC_ijb_jcid_var58	104	104	104	8	8	6656	692224	1124864	174507934
BTC_ijb_jcid_var58	104	104	104	8	8	6656	692224	1124864	174579602
BTC_ijb_jcid_var58	104	104	104	8	8	6656	692224	1124864	174430009
BTC_ijb_jcid_var58	104	104	104	8	8	6656	692224	1124864	172571132
BTC_ijb_jcid_var58	104	104	104	8	8	6656	692224	1124864	172868555
BTC_ijb_jcid_var58	136	136	136	8	8	8704	1183744	2515456	390369134
BTC_ijb_jcid_var58	136	136	136	8	8	8704	1183744	2515456	393464148
BTC_ijb_jcid_var58	136	136	136	8	8	8704	1183744	2515456	392573851
BTC_ijb_jcid_var58	136	136	136	8	8	8704	1183744	2515456	391416331
BTC_ijb_jcid_var58	136	136	136	8	8	8704	1183744	2515456	401445241
BTC_ijb_jcid_var58	168	168	168	8	8	10752	1806336	4741632	772725900
BTC_ijb_jcid_var58	168	168	168	8	8	10752	1806336	4741632	744506454
BTC_ijb_jcid_var58	168	168	168	8	8	10752	1806336	4741632	743715429
BTC_ijb_jcid_var58	168	168	168	8	8	10752	1806336	4741632	742906581
BTC_ijb_jcid_var58	168	168	168	8	8	10752	1806336	4741632	741339934
BTC_ijb_jcid_var58	200	200	200	8	8	12800	2560000	8000000	1282681773
BTC_ijb_jcid_var58	200	200	200	8	8	12800	2560000	8000000	1281044368
BTC_ijb_jcid_var58	200	200	200	8	8	12800	2560000	8000000	1282594255
BTC_ijb_jcid_var58	200	200	200	8	8	12800	2560000	8000000	1281910899
BTC_ijb_jcid_var58	200	200	200	8	8	12800	2560000	8000000	1283016822
BTC_ijb_jcid_var58	232	232	232	8	8	14848	3444736	12487168	2178568806
BTC_ijb_jcid_var58	232	232	232	8	8	14848	3444736	12487168	2184395413
BTC_ijb_jcid_var58	232	232	232	8	8	14848	3444736	12487168	2177144542
BTC_ijb_jcid_var58	232	232	232	8	8	14848	3444736	12487168	2172282653
BTC_ijb_jcid_var58	232	232	232	8	8	14848	3444736	12487168	2175426133
BTC_ijb_jcid_var58	264	264	264	8	8	16896	4460544	18399744	3877172609
BTC_ijb_jcid_var58	264	264	264	8	8	16896	4460544	18399744	3899152534
BTC_ijb_jcid_var58	264	264	264	8	8	16896	4460544	18399744	3918233536
BTC_ijb_jcid_var58	264	264	264	8	8	16896	4460544	18399744	3891212046
BTC_ijb_jcid_var58	264	264	264	8	8	16896	4460544	18399744	3889986741
BTC_ijb_jcid_var58	296	296	296	8	8	18944	5607424	25934336	9562940492
BTC_ijb_jcid_var58	296	296	296	8	8	18944	5607424	25934336	9551312960
BTC_ijb_jcid_var58	296	296	296	8	8	18944	5607424	25934336	9558349192
BTC_ijb_jcid_var58	296	296	296	8	8	18944	5607424	25934336	9573895819
BTC_ijb_jcid_var58	296	296	296	8	8	18944	5607424	25934336	9576670799
BTC_ijb_jcid_var58	328	328	328	8	8	20992	6885376	35287552	14871926742
BTC_ijb_jcid_var58	328	328	328	8	8	20992	6885376	35287552	15183439563
BTC_ijb_jcid_var58	328	328	328	8	8	20992	6885376	35287552	14898126164
BTC_ijb_jcid_var58	328	328	328	8	8	20992	6885376	35287552	14879190337
BTC_ijb_jcid_var58	328	328	328	8	8	20992	6885376	35287552	14903706228
BTC_ijb_jcid_var58	360	360	360	8	8	23040	8294400	46656000	19721351343
BTC_ijb_jcid_var58	360	360	360	8	8	23040	8294400	46656000	19727480251
BTC_ijb_jcid_var58	360	360	360	8	8	23040	8294400	46656000	19742944265
BTC_ijb_jcid_var58	360	360	360	8	8	23040	8294400	46656000	19701713111
BTC_ijb_jcid_var58	360	360	360	8	8	23040	8294400	46656000	19711954317
BTC_ijb_jcid_var58	392	392	392	8	8	25088	9834496	60236288	25442807802
BTC_ijb_jcid_var58	392	392	392	8	8	25088	9834496	60236288	25427475540
BTC_ijb_jcid_var58	392	392	392	8	8	25088	9834496	60236288	25482466569
BTC_ijb_jcid_var58	392	392	392	8	8	25088	9834496	60236288	25410166156
BTC_ijb_jcid_var58	392	392	392	8	8	25088	9834496	60236288	25449374545
BTC_ijb_jcid_var58	424	424	424	8	8	27136	11505664	76225024	32201430810
BTC_ijb_jcid_var58	424	424	424	8	8	27136	11505664	76225024	32152494142
BTC_ijb_jcid_var58	424	424	424	8	8	27136	11505664	76225024	32197642596
BTC_ijb_jcid_var58	424	424	424	8	8	27136	11505664	76225024	32247447021
BTC_ijb_jcid_var58	424	424	424	8	8	27136	11505664	76225024	32192548621
BTC_ijb_jcid_var58	456	456	456	8	8	29184	13307904	94818816	40145372161
BTC_ijb_jcid_var58	456	456	456	8	8	29184	13307904	94818816	40007089497
BTC_ijb_jcid_var58	456	456	456	8	8	29184	13307904	94818816	40015266760
BTC_ijb_jcid_var58	456	456	456	8	8	29184	13307904	94818816	40035986157
BTC_ijb_jcid_var58	456	456	456	8	8	29184	13307904	94818816	39990110455
BTC_ijb_jcid_var58	488	488	488	8	8	31232	15241216	116214272	49083154139
BTC_ijb_jcid_var58	488	488	488	8	8	31232	15241216	116214272	49075245613
BTC_ijb_jcid_var58	488	488	488	8	8	31232	15241216	116214272	49063327341
BTC_ijb_jcid_var58	488	488	488	8	8	31232	15241216	116214272	49100034920
BTC_ijb_jcid_var58	488	488	488	8	8	31232	15241216	116214272	49313794583
BTC_ijb_jcid_var58	520	520	520	8	8	33280	17305600	140608000	59414771568
BTC_ijb_jcid_var58	520	520	520	8	8	33280	17305600	140608000	59355181268
BTC_ijb_jcid_var58	520	520	520	8	8	33280	17305600	140608000	59325018776
BTC_ijb_jcid_var58	520	520	520	8	8	33280	17305600	140608000	59429339520
BTC_ijb_jcid_var58	520	520	520	8	8	33280	17305600	140608000	59383732881
BTC_ijb_jcid_var58	552	552	552	8	8	35328	19501056	168196608	70959374379
BTC_ijb_jcid_var58	552	552	552	8	8	35328	19501056	168196608	70927756558
BTC_ijb_jcid_var58	552	552	552	8	8	35328	19501056	168196608	70854319025
BTC_ijb_jcid_var58	552	552	552	8	8	35328	19501056	168196608	70917641633
BTC_ijb_jcid_var58	552	552	552	8	8	35328	19501056	168196608	70995735378
BTC_ijb_jcid_var58	584	584	584	8	8	37376	21827584	199176704	83947651368
BTC_ijb_jcid_var58	584	584	584	8	8	37376	21827584	199176704	84241779928
BTC_ijb_jcid_var58	584	584	584	8	8	37376	21827584	199176704	83921633444
BTC_ijb_jcid_var58	584	584	584	8	8	37376	21827584	199176704	83941110562
BTC_ijb_jcid_var58	584	584	584	8	8	37376	21827584	199176704	83934371513


==> figures/data/ijb_jcid/meas/var59.dat <==
BTC_ijb_jcid_var59	8	8	8	8	8	512	4096	512	38789646
BTC_ijb_jcid_var59	8	8	8	8	8	512	4096	512	172302
BTC_ijb_jcid_var59	8	8	8	8	8	512	4096	512	216562
BTC_ijb_jcid_var59	8	8	8	8	8	512	4096	512	205406
BTC_ijb_jcid_var59	8	8	8	8	8	512	4096	512	239671
BTC_ijb_jcid_var59	40	40	40	8	8	2560	102400	64000	12156075
BTC_ijb_jcid_var59	40	40	40	8	8	2560	102400	64000	11413379
BTC_ijb_jcid_var59	40	40	40	8	8	2560	102400	64000	11339033
BTC_ijb_jcid_var59	40	40	40	8	8	2560	102400	64000	11399856
BTC_ijb_jcid_var59	40	40	40	8	8	2560	102400	64000	11240048
BTC_ijb_jcid_var59	72	72	72	8	8	4608	331776	373248	65794917
BTC_ijb_jcid_var59	72	72	72	8	8	4608	331776	373248	62836984
BTC_ijb_jcid_var59	72	72	72	8	8	4608	331776	373248	62643628
BTC_ijb_jcid_var59	72	72	72	8	8	4608	331776	373248	62825831
BTC_ijb_jcid_var59	72	72	72	8	8	4608	331776	373248	62715937
BTC_ijb_jcid_var59	104	104	104	8	8	6656	692224	1124864	182023050
BTC_ijb_jcid_var59	104	104	104	8	8	6656	692224	1124864	180287371
BTC_ijb_jcid_var59	104	104	104	8	8	6656	692224	1124864	180029578
BTC_ijb_jcid_var59	104	104	104	8	8	6656	692224	1124864	180032300
BTC_ijb_jcid_var59	104	104	104	8	8	6656	692224	1124864	189782804
BTC_ijb_jcid_var59	136	136	136	8	8	8704	1183744	2515456	430077016
BTC_ijb_jcid_var59	136	136	136	8	8	8704	1183744	2515456	408776894
BTC_ijb_jcid_var59	136	136	136	8	8	8704	1183744	2515456	407208238
BTC_ijb_jcid_var59	136	136	136	8	8	8704	1183744	2515456	405724287
BTC_ijb_jcid_var59	136	136	136	8	8	8704	1183744	2515456	405685768
BTC_ijb_jcid_var59	168	168	168	8	8	10752	1806336	4741632	759433686
BTC_ijb_jcid_var59	168	168	168	8	8	10752	1806336	4741632	763285865
BTC_ijb_jcid_var59	168	168	168	8	8	10752	1806336	4741632	764408303
BTC_ijb_jcid_var59	168	168	168	8	8	10752	1806336	4741632	762922113
BTC_ijb_jcid_var59	168	168	168	8	8	10752	1806336	4741632	763182018
BTC_ijb_jcid_var59	200	200	200	8	8	12800	2560000	8000000	1284862778
BTC_ijb_jcid_var59	200	200	200	8	8	12800	2560000	8000000	1279486476
BTC_ijb_jcid_var59	200	200	200	8	8	12800	2560000	8000000	1280980095
BTC_ijb_jcid_var59	200	200	200	8	8	12800	2560000	8000000	1289146077
BTC_ijb_jcid_var59	200	200	200	8	8	12800	2560000	8000000	1285918371
BTC_ijb_jcid_var59	232	232	232	8	8	14848	3444736	12487168	2073297004
BTC_ijb_jcid_var59	232	232	232	8	8	14848	3444736	12487168	2072387863
BTC_ijb_jcid_var59	232	232	232	8	8	14848	3444736	12487168	2075138175
BTC_ijb_jcid_var59	232	232	232	8	8	14848	3444736	12487168	2072749881
BTC_ijb_jcid_var59	232	232	232	8	8	14848	3444736	12487168	2083979371
BTC_ijb_jcid_var59	264	264	264	8	8	16896	4460544	18399744	3793777950
BTC_ijb_jcid_var59	264	264	264	8	8	16896	4460544	18399744	3800199324
BTC_ijb_jcid_var59	264	264	264	8	8	16896	4460544	18399744	3802797890
BTC_ijb_jcid_var59	264	264	264	8	8	16896	4460544	18399744	3873778854
BTC_ijb_jcid_var59	264	264	264	8	8	16896	4460544	18399744	3808358070
BTC_ijb_jcid_var59	296	296	296	8	8	18944	5607424	25934336	9365458934
BTC_ijb_jcid_var59	296	296	296	8	8	18944	5607424	25934336	9356368212
BTC_ijb_jcid_var59	296	296	296	8	8	18944	5607424	25934336	9351907718
BTC_ijb_jcid_var59	296	296	296	8	8	18944	5607424	25934336	9350714956
BTC_ijb_jcid_var59	296	296	296	8	8	18944	5607424	25934336	9404962952
BTC_ijb_jcid_var59	328	328	328	8	8	20992	6885376	35287552	14810736270
BTC_ijb_jcid_var59	328	328	328	8	8	20992	6885376	35287552	14814261078
BTC_ijb_jcid_var59	328	328	328	8	8	20992	6885376	35287552	14861022835
BTC_ijb_jcid_var59	328	328	328	8	8	20992	6885376	35287552	14831169873
BTC_ijb_jcid_var59	328	328	328	8	8	20992	6885376	35287552	14800087680
BTC_ijb_jcid_var59	360	360	360	8	8	23040	8294400	46656000	19729763984
BTC_ijb_jcid_var59	360	360	360	8	8	23040	8294400	46656000	19707445196
BTC_ijb_jcid_var59	360	360	360	8	8	23040	8294400	46656000	19732728821
BTC_ijb_jcid_var59	360	360	360	8	8	23040	8294400	46656000	19728338627
BTC_ijb_jcid_var59	360	360	360	8	8	23040	8294400	46656000	19811637584
BTC_ijb_jcid_var59	392	392	392	8	8	25088	9834496	60236288	25597576586
BTC_ijb_jcid_var59	392	392	392	8	8	25088	9834496	60236288	25629251001
BTC_ijb_jcid_var59	392	392	392	8	8	25088	9834496	60236288	25603566312
BTC_ijb_jcid_var59	392	392	392	8	8	25088	9834496	60236288	25609290865
BTC_ijb_jcid_var59	392	392	392	8	8	25088	9834496	60236288	25609879886
BTC_ijb_jcid_var59	424	424	424	8	8	27136	11505664	76225024	33200034956
BTC_ijb_jcid_var59	424	424	424	8	8	27136	11505664	76225024	33192235465
BTC_ijb_jcid_var59	424	424	424	8	8	27136	11505664	76225024	33224005777
BTC_ijb_jcid_var59	424	424	424	8	8	27136	11505664	76225024	33223496703
BTC_ijb_jcid_var59	424	424	424	8	8	27136	11505664	76225024	33267203580
BTC_ijb_jcid_var59	456	456	456	8	8	29184	13307904	94818816	42532666327
BTC_ijb_jcid_var59	456	456	456	8	8	29184	13307904	94818816	42433942513
BTC_ijb_jcid_var59	456	456	456	8	8	29184	13307904	94818816	42361336288
BTC_ijb_jcid_var59	456	456	456	8	8	29184	13307904	94818816	42460215551
BTC_ijb_jcid_var59	456	456	456	8	8	29184	13307904	94818816	42341621824
BTC_ijb_jcid_var59	488	488	488	8	8	31232	15241216	116214272	52837742256
BTC_ijb_jcid_var59	488	488	488	8	8	31232	15241216	116214272	52775868610
BTC_ijb_jcid_var59	488	488	488	8	8	31232	15241216	116214272	52833260278
BTC_ijb_jcid_var59	488	488	488	8	8	31232	15241216	116214272	52857319931
BTC_ijb_jcid_var59	488	488	488	8	8	31232	15241216	116214272	52840567042
BTC_ijb_jcid_var59	520	520	520	8	8	33280	17305600	140608000	64755738976
BTC_ijb_jcid_var59	520	520	520	8	8	33280	17305600	140608000	64800674189
BTC_ijb_jcid_var59	520	520	520	8	8	33280	17305600	140608000	64777226967
BTC_ijb_jcid_var59	520	520	520	8	8	33280	17305600	140608000	64847247282
BTC_ijb_jcid_var59	520	520	520	8	8	33280	17305600	140608000	64737006619
BTC_ijb_jcid_var59	552	552	552	8	8	35328	19501056	168196608	77593793063
BTC_ijb_jcid_var59	552	552	552	8	8	35328	19501056	168196608	77199166193
BTC_ijb_jcid_var59	552	552	552	8	8	35328	19501056	168196608	77449336468
BTC_ijb_jcid_var59	552	552	552	8	8	35328	19501056	168196608	77185298216
BTC_ijb_jcid_var59	552	552	552	8	8	35328	19501056	168196608	77203263318
BTC_ijb_jcid_var59	584	584	584	8	8	37376	21827584	199176704	91975658740
BTC_ijb_jcid_var59	584	584	584	8	8	37376	21827584	199176704	91955108681
BTC_ijb_jcid_var59	584	584	584	8	8	37376	21827584	199176704	91983272550
BTC_ijb_jcid_var59	584	584	584	8	8	37376	21827584	199176704	92010734536
BTC_ijb_jcid_var59	584	584	584	8	8	37376	21827584	199176704	91969812658


==> figures/data/ijb_jcid/meas/var6.dat <==
BTC_ijb_jcid_var6	8	8	8	8	8	512	4096	512	164814
BTC_ijb_jcid_var6	8	8	8	8	8	512	4096	512	143379
BTC_ijb_jcid_var6	8	8	8	8	8	512	4096	512	143388
BTC_ijb_jcid_var6	8	8	8	8	8	512	4096	512	143311
BTC_ijb_jcid_var6	8	8	8	8	8	512	4096	512	143434
BTC_ijb_jcid_var6	40	40	40	8	8	2560	102400	64000	25273270
BTC_ijb_jcid_var6	40	40	40	8	8	2560	102400	64000	25189696
BTC_ijb_jcid_var6	40	40	40	8	8	2560	102400	64000	25081971
BTC_ijb_jcid_var6	40	40	40	8	8	2560	102400	64000	25044466
BTC_ijb_jcid_var6	40	40	40	8	8	2560	102400	64000	25158172
BTC_ijb_jcid_var6	72	72	72	8	8	4608	331776	373248	143441557
BTC_ijb_jcid_var6	72	72	72	8	8	4608	331776	373248	144619735
BTC_ijb_jcid_var6	72	72	72	8	8	4608	331776	373248	142502665
BTC_ijb_jcid_var6	72	72	72	8	8	4608	331776	373248	143515770
BTC_ijb_jcid_var6	72	72	72	8	8	4608	331776	373248	142589633
BTC_ijb_jcid_var6	104	104	104	8	8	6656	692224	1124864	424162831
BTC_ijb_jcid_var6	104	104	104	8	8	6656	692224	1124864	421520126
BTC_ijb_jcid_var6	104	104	104	8	8	6656	692224	1124864	422169480
BTC_ijb_jcid_var6	104	104	104	8	8	6656	692224	1124864	421614928
BTC_ijb_jcid_var6	104	104	104	8	8	6656	692224	1124864	422361946
BTC_ijb_jcid_var6	136	136	136	8	8	8704	1183744	2515456	953835086
BTC_ijb_jcid_var6	136	136	136	8	8	8704	1183744	2515456	952309792
BTC_ijb_jcid_var6	136	136	136	8	8	8704	1183744	2515456	951941004
BTC_ijb_jcid_var6	136	136	136	8	8	8704	1183744	2515456	952923978
BTC_ijb_jcid_var6	136	136	136	8	8	8704	1183744	2515456	951818809
BTC_ijb_jcid_var6	168	168	168	8	8	10752	1806336	4741632	1828446872
BTC_ijb_jcid_var6	168	168	168	8	8	10752	1806336	4741632	1810557675
BTC_ijb_jcid_var6	168	168	168	8	8	10752	1806336	4741632	1822504529
BTC_ijb_jcid_var6	168	168	168	8	8	10752	1806336	4741632	1814223942
BTC_ijb_jcid_var6	168	168	168	8	8	10752	1806336	4741632	1802522925
BTC_ijb_jcid_var6	200	200	200	8	8	12800	2560000	8000000	4046141453
BTC_ijb_jcid_var6	200	200	200	8	8	12800	2560000	8000000	4040378928
BTC_ijb_jcid_var6	200	200	200	8	8	12800	2560000	8000000	4045551310
BTC_ijb_jcid_var6	200	200	200	8	8	12800	2560000	8000000	4055753526
BTC_ijb_jcid_var6	200	200	200	8	8	12800	2560000	8000000	4057190713
BTC_ijb_jcid_var6	232	232	232	8	8	14848	3444736	12487168	11693109216
BTC_ijb_jcid_var6	232	232	232	8	8	14848	3444736	12487168	11733439191
BTC_ijb_jcid_var6	232	232	232	8	8	14848	3444736	12487168	11653714647
BTC_ijb_jcid_var6	232	232	232	8	8	14848	3444736	12487168	11653404227
BTC_ijb_jcid_var6	232	232	232	8	8	14848	3444736	12487168	11687363915
BTC_ijb_jcid_var6	264	264	264	8	8	16896	4460544	18399744	21377100674
BTC_ijb_jcid_var6	264	264	264	8	8	16896	4460544	18399744	21412463476
BTC_ijb_jcid_var6	264	264	264	8	8	16896	4460544	18399744	21392277557
BTC_ijb_jcid_var6	264	264	264	8	8	16896	4460544	18399744	21377930265
BTC_ijb_jcid_var6	264	264	264	8	8	16896	4460544	18399744	21383880118
BTC_ijb_jcid_var6	296	296	296	8	8	18944	5607424	25934336	32211370283
BTC_ijb_jcid_var6	296	296	296	8	8	18944	5607424	25934336	32473059211
BTC_ijb_jcid_var6	296	296	296	8	8	18944	5607424	25934336	32215533071
BTC_ijb_jcid_var6	296	296	296	8	8	18944	5607424	25934336	32223812849
BTC_ijb_jcid_var6	296	296	296	8	8	18944	5607424	25934336	32194371922
BTC_ijb_jcid_var6	328	328	328	8	8	20992	6885376	35287552	43682799633
BTC_ijb_jcid_var6	328	328	328	8	8	20992	6885376	35287552	43668548903
BTC_ijb_jcid_var6	328	328	328	8	8	20992	6885376	35287552	43720808077
BTC_ijb_jcid_var6	328	328	328	8	8	20992	6885376	35287552	43656770403
BTC_ijb_jcid_var6	328	328	328	8	8	20992	6885376	35287552	43696457501
BTC_ijb_jcid_var6	360	360	360	8	8	23040	8294400	46656000	60128181412
BTC_ijb_jcid_var6	360	360	360	8	8	23040	8294400	46656000	60121777507
BTC_ijb_jcid_var6	360	360	360	8	8	23040	8294400	46656000	60178083750
BTC_ijb_jcid_var6	360	360	360	8	8	23040	8294400	46656000	60190627221
BTC_ijb_jcid_var6	360	360	360	8	8	23040	8294400	46656000	60081275859
BTC_ijb_jcid_var6	392	392	392	8	8	25088	9834496	60236288	77099820295
BTC_ijb_jcid_var6	392	392	392	8	8	25088	9834496	60236288	77143388246
BTC_ijb_jcid_var6	392	392	392	8	8	25088	9834496	60236288	77330325990
BTC_ijb_jcid_var6	392	392	392	8	8	25088	9834496	60236288	77040115861
BTC_ijb_jcid_var6	392	392	392	8	8	25088	9834496	60236288	77063798597
BTC_ijb_jcid_var6	424	424	424	8	8	27136	11505664	76225024	99880297272
BTC_ijb_jcid_var6	424	424	424	8	8	27136	11505664	76225024	100033125005
BTC_ijb_jcid_var6	424	424	424	8	8	27136	11505664	76225024	99618196680
BTC_ijb_jcid_var6	424	424	424	8	8	27136	11505664	76225024	99670774678
BTC_ijb_jcid_var6	424	424	424	8	8	27136	11505664	76225024	99679154692
BTC_ijb_jcid_var6	456	456	456	8	8	29184	13307904	94818816	123169119008
BTC_ijb_jcid_var6	456	456	456	8	8	29184	13307904	94818816	123431061824
BTC_ijb_jcid_var6	456	456	456	8	8	29184	13307904	94818816	123285906852
BTC_ijb_jcid_var6	456	456	456	8	8	29184	13307904	94818816	123077233751
BTC_ijb_jcid_var6	456	456	456	8	8	29184	13307904	94818816	123125980074


==> figures/data/ijb_jcid/meas/var60.dat <==
BTC_ijb_jcid_var60	8	8	8	8	8	512	4096	512	42839499
BTC_ijb_jcid_var60	8	8	8	8	8	512	4096	512	154896
BTC_ijb_jcid_var60	8	8	8	8	8	512	4096	512	155599
BTC_ijb_jcid_var60	8	8	8	8	8	512	4096	512	197708
BTC_ijb_jcid_var60	8	8	8	8	8	512	4096	512	155385
BTC_ijb_jcid_var60	40	40	40	8	8	2560	102400	64000	10454485
BTC_ijb_jcid_var60	40	40	40	8	8	2560	102400	64000	10148261
BTC_ijb_jcid_var60	40	40	40	8	8	2560	102400	64000	10050301
BTC_ijb_jcid_var60	40	40	40	8	8	2560	102400	64000	10158200
BTC_ijb_jcid_var60	40	40	40	8	8	2560	102400	64000	10167920
BTC_ijb_jcid_var60	72	72	72	8	8	4608	331776	373248	59854642
BTC_ijb_jcid_var60	72	72	72	8	8	4608	331776	373248	58689593
BTC_ijb_jcid_var60	72	72	72	8	8	4608	331776	373248	58907125
BTC_ijb_jcid_var60	72	72	72	8	8	4608	331776	373248	58705571
BTC_ijb_jcid_var60	72	72	72	8	8	4608	331776	373248	58794055
BTC_ijb_jcid_var60	104	104	104	8	8	6656	692224	1124864	175592750
BTC_ijb_jcid_var60	104	104	104	8	8	6656	692224	1124864	173960046
BTC_ijb_jcid_var60	104	104	104	8	8	6656	692224	1124864	174694735
BTC_ijb_jcid_var60	104	104	104	8	8	6656	692224	1124864	174092262
BTC_ijb_jcid_var60	104	104	104	8	8	6656	692224	1124864	173953783
BTC_ijb_jcid_var60	136	136	136	8	8	8704	1183744	2515456	393061639
BTC_ijb_jcid_var60	136	136	136	8	8	8704	1183744	2515456	394478943
BTC_ijb_jcid_var60	136	136	136	8	8	8704	1183744	2515456	392363384
BTC_ijb_jcid_var60	136	136	136	8	8	8704	1183744	2515456	391722315
BTC_ijb_jcid_var60	136	136	136	8	8	8704	1183744	2515456	393164850
BTC_ijb_jcid_var60	168	168	168	8	8	10752	1806336	4741632	741088815
BTC_ijb_jcid_var60	168	168	168	8	8	10752	1806336	4741632	743503155
BTC_ijb_jcid_var60	168	168	168	8	8	10752	1806336	4741632	740750851
BTC_ijb_jcid_var60	168	168	168	8	8	10752	1806336	4741632	741657445
BTC_ijb_jcid_var60	168	168	168	8	8	10752	1806336	4741632	741350300
BTC_ijb_jcid_var60	200	200	200	8	8	12800	2560000	8000000	1322156348
BTC_ijb_jcid_var60	200	200	200	8	8	12800	2560000	8000000	1290963343
BTC_ijb_jcid_var60	200	200	200	8	8	12800	2560000	8000000	1291039593
BTC_ijb_jcid_var60	200	200	200	8	8	12800	2560000	8000000	1284729056
BTC_ijb_jcid_var60	200	200	200	8	8	12800	2560000	8000000	1286570827
BTC_ijb_jcid_var60	232	232	232	8	8	14848	3444736	12487168	2191270237
BTC_ijb_jcid_var60	232	232	232	8	8	14848	3444736	12487168	2196512131
BTC_ijb_jcid_var60	232	232	232	8	8	14848	3444736	12487168	2186168639
BTC_ijb_jcid_var60	232	232	232	8	8	14848	3444736	12487168	2181911620
BTC_ijb_jcid_var60	232	232	232	8	8	14848	3444736	12487168	2207041218
BTC_ijb_jcid_var60	264	264	264	8	8	16896	4460544	18399744	3877994191
BTC_ijb_jcid_var60	264	264	264	8	8	16896	4460544	18399744	3914488315
BTC_ijb_jcid_var60	264	264	264	8	8	16896	4460544	18399744	3948458154
BTC_ijb_jcid_var60	264	264	264	8	8	16896	4460544	18399744	3919836107
BTC_ijb_jcid_var60	264	264	264	8	8	16896	4460544	18399744	3918412487
BTC_ijb_jcid_var60	296	296	296	8	8	18944	5607424	25934336	9629581631
BTC_ijb_jcid_var60	296	296	296	8	8	18944	5607424	25934336	9622450372
BTC_ijb_jcid_var60	296	296	296	8	8	18944	5607424	25934336	9623679968
BTC_ijb_jcid_var60	296	296	296	8	8	18944	5607424	25934336	9642056042
BTC_ijb_jcid_var60	296	296	296	8	8	18944	5607424	25934336	9610021923
BTC_ijb_jcid_var60	328	328	328	8	8	20992	6885376	35287552	14921445550
BTC_ijb_jcid_var60	328	328	328	8	8	20992	6885376	35287552	15002754159
BTC_ijb_jcid_var60	328	328	328	8	8	20992	6885376	35287552	14928355720
BTC_ijb_jcid_var60	328	328	328	8	8	20992	6885376	35287552	14924825291
BTC_ijb_jcid_var60	328	328	328	8	8	20992	6885376	35287552	14943639287
BTC_ijb_jcid_var60	360	360	360	8	8	23040	8294400	46656000	19771155295
BTC_ijb_jcid_var60	360	360	360	8	8	23040	8294400	46656000	19752582594
BTC_ijb_jcid_var60	360	360	360	8	8	23040	8294400	46656000	19736105296
BTC_ijb_jcid_var60	360	360	360	8	8	23040	8294400	46656000	19743865403
BTC_ijb_jcid_var60	360	360	360	8	8	23040	8294400	46656000	19748308123
BTC_ijb_jcid_var60	392	392	392	8	8	25088	9834496	60236288	25639032804
BTC_ijb_jcid_var60	392	392	392	8	8	25088	9834496	60236288	25493775082
BTC_ijb_jcid_var60	392	392	392	8	8	25088	9834496	60236288	25499043453
BTC_ijb_jcid_var60	392	392	392	8	8	25088	9834496	60236288	25501533991
BTC_ijb_jcid_var60	392	392	392	8	8	25088	9834496	60236288	25498162804
BTC_ijb_jcid_var60	424	424	424	8	8	27136	11505664	76225024	32250596056
BTC_ijb_jcid_var60	424	424	424	8	8	27136	11505664	76225024	32501843087
BTC_ijb_jcid_var60	424	424	424	8	8	27136	11505664	76225024	32255725706
BTC_ijb_jcid_var60	424	424	424	8	8	27136	11505664	76225024	32277138525
BTC_ijb_jcid_var60	424	424	424	8	8	27136	11505664	76225024	32240588523
BTC_ijb_jcid_var60	456	456	456	8	8	29184	13307904	94818816	40076983713
BTC_ijb_jcid_var60	456	456	456	8	8	29184	13307904	94818816	40081711376
BTC_ijb_jcid_var60	456	456	456	8	8	29184	13307904	94818816	40084379686
BTC_ijb_jcid_var60	456	456	456	8	8	29184	13307904	94818816	40103176561
BTC_ijb_jcid_var60	456	456	456	8	8	29184	13307904	94818816	40061581408
BTC_ijb_jcid_var60	488	488	488	8	8	31232	15241216	116214272	49167075938
BTC_ijb_jcid_var60	488	488	488	8	8	31232	15241216	116214272	49134113311
BTC_ijb_jcid_var60	488	488	488	8	8	31232	15241216	116214272	48834107659
BTC_ijb_jcid_var60	488	488	488	8	8	31232	15241216	116214272	48811065380
BTC_ijb_jcid_var60	488	488	488	8	8	31232	15241216	116214272	48824042776
BTC_ijb_jcid_var60	520	520	520	8	8	33280	17305600	140608000	59132778423
BTC_ijb_jcid_var60	520	520	520	8	8	33280	17305600	140608000	59151478518
BTC_ijb_jcid_var60	520	520	520	8	8	33280	17305600	140608000	59114151892
BTC_ijb_jcid_var60	520	520	520	8	8	33280	17305600	140608000	59163762501
BTC_ijb_jcid_var60	520	520	520	8	8	33280	17305600	140608000	59379435596
BTC_ijb_jcid_var60	552	552	552	8	8	35328	19501056	168196608	70614279005
BTC_ijb_jcid_var60	552	552	552	8	8	35328	19501056	168196608	70534768055
BTC_ijb_jcid_var60	552	552	552	8	8	35328	19501056	168196608	70561035947
BTC_ijb_jcid_var60	552	552	552	8	8	35328	19501056	168196608	70636824144
BTC_ijb_jcid_var60	552	552	552	8	8	35328	19501056	168196608	70541559402
BTC_ijb_jcid_var60	584	584	584	8	8	37376	21827584	199176704	83527718817
BTC_ijb_jcid_var60	584	584	584	8	8	37376	21827584	199176704	83496235050
BTC_ijb_jcid_var60	584	584	584	8	8	37376	21827584	199176704	83548045395
BTC_ijb_jcid_var60	584	584	584	8	8	37376	21827584	199176704	83633635935
BTC_ijb_jcid_var60	584	584	584	8	8	37376	21827584	199176704	83601452924


==> figures/data/ijb_jcid/meas/var61.dat <==
BTC_ijb_jcid_var61	8	8	8	8	8	512	4096	512	40588144
BTC_ijb_jcid_var61	8	8	8	8	8	512	4096	512	158580
BTC_ijb_jcid_var61	8	8	8	8	8	512	4096	512	200317
BTC_ijb_jcid_var61	8	8	8	8	8	512	4096	512	158622
BTC_ijb_jcid_var61	8	8	8	8	8	512	4096	512	190537
BTC_ijb_jcid_var61	40	40	40	8	8	2560	102400	64000	14334500
BTC_ijb_jcid_var61	40	40	40	8	8	2560	102400	64000	13594196
BTC_ijb_jcid_var61	40	40	40	8	8	2560	102400	64000	13562790
BTC_ijb_jcid_var61	40	40	40	8	8	2560	102400	64000	13551714
BTC_ijb_jcid_var61	40	40	40	8	8	2560	102400	64000	13526426
BTC_ijb_jcid_var61	72	72	72	8	8	4608	331776	373248	79633204
BTC_ijb_jcid_var61	72	72	72	8	8	4608	331776	373248	79243559
BTC_ijb_jcid_var61	72	72	72	8	8	4608	331776	373248	79479795
BTC_ijb_jcid_var61	72	72	72	8	8	4608	331776	373248	79635752
BTC_ijb_jcid_var61	72	72	72	8	8	4608	331776	373248	79299338
BTC_ijb_jcid_var61	104	104	104	8	8	6656	692224	1124864	233811616
BTC_ijb_jcid_var61	104	104	104	8	8	6656	692224	1124864	231625981
BTC_ijb_jcid_var61	104	104	104	8	8	6656	692224	1124864	231110103
BTC_ijb_jcid_var61	104	104	104	8	8	6656	692224	1124864	231108646
BTC_ijb_jcid_var61	104	104	104	8	8	6656	692224	1124864	231204014
BTC_ijb_jcid_var61	136	136	136	8	8	8704	1183744	2515456	522347255
BTC_ijb_jcid_var61	136	136	136	8	8	8704	1183744	2515456	517154226
BTC_ijb_jcid_var61	136	136	136	8	8	8704	1183744	2515456	517641837
BTC_ijb_jcid_var61	136	136	136	8	8	8704	1183744	2515456	517142538
BTC_ijb_jcid_var61	136	136	136	8	8	8704	1183744	2515456	517707848
BTC_ijb_jcid_var61	168	168	168	8	8	10752	1806336	4741632	1036450946
BTC_ijb_jcid_var61	168	168	168	8	8	10752	1806336	4741632	1038113116
BTC_ijb_jcid_var61	168	168	168	8	8	10752	1806336	4741632	1039932099
BTC_ijb_jcid_var61	168	168	168	8	8	10752	1806336	4741632	1039463190
BTC_ijb_jcid_var61	168	168	168	8	8	10752	1806336	4741632	1053262404
BTC_ijb_jcid_var61	200	200	200	8	8	12800	2560000	8000000	1752084731
BTC_ijb_jcid_var61	200	200	200	8	8	12800	2560000	8000000	1745471383
BTC_ijb_jcid_var61	200	200	200	8	8	12800	2560000	8000000	1753000471
BTC_ijb_jcid_var61	200	200	200	8	8	12800	2560000	8000000	1753181254
BTC_ijb_jcid_var61	200	200	200	8	8	12800	2560000	8000000	1744902031
BTC_ijb_jcid_var61	232	232	232	8	8	14848	3444736	12487168	2800832785
BTC_ijb_jcid_var61	232	232	232	8	8	14848	3444736	12487168	2801181055
BTC_ijb_jcid_var61	232	232	232	8	8	14848	3444736	12487168	2808838378
BTC_ijb_jcid_var61	232	232	232	8	8	14848	3444736	12487168	2801651388
BTC_ijb_jcid_var61	232	232	232	8	8	14848	3444736	12487168	2800411531
BTC_ijb_jcid_var61	264	264	264	8	8	16896	4460544	18399744	4834612941
BTC_ijb_jcid_var61	264	264	264	8	8	16896	4460544	18399744	4889954779
BTC_ijb_jcid_var61	264	264	264	8	8	16896	4460544	18399744	4752479572
BTC_ijb_jcid_var61	264	264	264	8	8	16896	4460544	18399744	4848200986
BTC_ijb_jcid_var61	264	264	264	8	8	16896	4460544	18399744	4800229967
BTC_ijb_jcid_var61	296	296	296	8	8	18944	5607424	25934336	11125982538
BTC_ijb_jcid_var61	296	296	296	8	8	18944	5607424	25934336	11137540016
BTC_ijb_jcid_var61	296	296	296	8	8	18944	5607424	25934336	11107913159
BTC_ijb_jcid_var61	296	296	296	8	8	18944	5607424	25934336	11127438442
BTC_ijb_jcid_var61	296	296	296	8	8	18944	5607424	25934336	11126010311
BTC_ijb_jcid_var61	328	328	328	8	8	20992	6885376	35287552	17007669120
BTC_ijb_jcid_var61	328	328	328	8	8	20992	6885376	35287552	16962154315
BTC_ijb_jcid_var61	328	328	328	8	8	20992	6885376	35287552	16938601316
BTC_ijb_jcid_var61	328	328	328	8	8	20992	6885376	35287552	16983032173
BTC_ijb_jcid_var61	328	328	328	8	8	20992	6885376	35287552	16920175481
BTC_ijb_jcid_var61	360	360	360	8	8	23040	8294400	46656000	22854772864
BTC_ijb_jcid_var61	360	360	360	8	8	23040	8294400	46656000	23112134681
BTC_ijb_jcid_var61	360	360	360	8	8	23040	8294400	46656000	22874317116
BTC_ijb_jcid_var61	360	360	360	8	8	23040	8294400	46656000	22849976980
BTC_ijb_jcid_var61	360	360	360	8	8	23040	8294400	46656000	22897832702
BTC_ijb_jcid_var61	392	392	392	8	8	25088	9834496	60236288	30422117902
BTC_ijb_jcid_var61	392	392	392	8	8	25088	9834496	60236288	30397954192
BTC_ijb_jcid_var61	392	392	392	8	8	25088	9834496	60236288	30493995510
BTC_ijb_jcid_var61	392	392	392	8	8	25088	9834496	60236288	30445298078
BTC_ijb_jcid_var61	392	392	392	8	8	25088	9834496	60236288	30433473476
BTC_ijb_jcid_var61	424	424	424	8	8	27136	11505664	76225024	40692042254
BTC_ijb_jcid_var61	424	424	424	8	8	27136	11505664	76225024	40696265640
BTC_ijb_jcid_var61	424	424	424	8	8	27136	11505664	76225024	40712626649
BTC_ijb_jcid_var61	424	424	424	8	8	27136	11505664	76225024	40752540148
BTC_ijb_jcid_var61	424	424	424	8	8	27136	11505664	76225024	40718153112
BTC_ijb_jcid_var61	456	456	456	8	8	29184	13307904	94818816	54850783095
BTC_ijb_jcid_var61	456	456	456	8	8	29184	13307904	94818816	54815341557
BTC_ijb_jcid_var61	456	456	456	8	8	29184	13307904	94818816	54842396252
BTC_ijb_jcid_var61	456	456	456	8	8	29184	13307904	94818816	54898264381
BTC_ijb_jcid_var61	456	456	456	8	8	29184	13307904	94818816	54836326558
BTC_ijb_jcid_var61	488	488	488	8	8	31232	15241216	116214272	71769773083
BTC_ijb_jcid_var61	488	488	488	8	8	31232	15241216	116214272	72082890320
BTC_ijb_jcid_var61	488	488	488	8	8	31232	15241216	116214272	71876734844
BTC_ijb_jcid_var61	488	488	488	8	8	31232	15241216	116214272	71724706076
BTC_ijb_jcid_var61	488	488	488	8	8	31232	15241216	116214272	71741822497
BTC_ijb_jcid_var61	520	520	520	8	8	33280	17305600	140608000	91009720710
BTC_ijb_jcid_var61	520	520	520	8	8	33280	17305600	140608000	91117334750
BTC_ijb_jcid_var61	520	520	520	8	8	33280	17305600	140608000	91051788937
BTC_ijb_jcid_var61	520	520	520	8	8	33280	17305600	140608000	91127092865
BTC_ijb_jcid_var61	520	520	520	8	8	33280	17305600	140608000	91100921309
BTC_ijb_jcid_var61	552	552	552	8	8	35328	19501056	168196608	110933360515
BTC_ijb_jcid_var61	552	552	552	8	8	35328	19501056	168196608	111034537699
BTC_ijb_jcid_var61	552	552	552	8	8	35328	19501056	168196608	110820633327
BTC_ijb_jcid_var61	552	552	552	8	8	35328	19501056	168196608	110830128257
BTC_ijb_jcid_var61	552	552	552	8	8	35328	19501056	168196608	110801430292


==> figures/data/ijb_jcid/meas/var62.dat <==
BTC_ijb_jcid_var62	8	8	8	8	8	512	4096	512	42817750
BTC_ijb_jcid_var62	8	8	8	8	8	512	4096	512	170380
BTC_ijb_jcid_var62	8	8	8	8	8	512	4096	512	170343
BTC_ijb_jcid_var62	8	8	8	8	8	512	4096	512	227482
BTC_ijb_jcid_var62	8	8	8	8	8	512	4096	512	170262
BTC_ijb_jcid_var62	40	40	40	8	8	2560	102400	64000	30894543
BTC_ijb_jcid_var62	40	40	40	8	8	2560	102400	64000	30256654
BTC_ijb_jcid_var62	40	40	40	8	8	2560	102400	64000	30105445
BTC_ijb_jcid_var62	40	40	40	8	8	2560	102400	64000	30111151
BTC_ijb_jcid_var62	40	40	40	8	8	2560	102400	64000	30120636
BTC_ijb_jcid_var62	72	72	72	8	8	4608	331776	373248	277657557
BTC_ijb_jcid_var62	72	72	72	8	8	4608	331776	373248	276941544
BTC_ijb_jcid_var62	72	72	72	8	8	4608	331776	373248	277032737
BTC_ijb_jcid_var62	72	72	72	8	8	4608	331776	373248	276905278
BTC_ijb_jcid_var62	72	72	72	8	8	4608	331776	373248	277955341
BTC_ijb_jcid_var62	104	104	104	8	8	6656	692224	1124864	823207554
BTC_ijb_jcid_var62	104	104	104	8	8	6656	692224	1124864	821381369
BTC_ijb_jcid_var62	104	104	104	8	8	6656	692224	1124864	820539966
BTC_ijb_jcid_var62	104	104	104	8	8	6656	692224	1124864	822701046
BTC_ijb_jcid_var62	104	104	104	8	8	6656	692224	1124864	822340565
BTC_ijb_jcid_var62	136	136	136	8	8	8704	1183744	2515456	1841810784
BTC_ijb_jcid_var62	136	136	136	8	8	8704	1183744	2515456	1846957184
BTC_ijb_jcid_var62	136	136	136	8	8	8704	1183744	2515456	1846716071
BTC_ijb_jcid_var62	136	136	136	8	8	8704	1183744	2515456	1856546111
BTC_ijb_jcid_var62	136	136	136	8	8	8704	1183744	2515456	1847935491
BTC_ijb_jcid_var62	168	168	168	8	8	10752	1806336	4741632	3530188549
BTC_ijb_jcid_var62	168	168	168	8	8	10752	1806336	4741632	3529491943
BTC_ijb_jcid_var62	168	168	168	8	8	10752	1806336	4741632	3567364957
BTC_ijb_jcid_var62	168	168	168	8	8	10752	1806336	4741632	3555475930
BTC_ijb_jcid_var62	168	168	168	8	8	10752	1806336	4741632	3541097296
BTC_ijb_jcid_var62	200	200	200	8	8	12800	2560000	8000000	5938849980
BTC_ijb_jcid_var62	200	200	200	8	8	12800	2560000	8000000	5944881608
BTC_ijb_jcid_var62	200	200	200	8	8	12800	2560000	8000000	5946558188
BTC_ijb_jcid_var62	200	200	200	8	8	12800	2560000	8000000	5973101198
BTC_ijb_jcid_var62	200	200	200	8	8	12800	2560000	8000000	6197136416
BTC_ijb_jcid_var62	232	232	232	8	8	14848	3444736	12487168	9299213268
BTC_ijb_jcid_var62	232	232	232	8	8	14848	3444736	12487168	9256651746
BTC_ijb_jcid_var62	232	232	232	8	8	14848	3444736	12487168	9243781151
BTC_ijb_jcid_var62	232	232	232	8	8	14848	3444736	12487168	9275081937
BTC_ijb_jcid_var62	232	232	232	8	8	14848	3444736	12487168	9266298057
BTC_ijb_jcid_var62	264	264	264	8	8	16896	4460544	18399744	13674581938
BTC_ijb_jcid_var62	264	264	264	8	8	16896	4460544	18399744	13641451348
BTC_ijb_jcid_var62	264	264	264	8	8	16896	4460544	18399744	13679350344
BTC_ijb_jcid_var62	264	264	264	8	8	16896	4460544	18399744	13669116176
BTC_ijb_jcid_var62	264	264	264	8	8	16896	4460544	18399744	13648939562
BTC_ijb_jcid_var62	296	296	296	8	8	18944	5607424	25934336	19280403567
BTC_ijb_jcid_var62	296	296	296	8	8	18944	5607424	25934336	19324917820
BTC_ijb_jcid_var62	296	296	296	8	8	18944	5607424	25934336	19343435434
BTC_ijb_jcid_var62	296	296	296	8	8	18944	5607424	25934336	19354472386
BTC_ijb_jcid_var62	296	296	296	8	8	18944	5607424	25934336	19352138512
BTC_ijb_jcid_var62	328	328	328	8	8	20992	6885376	35287552	26679041462
BTC_ijb_jcid_var62	328	328	328	8	8	20992	6885376	35287552	26663749364
BTC_ijb_jcid_var62	328	328	328	8	8	20992	6885376	35287552	26638048908
BTC_ijb_jcid_var62	328	328	328	8	8	20992	6885376	35287552	26640771649
BTC_ijb_jcid_var62	328	328	328	8	8	20992	6885376	35287552	26644235058
BTC_ijb_jcid_var62	360	360	360	8	8	23040	8294400	46656000	36988221147
BTC_ijb_jcid_var62	360	360	360	8	8	23040	8294400	46656000	37032132800
BTC_ijb_jcid_var62	360	360	360	8	8	23040	8294400	46656000	36966413932
BTC_ijb_jcid_var62	360	360	360	8	8	23040	8294400	46656000	37004017400
BTC_ijb_jcid_var62	360	360	360	8	8	23040	8294400	46656000	36998909503
BTC_ijb_jcid_var62	392	392	392	8	8	25088	9834496	60236288	50948505291
BTC_ijb_jcid_var62	392	392	392	8	8	25088	9834496	60236288	50953009542
BTC_ijb_jcid_var62	392	392	392	8	8	25088	9834496	60236288	50902845075
BTC_ijb_jcid_var62	392	392	392	8	8	25088	9834496	60236288	51021203184
BTC_ijb_jcid_var62	392	392	392	8	8	25088	9834496	60236288	50896113231
BTC_ijb_jcid_var62	424	424	424	8	8	27136	11505664	76225024	79603461137
BTC_ijb_jcid_var62	424	424	424	8	8	27136	11505664	76225024	78916943657
BTC_ijb_jcid_var62	424	424	424	8	8	27136	11505664	76225024	78488354576
BTC_ijb_jcid_var62	424	424	424	8	8	27136	11505664	76225024	78618991214
BTC_ijb_jcid_var62	424	424	424	8	8	27136	11505664	76225024	78511754496
BTC_ijb_jcid_var62	456	456	456	8	8	29184	13307904	94818816	139435246816
BTC_ijb_jcid_var62	456	456	456	8	8	29184	13307904	94818816	139291435298
BTC_ijb_jcid_var62	456	456	456	8	8	29184	13307904	94818816	139503495516
BTC_ijb_jcid_var62	456	456	456	8	8	29184	13307904	94818816	140960015932
BTC_ijb_jcid_var62	456	456	456	8	8	29184	13307904	94818816	140389950509


==> figures/data/ijb_jcid/meas/var63.dat <==
BTC_ijb_jcid_var63	8	8	8	8	8	512	4096	512	177119
BTC_ijb_jcid_var63	8	8	8	8	8	512	4096	512	154610
BTC_ijb_jcid_var63	8	8	8	8	8	512	4096	512	154470
BTC_ijb_jcid_var63	8	8	8	8	8	512	4096	512	154427
BTC_ijb_jcid_var63	8	8	8	8	8	512	4096	512	154666
BTC_ijb_jcid_var63	40	40	40	8	8	2560	102400	64000	10600828
BTC_ijb_jcid_var63	40	40	40	8	8	2560	102400	64000	10485953
BTC_ijb_jcid_var63	40	40	40	8	8	2560	102400	64000	10453081
BTC_ijb_jcid_var63	40	40	40	8	8	2560	102400	64000	10479905
BTC_ijb_jcid_var63	40	40	40	8	8	2560	102400	64000	10380549
BTC_ijb_jcid_var63	72	72	72	8	8	4608	331776	373248	55040188
BTC_ijb_jcid_var63	72	72	72	8	8	4608	331776	373248	54080843
BTC_ijb_jcid_var63	72	72	72	8	8	4608	331776	373248	54020105
BTC_ijb_jcid_var63	72	72	72	8	8	4608	331776	373248	54060826
BTC_ijb_jcid_var63	72	72	72	8	8	4608	331776	373248	54024308
BTC_ijb_jcid_var63	104	104	104	8	8	6656	692224	1124864	157938069
BTC_ijb_jcid_var63	104	104	104	8	8	6656	692224	1124864	155579666
BTC_ijb_jcid_var63	104	104	104	8	8	6656	692224	1124864	155712007
BTC_ijb_jcid_var63	104	104	104	8	8	6656	692224	1124864	155964411
BTC_ijb_jcid_var63	104	104	104	8	8	6656	692224	1124864	156068475
BTC_ijb_jcid_var63	136	136	136	8	8	8704	1183744	2515456	358252057
BTC_ijb_jcid_var63	136	136	136	8	8	8704	1183744	2515456	352586382
BTC_ijb_jcid_var63	136	136	136	8	8	8704	1183744	2515456	350862665
BTC_ijb_jcid_var63	136	136	136	8	8	8704	1183744	2515456	349231095
BTC_ijb_jcid_var63	136	136	136	8	8	8704	1183744	2515456	351097898
BTC_ijb_jcid_var63	168	168	168	8	8	10752	1806336	4741632	721516556
BTC_ijb_jcid_var63	168	168	168	8	8	10752	1806336	4741632	727914852
BTC_ijb_jcid_var63	168	168	168	8	8	10752	1806336	4741632	730294874
BTC_ijb_jcid_var63	168	168	168	8	8	10752	1806336	4741632	739531514
BTC_ijb_jcid_var63	168	168	168	8	8	10752	1806336	4741632	747872530
BTC_ijb_jcid_var63	200	200	200	8	8	12800	2560000	8000000	1215488043
BTC_ijb_jcid_var63	200	200	200	8	8	12800	2560000	8000000	1217868487
BTC_ijb_jcid_var63	200	200	200	8	8	12800	2560000	8000000	1217119727
BTC_ijb_jcid_var63	200	200	200	8	8	12800	2560000	8000000	1218905461
BTC_ijb_jcid_var63	200	200	200	8	8	12800	2560000	8000000	1221459661
BTC_ijb_jcid_var63	232	232	232	8	8	14848	3444736	12487168	1940456305
BTC_ijb_jcid_var63	232	232	232	8	8	14848	3444736	12487168	1941411727
BTC_ijb_jcid_var63	232	232	232	8	8	14848	3444736	12487168	1940775126
BTC_ijb_jcid_var63	232	232	232	8	8	14848	3444736	12487168	1939785820
BTC_ijb_jcid_var63	232	232	232	8	8	14848	3444736	12487168	1931508348
BTC_ijb_jcid_var63	264	264	264	8	8	16896	4460544	18399744	3426993036
BTC_ijb_jcid_var63	264	264	264	8	8	16896	4460544	18399744	3441388615
BTC_ijb_jcid_var63	264	264	264	8	8	16896	4460544	18399744	3467426664
BTC_ijb_jcid_var63	264	264	264	8	8	16896	4460544	18399744	3465564767
BTC_ijb_jcid_var63	264	264	264	8	8	16896	4460544	18399744	3440705710
BTC_ijb_jcid_var63	296	296	296	8	8	18944	5607424	25934336	9469964333
BTC_ijb_jcid_var63	296	296	296	8	8	18944	5607424	25934336	9447225604
BTC_ijb_jcid_var63	296	296	296	8	8	18944	5607424	25934336	9444870397
BTC_ijb_jcid_var63	296	296	296	8	8	18944	5607424	25934336	9473941120
BTC_ijb_jcid_var63	296	296	296	8	8	18944	5607424	25934336	9455723312
BTC_ijb_jcid_var63	328	328	328	8	8	20992	6885376	35287552	14879540735
BTC_ijb_jcid_var63	328	328	328	8	8	20992	6885376	35287552	14856118819
BTC_ijb_jcid_var63	328	328	328	8	8	20992	6885376	35287552	14846286025
BTC_ijb_jcid_var63	328	328	328	8	8	20992	6885376	35287552	14888577747
BTC_ijb_jcid_var63	328	328	328	8	8	20992	6885376	35287552	14868113478
BTC_ijb_jcid_var63	360	360	360	8	8	23040	8294400	46656000	19719136009
BTC_ijb_jcid_var63	360	360	360	8	8	23040	8294400	46656000	19682439879
BTC_ijb_jcid_var63	360	360	360	8	8	23040	8294400	46656000	19715616169
BTC_ijb_jcid_var63	360	360	360	8	8	23040	8294400	46656000	19667611187
BTC_ijb_jcid_var63	360	360	360	8	8	23040	8294400	46656000	19702965212
BTC_ijb_jcid_var63	392	392	392	8	8	25088	9834496	60236288	25484971441
BTC_ijb_jcid_var63	392	392	392	8	8	25088	9834496	60236288	25486781559
BTC_ijb_jcid_var63	392	392	392	8	8	25088	9834496	60236288	25457535830
BTC_ijb_jcid_var63	392	392	392	8	8	25088	9834496	60236288	25522714037
BTC_ijb_jcid_var63	392	392	392	8	8	25088	9834496	60236288	25468758516
BTC_ijb_jcid_var63	424	424	424	8	8	27136	11505664	76225024	32218529613
BTC_ijb_jcid_var63	424	424	424	8	8	27136	11505664	76225024	32207123433
BTC_ijb_jcid_var63	424	424	424	8	8	27136	11505664	76225024	32230964752
BTC_ijb_jcid_var63	424	424	424	8	8	27136	11505664	76225024	32270642587
BTC_ijb_jcid_var63	424	424	424	8	8	27136	11505664	76225024	32187625655
BTC_ijb_jcid_var63	456	456	456	8	8	29184	13307904	94818816	39627545091
BTC_ijb_jcid_var63	456	456	456	8	8	29184	13307904	94818816	39930669184
BTC_ijb_jcid_var63	456	456	456	8	8	29184	13307904	94818816	39641811440
BTC_ijb_jcid_var63	456	456	456	8	8	29184	13307904	94818816	39639098402
BTC_ijb_jcid_var63	456	456	456	8	8	29184	13307904	94818816	39609638662
BTC_ijb_jcid_var63	488	488	488	8	8	31232	15241216	116214272	48880125249
BTC_ijb_jcid_var63	488	488	488	8	8	31232	15241216	116214272	48887993707
BTC_ijb_jcid_var63	488	488	488	8	8	31232	15241216	116214272	48875147269
BTC_ijb_jcid_var63	488	488	488	8	8	31232	15241216	116214272	48881617671
BTC_ijb_jcid_var63	488	488	488	8	8	31232	15241216	116214272	48877925640
BTC_ijb_jcid_var63	520	520	520	8	8	33280	17305600	140608000	58777467133
BTC_ijb_jcid_var63	520	520	520	8	8	33280	17305600	140608000	58740518170
BTC_ijb_jcid_var63	520	520	520	8	8	33280	17305600	140608000	58779125785
BTC_ijb_jcid_var63	520	520	520	8	8	33280	17305600	140608000	58796222085
BTC_ijb_jcid_var63	520	520	520	8	8	33280	17305600	140608000	58760672214
BTC_ijb_jcid_var63	552	552	552	8	8	35328	19501056	168196608	70804327449
BTC_ijb_jcid_var63	552	552	552	8	8	35328	19501056	168196608	70809095974
BTC_ijb_jcid_var63	552	552	552	8	8	35328	19501056	168196608	71395958221
BTC_ijb_jcid_var63	552	552	552	8	8	35328	19501056	168196608	71148856140
BTC_ijb_jcid_var63	552	552	552	8	8	35328	19501056	168196608	71148642523
BTC_ijb_jcid_var63	584	584	584	8	8	37376	21827584	199176704	83690563946
BTC_ijb_jcid_var63	584	584	584	8	8	37376	21827584	199176704	83674470666
BTC_ijb_jcid_var63	584	584	584	8	8	37376	21827584	199176704	83739302960
BTC_ijb_jcid_var63	584	584	584	8	8	37376	21827584	199176704	83722620084
BTC_ijb_jcid_var63	584	584	584	8	8	37376	21827584	199176704	83716850610


==> figures/data/ijb_jcid/meas/var64.dat <==
BTC_ijb_jcid_var64	8	8	8	8	8	512	4096	512	179950
BTC_ijb_jcid_var64	8	8	8	8	8	512	4096	512	154305
BTC_ijb_jcid_var64	8	8	8	8	8	512	4096	512	154227
BTC_ijb_jcid_var64	8	8	8	8	8	512	4096	512	164989
BTC_ijb_jcid_var64	8	8	8	8	8	512	4096	512	261713
BTC_ijb_jcid_var64	40	40	40	8	8	2560	102400	64000	10469462
BTC_ijb_jcid_var64	40	40	40	8	8	2560	102400	64000	10314600
BTC_ijb_jcid_var64	40	40	40	8	8	2560	102400	64000	10299859
BTC_ijb_jcid_var64	40	40	40	8	8	2560	102400	64000	10244230
BTC_ijb_jcid_var64	40	40	40	8	8	2560	102400	64000	10295681
BTC_ijb_jcid_var64	72	72	72	8	8	4608	331776	373248	59848083
BTC_ijb_jcid_var64	72	72	72	8	8	4608	331776	373248	59260565
BTC_ijb_jcid_var64	72	72	72	8	8	4608	331776	373248	59114490
BTC_ijb_jcid_var64	72	72	72	8	8	4608	331776	373248	59258709
BTC_ijb_jcid_var64	72	72	72	8	8	4608	331776	373248	59621971
BTC_ijb_jcid_var64	104	104	104	8	8	6656	692224	1124864	177640699
BTC_ijb_jcid_var64	104	104	104	8	8	6656	692224	1124864	176184456
BTC_ijb_jcid_var64	104	104	104	8	8	6656	692224	1124864	176347743
BTC_ijb_jcid_var64	104	104	104	8	8	6656	692224	1124864	176017949
BTC_ijb_jcid_var64	104	104	104	8	8	6656	692224	1124864	176204539
BTC_ijb_jcid_var64	136	136	136	8	8	8704	1183744	2515456	400163292
BTC_ijb_jcid_var64	136	136	136	8	8	8704	1183744	2515456	396119992
BTC_ijb_jcid_var64	136	136	136	8	8	8704	1183744	2515456	395070026
BTC_ijb_jcid_var64	136	136	136	8	8	8704	1183744	2515456	396511049
BTC_ijb_jcid_var64	136	136	136	8	8	8704	1183744	2515456	399952529
BTC_ijb_jcid_var64	168	168	168	8	8	10752	1806336	4741632	809765158
BTC_ijb_jcid_var64	168	168	168	8	8	10752	1806336	4741632	815668152
BTC_ijb_jcid_var64	168	168	168	8	8	10752	1806336	4741632	816387849
BTC_ijb_jcid_var64	168	168	168	8	8	10752	1806336	4741632	816010399
BTC_ijb_jcid_var64	168	168	168	8	8	10752	1806336	4741632	814999021
BTC_ijb_jcid_var64	200	200	200	8	8	12800	2560000	8000000	1419935739
BTC_ijb_jcid_var64	200	200	200	8	8	12800	2560000	8000000	1409583890
BTC_ijb_jcid_var64	200	200	200	8	8	12800	2560000	8000000	1421558694
BTC_ijb_jcid_var64	200	200	200	8	8	12800	2560000	8000000	1452958718
BTC_ijb_jcid_var64	200	200	200	8	8	12800	2560000	8000000	1412464539
BTC_ijb_jcid_var64	232	232	232	8	8	14848	3444736	12487168	2375865527
BTC_ijb_jcid_var64	232	232	232	8	8	14848	3444736	12487168	2379925498
BTC_ijb_jcid_var64	232	232	232	8	8	14848	3444736	12487168	2372503109
BTC_ijb_jcid_var64	232	232	232	8	8	14848	3444736	12487168	2366127879
BTC_ijb_jcid_var64	232	232	232	8	8	14848	3444736	12487168	2373983167
BTC_ijb_jcid_var64	264	264	264	8	8	16896	4460544	18399744	4171966521
BTC_ijb_jcid_var64	264	264	264	8	8	16896	4460544	18399744	4209051604
BTC_ijb_jcid_var64	264	264	264	8	8	16896	4460544	18399744	4190633530
BTC_ijb_jcid_var64	264	264	264	8	8	16896	4460544	18399744	4185899564
BTC_ijb_jcid_var64	264	264	264	8	8	16896	4460544	18399744	4188111800
BTC_ijb_jcid_var64	296	296	296	8	8	18944	5607424	25934336	10009568632
BTC_ijb_jcid_var64	296	296	296	8	8	18944	5607424	25934336	9972808434
BTC_ijb_jcid_var64	296	296	296	8	8	18944	5607424	25934336	9971483804
BTC_ijb_jcid_var64	296	296	296	8	8	18944	5607424	25934336	9994291992
BTC_ijb_jcid_var64	296	296	296	8	8	18944	5607424	25934336	9992720387
BTC_ijb_jcid_var64	328	328	328	8	8	20992	6885376	35287552	15473216528
BTC_ijb_jcid_var64	328	328	328	8	8	20992	6885376	35287552	15443013080
BTC_ijb_jcid_var64	328	328	328	8	8	20992	6885376	35287552	15481100090
BTC_ijb_jcid_var64	328	328	328	8	8	20992	6885376	35287552	15528224712
BTC_ijb_jcid_var64	328	328	328	8	8	20992	6885376	35287552	15441204697
BTC_ijb_jcid_var64	360	360	360	8	8	23040	8294400	46656000	20499979451
BTC_ijb_jcid_var64	360	360	360	8	8	23040	8294400	46656000	20438904329
BTC_ijb_jcid_var64	360	360	360	8	8	23040	8294400	46656000	20508175417
BTC_ijb_jcid_var64	360	360	360	8	8	23040	8294400	46656000	20358045263
BTC_ijb_jcid_var64	360	360	360	8	8	23040	8294400	46656000	20383459114
BTC_ijb_jcid_var64	392	392	392	8	8	25088	9834496	60236288	26257072865
BTC_ijb_jcid_var64	392	392	392	8	8	25088	9834496	60236288	26385270781
BTC_ijb_jcid_var64	392	392	392	8	8	25088	9834496	60236288	26289993523
BTC_ijb_jcid_var64	392	392	392	8	8	25088	9834496	60236288	26255138688
BTC_ijb_jcid_var64	392	392	392	8	8	25088	9834496	60236288	26330200671
BTC_ijb_jcid_var64	424	424	424	8	8	27136	11505664	76225024	33504119414
BTC_ijb_jcid_var64	424	424	424	8	8	27136	11505664	76225024	33245975106
BTC_ijb_jcid_var64	424	424	424	8	8	27136	11505664	76225024	33276186320
BTC_ijb_jcid_var64	424	424	424	8	8	27136	11505664	76225024	33273930674
BTC_ijb_jcid_var64	424	424	424	8	8	27136	11505664	76225024	33428190479
BTC_ijb_jcid_var64	456	456	456	8	8	29184	13307904	94818816	41547351362
BTC_ijb_jcid_var64	456	456	456	8	8	29184	13307904	94818816	41614793229
BTC_ijb_jcid_var64	456	456	456	8	8	29184	13307904	94818816	41584854967
BTC_ijb_jcid_var64	456	456	456	8	8	29184	13307904	94818816	41579918918
BTC_ijb_jcid_var64	456	456	456	8	8	29184	13307904	94818816	41581525079
BTC_ijb_jcid_var64	488	488	488	8	8	31232	15241216	116214272	51098617009
BTC_ijb_jcid_var64	488	488	488	8	8	31232	15241216	116214272	51033702452
BTC_ijb_jcid_var64	488	488	488	8	8	31232	15241216	116214272	51071969440
BTC_ijb_jcid_var64	488	488	488	8	8	31232	15241216	116214272	51087177259
BTC_ijb_jcid_var64	488	488	488	8	8	31232	15241216	116214272	51065644918
BTC_ijb_jcid_var64	520	520	520	8	8	33280	17305600	140608000	61725862772
BTC_ijb_jcid_var64	520	520	520	8	8	33280	17305600	140608000	61825296048
BTC_ijb_jcid_var64	520	520	520	8	8	33280	17305600	140608000	61694638167
BTC_ijb_jcid_var64	520	520	520	8	8	33280	17305600	140608000	62053629136
BTC_ijb_jcid_var64	520	520	520	8	8	33280	17305600	140608000	61783981438
BTC_ijb_jcid_var64	552	552	552	8	8	35328	19501056	168196608	73827158546
BTC_ijb_jcid_var64	552	552	552	8	8	35328	19501056	168196608	73833519107
BTC_ijb_jcid_var64	552	552	552	8	8	35328	19501056	168196608	73850648779
BTC_ijb_jcid_var64	552	552	552	8	8	35328	19501056	168196608	73839338518
BTC_ijb_jcid_var64	552	552	552	8	8	35328	19501056	168196608	73873803995
BTC_ijb_jcid_var64	584	584	584	8	8	37376	21827584	199176704	87285268927
BTC_ijb_jcid_var64	584	584	584	8	8	37376	21827584	199176704	87317930430
BTC_ijb_jcid_var64	584	584	584	8	8	37376	21827584	199176704	87354322281
BTC_ijb_jcid_var64	584	584	584	8	8	37376	21827584	199176704	87293831436
BTC_ijb_jcid_var64	584	584	584	8	8	37376	21827584	199176704	87662539141


==> figures/data/ijb_jcid/meas/var65.dat <==
BTC_ijb_jcid_var65	8	8	8	8	8	512	4096	512	195176
BTC_ijb_jcid_var65	8	8	8	8	8	512	4096	512	168672
BTC_ijb_jcid_var65	8	8	8	8	8	512	4096	512	169071
BTC_ijb_jcid_var65	8	8	8	8	8	512	4096	512	168691
BTC_ijb_jcid_var65	8	8	8	8	8	512	4096	512	239176
BTC_ijb_jcid_var65	40	40	40	8	8	2560	102400	64000	32021052
BTC_ijb_jcid_var65	40	40	40	8	8	2560	102400	64000	31785645
BTC_ijb_jcid_var65	40	40	40	8	8	2560	102400	64000	31776366
BTC_ijb_jcid_var65	40	40	40	8	8	2560	102400	64000	32227449
BTC_ijb_jcid_var65	40	40	40	8	8	2560	102400	64000	31824331
BTC_ijb_jcid_var65	72	72	72	8	8	4608	331776	373248	277496072
BTC_ijb_jcid_var65	72	72	72	8	8	4608	331776	373248	277463701
BTC_ijb_jcid_var65	72	72	72	8	8	4608	331776	373248	276733090
BTC_ijb_jcid_var65	72	72	72	8	8	4608	331776	373248	276815884
BTC_ijb_jcid_var65	72	72	72	8	8	4608	331776	373248	277310849
BTC_ijb_jcid_var65	104	104	104	8	8	6656	692224	1124864	823049746
BTC_ijb_jcid_var65	104	104	104	8	8	6656	692224	1124864	823614528
BTC_ijb_jcid_var65	104	104	104	8	8	6656	692224	1124864	820458338
BTC_ijb_jcid_var65	104	104	104	8	8	6656	692224	1124864	821141165
BTC_ijb_jcid_var65	104	104	104	8	8	6656	692224	1124864	822440652
BTC_ijb_jcid_var65	136	136	136	8	8	8704	1183744	2515456	1876493279
BTC_ijb_jcid_var65	136	136	136	8	8	8704	1183744	2515456	1852252883
BTC_ijb_jcid_var65	136	136	136	8	8	8704	1183744	2515456	1847261173
BTC_ijb_jcid_var65	136	136	136	8	8	8704	1183744	2515456	1851272512
BTC_ijb_jcid_var65	136	136	136	8	8	8704	1183744	2515456	1895404386
BTC_ijb_jcid_var65	168	168	168	8	8	10752	1806336	4741632	4057875183
BTC_ijb_jcid_var65	168	168	168	8	8	10752	1806336	4741632	4050602441
BTC_ijb_jcid_var65	168	168	168	8	8	10752	1806336	4741632	4045497042
BTC_ijb_jcid_var65	168	168	168	8	8	10752	1806336	4741632	4067711729
BTC_ijb_jcid_var65	168	168	168	8	8	10752	1806336	4741632	4051231818
BTC_ijb_jcid_var65	200	200	200	8	8	12800	2560000	8000000	6893993026
BTC_ijb_jcid_var65	200	200	200	8	8	12800	2560000	8000000	6903810760
BTC_ijb_jcid_var65	200	200	200	8	8	12800	2560000	8000000	6896163692
BTC_ijb_jcid_var65	200	200	200	8	8	12800	2560000	8000000	6964105344
BTC_ijb_jcid_var65	200	200	200	8	8	12800	2560000	8000000	6890827191
BTC_ijb_jcid_var65	232	232	232	8	8	14848	3444736	12487168	10801100828
BTC_ijb_jcid_var65	232	232	232	8	8	14848	3444736	12487168	10793476543
BTC_ijb_jcid_var65	232	232	232	8	8	14848	3444736	12487168	10786116308
BTC_ijb_jcid_var65	232	232	232	8	8	14848	3444736	12487168	10840928806
BTC_ijb_jcid_var65	232	232	232	8	8	14848	3444736	12487168	10815026193
BTC_ijb_jcid_var65	264	264	264	8	8	16896	4460544	18399744	15908240105
BTC_ijb_jcid_var65	264	264	264	8	8	16896	4460544	18399744	15945330483
BTC_ijb_jcid_var65	264	264	264	8	8	16896	4460544	18399744	16180421367
BTC_ijb_jcid_var65	264	264	264	8	8	16896	4460544	18399744	15975529406
BTC_ijb_jcid_var65	264	264	264	8	8	16896	4460544	18399744	15976841161
BTC_ijb_jcid_var65	296	296	296	8	8	18944	5607424	25934336	22439512625
BTC_ijb_jcid_var65	296	296	296	8	8	18944	5607424	25934336	22516706809
BTC_ijb_jcid_var65	296	296	296	8	8	18944	5607424	25934336	22432488107
BTC_ijb_jcid_var65	296	296	296	8	8	18944	5607424	25934336	22463415924
BTC_ijb_jcid_var65	296	296	296	8	8	18944	5607424	25934336	22475575807
BTC_ijb_jcid_var65	328	328	328	8	8	20992	6885376	35287552	31191626589
BTC_ijb_jcid_var65	328	328	328	8	8	20992	6885376	35287552	31204314179
BTC_ijb_jcid_var65	328	328	328	8	8	20992	6885376	35287552	31227637548
BTC_ijb_jcid_var65	328	328	328	8	8	20992	6885376	35287552	31210281847
BTC_ijb_jcid_var65	328	328	328	8	8	20992	6885376	35287552	31207559578
BTC_ijb_jcid_var65	360	360	360	8	8	23040	8294400	46656000	42903153241
BTC_ijb_jcid_var65	360	360	360	8	8	23040	8294400	46656000	42883293951
BTC_ijb_jcid_var65	360	360	360	8	8	23040	8294400	46656000	42896624353
BTC_ijb_jcid_var65	360	360	360	8	8	23040	8294400	46656000	42900384781
BTC_ijb_jcid_var65	360	360	360	8	8	23040	8294400	46656000	42697944312
BTC_ijb_jcid_var65	392	392	392	8	8	25088	9834496	60236288	58599631561
BTC_ijb_jcid_var65	392	392	392	8	8	25088	9834496	60236288	58595055285
BTC_ijb_jcid_var65	392	392	392	8	8	25088	9834496	60236288	58563374128
BTC_ijb_jcid_var65	392	392	392	8	8	25088	9834496	60236288	58624874526
BTC_ijb_jcid_var65	392	392	392	8	8	25088	9834496	60236288	58633279812
BTC_ijb_jcid_var65	424	424	424	8	8	27136	11505664	76225024	92201162853
BTC_ijb_jcid_var65	424	424	424	8	8	27136	11505664	76225024	91401185973
BTC_ijb_jcid_var65	424	424	424	8	8	27136	11505664	76225024	91474836118
BTC_ijb_jcid_var65	424	424	424	8	8	27136	11505664	76225024	91416121428
BTC_ijb_jcid_var65	424	424	424	8	8	27136	11505664	76225024	91436890315
BTC_ijb_jcid_var65	456	456	456	8	8	29184	13307904	94818816	148491222145
BTC_ijb_jcid_var65	456	456	456	8	8	29184	13307904	94818816	148547899351
BTC_ijb_jcid_var65	456	456	456	8	8	29184	13307904	94818816	148820060791
BTC_ijb_jcid_var65	456	456	456	8	8	29184	13307904	94818816	148495105485
BTC_ijb_jcid_var65	456	456	456	8	8	29184	13307904	94818816	148374945970


==> figures/data/ijb_jcid/meas/var66.dat <==
BTC_ijb_jcid_var66	8	8	8	8	8	512	4096	512	183235
BTC_ijb_jcid_var66	8	8	8	8	8	512	4096	512	154078
BTC_ijb_jcid_var66	8	8	8	8	8	512	4096	512	154575
BTC_ijb_jcid_var66	8	8	8	8	8	512	4096	512	154006
BTC_ijb_jcid_var66	8	8	8	8	8	512	4096	512	154834
BTC_ijb_jcid_var66	40	40	40	8	8	2560	102400	64000	12428497
BTC_ijb_jcid_var66	40	40	40	8	8	2560	102400	64000	12185852
BTC_ijb_jcid_var66	40	40	40	8	8	2560	102400	64000	12189196
BTC_ijb_jcid_var66	40	40	40	8	8	2560	102400	64000	12179266
BTC_ijb_jcid_var66	40	40	40	8	8	2560	102400	64000	12180049
BTC_ijb_jcid_var66	72	72	72	8	8	4608	331776	373248	66168140
BTC_ijb_jcid_var66	72	72	72	8	8	4608	331776	373248	65494754
BTC_ijb_jcid_var66	72	72	72	8	8	4608	331776	373248	65960400
BTC_ijb_jcid_var66	72	72	72	8	8	4608	331776	373248	65549117
BTC_ijb_jcid_var66	72	72	72	8	8	4608	331776	373248	65504528
BTC_ijb_jcid_var66	104	104	104	8	8	6656	692224	1124864	196112165
BTC_ijb_jcid_var66	104	104	104	8	8	6656	692224	1124864	195068257
BTC_ijb_jcid_var66	104	104	104	8	8	6656	692224	1124864	194597560
BTC_ijb_jcid_var66	104	104	104	8	8	6656	692224	1124864	194539483
BTC_ijb_jcid_var66	104	104	104	8	8	6656	692224	1124864	194406284
BTC_ijb_jcid_var66	136	136	136	8	8	8704	1183744	2515456	466614092
BTC_ijb_jcid_var66	136	136	136	8	8	8704	1183744	2515456	458610220
BTC_ijb_jcid_var66	136	136	136	8	8	8704	1183744	2515456	457602438
BTC_ijb_jcid_var66	136	136	136	8	8	8704	1183744	2515456	458833561
BTC_ijb_jcid_var66	136	136	136	8	8	8704	1183744	2515456	462420486
BTC_ijb_jcid_var66	168	168	168	8	8	10752	1806336	4741632	1471501590
BTC_ijb_jcid_var66	168	168	168	8	8	10752	1806336	4741632	1477100115
BTC_ijb_jcid_var66	168	168	168	8	8	10752	1806336	4741632	1477111518
BTC_ijb_jcid_var66	168	168	168	8	8	10752	1806336	4741632	1479688520
BTC_ijb_jcid_var66	168	168	168	8	8	10752	1806336	4741632	1477560230
BTC_ijb_jcid_var66	200	200	200	8	8	12800	2560000	8000000	2523834690
BTC_ijb_jcid_var66	200	200	200	8	8	12800	2560000	8000000	2541301859
BTC_ijb_jcid_var66	200	200	200	8	8	12800	2560000	8000000	2519557158
BTC_ijb_jcid_var66	200	200	200	8	8	12800	2560000	8000000	2520875563
BTC_ijb_jcid_var66	200	200	200	8	8	12800	2560000	8000000	2530890837
BTC_ijb_jcid_var66	232	232	232	8	8	14848	3444736	12487168	3997810582
BTC_ijb_jcid_var66	232	232	232	8	8	14848	3444736	12487168	3989987683
BTC_ijb_jcid_var66	232	232	232	8	8	14848	3444736	12487168	3975024645
BTC_ijb_jcid_var66	232	232	232	8	8	14848	3444736	12487168	3986311538
BTC_ijb_jcid_var66	232	232	232	8	8	14848	3444736	12487168	3967469981
BTC_ijb_jcid_var66	264	264	264	8	8	16896	4460544	18399744	6441960479
BTC_ijb_jcid_var66	264	264	264	8	8	16896	4460544	18399744	6460633218
BTC_ijb_jcid_var66	264	264	264	8	8	16896	4460544	18399744	6475816266
BTC_ijb_jcid_var66	264	264	264	8	8	16896	4460544	18399744	6466936053
BTC_ijb_jcid_var66	264	264	264	8	8	16896	4460544	18399744	6468817065
BTC_ijb_jcid_var66	296	296	296	8	8	18944	5607424	25934336	13154870861
BTC_ijb_jcid_var66	296	296	296	8	8	18944	5607424	25934336	13142716773
BTC_ijb_jcid_var66	296	296	296	8	8	18944	5607424	25934336	13179858266
BTC_ijb_jcid_var66	296	296	296	8	8	18944	5607424	25934336	13176334690
BTC_ijb_jcid_var66	296	296	296	8	8	18944	5607424	25934336	13146457028
BTC_ijb_jcid_var66	328	328	328	8	8	20992	6885376	35287552	19972235270
BTC_ijb_jcid_var66	328	328	328	8	8	20992	6885376	35287552	19912848523
BTC_ijb_jcid_var66	328	328	328	8	8	20992	6885376	35287552	19966526231
BTC_ijb_jcid_var66	328	328	328	8	8	20992	6885376	35287552	19922783755
BTC_ijb_jcid_var66	328	328	328	8	8	20992	6885376	35287552	19946423682
BTC_ijb_jcid_var66	360	360	360	8	8	23040	8294400	46656000	26471516689
BTC_ijb_jcid_var66	360	360	360	8	8	23040	8294400	46656000	26489171377
BTC_ijb_jcid_var66	360	360	360	8	8	23040	8294400	46656000	26411593432
BTC_ijb_jcid_var66	360	360	360	8	8	23040	8294400	46656000	26323253075
BTC_ijb_jcid_var66	360	360	360	8	8	23040	8294400	46656000	26353109813
BTC_ijb_jcid_var66	392	392	392	8	8	25088	9834496	60236288	34268631812
BTC_ijb_jcid_var66	392	392	392	8	8	25088	9834496	60236288	34256121042
BTC_ijb_jcid_var66	392	392	392	8	8	25088	9834496	60236288	34301835061
BTC_ijb_jcid_var66	392	392	392	8	8	25088	9834496	60236288	34299495698
BTC_ijb_jcid_var66	392	392	392	8	8	25088	9834496	60236288	34311495655
BTC_ijb_jcid_var66	424	424	424	8	8	27136	11505664	76225024	43458023012
BTC_ijb_jcid_var66	424	424	424	8	8	27136	11505664	76225024	43483931425
BTC_ijb_jcid_var66	424	424	424	8	8	27136	11505664	76225024	43486408389
BTC_ijb_jcid_var66	424	424	424	8	8	27136	11505664	76225024	43469092772
BTC_ijb_jcid_var66	424	424	424	8	8	27136	11505664	76225024	43719529087
BTC_ijb_jcid_var66	456	456	456	8	8	29184	13307904	94818816	53712243742
BTC_ijb_jcid_var66	456	456	456	8	8	29184	13307904	94818816	53677186497
BTC_ijb_jcid_var66	456	456	456	8	8	29184	13307904	94818816	53707463513
BTC_ijb_jcid_var66	456	456	456	8	8	29184	13307904	94818816	53701350307
BTC_ijb_jcid_var66	456	456	456	8	8	29184	13307904	94818816	53686168820
BTC_ijb_jcid_var66	488	488	488	8	8	31232	15241216	116214272	66533852706
BTC_ijb_jcid_var66	488	488	488	8	8	31232	15241216	116214272	66489757762
BTC_ijb_jcid_var66	488	488	488	8	8	31232	15241216	116214272	66506636090
BTC_ijb_jcid_var66	488	488	488	8	8	31232	15241216	116214272	66466557059
BTC_ijb_jcid_var66	488	488	488	8	8	31232	15241216	116214272	66482621252
BTC_ijb_jcid_var66	520	520	520	8	8	33280	17305600	140608000	80145403990
BTC_ijb_jcid_var66	520	520	520	8	8	33280	17305600	140608000	80231809358
BTC_ijb_jcid_var66	520	520	520	8	8	33280	17305600	140608000	80738709933
BTC_ijb_jcid_var66	520	520	520	8	8	33280	17305600	140608000	80522104317
BTC_ijb_jcid_var66	520	520	520	8	8	33280	17305600	140608000	80496541950
BTC_ijb_jcid_var66	552	552	552	8	8	35328	19501056	168196608	97353238602
BTC_ijb_jcid_var66	552	552	552	8	8	35328	19501056	168196608	97285070092
BTC_ijb_jcid_var66	552	552	552	8	8	35328	19501056	168196608	97266383676
BTC_ijb_jcid_var66	552	552	552	8	8	35328	19501056	168196608	97336091275
BTC_ijb_jcid_var66	552	552	552	8	8	35328	19501056	168196608	97344461515


==> figures/data/ijb_jcid/meas/var67.dat <==
BTC_ijb_jcid_var67	8	8	8	8	8	512	4096	512	188708
BTC_ijb_jcid_var67	8	8	8	8	8	512	4096	512	164435
BTC_ijb_jcid_var67	8	8	8	8	8	512	4096	512	164686
BTC_ijb_jcid_var67	8	8	8	8	8	512	4096	512	164447
BTC_ijb_jcid_var67	8	8	8	8	8	512	4096	512	164926
BTC_ijb_jcid_var67	40	40	40	8	8	2560	102400	64000	23638113
BTC_ijb_jcid_var67	40	40	40	8	8	2560	102400	64000	23449679
BTC_ijb_jcid_var67	40	40	40	8	8	2560	102400	64000	23647935
BTC_ijb_jcid_var67	40	40	40	8	8	2560	102400	64000	23427096
BTC_ijb_jcid_var67	40	40	40	8	8	2560	102400	64000	23442509
BTC_ijb_jcid_var67	72	72	72	8	8	4608	331776	373248	134667316
BTC_ijb_jcid_var67	72	72	72	8	8	4608	331776	373248	134336938
BTC_ijb_jcid_var67	72	72	72	8	8	4608	331776	373248	134809954
BTC_ijb_jcid_var67	72	72	72	8	8	4608	331776	373248	134379467
BTC_ijb_jcid_var67	72	72	72	8	8	4608	331776	373248	134301419
BTC_ijb_jcid_var67	104	104	104	8	8	6656	692224	1124864	395140393
BTC_ijb_jcid_var67	104	104	104	8	8	6656	692224	1124864	394996143
BTC_ijb_jcid_var67	104	104	104	8	8	6656	692224	1124864	394325755
BTC_ijb_jcid_var67	104	104	104	8	8	6656	692224	1124864	394027001
BTC_ijb_jcid_var67	104	104	104	8	8	6656	692224	1124864	393821879
BTC_ijb_jcid_var67	136	136	136	8	8	8704	1183744	2515456	893643386
BTC_ijb_jcid_var67	136	136	136	8	8	8704	1183744	2515456	913299968
BTC_ijb_jcid_var67	136	136	136	8	8	8704	1183744	2515456	914690929
BTC_ijb_jcid_var67	136	136	136	8	8	8704	1183744	2515456	906644222
BTC_ijb_jcid_var67	136	136	136	8	8	8704	1183744	2515456	894186901
BTC_ijb_jcid_var67	168	168	168	8	8	10752	1806336	4741632	1698859443
BTC_ijb_jcid_var67	168	168	168	8	8	10752	1806336	4741632	1699517300
BTC_ijb_jcid_var67	168	168	168	8	8	10752	1806336	4741632	1698470393
BTC_ijb_jcid_var67	168	168	168	8	8	10752	1806336	4741632	1712350969
BTC_ijb_jcid_var67	168	168	168	8	8	10752	1806336	4741632	1699756020
BTC_ijb_jcid_var67	200	200	200	8	8	12800	2560000	8000000	3789314545
BTC_ijb_jcid_var67	200	200	200	8	8	12800	2560000	8000000	3785632160
BTC_ijb_jcid_var67	200	200	200	8	8	12800	2560000	8000000	3788011932
BTC_ijb_jcid_var67	200	200	200	8	8	12800	2560000	8000000	3810436373
BTC_ijb_jcid_var67	200	200	200	8	8	12800	2560000	8000000	3787377232
BTC_ijb_jcid_var67	232	232	232	8	8	14848	3444736	12487168	9762496485
BTC_ijb_jcid_var67	232	232	232	8	8	14848	3444736	12487168	9817763128
BTC_ijb_jcid_var67	232	232	232	8	8	14848	3444736	12487168	9781050599
BTC_ijb_jcid_var67	232	232	232	8	8	14848	3444736	12487168	9804742553
BTC_ijb_jcid_var67	232	232	232	8	8	14848	3444736	12487168	9771579294
BTC_ijb_jcid_var67	264	264	264	8	8	16896	4460544	18399744	17812520946
BTC_ijb_jcid_var67	264	264	264	8	8	16896	4460544	18399744	17810985316
BTC_ijb_jcid_var67	264	264	264	8	8	16896	4460544	18399744	17814301350
BTC_ijb_jcid_var67	264	264	264	8	8	16896	4460544	18399744	17870261668
BTC_ijb_jcid_var67	264	264	264	8	8	16896	4460544	18399744	17838437690
BTC_ijb_jcid_var67	296	296	296	8	8	18944	5607424	25934336	27123066388
BTC_ijb_jcid_var67	296	296	296	8	8	18944	5607424	25934336	27150705297
BTC_ijb_jcid_var67	296	296	296	8	8	18944	5607424	25934336	27149949969
BTC_ijb_jcid_var67	296	296	296	8	8	18944	5607424	25934336	27118886554
BTC_ijb_jcid_var67	296	296	296	8	8	18944	5607424	25934336	27174818621
BTC_ijb_jcid_var67	328	328	328	8	8	20992	6885376	35287552	37704205382
BTC_ijb_jcid_var67	328	328	328	8	8	20992	6885376	35287552	37661852803
BTC_ijb_jcid_var67	328	328	328	8	8	20992	6885376	35287552	37755283561
BTC_ijb_jcid_var67	328	328	328	8	8	20992	6885376	35287552	37779440767
BTC_ijb_jcid_var67	328	328	328	8	8	20992	6885376	35287552	37719401001
BTC_ijb_jcid_var67	360	360	360	8	8	23040	8294400	46656000	49703650310
BTC_ijb_jcid_var67	360	360	360	8	8	23040	8294400	46656000	49759306597
BTC_ijb_jcid_var67	360	360	360	8	8	23040	8294400	46656000	49781376662
BTC_ijb_jcid_var67	360	360	360	8	8	23040	8294400	46656000	50056522261
BTC_ijb_jcid_var67	360	360	360	8	8	23040	8294400	46656000	49754947579
BTC_ijb_jcid_var67	392	392	392	8	8	25088	9834496	60236288	64350165211
BTC_ijb_jcid_var67	392	392	392	8	8	25088	9834496	60236288	64385102727
BTC_ijb_jcid_var67	392	392	392	8	8	25088	9834496	60236288	64400108820
BTC_ijb_jcid_var67	392	392	392	8	8	25088	9834496	60236288	64440158720
BTC_ijb_jcid_var67	392	392	392	8	8	25088	9834496	60236288	64333636730
BTC_ijb_jcid_var67	424	424	424	8	8	27136	11505664	76225024	81501239739
BTC_ijb_jcid_var67	424	424	424	8	8	27136	11505664	76225024	81496629337
BTC_ijb_jcid_var67	424	424	424	8	8	27136	11505664	76225024	81629916766
BTC_ijb_jcid_var67	424	424	424	8	8	27136	11505664	76225024	81487433128
BTC_ijb_jcid_var67	424	424	424	8	8	27136	11505664	76225024	81487620800
BTC_ijb_jcid_var67	456	456	456	8	8	29184	13307904	94818816	102726388878
BTC_ijb_jcid_var67	456	456	456	8	8	29184	13307904	94818816	102436166949
BTC_ijb_jcid_var67	456	456	456	8	8	29184	13307904	94818816	102422017124
BTC_ijb_jcid_var67	456	456	456	8	8	29184	13307904	94818816	102467203808
BTC_ijb_jcid_var67	456	456	456	8	8	29184	13307904	94818816	102437021584


==> figures/data/ijb_jcid/meas/var68.dat <==
BTC_ijb_jcid_var68	8	8	8	8	8	512	4096	512	197214
BTC_ijb_jcid_var68	8	8	8	8	8	512	4096	512	166936
BTC_ijb_jcid_var68	8	8	8	8	8	512	4096	512	167676
BTC_ijb_jcid_var68	8	8	8	8	8	512	4096	512	166917
BTC_ijb_jcid_var68	8	8	8	8	8	512	4096	512	167484
BTC_ijb_jcid_var68	40	40	40	8	8	2560	102400	64000	35387414
BTC_ijb_jcid_var68	40	40	40	8	8	2560	102400	64000	35253833
BTC_ijb_jcid_var68	40	40	40	8	8	2560	102400	64000	35137455
BTC_ijb_jcid_var68	40	40	40	8	8	2560	102400	64000	36046571
BTC_ijb_jcid_var68	40	40	40	8	8	2560	102400	64000	35137657
BTC_ijb_jcid_var68	72	72	72	8	8	4608	331776	373248	277614023
BTC_ijb_jcid_var68	72	72	72	8	8	4608	331776	373248	277084052
BTC_ijb_jcid_var68	72	72	72	8	8	4608	331776	373248	277036988
BTC_ijb_jcid_var68	72	72	72	8	8	4608	331776	373248	277036642
BTC_ijb_jcid_var68	72	72	72	8	8	4608	331776	373248	277795784
BTC_ijb_jcid_var68	104	104	104	8	8	6656	692224	1124864	824205178
BTC_ijb_jcid_var68	104	104	104	8	8	6656	692224	1124864	820757530
BTC_ijb_jcid_var68	104	104	104	8	8	6656	692224	1124864	820140425
BTC_ijb_jcid_var68	104	104	104	8	8	6656	692224	1124864	821938594
BTC_ijb_jcid_var68	104	104	104	8	8	6656	692224	1124864	820869181
BTC_ijb_jcid_var68	136	136	136	8	8	8704	1183744	2515456	1863980166
BTC_ijb_jcid_var68	136	136	136	8	8	8704	1183744	2515456	1857195909
BTC_ijb_jcid_var68	136	136	136	8	8	8704	1183744	2515456	1857816315
BTC_ijb_jcid_var68	136	136	136	8	8	8704	1183744	2515456	1876909872
BTC_ijb_jcid_var68	136	136	136	8	8	8704	1183744	2515456	1869004529
BTC_ijb_jcid_var68	168	168	168	8	8	10752	1806336	4741632	3531044564
BTC_ijb_jcid_var68	168	168	168	8	8	10752	1806336	4741632	3526591737
BTC_ijb_jcid_var68	168	168	168	8	8	10752	1806336	4741632	3532958787
BTC_ijb_jcid_var68	168	168	168	8	8	10752	1806336	4741632	3522879649
BTC_ijb_jcid_var68	168	168	168	8	8	10752	1806336	4741632	3524901965
BTC_ijb_jcid_var68	200	200	200	8	8	12800	2560000	8000000	6594825748
BTC_ijb_jcid_var68	200	200	200	8	8	12800	2560000	8000000	6578496128
BTC_ijb_jcid_var68	200	200	200	8	8	12800	2560000	8000000	6571495371
BTC_ijb_jcid_var68	200	200	200	8	8	12800	2560000	8000000	6612919420
BTC_ijb_jcid_var68	200	200	200	8	8	12800	2560000	8000000	6582862545
BTC_ijb_jcid_var68	232	232	232	8	8	14848	3444736	12487168	12849197290
BTC_ijb_jcid_var68	232	232	232	8	8	14848	3444736	12487168	12835481217
BTC_ijb_jcid_var68	232	232	232	8	8	14848	3444736	12487168	12823980088
BTC_ijb_jcid_var68	232	232	232	8	8	14848	3444736	12487168	12834006217
BTC_ijb_jcid_var68	232	232	232	8	8	14848	3444736	12487168	12838473589
BTC_ijb_jcid_var68	264	264	264	8	8	16896	4460544	18399744	20580208024
BTC_ijb_jcid_var68	264	264	264	8	8	16896	4460544	18399744	20560807278
BTC_ijb_jcid_var68	264	264	264	8	8	16896	4460544	18399744	20568296071
BTC_ijb_jcid_var68	264	264	264	8	8	16896	4460544	18399744	20564553004
BTC_ijb_jcid_var68	264	264	264	8	8	16896	4460544	18399744	20575688984
BTC_ijb_jcid_var68	296	296	296	8	8	18944	5607424	25934336	29467156466
BTC_ijb_jcid_var68	296	296	296	8	8	18944	5607424	25934336	29514312274
BTC_ijb_jcid_var68	296	296	296	8	8	18944	5607424	25934336	29472848085
BTC_ijb_jcid_var68	296	296	296	8	8	18944	5607424	25934336	29304835921
BTC_ijb_jcid_var68	296	296	296	8	8	18944	5607424	25934336	29343025855
BTC_ijb_jcid_var68	328	328	328	8	8	20992	6885376	35287552	40199100744
BTC_ijb_jcid_var68	328	328	328	8	8	20992	6885376	35287552	40474838224
BTC_ijb_jcid_var68	328	328	328	8	8	20992	6885376	35287552	40276041048
BTC_ijb_jcid_var68	328	328	328	8	8	20992	6885376	35287552	40382130957
BTC_ijb_jcid_var68	328	328	328	8	8	20992	6885376	35287552	40407229675
BTC_ijb_jcid_var68	360	360	360	8	8	23040	8294400	46656000	54271117454
BTC_ijb_jcid_var68	360	360	360	8	8	23040	8294400	46656000	54313067219
BTC_ijb_jcid_var68	360	360	360	8	8	23040	8294400	46656000	54221643619
BTC_ijb_jcid_var68	360	360	360	8	8	23040	8294400	46656000	53949045161
BTC_ijb_jcid_var68	360	360	360	8	8	23040	8294400	46656000	53995328247
BTC_ijb_jcid_var68	392	392	392	8	8	25088	9834496	60236288	74461628817
BTC_ijb_jcid_var68	392	392	392	8	8	25088	9834496	60236288	74480452343
BTC_ijb_jcid_var68	392	392	392	8	8	25088	9834496	60236288	74510183449
BTC_ijb_jcid_var68	392	392	392	8	8	25088	9834496	60236288	74469176796
BTC_ijb_jcid_var68	392	392	392	8	8	25088	9834496	60236288	74532321248
BTC_ijb_jcid_var68	424	424	424	8	8	27136	11505664	76225024	106670530077
BTC_ijb_jcid_var68	424	424	424	8	8	27136	11505664	76225024	106265378694
BTC_ijb_jcid_var68	424	424	424	8	8	27136	11505664	76225024	106413331323
BTC_ijb_jcid_var68	424	424	424	8	8	27136	11505664	76225024	106296697537
BTC_ijb_jcid_var68	424	424	424	8	8	27136	11505664	76225024	106316823617


==> figures/data/ijb_jcid/meas/var69.dat <==
BTC_ijb_jcid_var69	8	8	8	8	8	512	4096	512	38004281
BTC_ijb_jcid_var69	8	8	8	8	8	512	4096	512	159068
BTC_ijb_jcid_var69	8	8	8	8	8	512	4096	512	159283
BTC_ijb_jcid_var69	8	8	8	8	8	512	4096	512	201609
BTC_ijb_jcid_var69	8	8	8	8	8	512	4096	512	159071
BTC_ijb_jcid_var69	40	40	40	8	8	2560	102400	64000	11590435
BTC_ijb_jcid_var69	40	40	40	8	8	2560	102400	64000	11006660
BTC_ijb_jcid_var69	40	40	40	8	8	2560	102400	64000	10997246
BTC_ijb_jcid_var69	40	40	40	8	8	2560	102400	64000	11202486
BTC_ijb_jcid_var69	40	40	40	8	8	2560	102400	64000	11012273
BTC_ijb_jcid_var69	72	72	72	8	8	4608	331776	373248	65983627
BTC_ijb_jcid_var69	72	72	72	8	8	4608	331776	373248	65284912
BTC_ijb_jcid_var69	72	72	72	8	8	4608	331776	373248	65309642
BTC_ijb_jcid_var69	72	72	72	8	8	4608	331776	373248	65452324
BTC_ijb_jcid_var69	72	72	72	8	8	4608	331776	373248	65473744
BTC_ijb_jcid_var69	104	104	104	8	8	6656	692224	1124864	188486888
BTC_ijb_jcid_var69	104	104	104	8	8	6656	692224	1124864	186653790
BTC_ijb_jcid_var69	104	104	104	8	8	6656	692224	1124864	186699604
BTC_ijb_jcid_var69	104	104	104	8	8	6656	692224	1124864	186461560
BTC_ijb_jcid_var69	104	104	104	8	8	6656	692224	1124864	186556707
BTC_ijb_jcid_var69	136	136	136	8	8	8704	1183744	2515456	450101904
BTC_ijb_jcid_var69	136	136	136	8	8	8704	1183744	2515456	452229133
BTC_ijb_jcid_var69	136	136	136	8	8	8704	1183744	2515456	450684404
BTC_ijb_jcid_var69	136	136	136	8	8	8704	1183744	2515456	449338425
BTC_ijb_jcid_var69	136	136	136	8	8	8704	1183744	2515456	450524685
BTC_ijb_jcid_var69	168	168	168	8	8	10752	1806336	4741632	874071069
BTC_ijb_jcid_var69	168	168	168	8	8	10752	1806336	4741632	868449929
BTC_ijb_jcid_var69	168	168	168	8	8	10752	1806336	4741632	870941941
BTC_ijb_jcid_var69	168	168	168	8	8	10752	1806336	4741632	867518226
BTC_ijb_jcid_var69	168	168	168	8	8	10752	1806336	4741632	881678395
BTC_ijb_jcid_var69	200	200	200	8	8	12800	2560000	8000000	1450943858
BTC_ijb_jcid_var69	200	200	200	8	8	12800	2560000	8000000	1451611174
BTC_ijb_jcid_var69	200	200	200	8	8	12800	2560000	8000000	1451493220
BTC_ijb_jcid_var69	200	200	200	8	8	12800	2560000	8000000	1461406953
BTC_ijb_jcid_var69	200	200	200	8	8	12800	2560000	8000000	1451265732
BTC_ijb_jcid_var69	232	232	232	8	8	14848	3444736	12487168	2289996887
BTC_ijb_jcid_var69	232	232	232	8	8	14848	3444736	12487168	2338815011
BTC_ijb_jcid_var69	232	232	232	8	8	14848	3444736	12487168	2288415746
BTC_ijb_jcid_var69	232	232	232	8	8	14848	3444736	12487168	2288202604
BTC_ijb_jcid_var69	232	232	232	8	8	14848	3444736	12487168	2289960624
BTC_ijb_jcid_var69	264	264	264	8	8	16896	4460544	18399744	4067731702
BTC_ijb_jcid_var69	264	264	264	8	8	16896	4460544	18399744	4082390900
BTC_ijb_jcid_var69	264	264	264	8	8	16896	4460544	18399744	4091028104
BTC_ijb_jcid_var69	264	264	264	8	8	16896	4460544	18399744	4143974691
BTC_ijb_jcid_var69	264	264	264	8	8	16896	4460544	18399744	4084046559
BTC_ijb_jcid_var69	296	296	296	8	8	18944	5607424	25934336	9870654628
BTC_ijb_jcid_var69	296	296	296	8	8	18944	5607424	25934336	9923284765
BTC_ijb_jcid_var69	296	296	296	8	8	18944	5607424	25934336	9849060838
BTC_ijb_jcid_var69	296	296	296	8	8	18944	5607424	25934336	9858520575
BTC_ijb_jcid_var69	296	296	296	8	8	18944	5607424	25934336	9867783834
BTC_ijb_jcid_var69	328	328	328	8	8	20992	6885376	35287552	15475008450
BTC_ijb_jcid_var69	328	328	328	8	8	20992	6885376	35287552	15451064422
BTC_ijb_jcid_var69	328	328	328	8	8	20992	6885376	35287552	15480570438
BTC_ijb_jcid_var69	328	328	328	8	8	20992	6885376	35287552	15461764515
BTC_ijb_jcid_var69	328	328	328	8	8	20992	6885376	35287552	15452287181
BTC_ijb_jcid_var69	360	360	360	8	8	23040	8294400	46656000	20570310911
BTC_ijb_jcid_var69	360	360	360	8	8	23040	8294400	46656000	20528130482
BTC_ijb_jcid_var69	360	360	360	8	8	23040	8294400	46656000	20594090119
BTC_ijb_jcid_var69	360	360	360	8	8	23040	8294400	46656000	20563378342
BTC_ijb_jcid_var69	360	360	360	8	8	23040	8294400	46656000	20646008712
BTC_ijb_jcid_var69	392	392	392	8	8	25088	9834496	60236288	26735047652
BTC_ijb_jcid_var69	392	392	392	8	8	25088	9834496	60236288	26781434291
BTC_ijb_jcid_var69	392	392	392	8	8	25088	9834496	60236288	27000050417
BTC_ijb_jcid_var69	392	392	392	8	8	25088	9834496	60236288	26762453667
BTC_ijb_jcid_var69	392	392	392	8	8	25088	9834496	60236288	26758986822
BTC_ijb_jcid_var69	424	424	424	8	8	27136	11505664	76225024	34266750336
BTC_ijb_jcid_var69	424	424	424	8	8	27136	11505664	76225024	34236420618
BTC_ijb_jcid_var69	424	424	424	8	8	27136	11505664	76225024	34279629788
BTC_ijb_jcid_var69	424	424	424	8	8	27136	11505664	76225024	34258921266
BTC_ijb_jcid_var69	424	424	424	8	8	27136	11505664	76225024	34354904323
BTC_ijb_jcid_var69	456	456	456	8	8	29184	13307904	94818816	43499142347
BTC_ijb_jcid_var69	456	456	456	8	8	29184	13307904	94818816	43442879392
BTC_ijb_jcid_var69	456	456	456	8	8	29184	13307904	94818816	43428538154
BTC_ijb_jcid_var69	456	456	456	8	8	29184	13307904	94818816	43440218478
BTC_ijb_jcid_var69	456	456	456	8	8	29184	13307904	94818816	43397412909
BTC_ijb_jcid_var69	488	488	488	8	8	31232	15241216	116214272	54254577676
BTC_ijb_jcid_var69	488	488	488	8	8	31232	15241216	116214272	54222959187
BTC_ijb_jcid_var69	488	488	488	8	8	31232	15241216	116214272	54239571160
BTC_ijb_jcid_var69	488	488	488	8	8	31232	15241216	116214272	54244892685
BTC_ijb_jcid_var69	488	488	488	8	8	31232	15241216	116214272	54314474819
BTC_ijb_jcid_var69	520	520	520	8	8	33280	17305600	140608000	66353985971
BTC_ijb_jcid_var69	520	520	520	8	8	33280	17305600	140608000	66584554655
BTC_ijb_jcid_var69	520	520	520	8	8	33280	17305600	140608000	66297662620
BTC_ijb_jcid_var69	520	520	520	8	8	33280	17305600	140608000	66297633413
BTC_ijb_jcid_var69	520	520	520	8	8	33280	17305600	140608000	66294467375
BTC_ijb_jcid_var69	552	552	552	8	8	35328	19501056	168196608	80377547279
BTC_ijb_jcid_var69	552	552	552	8	8	35328	19501056	168196608	80515680332
BTC_ijb_jcid_var69	552	552	552	8	8	35328	19501056	168196608	80044078414
BTC_ijb_jcid_var69	552	552	552	8	8	35328	19501056	168196608	80044146124
BTC_ijb_jcid_var69	552	552	552	8	8	35328	19501056	168196608	80065993688
BTC_ijb_jcid_var69	584	584	584	8	8	37376	21827584	199176704	94332714744
BTC_ijb_jcid_var69	584	584	584	8	8	37376	21827584	199176704	94491802045
BTC_ijb_jcid_var69	584	584	584	8	8	37376	21827584	199176704	94653437965
BTC_ijb_jcid_var69	584	584	584	8	8	37376	21827584	199176704	94624065792
BTC_ijb_jcid_var69	584	584	584	8	8	37376	21827584	199176704	94921448589


==> figures/data/ijb_jcid/meas/var7.dat <==
BTC_ijb_jcid_var7	8	8	8	8	8	512	4096	512	153710
BTC_ijb_jcid_var7	8	8	8	8	8	512	4096	512	133968
BTC_ijb_jcid_var7	8	8	8	8	8	512	4096	512	134067
BTC_ijb_jcid_var7	8	8	8	8	8	512	4096	512	134098
BTC_ijb_jcid_var7	8	8	8	8	8	512	4096	512	133958
BTC_ijb_jcid_var7	40	40	40	8	8	2560	102400	64000	19070922
BTC_ijb_jcid_var7	40	40	40	8	8	2560	102400	64000	17180277
BTC_ijb_jcid_var7	40	40	40	8	8	2560	102400	64000	17215361
BTC_ijb_jcid_var7	40	40	40	8	8	2560	102400	64000	17233613
BTC_ijb_jcid_var7	40	40	40	8	8	2560	102400	64000	17180772
BTC_ijb_jcid_var7	72	72	72	8	8	4608	331776	373248	114345084
BTC_ijb_jcid_var7	72	72	72	8	8	4608	331776	373248	103081175
BTC_ijb_jcid_var7	72	72	72	8	8	4608	331776	373248	103272207
BTC_ijb_jcid_var7	72	72	72	8	8	4608	331776	373248	103813139
BTC_ijb_jcid_var7	72	72	72	8	8	4608	331776	373248	103099684
BTC_ijb_jcid_var7	104	104	104	8	8	6656	692224	1124864	335916399
BTC_ijb_jcid_var7	104	104	104	8	8	6656	692224	1124864	308694438
BTC_ijb_jcid_var7	104	104	104	8	8	6656	692224	1124864	309078482
BTC_ijb_jcid_var7	104	104	104	8	8	6656	692224	1124864	308564728
BTC_ijb_jcid_var7	104	104	104	8	8	6656	692224	1124864	308533394
BTC_ijb_jcid_var7	136	136	136	8	8	8704	1183744	2515456	738961378
BTC_ijb_jcid_var7	136	136	136	8	8	8704	1183744	2515456	741436737
BTC_ijb_jcid_var7	136	136	136	8	8	8704	1183744	2515456	756994520
BTC_ijb_jcid_var7	136	136	136	8	8	8704	1183744	2515456	750466382
BTC_ijb_jcid_var7	136	136	136	8	8	8704	1183744	2515456	756301094
BTC_ijb_jcid_var7	168	168	168	8	8	10752	1806336	4741632	1403982508
BTC_ijb_jcid_var7	168	168	168	8	8	10752	1806336	4741632	1414256256
BTC_ijb_jcid_var7	168	168	168	8	8	10752	1806336	4741632	1414823738
BTC_ijb_jcid_var7	168	168	168	8	8	10752	1806336	4741632	1414618109
BTC_ijb_jcid_var7	168	168	168	8	8	10752	1806336	4741632	1414260475
BTC_ijb_jcid_var7	200	200	200	8	8	12800	2560000	8000000	2390977446
BTC_ijb_jcid_var7	200	200	200	8	8	12800	2560000	8000000	2397976072
BTC_ijb_jcid_var7	200	200	200	8	8	12800	2560000	8000000	2398370781
BTC_ijb_jcid_var7	200	200	200	8	8	12800	2560000	8000000	2408009504
BTC_ijb_jcid_var7	200	200	200	8	8	12800	2560000	8000000	2399199102
BTC_ijb_jcid_var7	232	232	232	8	8	14848	3444736	12487168	3732990464
BTC_ijb_jcid_var7	232	232	232	8	8	14848	3444736	12487168	3740976808
BTC_ijb_jcid_var7	232	232	232	8	8	14848	3444736	12487168	3732150156
BTC_ijb_jcid_var7	232	232	232	8	8	14848	3444736	12487168	3756836117
BTC_ijb_jcid_var7	232	232	232	8	8	14848	3444736	12487168	3733093386
BTC_ijb_jcid_var7	264	264	264	8	8	16896	4460544	18399744	5526150221
BTC_ijb_jcid_var7	264	264	264	8	8	16896	4460544	18399744	5526358428
BTC_ijb_jcid_var7	264	264	264	8	8	16896	4460544	18399744	5525873047
BTC_ijb_jcid_var7	264	264	264	8	8	16896	4460544	18399744	5532537677
BTC_ijb_jcid_var7	264	264	264	8	8	16896	4460544	18399744	5533282346
BTC_ijb_jcid_var7	296	296	296	8	8	18944	5607424	25934336	7778879049
BTC_ijb_jcid_var7	296	296	296	8	8	18944	5607424	25934336	7777841117
BTC_ijb_jcid_var7	296	296	296	8	8	18944	5607424	25934336	7851740350
BTC_ijb_jcid_var7	296	296	296	8	8	18944	5607424	25934336	7771281818
BTC_ijb_jcid_var7	296	296	296	8	8	18944	5607424	25934336	7778365547
BTC_ijb_jcid_var7	328	328	328	8	8	20992	6885376	35287552	10625116622
BTC_ijb_jcid_var7	328	328	328	8	8	20992	6885376	35287552	10631872680
BTC_ijb_jcid_var7	328	328	328	8	8	20992	6885376	35287552	10620172621
BTC_ijb_jcid_var7	328	328	328	8	8	20992	6885376	35287552	10626925123
BTC_ijb_jcid_var7	328	328	328	8	8	20992	6885376	35287552	10625287303
BTC_ijb_jcid_var7	360	360	360	8	8	23040	8294400	46656000	14032789145
BTC_ijb_jcid_var7	360	360	360	8	8	23040	8294400	46656000	14048025065
BTC_ijb_jcid_var7	360	360	360	8	8	23040	8294400	46656000	14009302443
BTC_ijb_jcid_var7	360	360	360	8	8	23040	8294400	46656000	14028544282
BTC_ijb_jcid_var7	360	360	360	8	8	23040	8294400	46656000	14012102593
BTC_ijb_jcid_var7	392	392	392	8	8	25088	9834496	60236288	18216249806
BTC_ijb_jcid_var7	392	392	392	8	8	25088	9834496	60236288	18204279355
BTC_ijb_jcid_var7	392	392	392	8	8	25088	9834496	60236288	18365845037
BTC_ijb_jcid_var7	392	392	392	8	8	25088	9834496	60236288	18324900900
BTC_ijb_jcid_var7	392	392	392	8	8	25088	9834496	60236288	18207864475
BTC_ijb_jcid_var7	424	424	424	8	8	27136	11505664	76225024	22988172835
BTC_ijb_jcid_var7	424	424	424	8	8	27136	11505664	76225024	22973639267
BTC_ijb_jcid_var7	424	424	424	8	8	27136	11505664	76225024	22980024947
BTC_ijb_jcid_var7	424	424	424	8	8	27136	11505664	76225024	22827586140
BTC_ijb_jcid_var7	424	424	424	8	8	27136	11505664	76225024	22828366873
BTC_ijb_jcid_var7	456	456	456	8	8	29184	13307904	94818816	28602468926
BTC_ijb_jcid_var7	456	456	456	8	8	29184	13307904	94818816	28573238478
BTC_ijb_jcid_var7	456	456	456	8	8	29184	13307904	94818816	28602922706
BTC_ijb_jcid_var7	456	456	456	8	8	29184	13307904	94818816	28583914013
BTC_ijb_jcid_var7	456	456	456	8	8	29184	13307904	94818816	28570532642
BTC_ijb_jcid_var7	488	488	488	8	8	31232	15241216	116214272	35056117037
BTC_ijb_jcid_var7	488	488	488	8	8	31232	15241216	116214272	35056473147
BTC_ijb_jcid_var7	488	488	488	8	8	31232	15241216	116214272	35052516302
BTC_ijb_jcid_var7	488	488	488	8	8	31232	15241216	116214272	35131574239
BTC_ijb_jcid_var7	488	488	488	8	8	31232	15241216	116214272	35254264757
BTC_ijb_jcid_var7	520	520	520	8	8	33280	17305600	140608000	43082501202
BTC_ijb_jcid_var7	520	520	520	8	8	33280	17305600	140608000	43056508594
BTC_ijb_jcid_var7	520	520	520	8	8	33280	17305600	140608000	43077578870
BTC_ijb_jcid_var7	520	520	520	8	8	33280	17305600	140608000	43086759249
BTC_ijb_jcid_var7	520	520	520	8	8	33280	17305600	140608000	43085470848
BTC_ijb_jcid_var7	552	552	552	8	8	35328	19501056	168196608	51749198800
BTC_ijb_jcid_var7	552	552	552	8	8	35328	19501056	168196608	51758978818
BTC_ijb_jcid_var7	552	552	552	8	8	35328	19501056	168196608	51743374912
BTC_ijb_jcid_var7	552	552	552	8	8	35328	19501056	168196608	51986071185
BTC_ijb_jcid_var7	552	552	552	8	8	35328	19501056	168196608	51757259400
BTC_ijb_jcid_var7	584	584	584	8	8	37376	21827584	199176704	61948202385
BTC_ijb_jcid_var7	584	584	584	8	8	37376	21827584	199176704	61970684751
BTC_ijb_jcid_var7	584	584	584	8	8	37376	21827584	199176704	61955744791
BTC_ijb_jcid_var7	584	584	584	8	8	37376	21827584	199176704	61898563711
BTC_ijb_jcid_var7	584	584	584	8	8	37376	21827584	199176704	61987550545
BTC_ijb_jcid_var7	616	616	616	8	8	39424	24285184	233744896	72701136489
BTC_ijb_jcid_var7	616	616	616	8	8	39424	24285184	233744896	72757468330
BTC_ijb_jcid_var7	616	616	616	8	8	39424	24285184	233744896	72679741811
BTC_ijb_jcid_var7	616	616	616	8	8	39424	24285184	233744896	72693403808
BTC_ijb_jcid_var7	616	616	616	8	8	39424	24285184	233744896	72711679131
BTC_ijb_jcid_var7	648	648	648	8	8	41472	26873856	272097792	85570130498
BTC_ijb_jcid_var7	648	648	648	8	8	41472	26873856	272097792	85176304933
BTC_ijb_jcid_var7	648	648	648	8	8	41472	26873856	272097792	85126607910
BTC_ijb_jcid_var7	648	648	648	8	8	41472	26873856	272097792	85100514461
BTC_ijb_jcid_var7	648	648	648	8	8	41472	26873856	272097792	85093175029


==> figures/data/ijb_jcid/meas/var70.dat <==
BTC_ijb_jcid_var70	8	8	8	8	8	512	4096	512	179502
BTC_ijb_jcid_var70	8	8	8	8	8	512	4096	512	156222
BTC_ijb_jcid_var70	8	8	8	8	8	512	4096	512	156710
BTC_ijb_jcid_var70	8	8	8	8	8	512	4096	512	156209
BTC_ijb_jcid_var70	8	8	8	8	8	512	4096	512	156875
BTC_ijb_jcid_var70	40	40	40	8	8	2560	102400	64000	10591031
BTC_ijb_jcid_var70	40	40	40	8	8	2560	102400	64000	10447002
BTC_ijb_jcid_var70	40	40	40	8	8	2560	102400	64000	10439598
BTC_ijb_jcid_var70	40	40	40	8	8	2560	102400	64000	10676472
BTC_ijb_jcid_var70	40	40	40	8	8	2560	102400	64000	10355816
BTC_ijb_jcid_var70	72	72	72	8	8	4608	331776	373248	60712332
BTC_ijb_jcid_var70	72	72	72	8	8	4608	331776	373248	59940951
BTC_ijb_jcid_var70	72	72	72	8	8	4608	331776	373248	59982486
BTC_ijb_jcid_var70	72	72	72	8	8	4608	331776	373248	59971392
BTC_ijb_jcid_var70	72	72	72	8	8	4608	331776	373248	60217426
BTC_ijb_jcid_var70	104	104	104	8	8	6656	692224	1124864	180002178
BTC_ijb_jcid_var70	104	104	104	8	8	6656	692224	1124864	178328827
BTC_ijb_jcid_var70	104	104	104	8	8	6656	692224	1124864	178273378
BTC_ijb_jcid_var70	104	104	104	8	8	6656	692224	1124864	178193692
BTC_ijb_jcid_var70	104	104	104	8	8	6656	692224	1124864	178695996
BTC_ijb_jcid_var70	136	136	136	8	8	8704	1183744	2515456	425581007
BTC_ijb_jcid_var70	136	136	136	8	8	8704	1183744	2515456	423745753
BTC_ijb_jcid_var70	136	136	136	8	8	8704	1183744	2515456	424771959
BTC_ijb_jcid_var70	136	136	136	8	8	8704	1183744	2515456	424458864
BTC_ijb_jcid_var70	136	136	136	8	8	8704	1183744	2515456	424143154
BTC_ijb_jcid_var70	168	168	168	8	8	10752	1806336	4741632	835074931
BTC_ijb_jcid_var70	168	168	168	8	8	10752	1806336	4741632	838873822
BTC_ijb_jcid_var70	168	168	168	8	8	10752	1806336	4741632	847745973
BTC_ijb_jcid_var70	168	168	168	8	8	10752	1806336	4741632	839198179
BTC_ijb_jcid_var70	168	168	168	8	8	10752	1806336	4741632	839310777
BTC_ijb_jcid_var70	200	200	200	8	8	12800	2560000	8000000	1442594335
BTC_ijb_jcid_var70	200	200	200	8	8	12800	2560000	8000000	1444722421
BTC_ijb_jcid_var70	200	200	200	8	8	12800	2560000	8000000	1439449032
BTC_ijb_jcid_var70	200	200	200	8	8	12800	2560000	8000000	1439161699
BTC_ijb_jcid_var70	200	200	200	8	8	12800	2560000	8000000	1441818006
BTC_ijb_jcid_var70	232	232	232	8	8	14848	3444736	12487168	2407568996
BTC_ijb_jcid_var70	232	232	232	8	8	14848	3444736	12487168	2408803320
BTC_ijb_jcid_var70	232	232	232	8	8	14848	3444736	12487168	2406298593
BTC_ijb_jcid_var70	232	232	232	8	8	14848	3444736	12487168	2443082357
BTC_ijb_jcid_var70	232	232	232	8	8	14848	3444736	12487168	2419859233
BTC_ijb_jcid_var70	264	264	264	8	8	16896	4460544	18399744	4254649759
BTC_ijb_jcid_var70	264	264	264	8	8	16896	4460544	18399744	4188676330
BTC_ijb_jcid_var70	264	264	264	8	8	16896	4460544	18399744	4234153476
BTC_ijb_jcid_var70	264	264	264	8	8	16896	4460544	18399744	4247963030
BTC_ijb_jcid_var70	264	264	264	8	8	16896	4460544	18399744	4231601258
BTC_ijb_jcid_var70	296	296	296	8	8	18944	5607424	25934336	10051495381
BTC_ijb_jcid_var70	296	296	296	8	8	18944	5607424	25934336	10070902828
BTC_ijb_jcid_var70	296	296	296	8	8	18944	5607424	25934336	10080810550
BTC_ijb_jcid_var70	296	296	296	8	8	18944	5607424	25934336	10076636092
BTC_ijb_jcid_var70	296	296	296	8	8	18944	5607424	25934336	10035370337
BTC_ijb_jcid_var70	328	328	328	8	8	20992	6885376	35287552	15547086641
BTC_ijb_jcid_var70	328	328	328	8	8	20992	6885376	35287552	15534455051
BTC_ijb_jcid_var70	328	328	328	8	8	20992	6885376	35287552	15541385891
BTC_ijb_jcid_var70	328	328	328	8	8	20992	6885376	35287552	15807736373
BTC_ijb_jcid_var70	328	328	328	8	8	20992	6885376	35287552	15565332055
BTC_ijb_jcid_var70	360	360	360	8	8	23040	8294400	46656000	20572439580
BTC_ijb_jcid_var70	360	360	360	8	8	23040	8294400	46656000	20643693233
BTC_ijb_jcid_var70	360	360	360	8	8	23040	8294400	46656000	20589706162
BTC_ijb_jcid_var70	360	360	360	8	8	23040	8294400	46656000	20592520626
BTC_ijb_jcid_var70	360	360	360	8	8	23040	8294400	46656000	20580032041
BTC_ijb_jcid_var70	392	392	392	8	8	25088	9834496	60236288	26599512224
BTC_ijb_jcid_var70	392	392	392	8	8	25088	9834496	60236288	26601006053
BTC_ijb_jcid_var70	392	392	392	8	8	25088	9834496	60236288	26562697299
BTC_ijb_jcid_var70	392	392	392	8	8	25088	9834496	60236288	26619515148
BTC_ijb_jcid_var70	392	392	392	8	8	25088	9834496	60236288	26480439191
BTC_ijb_jcid_var70	424	424	424	8	8	27136	11505664	76225024	33392366977
BTC_ijb_jcid_var70	424	424	424	8	8	27136	11505664	76225024	33433797647
BTC_ijb_jcid_var70	424	424	424	8	8	27136	11505664	76225024	33415248552
BTC_ijb_jcid_var70	424	424	424	8	8	27136	11505664	76225024	33441239658
BTC_ijb_jcid_var70	424	424	424	8	8	27136	11505664	76225024	33473681369
BTC_ijb_jcid_var70	456	456	456	8	8	29184	13307904	94818816	41503465422
BTC_ijb_jcid_var70	456	456	456	8	8	29184	13307904	94818816	41517214499
BTC_ijb_jcid_var70	456	456	456	8	8	29184	13307904	94818816	41527940107
BTC_ijb_jcid_var70	456	456	456	8	8	29184	13307904	94818816	41554090714
BTC_ijb_jcid_var70	456	456	456	8	8	29184	13307904	94818816	41523120340
BTC_ijb_jcid_var70	488	488	488	8	8	31232	15241216	116214272	51053127490
BTC_ijb_jcid_var70	488	488	488	8	8	31232	15241216	116214272	50978360194
BTC_ijb_jcid_var70	488	488	488	8	8	31232	15241216	116214272	50931823161
BTC_ijb_jcid_var70	488	488	488	8	8	31232	15241216	116214272	50946854015
BTC_ijb_jcid_var70	488	488	488	8	8	31232	15241216	116214272	51224053571
BTC_ijb_jcid_var70	520	520	520	8	8	33280	17305600	140608000	61829797994
BTC_ijb_jcid_var70	520	520	520	8	8	33280	17305600	140608000	61997749380
BTC_ijb_jcid_var70	520	520	520	8	8	33280	17305600	140608000	62122959198
BTC_ijb_jcid_var70	520	520	520	8	8	33280	17305600	140608000	61991107285
BTC_ijb_jcid_var70	520	520	520	8	8	33280	17305600	140608000	62039932609
BTC_ijb_jcid_var70	552	552	552	8	8	35328	19501056	168196608	74165727882
BTC_ijb_jcid_var70	552	552	552	8	8	35328	19501056	168196608	74108522409
BTC_ijb_jcid_var70	552	552	552	8	8	35328	19501056	168196608	74220017164
BTC_ijb_jcid_var70	552	552	552	8	8	35328	19501056	168196608	74143040689
BTC_ijb_jcid_var70	552	552	552	8	8	35328	19501056	168196608	74098631996
BTC_ijb_jcid_var70	584	584	584	8	8	37376	21827584	199176704	87658174526
BTC_ijb_jcid_var70	584	584	584	8	8	37376	21827584	199176704	87950435132
BTC_ijb_jcid_var70	584	584	584	8	8	37376	21827584	199176704	87702450114
BTC_ijb_jcid_var70	584	584	584	8	8	37376	21827584	199176704	87622496892
BTC_ijb_jcid_var70	584	584	584	8	8	37376	21827584	199176704	87579227338


==> figures/data/ijb_jcid/meas/var71.dat <==
BTC_ijb_jcid_var71	8	8	8	8	8	512	4096	512	201967
BTC_ijb_jcid_var71	8	8	8	8	8	512	4096	512	168221
BTC_ijb_jcid_var71	8	8	8	8	8	512	4096	512	168968
BTC_ijb_jcid_var71	8	8	8	8	8	512	4096	512	168242
BTC_ijb_jcid_var71	8	8	8	8	8	512	4096	512	169132
BTC_ijb_jcid_var71	40	40	40	8	8	2560	102400	64000	31989116
BTC_ijb_jcid_var71	40	40	40	8	8	2560	102400	64000	31780137
BTC_ijb_jcid_var71	40	40	40	8	8	2560	102400	64000	31719032
BTC_ijb_jcid_var71	40	40	40	8	8	2560	102400	64000	32182883
BTC_ijb_jcid_var71	40	40	40	8	8	2560	102400	64000	31703445
BTC_ijb_jcid_var71	72	72	72	8	8	4608	331776	373248	277708240
BTC_ijb_jcid_var71	72	72	72	8	8	4608	331776	373248	276998584
BTC_ijb_jcid_var71	72	72	72	8	8	4608	331776	373248	276894800
BTC_ijb_jcid_var71	72	72	72	8	8	4608	331776	373248	276934046
BTC_ijb_jcid_var71	72	72	72	8	8	4608	331776	373248	279506944
BTC_ijb_jcid_var71	104	104	104	8	8	6656	692224	1124864	824157762
BTC_ijb_jcid_var71	104	104	104	8	8	6656	692224	1124864	827876305
BTC_ijb_jcid_var71	104	104	104	8	8	6656	692224	1124864	857515085
BTC_ijb_jcid_var71	104	104	104	8	8	6656	692224	1124864	824461832
BTC_ijb_jcid_var71	104	104	104	8	8	6656	692224	1124864	821161581
BTC_ijb_jcid_var71	136	136	136	8	8	8704	1183744	2515456	1865237018
BTC_ijb_jcid_var71	136	136	136	8	8	8704	1183744	2515456	1857063079
BTC_ijb_jcid_var71	136	136	136	8	8	8704	1183744	2515456	1906043993
BTC_ijb_jcid_var71	136	136	136	8	8	8704	1183744	2515456	1894908148
BTC_ijb_jcid_var71	136	136	136	8	8	8704	1183744	2515456	1863415602
BTC_ijb_jcid_var71	168	168	168	8	8	10752	1806336	4741632	4098135888
BTC_ijb_jcid_var71	168	168	168	8	8	10752	1806336	4741632	4098154950
BTC_ijb_jcid_var71	168	168	168	8	8	10752	1806336	4741632	4108218611
BTC_ijb_jcid_var71	168	168	168	8	8	10752	1806336	4741632	4103316672
BTC_ijb_jcid_var71	168	168	168	8	8	10752	1806336	4741632	4099528117
BTC_ijb_jcid_var71	200	200	200	8	8	12800	2560000	8000000	6916042914
BTC_ijb_jcid_var71	200	200	200	8	8	12800	2560000	8000000	6924328326
BTC_ijb_jcid_var71	200	200	200	8	8	12800	2560000	8000000	6934916719
BTC_ijb_jcid_var71	200	200	200	8	8	12800	2560000	8000000	6886103902
BTC_ijb_jcid_var71	200	200	200	8	8	12800	2560000	8000000	6872603061
BTC_ijb_jcid_var71	232	232	232	8	8	14848	3444736	12487168	10766970119
BTC_ijb_jcid_var71	232	232	232	8	8	14848	3444736	12487168	10788625157
BTC_ijb_jcid_var71	232	232	232	8	8	14848	3444736	12487168	10803242927
BTC_ijb_jcid_var71	232	232	232	8	8	14848	3444736	12487168	10762603174
BTC_ijb_jcid_var71	232	232	232	8	8	14848	3444736	12487168	10770429444
BTC_ijb_jcid_var71	264	264	264	8	8	16896	4460544	18399744	15923335939
BTC_ijb_jcid_var71	264	264	264	8	8	16896	4460544	18399744	15862504190
BTC_ijb_jcid_var71	264	264	264	8	8	16896	4460544	18399744	15871170840
BTC_ijb_jcid_var71	264	264	264	8	8	16896	4460544	18399744	15947431689
BTC_ijb_jcid_var71	264	264	264	8	8	16896	4460544	18399744	15852422118
BTC_ijb_jcid_var71	296	296	296	8	8	18944	5607424	25934336	22430523379
BTC_ijb_jcid_var71	296	296	296	8	8	18944	5607424	25934336	22371928547
BTC_ijb_jcid_var71	296	296	296	8	8	18944	5607424	25934336	22429454414
BTC_ijb_jcid_var71	296	296	296	8	8	18944	5607424	25934336	22377418641
BTC_ijb_jcid_var71	296	296	296	8	8	18944	5607424	25934336	22419415577
BTC_ijb_jcid_var71	328	328	328	8	8	20992	6885376	35287552	30908639936
BTC_ijb_jcid_var71	328	328	328	8	8	20992	6885376	35287552	30956673254
BTC_ijb_jcid_var71	328	328	328	8	8	20992	6885376	35287552	30953062457
BTC_ijb_jcid_var71	328	328	328	8	8	20992	6885376	35287552	30953929857
BTC_ijb_jcid_var71	328	328	328	8	8	20992	6885376	35287552	30913102021
BTC_ijb_jcid_var71	360	360	360	8	8	23040	8294400	46656000	41534134863
BTC_ijb_jcid_var71	360	360	360	8	8	23040	8294400	46656000	41579457854
BTC_ijb_jcid_var71	360	360	360	8	8	23040	8294400	46656000	41544430583
BTC_ijb_jcid_var71	360	360	360	8	8	23040	8294400	46656000	41564670896
BTC_ijb_jcid_var71	360	360	360	8	8	23040	8294400	46656000	41561301646
BTC_ijb_jcid_var71	392	392	392	8	8	25088	9834496	60236288	58140387253
BTC_ijb_jcid_var71	392	392	392	8	8	25088	9834496	60236288	58091157720
BTC_ijb_jcid_var71	392	392	392	8	8	25088	9834496	60236288	58490582864
BTC_ijb_jcid_var71	392	392	392	8	8	25088	9834496	60236288	58250941178
BTC_ijb_jcid_var71	392	392	392	8	8	25088	9834496	60236288	58433237535
BTC_ijb_jcid_var71	424	424	424	8	8	27136	11505664	76225024	93004811664
BTC_ijb_jcid_var71	424	424	424	8	8	27136	11505664	76225024	92904519490
BTC_ijb_jcid_var71	424	424	424	8	8	27136	11505664	76225024	92952084596
BTC_ijb_jcid_var71	424	424	424	8	8	27136	11505664	76225024	92875282015
BTC_ijb_jcid_var71	424	424	424	8	8	27136	11505664	76225024	92929557688
BTC_ijb_jcid_var71	456	456	456	8	8	29184	13307904	94818816	148855763710
BTC_ijb_jcid_var71	456	456	456	8	8	29184	13307904	94818816	149148038748
BTC_ijb_jcid_var71	456	456	456	8	8	29184	13307904	94818816	148627739583
BTC_ijb_jcid_var71	456	456	456	8	8	29184	13307904	94818816	148938649726
BTC_ijb_jcid_var71	456	456	456	8	8	29184	13307904	94818816	149811895654


==> figures/data/ijb_jcid/meas/var72.dat <==
BTC_ijb_jcid_var72	8	8	8	8	8	512	4096	512	186386
BTC_ijb_jcid_var72	8	8	8	8	8	512	4096	512	160693
BTC_ijb_jcid_var72	8	8	8	8	8	512	4096	512	161349
BTC_ijb_jcid_var72	8	8	8	8	8	512	4096	512	160541
BTC_ijb_jcid_var72	8	8	8	8	8	512	4096	512	190663
BTC_ijb_jcid_var72	40	40	40	8	8	2560	102400	64000	12546145
BTC_ijb_jcid_var72	40	40	40	8	8	2560	102400	64000	12298323
BTC_ijb_jcid_var72	40	40	40	8	8	2560	102400	64000	12342111
BTC_ijb_jcid_var72	40	40	40	8	8	2560	102400	64000	12343871
BTC_ijb_jcid_var72	40	40	40	8	8	2560	102400	64000	12338337
BTC_ijb_jcid_var72	72	72	72	8	8	4608	331776	373248	67305047
BTC_ijb_jcid_var72	72	72	72	8	8	4608	331776	373248	66213318
BTC_ijb_jcid_var72	72	72	72	8	8	4608	331776	373248	66106560
BTC_ijb_jcid_var72	72	72	72	8	8	4608	331776	373248	66088350
BTC_ijb_jcid_var72	72	72	72	8	8	4608	331776	373248	66007589
BTC_ijb_jcid_var72	104	104	104	8	8	6656	692224	1124864	197095130
BTC_ijb_jcid_var72	104	104	104	8	8	6656	692224	1124864	195758488
BTC_ijb_jcid_var72	104	104	104	8	8	6656	692224	1124864	195421044
BTC_ijb_jcid_var72	104	104	104	8	8	6656	692224	1124864	195533328
BTC_ijb_jcid_var72	104	104	104	8	8	6656	692224	1124864	195628823
BTC_ijb_jcid_var72	136	136	136	8	8	8704	1183744	2515456	479245194
BTC_ijb_jcid_var72	136	136	136	8	8	8704	1183744	2515456	466648234
BTC_ijb_jcid_var72	136	136	136	8	8	8704	1183744	2515456	465658763
BTC_ijb_jcid_var72	136	136	136	8	8	8704	1183744	2515456	463706330
BTC_ijb_jcid_var72	136	136	136	8	8	8704	1183744	2515456	464077871
BTC_ijb_jcid_var72	168	168	168	8	8	10752	1806336	4741632	1495250876
BTC_ijb_jcid_var72	168	168	168	8	8	10752	1806336	4741632	1500046082
BTC_ijb_jcid_var72	168	168	168	8	8	10752	1806336	4741632	1501450428
BTC_ijb_jcid_var72	168	168	168	8	8	10752	1806336	4741632	1498459409
BTC_ijb_jcid_var72	168	168	168	8	8	10752	1806336	4741632	1501055158
BTC_ijb_jcid_var72	200	200	200	8	8	12800	2560000	8000000	2552100640
BTC_ijb_jcid_var72	200	200	200	8	8	12800	2560000	8000000	2553852249
BTC_ijb_jcid_var72	200	200	200	8	8	12800	2560000	8000000	2588104608
BTC_ijb_jcid_var72	200	200	200	8	8	12800	2560000	8000000	2561634921
BTC_ijb_jcid_var72	200	200	200	8	8	12800	2560000	8000000	2549844504
BTC_ijb_jcid_var72	232	232	232	8	8	14848	3444736	12487168	4037789756
BTC_ijb_jcid_var72	232	232	232	8	8	14848	3444736	12487168	4025252491
BTC_ijb_jcid_var72	232	232	232	8	8	14848	3444736	12487168	4022215645
BTC_ijb_jcid_var72	232	232	232	8	8	14848	3444736	12487168	4016752482
BTC_ijb_jcid_var72	232	232	232	8	8	14848	3444736	12487168	4035580148
BTC_ijb_jcid_var72	264	264	264	8	8	16896	4460544	18399744	6457638177
BTC_ijb_jcid_var72	264	264	264	8	8	16896	4460544	18399744	6463784784
BTC_ijb_jcid_var72	264	264	264	8	8	16896	4460544	18399744	6508038121
BTC_ijb_jcid_var72	264	264	264	8	8	16896	4460544	18399744	6485622463
BTC_ijb_jcid_var72	264	264	264	8	8	16896	4460544	18399744	6467046656
BTC_ijb_jcid_var72	296	296	296	8	8	18944	5607424	25934336	13187471650
BTC_ijb_jcid_var72	296	296	296	8	8	18944	5607424	25934336	13222584166
BTC_ijb_jcid_var72	296	296	296	8	8	18944	5607424	25934336	13202938697
BTC_ijb_jcid_var72	296	296	296	8	8	18944	5607424	25934336	13185257391
BTC_ijb_jcid_var72	296	296	296	8	8	18944	5607424	25934336	13238319186
BTC_ijb_jcid_var72	328	328	328	8	8	20992	6885376	35287552	20009983290
BTC_ijb_jcid_var72	328	328	328	8	8	20992	6885376	35287552	19973581684
BTC_ijb_jcid_var72	328	328	328	8	8	20992	6885376	35287552	20017967909
BTC_ijb_jcid_var72	328	328	328	8	8	20992	6885376	35287552	19978479799
BTC_ijb_jcid_var72	328	328	328	8	8	20992	6885376	35287552	20022249692
BTC_ijb_jcid_var72	360	360	360	8	8	23040	8294400	46656000	26532849502
BTC_ijb_jcid_var72	360	360	360	8	8	23040	8294400	46656000	26540663722
BTC_ijb_jcid_var72	360	360	360	8	8	23040	8294400	46656000	26580794772
BTC_ijb_jcid_var72	360	360	360	8	8	23040	8294400	46656000	26495501748
BTC_ijb_jcid_var72	360	360	360	8	8	23040	8294400	46656000	26536833851
BTC_ijb_jcid_var72	392	392	392	8	8	25088	9834496	60236288	34508917607
BTC_ijb_jcid_var72	392	392	392	8	8	25088	9834496	60236288	34471322681
BTC_ijb_jcid_var72	392	392	392	8	8	25088	9834496	60236288	34516682869
BTC_ijb_jcid_var72	392	392	392	8	8	25088	9834496	60236288	34501364872
BTC_ijb_jcid_var72	392	392	392	8	8	25088	9834496	60236288	34526697809
BTC_ijb_jcid_var72	424	424	424	8	8	27136	11505664	76225024	43722833656
BTC_ijb_jcid_var72	424	424	424	8	8	27136	11505664	76225024	43677263529
BTC_ijb_jcid_var72	424	424	424	8	8	27136	11505664	76225024	43786747539
BTC_ijb_jcid_var72	424	424	424	8	8	27136	11505664	76225024	43701479998
BTC_ijb_jcid_var72	424	424	424	8	8	27136	11505664	76225024	43905888027
BTC_ijb_jcid_var72	456	456	456	8	8	29184	13307904	94818816	53769675546
BTC_ijb_jcid_var72	456	456	456	8	8	29184	13307904	94818816	53767178621
BTC_ijb_jcid_var72	456	456	456	8	8	29184	13307904	94818816	53736565413
BTC_ijb_jcid_var72	456	456	456	8	8	29184	13307904	94818816	53746438072
BTC_ijb_jcid_var72	456	456	456	8	8	29184	13307904	94818816	53728693978
BTC_ijb_jcid_var72	488	488	488	8	8	31232	15241216	116214272	66578250076
BTC_ijb_jcid_var72	488	488	488	8	8	31232	15241216	116214272	66587840763
BTC_ijb_jcid_var72	488	488	488	8	8	31232	15241216	116214272	66498802879
BTC_ijb_jcid_var72	488	488	488	8	8	31232	15241216	116214272	66642648630
BTC_ijb_jcid_var72	488	488	488	8	8	31232	15241216	116214272	66529530939
BTC_ijb_jcid_var72	520	520	520	8	8	33280	17305600	140608000	80209570255
BTC_ijb_jcid_var72	520	520	520	8	8	33280	17305600	140608000	80269358926
BTC_ijb_jcid_var72	520	520	520	8	8	33280	17305600	140608000	80532233752
BTC_ijb_jcid_var72	520	520	520	8	8	33280	17305600	140608000	80281571487
BTC_ijb_jcid_var72	520	520	520	8	8	33280	17305600	140608000	80231387295
BTC_ijb_jcid_var72	552	552	552	8	8	35328	19501056	168196608	96955244599
BTC_ijb_jcid_var72	552	552	552	8	8	35328	19501056	168196608	96932873532
BTC_ijb_jcid_var72	552	552	552	8	8	35328	19501056	168196608	96948898632
BTC_ijb_jcid_var72	552	552	552	8	8	35328	19501056	168196608	96918528119
BTC_ijb_jcid_var72	552	552	552	8	8	35328	19501056	168196608	96917808363


==> figures/data/ijb_jcid/meas/var73.dat <==
BTC_ijb_jcid_var73	8	8	8	8	8	512	4096	512	263181
BTC_ijb_jcid_var73	8	8	8	8	8	512	4096	512	166037
BTC_ijb_jcid_var73	8	8	8	8	8	512	4096	512	162687
BTC_ijb_jcid_var73	8	8	8	8	8	512	4096	512	214647
BTC_ijb_jcid_var73	8	8	8	8	8	512	4096	512	189808
BTC_ijb_jcid_var73	40	40	40	8	8	2560	102400	64000	22556225
BTC_ijb_jcid_var73	40	40	40	8	8	2560	102400	64000	20584280
BTC_ijb_jcid_var73	40	40	40	8	8	2560	102400	64000	19859361
BTC_ijb_jcid_var73	40	40	40	8	8	2560	102400	64000	18957436
BTC_ijb_jcid_var73	40	40	40	8	8	2560	102400	64000	17766327
BTC_ijb_jcid_var73	72	72	72	8	8	4608	331776	373248	137284594
BTC_ijb_jcid_var73	72	72	72	8	8	4608	331776	373248	134291057
BTC_ijb_jcid_var73	72	72	72	8	8	4608	331776	373248	134772503
BTC_ijb_jcid_var73	72	72	72	8	8	4608	331776	373248	134578129
BTC_ijb_jcid_var73	72	72	72	8	8	4608	331776	373248	136818755
BTC_ijb_jcid_var73	104	104	104	8	8	6656	692224	1124864	542740131
BTC_ijb_jcid_var73	104	104	104	8	8	6656	692224	1124864	537399976
BTC_ijb_jcid_var73	104	104	104	8	8	6656	692224	1124864	535648854
BTC_ijb_jcid_var73	104	104	104	8	8	6656	692224	1124864	536677618
BTC_ijb_jcid_var73	104	104	104	8	8	6656	692224	1124864	537009309
BTC_ijb_jcid_var73	136	136	136	8	8	8704	1183744	2515456	1223250202
BTC_ijb_jcid_var73	136	136	136	8	8	8704	1183744	2515456	1210944336
BTC_ijb_jcid_var73	136	136	136	8	8	8704	1183744	2515456	1211398241
BTC_ijb_jcid_var73	136	136	136	8	8	8704	1183744	2515456	1208523904
BTC_ijb_jcid_var73	136	136	136	8	8	8704	1183744	2515456	1204537806
BTC_ijb_jcid_var73	168	168	168	8	8	10752	1806336	4741632	2257669484
BTC_ijb_jcid_var73	168	168	168	8	8	10752	1806336	4741632	2254487440
BTC_ijb_jcid_var73	168	168	168	8	8	10752	1806336	4741632	2254409095
BTC_ijb_jcid_var73	168	168	168	8	8	10752	1806336	4741632	2273984313
BTC_ijb_jcid_var73	168	168	168	8	8	10752	1806336	4741632	2253890660
BTC_ijb_jcid_var73	200	200	200	8	8	12800	2560000	8000000	4458531109
BTC_ijb_jcid_var73	200	200	200	8	8	12800	2560000	8000000	4503113910
BTC_ijb_jcid_var73	200	200	200	8	8	12800	2560000	8000000	4449490485
BTC_ijb_jcid_var73	200	200	200	8	8	12800	2560000	8000000	4466505687
BTC_ijb_jcid_var73	200	200	200	8	8	12800	2560000	8000000	4441762911
BTC_ijb_jcid_var73	232	232	232	8	8	14848	3444736	12487168	10069127917
BTC_ijb_jcid_var73	232	232	232	8	8	14848	3444736	12487168	10056257907
BTC_ijb_jcid_var73	232	232	232	8	8	14848	3444736	12487168	10102593268
BTC_ijb_jcid_var73	232	232	232	8	8	14848	3444736	12487168	10039177432
BTC_ijb_jcid_var73	232	232	232	8	8	14848	3444736	12487168	10055970301
BTC_ijb_jcid_var73	264	264	264	8	8	16896	4460544	18399744	19524010779
BTC_ijb_jcid_var73	264	264	264	8	8	16896	4460544	18399744	19539711728
BTC_ijb_jcid_var73	264	264	264	8	8	16896	4460544	18399744	19521316347
BTC_ijb_jcid_var73	264	264	264	8	8	16896	4460544	18399744	19548575844
BTC_ijb_jcid_var73	264	264	264	8	8	16896	4460544	18399744	19527358878
BTC_ijb_jcid_var73	296	296	296	8	8	18944	5607424	25934336	30863785136
BTC_ijb_jcid_var73	296	296	296	8	8	18944	5607424	25934336	30923199360
BTC_ijb_jcid_var73	296	296	296	8	8	18944	5607424	25934336	30872897776
BTC_ijb_jcid_var73	296	296	296	8	8	18944	5607424	25934336	30863463907
BTC_ijb_jcid_var73	296	296	296	8	8	18944	5607424	25934336	30878726620
BTC_ijb_jcid_var73	328	328	328	8	8	20992	6885376	35287552	46169382722
BTC_ijb_jcid_var73	328	328	328	8	8	20992	6885376	35287552	46225183505
BTC_ijb_jcid_var73	328	328	328	8	8	20992	6885376	35287552	46490969467
BTC_ijb_jcid_var73	328	328	328	8	8	20992	6885376	35287552	46221273731
BTC_ijb_jcid_var73	328	328	328	8	8	20992	6885376	35287552	46232382454
BTC_ijb_jcid_var73	360	360	360	8	8	23040	8294400	46656000	67576632726
BTC_ijb_jcid_var73	360	360	360	8	8	23040	8294400	46656000	67607311047
BTC_ijb_jcid_var73	360	360	360	8	8	23040	8294400	46656000	67582802600
BTC_ijb_jcid_var73	360	360	360	8	8	23040	8294400	46656000	67910965609
BTC_ijb_jcid_var73	360	360	360	8	8	23040	8294400	46656000	67904281782
BTC_ijb_jcid_var73	392	392	392	8	8	25088	9834496	60236288	89881232472
BTC_ijb_jcid_var73	392	392	392	8	8	25088	9834496	60236288	89819112874
BTC_ijb_jcid_var73	392	392	392	8	8	25088	9834496	60236288	89862191773
BTC_ijb_jcid_var73	392	392	392	8	8	25088	9834496	60236288	89950966249
BTC_ijb_jcid_var73	392	392	392	8	8	25088	9834496	60236288	90059067204
BTC_ijb_jcid_var73	424	424	424	8	8	27136	11505664	76225024	116626097949
BTC_ijb_jcid_var73	424	424	424	8	8	27136	11505664	76225024	116635590387
BTC_ijb_jcid_var73	424	424	424	8	8	27136	11505664	76225024	116659003393
BTC_ijb_jcid_var73	424	424	424	8	8	27136	11505664	76225024	116573210834
BTC_ijb_jcid_var73	424	424	424	8	8	27136	11505664	76225024	116655022869


==> figures/data/ijb_jcid/meas/var74.dat <==
BTC_ijb_jcid_var74	8	8	8	8	8	512	4096	512	173715
BTC_ijb_jcid_var74	8	8	8	8	8	512	4096	512	146206
BTC_ijb_jcid_var74	8	8	8	8	8	512	4096	512	145805
BTC_ijb_jcid_var74	8	8	8	8	8	512	4096	512	145961
BTC_ijb_jcid_var74	8	8	8	8	8	512	4096	512	145902
BTC_ijb_jcid_var74	40	40	40	8	8	2560	102400	64000	18139682
BTC_ijb_jcid_var74	40	40	40	8	8	2560	102400	64000	17073942
BTC_ijb_jcid_var74	40	40	40	8	8	2560	102400	64000	17146273
BTC_ijb_jcid_var74	40	40	40	8	8	2560	102400	64000	17223444
BTC_ijb_jcid_var74	40	40	40	8	8	2560	102400	64000	17144658
BTC_ijb_jcid_var74	72	72	72	8	8	4608	331776	373248	137441313
BTC_ijb_jcid_var74	72	72	72	8	8	4608	331776	373248	134437262
BTC_ijb_jcid_var74	72	72	72	8	8	4608	331776	373248	134928021
BTC_ijb_jcid_var74	72	72	72	8	8	4608	331776	373248	134464801
BTC_ijb_jcid_var74	72	72	72	8	8	4608	331776	373248	134479622
BTC_ijb_jcid_var74	104	104	104	8	8	6656	692224	1124864	543146989
BTC_ijb_jcid_var74	104	104	104	8	8	6656	692224	1124864	536608536
BTC_ijb_jcid_var74	104	104	104	8	8	6656	692224	1124864	537488628
BTC_ijb_jcid_var74	104	104	104	8	8	6656	692224	1124864	537382505
BTC_ijb_jcid_var74	104	104	104	8	8	6656	692224	1124864	537070022
BTC_ijb_jcid_var74	136	136	136	8	8	8704	1183744	2515456	1214865932
BTC_ijb_jcid_var74	136	136	136	8	8	8704	1183744	2515456	1215735574
BTC_ijb_jcid_var74	136	136	136	8	8	8704	1183744	2515456	1213578472
BTC_ijb_jcid_var74	136	136	136	8	8	8704	1183744	2515456	1213616611
BTC_ijb_jcid_var74	136	136	136	8	8	8704	1183744	2515456	1213427653
BTC_ijb_jcid_var74	168	168	168	8	8	10752	1806336	4741632	2288834965
BTC_ijb_jcid_var74	168	168	168	8	8	10752	1806336	4741632	2281204003
BTC_ijb_jcid_var74	168	168	168	8	8	10752	1806336	4741632	2281640103
BTC_ijb_jcid_var74	168	168	168	8	8	10752	1806336	4741632	2281780355
BTC_ijb_jcid_var74	168	168	168	8	8	10752	1806336	4741632	2283342329
BTC_ijb_jcid_var74	200	200	200	8	8	12800	2560000	8000000	4222974805
BTC_ijb_jcid_var74	200	200	200	8	8	12800	2560000	8000000	4263771326
BTC_ijb_jcid_var74	200	200	200	8	8	12800	2560000	8000000	4252044113
BTC_ijb_jcid_var74	200	200	200	8	8	12800	2560000	8000000	4208385922
BTC_ijb_jcid_var74	200	200	200	8	8	12800	2560000	8000000	4208387995
BTC_ijb_jcid_var74	232	232	232	8	8	14848	3444736	12487168	9666499538
BTC_ijb_jcid_var74	232	232	232	8	8	14848	3444736	12487168	9682678705
BTC_ijb_jcid_var74	232	232	232	8	8	14848	3444736	12487168	9716821900
BTC_ijb_jcid_var74	232	232	232	8	8	14848	3444736	12487168	9688382228
BTC_ijb_jcid_var74	232	232	232	8	8	14848	3444736	12487168	9651022777
BTC_ijb_jcid_var74	264	264	264	8	8	16896	4460544	18399744	19366083987
BTC_ijb_jcid_var74	264	264	264	8	8	16896	4460544	18399744	19402672386
BTC_ijb_jcid_var74	264	264	264	8	8	16896	4460544	18399744	19349108321
BTC_ijb_jcid_var74	264	264	264	8	8	16896	4460544	18399744	19385521901
BTC_ijb_jcid_var74	264	264	264	8	8	16896	4460544	18399744	19345233186
BTC_ijb_jcid_var74	296	296	296	8	8	18944	5607424	25934336	30064616139
BTC_ijb_jcid_var74	296	296	296	8	8	18944	5607424	25934336	30072493522
BTC_ijb_jcid_var74	296	296	296	8	8	18944	5607424	25934336	30024338251
BTC_ijb_jcid_var74	296	296	296	8	8	18944	5607424	25934336	30084634229
BTC_ijb_jcid_var74	296	296	296	8	8	18944	5607424	25934336	30060838208
BTC_ijb_jcid_var74	328	328	328	8	8	20992	6885376	35287552	44908240148
BTC_ijb_jcid_var74	328	328	328	8	8	20992	6885376	35287552	45177669989
BTC_ijb_jcid_var74	328	328	328	8	8	20992	6885376	35287552	44904946090
BTC_ijb_jcid_var74	328	328	328	8	8	20992	6885376	35287552	44907672840
BTC_ijb_jcid_var74	328	328	328	8	8	20992	6885376	35287552	44905547008
BTC_ijb_jcid_var74	360	360	360	8	8	23040	8294400	46656000	66122100984
BTC_ijb_jcid_var74	360	360	360	8	8	23040	8294400	46656000	66073060044
BTC_ijb_jcid_var74	360	360	360	8	8	23040	8294400	46656000	65886576654
BTC_ijb_jcid_var74	360	360	360	8	8	23040	8294400	46656000	65762220633
BTC_ijb_jcid_var74	360	360	360	8	8	23040	8294400	46656000	65765855428
BTC_ijb_jcid_var74	392	392	392	8	8	25088	9834496	60236288	86868879518
BTC_ijb_jcid_var74	392	392	392	8	8	25088	9834496	60236288	86874647518
BTC_ijb_jcid_var74	392	392	392	8	8	25088	9834496	60236288	86922068667
BTC_ijb_jcid_var74	392	392	392	8	8	25088	9834496	60236288	87129571810
BTC_ijb_jcid_var74	392	392	392	8	8	25088	9834496	60236288	86904023326
BTC_ijb_jcid_var74	424	424	424	8	8	27136	11505664	76225024	112342309825
BTC_ijb_jcid_var74	424	424	424	8	8	27136	11505664	76225024	112389858087
BTC_ijb_jcid_var74	424	424	424	8	8	27136	11505664	76225024	112335131561
BTC_ijb_jcid_var74	424	424	424	8	8	27136	11505664	76225024	112310891725
BTC_ijb_jcid_var74	424	424	424	8	8	27136	11505664	76225024	112343689152


==> figures/data/ijb_jcid/meas/var75.dat <==
BTC_ijb_jcid_var75	8	8	8	8	8	512	4096	512	176699
BTC_ijb_jcid_var75	8	8	8	8	8	512	4096	512	149349
BTC_ijb_jcid_var75	8	8	8	8	8	512	4096	512	149448
BTC_ijb_jcid_var75	8	8	8	8	8	512	4096	512	150148
BTC_ijb_jcid_var75	8	8	8	8	8	512	4096	512	148014
BTC_ijb_jcid_var75	40	40	40	8	8	2560	102400	64000	18790361
BTC_ijb_jcid_var75	40	40	40	8	8	2560	102400	64000	18148452
BTC_ijb_jcid_var75	40	40	40	8	8	2560	102400	64000	18030634
BTC_ijb_jcid_var75	40	40	40	8	8	2560	102400	64000	18069402
BTC_ijb_jcid_var75	40	40	40	8	8	2560	102400	64000	17989291
BTC_ijb_jcid_var75	72	72	72	8	8	4608	331776	373248	147475397
BTC_ijb_jcid_var75	72	72	72	8	8	4608	331776	373248	144586593
BTC_ijb_jcid_var75	72	72	72	8	8	4608	331776	373248	144726839
BTC_ijb_jcid_var75	72	72	72	8	8	4608	331776	373248	145035275
BTC_ijb_jcid_var75	72	72	72	8	8	4608	331776	373248	145457763
BTC_ijb_jcid_var75	104	104	104	8	8	6656	692224	1124864	568999969
BTC_ijb_jcid_var75	104	104	104	8	8	6656	692224	1124864	564343522
BTC_ijb_jcid_var75	104	104	104	8	8	6656	692224	1124864	563371110
BTC_ijb_jcid_var75	104	104	104	8	8	6656	692224	1124864	563344790
BTC_ijb_jcid_var75	104	104	104	8	8	6656	692224	1124864	564454893
BTC_ijb_jcid_var75	136	136	136	8	8	8704	1183744	2515456	1269554185
BTC_ijb_jcid_var75	136	136	136	8	8	8704	1183744	2515456	1272821891
BTC_ijb_jcid_var75	136	136	136	8	8	8704	1183744	2515456	1271502508
BTC_ijb_jcid_var75	136	136	136	8	8	8704	1183744	2515456	1270205678
BTC_ijb_jcid_var75	136	136	136	8	8	8704	1183744	2515456	1277972083
BTC_ijb_jcid_var75	168	168	168	8	8	10752	1806336	4741632	2387856411
BTC_ijb_jcid_var75	168	168	168	8	8	10752	1806336	4741632	2415223072
BTC_ijb_jcid_var75	168	168	168	8	8	10752	1806336	4741632	2385852989
BTC_ijb_jcid_var75	168	168	168	8	8	10752	1806336	4741632	2388233279
BTC_ijb_jcid_var75	168	168	168	8	8	10752	1806336	4741632	2387542973
BTC_ijb_jcid_var75	200	200	200	8	8	12800	2560000	8000000	4445544270
BTC_ijb_jcid_var75	200	200	200	8	8	12800	2560000	8000000	4429499019
BTC_ijb_jcid_var75	200	200	200	8	8	12800	2560000	8000000	4429243485
BTC_ijb_jcid_var75	200	200	200	8	8	12800	2560000	8000000	4457888173
BTC_ijb_jcid_var75	200	200	200	8	8	12800	2560000	8000000	4443881487
BTC_ijb_jcid_var75	232	232	232	8	8	14848	3444736	12487168	10058647999
BTC_ijb_jcid_var75	232	232	232	8	8	14848	3444736	12487168	9783491918
BTC_ijb_jcid_var75	232	232	232	8	8	14848	3444736	12487168	9738757690
BTC_ijb_jcid_var75	232	232	232	8	8	14848	3444736	12487168	9754359343
BTC_ijb_jcid_var75	232	232	232	8	8	14848	3444736	12487168	9728386077
BTC_ijb_jcid_var75	264	264	264	8	8	16896	4460544	18399744	19162258655
BTC_ijb_jcid_var75	264	264	264	8	8	16896	4460544	18399744	19095439169
BTC_ijb_jcid_var75	264	264	264	8	8	16896	4460544	18399744	19042062564
BTC_ijb_jcid_var75	264	264	264	8	8	16896	4460544	18399744	19028845845
BTC_ijb_jcid_var75	264	264	264	8	8	16896	4460544	18399744	19028337938
BTC_ijb_jcid_var75	296	296	296	8	8	18944	5607424	25934336	29480501817
BTC_ijb_jcid_var75	296	296	296	8	8	18944	5607424	25934336	29460240712
BTC_ijb_jcid_var75	296	296	296	8	8	18944	5607424	25934336	29520735176
BTC_ijb_jcid_var75	296	296	296	8	8	18944	5607424	25934336	29453827754
BTC_ijb_jcid_var75	296	296	296	8	8	18944	5607424	25934336	29487728296
BTC_ijb_jcid_var75	328	328	328	8	8	20992	6885376	35287552	44583085677
BTC_ijb_jcid_var75	328	328	328	8	8	20992	6885376	35287552	44585907421
BTC_ijb_jcid_var75	328	328	328	8	8	20992	6885376	35287552	44675710106
BTC_ijb_jcid_var75	328	328	328	8	8	20992	6885376	35287552	44623330238
BTC_ijb_jcid_var75	328	328	328	8	8	20992	6885376	35287552	44616283566
BTC_ijb_jcid_var75	360	360	360	8	8	23040	8294400	46656000	67163620366
BTC_ijb_jcid_var75	360	360	360	8	8	23040	8294400	46656000	67178994058
BTC_ijb_jcid_var75	360	360	360	8	8	23040	8294400	46656000	67220538183
BTC_ijb_jcid_var75	360	360	360	8	8	23040	8294400	46656000	67199263525
BTC_ijb_jcid_var75	360	360	360	8	8	23040	8294400	46656000	67428195993
BTC_ijb_jcid_var75	392	392	392	8	8	25088	9834496	60236288	91273466660
BTC_ijb_jcid_var75	392	392	392	8	8	25088	9834496	60236288	91349247248
BTC_ijb_jcid_var75	392	392	392	8	8	25088	9834496	60236288	91224511815
BTC_ijb_jcid_var75	392	392	392	8	8	25088	9834496	60236288	91214894951
BTC_ijb_jcid_var75	392	392	392	8	8	25088	9834496	60236288	91238114828
BTC_ijb_jcid_var75	424	424	424	8	8	27136	11505664	76225024	121843864489
BTC_ijb_jcid_var75	424	424	424	8	8	27136	11505664	76225024	121853049096
BTC_ijb_jcid_var75	424	424	424	8	8	27136	11505664	76225024	121941056178
BTC_ijb_jcid_var75	424	424	424	8	8	27136	11505664	76225024	122195840262
BTC_ijb_jcid_var75	424	424	424	8	8	27136	11505664	76225024	121885210751


==> figures/data/ijb_jcid/meas/var76.dat <==
BTC_ijb_jcid_var76	8	8	8	8	8	512	4096	512	170271
BTC_ijb_jcid_var76	8	8	8	8	8	512	4096	512	147208
BTC_ijb_jcid_var76	8	8	8	8	8	512	4096	512	147013
BTC_ijb_jcid_var76	8	8	8	8	8	512	4096	512	147240
BTC_ijb_jcid_var76	8	8	8	8	8	512	4096	512	145497
BTC_ijb_jcid_var76	40	40	40	8	8	2560	102400	64000	32460888
BTC_ijb_jcid_var76	40	40	40	8	8	2560	102400	64000	32108717
BTC_ijb_jcid_var76	40	40	40	8	8	2560	102400	64000	32071324
BTC_ijb_jcid_var76	40	40	40	8	8	2560	102400	64000	31723505
BTC_ijb_jcid_var76	40	40	40	8	8	2560	102400	64000	31677180
BTC_ijb_jcid_var76	72	72	72	8	8	4608	331776	373248	257887369
BTC_ijb_jcid_var76	72	72	72	8	8	4608	331776	373248	253429185
BTC_ijb_jcid_var76	72	72	72	8	8	4608	331776	373248	255440759
BTC_ijb_jcid_var76	72	72	72	8	8	4608	331776	373248	259986739
BTC_ijb_jcid_var76	72	72	72	8	8	4608	331776	373248	274436465
BTC_ijb_jcid_var76	104	104	104	8	8	6656	692224	1124864	766138426
BTC_ijb_jcid_var76	104	104	104	8	8	6656	692224	1124864	758452592
BTC_ijb_jcid_var76	104	104	104	8	8	6656	692224	1124864	758263504
BTC_ijb_jcid_var76	104	104	104	8	8	6656	692224	1124864	757628526
BTC_ijb_jcid_var76	104	104	104	8	8	6656	692224	1124864	757203484
BTC_ijb_jcid_var76	136	136	136	8	8	8704	1183744	2515456	1707261422
BTC_ijb_jcid_var76	136	136	136	8	8	8704	1183744	2515456	1708442045
BTC_ijb_jcid_var76	136	136	136	8	8	8704	1183744	2515456	1709909510
BTC_ijb_jcid_var76	136	136	136	8	8	8704	1183744	2515456	1709473043
BTC_ijb_jcid_var76	136	136	136	8	8	8704	1183744	2515456	1706846926
BTC_ijb_jcid_var76	168	168	168	8	8	10752	1806336	4741632	3228977099
BTC_ijb_jcid_var76	168	168	168	8	8	10752	1806336	4741632	3238280089
BTC_ijb_jcid_var76	168	168	168	8	8	10752	1806336	4741632	3265067104
BTC_ijb_jcid_var76	168	168	168	8	8	10752	1806336	4741632	3225545148
BTC_ijb_jcid_var76	168	168	168	8	8	10752	1806336	4741632	3227770703
BTC_ijb_jcid_var76	200	200	200	8	8	12800	2560000	8000000	5853329160
BTC_ijb_jcid_var76	200	200	200	8	8	12800	2560000	8000000	5855737592
BTC_ijb_jcid_var76	200	200	200	8	8	12800	2560000	8000000	5920330771
BTC_ijb_jcid_var76	200	200	200	8	8	12800	2560000	8000000	5858559653
BTC_ijb_jcid_var76	200	200	200	8	8	12800	2560000	8000000	5857085348
BTC_ijb_jcid_var76	232	232	232	8	8	14848	3444736	12487168	10421853804
BTC_ijb_jcid_var76	232	232	232	8	8	14848	3444736	12487168	10397880276
BTC_ijb_jcid_var76	232	232	232	8	8	14848	3444736	12487168	10442062123
BTC_ijb_jcid_var76	232	232	232	8	8	14848	3444736	12487168	10397150826
BTC_ijb_jcid_var76	232	232	232	8	8	14848	3444736	12487168	10423304512
BTC_ijb_jcid_var76	264	264	264	8	8	16896	4460544	18399744	19247744012
BTC_ijb_jcid_var76	264	264	264	8	8	16896	4460544	18399744	19224222394
BTC_ijb_jcid_var76	264	264	264	8	8	16896	4460544	18399744	19209128873
BTC_ijb_jcid_var76	264	264	264	8	8	16896	4460544	18399744	19285325342
BTC_ijb_jcid_var76	264	264	264	8	8	16896	4460544	18399744	19229635587
BTC_ijb_jcid_var76	296	296	296	8	8	18944	5607424	25934336	30753357547
BTC_ijb_jcid_var76	296	296	296	8	8	18944	5607424	25934336	30727288652
BTC_ijb_jcid_var76	296	296	296	8	8	18944	5607424	25934336	30728498168
BTC_ijb_jcid_var76	296	296	296	8	8	18944	5607424	25934336	30689924446
BTC_ijb_jcid_var76	296	296	296	8	8	18944	5607424	25934336	30745566756
BTC_ijb_jcid_var76	328	328	328	8	8	20992	6885376	35287552	46712810921
BTC_ijb_jcid_var76	328	328	328	8	8	20992	6885376	35287552	46847452214
BTC_ijb_jcid_var76	328	328	328	8	8	20992	6885376	35287552	46848631813
BTC_ijb_jcid_var76	328	328	328	8	8	20992	6885376	35287552	46872259616
BTC_ijb_jcid_var76	328	328	328	8	8	20992	6885376	35287552	46900362476
BTC_ijb_jcid_var76	360	360	360	8	8	23040	8294400	46656000	71078813337
BTC_ijb_jcid_var76	360	360	360	8	8	23040	8294400	46656000	71162833825
BTC_ijb_jcid_var76	360	360	360	8	8	23040	8294400	46656000	71364001439
BTC_ijb_jcid_var76	360	360	360	8	8	23040	8294400	46656000	71063620933
BTC_ijb_jcid_var76	360	360	360	8	8	23040	8294400	46656000	71100785236
BTC_ijb_jcid_var76	392	392	392	8	8	25088	9834496	60236288	98111261734
BTC_ijb_jcid_var76	392	392	392	8	8	25088	9834496	60236288	98081448634
BTC_ijb_jcid_var76	392	392	392	8	8	25088	9834496	60236288	98138454537
BTC_ijb_jcid_var76	392	392	392	8	8	25088	9834496	60236288	98108606770
BTC_ijb_jcid_var76	392	392	392	8	8	25088	9834496	60236288	98121857574
BTC_ijb_jcid_var76	424	424	424	8	8	27136	11505664	76225024	137723876266
BTC_ijb_jcid_var76	424	424	424	8	8	27136	11505664	76225024	138098266852
BTC_ijb_jcid_var76	424	424	424	8	8	27136	11505664	76225024	137591447109
BTC_ijb_jcid_var76	424	424	424	8	8	27136	11505664	76225024	137747319071
BTC_ijb_jcid_var76	424	424	424	8	8	27136	11505664	76225024	137731188093


==> figures/data/ijb_jcid/meas/var77.dat <==
BTC_ijb_jcid_var77	8	8	8	8	8	512	4096	512	178251
BTC_ijb_jcid_var77	8	8	8	8	8	512	4096	512	161482
BTC_ijb_jcid_var77	8	8	8	8	8	512	4096	512	150886
BTC_ijb_jcid_var77	8	8	8	8	8	512	4096	512	150842
BTC_ijb_jcid_var77	8	8	8	8	8	512	4096	512	151104
BTC_ijb_jcid_var77	40	40	40	8	8	2560	102400	64000	27365647
BTC_ijb_jcid_var77	40	40	40	8	8	2560	102400	64000	26479644
BTC_ijb_jcid_var77	40	40	40	8	8	2560	102400	64000	26436897
BTC_ijb_jcid_var77	40	40	40	8	8	2560	102400	64000	26441803
BTC_ijb_jcid_var77	40	40	40	8	8	2560	102400	64000	26438474
BTC_ijb_jcid_var77	72	72	72	8	8	4608	331776	373248	173761320
BTC_ijb_jcid_var77	72	72	72	8	8	4608	331776	373248	169971823
BTC_ijb_jcid_var77	72	72	72	8	8	4608	331776	373248	170191256
BTC_ijb_jcid_var77	72	72	72	8	8	4608	331776	373248	169835540
BTC_ijb_jcid_var77	72	72	72	8	8	4608	331776	373248	169700686
BTC_ijb_jcid_var77	104	104	104	8	8	6656	692224	1124864	585023071
BTC_ijb_jcid_var77	104	104	104	8	8	6656	692224	1124864	578223389
BTC_ijb_jcid_var77	104	104	104	8	8	6656	692224	1124864	578367605
BTC_ijb_jcid_var77	104	104	104	8	8	6656	692224	1124864	579160839
BTC_ijb_jcid_var77	104	104	104	8	8	6656	692224	1124864	579939027
BTC_ijb_jcid_var77	136	136	136	8	8	8704	1183744	2515456	1294219419
BTC_ijb_jcid_var77	136	136	136	8	8	8704	1183744	2515456	1295357470
BTC_ijb_jcid_var77	136	136	136	8	8	8704	1183744	2515456	1294748939
BTC_ijb_jcid_var77	136	136	136	8	8	8704	1183744	2515456	1294803294
BTC_ijb_jcid_var77	136	136	136	8	8	8704	1183744	2515456	1294840497
BTC_ijb_jcid_var77	168	168	168	8	8	10752	1806336	4741632	2430711783
BTC_ijb_jcid_var77	168	168	168	8	8	10752	1806336	4741632	2422463163
BTC_ijb_jcid_var77	168	168	168	8	8	10752	1806336	4741632	2422518237
BTC_ijb_jcid_var77	168	168	168	8	8	10752	1806336	4741632	2431089936
BTC_ijb_jcid_var77	168	168	168	8	8	10752	1806336	4741632	2421968706
BTC_ijb_jcid_var77	200	200	200	8	8	12800	2560000	8000000	6603788610
BTC_ijb_jcid_var77	200	200	200	8	8	12800	2560000	8000000	6741863999
BTC_ijb_jcid_var77	200	200	200	8	8	12800	2560000	8000000	6622995412
BTC_ijb_jcid_var77	200	200	200	8	8	12800	2560000	8000000	6604745414
BTC_ijb_jcid_var77	200	200	200	8	8	12800	2560000	8000000	6600362586
BTC_ijb_jcid_var77	232	232	232	8	8	14848	3444736	12487168	27779726738
BTC_ijb_jcid_var77	232	232	232	8	8	14848	3444736	12487168	27721834837
BTC_ijb_jcid_var77	232	232	232	8	8	14848	3444736	12487168	27766809258
BTC_ijb_jcid_var77	232	232	232	8	8	14848	3444736	12487168	27777794881
BTC_ijb_jcid_var77	232	232	232	8	8	14848	3444736	12487168	27731886433
BTC_ijb_jcid_var77	264	264	264	8	8	16896	4460544	18399744	50088515988
BTC_ijb_jcid_var77	264	264	264	8	8	16896	4460544	18399744	50067224420
BTC_ijb_jcid_var77	264	264	264	8	8	16896	4460544	18399744	50077587821
BTC_ijb_jcid_var77	264	264	264	8	8	16896	4460544	18399744	50077499139
BTC_ijb_jcid_var77	264	264	264	8	8	16896	4460544	18399744	50066209132
BTC_ijb_jcid_var77	296	296	296	8	8	18944	5607424	25934336	62402510611
BTC_ijb_jcid_var77	296	296	296	8	8	18944	5607424	25934336	62156542538
BTC_ijb_jcid_var77	296	296	296	8	8	18944	5607424	25934336	62154884889
BTC_ijb_jcid_var77	296	296	296	8	8	18944	5607424	25934336	62129044796
BTC_ijb_jcid_var77	296	296	296	8	8	18944	5607424	25934336	62141945833
BTC_ijb_jcid_var77	328	328	328	8	8	20992	6885376	35287552	83357071277
BTC_ijb_jcid_var77	328	328	328	8	8	20992	6885376	35287552	83412576809
BTC_ijb_jcid_var77	328	328	328	8	8	20992	6885376	35287552	83373371193
BTC_ijb_jcid_var77	328	328	328	8	8	20992	6885376	35287552	83382124744
BTC_ijb_jcid_var77	328	328	328	8	8	20992	6885376	35287552	83448456417
BTC_ijb_jcid_var77	360	360	360	8	8	23040	8294400	46656000	115599144876
BTC_ijb_jcid_var77	360	360	360	8	8	23040	8294400	46656000	115868779669
BTC_ijb_jcid_var77	360	360	360	8	8	23040	8294400	46656000	115541685915
BTC_ijb_jcid_var77	360	360	360	8	8	23040	8294400	46656000	115541029028
BTC_ijb_jcid_var77	360	360	360	8	8	23040	8294400	46656000	115546178583
BTC_ijb_jcid_var77	392	392	392	8	8	25088	9834496	60236288	148055394985
BTC_ijb_jcid_var77	392	392	392	8	8	25088	9834496	60236288	148071562337
BTC_ijb_jcid_var77	392	392	392	8	8	25088	9834496	60236288	148335704574
BTC_ijb_jcid_var77	392	392	392	8	8	25088	9834496	60236288	148047865688
BTC_ijb_jcid_var77	392	392	392	8	8	25088	9834496	60236288	148015628750


==> figures/data/ijb_jcid/meas/var78.dat <==
BTC_ijb_jcid_var78	8	8	8	8	8	512	4096	512	175491
BTC_ijb_jcid_var78	8	8	8	8	8	512	4096	512	150867
BTC_ijb_jcid_var78	8	8	8	8	8	512	4096	512	151103
BTC_ijb_jcid_var78	8	8	8	8	8	512	4096	512	150758
BTC_ijb_jcid_var78	8	8	8	8	8	512	4096	512	151001
BTC_ijb_jcid_var78	40	40	40	8	8	2560	102400	64000	35374011
BTC_ijb_jcid_var78	40	40	40	8	8	2560	102400	64000	34607966
BTC_ijb_jcid_var78	40	40	40	8	8	2560	102400	64000	34694333
BTC_ijb_jcid_var78	40	40	40	8	8	2560	102400	64000	34610694
BTC_ijb_jcid_var78	40	40	40	8	8	2560	102400	64000	34603415
BTC_ijb_jcid_var78	72	72	72	8	8	4608	331776	373248	255995401
BTC_ijb_jcid_var78	72	72	72	8	8	4608	331776	373248	253352820
BTC_ijb_jcid_var78	72	72	72	8	8	4608	331776	373248	252893670
BTC_ijb_jcid_var78	72	72	72	8	8	4608	331776	373248	252912663
BTC_ijb_jcid_var78	72	72	72	8	8	4608	331776	373248	252937387
BTC_ijb_jcid_var78	104	104	104	8	8	6656	692224	1124864	767346064
BTC_ijb_jcid_var78	104	104	104	8	8	6656	692224	1124864	761356555
BTC_ijb_jcid_var78	104	104	104	8	8	6656	692224	1124864	761582830
BTC_ijb_jcid_var78	104	104	104	8	8	6656	692224	1124864	762181349
BTC_ijb_jcid_var78	104	104	104	8	8	6656	692224	1124864	764995096
BTC_ijb_jcid_var78	136	136	136	8	8	8704	1183744	2515456	1726822349
BTC_ijb_jcid_var78	136	136	136	8	8	8704	1183744	2515456	1711736257
BTC_ijb_jcid_var78	136	136	136	8	8	8704	1183744	2515456	1713241339
BTC_ijb_jcid_var78	136	136	136	8	8	8704	1183744	2515456	1713933474
BTC_ijb_jcid_var78	136	136	136	8	8	8704	1183744	2515456	1710733824
BTC_ijb_jcid_var78	168	168	168	8	8	10752	1806336	4741632	3283658249
BTC_ijb_jcid_var78	168	168	168	8	8	10752	1806336	4741632	3256444691
BTC_ijb_jcid_var78	168	168	168	8	8	10752	1806336	4741632	3241088110
BTC_ijb_jcid_var78	168	168	168	8	8	10752	1806336	4741632	3235434054
BTC_ijb_jcid_var78	168	168	168	8	8	10752	1806336	4741632	3249252260
BTC_ijb_jcid_var78	200	200	200	8	8	12800	2560000	8000000	8371538696
BTC_ijb_jcid_var78	200	200	200	8	8	12800	2560000	8000000	8369770238
BTC_ijb_jcid_var78	200	200	200	8	8	12800	2560000	8000000	8397514505
BTC_ijb_jcid_var78	200	200	200	8	8	12800	2560000	8000000	8470934799
BTC_ijb_jcid_var78	200	200	200	8	8	12800	2560000	8000000	8370855609
BTC_ijb_jcid_var78	232	232	232	8	8	14848	3444736	12487168	24902511931
BTC_ijb_jcid_var78	232	232	232	8	8	14848	3444736	12487168	24993767104
BTC_ijb_jcid_var78	232	232	232	8	8	14848	3444736	12487168	24960342126
BTC_ijb_jcid_var78	232	232	232	8	8	14848	3444736	12487168	24894291965
BTC_ijb_jcid_var78	232	232	232	8	8	14848	3444736	12487168	24967295759
BTC_ijb_jcid_var78	264	264	264	8	8	16896	4460544	18399744	46213404548
BTC_ijb_jcid_var78	264	264	264	8	8	16896	4460544	18399744	46269666038
BTC_ijb_jcid_var78	264	264	264	8	8	16896	4460544	18399744	46228987420
BTC_ijb_jcid_var78	264	264	264	8	8	16896	4460544	18399744	46247316164
BTC_ijb_jcid_var78	264	264	264	8	8	16896	4460544	18399744	46496921759
BTC_ijb_jcid_var78	296	296	296	8	8	18944	5607424	25934336	55024136104
BTC_ijb_jcid_var78	296	296	296	8	8	18944	5607424	25934336	55024550765
BTC_ijb_jcid_var78	296	296	296	8	8	18944	5607424	25934336	55001057717
BTC_ijb_jcid_var78	296	296	296	8	8	18944	5607424	25934336	55222912494
BTC_ijb_jcid_var78	296	296	296	8	8	18944	5607424	25934336	55298650126
BTC_ijb_jcid_var78	328	328	328	8	8	20992	6885376	35287552	73996700142
BTC_ijb_jcid_var78	328	328	328	8	8	20992	6885376	35287552	74015824711
BTC_ijb_jcid_var78	328	328	328	8	8	20992	6885376	35287552	73982673091
BTC_ijb_jcid_var78	328	328	328	8	8	20992	6885376	35287552	74038876565
BTC_ijb_jcid_var78	328	328	328	8	8	20992	6885376	35287552	73983463095
BTC_ijb_jcid_var78	360	360	360	8	8	23040	8294400	46656000	106043970008
BTC_ijb_jcid_var78	360	360	360	8	8	23040	8294400	46656000	106336299665
BTC_ijb_jcid_var78	360	360	360	8	8	23040	8294400	46656000	105968800958
BTC_ijb_jcid_var78	360	360	360	8	8	23040	8294400	46656000	106117498013
BTC_ijb_jcid_var78	360	360	360	8	8	23040	8294400	46656000	106033932577
BTC_ijb_jcid_var78	392	392	392	8	8	25088	9834496	60236288	138866056815
BTC_ijb_jcid_var78	392	392	392	8	8	25088	9834496	60236288	138851478500
BTC_ijb_jcid_var78	392	392	392	8	8	25088	9834496	60236288	138916360131
BTC_ijb_jcid_var78	392	392	392	8	8	25088	9834496	60236288	139109134948
BTC_ijb_jcid_var78	392	392	392	8	8	25088	9834496	60236288	138827446651


==> figures/data/ijb_jcid/meas/var79.dat <==
BTC_ijb_jcid_var79	8	8	8	8	8	512	4096	512	168221
BTC_ijb_jcid_var79	8	8	8	8	8	512	4096	512	146978
BTC_ijb_jcid_var79	8	8	8	8	8	512	4096	512	147137
BTC_ijb_jcid_var79	8	8	8	8	8	512	4096	512	144683
BTC_ijb_jcid_var79	8	8	8	8	8	512	4096	512	144966
BTC_ijb_jcid_var79	40	40	40	8	8	2560	102400	64000	16515775
BTC_ijb_jcid_var79	40	40	40	8	8	2560	102400	64000	15798278
BTC_ijb_jcid_var79	40	40	40	8	8	2560	102400	64000	15854944
BTC_ijb_jcid_var79	40	40	40	8	8	2560	102400	64000	15792075
BTC_ijb_jcid_var79	40	40	40	8	8	2560	102400	64000	15797264
BTC_ijb_jcid_var79	72	72	72	8	8	4608	331776	373248	131546069
BTC_ijb_jcid_var79	72	72	72	8	8	4608	331776	373248	128567644
BTC_ijb_jcid_var79	72	72	72	8	8	4608	331776	373248	128072573
BTC_ijb_jcid_var79	72	72	72	8	8	4608	331776	373248	128162935
BTC_ijb_jcid_var79	72	72	72	8	8	4608	331776	373248	128165962
BTC_ijb_jcid_var79	104	104	104	8	8	6656	692224	1124864	540185337
BTC_ijb_jcid_var79	104	104	104	8	8	6656	692224	1124864	539708636
BTC_ijb_jcid_var79	104	104	104	8	8	6656	692224	1124864	531351268
BTC_ijb_jcid_var79	104	104	104	8	8	6656	692224	1124864	541780129
BTC_ijb_jcid_var79	104	104	104	8	8	6656	692224	1124864	539862055
BTC_ijb_jcid_var79	136	136	136	8	8	8704	1183744	2515456	1207788631
BTC_ijb_jcid_var79	136	136	136	8	8	8704	1183744	2515456	1201727028
BTC_ijb_jcid_var79	136	136	136	8	8	8704	1183744	2515456	1204120864
BTC_ijb_jcid_var79	136	136	136	8	8	8704	1183744	2515456	1227973426
BTC_ijb_jcid_var79	136	136	136	8	8	8704	1183744	2515456	1208575207
BTC_ijb_jcid_var79	168	168	168	8	8	10752	1806336	4741632	2253832457
BTC_ijb_jcid_var79	168	168	168	8	8	10752	1806336	4741632	2275327246
BTC_ijb_jcid_var79	168	168	168	8	8	10752	1806336	4741632	2273779368
BTC_ijb_jcid_var79	168	168	168	8	8	10752	1806336	4741632	2262341773
BTC_ijb_jcid_var79	168	168	168	8	8	10752	1806336	4741632	2259062089
BTC_ijb_jcid_var79	200	200	200	8	8	12800	2560000	8000000	3914873713
BTC_ijb_jcid_var79	200	200	200	8	8	12800	2560000	8000000	3926988806
BTC_ijb_jcid_var79	200	200	200	8	8	12800	2560000	8000000	3919622976
BTC_ijb_jcid_var79	200	200	200	8	8	12800	2560000	8000000	3918092842
BTC_ijb_jcid_var79	200	200	200	8	8	12800	2560000	8000000	3919294976
BTC_ijb_jcid_var79	232	232	232	8	8	14848	3444736	12487168	7749307602
BTC_ijb_jcid_var79	232	232	232	8	8	14848	3444736	12487168	7788195419
BTC_ijb_jcid_var79	232	232	232	8	8	14848	3444736	12487168	7812531289
BTC_ijb_jcid_var79	232	232	232	8	8	14848	3444736	12487168	7752320194
BTC_ijb_jcid_var79	232	232	232	8	8	14848	3444736	12487168	7743829930
BTC_ijb_jcid_var79	264	264	264	8	8	16896	4460544	18399744	15047167846
BTC_ijb_jcid_var79	264	264	264	8	8	16896	4460544	18399744	15003096605
BTC_ijb_jcid_var79	264	264	264	8	8	16896	4460544	18399744	15018838520
BTC_ijb_jcid_var79	264	264	264	8	8	16896	4460544	18399744	15301816811
BTC_ijb_jcid_var79	264	264	264	8	8	16896	4460544	18399744	15004634166
BTC_ijb_jcid_var79	296	296	296	8	8	18944	5607424	25934336	25523330538
BTC_ijb_jcid_var79	296	296	296	8	8	18944	5607424	25934336	25535428162
BTC_ijb_jcid_var79	296	296	296	8	8	18944	5607424	25934336	25544253784
BTC_ijb_jcid_var79	296	296	296	8	8	18944	5607424	25934336	25505426094
BTC_ijb_jcid_var79	296	296	296	8	8	18944	5607424	25934336	25528808738
BTC_ijb_jcid_var79	328	328	328	8	8	20992	6885376	35287552	39440123451
BTC_ijb_jcid_var79	328	328	328	8	8	20992	6885376	35287552	39435532584
BTC_ijb_jcid_var79	328	328	328	8	8	20992	6885376	35287552	39413132593
BTC_ijb_jcid_var79	328	328	328	8	8	20992	6885376	35287552	39426611340
BTC_ijb_jcid_var79	328	328	328	8	8	20992	6885376	35287552	39432762796
BTC_ijb_jcid_var79	360	360	360	8	8	23040	8294400	46656000	58901417957
BTC_ijb_jcid_var79	360	360	360	8	8	23040	8294400	46656000	58891612867
BTC_ijb_jcid_var79	360	360	360	8	8	23040	8294400	46656000	58945746654
BTC_ijb_jcid_var79	360	360	360	8	8	23040	8294400	46656000	58884791613
BTC_ijb_jcid_var79	360	360	360	8	8	23040	8294400	46656000	58997821064
BTC_ijb_jcid_var79	392	392	392	8	8	25088	9834496	60236288	78535224659
BTC_ijb_jcid_var79	392	392	392	8	8	25088	9834496	60236288	78370742200
BTC_ijb_jcid_var79	392	392	392	8	8	25088	9834496	60236288	78328793502
BTC_ijb_jcid_var79	392	392	392	8	8	25088	9834496	60236288	78098272448
BTC_ijb_jcid_var79	392	392	392	8	8	25088	9834496	60236288	78089524119
BTC_ijb_jcid_var79	424	424	424	8	8	27136	11505664	76225024	102648023181
BTC_ijb_jcid_var79	424	424	424	8	8	27136	11505664	76225024	102730943489
BTC_ijb_jcid_var79	424	424	424	8	8	27136	11505664	76225024	102752517013
BTC_ijb_jcid_var79	424	424	424	8	8	27136	11505664	76225024	103138204811
BTC_ijb_jcid_var79	424	424	424	8	8	27136	11505664	76225024	103376173233
BTC_ijb_jcid_var79	456	456	456	8	8	29184	13307904	94818816	136018752352
BTC_ijb_jcid_var79	456	456	456	8	8	29184	13307904	94818816	135525047305
BTC_ijb_jcid_var79	456	456	456	8	8	29184	13307904	94818816	135297269022
BTC_ijb_jcid_var79	456	456	456	8	8	29184	13307904	94818816	134927071275
BTC_ijb_jcid_var79	456	456	456	8	8	29184	13307904	94818816	135536406229


==> figures/data/ijb_jcid/meas/var8.dat <==
BTC_ijb_jcid_var8	8	8	8	8	8	512	4096	512	169813
BTC_ijb_jcid_var8	8	8	8	8	8	512	4096	512	183808
BTC_ijb_jcid_var8	8	8	8	8	8	512	4096	512	148944
BTC_ijb_jcid_var8	8	8	8	8	8	512	4096	512	149162
BTC_ijb_jcid_var8	8	8	8	8	8	512	4096	512	149477
BTC_ijb_jcid_var8	40	40	40	8	8	2560	102400	64000	22094560
BTC_ijb_jcid_var8	40	40	40	8	8	2560	102400	64000	21301578
BTC_ijb_jcid_var8	40	40	40	8	8	2560	102400	64000	21215413
BTC_ijb_jcid_var8	40	40	40	8	8	2560	102400	64000	21304139
BTC_ijb_jcid_var8	40	40	40	8	8	2560	102400	64000	21211764
BTC_ijb_jcid_var8	72	72	72	8	8	4608	331776	373248	142205940
BTC_ijb_jcid_var8	72	72	72	8	8	4608	331776	373248	138229629
BTC_ijb_jcid_var8	72	72	72	8	8	4608	331776	373248	138091495
BTC_ijb_jcid_var8	72	72	72	8	8	4608	331776	373248	137734025
BTC_ijb_jcid_var8	72	72	72	8	8	4608	331776	373248	137533825
BTC_ijb_jcid_var8	104	104	104	8	8	6656	692224	1124864	430922412
BTC_ijb_jcid_var8	104	104	104	8	8	6656	692224	1124864	420580458
BTC_ijb_jcid_var8	104	104	104	8	8	6656	692224	1124864	419096194
BTC_ijb_jcid_var8	104	104	104	8	8	6656	692224	1124864	418133268
BTC_ijb_jcid_var8	104	104	104	8	8	6656	692224	1124864	418437448
BTC_ijb_jcid_var8	136	136	136	8	8	8704	1183744	2515456	954488571
BTC_ijb_jcid_var8	136	136	136	8	8	8704	1183744	2515456	990446769
BTC_ijb_jcid_var8	136	136	136	8	8	8704	1183744	2515456	962005513
BTC_ijb_jcid_var8	136	136	136	8	8	8704	1183744	2515456	960730397
BTC_ijb_jcid_var8	136	136	136	8	8	8704	1183744	2515456	959926464
BTC_ijb_jcid_var8	168	168	168	8	8	10752	1806336	4741632	1810558507
BTC_ijb_jcid_var8	168	168	168	8	8	10752	1806336	4741632	1804573457
BTC_ijb_jcid_var8	168	168	168	8	8	10752	1806336	4741632	1806836680
BTC_ijb_jcid_var8	168	168	168	8	8	10752	1806336	4741632	1805092227
BTC_ijb_jcid_var8	168	168	168	8	8	10752	1806336	4741632	1806270865
BTC_ijb_jcid_var8	200	200	200	8	8	12800	2560000	8000000	3082027891
BTC_ijb_jcid_var8	200	200	200	8	8	12800	2560000	8000000	3076976676
BTC_ijb_jcid_var8	200	200	200	8	8	12800	2560000	8000000	3093150272
BTC_ijb_jcid_var8	200	200	200	8	8	12800	2560000	8000000	3098349299
BTC_ijb_jcid_var8	200	200	200	8	8	12800	2560000	8000000	3117522442
BTC_ijb_jcid_var8	232	232	232	8	8	14848	3444736	12487168	4832403890
BTC_ijb_jcid_var8	232	232	232	8	8	14848	3444736	12487168	4833776998
BTC_ijb_jcid_var8	232	232	232	8	8	14848	3444736	12487168	4833700228
BTC_ijb_jcid_var8	232	232	232	8	8	14848	3444736	12487168	4915871576
BTC_ijb_jcid_var8	232	232	232	8	8	14848	3444736	12487168	4840443094
BTC_ijb_jcid_var8	264	264	264	8	8	16896	4460544	18399744	7170402477
BTC_ijb_jcid_var8	264	264	264	8	8	16896	4460544	18399744	7183032055
BTC_ijb_jcid_var8	264	264	264	8	8	16896	4460544	18399744	7181434114
BTC_ijb_jcid_var8	264	264	264	8	8	16896	4460544	18399744	7164603836
BTC_ijb_jcid_var8	264	264	264	8	8	16896	4460544	18399744	7190202964
BTC_ijb_jcid_var8	296	296	296	8	8	18944	5607424	25934336	10066144819
BTC_ijb_jcid_var8	296	296	296	8	8	18944	5607424	25934336	10074331139
BTC_ijb_jcid_var8	296	296	296	8	8	18944	5607424	25934336	10075765326
BTC_ijb_jcid_var8	296	296	296	8	8	18944	5607424	25934336	10100361227
BTC_ijb_jcid_var8	296	296	296	8	8	18944	5607424	25934336	10101885142
BTC_ijb_jcid_var8	328	328	328	8	8	20992	6885376	35287552	14074909703
BTC_ijb_jcid_var8	328	328	328	8	8	20992	6885376	35287552	13794271092
BTC_ijb_jcid_var8	328	328	328	8	8	20992	6885376	35287552	13802388211
BTC_ijb_jcid_var8	328	328	328	8	8	20992	6885376	35287552	13809227687
BTC_ijb_jcid_var8	328	328	328	8	8	20992	6885376	35287552	13786151870
BTC_ijb_jcid_var8	360	360	360	8	8	23040	8294400	46656000	18359580798
BTC_ijb_jcid_var8	360	360	360	8	8	23040	8294400	46656000	18368230605
BTC_ijb_jcid_var8	360	360	360	8	8	23040	8294400	46656000	18366692624
BTC_ijb_jcid_var8	360	360	360	8	8	23040	8294400	46656000	18351130436
BTC_ijb_jcid_var8	360	360	360	8	8	23040	8294400	46656000	18373293469
BTC_ijb_jcid_var8	392	392	392	8	8	25088	9834496	60236288	23850050504
BTC_ijb_jcid_var8	392	392	392	8	8	25088	9834496	60236288	23854053172
BTC_ijb_jcid_var8	392	392	392	8	8	25088	9834496	60236288	23847516062
BTC_ijb_jcid_var8	392	392	392	8	8	25088	9834496	60236288	23882308327
BTC_ijb_jcid_var8	392	392	392	8	8	25088	9834496	60236288	23853023373
BTC_ijb_jcid_var8	424	424	424	8	8	27136	11505664	76225024	30202607425
BTC_ijb_jcid_var8	424	424	424	8	8	27136	11505664	76225024	30262415074
BTC_ijb_jcid_var8	424	424	424	8	8	27136	11505664	76225024	30271034649
BTC_ijb_jcid_var8	424	424	424	8	8	27136	11505664	76225024	30274237140
BTC_ijb_jcid_var8	424	424	424	8	8	27136	11505664	76225024	30315506144
BTC_ijb_jcid_var8	456	456	456	8	8	29184	13307904	94818816	38170449066
BTC_ijb_jcid_var8	456	456	456	8	8	29184	13307904	94818816	38210514534
BTC_ijb_jcid_var8	456	456	456	8	8	29184	13307904	94818816	38175479253
BTC_ijb_jcid_var8	456	456	456	8	8	29184	13307904	94818816	38175382105
BTC_ijb_jcid_var8	456	456	456	8	8	29184	13307904	94818816	38198396186
BTC_ijb_jcid_var8	488	488	488	8	8	31232	15241216	116214272	47431341017
BTC_ijb_jcid_var8	488	488	488	8	8	31232	15241216	116214272	47391731066
BTC_ijb_jcid_var8	488	488	488	8	8	31232	15241216	116214272	47402693604
BTC_ijb_jcid_var8	488	488	488	8	8	31232	15241216	116214272	47430063663
BTC_ijb_jcid_var8	488	488	488	8	8	31232	15241216	116214272	47668715802
BTC_ijb_jcid_var8	520	520	520	8	8	33280	17305600	140608000	58018027188
BTC_ijb_jcid_var8	520	520	520	8	8	33280	17305600	140608000	58069714662
BTC_ijb_jcid_var8	520	520	520	8	8	33280	17305600	140608000	58047707595
BTC_ijb_jcid_var8	520	520	520	8	8	33280	17305600	140608000	58009190767
BTC_ijb_jcid_var8	520	520	520	8	8	33280	17305600	140608000	58041173353
BTC_ijb_jcid_var8	552	552	552	8	8	35328	19501056	168196608	71284166635
BTC_ijb_jcid_var8	552	552	552	8	8	35328	19501056	168196608	71339220126
BTC_ijb_jcid_var8	552	552	552	8	8	35328	19501056	168196608	71339316418
BTC_ijb_jcid_var8	552	552	552	8	8	35328	19501056	168196608	71343258171
BTC_ijb_jcid_var8	552	552	552	8	8	35328	19501056	168196608	71369206549
BTC_ijb_jcid_var8	584	584	584	8	8	37376	21827584	199176704	86400592245
BTC_ijb_jcid_var8	584	584	584	8	8	37376	21827584	199176704	86361455876
BTC_ijb_jcid_var8	584	584	584	8	8	37376	21827584	199176704	86820586959
BTC_ijb_jcid_var8	584	584	584	8	8	37376	21827584	199176704	86294278336
BTC_ijb_jcid_var8	584	584	584	8	8	37376	21827584	199176704	86335014447


==> figures/data/ijb_jcid/meas/var80.dat <==
BTC_ijb_jcid_var80	8	8	8	8	8	512	4096	512	169994
BTC_ijb_jcid_var80	8	8	8	8	8	512	4096	512	149899
BTC_ijb_jcid_var80	8	8	8	8	8	512	4096	512	158847
BTC_ijb_jcid_var80	8	8	8	8	8	512	4096	512	149893
BTC_ijb_jcid_var80	8	8	8	8	8	512	4096	512	150068
BTC_ijb_jcid_var80	40	40	40	8	8	2560	102400	64000	17284311
BTC_ijb_jcid_var80	40	40	40	8	8	2560	102400	64000	16677434
BTC_ijb_jcid_var80	40	40	40	8	8	2560	102400	64000	16664296
BTC_ijb_jcid_var80	40	40	40	8	8	2560	102400	64000	16658737
BTC_ijb_jcid_var80	40	40	40	8	8	2560	102400	64000	16695328
BTC_ijb_jcid_var80	72	72	72	8	8	4608	331776	373248	132996958
BTC_ijb_jcid_var80	72	72	72	8	8	4608	331776	373248	129860279
BTC_ijb_jcid_var80	72	72	72	8	8	4608	331776	373248	129942272
BTC_ijb_jcid_var80	72	72	72	8	8	4608	331776	373248	129939628
BTC_ijb_jcid_var80	72	72	72	8	8	4608	331776	373248	130376646
BTC_ijb_jcid_var80	104	104	104	8	8	6656	692224	1124864	539285510
BTC_ijb_jcid_var80	104	104	104	8	8	6656	692224	1124864	533553158
BTC_ijb_jcid_var80	104	104	104	8	8	6656	692224	1124864	533554261
BTC_ijb_jcid_var80	104	104	104	8	8	6656	692224	1124864	533002353
BTC_ijb_jcid_var80	104	104	104	8	8	6656	692224	1124864	533148109
BTC_ijb_jcid_var80	136	136	136	8	8	8704	1183744	2515456	1209180255
BTC_ijb_jcid_var80	136	136	136	8	8	8704	1183744	2515456	1212787679
BTC_ijb_jcid_var80	136	136	136	8	8	8704	1183744	2515456	1215097234
BTC_ijb_jcid_var80	136	136	136	8	8	8704	1183744	2515456	1208236527
BTC_ijb_jcid_var80	136	136	136	8	8	8704	1183744	2515456	1214470227
BTC_ijb_jcid_var80	168	168	168	8	8	10752	1806336	4741632	2265060513
BTC_ijb_jcid_var80	168	168	168	8	8	10752	1806336	4741632	2269308754
BTC_ijb_jcid_var80	168	168	168	8	8	10752	1806336	4741632	2269368776
BTC_ijb_jcid_var80	168	168	168	8	8	10752	1806336	4741632	2292502132
BTC_ijb_jcid_var80	168	168	168	8	8	10752	1806336	4741632	2268595417
BTC_ijb_jcid_var80	200	200	200	8	8	12800	2560000	8000000	3941151116
BTC_ijb_jcid_var80	200	200	200	8	8	12800	2560000	8000000	3934495578
BTC_ijb_jcid_var80	200	200	200	8	8	12800	2560000	8000000	3938863289
BTC_ijb_jcid_var80	200	200	200	8	8	12800	2560000	8000000	3930965008
BTC_ijb_jcid_var80	200	200	200	8	8	12800	2560000	8000000	3932154174
BTC_ijb_jcid_var80	232	232	232	8	8	14848	3444736	12487168	7738504007
BTC_ijb_jcid_var80	232	232	232	8	8	14848	3444736	12487168	7763888770
BTC_ijb_jcid_var80	232	232	232	8	8	14848	3444736	12487168	7780527101
BTC_ijb_jcid_var80	232	232	232	8	8	14848	3444736	12487168	7744620906
BTC_ijb_jcid_var80	232	232	232	8	8	14848	3444736	12487168	7706555581
BTC_ijb_jcid_var80	264	264	264	8	8	16896	4460544	18399744	14924900384
BTC_ijb_jcid_var80	264	264	264	8	8	16896	4460544	18399744	14954368548
BTC_ijb_jcid_var80	264	264	264	8	8	16896	4460544	18399744	14914003763
BTC_ijb_jcid_var80	264	264	264	8	8	16896	4460544	18399744	14926670329
BTC_ijb_jcid_var80	264	264	264	8	8	16896	4460544	18399744	14964219344
BTC_ijb_jcid_var80	296	296	296	8	8	18944	5607424	25934336	25352258105
BTC_ijb_jcid_var80	296	296	296	8	8	18944	5607424	25934336	25380745516
BTC_ijb_jcid_var80	296	296	296	8	8	18944	5607424	25934336	25357777069
BTC_ijb_jcid_var80	296	296	296	8	8	18944	5607424	25934336	25404833590
BTC_ijb_jcid_var80	296	296	296	8	8	18944	5607424	25934336	25409230208
BTC_ijb_jcid_var80	328	328	328	8	8	20992	6885376	35287552	39257698010
BTC_ijb_jcid_var80	328	328	328	8	8	20992	6885376	35287552	39265048076
BTC_ijb_jcid_var80	328	328	328	8	8	20992	6885376	35287552	39227015355
BTC_ijb_jcid_var80	328	328	328	8	8	20992	6885376	35287552	39283883231
BTC_ijb_jcid_var80	328	328	328	8	8	20992	6885376	35287552	39463421741
BTC_ijb_jcid_var80	360	360	360	8	8	23040	8294400	46656000	58665907101
BTC_ijb_jcid_var80	360	360	360	8	8	23040	8294400	46656000	58692578333
BTC_ijb_jcid_var80	360	360	360	8	8	23040	8294400	46656000	58738135817
BTC_ijb_jcid_var80	360	360	360	8	8	23040	8294400	46656000	58978836796
BTC_ijb_jcid_var80	360	360	360	8	8	23040	8294400	46656000	58676015123
BTC_ijb_jcid_var80	392	392	392	8	8	25088	9834496	60236288	78260624982
BTC_ijb_jcid_var80	392	392	392	8	8	25088	9834496	60236288	78262467855
BTC_ijb_jcid_var80	392	392	392	8	8	25088	9834496	60236288	78239935648
BTC_ijb_jcid_var80	392	392	392	8	8	25088	9834496	60236288	78541798088
BTC_ijb_jcid_var80	392	392	392	8	8	25088	9834496	60236288	78207290489
BTC_ijb_jcid_var80	424	424	424	8	8	27136	11505664	76225024	102703374144
BTC_ijb_jcid_var80	424	424	424	8	8	27136	11505664	76225024	102987413290
BTC_ijb_jcid_var80	424	424	424	8	8	27136	11505664	76225024	103313707953
BTC_ijb_jcid_var80	424	424	424	8	8	27136	11505664	76225024	103553883996
BTC_ijb_jcid_var80	424	424	424	8	8	27136	11505664	76225024	102806294260
BTC_ijb_jcid_var80	456	456	456	8	8	29184	13307904	94818816	134937143034
BTC_ijb_jcid_var80	456	456	456	8	8	29184	13307904	94818816	134961914098
BTC_ijb_jcid_var80	456	456	456	8	8	29184	13307904	94818816	135345611925
BTC_ijb_jcid_var80	456	456	456	8	8	29184	13307904	94818816	135777393923
BTC_ijb_jcid_var80	456	456	456	8	8	29184	13307904	94818816	135896242363


==> figures/data/ijb_jcid/meas/var81.dat <==
BTC_ijb_jcid_var81	8	8	8	8	8	512	4096	512	40198079
BTC_ijb_jcid_var81	8	8	8	8	8	512	4096	512	192849
BTC_ijb_jcid_var81	8	8	8	8	8	512	4096	512	150954
BTC_ijb_jcid_var81	8	8	8	8	8	512	4096	512	150438
BTC_ijb_jcid_var81	8	8	8	8	8	512	4096	512	150398
BTC_ijb_jcid_var81	40	40	40	8	8	2560	102400	64000	18232560
BTC_ijb_jcid_var81	40	40	40	8	8	2560	102400	64000	17835683
BTC_ijb_jcid_var81	40	40	40	8	8	2560	102400	64000	17699416
BTC_ijb_jcid_var81	40	40	40	8	8	2560	102400	64000	17723981
BTC_ijb_jcid_var81	40	40	40	8	8	2560	102400	64000	18036520
BTC_ijb_jcid_var81	72	72	72	8	8	4608	331776	373248	130707639
BTC_ijb_jcid_var81	72	72	72	8	8	4608	331776	373248	127025920
BTC_ijb_jcid_var81	72	72	72	8	8	4608	331776	373248	127257088
BTC_ijb_jcid_var81	72	72	72	8	8	4608	331776	373248	127018665
BTC_ijb_jcid_var81	72	72	72	8	8	4608	331776	373248	127353418
BTC_ijb_jcid_var81	104	104	104	8	8	6656	692224	1124864	536238435
BTC_ijb_jcid_var81	104	104	104	8	8	6656	692224	1124864	531946805
BTC_ijb_jcid_var81	104	104	104	8	8	6656	692224	1124864	530393195
BTC_ijb_jcid_var81	104	104	104	8	8	6656	692224	1124864	530476484
BTC_ijb_jcid_var81	104	104	104	8	8	6656	692224	1124864	531881234
BTC_ijb_jcid_var81	136	136	136	8	8	8704	1183744	2515456	1210214689
BTC_ijb_jcid_var81	136	136	136	8	8	8704	1183744	2515456	1203033452
BTC_ijb_jcid_var81	136	136	136	8	8	8704	1183744	2515456	1200899237
BTC_ijb_jcid_var81	136	136	136	8	8	8704	1183744	2515456	1204363577
BTC_ijb_jcid_var81	136	136	136	8	8	8704	1183744	2515456	1204315893
BTC_ijb_jcid_var81	168	168	168	8	8	10752	1806336	4741632	2262682268
BTC_ijb_jcid_var81	168	168	168	8	8	10752	1806336	4741632	2267078421
BTC_ijb_jcid_var81	168	168	168	8	8	10752	1806336	4741632	2269188534
BTC_ijb_jcid_var81	168	168	168	8	8	10752	1806336	4741632	2267817316
BTC_ijb_jcid_var81	168	168	168	8	8	10752	1806336	4741632	2277071151
BTC_ijb_jcid_var81	200	200	200	8	8	12800	2560000	8000000	3987762976
BTC_ijb_jcid_var81	200	200	200	8	8	12800	2560000	8000000	3951604293
BTC_ijb_jcid_var81	200	200	200	8	8	12800	2560000	8000000	3947123373
BTC_ijb_jcid_var81	200	200	200	8	8	12800	2560000	8000000	3941826650
BTC_ijb_jcid_var81	200	200	200	8	8	12800	2560000	8000000	3958237466
BTC_ijb_jcid_var81	232	232	232	8	8	14848	3444736	12487168	7700315768
BTC_ijb_jcid_var81	232	232	232	8	8	14848	3444736	12487168	7706470414
BTC_ijb_jcid_var81	232	232	232	8	8	14848	3444736	12487168	7707013920
BTC_ijb_jcid_var81	232	232	232	8	8	14848	3444736	12487168	7754187632
BTC_ijb_jcid_var81	232	232	232	8	8	14848	3444736	12487168	7719156873
BTC_ijb_jcid_var81	264	264	264	8	8	16896	4460544	18399744	14890261253
BTC_ijb_jcid_var81	264	264	264	8	8	16896	4460544	18399744	14928221772
BTC_ijb_jcid_var81	264	264	264	8	8	16896	4460544	18399744	14910846110
BTC_ijb_jcid_var81	264	264	264	8	8	16896	4460544	18399744	14888445525
BTC_ijb_jcid_var81	264	264	264	8	8	16896	4460544	18399744	14920335609
BTC_ijb_jcid_var81	296	296	296	8	8	18944	5607424	25934336	25503019208
BTC_ijb_jcid_var81	296	296	296	8	8	18944	5607424	25934336	25532160646
BTC_ijb_jcid_var81	296	296	296	8	8	18944	5607424	25934336	25517240653
BTC_ijb_jcid_var81	296	296	296	8	8	18944	5607424	25934336	25582269785
BTC_ijb_jcid_var81	296	296	296	8	8	18944	5607424	25934336	25519078184
BTC_ijb_jcid_var81	328	328	328	8	8	20992	6885376	35287552	39339256935
BTC_ijb_jcid_var81	328	328	328	8	8	20992	6885376	35287552	39336884546
BTC_ijb_jcid_var81	328	328	328	8	8	20992	6885376	35287552	39376309557
BTC_ijb_jcid_var81	328	328	328	8	8	20992	6885376	35287552	39357386348
BTC_ijb_jcid_var81	328	328	328	8	8	20992	6885376	35287552	39502080728
BTC_ijb_jcid_var81	360	360	360	8	8	23040	8294400	46656000	59237461235
BTC_ijb_jcid_var81	360	360	360	8	8	23040	8294400	46656000	58926259884
BTC_ijb_jcid_var81	360	360	360	8	8	23040	8294400	46656000	58908952629
BTC_ijb_jcid_var81	360	360	360	8	8	23040	8294400	46656000	58945460809
BTC_ijb_jcid_var81	360	360	360	8	8	23040	8294400	46656000	58903164466
BTC_ijb_jcid_var81	392	392	392	8	8	25088	9834496	60236288	78520376860
BTC_ijb_jcid_var81	392	392	392	8	8	25088	9834496	60236288	78594065265
BTC_ijb_jcid_var81	392	392	392	8	8	25088	9834496	60236288	78533547826
BTC_ijb_jcid_var81	392	392	392	8	8	25088	9834496	60236288	78587098638
BTC_ijb_jcid_var81	392	392	392	8	8	25088	9834496	60236288	78559420380
BTC_ijb_jcid_var81	424	424	424	8	8	27136	11505664	76225024	103005540074
BTC_ijb_jcid_var81	424	424	424	8	8	27136	11505664	76225024	103188942301
BTC_ijb_jcid_var81	424	424	424	8	8	27136	11505664	76225024	102956050123
BTC_ijb_jcid_var81	424	424	424	8	8	27136	11505664	76225024	102882209706
BTC_ijb_jcid_var81	424	424	424	8	8	27136	11505664	76225024	102899391048
BTC_ijb_jcid_var81	456	456	456	8	8	29184	13307904	94818816	135382906642
BTC_ijb_jcid_var81	456	456	456	8	8	29184	13307904	94818816	135303793041
BTC_ijb_jcid_var81	456	456	456	8	8	29184	13307904	94818816	135360664656
BTC_ijb_jcid_var81	456	456	456	8	8	29184	13307904	94818816	135617923622
BTC_ijb_jcid_var81	456	456	456	8	8	29184	13307904	94818816	135300373426


==> figures/data/ijb_jcid/meas/var82.dat <==
BTC_ijb_jcid_var82	8	8	8	8	8	512	4096	512	172377
BTC_ijb_jcid_var82	8	8	8	8	8	512	4096	512	150422
BTC_ijb_jcid_var82	8	8	8	8	8	512	4096	512	150285
BTC_ijb_jcid_var82	8	8	8	8	8	512	4096	512	150316
BTC_ijb_jcid_var82	8	8	8	8	8	512	4096	512	150388
BTC_ijb_jcid_var82	40	40	40	8	8	2560	102400	64000	16387537
BTC_ijb_jcid_var82	40	40	40	8	8	2560	102400	64000	15526238
BTC_ijb_jcid_var82	40	40	40	8	8	2560	102400	64000	15553962
BTC_ijb_jcid_var82	40	40	40	8	8	2560	102400	64000	15468849
BTC_ijb_jcid_var82	40	40	40	8	8	2560	102400	64000	15463451
BTC_ijb_jcid_var82	72	72	72	8	8	4608	331776	373248	134421874
BTC_ijb_jcid_var82	72	72	72	8	8	4608	331776	373248	129659357
BTC_ijb_jcid_var82	72	72	72	8	8	4608	331776	373248	129552395
BTC_ijb_jcid_var82	72	72	72	8	8	4608	331776	373248	129814203
BTC_ijb_jcid_var82	72	72	72	8	8	4608	331776	373248	129320679
BTC_ijb_jcid_var82	104	104	104	8	8	6656	692224	1124864	538690529
BTC_ijb_jcid_var82	104	104	104	8	8	6656	692224	1124864	531830693
BTC_ijb_jcid_var82	104	104	104	8	8	6656	692224	1124864	530682245
BTC_ijb_jcid_var82	104	104	104	8	8	6656	692224	1124864	531615438
BTC_ijb_jcid_var82	104	104	104	8	8	6656	692224	1124864	535775493
BTC_ijb_jcid_var82	136	136	136	8	8	8704	1183744	2515456	1234470605
BTC_ijb_jcid_var82	136	136	136	8	8	8704	1183744	2515456	1205922701
BTC_ijb_jcid_var82	136	136	136	8	8	8704	1183744	2515456	1209977502
BTC_ijb_jcid_var82	136	136	136	8	8	8704	1183744	2515456	1206027779
BTC_ijb_jcid_var82	136	136	136	8	8	8704	1183744	2515456	1205492073
BTC_ijb_jcid_var82	168	168	168	8	8	10752	1806336	4741632	2285498205
BTC_ijb_jcid_var82	168	168	168	8	8	10752	1806336	4741632	2285702655
BTC_ijb_jcid_var82	168	168	168	8	8	10752	1806336	4741632	2293173223
BTC_ijb_jcid_var82	168	168	168	8	8	10752	1806336	4741632	2287014050
BTC_ijb_jcid_var82	168	168	168	8	8	10752	1806336	4741632	2289772094
BTC_ijb_jcid_var82	200	200	200	8	8	12800	2560000	8000000	4104976950
BTC_ijb_jcid_var82	200	200	200	8	8	12800	2560000	8000000	4115856065
BTC_ijb_jcid_var82	200	200	200	8	8	12800	2560000	8000000	4144390746
BTC_ijb_jcid_var82	200	200	200	8	8	12800	2560000	8000000	4119872036
BTC_ijb_jcid_var82	200	200	200	8	8	12800	2560000	8000000	4104659708
BTC_ijb_jcid_var82	232	232	232	8	8	14848	3444736	12487168	7859434097
BTC_ijb_jcid_var82	232	232	232	8	8	14848	3444736	12487168	7857794909
BTC_ijb_jcid_var82	232	232	232	8	8	14848	3444736	12487168	7840112828
BTC_ijb_jcid_var82	232	232	232	8	8	14848	3444736	12487168	7837175945
BTC_ijb_jcid_var82	232	232	232	8	8	14848	3444736	12487168	7850918706
BTC_ijb_jcid_var82	264	264	264	8	8	16896	4460544	18399744	15031600313
BTC_ijb_jcid_var82	264	264	264	8	8	16896	4460544	18399744	15019380307
BTC_ijb_jcid_var82	264	264	264	8	8	16896	4460544	18399744	15088976476
BTC_ijb_jcid_var82	264	264	264	8	8	16896	4460544	18399744	15017084820
BTC_ijb_jcid_var82	264	264	264	8	8	16896	4460544	18399744	15029702838
BTC_ijb_jcid_var82	296	296	296	8	8	18944	5607424	25934336	25622997154
BTC_ijb_jcid_var82	296	296	296	8	8	18944	5607424	25934336	25624766002
BTC_ijb_jcid_var82	296	296	296	8	8	18944	5607424	25934336	25566241661
BTC_ijb_jcid_var82	296	296	296	8	8	18944	5607424	25934336	25618743734
BTC_ijb_jcid_var82	296	296	296	8	8	18944	5607424	25934336	25635543062
BTC_ijb_jcid_var82	328	328	328	8	8	20992	6885376	35287552	39983556119
BTC_ijb_jcid_var82	328	328	328	8	8	20992	6885376	35287552	39729133821
BTC_ijb_jcid_var82	328	328	328	8	8	20992	6885376	35287552	39725235303
BTC_ijb_jcid_var82	328	328	328	8	8	20992	6885376	35287552	39723912837
BTC_ijb_jcid_var82	328	328	328	8	8	20992	6885376	35287552	39731849320
BTC_ijb_jcid_var82	360	360	360	8	8	23040	8294400	46656000	59445296714
BTC_ijb_jcid_var82	360	360	360	8	8	23040	8294400	46656000	59366068645
BTC_ijb_jcid_var82	360	360	360	8	8	23040	8294400	46656000	59374006247
BTC_ijb_jcid_var82	360	360	360	8	8	23040	8294400	46656000	59430474348
BTC_ijb_jcid_var82	360	360	360	8	8	23040	8294400	46656000	59366931898
BTC_ijb_jcid_var82	392	392	392	8	8	25088	9834496	60236288	78721647268
BTC_ijb_jcid_var82	392	392	392	8	8	25088	9834496	60236288	78709869924
BTC_ijb_jcid_var82	392	392	392	8	8	25088	9834496	60236288	78768416583
BTC_ijb_jcid_var82	392	392	392	8	8	25088	9834496	60236288	79099068925
BTC_ijb_jcid_var82	392	392	392	8	8	25088	9834496	60236288	79386321808
BTC_ijb_jcid_var82	424	424	424	8	8	27136	11505664	76225024	103707984234
BTC_ijb_jcid_var82	424	424	424	8	8	27136	11505664	76225024	103737886815
BTC_ijb_jcid_var82	424	424	424	8	8	27136	11505664	76225024	103708052936
BTC_ijb_jcid_var82	424	424	424	8	8	27136	11505664	76225024	103711966768
BTC_ijb_jcid_var82	424	424	424	8	8	27136	11505664	76225024	103730015605
BTC_ijb_jcid_var82	456	456	456	8	8	29184	13307904	94818816	136284201555
BTC_ijb_jcid_var82	456	456	456	8	8	29184	13307904	94818816	136603374973
BTC_ijb_jcid_var82	456	456	456	8	8	29184	13307904	94818816	136295427532
BTC_ijb_jcid_var82	456	456	456	8	8	29184	13307904	94818816	136294214693
BTC_ijb_jcid_var82	456	456	456	8	8	29184	13307904	94818816	136311350958


==> figures/data/ijb_jcid/meas/var83.dat <==
BTC_ijb_jcid_var83	8	8	8	8	8	512	4096	512	182968
BTC_ijb_jcid_var83	8	8	8	8	8	512	4096	512	150939
BTC_ijb_jcid_var83	8	8	8	8	8	512	4096	512	151197
BTC_ijb_jcid_var83	8	8	8	8	8	512	4096	512	151119
BTC_ijb_jcid_var83	8	8	8	8	8	512	4096	512	151272
BTC_ijb_jcid_var83	40	40	40	8	8	2560	102400	64000	19145218
BTC_ijb_jcid_var83	40	40	40	8	8	2560	102400	64000	18448080
BTC_ijb_jcid_var83	40	40	40	8	8	2560	102400	64000	18451080
BTC_ijb_jcid_var83	40	40	40	8	8	2560	102400	64000	18540723
BTC_ijb_jcid_var83	40	40	40	8	8	2560	102400	64000	18545554
BTC_ijb_jcid_var83	72	72	72	8	8	4608	331776	373248	138415881
BTC_ijb_jcid_var83	72	72	72	8	8	4608	331776	373248	133945445
BTC_ijb_jcid_var83	72	72	72	8	8	4608	331776	373248	134623885
BTC_ijb_jcid_var83	72	72	72	8	8	4608	331776	373248	133950199
BTC_ijb_jcid_var83	72	72	72	8	8	4608	331776	373248	133864375
BTC_ijb_jcid_var83	104	104	104	8	8	6656	692224	1124864	539025561
BTC_ijb_jcid_var83	104	104	104	8	8	6656	692224	1124864	533418020
BTC_ijb_jcid_var83	104	104	104	8	8	6656	692224	1124864	532704533
BTC_ijb_jcid_var83	104	104	104	8	8	6656	692224	1124864	536336634
BTC_ijb_jcid_var83	104	104	104	8	8	6656	692224	1124864	541192155
BTC_ijb_jcid_var83	136	136	136	8	8	8704	1183744	2515456	1210247039
BTC_ijb_jcid_var83	136	136	136	8	8	8704	1183744	2515456	1209584740
BTC_ijb_jcid_var83	136	136	136	8	8	8704	1183744	2515456	1213083106
BTC_ijb_jcid_var83	136	136	136	8	8	8704	1183744	2515456	1211246603
BTC_ijb_jcid_var83	136	136	136	8	8	8704	1183744	2515456	1221698236
BTC_ijb_jcid_var83	168	168	168	8	8	10752	1806336	4741632	2274167566
BTC_ijb_jcid_var83	168	168	168	8	8	10752	1806336	4741632	2278088260
BTC_ijb_jcid_var83	168	168	168	8	8	10752	1806336	4741632	2288115692
BTC_ijb_jcid_var83	168	168	168	8	8	10752	1806336	4741632	2278094691
BTC_ijb_jcid_var83	168	168	168	8	8	10752	1806336	4741632	2280106457
BTC_ijb_jcid_var83	200	200	200	8	8	12800	2560000	8000000	3955398334
BTC_ijb_jcid_var83	200	200	200	8	8	12800	2560000	8000000	3952311733
BTC_ijb_jcid_var83	200	200	200	8	8	12800	2560000	8000000	3996591822
BTC_ijb_jcid_var83	200	200	200	8	8	12800	2560000	8000000	3954000950
BTC_ijb_jcid_var83	200	200	200	8	8	12800	2560000	8000000	3943793685
BTC_ijb_jcid_var83	232	232	232	8	8	14848	3444736	12487168	7665483283
BTC_ijb_jcid_var83	232	232	232	8	8	14848	3444736	12487168	7662567027
BTC_ijb_jcid_var83	232	232	232	8	8	14848	3444736	12487168	7671749217
BTC_ijb_jcid_var83	232	232	232	8	8	14848	3444736	12487168	7687554595
BTC_ijb_jcid_var83	232	232	232	8	8	14848	3444736	12487168	7689621501
BTC_ijb_jcid_var83	264	264	264	8	8	16896	4460544	18399744	15245590649
BTC_ijb_jcid_var83	264	264	264	8	8	16896	4460544	18399744	14989752596
BTC_ijb_jcid_var83	264	264	264	8	8	16896	4460544	18399744	14990563466
BTC_ijb_jcid_var83	264	264	264	8	8	16896	4460544	18399744	14960429979
BTC_ijb_jcid_var83	264	264	264	8	8	16896	4460544	18399744	14986406176
BTC_ijb_jcid_var83	296	296	296	8	8	18944	5607424	25934336	25508319707
BTC_ijb_jcid_var83	296	296	296	8	8	18944	5607424	25934336	25551731000
BTC_ijb_jcid_var83	296	296	296	8	8	18944	5607424	25934336	25498810002
BTC_ijb_jcid_var83	296	296	296	8	8	18944	5607424	25934336	25540730892
BTC_ijb_jcid_var83	296	296	296	8	8	18944	5607424	25934336	25537892632
BTC_ijb_jcid_var83	328	328	328	8	8	20992	6885376	35287552	39348931847
BTC_ijb_jcid_var83	328	328	328	8	8	20992	6885376	35287552	39323844383
BTC_ijb_jcid_var83	328	328	328	8	8	20992	6885376	35287552	39313668719
BTC_ijb_jcid_var83	328	328	328	8	8	20992	6885376	35287552	39308842206
BTC_ijb_jcid_var83	328	328	328	8	8	20992	6885376	35287552	39326784395
BTC_ijb_jcid_var83	360	360	360	8	8	23040	8294400	46656000	58919799546
BTC_ijb_jcid_var83	360	360	360	8	8	23040	8294400	46656000	58615487927
BTC_ijb_jcid_var83	360	360	360	8	8	23040	8294400	46656000	58683923206
BTC_ijb_jcid_var83	360	360	360	8	8	23040	8294400	46656000	58695005109
BTC_ijb_jcid_var83	360	360	360	8	8	23040	8294400	46656000	58761061110
BTC_ijb_jcid_var83	392	392	392	8	8	25088	9834496	60236288	78178316966
BTC_ijb_jcid_var83	392	392	392	8	8	25088	9834496	60236288	78203438176
BTC_ijb_jcid_var83	392	392	392	8	8	25088	9834496	60236288	78376054636
BTC_ijb_jcid_var83	392	392	392	8	8	25088	9834496	60236288	78132196324
BTC_ijb_jcid_var83	392	392	392	8	8	25088	9834496	60236288	78181893601
BTC_ijb_jcid_var83	424	424	424	8	8	27136	11505664	76225024	102481202404
BTC_ijb_jcid_var83	424	424	424	8	8	27136	11505664	76225024	102511089063
BTC_ijb_jcid_var83	424	424	424	8	8	27136	11505664	76225024	102482620832
BTC_ijb_jcid_var83	424	424	424	8	8	27136	11505664	76225024	102607933552
BTC_ijb_jcid_var83	424	424	424	8	8	27136	11505664	76225024	103194351705
BTC_ijb_jcid_var83	456	456	456	8	8	29184	13307904	94818816	135979760731
BTC_ijb_jcid_var83	456	456	456	8	8	29184	13307904	94818816	135188590295
BTC_ijb_jcid_var83	456	456	456	8	8	29184	13307904	94818816	134804173105
BTC_ijb_jcid_var83	456	456	456	8	8	29184	13307904	94818816	134801718837
BTC_ijb_jcid_var83	456	456	456	8	8	29184	13307904	94818816	134803257503


==> figures/data/ijb_jcid/meas/var84.dat <==
BTC_ijb_jcid_var84	8	8	8	8	8	512	4096	512	171970
BTC_ijb_jcid_var84	8	8	8	8	8	512	4096	512	150379
BTC_ijb_jcid_var84	8	8	8	8	8	512	4096	512	150121
BTC_ijb_jcid_var84	8	8	8	8	8	512	4096	512	159279
BTC_ijb_jcid_var84	8	8	8	8	8	512	4096	512	150258
BTC_ijb_jcid_var84	40	40	40	8	8	2560	102400	64000	16069561
BTC_ijb_jcid_var84	40	40	40	8	8	2560	102400	64000	15610650
BTC_ijb_jcid_var84	40	40	40	8	8	2560	102400	64000	15659011
BTC_ijb_jcid_var84	40	40	40	8	8	2560	102400	64000	15653489
BTC_ijb_jcid_var84	40	40	40	8	8	2560	102400	64000	15634401
BTC_ijb_jcid_var84	72	72	72	8	8	4608	331776	373248	132608287
BTC_ijb_jcid_var84	72	72	72	8	8	4608	331776	373248	137814320
BTC_ijb_jcid_var84	72	72	72	8	8	4608	331776	373248	137151966
BTC_ijb_jcid_var84	72	72	72	8	8	4608	331776	373248	129259098
BTC_ijb_jcid_var84	72	72	72	8	8	4608	331776	373248	128979225
BTC_ijb_jcid_var84	104	104	104	8	8	6656	692224	1124864	537079166
BTC_ijb_jcid_var84	104	104	104	8	8	6656	692224	1124864	532900816
BTC_ijb_jcid_var84	104	104	104	8	8	6656	692224	1124864	532322927
BTC_ijb_jcid_var84	104	104	104	8	8	6656	692224	1124864	531723832
BTC_ijb_jcid_var84	104	104	104	8	8	6656	692224	1124864	543537012
BTC_ijb_jcid_var84	136	136	136	8	8	8704	1183744	2515456	1223630600
BTC_ijb_jcid_var84	136	136	136	8	8	8704	1183744	2515456	1205352640
BTC_ijb_jcid_var84	136	136	136	8	8	8704	1183744	2515456	1201104626
BTC_ijb_jcid_var84	136	136	136	8	8	8704	1183744	2515456	1211021663
BTC_ijb_jcid_var84	136	136	136	8	8	8704	1183744	2515456	1203573778
BTC_ijb_jcid_var84	168	168	168	8	8	10752	1806336	4741632	2282167683
BTC_ijb_jcid_var84	168	168	168	8	8	10752	1806336	4741632	2285882471
BTC_ijb_jcid_var84	168	168	168	8	8	10752	1806336	4741632	2286413674
BTC_ijb_jcid_var84	168	168	168	8	8	10752	1806336	4741632	2285271881
BTC_ijb_jcid_var84	168	168	168	8	8	10752	1806336	4741632	2284857298
BTC_ijb_jcid_var84	200	200	200	8	8	12800	2560000	8000000	4080847497
BTC_ijb_jcid_var84	200	200	200	8	8	12800	2560000	8000000	4088521913
BTC_ijb_jcid_var84	200	200	200	8	8	12800	2560000	8000000	4082765534
BTC_ijb_jcid_var84	200	200	200	8	8	12800	2560000	8000000	4084130851
BTC_ijb_jcid_var84	200	200	200	8	8	12800	2560000	8000000	4108213595
BTC_ijb_jcid_var84	232	232	232	8	8	14848	3444736	12487168	7865495446
BTC_ijb_jcid_var84	232	232	232	8	8	14848	3444736	12487168	7874277466
BTC_ijb_jcid_var84	232	232	232	8	8	14848	3444736	12487168	7822563012
BTC_ijb_jcid_var84	232	232	232	8	8	14848	3444736	12487168	7841820520
BTC_ijb_jcid_var84	232	232	232	8	8	14848	3444736	12487168	7815528526
BTC_ijb_jcid_var84	264	264	264	8	8	16896	4460544	18399744	15105520783
BTC_ijb_jcid_var84	264	264	264	8	8	16896	4460544	18399744	15026012723
BTC_ijb_jcid_var84	264	264	264	8	8	16896	4460544	18399744	15112974314
BTC_ijb_jcid_var84	264	264	264	8	8	16896	4460544	18399744	15064205993
BTC_ijb_jcid_var84	264	264	264	8	8	16896	4460544	18399744	15038418796
BTC_ijb_jcid_var84	296	296	296	8	8	18944	5607424	25934336	25649015576
BTC_ijb_jcid_var84	296	296	296	8	8	18944	5607424	25934336	25607966916
BTC_ijb_jcid_var84	296	296	296	8	8	18944	5607424	25934336	25660764267
BTC_ijb_jcid_var84	296	296	296	8	8	18944	5607424	25934336	25708033823
BTC_ijb_jcid_var84	296	296	296	8	8	18944	5607424	25934336	25755966724
BTC_ijb_jcid_var84	328	328	328	8	8	20992	6885376	35287552	39626080807
BTC_ijb_jcid_var84	328	328	328	8	8	20992	6885376	35287552	39427777937
BTC_ijb_jcid_var84	328	328	328	8	8	20992	6885376	35287552	39459183826
BTC_ijb_jcid_var84	328	328	328	8	8	20992	6885376	35287552	39451707555
BTC_ijb_jcid_var84	328	328	328	8	8	20992	6885376	35287552	39456115910
BTC_ijb_jcid_var84	360	360	360	8	8	23040	8294400	46656000	59031262503
BTC_ijb_jcid_var84	360	360	360	8	8	23040	8294400	46656000	59083391401
BTC_ijb_jcid_var84	360	360	360	8	8	23040	8294400	46656000	59016509176
BTC_ijb_jcid_var84	360	360	360	8	8	23040	8294400	46656000	59043102296
BTC_ijb_jcid_var84	360	360	360	8	8	23040	8294400	46656000	59301124727
BTC_ijb_jcid_var84	392	392	392	8	8	25088	9834496	60236288	78675372891
BTC_ijb_jcid_var84	392	392	392	8	8	25088	9834496	60236288	78732275114
BTC_ijb_jcid_var84	392	392	392	8	8	25088	9834496	60236288	78699377073
BTC_ijb_jcid_var84	392	392	392	8	8	25088	9834496	60236288	78703327824
BTC_ijb_jcid_var84	392	392	392	8	8	25088	9834496	60236288	78695282111
BTC_ijb_jcid_var84	424	424	424	8	8	27136	11505664	76225024	103080289692
BTC_ijb_jcid_var84	424	424	424	8	8	27136	11505664	76225024	103046789439
BTC_ijb_jcid_var84	424	424	424	8	8	27136	11505664	76225024	103365496710
BTC_ijb_jcid_var84	424	424	424	8	8	27136	11505664	76225024	103983370419
BTC_ijb_jcid_var84	424	424	424	8	8	27136	11505664	76225024	103603331911
BTC_ijb_jcid_var84	456	456	456	8	8	29184	13307904	94818816	136248036903
BTC_ijb_jcid_var84	456	456	456	8	8	29184	13307904	94818816	136200051864
BTC_ijb_jcid_var84	456	456	456	8	8	29184	13307904	94818816	135847548586
BTC_ijb_jcid_var84	456	456	456	8	8	29184	13307904	94818816	135450175010
BTC_ijb_jcid_var84	456	456	456	8	8	29184	13307904	94818816	135960844510


==> figures/data/ijb_jcid/meas/var85.dat <==
BTC_ijb_jcid_var85	8	8	8	8	8	512	4096	512	173077
BTC_ijb_jcid_var85	8	8	8	8	8	512	4096	512	149884
BTC_ijb_jcid_var85	8	8	8	8	8	512	4096	512	150027
BTC_ijb_jcid_var85	8	8	8	8	8	512	4096	512	149815
BTC_ijb_jcid_var85	8	8	8	8	8	512	4096	512	149965
BTC_ijb_jcid_var85	40	40	40	8	8	2560	102400	64000	19218777
BTC_ijb_jcid_var85	40	40	40	8	8	2560	102400	64000	18735721
BTC_ijb_jcid_var85	40	40	40	8	8	2560	102400	64000	18777167
BTC_ijb_jcid_var85	40	40	40	8	8	2560	102400	64000	18649076
BTC_ijb_jcid_var85	40	40	40	8	8	2560	102400	64000	18764393
BTC_ijb_jcid_var85	72	72	72	8	8	4608	331776	373248	146490245
BTC_ijb_jcid_var85	72	72	72	8	8	4608	331776	373248	143766709
BTC_ijb_jcid_var85	72	72	72	8	8	4608	331776	373248	143942269
BTC_ijb_jcid_var85	72	72	72	8	8	4608	331776	373248	143316575
BTC_ijb_jcid_var85	72	72	72	8	8	4608	331776	373248	143492595
BTC_ijb_jcid_var85	104	104	104	8	8	6656	692224	1124864	568230236
BTC_ijb_jcid_var85	104	104	104	8	8	6656	692224	1124864	563808606
BTC_ijb_jcid_var85	104	104	104	8	8	6656	692224	1124864	563716760
BTC_ijb_jcid_var85	104	104	104	8	8	6656	692224	1124864	562717214
BTC_ijb_jcid_var85	104	104	104	8	8	6656	692224	1124864	563809082
BTC_ijb_jcid_var85	136	136	136	8	8	8704	1183744	2515456	1301395026
BTC_ijb_jcid_var85	136	136	136	8	8	8704	1183744	2515456	1289148881
BTC_ijb_jcid_var85	136	136	136	8	8	8704	1183744	2515456	1276574180
BTC_ijb_jcid_var85	136	136	136	8	8	8704	1183744	2515456	1275951395
BTC_ijb_jcid_var85	136	136	136	8	8	8704	1183744	2515456	1274976382
BTC_ijb_jcid_var85	168	168	168	8	8	10752	1806336	4741632	2546595486
BTC_ijb_jcid_var85	168	168	168	8	8	10752	1806336	4741632	2566294967
BTC_ijb_jcid_var85	168	168	168	8	8	10752	1806336	4741632	2553543576
BTC_ijb_jcid_var85	168	168	168	8	8	10752	1806336	4741632	2563688434
BTC_ijb_jcid_var85	168	168	168	8	8	10752	1806336	4741632	2563225386
BTC_ijb_jcid_var85	200	200	200	8	8	12800	2560000	8000000	4414350746
BTC_ijb_jcid_var85	200	200	200	8	8	12800	2560000	8000000	4425177490
BTC_ijb_jcid_var85	200	200	200	8	8	12800	2560000	8000000	4417252812
BTC_ijb_jcid_var85	200	200	200	8	8	12800	2560000	8000000	4416714214
BTC_ijb_jcid_var85	200	200	200	8	8	12800	2560000	8000000	4418449548
BTC_ijb_jcid_var85	232	232	232	8	8	14848	3444736	12487168	8317980994
BTC_ijb_jcid_var85	232	232	232	8	8	14848	3444736	12487168	8369297365
BTC_ijb_jcid_var85	232	232	232	8	8	14848	3444736	12487168	8310505025
BTC_ijb_jcid_var85	232	232	232	8	8	14848	3444736	12487168	8315247000
BTC_ijb_jcid_var85	232	232	232	8	8	14848	3444736	12487168	8305064388
BTC_ijb_jcid_var85	264	264	264	8	8	16896	4460544	18399744	15745952183
BTC_ijb_jcid_var85	264	264	264	8	8	16896	4460544	18399744	15716430915
BTC_ijb_jcid_var85	264	264	264	8	8	16896	4460544	18399744	15721510454
BTC_ijb_jcid_var85	264	264	264	8	8	16896	4460544	18399744	15726455261
BTC_ijb_jcid_var85	264	264	264	8	8	16896	4460544	18399744	15623811205
BTC_ijb_jcid_var85	296	296	296	8	8	18944	5607424	25934336	26462026805
BTC_ijb_jcid_var85	296	296	296	8	8	18944	5607424	25934336	26421435027
BTC_ijb_jcid_var85	296	296	296	8	8	18944	5607424	25934336	26459686048
BTC_ijb_jcid_var85	296	296	296	8	8	18944	5607424	25934336	26443567329
BTC_ijb_jcid_var85	296	296	296	8	8	18944	5607424	25934336	26423207767
BTC_ijb_jcid_var85	328	328	328	8	8	20992	6885376	35287552	40562489734
BTC_ijb_jcid_var85	328	328	328	8	8	20992	6885376	35287552	40548266329
BTC_ijb_jcid_var85	328	328	328	8	8	20992	6885376	35287552	40791342371
BTC_ijb_jcid_var85	328	328	328	8	8	20992	6885376	35287552	40798621861
BTC_ijb_jcid_var85	328	328	328	8	8	20992	6885376	35287552	40819752021
BTC_ijb_jcid_var85	360	360	360	8	8	23040	8294400	46656000	61435853634
BTC_ijb_jcid_var85	360	360	360	8	8	23040	8294400	46656000	60813987678
BTC_ijb_jcid_var85	360	360	360	8	8	23040	8294400	46656000	60788703848
BTC_ijb_jcid_var85	360	360	360	8	8	23040	8294400	46656000	60839090129
BTC_ijb_jcid_var85	360	360	360	8	8	23040	8294400	46656000	60752946368
BTC_ijb_jcid_var85	392	392	392	8	8	25088	9834496	60236288	81189723029
BTC_ijb_jcid_var85	392	392	392	8	8	25088	9834496	60236288	81239385434
BTC_ijb_jcid_var85	392	392	392	8	8	25088	9834496	60236288	81244169820
BTC_ijb_jcid_var85	392	392	392	8	8	25088	9834496	60236288	81219219617
BTC_ijb_jcid_var85	392	392	392	8	8	25088	9834496	60236288	81208908042
BTC_ijb_jcid_var85	424	424	424	8	8	27136	11505664	76225024	106529811721
BTC_ijb_jcid_var85	424	424	424	8	8	27136	11505664	76225024	107416209687
BTC_ijb_jcid_var85	424	424	424	8	8	27136	11505664	76225024	107039047397
BTC_ijb_jcid_var85	424	424	424	8	8	27136	11505664	76225024	107047168890
BTC_ijb_jcid_var85	424	424	424	8	8	27136	11505664	76225024	107091211104
BTC_ijb_jcid_var85	456	456	456	8	8	29184	13307904	94818816	145194486370
BTC_ijb_jcid_var85	456	456	456	8	8	29184	13307904	94818816	145298295815
BTC_ijb_jcid_var85	456	456	456	8	8	29184	13307904	94818816	145345011299
BTC_ijb_jcid_var85	456	456	456	8	8	29184	13307904	94818816	145525021842
BTC_ijb_jcid_var85	456	456	456	8	8	29184	13307904	94818816	145290620913


==> figures/data/ijb_jcid/meas/var86.dat <==
BTC_ijb_jcid_var86	8	8	8	8	8	512	4096	512	171643
BTC_ijb_jcid_var86	8	8	8	8	8	512	4096	512	149747
BTC_ijb_jcid_var86	8	8	8	8	8	512	4096	512	149738
BTC_ijb_jcid_var86	8	8	8	8	8	512	4096	512	149701
BTC_ijb_jcid_var86	8	8	8	8	8	512	4096	512	149673
BTC_ijb_jcid_var86	40	40	40	8	8	2560	102400	64000	29901978
BTC_ijb_jcid_var86	40	40	40	8	8	2560	102400	64000	29175069
BTC_ijb_jcid_var86	40	40	40	8	8	2560	102400	64000	29177792
BTC_ijb_jcid_var86	40	40	40	8	8	2560	102400	64000	29176519
BTC_ijb_jcid_var86	40	40	40	8	8	2560	102400	64000	31545248
BTC_ijb_jcid_var86	72	72	72	8	8	4608	331776	373248	262828573
BTC_ijb_jcid_var86	72	72	72	8	8	4608	331776	373248	254454589
BTC_ijb_jcid_var86	72	72	72	8	8	4608	331776	373248	254192920
BTC_ijb_jcid_var86	72	72	72	8	8	4608	331776	373248	254024422
BTC_ijb_jcid_var86	72	72	72	8	8	4608	331776	373248	254579083
BTC_ijb_jcid_var86	104	104	104	8	8	6656	692224	1124864	766477099
BTC_ijb_jcid_var86	104	104	104	8	8	6656	692224	1124864	771361472
BTC_ijb_jcid_var86	104	104	104	8	8	6656	692224	1124864	763170134
BTC_ijb_jcid_var86	104	104	104	8	8	6656	692224	1124864	792151718
BTC_ijb_jcid_var86	104	104	104	8	8	6656	692224	1124864	762793954
BTC_ijb_jcid_var86	136	136	136	8	8	8704	1183744	2515456	1725710186
BTC_ijb_jcid_var86	136	136	136	8	8	8704	1183744	2515456	1722134761
BTC_ijb_jcid_var86	136	136	136	8	8	8704	1183744	2515456	1723766691
BTC_ijb_jcid_var86	136	136	136	8	8	8704	1183744	2515456	1717375707
BTC_ijb_jcid_var86	136	136	136	8	8	8704	1183744	2515456	1719177988
BTC_ijb_jcid_var86	168	168	168	8	8	10752	1806336	4741632	3403902659
BTC_ijb_jcid_var86	168	168	168	8	8	10752	1806336	4741632	3385565634
BTC_ijb_jcid_var86	168	168	168	8	8	10752	1806336	4741632	3389536450
BTC_ijb_jcid_var86	168	168	168	8	8	10752	1806336	4741632	3398000358
BTC_ijb_jcid_var86	168	168	168	8	8	10752	1806336	4741632	3382768075
BTC_ijb_jcid_var86	200	200	200	8	8	12800	2560000	8000000	5820716275
BTC_ijb_jcid_var86	200	200	200	8	8	12800	2560000	8000000	5820545494
BTC_ijb_jcid_var86	200	200	200	8	8	12800	2560000	8000000	5881514330
BTC_ijb_jcid_var86	200	200	200	8	8	12800	2560000	8000000	5858306838
BTC_ijb_jcid_var86	200	200	200	8	8	12800	2560000	8000000	5844936704
BTC_ijb_jcid_var86	232	232	232	8	8	14848	3444736	12487168	9284265844
BTC_ijb_jcid_var86	232	232	232	8	8	14848	3444736	12487168	9269006528
BTC_ijb_jcid_var86	232	232	232	8	8	14848	3444736	12487168	9269365989
BTC_ijb_jcid_var86	232	232	232	8	8	14848	3444736	12487168	9289062640
BTC_ijb_jcid_var86	232	232	232	8	8	14848	3444736	12487168	9263568315
BTC_ijb_jcid_var86	264	264	264	8	8	16896	4460544	18399744	16174843272
BTC_ijb_jcid_var86	264	264	264	8	8	16896	4460544	18399744	16192889714
BTC_ijb_jcid_var86	264	264	264	8	8	16896	4460544	18399744	16161933038
BTC_ijb_jcid_var86	264	264	264	8	8	16896	4460544	18399744	16161536764
BTC_ijb_jcid_var86	264	264	264	8	8	16896	4460544	18399744	16196220485
BTC_ijb_jcid_var86	296	296	296	8	8	18944	5607424	25934336	27562932084
BTC_ijb_jcid_var86	296	296	296	8	8	18944	5607424	25934336	27579874467
BTC_ijb_jcid_var86	296	296	296	8	8	18944	5607424	25934336	27590020136
BTC_ijb_jcid_var86	296	296	296	8	8	18944	5607424	25934336	27562388528
BTC_ijb_jcid_var86	296	296	296	8	8	18944	5607424	25934336	27564501490
BTC_ijb_jcid_var86	328	328	328	8	8	20992	6885376	35287552	42406951446
BTC_ijb_jcid_var86	328	328	328	8	8	20992	6885376	35287552	42406432874
BTC_ijb_jcid_var86	328	328	328	8	8	20992	6885376	35287552	42371494352
BTC_ijb_jcid_var86	328	328	328	8	8	20992	6885376	35287552	42644903059
BTC_ijb_jcid_var86	328	328	328	8	8	20992	6885376	35287552	42370011998
BTC_ijb_jcid_var86	360	360	360	8	8	23040	8294400	46656000	64030164978
BTC_ijb_jcid_var86	360	360	360	8	8	23040	8294400	46656000	64046650090
BTC_ijb_jcid_var86	360	360	360	8	8	23040	8294400	46656000	64033193734
BTC_ijb_jcid_var86	360	360	360	8	8	23040	8294400	46656000	63989714090
BTC_ijb_jcid_var86	360	360	360	8	8	23040	8294400	46656000	64076356089
BTC_ijb_jcid_var86	392	392	392	8	8	25088	9834496	60236288	86788871154
BTC_ijb_jcid_var86	392	392	392	8	8	25088	9834496	60236288	86801355819
BTC_ijb_jcid_var86	392	392	392	8	8	25088	9834496	60236288	86356998868
BTC_ijb_jcid_var86	392	392	392	8	8	25088	9834496	60236288	86377250419
BTC_ijb_jcid_var86	392	392	392	8	8	25088	9834496	60236288	86465437038
BTC_ijb_jcid_var86	424	424	424	8	8	27136	11505664	76225024	123439219491
BTC_ijb_jcid_var86	424	424	424	8	8	27136	11505664	76225024	123136890644
BTC_ijb_jcid_var86	424	424	424	8	8	27136	11505664	76225024	123009815090
BTC_ijb_jcid_var86	424	424	424	8	8	27136	11505664	76225024	123238878728
BTC_ijb_jcid_var86	424	424	424	8	8	27136	11505664	76225024	123130965394


==> figures/data/ijb_jcid/meas/var87.dat <==
BTC_ijb_jcid_var87	8	8	8	8	8	512	4096	512	166665
BTC_ijb_jcid_var87	8	8	8	8	8	512	4096	512	147971
BTC_ijb_jcid_var87	8	8	8	8	8	512	4096	512	148351
BTC_ijb_jcid_var87	8	8	8	8	8	512	4096	512	148338
BTC_ijb_jcid_var87	8	8	8	8	8	512	4096	512	148444
BTC_ijb_jcid_var87	40	40	40	8	8	2560	102400	64000	16711093
BTC_ijb_jcid_var87	40	40	40	8	8	2560	102400	64000	15833113
BTC_ijb_jcid_var87	40	40	40	8	8	2560	102400	64000	15784045
BTC_ijb_jcid_var87	40	40	40	8	8	2560	102400	64000	15779404
BTC_ijb_jcid_var87	40	40	40	8	8	2560	102400	64000	15793014
BTC_ijb_jcid_var87	72	72	72	8	8	4608	331776	373248	133386345
BTC_ijb_jcid_var87	72	72	72	8	8	4608	331776	373248	129532604
BTC_ijb_jcid_var87	72	72	72	8	8	4608	331776	373248	129562994
BTC_ijb_jcid_var87	72	72	72	8	8	4608	331776	373248	129958018
BTC_ijb_jcid_var87	72	72	72	8	8	4608	331776	373248	129603189
BTC_ijb_jcid_var87	104	104	104	8	8	6656	692224	1124864	542294714
BTC_ijb_jcid_var87	104	104	104	8	8	6656	692224	1124864	535569157
BTC_ijb_jcid_var87	104	104	104	8	8	6656	692224	1124864	537065492
BTC_ijb_jcid_var87	104	104	104	8	8	6656	692224	1124864	544255075
BTC_ijb_jcid_var87	104	104	104	8	8	6656	692224	1124864	575029635
BTC_ijb_jcid_var87	136	136	136	8	8	8704	1183744	2515456	1278056578
BTC_ijb_jcid_var87	136	136	136	8	8	8704	1183744	2515456	1272340216
BTC_ijb_jcid_var87	136	136	136	8	8	8704	1183744	2515456	1269826852
BTC_ijb_jcid_var87	136	136	136	8	8	8704	1183744	2515456	1269254747
BTC_ijb_jcid_var87	136	136	136	8	8	8704	1183744	2515456	1263682681
BTC_ijb_jcid_var87	168	168	168	8	8	10752	1806336	4741632	2428228569
BTC_ijb_jcid_var87	168	168	168	8	8	10752	1806336	4741632	2426401335
BTC_ijb_jcid_var87	168	168	168	8	8	10752	1806336	4741632	2433761509
BTC_ijb_jcid_var87	168	168	168	8	8	10752	1806336	4741632	2436636391
BTC_ijb_jcid_var87	168	168	168	8	8	10752	1806336	4741632	2428994977
BTC_ijb_jcid_var87	200	200	200	8	8	12800	2560000	8000000	4254739756
BTC_ijb_jcid_var87	200	200	200	8	8	12800	2560000	8000000	4274016124
BTC_ijb_jcid_var87	200	200	200	8	8	12800	2560000	8000000	4256950467
BTC_ijb_jcid_var87	200	200	200	8	8	12800	2560000	8000000	4263611103
BTC_ijb_jcid_var87	200	200	200	8	8	12800	2560000	8000000	4254355893
BTC_ijb_jcid_var87	232	232	232	8	8	14848	3444736	12487168	8262816924
BTC_ijb_jcid_var87	232	232	232	8	8	14848	3444736	12487168	8242469377
BTC_ijb_jcid_var87	232	232	232	8	8	14848	3444736	12487168	8265222968
BTC_ijb_jcid_var87	232	232	232	8	8	14848	3444736	12487168	8246521870
BTC_ijb_jcid_var87	232	232	232	8	8	14848	3444736	12487168	8245253330
BTC_ijb_jcid_var87	264	264	264	8	8	16896	4460544	18399744	15680387688
BTC_ijb_jcid_var87	264	264	264	8	8	16896	4460544	18399744	15631344033
BTC_ijb_jcid_var87	264	264	264	8	8	16896	4460544	18399744	15653466155
BTC_ijb_jcid_var87	264	264	264	8	8	16896	4460544	18399744	15548017570
BTC_ijb_jcid_var87	264	264	264	8	8	16896	4460544	18399744	15562095730
BTC_ijb_jcid_var87	296	296	296	8	8	18944	5607424	25934336	26497624004
BTC_ijb_jcid_var87	296	296	296	8	8	18944	5607424	25934336	26534095133
BTC_ijb_jcid_var87	296	296	296	8	8	18944	5607424	25934336	26508230905
BTC_ijb_jcid_var87	296	296	296	8	8	18944	5607424	25934336	26503454849
BTC_ijb_jcid_var87	296	296	296	8	8	18944	5607424	25934336	26763660964
BTC_ijb_jcid_var87	328	328	328	8	8	20992	6885376	35287552	40612779464
BTC_ijb_jcid_var87	328	328	328	8	8	20992	6885376	35287552	40596597692
BTC_ijb_jcid_var87	328	328	328	8	8	20992	6885376	35287552	40588980886
BTC_ijb_jcid_var87	328	328	328	8	8	20992	6885376	35287552	40600391344
BTC_ijb_jcid_var87	328	328	328	8	8	20992	6885376	35287552	40624180806
BTC_ijb_jcid_var87	360	360	360	8	8	23040	8294400	46656000	60256934011
BTC_ijb_jcid_var87	360	360	360	8	8	23040	8294400	46656000	59957555859
BTC_ijb_jcid_var87	360	360	360	8	8	23040	8294400	46656000	60001831039
BTC_ijb_jcid_var87	360	360	360	8	8	23040	8294400	46656000	60004059951
BTC_ijb_jcid_var87	360	360	360	8	8	23040	8294400	46656000	59944230207
BTC_ijb_jcid_var87	392	392	392	8	8	25088	9834496	60236288	79887462698
BTC_ijb_jcid_var87	392	392	392	8	8	25088	9834496	60236288	80077736290
BTC_ijb_jcid_var87	392	392	392	8	8	25088	9834496	60236288	80329404889
BTC_ijb_jcid_var87	392	392	392	8	8	25088	9834496	60236288	80577937692
BTC_ijb_jcid_var87	392	392	392	8	8	25088	9834496	60236288	80331059841
BTC_ijb_jcid_var87	424	424	424	8	8	27136	11505664	76225024	105188610931
BTC_ijb_jcid_var87	424	424	424	8	8	27136	11505664	76225024	105194717046
BTC_ijb_jcid_var87	424	424	424	8	8	27136	11505664	76225024	105180519120
BTC_ijb_jcid_var87	424	424	424	8	8	27136	11505664	76225024	105206353214
BTC_ijb_jcid_var87	424	424	424	8	8	27136	11505664	76225024	105177853601
BTC_ijb_jcid_var87	456	456	456	8	8	29184	13307904	94818816	137656580843
BTC_ijb_jcid_var87	456	456	456	8	8	29184	13307904	94818816	137958598484
BTC_ijb_jcid_var87	456	456	456	8	8	29184	13307904	94818816	137582233015
BTC_ijb_jcid_var87	456	456	456	8	8	29184	13307904	94818816	137625363509
BTC_ijb_jcid_var87	456	456	456	8	8	29184	13307904	94818816	137686885361


==> figures/data/ijb_jcid/meas/var88.dat <==
BTC_ijb_jcid_var88	8	8	8	8	8	512	4096	512	173640
BTC_ijb_jcid_var88	8	8	8	8	8	512	4096	512	150014
BTC_ijb_jcid_var88	8	8	8	8	8	512	4096	512	150095
BTC_ijb_jcid_var88	8	8	8	8	8	512	4096	512	149927
BTC_ijb_jcid_var88	8	8	8	8	8	512	4096	512	150257
BTC_ijb_jcid_var88	40	40	40	8	8	2560	102400	64000	16498596
BTC_ijb_jcid_var88	40	40	40	8	8	2560	102400	64000	15633785
BTC_ijb_jcid_var88	40	40	40	8	8	2560	102400	64000	15632008
BTC_ijb_jcid_var88	40	40	40	8	8	2560	102400	64000	15630866
BTC_ijb_jcid_var88	40	40	40	8	8	2560	102400	64000	16232091
BTC_ijb_jcid_var88	72	72	72	8	8	4608	331776	373248	144151436
BTC_ijb_jcid_var88	72	72	72	8	8	4608	331776	373248	144372783
BTC_ijb_jcid_var88	72	72	72	8	8	4608	331776	373248	140377403
BTC_ijb_jcid_var88	72	72	72	8	8	4608	331776	373248	130793046
BTC_ijb_jcid_var88	72	72	72	8	8	4608	331776	373248	130316374
BTC_ijb_jcid_var88	104	104	104	8	8	6656	692224	1124864	562040008
BTC_ijb_jcid_var88	104	104	104	8	8	6656	692224	1124864	535067412
BTC_ijb_jcid_var88	104	104	104	8	8	6656	692224	1124864	535897419
BTC_ijb_jcid_var88	104	104	104	8	8	6656	692224	1124864	535433590
BTC_ijb_jcid_var88	104	104	104	8	8	6656	692224	1124864	540850983
BTC_ijb_jcid_var88	136	136	136	8	8	8704	1183744	2515456	1220517159
BTC_ijb_jcid_var88	136	136	136	8	8	8704	1183744	2515456	1215002635
BTC_ijb_jcid_var88	136	136	136	8	8	8704	1183744	2515456	1212779604
BTC_ijb_jcid_var88	136	136	136	8	8	8704	1183744	2515456	1227293180
BTC_ijb_jcid_var88	136	136	136	8	8	8704	1183744	2515456	1213645652
BTC_ijb_jcid_var88	168	168	168	8	8	10752	1806336	4741632	2450932780
BTC_ijb_jcid_var88	168	168	168	8	8	10752	1806336	4741632	2458541300
BTC_ijb_jcid_var88	168	168	168	8	8	10752	1806336	4741632	2459649845
BTC_ijb_jcid_var88	168	168	168	8	8	10752	1806336	4741632	2455826187
BTC_ijb_jcid_var88	168	168	168	8	8	10752	1806336	4741632	2456297691
BTC_ijb_jcid_var88	200	200	200	8	8	12800	2560000	8000000	4377952510
BTC_ijb_jcid_var88	200	200	200	8	8	12800	2560000	8000000	4375643213
BTC_ijb_jcid_var88	200	200	200	8	8	12800	2560000	8000000	4387877770
BTC_ijb_jcid_var88	200	200	200	8	8	12800	2560000	8000000	4374592121
BTC_ijb_jcid_var88	200	200	200	8	8	12800	2560000	8000000	4397244784
BTC_ijb_jcid_var88	232	232	232	8	8	14848	3444736	12487168	8340396148
BTC_ijb_jcid_var88	232	232	232	8	8	14848	3444736	12487168	8328635750
BTC_ijb_jcid_var88	232	232	232	8	8	14848	3444736	12487168	8329467646
BTC_ijb_jcid_var88	232	232	232	8	8	14848	3444736	12487168	8350186871
BTC_ijb_jcid_var88	232	232	232	8	8	14848	3444736	12487168	8353727359
BTC_ijb_jcid_var88	264	264	264	8	8	16896	4460544	18399744	15744219332
BTC_ijb_jcid_var88	264	264	264	8	8	16896	4460544	18399744	15966665232
BTC_ijb_jcid_var88	264	264	264	8	8	16896	4460544	18399744	15767137070
BTC_ijb_jcid_var88	264	264	264	8	8	16896	4460544	18399744	15743427865
BTC_ijb_jcid_var88	264	264	264	8	8	16896	4460544	18399744	15756495766
BTC_ijb_jcid_var88	296	296	296	8	8	18944	5607424	25934336	26557605987
BTC_ijb_jcid_var88	296	296	296	8	8	18944	5607424	25934336	26539109644
BTC_ijb_jcid_var88	296	296	296	8	8	18944	5607424	25934336	26519200040
BTC_ijb_jcid_var88	296	296	296	8	8	18944	5607424	25934336	26551026870
BTC_ijb_jcid_var88	296	296	296	8	8	18944	5607424	25934336	26533547958
BTC_ijb_jcid_var88	328	328	328	8	8	20992	6885376	35287552	40727567007
BTC_ijb_jcid_var88	328	328	328	8	8	20992	6885376	35287552	40731840352
BTC_ijb_jcid_var88	328	328	328	8	8	20992	6885376	35287552	40755703468
BTC_ijb_jcid_var88	328	328	328	8	8	20992	6885376	35287552	40744212939
BTC_ijb_jcid_var88	328	328	328	8	8	20992	6885376	35287552	40741849052
BTC_ijb_jcid_var88	360	360	360	8	8	23040	8294400	46656000	60748195076
BTC_ijb_jcid_var88	360	360	360	8	8	23040	8294400	46656000	60665704074
BTC_ijb_jcid_var88	360	360	360	8	8	23040	8294400	46656000	60758813067
BTC_ijb_jcid_var88	360	360	360	8	8	23040	8294400	46656000	60656321306
BTC_ijb_jcid_var88	360	360	360	8	8	23040	8294400	46656000	60703073546
BTC_ijb_jcid_var88	392	392	392	8	8	25088	9834496	60236288	80751234409
BTC_ijb_jcid_var88	392	392	392	8	8	25088	9834496	60236288	81002264408
BTC_ijb_jcid_var88	392	392	392	8	8	25088	9834496	60236288	80716959904
BTC_ijb_jcid_var88	392	392	392	8	8	25088	9834496	60236288	80267511473
BTC_ijb_jcid_var88	392	392	392	8	8	25088	9834496	60236288	80510565713
BTC_ijb_jcid_var88	424	424	424	8	8	27136	11505664	76225024	105577488480
BTC_ijb_jcid_var88	424	424	424	8	8	27136	11505664	76225024	105670088265
BTC_ijb_jcid_var88	424	424	424	8	8	27136	11505664	76225024	105554382873
BTC_ijb_jcid_var88	424	424	424	8	8	27136	11505664	76225024	105012161726
BTC_ijb_jcid_var88	424	424	424	8	8	27136	11505664	76225024	105045370385
BTC_ijb_jcid_var88	456	456	456	8	8	29184	13307904	94818816	138066766236
BTC_ijb_jcid_var88	456	456	456	8	8	29184	13307904	94818816	137700555813
BTC_ijb_jcid_var88	456	456	456	8	8	29184	13307904	94818816	137794647004
BTC_ijb_jcid_var88	456	456	456	8	8	29184	13307904	94818816	137781961084
BTC_ijb_jcid_var88	456	456	456	8	8	29184	13307904	94818816	137812803359


==> figures/data/ijb_jcid/meas/var89.dat <==
BTC_ijb_jcid_var89	8	8	8	8	8	512	4096	512	40112016
BTC_ijb_jcid_var89	8	8	8	8	8	512	4096	512	153238
BTC_ijb_jcid_var89	8	8	8	8	8	512	4096	512	196542
BTC_ijb_jcid_var89	8	8	8	8	8	512	4096	512	153010
BTC_ijb_jcid_var89	8	8	8	8	8	512	4096	512	185360
BTC_ijb_jcid_var89	40	40	40	8	8	2560	102400	64000	31602090
BTC_ijb_jcid_var89	40	40	40	8	8	2560	102400	64000	30396748
BTC_ijb_jcid_var89	40	40	40	8	8	2560	102400	64000	30471139
BTC_ijb_jcid_var89	40	40	40	8	8	2560	102400	64000	30573386
BTC_ijb_jcid_var89	40	40	40	8	8	2560	102400	64000	30437674
BTC_ijb_jcid_var89	72	72	72	8	8	4608	331776	373248	262666753
BTC_ijb_jcid_var89	72	72	72	8	8	4608	331776	373248	256212501
BTC_ijb_jcid_var89	72	72	72	8	8	4608	331776	373248	255869874
BTC_ijb_jcid_var89	72	72	72	8	8	4608	331776	373248	257205978
BTC_ijb_jcid_var89	72	72	72	8	8	4608	331776	373248	255807204
BTC_ijb_jcid_var89	104	104	104	8	8	6656	692224	1124864	771384320
BTC_ijb_jcid_var89	104	104	104	8	8	6656	692224	1124864	766142708
BTC_ijb_jcid_var89	104	104	104	8	8	6656	692224	1124864	765832999
BTC_ijb_jcid_var89	104	104	104	8	8	6656	692224	1124864	765631459
BTC_ijb_jcid_var89	104	104	104	8	8	6656	692224	1124864	766200179
BTC_ijb_jcid_var89	136	136	136	8	8	8704	1183744	2515456	1802791515
BTC_ijb_jcid_var89	136	136	136	8	8	8704	1183744	2515456	1774910359
BTC_ijb_jcid_var89	136	136	136	8	8	8704	1183744	2515456	1760998157
BTC_ijb_jcid_var89	136	136	136	8	8	8704	1183744	2515456	1774560368
BTC_ijb_jcid_var89	136	136	136	8	8	8704	1183744	2515456	1775508220
BTC_ijb_jcid_var89	168	168	168	8	8	10752	1806336	4741632	4583868793
BTC_ijb_jcid_var89	168	168	168	8	8	10752	1806336	4741632	4611320784
BTC_ijb_jcid_var89	168	168	168	8	8	10752	1806336	4741632	4596879434
BTC_ijb_jcid_var89	168	168	168	8	8	10752	1806336	4741632	4575039277
BTC_ijb_jcid_var89	168	168	168	8	8	10752	1806336	4741632	4581872372
BTC_ijb_jcid_var89	200	200	200	8	8	12800	2560000	8000000	8182584088
BTC_ijb_jcid_var89	200	200	200	8	8	12800	2560000	8000000	8174337348
BTC_ijb_jcid_var89	200	200	200	8	8	12800	2560000	8000000	8178290822
BTC_ijb_jcid_var89	200	200	200	8	8	12800	2560000	8000000	8178115745
BTC_ijb_jcid_var89	200	200	200	8	8	12800	2560000	8000000	8164346991
BTC_ijb_jcid_var89	232	232	232	8	8	14848	3444736	12487168	12857774198
BTC_ijb_jcid_var89	232	232	232	8	8	14848	3444736	12487168	12843273663
BTC_ijb_jcid_var89	232	232	232	8	8	14848	3444736	12487168	12835512154
BTC_ijb_jcid_var89	232	232	232	8	8	14848	3444736	12487168	12860089100
BTC_ijb_jcid_var89	232	232	232	8	8	14848	3444736	12487168	12837901555
BTC_ijb_jcid_var89	264	264	264	8	8	16896	4460544	18399744	21315402485
BTC_ijb_jcid_var89	264	264	264	8	8	16896	4460544	18399744	21342674475
BTC_ijb_jcid_var89	264	264	264	8	8	16896	4460544	18399744	21328625285
BTC_ijb_jcid_var89	264	264	264	8	8	16896	4460544	18399744	21339935558
BTC_ijb_jcid_var89	264	264	264	8	8	16896	4460544	18399744	21320944593
BTC_ijb_jcid_var89	296	296	296	8	8	18944	5607424	25934336	34571741018
BTC_ijb_jcid_var89	296	296	296	8	8	18944	5607424	25934336	34574149845
BTC_ijb_jcid_var89	296	296	296	8	8	18944	5607424	25934336	34590190336
BTC_ijb_jcid_var89	296	296	296	8	8	18944	5607424	25934336	34592177390
BTC_ijb_jcid_var89	296	296	296	8	8	18944	5607424	25934336	34587480446
BTC_ijb_jcid_var89	328	328	328	8	8	20992	6885376	35287552	51026641544
BTC_ijb_jcid_var89	328	328	328	8	8	20992	6885376	35287552	51035984773
BTC_ijb_jcid_var89	328	328	328	8	8	20992	6885376	35287552	51034274361
BTC_ijb_jcid_var89	328	328	328	8	8	20992	6885376	35287552	51165452825
BTC_ijb_jcid_var89	328	328	328	8	8	20992	6885376	35287552	51042764752
BTC_ijb_jcid_var89	360	360	360	8	8	23040	8294400	46656000	75103036509
BTC_ijb_jcid_var89	360	360	360	8	8	23040	8294400	46656000	75408274813
BTC_ijb_jcid_var89	360	360	360	8	8	23040	8294400	46656000	75174425060
BTC_ijb_jcid_var89	360	360	360	8	8	23040	8294400	46656000	75121702211
BTC_ijb_jcid_var89	360	360	360	8	8	23040	8294400	46656000	75099095751
BTC_ijb_jcid_var89	392	392	392	8	8	25088	9834496	60236288	100726600921
BTC_ijb_jcid_var89	392	392	392	8	8	25088	9834496	60236288	100717348642
BTC_ijb_jcid_var89	392	392	392	8	8	25088	9834496	60236288	100758502139
BTC_ijb_jcid_var89	392	392	392	8	8	25088	9834496	60236288	100806260648
BTC_ijb_jcid_var89	392	392	392	8	8	25088	9834496	60236288	100755205755
BTC_ijb_jcid_var89	424	424	424	8	8	27136	11505664	76225024	143545721931
BTC_ijb_jcid_var89	424	424	424	8	8	27136	11505664	76225024	143106456435
BTC_ijb_jcid_var89	424	424	424	8	8	27136	11505664	76225024	143255670911
BTC_ijb_jcid_var89	424	424	424	8	8	27136	11505664	76225024	143354220847
BTC_ijb_jcid_var89	424	424	424	8	8	27136	11505664	76225024	144150068029


==> figures/data/ijb_jcid/meas/var9.dat <==
BTC_ijb_jcid_var9	8	8	8	8	8	512	4096	512	156806
BTC_ijb_jcid_var9	8	8	8	8	8	512	4096	512	130670
BTC_ijb_jcid_var9	8	8	8	8	8	512	4096	512	130554
BTC_ijb_jcid_var9	8	8	8	8	8	512	4096	512	130835
BTC_ijb_jcid_var9	8	8	8	8	8	512	4096	512	130711
BTC_ijb_jcid_var9	40	40	40	8	8	2560	102400	64000	18429793
BTC_ijb_jcid_var9	40	40	40	8	8	2560	102400	64000	16390382
BTC_ijb_jcid_var9	40	40	40	8	8	2560	102400	64000	16426999
BTC_ijb_jcid_var9	40	40	40	8	8	2560	102400	64000	16437604
BTC_ijb_jcid_var9	40	40	40	8	8	2560	102400	64000	16395015
BTC_ijb_jcid_var9	72	72	72	8	8	4608	331776	373248	106602978
BTC_ijb_jcid_var9	72	72	72	8	8	4608	331776	373248	95535558
BTC_ijb_jcid_var9	72	72	72	8	8	4608	331776	373248	95678959
BTC_ijb_jcid_var9	72	72	72	8	8	4608	331776	373248	95524324
BTC_ijb_jcid_var9	72	72	72	8	8	4608	331776	373248	95983505
BTC_ijb_jcid_var9	104	104	104	8	8	6656	692224	1124864	305540626
BTC_ijb_jcid_var9	104	104	104	8	8	6656	692224	1124864	288441437
BTC_ijb_jcid_var9	104	104	104	8	8	6656	692224	1124864	288187418
BTC_ijb_jcid_var9	104	104	104	8	8	6656	692224	1124864	287483679
BTC_ijb_jcid_var9	104	104	104	8	8	6656	692224	1124864	288025055
BTC_ijb_jcid_var9	136	136	136	8	8	8704	1183744	2515456	659555851
BTC_ijb_jcid_var9	136	136	136	8	8	8704	1183744	2515456	662063783
BTC_ijb_jcid_var9	136	136	136	8	8	8704	1183744	2515456	663515076
BTC_ijb_jcid_var9	136	136	136	8	8	8704	1183744	2515456	663607010
BTC_ijb_jcid_var9	136	136	136	8	8	8704	1183744	2515456	663658529
BTC_ijb_jcid_var9	168	168	168	8	8	10752	1806336	4741632	1244560583
BTC_ijb_jcid_var9	168	168	168	8	8	10752	1806336	4741632	1250771601
BTC_ijb_jcid_var9	168	168	168	8	8	10752	1806336	4741632	1249663547
BTC_ijb_jcid_var9	168	168	168	8	8	10752	1806336	4741632	1249788513
BTC_ijb_jcid_var9	168	168	168	8	8	10752	1806336	4741632	1257180928
BTC_ijb_jcid_var9	200	200	200	8	8	12800	2560000	8000000	2129207388
BTC_ijb_jcid_var9	200	200	200	8	8	12800	2560000	8000000	2102628108
BTC_ijb_jcid_var9	200	200	200	8	8	12800	2560000	8000000	2111033188
BTC_ijb_jcid_var9	200	200	200	8	8	12800	2560000	8000000	2102511590
BTC_ijb_jcid_var9	200	200	200	8	8	12800	2560000	8000000	2103230382
BTC_ijb_jcid_var9	232	232	232	8	8	14848	3444736	12487168	3263358831
BTC_ijb_jcid_var9	232	232	232	8	8	14848	3444736	12487168	3266865043
BTC_ijb_jcid_var9	232	232	232	8	8	14848	3444736	12487168	3265829398
BTC_ijb_jcid_var9	232	232	232	8	8	14848	3444736	12487168	3265748798
BTC_ijb_jcid_var9	232	232	232	8	8	14848	3444736	12487168	3273135146
BTC_ijb_jcid_var9	264	264	264	8	8	16896	4460544	18399744	4771296821
BTC_ijb_jcid_var9	264	264	264	8	8	16896	4460544	18399744	4763401673
BTC_ijb_jcid_var9	264	264	264	8	8	16896	4460544	18399744	4764541653
BTC_ijb_jcid_var9	264	264	264	8	8	16896	4460544	18399744	4809307962
BTC_ijb_jcid_var9	264	264	264	8	8	16896	4460544	18399744	4743804141
BTC_ijb_jcid_var9	296	296	296	8	8	18944	5607424	25934336	6668553684
BTC_ijb_jcid_var9	296	296	296	8	8	18944	5607424	25934336	6667987440
BTC_ijb_jcid_var9	296	296	296	8	8	18944	5607424	25934336	6675943686
BTC_ijb_jcid_var9	296	296	296	8	8	18944	5607424	25934336	6679585261
BTC_ijb_jcid_var9	296	296	296	8	8	18944	5607424	25934336	6673119388
BTC_ijb_jcid_var9	328	328	328	8	8	20992	6885376	35287552	9092373531
BTC_ijb_jcid_var9	328	328	328	8	8	20992	6885376	35287552	9032785717
BTC_ijb_jcid_var9	328	328	328	8	8	20992	6885376	35287552	9032249321
BTC_ijb_jcid_var9	328	328	328	8	8	20992	6885376	35287552	9027464470
BTC_ijb_jcid_var9	328	328	328	8	8	20992	6885376	35287552	9059780987
BTC_ijb_jcid_var9	360	360	360	8	8	23040	8294400	46656000	11904591879
BTC_ijb_jcid_var9	360	360	360	8	8	23040	8294400	46656000	11900993785
BTC_ijb_jcid_var9	360	360	360	8	8	23040	8294400	46656000	11902317152
BTC_ijb_jcid_var9	360	360	360	8	8	23040	8294400	46656000	11915807400
BTC_ijb_jcid_var9	360	360	360	8	8	23040	8294400	46656000	11902588394
BTC_ijb_jcid_var9	392	392	392	8	8	25088	9834496	60236288	15338277142
BTC_ijb_jcid_var9	392	392	392	8	8	25088	9834496	60236288	15371837401
BTC_ijb_jcid_var9	392	392	392	8	8	25088	9834496	60236288	15331901627
BTC_ijb_jcid_var9	392	392	392	8	8	25088	9834496	60236288	15335880109
BTC_ijb_jcid_var9	392	392	392	8	8	25088	9834496	60236288	15390339689
BTC_ijb_jcid_var9	424	424	424	8	8	27136	11505664	76225024	19415035223
BTC_ijb_jcid_var9	424	424	424	8	8	27136	11505664	76225024	19446309148
BTC_ijb_jcid_var9	424	424	424	8	8	27136	11505664	76225024	19411707806
BTC_ijb_jcid_var9	424	424	424	8	8	27136	11505664	76225024	19445454005
BTC_ijb_jcid_var9	424	424	424	8	8	27136	11505664	76225024	19403208442
BTC_ijb_jcid_var9	456	456	456	8	8	29184	13307904	94818816	24186823790
BTC_ijb_jcid_var9	456	456	456	8	8	29184	13307904	94818816	24139551374
BTC_ijb_jcid_var9	456	456	456	8	8	29184	13307904	94818816	24223792115
BTC_ijb_jcid_var9	456	456	456	8	8	29184	13307904	94818816	24140826926
BTC_ijb_jcid_var9	456	456	456	8	8	29184	13307904	94818816	24179481269
BTC_ijb_jcid_var9	488	488	488	8	8	31232	15241216	116214272	29618666585
BTC_ijb_jcid_var9	488	488	488	8	8	31232	15241216	116214272	29588964409
BTC_ijb_jcid_var9	488	488	488	8	8	31232	15241216	116214272	29641442697
BTC_ijb_jcid_var9	488	488	488	8	8	31232	15241216	116214272	29627101255
BTC_ijb_jcid_var9	488	488	488	8	8	31232	15241216	116214272	29584329749
BTC_ijb_jcid_var9	520	520	520	8	8	33280	17305600	140608000	35929062723
BTC_ijb_jcid_var9	520	520	520	8	8	33280	17305600	140608000	35941978691
BTC_ijb_jcid_var9	520	520	520	8	8	33280	17305600	140608000	36132234314
BTC_ijb_jcid_var9	520	520	520	8	8	33280	17305600	140608000	36031944875
BTC_ijb_jcid_var9	520	520	520	8	8	33280	17305600	140608000	36090849568
BTC_ijb_jcid_var9	552	552	552	8	8	35328	19501056	168196608	43229896867
BTC_ijb_jcid_var9	552	552	552	8	8	35328	19501056	168196608	43224816693
BTC_ijb_jcid_var9	552	552	552	8	8	35328	19501056	168196608	43263190457
BTC_ijb_jcid_var9	552	552	552	8	8	35328	19501056	168196608	43218081240
BTC_ijb_jcid_var9	552	552	552	8	8	35328	19501056	168196608	43013108441
BTC_ijb_jcid_var9	584	584	584	8	8	37376	21827584	199176704	50951133819
BTC_ijb_jcid_var9	584	584	584	8	8	37376	21827584	199176704	50959239007
BTC_ijb_jcid_var9	584	584	584	8	8	37376	21827584	199176704	50920660063
BTC_ijb_jcid_var9	584	584	584	8	8	37376	21827584	199176704	50964014466
BTC_ijb_jcid_var9	584	584	584	8	8	37376	21827584	199176704	51191465485
BTC_ijb_jcid_var9	616	616	616	8	8	39424	24285184	233744896	60184604981
BTC_ijb_jcid_var9	616	616	616	8	8	39424	24285184	233744896	60154453697
BTC_ijb_jcid_var9	616	616	616	8	8	39424	24285184	233744896	60288439350
BTC_ijb_jcid_var9	616	616	616	8	8	39424	24285184	233744896	60193671878
BTC_ijb_jcid_var9	616	616	616	8	8	39424	24285184	233744896	60704146960
BTC_ijb_jcid_var9	648	648	648	8	8	41472	26873856	272097792	70137958184
BTC_ijb_jcid_var9	648	648	648	8	8	41472	26873856	272097792	70097628969
BTC_ijb_jcid_var9	648	648	648	8	8	41472	26873856	272097792	70138713269
BTC_ijb_jcid_var9	648	648	648	8	8	41472	26873856	272097792	70080489553
BTC_ijb_jcid_var9	648	648	648	8	8	41472	26873856	272097792	70086201519
BTC_ijb_jcid_var9	680	680	680	8	8	43520	29593600	314432000	81071772600
BTC_ijb_jcid_var9	680	680	680	8	8	43520	29593600	314432000	81046926716
BTC_ijb_jcid_var9	680	680	680	8	8	43520	29593600	314432000	81009880597
BTC_ijb_jcid_var9	680	680	680	8	8	43520	29593600	314432000	81008826761
BTC_ijb_jcid_var9	680	680	680	8	8	43520	29593600	314432000	81095240508


==> figures/data/ijb_jcid/meas/var90.dat <==
BTC_ijb_jcid_var90	8	8	8	8	8	512	4096	512	172505
BTC_ijb_jcid_var90	8	8	8	8	8	512	4096	512	149651
BTC_ijb_jcid_var90	8	8	8	8	8	512	4096	512	160505
BTC_ijb_jcid_var90	8	8	8	8	8	512	4096	512	150581
BTC_ijb_jcid_var90	8	8	8	8	8	512	4096	512	150846
BTC_ijb_jcid_var90	40	40	40	8	8	2560	102400	64000	20522323
BTC_ijb_jcid_var90	40	40	40	8	8	2560	102400	64000	19729752
BTC_ijb_jcid_var90	40	40	40	8	8	2560	102400	64000	19709552
BTC_ijb_jcid_var90	40	40	40	8	8	2560	102400	64000	19625592
BTC_ijb_jcid_var90	40	40	40	8	8	2560	102400	64000	19621796
BTC_ijb_jcid_var90	72	72	72	8	8	4608	331776	373248	143046858
BTC_ijb_jcid_var90	72	72	72	8	8	4608	331776	373248	140227821
BTC_ijb_jcid_var90	72	72	72	8	8	4608	331776	373248	140694322
BTC_ijb_jcid_var90	72	72	72	8	8	4608	331776	373248	140446354
BTC_ijb_jcid_var90	72	72	72	8	8	4608	331776	373248	140851807
BTC_ijb_jcid_var90	104	104	104	8	8	6656	692224	1124864	566242653
BTC_ijb_jcid_var90	104	104	104	8	8	6656	692224	1124864	560910883
BTC_ijb_jcid_var90	104	104	104	8	8	6656	692224	1124864	561124010
BTC_ijb_jcid_var90	104	104	104	8	8	6656	692224	1124864	561061297
BTC_ijb_jcid_var90	104	104	104	8	8	6656	692224	1124864	561294592
BTC_ijb_jcid_var90	136	136	136	8	8	8704	1183744	2515456	1327386014
BTC_ijb_jcid_var90	136	136	136	8	8	8704	1183744	2515456	1335051315
BTC_ijb_jcid_var90	136	136	136	8	8	8704	1183744	2515456	1313295542
BTC_ijb_jcid_var90	136	136	136	8	8	8704	1183744	2515456	1368390380
BTC_ijb_jcid_var90	136	136	136	8	8	8704	1183744	2515456	1313122316
BTC_ijb_jcid_var90	168	168	168	8	8	10752	1806336	4741632	3817100367
BTC_ijb_jcid_var90	168	168	168	8	8	10752	1806336	4741632	3842802345
BTC_ijb_jcid_var90	168	168	168	8	8	10752	1806336	4741632	3824754678
BTC_ijb_jcid_var90	168	168	168	8	8	10752	1806336	4741632	3825911827
BTC_ijb_jcid_var90	168	168	168	8	8	10752	1806336	4741632	3824414086
BTC_ijb_jcid_var90	200	200	200	8	8	12800	2560000	8000000	6735963684
BTC_ijb_jcid_var90	200	200	200	8	8	12800	2560000	8000000	6746914201
BTC_ijb_jcid_var90	200	200	200	8	8	12800	2560000	8000000	6753757248
BTC_ijb_jcid_var90	200	200	200	8	8	12800	2560000	8000000	6762187233
BTC_ijb_jcid_var90	200	200	200	8	8	12800	2560000	8000000	6729813092
BTC_ijb_jcid_var90	232	232	232	8	8	14848	3444736	12487168	12003893906
BTC_ijb_jcid_var90	232	232	232	8	8	14848	3444736	12487168	12011848495
BTC_ijb_jcid_var90	232	232	232	8	8	14848	3444736	12487168	12024053104
BTC_ijb_jcid_var90	232	232	232	8	8	14848	3444736	12487168	12026855537
BTC_ijb_jcid_var90	232	232	232	8	8	14848	3444736	12487168	12009027800
BTC_ijb_jcid_var90	264	264	264	8	8	16896	4460544	18399744	20806518346
BTC_ijb_jcid_var90	264	264	264	8	8	16896	4460544	18399744	20772392722
BTC_ijb_jcid_var90	264	264	264	8	8	16896	4460544	18399744	20798232681
BTC_ijb_jcid_var90	264	264	264	8	8	16896	4460544	18399744	20777250259
BTC_ijb_jcid_var90	264	264	264	8	8	16896	4460544	18399744	20810762047
BTC_ijb_jcid_var90	296	296	296	8	8	18944	5607424	25934336	33492047488
BTC_ijb_jcid_var90	296	296	296	8	8	18944	5607424	25934336	33519559889
BTC_ijb_jcid_var90	296	296	296	8	8	18944	5607424	25934336	33502790648
BTC_ijb_jcid_var90	296	296	296	8	8	18944	5607424	25934336	33549999629
BTC_ijb_jcid_var90	296	296	296	8	8	18944	5607424	25934336	33529601153
BTC_ijb_jcid_var90	328	328	328	8	8	20992	6885376	35287552	49073461671
BTC_ijb_jcid_var90	328	328	328	8	8	20992	6885376	35287552	49111490359
BTC_ijb_jcid_var90	328	328	328	8	8	20992	6885376	35287552	49160038312
BTC_ijb_jcid_var90	328	328	328	8	8	20992	6885376	35287552	49507730668
BTC_ijb_jcid_var90	328	328	328	8	8	20992	6885376	35287552	49291604435
BTC_ijb_jcid_var90	360	360	360	8	8	23040	8294400	46656000	71494301530
BTC_ijb_jcid_var90	360	360	360	8	8	23040	8294400	46656000	71496592534
BTC_ijb_jcid_var90	360	360	360	8	8	23040	8294400	46656000	71454108333
BTC_ijb_jcid_var90	360	360	360	8	8	23040	8294400	46656000	71467537932
BTC_ijb_jcid_var90	360	360	360	8	8	23040	8294400	46656000	71507086544
BTC_ijb_jcid_var90	392	392	392	8	8	25088	9834496	60236288	94168345569
BTC_ijb_jcid_var90	392	392	392	8	8	25088	9834496	60236288	94436367651
BTC_ijb_jcid_var90	392	392	392	8	8	25088	9834496	60236288	94471114877
BTC_ijb_jcid_var90	392	392	392	8	8	25088	9834496	60236288	94204488243
BTC_ijb_jcid_var90	392	392	392	8	8	25088	9834496	60236288	94254418315
BTC_ijb_jcid_var90	424	424	424	8	8	27136	11505664	76225024	121662845376
BTC_ijb_jcid_var90	424	424	424	8	8	27136	11505664	76225024	121661417288
BTC_ijb_jcid_var90	424	424	424	8	8	27136	11505664	76225024	121631962648
BTC_ijb_jcid_var90	424	424	424	8	8	27136	11505664	76225024	121637294349
BTC_ijb_jcid_var90	424	424	424	8	8	27136	11505664	76225024	121728234186


==> figures/data/ijb_jcid/meas/var91.dat <==
BTC_ijb_jcid_var91	8	8	8	8	8	512	4096	512	180880
BTC_ijb_jcid_var91	8	8	8	8	8	512	4096	512	151670
BTC_ijb_jcid_var91	8	8	8	8	8	512	4096	512	152090
BTC_ijb_jcid_var91	8	8	8	8	8	512	4096	512	163013
BTC_ijb_jcid_var91	8	8	8	8	8	512	4096	512	151822
BTC_ijb_jcid_var91	40	40	40	8	8	2560	102400	64000	26913796
BTC_ijb_jcid_var91	40	40	40	8	8	2560	102400	64000	26018767
BTC_ijb_jcid_var91	40	40	40	8	8	2560	102400	64000	25990941
BTC_ijb_jcid_var91	40	40	40	8	8	2560	102400	64000	26064836
BTC_ijb_jcid_var91	40	40	40	8	8	2560	102400	64000	26001260
BTC_ijb_jcid_var91	72	72	72	8	8	4608	331776	373248	172223122
BTC_ijb_jcid_var91	72	72	72	8	8	4608	331776	373248	176389198
BTC_ijb_jcid_var91	72	72	72	8	8	4608	331776	373248	169126060
BTC_ijb_jcid_var91	72	72	72	8	8	4608	331776	373248	167406556
BTC_ijb_jcid_var91	72	72	72	8	8	4608	331776	373248	167331238
BTC_ijb_jcid_var91	104	104	104	8	8	6656	692224	1124864	579398783
BTC_ijb_jcid_var91	104	104	104	8	8	6656	692224	1124864	573380622
BTC_ijb_jcid_var91	104	104	104	8	8	6656	692224	1124864	573369179
BTC_ijb_jcid_var91	104	104	104	8	8	6656	692224	1124864	574417729
BTC_ijb_jcid_var91	104	104	104	8	8	6656	692224	1124864	573632612
BTC_ijb_jcid_var91	136	136	136	8	8	8704	1183744	2515456	1349318211
BTC_ijb_jcid_var91	136	136	136	8	8	8704	1183744	2515456	1346637815
BTC_ijb_jcid_var91	136	136	136	8	8	8704	1183744	2515456	1350534963
BTC_ijb_jcid_var91	136	136	136	8	8	8704	1183744	2515456	1343448216
BTC_ijb_jcid_var91	136	136	136	8	8	8704	1183744	2515456	1341333650
BTC_ijb_jcid_var91	168	168	168	8	8	10752	1806336	4741632	2581004944
BTC_ijb_jcid_var91	168	168	168	8	8	10752	1806336	4741632	2586496870
BTC_ijb_jcid_var91	168	168	168	8	8	10752	1806336	4741632	2589427960
BTC_ijb_jcid_var91	168	168	168	8	8	10752	1806336	4741632	2578700127
BTC_ijb_jcid_var91	168	168	168	8	8	10752	1806336	4741632	2611331143
BTC_ijb_jcid_var91	200	200	200	8	8	12800	2560000	8000000	6548234096
BTC_ijb_jcid_var91	200	200	200	8	8	12800	2560000	8000000	6499689292
BTC_ijb_jcid_var91	200	200	200	8	8	12800	2560000	8000000	6493226653
BTC_ijb_jcid_var91	200	200	200	8	8	12800	2560000	8000000	6516608103
BTC_ijb_jcid_var91	200	200	200	8	8	12800	2560000	8000000	6495566998
BTC_ijb_jcid_var91	232	232	232	8	8	14848	3444736	12487168	27500229886
BTC_ijb_jcid_var91	232	232	232	8	8	14848	3444736	12487168	27496616669
BTC_ijb_jcid_var91	232	232	232	8	8	14848	3444736	12487168	27433373075
BTC_ijb_jcid_var91	232	232	232	8	8	14848	3444736	12487168	27536010858
BTC_ijb_jcid_var91	232	232	232	8	8	14848	3444736	12487168	27485914273
BTC_ijb_jcid_var91	264	264	264	8	8	16896	4460544	18399744	50005756447
BTC_ijb_jcid_var91	264	264	264	8	8	16896	4460544	18399744	50036259737
BTC_ijb_jcid_var91	264	264	264	8	8	16896	4460544	18399744	50008963607
BTC_ijb_jcid_var91	264	264	264	8	8	16896	4460544	18399744	50252597018
BTC_ijb_jcid_var91	264	264	264	8	8	16896	4460544	18399744	50017554129
BTC_ijb_jcid_var91	296	296	296	8	8	18944	5607424	25934336	61946122392
BTC_ijb_jcid_var91	296	296	296	8	8	18944	5607424	25934336	61927490451
BTC_ijb_jcid_var91	296	296	296	8	8	18944	5607424	25934336	61944032945
BTC_ijb_jcid_var91	296	296	296	8	8	18944	5607424	25934336	61922279801
BTC_ijb_jcid_var91	296	296	296	8	8	18944	5607424	25934336	62183234123
BTC_ijb_jcid_var91	328	328	328	8	8	20992	6885376	35287552	83316833226
BTC_ijb_jcid_var91	328	328	328	8	8	20992	6885376	35287552	83099103011
BTC_ijb_jcid_var91	328	328	328	8	8	20992	6885376	35287552	83043934739
BTC_ijb_jcid_var91	328	328	328	8	8	20992	6885376	35287552	83107187872
BTC_ijb_jcid_var91	328	328	328	8	8	20992	6885376	35287552	83023692786
BTC_ijb_jcid_var91	360	360	360	8	8	23040	8294400	46656000	115310211526
BTC_ijb_jcid_var91	360	360	360	8	8	23040	8294400	46656000	115133598907
BTC_ijb_jcid_var91	360	360	360	8	8	23040	8294400	46656000	115672032703
BTC_ijb_jcid_var91	360	360	360	8	8	23040	8294400	46656000	115376884986
BTC_ijb_jcid_var91	360	360	360	8	8	23040	8294400	46656000	115150018875
BTC_ijb_jcid_var91	392	392	392	8	8	25088	9834496	60236288	147653600740
BTC_ijb_jcid_var91	392	392	392	8	8	25088	9834496	60236288	147933159989
BTC_ijb_jcid_var91	392	392	392	8	8	25088	9834496	60236288	147818226180
BTC_ijb_jcid_var91	392	392	392	8	8	25088	9834496	60236288	147594757869
BTC_ijb_jcid_var91	392	392	392	8	8	25088	9834496	60236288	147595955653


==> figures/data/ijb_jcid/meas/var92.dat <==
BTC_ijb_jcid_var92	8	8	8	8	8	512	4096	512	181512
BTC_ijb_jcid_var92	8	8	8	8	8	512	4096	512	151219
BTC_ijb_jcid_var92	8	8	8	8	8	512	4096	512	151116
BTC_ijb_jcid_var92	8	8	8	8	8	512	4096	512	151144
BTC_ijb_jcid_var92	8	8	8	8	8	512	4096	512	151377
BTC_ijb_jcid_var92	40	40	40	8	8	2560	102400	64000	36479647
BTC_ijb_jcid_var92	40	40	40	8	8	2560	102400	64000	35804496
BTC_ijb_jcid_var92	40	40	40	8	8	2560	102400	64000	35697132
BTC_ijb_jcid_var92	40	40	40	8	8	2560	102400	64000	35796481
BTC_ijb_jcid_var92	40	40	40	8	8	2560	102400	64000	35733675
BTC_ijb_jcid_var92	72	72	72	8	8	4608	331776	373248	256979428
BTC_ijb_jcid_var92	72	72	72	8	8	4608	331776	373248	255778090
BTC_ijb_jcid_var92	72	72	72	8	8	4608	331776	373248	254714554
BTC_ijb_jcid_var92	72	72	72	8	8	4608	331776	373248	253998435
BTC_ijb_jcid_var92	72	72	72	8	8	4608	331776	373248	253927909
BTC_ijb_jcid_var92	104	104	104	8	8	6656	692224	1124864	777505473
BTC_ijb_jcid_var92	104	104	104	8	8	6656	692224	1124864	764243754
BTC_ijb_jcid_var92	104	104	104	8	8	6656	692224	1124864	765749737
BTC_ijb_jcid_var92	104	104	104	8	8	6656	692224	1124864	763836040
BTC_ijb_jcid_var92	104	104	104	8	8	6656	692224	1124864	764163982
BTC_ijb_jcid_var92	136	136	136	8	8	8704	1183744	2515456	1786165808
BTC_ijb_jcid_var92	136	136	136	8	8	8704	1183744	2515456	1781079574
BTC_ijb_jcid_var92	136	136	136	8	8	8704	1183744	2515456	1774851671
BTC_ijb_jcid_var92	136	136	136	8	8	8704	1183744	2515456	1774809462
BTC_ijb_jcid_var92	136	136	136	8	8	8704	1183744	2515456	1786208617
BTC_ijb_jcid_var92	168	168	168	8	8	10752	1806336	4741632	3490723606
BTC_ijb_jcid_var92	168	168	168	8	8	10752	1806336	4741632	3490509310
BTC_ijb_jcid_var92	168	168	168	8	8	10752	1806336	4741632	3497403591
BTC_ijb_jcid_var92	168	168	168	8	8	10752	1806336	4741632	3490395372
BTC_ijb_jcid_var92	168	168	168	8	8	10752	1806336	4741632	3490667040
BTC_ijb_jcid_var92	200	200	200	8	8	12800	2560000	8000000	9289743945
BTC_ijb_jcid_var92	200	200	200	8	8	12800	2560000	8000000	9247171861
BTC_ijb_jcid_var92	200	200	200	8	8	12800	2560000	8000000	9256853589
BTC_ijb_jcid_var92	200	200	200	8	8	12800	2560000	8000000	9215003137
BTC_ijb_jcid_var92	200	200	200	8	8	12800	2560000	8000000	9226114816
BTC_ijb_jcid_var92	232	232	232	8	8	14848	3444736	12487168	24903040876
BTC_ijb_jcid_var92	232	232	232	8	8	14848	3444736	12487168	24849863062
BTC_ijb_jcid_var92	232	232	232	8	8	14848	3444736	12487168	25109434099
BTC_ijb_jcid_var92	232	232	232	8	8	14848	3444736	12487168	24889535779
BTC_ijb_jcid_var92	232	232	232	8	8	14848	3444736	12487168	24825328095
BTC_ijb_jcid_var92	264	264	264	8	8	16896	4460544	18399744	46996443215
BTC_ijb_jcid_var92	264	264	264	8	8	16896	4460544	18399744	46939903581
BTC_ijb_jcid_var92	264	264	264	8	8	16896	4460544	18399744	46941872578
BTC_ijb_jcid_var92	264	264	264	8	8	16896	4460544	18399744	46974676458
BTC_ijb_jcid_var92	264	264	264	8	8	16896	4460544	18399744	46947696121
BTC_ijb_jcid_var92	296	296	296	8	8	18944	5607424	25934336	56537138062
BTC_ijb_jcid_var92	296	296	296	8	8	18944	5607424	25934336	56553633515
BTC_ijb_jcid_var92	296	296	296	8	8	18944	5607424	25934336	56599547523
BTC_ijb_jcid_var92	296	296	296	8	8	18944	5607424	25934336	56553146782
BTC_ijb_jcid_var92	296	296	296	8	8	18944	5607424	25934336	56422977507
BTC_ijb_jcid_var92	328	328	328	8	8	20992	6885376	35287552	75750589756
BTC_ijb_jcid_var92	328	328	328	8	8	20992	6885376	35287552	75753185617
BTC_ijb_jcid_var92	328	328	328	8	8	20992	6885376	35287552	75796721788
BTC_ijb_jcid_var92	328	328	328	8	8	20992	6885376	35287552	75949274775
BTC_ijb_jcid_var92	328	328	328	8	8	20992	6885376	35287552	75727391190
BTC_ijb_jcid_var92	360	360	360	8	8	23040	8294400	46656000	107516065322
BTC_ijb_jcid_var92	360	360	360	8	8	23040	8294400	46656000	107557362487
BTC_ijb_jcid_var92	360	360	360	8	8	23040	8294400	46656000	107807915961
BTC_ijb_jcid_var92	360	360	360	8	8	23040	8294400	46656000	108109544200
BTC_ijb_jcid_var92	360	360	360	8	8	23040	8294400	46656000	108075679948
BTC_ijb_jcid_var92	392	392	392	8	8	25088	9834496	60236288	145175846449
BTC_ijb_jcid_var92	392	392	392	8	8	25088	9834496	60236288	145569402876
BTC_ijb_jcid_var92	392	392	392	8	8	25088	9834496	60236288	145019597772
BTC_ijb_jcid_var92	392	392	392	8	8	25088	9834496	60236288	144508400846
BTC_ijb_jcid_var92	392	392	392	8	8	25088	9834496	60236288	144145605968


==> figures/data/ijb_jcid/meas/var93.dat <==
BTC_ijb_jcid_var93	8	8	8	8	8	512	4096	512	182605
BTC_ijb_jcid_var93	8	8	8	8	8	512	4096	512	157152
BTC_ijb_jcid_var93	8	8	8	8	8	512	4096	512	157206
BTC_ijb_jcid_var93	8	8	8	8	8	512	4096	512	157338
BTC_ijb_jcid_var93	8	8	8	8	8	512	4096	512	187055
BTC_ijb_jcid_var93	40	40	40	8	8	2560	102400	64000	19988195
BTC_ijb_jcid_var93	40	40	40	8	8	2560	102400	64000	18960658
BTC_ijb_jcid_var93	40	40	40	8	8	2560	102400	64000	19050149
BTC_ijb_jcid_var93	40	40	40	8	8	2560	102400	64000	19468898
BTC_ijb_jcid_var93	40	40	40	8	8	2560	102400	64000	18909775
BTC_ijb_jcid_var93	72	72	72	8	8	4608	331776	373248	138939771
BTC_ijb_jcid_var93	72	72	72	8	8	4608	331776	373248	135085285
BTC_ijb_jcid_var93	72	72	72	8	8	4608	331776	373248	135975448
BTC_ijb_jcid_var93	72	72	72	8	8	4608	331776	373248	136152237
BTC_ijb_jcid_var93	72	72	72	8	8	4608	331776	373248	134787554
BTC_ijb_jcid_var93	104	104	104	8	8	6656	692224	1124864	541590086
BTC_ijb_jcid_var93	104	104	104	8	8	6656	692224	1124864	540871047
BTC_ijb_jcid_var93	104	104	104	8	8	6656	692224	1124864	535496889
BTC_ijb_jcid_var93	104	104	104	8	8	6656	692224	1124864	535852252
BTC_ijb_jcid_var93	104	104	104	8	8	6656	692224	1124864	537914675
BTC_ijb_jcid_var93	136	136	136	8	8	8704	1183744	2515456	1282017198
BTC_ijb_jcid_var93	136	136	136	8	8	8704	1183744	2515456	1277164087
BTC_ijb_jcid_var93	136	136	136	8	8	8704	1183744	2515456	1279630874
BTC_ijb_jcid_var93	136	136	136	8	8	8704	1183744	2515456	1282196437
BTC_ijb_jcid_var93	136	136	136	8	8	8704	1183744	2515456	1289824483
BTC_ijb_jcid_var93	168	168	168	8	8	10752	1806336	4741632	2483614144
BTC_ijb_jcid_var93	168	168	168	8	8	10752	1806336	4741632	2487723659
BTC_ijb_jcid_var93	168	168	168	8	8	10752	1806336	4741632	2489656217
BTC_ijb_jcid_var93	168	168	168	8	8	10752	1806336	4741632	2487150076
BTC_ijb_jcid_var93	168	168	168	8	8	10752	1806336	4741632	2494719353
BTC_ijb_jcid_var93	200	200	200	8	8	12800	2560000	8000000	4317988238
BTC_ijb_jcid_var93	200	200	200	8	8	12800	2560000	8000000	4315534543
BTC_ijb_jcid_var93	200	200	200	8	8	12800	2560000	8000000	4336793281
BTC_ijb_jcid_var93	200	200	200	8	8	12800	2560000	8000000	4315254049
BTC_ijb_jcid_var93	200	200	200	8	8	12800	2560000	8000000	4336756271
BTC_ijb_jcid_var93	232	232	232	8	8	14848	3444736	12487168	8198670088
BTC_ijb_jcid_var93	232	232	232	8	8	14848	3444736	12487168	8191407408
BTC_ijb_jcid_var93	232	232	232	8	8	14848	3444736	12487168	8206489682
BTC_ijb_jcid_var93	232	232	232	8	8	14848	3444736	12487168	8193847375
BTC_ijb_jcid_var93	232	232	232	8	8	14848	3444736	12487168	8184485783
BTC_ijb_jcid_var93	264	264	264	8	8	16896	4460544	18399744	15615225295
BTC_ijb_jcid_var93	264	264	264	8	8	16896	4460544	18399744	15619393583
BTC_ijb_jcid_var93	264	264	264	8	8	16896	4460544	18399744	15628468346
BTC_ijb_jcid_var93	264	264	264	8	8	16896	4460544	18399744	15619409434
BTC_ijb_jcid_var93	264	264	264	8	8	16896	4460544	18399744	15645110068
BTC_ijb_jcid_var93	296	296	296	8	8	18944	5607424	25934336	26287916956
BTC_ijb_jcid_var93	296	296	296	8	8	18944	5607424	25934336	26312481739
BTC_ijb_jcid_var93	296	296	296	8	8	18944	5607424	25934336	26297590346
BTC_ijb_jcid_var93	296	296	296	8	8	18944	5607424	25934336	26328804936
BTC_ijb_jcid_var93	296	296	296	8	8	18944	5607424	25934336	26300672363
BTC_ijb_jcid_var93	328	328	328	8	8	20992	6885376	35287552	40297254023
BTC_ijb_jcid_var93	328	328	328	8	8	20992	6885376	35287552	40531049017
BTC_ijb_jcid_var93	328	328	328	8	8	20992	6885376	35287552	40539194336
BTC_ijb_jcid_var93	328	328	328	8	8	20992	6885376	35287552	40535282959
BTC_ijb_jcid_var93	328	328	328	8	8	20992	6885376	35287552	40539153658
BTC_ijb_jcid_var93	360	360	360	8	8	23040	8294400	46656000	60517331454
BTC_ijb_jcid_var93	360	360	360	8	8	23040	8294400	46656000	60478315996
BTC_ijb_jcid_var93	360	360	360	8	8	23040	8294400	46656000	60523617277
BTC_ijb_jcid_var93	360	360	360	8	8	23040	8294400	46656000	60515379788
BTC_ijb_jcid_var93	360	360	360	8	8	23040	8294400	46656000	60562559418
BTC_ijb_jcid_var93	392	392	392	8	8	25088	9834496	60236288	80689397082
BTC_ijb_jcid_var93	392	392	392	8	8	25088	9834496	60236288	80455505492
BTC_ijb_jcid_var93	392	392	392	8	8	25088	9834496	60236288	80477620860
BTC_ijb_jcid_var93	392	392	392	8	8	25088	9834496	60236288	80503030514
BTC_ijb_jcid_var93	392	392	392	8	8	25088	9834496	60236288	80473944413
BTC_ijb_jcid_var93	424	424	424	8	8	27136	11505664	76225024	105338323502
BTC_ijb_jcid_var93	424	424	424	8	8	27136	11505664	76225024	105381021230
BTC_ijb_jcid_var93	424	424	424	8	8	27136	11505664	76225024	105333203837
BTC_ijb_jcid_var93	424	424	424	8	8	27136	11505664	76225024	105053775960
BTC_ijb_jcid_var93	424	424	424	8	8	27136	11505664	76225024	105181009155
BTC_ijb_jcid_var93	456	456	456	8	8	29184	13307904	94818816	137428809725
BTC_ijb_jcid_var93	456	456	456	8	8	29184	13307904	94818816	137387506931
BTC_ijb_jcid_var93	456	456	456	8	8	29184	13307904	94818816	137393276433
BTC_ijb_jcid_var93	456	456	456	8	8	29184	13307904	94818816	137398303974
BTC_ijb_jcid_var93	456	456	456	8	8	29184	13307904	94818816	137484043968


==> figures/data/ijb_jcid/meas/var94.dat <==
BTC_ijb_jcid_var94	8	8	8	8	8	512	4096	512	176387
BTC_ijb_jcid_var94	8	8	8	8	8	512	4096	512	150606
BTC_ijb_jcid_var94	8	8	8	8	8	512	4096	512	150397
BTC_ijb_jcid_var94	8	8	8	8	8	512	4096	512	150516
BTC_ijb_jcid_var94	8	8	8	8	8	512	4096	512	159127
BTC_ijb_jcid_var94	40	40	40	8	8	2560	102400	64000	18782960
BTC_ijb_jcid_var94	40	40	40	8	8	2560	102400	64000	18076252
BTC_ijb_jcid_var94	40	40	40	8	8	2560	102400	64000	18278926
BTC_ijb_jcid_var94	40	40	40	8	8	2560	102400	64000	18096410
BTC_ijb_jcid_var94	40	40	40	8	8	2560	102400	64000	18171956
BTC_ijb_jcid_var94	72	72	72	8	8	4608	331776	373248	134223669
BTC_ijb_jcid_var94	72	72	72	8	8	4608	331776	373248	131049897
BTC_ijb_jcid_var94	72	72	72	8	8	4608	331776	373248	130771139
BTC_ijb_jcid_var94	72	72	72	8	8	4608	331776	373248	130930622
BTC_ijb_jcid_var94	72	72	72	8	8	4608	331776	373248	130733767
BTC_ijb_jcid_var94	104	104	104	8	8	6656	692224	1124864	540144935
BTC_ijb_jcid_var94	104	104	104	8	8	6656	692224	1124864	534508924
BTC_ijb_jcid_var94	104	104	104	8	8	6656	692224	1124864	536155729
BTC_ijb_jcid_var94	104	104	104	8	8	6656	692224	1124864	534082538
BTC_ijb_jcid_var94	104	104	104	8	8	6656	692224	1124864	534474391
BTC_ijb_jcid_var94	136	136	136	8	8	8704	1183744	2515456	1276463583
BTC_ijb_jcid_var94	136	136	136	8	8	8704	1183744	2515456	1271475975
BTC_ijb_jcid_var94	136	136	136	8	8	8704	1183744	2515456	1271669280
BTC_ijb_jcid_var94	136	136	136	8	8	8704	1183744	2515456	1272560859
BTC_ijb_jcid_var94	136	136	136	8	8	8704	1183744	2515456	1269170784
BTC_ijb_jcid_var94	168	168	168	8	8	10752	1806336	4741632	2514356613
BTC_ijb_jcid_var94	168	168	168	8	8	10752	1806336	4741632	2496409771
BTC_ijb_jcid_var94	168	168	168	8	8	10752	1806336	4741632	2495052093
BTC_ijb_jcid_var94	168	168	168	8	8	10752	1806336	4741632	2495085634
BTC_ijb_jcid_var94	168	168	168	8	8	10752	1806336	4741632	2500372494
BTC_ijb_jcid_var94	200	200	200	8	8	12800	2560000	8000000	4420686399
BTC_ijb_jcid_var94	200	200	200	8	8	12800	2560000	8000000	4403583573
BTC_ijb_jcid_var94	200	200	200	8	8	12800	2560000	8000000	4407370365
BTC_ijb_jcid_var94	200	200	200	8	8	12800	2560000	8000000	4399277357
BTC_ijb_jcid_var94	200	200	200	8	8	12800	2560000	8000000	4408033162
BTC_ijb_jcid_var94	232	232	232	8	8	14848	3444736	12487168	8274731631
BTC_ijb_jcid_var94	232	232	232	8	8	14848	3444736	12487168	8284056797
BTC_ijb_jcid_var94	232	232	232	8	8	14848	3444736	12487168	8313901052
BTC_ijb_jcid_var94	232	232	232	8	8	14848	3444736	12487168	8277114371
BTC_ijb_jcid_var94	232	232	232	8	8	14848	3444736	12487168	8275193647
BTC_ijb_jcid_var94	264	264	264	8	8	16896	4460544	18399744	15781580630
BTC_ijb_jcid_var94	264	264	264	8	8	16896	4460544	18399744	15817621808
BTC_ijb_jcid_var94	264	264	264	8	8	16896	4460544	18399744	15756620902
BTC_ijb_jcid_var94	264	264	264	8	8	16896	4460544	18399744	15781762774
BTC_ijb_jcid_var94	264	264	264	8	8	16896	4460544	18399744	15796190262
BTC_ijb_jcid_var94	296	296	296	8	8	18944	5607424	25934336	26607209415
BTC_ijb_jcid_var94	296	296	296	8	8	18944	5607424	25934336	26671348486
BTC_ijb_jcid_var94	296	296	296	8	8	18944	5607424	25934336	26640954115
BTC_ijb_jcid_var94	296	296	296	8	8	18944	5607424	25934336	26616140463
BTC_ijb_jcid_var94	296	296	296	8	8	18944	5607424	25934336	26644932253
BTC_ijb_jcid_var94	328	328	328	8	8	20992	6885376	35287552	40659444330
BTC_ijb_jcid_var94	328	328	328	8	8	20992	6885376	35287552	40677290148
BTC_ijb_jcid_var94	328	328	328	8	8	20992	6885376	35287552	40674734816
BTC_ijb_jcid_var94	328	328	328	8	8	20992	6885376	35287552	40683385022
BTC_ijb_jcid_var94	328	328	328	8	8	20992	6885376	35287552	40447800917
BTC_ijb_jcid_var94	360	360	360	8	8	23040	8294400	46656000	60303970138
BTC_ijb_jcid_var94	360	360	360	8	8	23040	8294400	46656000	60325631765
BTC_ijb_jcid_var94	360	360	360	8	8	23040	8294400	46656000	60532672436
BTC_ijb_jcid_var94	360	360	360	8	8	23040	8294400	46656000	60312736285
BTC_ijb_jcid_var94	360	360	360	8	8	23040	8294400	46656000	60302272112
BTC_ijb_jcid_var94	392	392	392	8	8	25088	9834496	60236288	80220971326
BTC_ijb_jcid_var94	392	392	392	8	8	25088	9834496	60236288	80177937850
BTC_ijb_jcid_var94	392	392	392	8	8	25088	9834496	60236288	80216418352
BTC_ijb_jcid_var94	392	392	392	8	8	25088	9834496	60236288	80223835804
BTC_ijb_jcid_var94	392	392	392	8	8	25088	9834496	60236288	80214605047
BTC_ijb_jcid_var94	424	424	424	8	8	27136	11505664	76225024	104886466876
BTC_ijb_jcid_var94	424	424	424	8	8	27136	11505664	76225024	104901359065
BTC_ijb_jcid_var94	424	424	424	8	8	27136	11505664	76225024	105256527028
BTC_ijb_jcid_var94	424	424	424	8	8	27136	11505664	76225024	104859740368
BTC_ijb_jcid_var94	424	424	424	8	8	27136	11505664	76225024	104876065532
BTC_ijb_jcid_var94	456	456	456	8	8	29184	13307904	94818816	137515295693
BTC_ijb_jcid_var94	456	456	456	8	8	29184	13307904	94818816	137701059745
BTC_ijb_jcid_var94	456	456	456	8	8	29184	13307904	94818816	137561317043
BTC_ijb_jcid_var94	456	456	456	8	8	29184	13307904	94818816	137780013395
BTC_ijb_jcid_var94	456	456	456	8	8	29184	13307904	94818816	138715049841


==> figures/data/ijb_jcid/meas/var95.dat <==
BTC_ijb_jcid_var95	8	8	8	8	8	512	4096	512	174126
BTC_ijb_jcid_var95	8	8	8	8	8	512	4096	512	149417
BTC_ijb_jcid_var95	8	8	8	8	8	512	4096	512	149187
BTC_ijb_jcid_var95	8	8	8	8	8	512	4096	512	151480
BTC_ijb_jcid_var95	8	8	8	8	8	512	4096	512	149330
BTC_ijb_jcid_var95	40	40	40	8	8	2560	102400	64000	33496758
BTC_ijb_jcid_var95	40	40	40	8	8	2560	102400	64000	32382790
BTC_ijb_jcid_var95	40	40	40	8	8	2560	102400	64000	32471923
BTC_ijb_jcid_var95	40	40	40	8	8	2560	102400	64000	32512309
BTC_ijb_jcid_var95	40	40	40	8	8	2560	102400	64000	32381163
BTC_ijb_jcid_var95	72	72	72	8	8	4608	331776	373248	256645546
BTC_ijb_jcid_var95	72	72	72	8	8	4608	331776	373248	254194992
BTC_ijb_jcid_var95	72	72	72	8	8	4608	331776	373248	253837120
BTC_ijb_jcid_var95	72	72	72	8	8	4608	331776	373248	255027923
BTC_ijb_jcid_var95	72	72	72	8	8	4608	331776	373248	254063973
BTC_ijb_jcid_var95	104	104	104	8	8	6656	692224	1124864	765000003
BTC_ijb_jcid_var95	104	104	104	8	8	6656	692224	1124864	759946227
BTC_ijb_jcid_var95	104	104	104	8	8	6656	692224	1124864	759503917
BTC_ijb_jcid_var95	104	104	104	8	8	6656	692224	1124864	761171283
BTC_ijb_jcid_var95	104	104	104	8	8	6656	692224	1124864	759702104
BTC_ijb_jcid_var95	136	136	136	8	8	8704	1183744	2515456	1902262986
BTC_ijb_jcid_var95	136	136	136	8	8	8704	1183744	2515456	1821221216
BTC_ijb_jcid_var95	136	136	136	8	8	8704	1183744	2515456	1820182165
BTC_ijb_jcid_var95	136	136	136	8	8	8704	1183744	2515456	1818396960
BTC_ijb_jcid_var95	136	136	136	8	8	8704	1183744	2515456	1824420668
BTC_ijb_jcid_var95	168	168	168	8	8	10752	1806336	4741632	4678900165
BTC_ijb_jcid_var95	168	168	168	8	8	10752	1806336	4741632	4686490042
BTC_ijb_jcid_var95	168	168	168	8	8	10752	1806336	4741632	4672086068
BTC_ijb_jcid_var95	168	168	168	8	8	10752	1806336	4741632	4672019898
BTC_ijb_jcid_var95	168	168	168	8	8	10752	1806336	4741632	4671540742
BTC_ijb_jcid_var95	200	200	200	8	8	12800	2560000	8000000	8205534895
BTC_ijb_jcid_var95	200	200	200	8	8	12800	2560000	8000000	8223475288
BTC_ijb_jcid_var95	200	200	200	8	8	12800	2560000	8000000	8213833905
BTC_ijb_jcid_var95	200	200	200	8	8	12800	2560000	8000000	8213559036
BTC_ijb_jcid_var95	200	200	200	8	8	12800	2560000	8000000	8205329842
BTC_ijb_jcid_var95	232	232	232	8	8	14848	3444736	12487168	12859453353
BTC_ijb_jcid_var95	232	232	232	8	8	14848	3444736	12487168	12847458633
BTC_ijb_jcid_var95	232	232	232	8	8	14848	3444736	12487168	12849614428
BTC_ijb_jcid_var95	232	232	232	8	8	14848	3444736	12487168	12835000926
BTC_ijb_jcid_var95	232	232	232	8	8	14848	3444736	12487168	12864173252
BTC_ijb_jcid_var95	264	264	264	8	8	16896	4460544	18399744	21359527329
BTC_ijb_jcid_var95	264	264	264	8	8	16896	4460544	18399744	21383249263
BTC_ijb_jcid_var95	264	264	264	8	8	16896	4460544	18399744	21459023954
BTC_ijb_jcid_var95	264	264	264	8	8	16896	4460544	18399744	21482108022
BTC_ijb_jcid_var95	264	264	264	8	8	16896	4460544	18399744	21352673654
BTC_ijb_jcid_var95	296	296	296	8	8	18944	5607424	25934336	34532750594
BTC_ijb_jcid_var95	296	296	296	8	8	18944	5607424	25934336	34549128581
BTC_ijb_jcid_var95	296	296	296	8	8	18944	5607424	25934336	34514042677
BTC_ijb_jcid_var95	296	296	296	8	8	18944	5607424	25934336	34541326079
BTC_ijb_jcid_var95	296	296	296	8	8	18944	5607424	25934336	34582450401
BTC_ijb_jcid_var95	328	328	328	8	8	20992	6885376	35287552	51489878918
BTC_ijb_jcid_var95	328	328	328	8	8	20992	6885376	35287552	51448378663
BTC_ijb_jcid_var95	328	328	328	8	8	20992	6885376	35287552	51405989000
BTC_ijb_jcid_var95	328	328	328	8	8	20992	6885376	35287552	51385729217
BTC_ijb_jcid_var95	328	328	328	8	8	20992	6885376	35287552	51406054168
BTC_ijb_jcid_var95	360	360	360	8	8	23040	8294400	46656000	75471862819
BTC_ijb_jcid_var95	360	360	360	8	8	23040	8294400	46656000	75528020073
BTC_ijb_jcid_var95	360	360	360	8	8	23040	8294400	46656000	75494581279
BTC_ijb_jcid_var95	360	360	360	8	8	23040	8294400	46656000	75437539582
BTC_ijb_jcid_var95	360	360	360	8	8	23040	8294400	46656000	75490916069
BTC_ijb_jcid_var95	392	392	392	8	8	25088	9834496	60236288	100671331432
BTC_ijb_jcid_var95	392	392	392	8	8	25088	9834496	60236288	100572555692
BTC_ijb_jcid_var95	392	392	392	8	8	25088	9834496	60236288	101189680206
BTC_ijb_jcid_var95	392	392	392	8	8	25088	9834496	60236288	100614970823
BTC_ijb_jcid_var95	392	392	392	8	8	25088	9834496	60236288	100595872857
BTC_ijb_jcid_var95	424	424	424	8	8	27136	11505664	76225024	140674633565
BTC_ijb_jcid_var95	424	424	424	8	8	27136	11505664	76225024	140692850343
BTC_ijb_jcid_var95	424	424	424	8	8	27136	11505664	76225024	140633678367
BTC_ijb_jcid_var95	424	424	424	8	8	27136	11505664	76225024	141175264538
BTC_ijb_jcid_var95	424	424	424	8	8	27136	11505664	76225024	140735115447


==> figures/data/ijb_jcid/meas/var96.dat <==
BTC_ijb_jcid_var96	8	8	8	8	8	512	4096	512	174001
BTC_ijb_jcid_var96	8	8	8	8	8	512	4096	512	148964
BTC_ijb_jcid_var96	8	8	8	8	8	512	4096	512	149146
BTC_ijb_jcid_var96	8	8	8	8	8	512	4096	512	506718
BTC_ijb_jcid_var96	8	8	8	8	8	512	4096	512	173488
BTC_ijb_jcid_var96	40	40	40	8	8	2560	102400	64000	18873494
BTC_ijb_jcid_var96	40	40	40	8	8	2560	102400	64000	18088584
BTC_ijb_jcid_var96	40	40	40	8	8	2560	102400	64000	18178994
BTC_ijb_jcid_var96	40	40	40	8	8	2560	102400	64000	18081747
BTC_ijb_jcid_var96	40	40	40	8	8	2560	102400	64000	18083670
BTC_ijb_jcid_var96	72	72	72	8	8	4608	331776	373248	141993121
BTC_ijb_jcid_var96	72	72	72	8	8	4608	331776	373248	139171293
BTC_ijb_jcid_var96	72	72	72	8	8	4608	331776	373248	144322241
BTC_ijb_jcid_var96	72	72	72	8	8	4608	331776	373248	144324693
BTC_ijb_jcid_var96	72	72	72	8	8	4608	331776	373248	144534893
BTC_ijb_jcid_var96	104	104	104	8	8	6656	692224	1124864	571665040
BTC_ijb_jcid_var96	104	104	104	8	8	6656	692224	1124864	565314145
BTC_ijb_jcid_var96	104	104	104	8	8	6656	692224	1124864	560976699
BTC_ijb_jcid_var96	104	104	104	8	8	6656	692224	1124864	561435252
BTC_ijb_jcid_var96	104	104	104	8	8	6656	692224	1124864	561345453
BTC_ijb_jcid_var96	136	136	136	8	8	8704	1183744	2515456	1512608788
BTC_ijb_jcid_var96	136	136	136	8	8	8704	1183744	2515456	1480267009
BTC_ijb_jcid_var96	136	136	136	8	8	8704	1183744	2515456	1480293073
BTC_ijb_jcid_var96	136	136	136	8	8	8704	1183744	2515456	1499613327
BTC_ijb_jcid_var96	136	136	136	8	8	8704	1183744	2515456	1497787292
BTC_ijb_jcid_var96	168	168	168	8	8	10752	1806336	4741632	3510703971
BTC_ijb_jcid_var96	168	168	168	8	8	10752	1806336	4741632	3511332142
BTC_ijb_jcid_var96	168	168	168	8	8	10752	1806336	4741632	3518046797
BTC_ijb_jcid_var96	168	168	168	8	8	10752	1806336	4741632	3534065887
BTC_ijb_jcid_var96	168	168	168	8	8	10752	1806336	4741632	3509266005
BTC_ijb_jcid_var96	200	200	200	8	8	12800	2560000	8000000	6364581675
BTC_ijb_jcid_var96	200	200	200	8	8	12800	2560000	8000000	6358562115
BTC_ijb_jcid_var96	200	200	200	8	8	12800	2560000	8000000	6369760967
BTC_ijb_jcid_var96	200	200	200	8	8	12800	2560000	8000000	6373192939
BTC_ijb_jcid_var96	200	200	200	8	8	12800	2560000	8000000	6355435355
BTC_ijb_jcid_var96	232	232	232	8	8	14848	3444736	12487168	12155284425
BTC_ijb_jcid_var96	232	232	232	8	8	14848	3444736	12487168	12167527481
BTC_ijb_jcid_var96	232	232	232	8	8	14848	3444736	12487168	12155153960
BTC_ijb_jcid_var96	232	232	232	8	8	14848	3444736	12487168	12138511504
BTC_ijb_jcid_var96	232	232	232	8	8	14848	3444736	12487168	12167304952
BTC_ijb_jcid_var96	264	264	264	8	8	16896	4460544	18399744	19921946279
BTC_ijb_jcid_var96	264	264	264	8	8	16896	4460544	18399744	19950274664
BTC_ijb_jcid_var96	264	264	264	8	8	16896	4460544	18399744	20178217170
BTC_ijb_jcid_var96	264	264	264	8	8	16896	4460544	18399744	19931863641
BTC_ijb_jcid_var96	264	264	264	8	8	16896	4460544	18399744	19982880817
BTC_ijb_jcid_var96	296	296	296	8	8	18944	5607424	25934336	32103052632
BTC_ijb_jcid_var96	296	296	296	8	8	18944	5607424	25934336	32112014275
BTC_ijb_jcid_var96	296	296	296	8	8	18944	5607424	25934336	32113811293
BTC_ijb_jcid_var96	296	296	296	8	8	18944	5607424	25934336	32106878362
BTC_ijb_jcid_var96	296	296	296	8	8	18944	5607424	25934336	32087766527
BTC_ijb_jcid_var96	328	328	328	8	8	20992	6885376	35287552	48442723345
BTC_ijb_jcid_var96	328	328	328	8	8	20992	6885376	35287552	48437988804
BTC_ijb_jcid_var96	328	328	328	8	8	20992	6885376	35287552	48473453556
BTC_ijb_jcid_var96	328	328	328	8	8	20992	6885376	35287552	48484121140
BTC_ijb_jcid_var96	328	328	328	8	8	20992	6885376	35287552	48436960653
BTC_ijb_jcid_var96	360	360	360	8	8	23040	8294400	46656000	69315476580
BTC_ijb_jcid_var96	360	360	360	8	8	23040	8294400	46656000	69322457387
BTC_ijb_jcid_var96	360	360	360	8	8	23040	8294400	46656000	69313892402
BTC_ijb_jcid_var96	360	360	360	8	8	23040	8294400	46656000	69328212968
BTC_ijb_jcid_var96	360	360	360	8	8	23040	8294400	46656000	69298267033
BTC_ijb_jcid_var96	392	392	392	8	8	25088	9834496	60236288	92282129358
BTC_ijb_jcid_var96	392	392	392	8	8	25088	9834496	60236288	91841206511
BTC_ijb_jcid_var96	392	392	392	8	8	25088	9834496	60236288	91852370487
BTC_ijb_jcid_var96	392	392	392	8	8	25088	9834496	60236288	91850750012
BTC_ijb_jcid_var96	392	392	392	8	8	25088	9834496	60236288	91810880585
BTC_ijb_jcid_var96	424	424	424	8	8	27136	11505664	76225024	120560964837
BTC_ijb_jcid_var96	424	424	424	8	8	27136	11505664	76225024	120530493054
BTC_ijb_jcid_var96	424	424	424	8	8	27136	11505664	76225024	120555461699
BTC_ijb_jcid_var96	424	424	424	8	8	27136	11505664	76225024	120953527788
BTC_ijb_jcid_var96	424	424	424	8	8	27136	11505664	76225024	120573471430


==> figures/data/ijb_jcid/meas/var97.dat <==
BTC_ijb_jcid_var97	8	8	8	8	8	512	4096	512	186035
BTC_ijb_jcid_var97	8	8	8	8	8	512	4096	512	153729
BTC_ijb_jcid_var97	8	8	8	8	8	512	4096	512	153928
BTC_ijb_jcid_var97	8	8	8	8	8	512	4096	512	161942
BTC_ijb_jcid_var97	8	8	8	8	8	512	4096	512	153872
BTC_ijb_jcid_var97	40	40	40	8	8	2560	102400	64000	10899859
BTC_ijb_jcid_var97	40	40	40	8	8	2560	102400	64000	10183852
BTC_ijb_jcid_var97	40	40	40	8	8	2560	102400	64000	10324281
BTC_ijb_jcid_var97	40	40	40	8	8	2560	102400	64000	10301470
BTC_ijb_jcid_var97	40	40	40	8	8	2560	102400	64000	10276016
BTC_ijb_jcid_var97	72	72	72	8	8	4608	331776	373248	60939613
BTC_ijb_jcid_var97	72	72	72	8	8	4608	331776	373248	60389955
BTC_ijb_jcid_var97	72	72	72	8	8	4608	331776	373248	60329503
BTC_ijb_jcid_var97	72	72	72	8	8	4608	331776	373248	60769082
BTC_ijb_jcid_var97	72	72	72	8	8	4608	331776	373248	60347510
BTC_ijb_jcid_var97	104	104	104	8	8	6656	692224	1124864	180983271
BTC_ijb_jcid_var97	104	104	104	8	8	6656	692224	1124864	179479247
BTC_ijb_jcid_var97	104	104	104	8	8	6656	692224	1124864	179696098
BTC_ijb_jcid_var97	104	104	104	8	8	6656	692224	1124864	179546095
BTC_ijb_jcid_var97	104	104	104	8	8	6656	692224	1124864	180221251
BTC_ijb_jcid_var97	136	136	136	8	8	8704	1183744	2515456	395299817
BTC_ijb_jcid_var97	136	136	136	8	8	8704	1183744	2515456	395440531
BTC_ijb_jcid_var97	136	136	136	8	8	8704	1183744	2515456	395307631
BTC_ijb_jcid_var97	136	136	136	8	8	8704	1183744	2515456	397244023
BTC_ijb_jcid_var97	136	136	136	8	8	8704	1183744	2515456	411707629
BTC_ijb_jcid_var97	168	168	168	8	8	10752	1806336	4741632	736528321
BTC_ijb_jcid_var97	168	168	168	8	8	10752	1806336	4741632	739912538
BTC_ijb_jcid_var97	168	168	168	8	8	10752	1806336	4741632	737127095
BTC_ijb_jcid_var97	168	168	168	8	8	10752	1806336	4741632	737293169
BTC_ijb_jcid_var97	168	168	168	8	8	10752	1806336	4741632	744898352
BTC_ijb_jcid_var97	200	200	200	8	8	12800	2560000	8000000	1233897149
BTC_ijb_jcid_var97	200	200	200	8	8	12800	2560000	8000000	1236181290
BTC_ijb_jcid_var97	200	200	200	8	8	12800	2560000	8000000	1237112337
BTC_ijb_jcid_var97	200	200	200	8	8	12800	2560000	8000000	1235510186
BTC_ijb_jcid_var97	200	200	200	8	8	12800	2560000	8000000	1234393901
BTC_ijb_jcid_var97	232	232	232	8	8	14848	3444736	12487168	1916461359
BTC_ijb_jcid_var97	232	232	232	8	8	14848	3444736	12487168	1953801662
BTC_ijb_jcid_var97	232	232	232	8	8	14848	3444736	12487168	1924326952
BTC_ijb_jcid_var97	232	232	232	8	8	14848	3444736	12487168	1941022956
BTC_ijb_jcid_var97	232	232	232	8	8	14848	3444736	12487168	1920292709
BTC_ijb_jcid_var97	264	264	264	8	8	16896	4460544	18399744	2819106279
BTC_ijb_jcid_var97	264	264	264	8	8	16896	4460544	18399744	2819900738
BTC_ijb_jcid_var97	264	264	264	8	8	16896	4460544	18399744	2823286813
BTC_ijb_jcid_var97	264	264	264	8	8	16896	4460544	18399744	2820903785
BTC_ijb_jcid_var97	264	264	264	8	8	16896	4460544	18399744	2818481112
BTC_ijb_jcid_var97	296	296	296	8	8	18944	5607424	25934336	3960650334
BTC_ijb_jcid_var97	296	296	296	8	8	18944	5607424	25934336	3957531299
BTC_ijb_jcid_var97	296	296	296	8	8	18944	5607424	25934336	3965120581
BTC_ijb_jcid_var97	296	296	296	8	8	18944	5607424	25934336	3967238623
BTC_ijb_jcid_var97	296	296	296	8	8	18944	5607424	25934336	3958380010
BTC_ijb_jcid_var97	328	328	328	8	8	20992	6885376	35287552	5420898319
BTC_ijb_jcid_var97	328	328	328	8	8	20992	6885376	35287552	5380065069
BTC_ijb_jcid_var97	328	328	328	8	8	20992	6885376	35287552	5375705888
BTC_ijb_jcid_var97	328	328	328	8	8	20992	6885376	35287552	5384762566
BTC_ijb_jcid_var97	328	328	328	8	8	20992	6885376	35287552	5378961003
BTC_ijb_jcid_var97	360	360	360	8	8	23040	8294400	46656000	7220093710
BTC_ijb_jcid_var97	360	360	360	8	8	23040	8294400	46656000	7217598618
BTC_ijb_jcid_var97	360	360	360	8	8	23040	8294400	46656000	7243928353
BTC_ijb_jcid_var97	360	360	360	8	8	23040	8294400	46656000	7208480471
BTC_ijb_jcid_var97	360	360	360	8	8	23040	8294400	46656000	7211377383
BTC_ijb_jcid_var97	392	392	392	8	8	25088	9834496	60236288	9383891328
BTC_ijb_jcid_var97	392	392	392	8	8	25088	9834496	60236288	9390266822
BTC_ijb_jcid_var97	392	392	392	8	8	25088	9834496	60236288	9422317772
BTC_ijb_jcid_var97	392	392	392	8	8	25088	9834496	60236288	9379248757
BTC_ijb_jcid_var97	392	392	392	8	8	25088	9834496	60236288	9388009808
BTC_ijb_jcid_var97	424	424	424	8	8	27136	11505664	76225024	12241890699
BTC_ijb_jcid_var97	424	424	424	8	8	27136	11505664	76225024	12270837250
BTC_ijb_jcid_var97	424	424	424	8	8	27136	11505664	76225024	12217335013
BTC_ijb_jcid_var97	424	424	424	8	8	27136	11505664	76225024	12233631162
BTC_ijb_jcid_var97	424	424	424	8	8	27136	11505664	76225024	12227055219
BTC_ijb_jcid_var97	456	456	456	8	8	29184	13307904	94818816	15913097935
BTC_ijb_jcid_var97	456	456	456	8	8	29184	13307904	94818816	15882469338
BTC_ijb_jcid_var97	456	456	456	8	8	29184	13307904	94818816	15908024045
BTC_ijb_jcid_var97	456	456	456	8	8	29184	13307904	94818816	15880385938
BTC_ijb_jcid_var97	456	456	456	8	8	29184	13307904	94818816	15884339971
BTC_ijb_jcid_var97	488	488	488	8	8	31232	15241216	116214272	19896030834
BTC_ijb_jcid_var97	488	488	488	8	8	31232	15241216	116214272	19863969116
BTC_ijb_jcid_var97	488	488	488	8	8	31232	15241216	116214272	19918388856
BTC_ijb_jcid_var97	488	488	488	8	8	31232	15241216	116214272	19854830761
BTC_ijb_jcid_var97	488	488	488	8	8	31232	15241216	116214272	19790352020
BTC_ijb_jcid_var97	520	520	520	8	8	33280	17305600	140608000	24712622894
BTC_ijb_jcid_var97	520	520	520	8	8	33280	17305600	140608000	24764451177
BTC_ijb_jcid_var97	520	520	520	8	8	33280	17305600	140608000	24649357690
BTC_ijb_jcid_var97	520	520	520	8	8	33280	17305600	140608000	24781818152
BTC_ijb_jcid_var97	520	520	520	8	8	33280	17305600	140608000	24702049581
BTC_ijb_jcid_var97	552	552	552	8	8	35328	19501056	168196608	42509065411
BTC_ijb_jcid_var97	552	552	552	8	8	35328	19501056	168196608	42514657979
BTC_ijb_jcid_var97	552	552	552	8	8	35328	19501056	168196608	42529769508
BTC_ijb_jcid_var97	552	552	552	8	8	35328	19501056	168196608	42543884989
BTC_ijb_jcid_var97	552	552	552	8	8	35328	19501056	168196608	42568153995
BTC_ijb_jcid_var97	584	584	584	8	8	37376	21827584	199176704	57047658441
BTC_ijb_jcid_var97	584	584	584	8	8	37376	21827584	199176704	57534326817
BTC_ijb_jcid_var97	584	584	584	8	8	37376	21827584	199176704	57047916007
BTC_ijb_jcid_var97	584	584	584	8	8	37376	21827584	199176704	57056862862
BTC_ijb_jcid_var97	584	584	584	8	8	37376	21827584	199176704	57033677948
BTC_ijb_jcid_var97	616	616	616	8	8	39424	24285184	233744896	67232238229
BTC_ijb_jcid_var97	616	616	616	8	8	39424	24285184	233744896	67275648241
BTC_ijb_jcid_var97	616	616	616	8	8	39424	24285184	233744896	67213788177
BTC_ijb_jcid_var97	616	616	616	8	8	39424	24285184	233744896	67318576090
BTC_ijb_jcid_var97	616	616	616	8	8	39424	24285184	233744896	67270121999
BTC_ijb_jcid_var97	648	648	648	8	8	41472	26873856	272097792	79028904488
BTC_ijb_jcid_var97	648	648	648	8	8	41472	26873856	272097792	79044668202
BTC_ijb_jcid_var97	648	648	648	8	8	41472	26873856	272097792	78953017372
BTC_ijb_jcid_var97	648	648	648	8	8	41472	26873856	272097792	79384047400
BTC_ijb_jcid_var97	648	648	648	8	8	41472	26873856	272097792	78981324756
BTC_ijb_jcid_var97	680	680	680	8	8	43520	29593600	314432000	91535964863
BTC_ijb_jcid_var97	680	680	680	8	8	43520	29593600	314432000	91570306785
BTC_ijb_jcid_var97	680	680	680	8	8	43520	29593600	314432000	91568520922
BTC_ijb_jcid_var97	680	680	680	8	8	43520	29593600	314432000	91567316587
BTC_ijb_jcid_var97	680	680	680	8	8	43520	29593600	314432000	91585554691


==> figures/data/ijb_jcid/meas/var98.dat <==
BTC_ijb_jcid_var98	8	8	8	8	8	512	4096	512	42487885
BTC_ijb_jcid_var98	8	8	8	8	8	512	4096	512	151215
BTC_ijb_jcid_var98	8	8	8	8	8	512	4096	512	192067
BTC_ijb_jcid_var98	8	8	8	8	8	512	4096	512	174654
BTC_ijb_jcid_var98	8	8	8	8	8	512	4096	512	151237
BTC_ijb_jcid_var98	40	40	40	8	8	2560	102400	64000	12556046
BTC_ijb_jcid_var98	40	40	40	8	8	2560	102400	64000	10399726
BTC_ijb_jcid_var98	40	40	40	8	8	2560	102400	64000	10328008
BTC_ijb_jcid_var98	40	40	40	8	8	2560	102400	64000	10312658
BTC_ijb_jcid_var98	40	40	40	8	8	2560	102400	64000	10305241
BTC_ijb_jcid_var98	72	72	72	8	8	4608	331776	373248	62958448
BTC_ijb_jcid_var98	72	72	72	8	8	4608	331776	373248	60674242
BTC_ijb_jcid_var98	72	72	72	8	8	4608	331776	373248	60522958
BTC_ijb_jcid_var98	72	72	72	8	8	4608	331776	373248	60519732
BTC_ijb_jcid_var98	72	72	72	8	8	4608	331776	373248	60829876
BTC_ijb_jcid_var98	104	104	104	8	8	6656	692224	1124864	182046402
BTC_ijb_jcid_var98	104	104	104	8	8	6656	692224	1124864	179758195
BTC_ijb_jcid_var98	104	104	104	8	8	6656	692224	1124864	180070722
BTC_ijb_jcid_var98	104	104	104	8	8	6656	692224	1124864	186113847
BTC_ijb_jcid_var98	104	104	104	8	8	6656	692224	1124864	183082297
BTC_ijb_jcid_var98	136	136	136	8	8	8704	1183744	2515456	397159432
BTC_ijb_jcid_var98	136	136	136	8	8	8704	1183744	2515456	409640517
BTC_ijb_jcid_var98	136	136	136	8	8	8704	1183744	2515456	415270647
BTC_ijb_jcid_var98	136	136	136	8	8	8704	1183744	2515456	418064469
BTC_ijb_jcid_var98	136	136	136	8	8	8704	1183744	2515456	417119939
BTC_ijb_jcid_var98	168	168	168	8	8	10752	1806336	4741632	764513832
BTC_ijb_jcid_var98	168	168	168	8	8	10752	1806336	4741632	775240757
BTC_ijb_jcid_var98	168	168	168	8	8	10752	1806336	4741632	775156978
BTC_ijb_jcid_var98	168	168	168	8	8	10752	1806336	4741632	775255603
BTC_ijb_jcid_var98	168	168	168	8	8	10752	1806336	4741632	774217236
BTC_ijb_jcid_var98	200	200	200	8	8	12800	2560000	8000000	1280921653
BTC_ijb_jcid_var98	200	200	200	8	8	12800	2560000	8000000	1283048641
BTC_ijb_jcid_var98	200	200	200	8	8	12800	2560000	8000000	1283740201
BTC_ijb_jcid_var98	200	200	200	8	8	12800	2560000	8000000	1293046885
BTC_ijb_jcid_var98	200	200	200	8	8	12800	2560000	8000000	1284192451
BTC_ijb_jcid_var98	232	232	232	8	8	14848	3444736	12487168	2006328762
BTC_ijb_jcid_var98	232	232	232	8	8	14848	3444736	12487168	1981684855
BTC_ijb_jcid_var98	232	232	232	8	8	14848	3444736	12487168	1976398467
BTC_ijb_jcid_var98	232	232	232	8	8	14848	3444736	12487168	1975669584
BTC_ijb_jcid_var98	232	232	232	8	8	14848	3444736	12487168	1974209658
BTC_ijb_jcid_var98	264	264	264	8	8	16896	4460544	18399744	2891980588
BTC_ijb_jcid_var98	264	264	264	8	8	16896	4460544	18399744	2881909940
BTC_ijb_jcid_var98	264	264	264	8	8	16896	4460544	18399744	2871870045
BTC_ijb_jcid_var98	264	264	264	8	8	16896	4460544	18399744	2879308086
BTC_ijb_jcid_var98	264	264	264	8	8	16896	4460544	18399744	2873126626
BTC_ijb_jcid_var98	296	296	296	8	8	18944	5607424	25934336	4016253036
BTC_ijb_jcid_var98	296	296	296	8	8	18944	5607424	25934336	4019441070
BTC_ijb_jcid_var98	296	296	296	8	8	18944	5607424	25934336	4015431815
BTC_ijb_jcid_var98	296	296	296	8	8	18944	5607424	25934336	4016470067
BTC_ijb_jcid_var98	296	296	296	8	8	18944	5607424	25934336	4058212791
BTC_ijb_jcid_var98	328	328	328	8	8	20992	6885376	35287552	5438688332
BTC_ijb_jcid_var98	328	328	328	8	8	20992	6885376	35287552	5449349911
BTC_ijb_jcid_var98	328	328	328	8	8	20992	6885376	35287552	5449366953
BTC_ijb_jcid_var98	328	328	328	8	8	20992	6885376	35287552	5449882837
BTC_ijb_jcid_var98	328	328	328	8	8	20992	6885376	35287552	5444124666
BTC_ijb_jcid_var98	360	360	360	8	8	23040	8294400	46656000	7359338336
BTC_ijb_jcid_var98	360	360	360	8	8	23040	8294400	46656000	7395474489
BTC_ijb_jcid_var98	360	360	360	8	8	23040	8294400	46656000	7361798092
BTC_ijb_jcid_var98	360	360	360	8	8	23040	8294400	46656000	7391267190
BTC_ijb_jcid_var98	360	360	360	8	8	23040	8294400	46656000	7375158728
BTC_ijb_jcid_var98	392	392	392	8	8	25088	9834496	60236288	9526165301
BTC_ijb_jcid_var98	392	392	392	8	8	25088	9834496	60236288	9492764866
BTC_ijb_jcid_var98	392	392	392	8	8	25088	9834496	60236288	9534606272
BTC_ijb_jcid_var98	392	392	392	8	8	25088	9834496	60236288	9524416730
BTC_ijb_jcid_var98	392	392	392	8	8	25088	9834496	60236288	9491660064
BTC_ijb_jcid_var98	424	424	424	8	8	27136	11505664	76225024	12776796794
BTC_ijb_jcid_var98	424	424	424	8	8	27136	11505664	76225024	12824525109
BTC_ijb_jcid_var98	424	424	424	8	8	27136	11505664	76225024	12819508592
BTC_ijb_jcid_var98	424	424	424	8	8	27136	11505664	76225024	12793713884
BTC_ijb_jcid_var98	424	424	424	8	8	27136	11505664	76225024	12810377054
BTC_ijb_jcid_var98	456	456	456	8	8	29184	13307904	94818816	15887251812
BTC_ijb_jcid_var98	456	456	456	8	8	29184	13307904	94818816	15814841087
BTC_ijb_jcid_var98	456	456	456	8	8	29184	13307904	94818816	15882450812
BTC_ijb_jcid_var98	456	456	456	8	8	29184	13307904	94818816	15834734319
BTC_ijb_jcid_var98	456	456	456	8	8	29184	13307904	94818816	15859323921
BTC_ijb_jcid_var98	488	488	488	8	8	31232	15241216	116214272	20761395732
BTC_ijb_jcid_var98	488	488	488	8	8	31232	15241216	116214272	20773245827
BTC_ijb_jcid_var98	488	488	488	8	8	31232	15241216	116214272	20787339537
BTC_ijb_jcid_var98	488	488	488	8	8	31232	15241216	116214272	20786905281
BTC_ijb_jcid_var98	488	488	488	8	8	31232	15241216	116214272	20793178398
BTC_ijb_jcid_var98	520	520	520	8	8	33280	17305600	140608000	27431641981
BTC_ijb_jcid_var98	520	520	520	8	8	33280	17305600	140608000	27356739337
BTC_ijb_jcid_var98	520	520	520	8	8	33280	17305600	140608000	27397354168
BTC_ijb_jcid_var98	520	520	520	8	8	33280	17305600	140608000	27347113979
BTC_ijb_jcid_var98	520	520	520	8	8	33280	17305600	140608000	27360091929
BTC_ijb_jcid_var98	552	552	552	8	8	35328	19501056	168196608	40740852746
BTC_ijb_jcid_var98	552	552	552	8	8	35328	19501056	168196608	40304697760
BTC_ijb_jcid_var98	552	552	552	8	8	35328	19501056	168196608	40289676806
BTC_ijb_jcid_var98	552	552	552	8	8	35328	19501056	168196608	40272466860
BTC_ijb_jcid_var98	552	552	552	8	8	35328	19501056	168196608	40302593066
BTC_ijb_jcid_var98	584	584	584	8	8	37376	21827584	199176704	51622789673
BTC_ijb_jcid_var98	584	584	584	8	8	37376	21827584	199176704	51608900837
BTC_ijb_jcid_var98	584	584	584	8	8	37376	21827584	199176704	51656189922
BTC_ijb_jcid_var98	584	584	584	8	8	37376	21827584	199176704	51649496547
BTC_ijb_jcid_var98	584	584	584	8	8	37376	21827584	199176704	51633784598
BTC_ijb_jcid_var98	616	616	616	8	8	39424	24285184	233744896	62716732416
BTC_ijb_jcid_var98	616	616	616	8	8	39424	24285184	233744896	62771178891
BTC_ijb_jcid_var98	616	616	616	8	8	39424	24285184	233744896	62731422006
BTC_ijb_jcid_var98	616	616	616	8	8	39424	24285184	233744896	62745388309
BTC_ijb_jcid_var98	616	616	616	8	8	39424	24285184	233744896	62719365377
BTC_ijb_jcid_var98	648	648	648	8	8	41472	26873856	272097792	80161350770
BTC_ijb_jcid_var98	648	648	648	8	8	41472	26873856	272097792	80614462712
BTC_ijb_jcid_var98	648	648	648	8	8	41472	26873856	272097792	80129969264
BTC_ijb_jcid_var98	648	648	648	8	8	41472	26873856	272097792	80194347685
BTC_ijb_jcid_var98	648	648	648	8	8	41472	26873856	272097792	80165092809
BTC_ijb_jcid_var98	680	680	680	8	8	43520	29593600	314432000	92242591974
BTC_ijb_jcid_var98	680	680	680	8	8	43520	29593600	314432000	91856702258
BTC_ijb_jcid_var98	680	680	680	8	8	43520	29593600	314432000	91697788186
BTC_ijb_jcid_var98	680	680	680	8	8	43520	29593600	314432000	91692806049
BTC_ijb_jcid_var98	680	680	680	8	8	43520	29593600	314432000	91817343732


==> figures/data/ijb_jcid/meas/var99.dat <==
BTC_ijb_jcid_var99	8	8	8	8	8	512	4096	512	181860
BTC_ijb_jcid_var99	8	8	8	8	8	512	4096	512	151035
BTC_ijb_jcid_var99	8	8	8	8	8	512	4096	512	151216
BTC_ijb_jcid_var99	8	8	8	8	8	512	4096	512	151160
BTC_ijb_jcid_var99	8	8	8	8	8	512	4096	512	151022
BTC_ijb_jcid_var99	40	40	40	8	8	2560	102400	64000	10687279
BTC_ijb_jcid_var99	40	40	40	8	8	2560	102400	64000	10173141
BTC_ijb_jcid_var99	40	40	40	8	8	2560	102400	64000	10165634
BTC_ijb_jcid_var99	40	40	40	8	8	2560	102400	64000	10147542
BTC_ijb_jcid_var99	40	40	40	8	8	2560	102400	64000	10203966
BTC_ijb_jcid_var99	72	72	72	8	8	4608	331776	373248	62017076
BTC_ijb_jcid_var99	72	72	72	8	8	4608	331776	373248	60729573
BTC_ijb_jcid_var99	72	72	72	8	8	4608	331776	373248	60653899
BTC_ijb_jcid_var99	72	72	72	8	8	4608	331776	373248	60649827
BTC_ijb_jcid_var99	72	72	72	8	8	4608	331776	373248	60877140
BTC_ijb_jcid_var99	104	104	104	8	8	6656	692224	1124864	184915388
BTC_ijb_jcid_var99	104	104	104	8	8	6656	692224	1124864	183575355
BTC_ijb_jcid_var99	104	104	104	8	8	6656	692224	1124864	183643846
BTC_ijb_jcid_var99	104	104	104	8	8	6656	692224	1124864	183466522
BTC_ijb_jcid_var99	104	104	104	8	8	6656	692224	1124864	183700546
BTC_ijb_jcid_var99	136	136	136	8	8	8704	1183744	2515456	407447326
BTC_ijb_jcid_var99	136	136	136	8	8	8704	1183744	2515456	405401295
BTC_ijb_jcid_var99	136	136	136	8	8	8704	1183744	2515456	404770218
BTC_ijb_jcid_var99	136	136	136	8	8	8704	1183744	2515456	412441145
BTC_ijb_jcid_var99	136	136	136	8	8	8704	1183744	2515456	405010125
BTC_ijb_jcid_var99	168	168	168	8	8	10752	1806336	4741632	768171870
BTC_ijb_jcid_var99	168	168	168	8	8	10752	1806336	4741632	756062151
BTC_ijb_jcid_var99	168	168	168	8	8	10752	1806336	4741632	753289924
BTC_ijb_jcid_var99	168	168	168	8	8	10752	1806336	4741632	753060849
BTC_ijb_jcid_var99	168	168	168	8	8	10752	1806336	4741632	753604846
BTC_ijb_jcid_var99	200	200	200	8	8	12800	2560000	8000000	1266666281
BTC_ijb_jcid_var99	200	200	200	8	8	12800	2560000	8000000	1263533892
BTC_ijb_jcid_var99	200	200	200	8	8	12800	2560000	8000000	1271001212
BTC_ijb_jcid_var99	200	200	200	8	8	12800	2560000	8000000	1268324661
BTC_ijb_jcid_var99	200	200	200	8	8	12800	2560000	8000000	1265985074
BTC_ijb_jcid_var99	232	232	232	8	8	14848	3444736	12487168	1961595832
BTC_ijb_jcid_var99	232	232	232	8	8	14848	3444736	12487168	1963597608
BTC_ijb_jcid_var99	232	232	232	8	8	14848	3444736	12487168	1963296798
BTC_ijb_jcid_var99	232	232	232	8	8	14848	3444736	12487168	1972292402
BTC_ijb_jcid_var99	232	232	232	8	8	14848	3444736	12487168	1963447675
BTC_ijb_jcid_var99	264	264	264	8	8	16896	4460544	18399744	2968655035
BTC_ijb_jcid_var99	264	264	264	8	8	16896	4460544	18399744	2940333041
BTC_ijb_jcid_var99	264	264	264	8	8	16896	4460544	18399744	2968488009
BTC_ijb_jcid_var99	264	264	264	8	8	16896	4460544	18399744	2950077129
BTC_ijb_jcid_var99	264	264	264	8	8	16896	4460544	18399744	2971397781
BTC_ijb_jcid_var99	296	296	296	8	8	18944	5607424	25934336	4077016300
BTC_ijb_jcid_var99	296	296	296	8	8	18944	5607424	25934336	4082738585
BTC_ijb_jcid_var99	296	296	296	8	8	18944	5607424	25934336	4089196935
BTC_ijb_jcid_var99	296	296	296	8	8	18944	5607424	25934336	4074751847
BTC_ijb_jcid_var99	296	296	296	8	8	18944	5607424	25934336	4110696138
BTC_ijb_jcid_var99	328	328	328	8	8	20992	6885376	35287552	5571950894
BTC_ijb_jcid_var99	328	328	328	8	8	20992	6885376	35287552	5574064978
BTC_ijb_jcid_var99	328	328	328	8	8	20992	6885376	35287552	5576057555
BTC_ijb_jcid_var99	328	328	328	8	8	20992	6885376	35287552	5599727523
BTC_ijb_jcid_var99	328	328	328	8	8	20992	6885376	35287552	5566687952
BTC_ijb_jcid_var99	360	360	360	8	8	23040	8294400	46656000	7476982358
BTC_ijb_jcid_var99	360	360	360	8	8	23040	8294400	46656000	7455327572
BTC_ijb_jcid_var99	360	360	360	8	8	23040	8294400	46656000	7478691584
BTC_ijb_jcid_var99	360	360	360	8	8	23040	8294400	46656000	7457129633
BTC_ijb_jcid_var99	360	360	360	8	8	23040	8294400	46656000	7476851536
BTC_ijb_jcid_var99	392	392	392	8	8	25088	9834496	60236288	9841284441
BTC_ijb_jcid_var99	392	392	392	8	8	25088	9834496	60236288	9928107308
BTC_ijb_jcid_var99	392	392	392	8	8	25088	9834496	60236288	9852211133
BTC_ijb_jcid_var99	392	392	392	8	8	25088	9834496	60236288	9846602285
BTC_ijb_jcid_var99	392	392	392	8	8	25088	9834496	60236288	9863540017
BTC_ijb_jcid_var99	424	424	424	8	8	27136	11505664	76225024	13475622947
BTC_ijb_jcid_var99	424	424	424	8	8	27136	11505664	76225024	13483298998
BTC_ijb_jcid_var99	424	424	424	8	8	27136	11505664	76225024	13499848348
BTC_ijb_jcid_var99	424	424	424	8	8	27136	11505664	76225024	13478702213
BTC_ijb_jcid_var99	424	424	424	8	8	27136	11505664	76225024	13486303786
BTC_ijb_jcid_var99	456	456	456	8	8	29184	13307904	94818816	16813121444
BTC_ijb_jcid_var99	456	456	456	8	8	29184	13307904	94818816	16776451163
BTC_ijb_jcid_var99	456	456	456	8	8	29184	13307904	94818816	16758993291
BTC_ijb_jcid_var99	456	456	456	8	8	29184	13307904	94818816	16811459616
BTC_ijb_jcid_var99	456	456	456	8	8	29184	13307904	94818816	17219601361
BTC_ijb_jcid_var99	488	488	488	8	8	31232	15241216	116214272	21203473993
BTC_ijb_jcid_var99	488	488	488	8	8	31232	15241216	116214272	21223227583
BTC_ijb_jcid_var99	488	488	488	8	8	31232	15241216	116214272	21215998533
BTC_ijb_jcid_var99	488	488	488	8	8	31232	15241216	116214272	21192690876
BTC_ijb_jcid_var99	488	488	488	8	8	31232	15241216	116214272	21228654154
BTC_ijb_jcid_var99	520	520	520	8	8	33280	17305600	140608000	26600830318
BTC_ijb_jcid_var99	520	520	520	8	8	33280	17305600	140608000	26444791218
BTC_ijb_jcid_var99	520	520	520	8	8	33280	17305600	140608000	26489020743
BTC_ijb_jcid_var99	520	520	520	8	8	33280	17305600	140608000	26781492310
BTC_ijb_jcid_var99	520	520	520	8	8	33280	17305600	140608000	26639024142
BTC_ijb_jcid_var99	552	552	552	8	8	35328	19501056	168196608	42618778648
BTC_ijb_jcid_var99	552	552	552	8	8	35328	19501056	168196608	42579842679
BTC_ijb_jcid_var99	552	552	552	8	8	35328	19501056	168196608	42628810796
BTC_ijb_jcid_var99	552	552	552	8	8	35328	19501056	168196608	42625422728
BTC_ijb_jcid_var99	552	552	552	8	8	35328	19501056	168196608	42633170424
BTC_ijb_jcid_var99	584	584	584	8	8	37376	21827584	199176704	54249431276
BTC_ijb_jcid_var99	584	584	584	8	8	37376	21827584	199176704	54160541406
BTC_ijb_jcid_var99	584	584	584	8	8	37376	21827584	199176704	54175759073
BTC_ijb_jcid_var99	584	584	584	8	8	37376	21827584	199176704	54171467038
BTC_ijb_jcid_var99	584	584	584	8	8	37376	21827584	199176704	54149396881
BTC_ijb_jcid_var99	616	616	616	8	8	39424	24285184	233744896	67952639571
BTC_ijb_jcid_var99	616	616	616	8	8	39424	24285184	233744896	68298198646
BTC_ijb_jcid_var99	616	616	616	8	8	39424	24285184	233744896	67939746914
BTC_ijb_jcid_var99	616	616	616	8	8	39424	24285184	233744896	67907803080
BTC_ijb_jcid_var99	616	616	616	8	8	39424	24285184	233744896	67924976619
BTC_ijb_jcid_var99	648	648	648	8	8	41472	26873856	272097792	79384064645
BTC_ijb_jcid_var99	648	648	648	8	8	41472	26873856	272097792	79339060916
BTC_ijb_jcid_var99	648	648	648	8	8	41472	26873856	272097792	79393753373
BTC_ijb_jcid_var99	648	648	648	8	8	41472	26873856	272097792	79312156165
BTC_ijb_jcid_var99	648	648	648	8	8	41472	26873856	272097792	79447463860
BTC_ijb_jcid_var99	680	680	680	8	8	43520	29593600	314432000	92125521569
BTC_ijb_jcid_var99	680	680	680	8	8	43520	29593600	314432000	92047581885
BTC_ijb_jcid_var99	680	680	680	8	8	43520	29593600	314432000	92335295656
BTC_ijb_jcid_var99	680	680	680	8	8	43520	29593600	314432000	92004224477
BTC_ijb_jcid_var99	680	680	680	8	8	43520	29593600	314432000	92065659228


==> figures/data/ijb_jcid/pred/var1.dat <==
BTC_ijb_jcid_var1	8	8	8	8	8	512	4096	512	135904.0
BTC_ijb_jcid_var1	40	40	40	8	8	2560	102400	64000	27616000.0
BTC_ijb_jcid_var1	72	72	72	8	8	4608	331776	373248	202300416.0
BTC_ijb_jcid_var1	104	104	104	8	8	6656	692224	1124864	692353792.0
BTC_ijb_jcid_var1	136	136	136	8	8	8704	1183744	2515456	1354573056.0
BTC_ijb_jcid_var1	168	168	168	8	8	10752	1806336	4741632	4710811392.0
BTC_ijb_jcid_var1	200	200	200	8	8	12800	2560000	8000000	10988000000.0
BTC_ijb_jcid_var1	232	232	232	8	8	14848	3444736	12487168	76783596032.0
BTC_ijb_jcid_var1	264	264	264	8	8	16896	4460544	18399744	1.06451718912e+11
BTC_ijb_jcid_var1	296	296	296	8	8	18944	5607424	25934336	1.17845622784e+11
BTC_ijb_jcid_var1	328	328	328	8	8	20992	6885376	35287552	2.13119170304e+11
BTC_ijb_jcid_var1	360	360	360	8	8	23040	8294400	46656000	3.10985568e+11
BTC_ijb_jcid_var1	392	392	392	8	8	25088	9834496	60236288	3.937947328e+11
BTC_ijb_jcid_var1	424	424	424	8	8	27136	11505664	76225024	4.57464481536e+11
BTC_ijb_jcid_var1	456	456	456	8	8	29184	13307904	94818816	5.6986108416e+11
BTC_ijb_jcid_var1	488	488	488	8	8	31232	15241216	116214272	7.13729951488e+11
BTC_ijb_jcid_var1	520	520	520	8	8	33280	17305600	140608000	8.3099328e+11
BTC_ijb_jcid_var1	552	552	552	8	8	35328	19501056	168196608	9.79156553472e+11
BTC_ijb_jcid_var1	584	584	584	8	8	37376	21827584	199176704	1.27194243174e+12
BTC_ijb_jcid_var1	616	616	616	8	8	39424	24285184	233744896	1.4289994217e+12
BTC_ijb_jcid_var1	648	648	648	8	8	41472	26873856	272097792	1.4932726825e+12
BTC_ijb_jcid_var1	680	680	680	8	8	43520	29593600	314432000	1.98799632e+12
BTC_ijb_jcid_var1	712	712	712	8	8	45568	32444416	360944128	2.4499082688e+12
BTC_ijb_jcid_var1	744	744	744	8	8	47616	35426304	411830784	2.49095849702e+12
BTC_ijb_jcid_var1	776	776	776	8	8	49664	38539264	467288576	3.07849713869e+12
BTC_ijb_jcid_var1	808	808	808	8	8	51712	41783296	527514112	3.03584371456e+12
BTC_ijb_jcid_var1	840	840	840	8	8	53760	45158400	592704000	3.387896064e+12
BTC_ijb_jcid_var1	872	872	872	8	8	55808	48664576	663054848	3.55397398528e+12
BTC_ijb_jcid_var1	904	904	904	8	8	57856	52301824	738763264	4.26968228429e+12
BTC_ijb_jcid_var1	936	936	936	8	8	59904	56070144	820025856	4.92384525235e+12
BTC_ijb_jcid_var1	968	968	968	8	8	61952	59969536	907039232	5.44541002931e+12
BTC_ijb_jcid_var1	1000	1000	1000	8	8	64000	64000000	1000000000	6.479e+12


==> figures/data/ijb_jcid/pred/var10.dat <==
BTC_ijb_jcid_var10	8	8	8	8	8	512	4096	512	150688.0
BTC_ijb_jcid_var10	40	40	40	8	8	2560	102400	64000	19008000.0
BTC_ijb_jcid_var10	72	72	72	8	8	4608	331776	373248	102187008.0
BTC_ijb_jcid_var10	104	104	104	8	8	6656	692224	1124864	323960832.0
BTC_ijb_jcid_var10	136	136	136	8	8	8704	1183744	2515456	744574976.0
BTC_ijb_jcid_var10	168	168	168	8	8	10752	1806336	4741632	1422489600.0
BTC_ijb_jcid_var10	200	200	200	8	8	12800	2560000	8000000	2080000000.0
BTC_ijb_jcid_var10	232	232	232	8	8	14848	3444736	12487168	3846047744.0
BTC_ijb_jcid_var10	264	264	264	8	8	16896	4460544	18399744	5299126272.0
BTC_ijb_jcid_var10	296	296	296	8	8	18944	5607424	25934336	9025148928.0
BTC_ijb_jcid_var10	328	328	328	8	8	20992	6885376	35287552	12844668928.0
BTC_ijb_jcid_var10	360	360	360	8	8	23040	8294400	46656000	13810176000.0
BTC_ijb_jcid_var10	392	392	392	8	8	25088	9834496	60236288	21926008832.0
BTC_ijb_jcid_var10	424	424	424	8	8	27136	11505664	76225024	28050808832.0
BTC_ijb_jcid_var10	456	456	456	8	8	29184	13307904	94818816	41341003776.0
BTC_ijb_jcid_var10	488	488	488	8	8	31232	15241216	116214272	61825992704.0
BTC_ijb_jcid_var10	520	520	520	8	8	33280	17305600	140608000	62992384000.0
BTC_ijb_jcid_var10	552	552	552	8	8	35328	19501056	168196608	81407158272.0
BTC_ijb_jcid_var10	584	584	584	8	8	37376	21827584	199176704	1.42610520064e+11
BTC_ijb_jcid_var10	616	616	616	8	8	39424	24285184	233744896	1.10327590912e+11
BTC_ijb_jcid_var10	648	648	648	8	8	41472	26873856	272097792	1.48021198848e+11
BTC_ijb_jcid_var10	680	680	680	8	8	43520	29593600	314432000	1.4463872e+11
BTC_ijb_jcid_var10	712	712	712	8	8	45568	32444416	360944128	1.79028287488e+11
BTC_ijb_jcid_var10	744	744	744	8	8	47616	35426304	411830784	1.94384130048e+11
BTC_ijb_jcid_var10	776	776	776	8	8	49664	38539264	467288576	2.63550756864e+11
BTC_ijb_jcid_var10	808	808	808	8	8	51712	41783296	527514112	2.7430733824e+11
BTC_ijb_jcid_var10	840	840	840	8	8	53760	45158400	592704000	2.67902208e+11
BTC_ijb_jcid_var10	872	872	872	8	8	55808	48664576	663054848	3.95180689408e+11
BTC_ijb_jcid_var10	904	904	904	8	8	57856	52301824	738763264	5.14179231744e+11
BTC_ijb_jcid_var10	936	936	936	8	8	59904	56070144	820025856	4.5921447936e+11
BTC_ijb_jcid_var10	968	968	968	8	8	61952	59969536	907039232	4.06353575936e+11
BTC_ijb_jcid_var10	1000	1000	1000	8	8	64000	64000000	1000000000	5.96e+11


==> figures/data/ijb_jcid/pred/var100.dat <==
BTC_ijb_jcid_var100	8	8	8	8	8	512	4096	512	292160.0
BTC_ijb_jcid_var100	40	40	40	8	8	2560	102400	64000	15388160.0
BTC_ijb_jcid_var100	72	72	72	8	8	4608	331776	373248	121996800.0
BTC_ijb_jcid_var100	104	104	104	8	8	6656	692224	1124864	496670720.0
BTC_ijb_jcid_var100	136	136	136	8	8	8704	1183744	2515456	1491517440.0
BTC_ijb_jcid_var100	168	168	168	8	8	10752	1806336	4741632	1866848256.0
BTC_ijb_jcid_var100	200	200	200	8	8	12800	2560000	8000000	3078400000.0
BTC_ijb_jcid_var100	232	232	232	8	8	14848	3444736	12487168	4633169920.0
BTC_ijb_jcid_var100	264	264	264	8	8	16896	4460544	18399744	6322821120.0
BTC_ijb_jcid_var100	296	296	296	8	8	18944	5607424	25934336	9403650048.0
BTC_ijb_jcid_var100	328	328	328	8	8	20992	6885376	35287552	11811862528.0
BTC_ijb_jcid_var100	360	360	360	8	8	23040	8294400	46656000	14838681600.0
BTC_ijb_jcid_var100	392	392	392	8	8	25088	9834496	60236288	18621618176.0
BTC_ijb_jcid_var100	424	424	424	8	8	27136	11505664	76225024	21135904768.0
BTC_ijb_jcid_var100	456	456	456	8	8	29184	13307904	94818816	26269802496.0
BTC_ijb_jcid_var100	488	488	488	8	8	31232	15241216	116214272	34071738368.0
BTC_ijb_jcid_var100	520	520	520	8	8	33280	17305600	140608000	43376486400.0
BTC_ijb_jcid_var100	552	552	552	8	8	35328	19501056	168196608	55090483200.0
BTC_ijb_jcid_var100	584	584	584	8	8	37376	21827584	199176704	75512526848.0
BTC_ijb_jcid_var100	616	616	616	8	8	39424	24285184	233744896	91785852928.0
BTC_ijb_jcid_var100	648	648	648	8	8	41472	26873856	272097792	1.16887836672e+11
BTC_ijb_jcid_var100	680	680	680	8	8	43520	29593600	314432000	1.45526528e+11
BTC_ijb_jcid_var100	712	712	712	8	8	45568	32444416	360944128	1.6619652096e+11
BTC_ijb_jcid_var100	744	744	744	8	8	47616	35426304	411830784	1.89955842048e+11
BTC_ijb_jcid_var100	776	776	776	8	8	49664	38539264	467288576	2.10655617024e+11
BTC_ijb_jcid_var100	808	808	808	8	8	51712	41783296	527514112	2.36138297344e+11
BTC_ijb_jcid_var100	840	840	840	8	8	53760	45158400	592704000	2.602027008e+11
BTC_ijb_jcid_var100	872	872	872	8	8	55808	48664576	663054848	2.91817129984e+11
BTC_ijb_jcid_var100	904	904	904	8	8	57856	52301824	738763264	3.25761910784e+11
BTC_ijb_jcid_var100	936	936	936	8	8	59904	56070144	820025856	3.58652676096e+11
BTC_ijb_jcid_var100	968	968	968	8	8	61952	59969536	907039232	3.86413705216e+11
BTC_ijb_jcid_var100	1000	1000	1000	8	8	64000	64000000	1000000000	4.18624e+11


==> figures/data/ijb_jcid/pred/var101.dat <==
BTC_ijb_jcid_var101	8	8	8	8	8	512	4096	512	205760.0
BTC_ijb_jcid_var101	40	40	40	8	8	2560	102400	64000	13830400.0
BTC_ijb_jcid_var101	72	72	72	8	8	4608	331776	373248	115022592.0
BTC_ijb_jcid_var101	104	104	104	8	8	6656	692224	1124864	441855232.0
BTC_ijb_jcid_var101	136	136	136	8	8	8704	1183744	2515456	935379712.0
BTC_ijb_jcid_var101	168	168	168	8	8	10752	1806336	4741632	1720309248.0
BTC_ijb_jcid_var101	200	200	200	8	8	12800	2560000	8000000	2953280000.0
BTC_ijb_jcid_var101	232	232	232	8	8	14848	3444736	12487168	3726127872.0
BTC_ijb_jcid_var101	264	264	264	8	8	16896	4460544	18399744	5271805440.0
BTC_ijb_jcid_var101	296	296	296	8	8	18944	5607424	25934336	6948649728.0
BTC_ijb_jcid_var101	328	328	328	8	8	20992	6885376	35287552	9474707712.0
BTC_ijb_jcid_var101	360	360	360	8	8	23040	8294400	46656000	12195360000.0
BTC_ijb_jcid_var101	392	392	392	8	8	25088	9834496	60236288	16169140736.0
BTC_ijb_jcid_var101	424	424	424	8	8	27136	11505664	76225024	20246373120.0
BTC_ijb_jcid_var101	456	456	456	8	8	29184	13307904	94818816	23726329344.0
BTC_ijb_jcid_var101	488	488	488	8	8	31232	15241216	116214272	30696761600.0
BTC_ijb_jcid_var101	520	520	520	8	8	33280	17305600	140608000	38827276800.0
BTC_ijb_jcid_var101	552	552	552	8	8	35328	19501056	168196608	46308913920.0
BTC_ijb_jcid_var101	584	584	584	8	8	37376	21827584	199176704	58462455296.0
BTC_ijb_jcid_var101	616	616	616	8	8	39424	24285184	233744896	72828231168.0
BTC_ijb_jcid_var101	648	648	648	8	8	41472	26873856	272097792	94884867072.0
BTC_ijb_jcid_var101	680	680	680	8	8	43520	29593600	314432000	1.161622784e+11
BTC_ijb_jcid_var101	712	712	712	8	8	45568	32444416	360944128	1.41364376064e+11
BTC_ijb_jcid_var101	744	744	744	8	8	47616	35426304	411830784	1.592523072e+11
BTC_ijb_jcid_var101	776	776	776	8	8	49664	38539264	467288576	1.8090571392e+11
BTC_ijb_jcid_var101	808	808	808	8	8	51712	41783296	527514112	2.083941888e+11
BTC_ijb_jcid_var101	840	840	840	8	8	53760	45158400	592704000	2.316287232e+11
BTC_ijb_jcid_var101	872	872	872	8	8	55808	48664576	663054848	2.5722269952e+11
BTC_ijb_jcid_var101	904	904	904	8	8	57856	52301824	738763264	2.85871963392e+11
BTC_ijb_jcid_var101	936	936	936	8	8	59904	56070144	820025856	3.17451633408e+11
BTC_ijb_jcid_var101	968	968	968	8	8	61952	59969536	907039232	3.49390012928e+11
BTC_ijb_jcid_var101	1000	1000	1000	8	8	64000	64000000	1000000000	3.76396e+11


==> figures/data/ijb_jcid/pred/var102.dat <==
BTC_ijb_jcid_var102	8	8	8	8	8	512	4096	512	262368.0
BTC_ijb_jcid_var102	40	40	40	8	8	2560	102400	64000	16104960.0
BTC_ijb_jcid_var102	72	72	72	8	8	4608	331776	373248	119556864.0
BTC_ijb_jcid_var102	104	104	104	8	8	6656	692224	1124864	490786816.0
BTC_ijb_jcid_var102	136	136	136	8	8	8704	1183744	2515456	1193213952.0
BTC_ijb_jcid_var102	168	168	168	8	8	10752	1806336	4741632	2297659392.0
BTC_ijb_jcid_var102	200	200	200	8	8	12800	2560000	8000000	3910400000.0
BTC_ijb_jcid_var102	232	232	232	8	8	14848	3444736	12487168	4915638272.0
BTC_ijb_jcid_var102	264	264	264	8	8	16896	4460544	18399744	6458867712.0
BTC_ijb_jcid_var102	296	296	296	8	8	18944	5607424	25934336	9370005504.0
BTC_ijb_jcid_var102	328	328	328	8	8	20992	6885376	35287552	12369577984.0
BTC_ijb_jcid_var102	360	360	360	8	8	23040	8294400	46656000	15473203200.0
BTC_ijb_jcid_var102	392	392	392	8	8	25088	9834496	60236288	18710128640.0
BTC_ijb_jcid_var102	424	424	424	8	8	27136	11505664	76225024	21354512384.0
BTC_ijb_jcid_var102	456	456	456	8	8	29184	13307904	94818816	28359143424.0
BTC_ijb_jcid_var102	488	488	488	8	8	31232	15241216	116214272	33454469120.0
BTC_ijb_jcid_var102	520	520	520	8	8	33280	17305600	140608000	40373964800.0
BTC_ijb_jcid_var102	552	552	552	8	8	35328	19501056	168196608	51911811072.0
BTC_ijb_jcid_var102	584	584	584	8	8	37376	21827584	199176704	70655889408.0
BTC_ijb_jcid_var102	616	616	616	8	8	39424	24285184	233744896	90438025216.0
BTC_ijb_jcid_var102	648	648	648	8	8	41472	26873856	272097792	1.1817778176e+11
BTC_ijb_jcid_var102	680	680	680	8	8	43520	29593600	314432000	1.413242368e+11
BTC_ijb_jcid_var102	712	712	712	8	8	45568	32444416	360944128	1.64833855488e+11
BTC_ijb_jcid_var102	744	744	744	8	8	47616	35426304	411830784	1.84411625472e+11
BTC_ijb_jcid_var102	776	776	776	8	8	49664	38539264	467288576	2.14393925632e+11
BTC_ijb_jcid_var102	808	808	808	8	8	51712	41783296	527514112	2.46751254528e+11
BTC_ijb_jcid_var102	840	840	840	8	8	53760	45158400	592704000	2.653959168e+11
BTC_ijb_jcid_var102	872	872	872	8	8	55808	48664576	663054848	2.9223077888e+11
BTC_ijb_jcid_var102	904	904	904	8	8	57856	52301824	738763264	3.2139470848e+11
BTC_ijb_jcid_var102	936	936	936	8	8	59904	56070144	820025856	3.44494964736e+11
BTC_ijb_jcid_var102	968	968	968	8	8	61952	59969536	907039232	3.82275807232e+11
BTC_ijb_jcid_var102	1000	1000	1000	8	8	64000	64000000	1000000000	4.19328e+11


==> figures/data/ijb_jcid/pred/var103.dat <==
BTC_ijb_jcid_var103	8	8	8	8	8	512	4096	512	235744.0
BTC_ijb_jcid_var103	40	40	40	8	8	2560	102400	64000	19227200.0
BTC_ijb_jcid_var103	72	72	72	8	8	4608	331776	373248	123283296.0
BTC_ijb_jcid_var103	104	104	104	8	8	6656	692224	1124864	295969024.0
BTC_ijb_jcid_var103	136	136	136	8	8	8704	1183744	2515456	652908800.0
BTC_ijb_jcid_var103	168	168	168	8	8	10752	1806336	4741632	1120506912.0
BTC_ijb_jcid_var103	200	200	200	8	8	12800	2560000	8000000	1814520000.0
BTC_ijb_jcid_var103	232	232	232	8	8	14848	3444736	12487168	3009192192.0
BTC_ijb_jcid_var103	264	264	264	8	8	16896	4460544	18399744	5168725056.0
BTC_ijb_jcid_var103	296	296	296	8	8	18944	5607424	25934336	9685247872.0
BTC_ijb_jcid_var103	328	328	328	8	8	20992	6885376	35287552	15413990016.0
BTC_ijb_jcid_var103	360	360	360	8	8	23040	8294400	46656000	20001492000.0
BTC_ijb_jcid_var103	392	392	392	8	8	25088	9834496	60236288	25612177696.0
BTC_ijb_jcid_var103	424	424	424	8	8	27136	11505664	76225024	32164263488.0
BTC_ijb_jcid_var103	456	456	456	8	8	29184	13307904	94818816	39168488448.0
BTC_ijb_jcid_var103	488	488	488	8	8	31232	15241216	116214272	48330967584.0
BTC_ijb_jcid_var103	520	520	520	8	8	33280	17305600	140608000	59347392000.0
BTC_ijb_jcid_var103	552	552	552	8	8	35328	19501056	168196608	69446764512.0
BTC_ijb_jcid_var103	584	584	584	8	8	37376	21827584	199176704	81114712704.0
BTC_ijb_jcid_var103	616	616	616	8	8	39424	24285184	233744896	96923117984.0
BTC_ijb_jcid_var103	648	648	648	8	8	41472	26873856	272097792	1.08991122048e+11
BTC_ijb_jcid_var103	680	680	680	8	8	43520	29593600	314432000	1.254948976e+11
BTC_ijb_jcid_var103	712	712	712	8	8	45568	32444416	360944128	1.41575771712e+11
BTC_ijb_jcid_var103	744	744	744	8	8	47616	35426304	411830784	1.61380376352e+11
BTC_ijb_jcid_var103	776	776	776	8	8	49664	38539264	467288576	1.80318291232e+11
BTC_ijb_jcid_var103	808	808	808	8	8	51712	41783296	527514112	2.05212456096e+11
BTC_ijb_jcid_var103	840	840	840	8	8	53760	45158400	592704000	2.224523952e+11
BTC_ijb_jcid_var103	872	872	872	8	8	55808	48664576	663054848	2.5014542544e+11
BTC_ijb_jcid_var103	904	904	904	8	8	57856	52301824	738763264	2.73573679808e+11
BTC_ijb_jcid_var103	936	936	936	8	8	59904	56070144	820025856	3.02199678144e+11
BTC_ijb_jcid_var103	968	968	968	8	8	61952	59969536	907039232	3.35848610592e+11
BTC_ijb_jcid_var103	1000	1000	1000	8	8	64000	64000000	1000000000	3.652125e+11


==> figures/data/ijb_jcid/pred/var104.dat <==
BTC_ijb_jcid_var104	8	8	8	8	8	512	4096	512	310592.0
BTC_ijb_jcid_var104	40	40	40	8	8	2560	102400	64000	15839200.0
BTC_ijb_jcid_var104	72	72	72	8	8	4608	331776	373248	109022112.0
BTC_ijb_jcid_var104	104	104	104	8	8	6656	692224	1124864	357690528.0
BTC_ijb_jcid_var104	136	136	136	8	8	8704	1183744	2515456	1024132768.0
BTC_ijb_jcid_var104	168	168	168	8	8	10752	1806336	4741632	1726730208.0
BTC_ijb_jcid_var104	200	200	200	8	8	12800	2560000	8000000	2354280000.0
BTC_ijb_jcid_var104	232	232	232	8	8	14848	3444736	12487168	3730110848.0
BTC_ijb_jcid_var104	264	264	264	8	8	16896	4460544	18399744	5319547200.0
BTC_ijb_jcid_var104	296	296	296	8	8	18944	5607424	25934336	7296704288.0
BTC_ijb_jcid_var104	328	328	328	8	8	20992	6885376	35287552	9879707680.0
BTC_ijb_jcid_var104	360	360	360	8	8	23040	8294400	46656000	12424557600.0
BTC_ijb_jcid_var104	392	392	392	8	8	25088	9834496	60236288	16005795904.0
BTC_ijb_jcid_var104	424	424	424	8	8	27136	11505664	76225024	20188395360.0
BTC_ijb_jcid_var104	456	456	456	8	8	29184	13307904	94818816	24769648224.0
BTC_ijb_jcid_var104	488	488	488	8	8	31232	15241216	116214272	30628652416.0
BTC_ijb_jcid_var104	520	520	520	8	8	33280	17305600	140608000	37461351200.0
BTC_ijb_jcid_var104	552	552	552	8	8	35328	19501056	168196608	47246335776.0
BTC_ijb_jcid_var104	584	584	584	8	8	37376	21827584	199176704	57103517664.0
BTC_ijb_jcid_var104	616	616	616	8	8	39424	24285184	233744896	73992402176.0
BTC_ijb_jcid_var104	648	648	648	8	8	41472	26873856	272097792	93519549216.0
BTC_ijb_jcid_var104	680	680	680	8	8	43520	29593600	314432000	1.149637376e+11
BTC_ijb_jcid_var104	712	712	712	8	8	45568	32444416	360944128	1.3740970592e+11
BTC_ijb_jcid_var104	744	744	744	8	8	47616	35426304	411830784	1.59841269504e+11
BTC_ijb_jcid_var104	776	776	776	8	8	49664	38539264	467288576	1.8703887648e+11
BTC_ijb_jcid_var104	808	808	808	8	8	51712	41783296	527514112	2.07955464192e+11
BTC_ijb_jcid_var104	840	840	840	8	8	53760	45158400	592704000	2.280283992e+11
BTC_ijb_jcid_var104	872	872	872	8	8	55808	48664576	663054848	2.56026235296e+11
BTC_ijb_jcid_var104	904	904	904	8	8	57856	52301824	738763264	2.84616311008e+11
BTC_ijb_jcid_var104	936	936	936	8	8	59904	56070144	820025856	3.21684491232e+11
BTC_ijb_jcid_var104	968	968	968	8	8	61952	59969536	907039232	3.44912443744e+11
BTC_ijb_jcid_var104	1000	1000	1000	8	8	64000	64000000	1000000000	3.761855e+11


==> figures/data/ijb_jcid/pred/var105.dat <==
BTC_ijb_jcid_var105	8	8	8	8	8	512	4096	512	235040.0
BTC_ijb_jcid_var105	40	40	40	8	8	2560	102400	64000	16742400.0
BTC_ijb_jcid_var105	72	72	72	8	8	4608	331776	373248	107889408.0
BTC_ijb_jcid_var105	104	104	104	8	8	6656	692224	1124864	288657408.0
BTC_ijb_jcid_var105	136	136	136	8	8	8704	1183744	2515456	596902912.0
BTC_ijb_jcid_var105	168	168	168	8	8	10752	1806336	4741632	1095429888.0
BTC_ijb_jcid_var105	200	200	200	8	8	12800	2560000	8000000	1923360000.0
BTC_ijb_jcid_var105	232	232	232	8	8	14848	3444736	12487168	3530639104.0
BTC_ijb_jcid_var105	264	264	264	8	8	16896	4460544	18399744	5972110848.0
BTC_ijb_jcid_var105	296	296	296	8	8	18944	5607424	25934336	8827487232.0
BTC_ijb_jcid_var105	328	328	328	8	8	20992	6885376	35287552	14157624064.0
BTC_ijb_jcid_var105	360	360	360	8	8	23040	8294400	46656000	19067270400.0
BTC_ijb_jcid_var105	392	392	392	8	8	25088	9834496	60236288	25561084416.0
BTC_ijb_jcid_var105	424	424	424	8	8	27136	11505664	76225024	31242192384.0
BTC_ijb_jcid_var105	456	456	456	8	8	29184	13307904	94818816	38958888960.0
BTC_ijb_jcid_var105	488	488	488	8	8	31232	15241216	116214272	47186804736.0
BTC_ijb_jcid_var105	520	520	520	8	8	33280	17305600	140608000	57289107200.0
BTC_ijb_jcid_var105	552	552	552	8	8	35328	19501056	168196608	67418807040.0
BTC_ijb_jcid_var105	584	584	584	8	8	37376	21827584	199176704	79891685888.0
BTC_ijb_jcid_var105	616	616	616	8	8	39424	24285184	233744896	92760295936.0
BTC_ijb_jcid_var105	648	648	648	8	8	41472	26873856	272097792	1.07720492544e+11
BTC_ijb_jcid_var105	680	680	680	8	8	43520	29593600	314432000	1.225581952e+11
BTC_ijb_jcid_var105	712	712	712	8	8	45568	32444416	360944128	1.38793156096e+11
BTC_ijb_jcid_var105	744	744	744	8	8	47616	35426304	411830784	1.56579835392e+11
BTC_ijb_jcid_var105	776	776	776	8	8	49664	38539264	467288576	1.7837657472e+11
BTC_ijb_jcid_var105	808	808	808	8	8	51712	41783296	527514112	2.03805860608e+11
BTC_ijb_jcid_var105	840	840	840	8	8	53760	45158400	592704000	2.21530176e+11
BTC_ijb_jcid_var105	872	872	872	8	8	55808	48664576	663054848	2.45403290624e+11
BTC_ijb_jcid_var105	904	904	904	8	8	57856	52301824	738763264	2.75915003648e+11
BTC_ijb_jcid_var105	936	936	936	8	8	59904	56070144	820025856	3.00034844928e+11
BTC_ijb_jcid_var105	968	968	968	8	8	61952	59969536	907039232	3.29506363648e+11
BTC_ijb_jcid_var105	1000	1000	1000	8	8	64000	64000000	1000000000	3.58036e+11


==> figures/data/ijb_jcid/pred/var106.dat <==
BTC_ijb_jcid_var106	8	8	8	8	8	512	4096	512	313920.0
BTC_ijb_jcid_var106	40	40	40	8	8	2560	102400	64000	17694720.0
BTC_ijb_jcid_var106	72	72	72	8	8	4608	331776	373248	121962240.0
BTC_ijb_jcid_var106	104	104	104	8	8	6656	692224	1124864	439216128.0
BTC_ijb_jcid_var106	136	136	136	8	8	8704	1183744	2515456	1112127488.0
BTC_ijb_jcid_var106	168	168	168	8	8	10752	1806336	4741632	2157668352.0
BTC_ijb_jcid_var106	200	200	200	8	8	12800	2560000	8000000	3223040000.0
BTC_ijb_jcid_var106	232	232	232	8	8	14848	3444736	12487168	4323143680.0
BTC_ijb_jcid_var106	264	264	264	8	8	16896	4460544	18399744	7181475840.0
BTC_ijb_jcid_var106	296	296	296	8	8	18944	5607424	25934336	9246642176.0
BTC_ijb_jcid_var106	328	328	328	8	8	20992	6885376	35287552	10968403968.0
BTC_ijb_jcid_var106	360	360	360	8	8	23040	8294400	46656000	14569113600.0
BTC_ijb_jcid_var106	392	392	392	8	8	25088	9834496	60236288	17426726912.0
BTC_ijb_jcid_var106	424	424	424	8	8	27136	11505664	76225024	21872267264.0
BTC_ijb_jcid_var106	456	456	456	8	8	29184	13307904	94818816	26063529984.0
BTC_ijb_jcid_var106	488	488	488	8	8	31232	15241216	116214272	32265654272.0
BTC_ijb_jcid_var106	520	520	520	8	8	33280	17305600	140608000	42069913600.0
BTC_ijb_jcid_var106	552	552	552	8	8	35328	19501056	168196608	52789358592.0
BTC_ijb_jcid_var106	584	584	584	8	8	37376	21827584	199176704	70361217024.0
BTC_ijb_jcid_var106	616	616	616	8	8	39424	24285184	233744896	88580208640.0
BTC_ijb_jcid_var106	648	648	648	8	8	41472	26873856	272097792	1.14307946496e+11
BTC_ijb_jcid_var106	680	680	680	8	8	43520	29593600	314432000	1.4463872e+11
BTC_ijb_jcid_var106	712	712	712	8	8	45568	32444416	360944128	1.69213851648e+11
BTC_ijb_jcid_var106	744	744	744	8	8	47616	35426304	411830784	1.94366416896e+11
BTC_ijb_jcid_var106	776	776	776	8	8	49664	38539264	467288576	2.1167690752e+11
BTC_ijb_jcid_var106	808	808	808	8	8	51712	41783296	527514112	2.35072823296e+11
BTC_ijb_jcid_var106	840	840	840	8	8	53760	45158400	592704000	2.636798976e+11
BTC_ijb_jcid_var106	872	872	872	8	8	55808	48664576	663054848	2.80989261824e+11
BTC_ijb_jcid_var106	904	904	904	8	8	57856	52301824	738763264	3.17236713472e+11
BTC_ijb_jcid_var106	936	936	936	8	8	59904	56070144	820025856	3.55961309184e+11
BTC_ijb_jcid_var106	968	968	968	8	8	61952	59969536	907039232	3.965485568e+11
BTC_ijb_jcid_var106	1000	1000	1000	8	8	64000	64000000	1000000000	4.37344e+11


==> figures/data/ijb_jcid/pred/var107.dat <==
BTC_ijb_jcid_var107	8	8	8	8	8	512	4096	512	216832.0
BTC_ijb_jcid_var107	40	40	40	8	8	2560	102400	64000	15833600.0
BTC_ijb_jcid_var107	72	72	72	8	8	4608	331776	373248	114379776.0
BTC_ijb_jcid_var107	104	104	104	8	8	6656	692224	1124864	378084096.0
BTC_ijb_jcid_var107	136	136	136	8	8	8704	1183744	2515456	1018241792.0
BTC_ijb_jcid_var107	168	168	168	8	8	10752	1806336	4741632	1999049472.0
BTC_ijb_jcid_var107	200	200	200	8	8	12800	2560000	8000000	2650720000.0
BTC_ijb_jcid_var107	232	232	232	8	8	14848	3444736	12487168	4116890112.0
BTC_ijb_jcid_var107	264	264	264	8	8	16896	4460544	18399744	6236398080.0
BTC_ijb_jcid_var107	296	296	296	8	8	18944	5607424	25934336	7497476352.0
BTC_ijb_jcid_var107	328	328	328	8	8	20992	6885376	35287552	10072874752.0
BTC_ijb_jcid_var107	360	360	360	8	8	23040	8294400	46656000	12336364800.0
BTC_ijb_jcid_var107	392	392	392	8	8	25088	9834496	60236288	17051786752.0
BTC_ijb_jcid_var107	424	424	424	8	8	27136	11505664	76225024	19894012160.0
BTC_ijb_jcid_var107	456	456	456	8	8	29184	13307904	94818816	23757103872.0
BTC_ijb_jcid_var107	488	488	488	8	8	31232	15241216	116214272	28811613696.0
BTC_ijb_jcid_var107	520	520	520	8	8	33280	17305600	140608000	34444633600.0
BTC_ijb_jcid_var107	552	552	552	8	8	35328	19501056	168196608	45018187776.0
BTC_ijb_jcid_var107	584	584	584	8	8	37376	21827584	199176704	56607110656.0
BTC_ijb_jcid_var107	616	616	616	8	8	39424	24285184	233744896	74144184576.0
BTC_ijb_jcid_var107	648	648	648	8	8	41472	26873856	272097792	96072355584.0
BTC_ijb_jcid_var107	680	680	680	8	8	43520	29593600	314432000	1.202572928e+11
BTC_ijb_jcid_var107	712	712	712	8	8	45568	32444416	360944128	1.3552640896e+11
BTC_ijb_jcid_var107	744	744	744	8	8	47616	35426304	411830784	1.58105380608e+11
BTC_ijb_jcid_var107	776	776	776	8	8	49664	38539264	467288576	1.80161424384e+11
BTC_ijb_jcid_var107	808	808	808	8	8	51712	41783296	527514112	2.04591908864e+11
BTC_ijb_jcid_var107	840	840	840	8	8	53760	45158400	592704000	2.283095808e+11
BTC_ijb_jcid_var107	872	872	872	8	8	55808	48664576	663054848	2.53898300672e+11
BTC_ijb_jcid_var107	904	904	904	8	8	57856	52301824	738763264	2.81798958848e+11
BTC_ijb_jcid_var107	936	936	936	8	8	59904	56070144	820025856	3.06591547392e+11
BTC_ijb_jcid_var107	968	968	968	8	8	61952	59969536	907039232	3.42381073408e+11
BTC_ijb_jcid_var107	1000	1000	1000	8	8	64000	64000000	1000000000	3.7244e+11


==> figures/data/ijb_jcid/pred/var108.dat <==
BTC_ijb_jcid_var108	8	8	8	8	8	512	4096	512	206624.0
BTC_ijb_jcid_var108	40	40	40	8	8	2560	102400	64000	17310720.0
BTC_ijb_jcid_var108	72	72	72	8	8	4608	331776	373248	110304000.0
BTC_ijb_jcid_var108	104	104	104	8	8	6656	692224	1124864	453406720.0
BTC_ijb_jcid_var108	136	136	136	8	8	8704	1183744	2515456	1142312960.0
BTC_ijb_jcid_var108	168	168	168	8	8	10752	1806336	4741632	1832527872.0
BTC_ijb_jcid_var108	200	200	200	8	8	12800	2560000	8000000	3563520000.0
BTC_ijb_jcid_var108	232	232	232	8	8	14848	3444736	12487168	4288696320.0
BTC_ijb_jcid_var108	264	264	264	8	8	16896	4460544	18399744	8173946880.0
BTC_ijb_jcid_var108	296	296	296	8	8	18944	5607424	25934336	8512069632.0
BTC_ijb_jcid_var108	328	328	328	8	8	20992	6885376	35287552	11112996864.0
BTC_ijb_jcid_var108	360	360	360	8	8	23040	8294400	46656000	14461286400.0
BTC_ijb_jcid_var108	392	392	392	8	8	25088	9834496	60236288	16748146688.0
BTC_ijb_jcid_var108	424	424	424	8	8	27136	11505664	76225024	20923049984.0
BTC_ijb_jcid_var108	456	456	456	8	8	29184	13307904	94818816	25211824128.0
BTC_ijb_jcid_var108	488	488	488	8	8	31232	15241216	116214272	31861762048.0
BTC_ijb_jcid_var108	520	520	520	8	8	33280	17305600	140608000	40105728000.0
BTC_ijb_jcid_var108	552	552	552	8	8	35328	19501056	168196608	51999565824.0
BTC_ijb_jcid_var108	584	584	584	8	8	37376	21827584	199176704	66246717440.0
BTC_ijb_jcid_var108	616	616	616	8	8	39424	24285184	233744896	85447419904.0
BTC_ijb_jcid_var108	648	648	648	8	8	41472	26873856	272097792	1.08221018112e+11
BTC_ijb_jcid_var108	680	680	680	8	8	43520	29593600	314432000	1.341921792e+11
BTC_ijb_jcid_var108	712	712	712	8	8	45568	32444416	360944128	1.58636972032e+11
BTC_ijb_jcid_var108	744	744	744	8	8	47616	35426304	411830784	1.77060667392e+11
BTC_ijb_jcid_var108	776	776	776	8	8	49664	38539264	467288576	2.0319826944e+11
BTC_ijb_jcid_var108	808	808	808	8	8	51712	41783296	527514112	2.25483556864e+11
BTC_ijb_jcid_var108	840	840	840	8	8	53760	45158400	592704000	2.562061824e+11
BTC_ijb_jcid_var108	872	872	872	8	8	55808	48664576	663054848	2.89627224064e+11
BTC_ijb_jcid_var108	904	904	904	8	8	57856	52301824	738763264	3.10882041856e+11
BTC_ijb_jcid_var108	936	936	936	8	8	59904	56070144	820025856	3.4286893056e+11
BTC_ijb_jcid_var108	968	968	968	8	8	61952	59969536	907039232	3.76518731776e+11
BTC_ijb_jcid_var108	1000	1000	1000	8	8	64000	64000000	1000000000	4.09088e+11


==> figures/data/ijb_jcid/pred/var109.dat <==
BTC_ijb_jcid_var109	8	8	8	8	8	512	4096	512	215104.0
BTC_ijb_jcid_var109	40	40	40	8	8	2560	102400	64000	17203200.0
BTC_ijb_jcid_var109	72	72	72	8	8	4608	331776	373248	116515584.0
BTC_ijb_jcid_var109	104	104	104	8	8	6656	692224	1124864	305487104.0
BTC_ijb_jcid_var109	136	136	136	8	8	8704	1183744	2515456	674660096.0
BTC_ijb_jcid_var109	168	168	168	8	8	10752	1806336	4741632	1190149632.0
BTC_ijb_jcid_var109	200	200	200	8	8	12800	2560000	8000000	1990880000.0
BTC_ijb_jcid_var109	232	232	232	8	8	14848	3444736	12487168	3373688320.0
BTC_ijb_jcid_var109	264	264	264	8	8	16896	4460544	18399744	5837736960.0
BTC_ijb_jcid_var109	296	296	296	8	8	18944	5607424	25934336	9946869248.0
BTC_ijb_jcid_var109	328	328	328	8	8	20992	6885376	35287552	15184405760.0
BTC_ijb_jcid_var109	360	360	360	8	8	23040	8294400	46656000	20759846400.0
BTC_ijb_jcid_var109	392	392	392	8	8	25088	9834496	60236288	26406851072.0
BTC_ijb_jcid_var109	424	424	424	8	8	27136	11505664	76225024	33741797888.0
BTC_ijb_jcid_var109	456	456	456	8	8	29184	13307904	94818816	41874151680.0
BTC_ijb_jcid_var109	488	488	488	8	8	31232	15241216	116214272	51331462912.0
BTC_ijb_jcid_var109	520	520	520	8	8	33280	17305600	140608000	61069299200.0
BTC_ijb_jcid_var109	552	552	552	8	8	35328	19501056	168196608	73365410304.0
BTC_ijb_jcid_var109	584	584	584	8	8	37376	21827584	199176704	86145288704.0
BTC_ijb_jcid_var109	616	616	616	8	8	39424	24285184	233744896	1.0020674048e+11
BTC_ijb_jcid_var109	648	648	648	8	8	41472	26873856	272097792	1.15151113728e+11
BTC_ijb_jcid_var109	680	680	680	8	8	43520	29593600	314432000	1.306982848e+11
BTC_ijb_jcid_var109	712	712	712	8	8	45568	32444416	360944128	1.488387584e+11
BTC_ijb_jcid_var109	744	744	744	8	8	47616	35426304	411830784	1.63014137856e+11
BTC_ijb_jcid_var109	776	776	776	8	8	49664	38539264	467288576	1.88100512768e+11
BTC_ijb_jcid_var109	808	808	808	8	8	51712	41783296	527514112	2.09958450944e+11
BTC_ijb_jcid_var109	840	840	840	8	8	53760	45158400	592704000	2.392576704e+11
BTC_ijb_jcid_var109	872	872	872	8	8	55808	48664576	663054848	2.61124990208e+11
BTC_ijb_jcid_var109	904	904	904	8	8	57856	52301824	738763264	2.8967038336e+11
BTC_ijb_jcid_var109	936	936	936	8	8	59904	56070144	820025856	3.2140457856e+11
BTC_ijb_jcid_var109	968	968	968	8	8	61952	59969536	907039232	3.43385563136e+11
BTC_ijb_jcid_var109	1000	1000	1000	8	8	64000	64000000	1000000000	3.74132e+11


==> figures/data/ijb_jcid/pred/var11.dat <==
BTC_ijb_jcid_var11	8	8	8	8	8	512	4096	512	157120.0
BTC_ijb_jcid_var11	40	40	40	8	8	2560	102400	64000	16889600.0
BTC_ijb_jcid_var11	72	72	72	8	8	4608	331776	373248	116370432.0
BTC_ijb_jcid_var11	104	104	104	8	8	6656	692224	1124864	323960832.0
BTC_ijb_jcid_var11	136	136	136	8	8	8704	1183744	2515456	593647616.0
BTC_ijb_jcid_var11	168	168	168	8	8	10752	1806336	4741632	1175924736.0
BTC_ijb_jcid_var11	200	200	200	8	8	12800	2560000	8000000	2272000000.0
BTC_ijb_jcid_var11	232	232	232	8	8	14848	3444736	12487168	3546355712.0
BTC_ijb_jcid_var11	264	264	264	8	8	16896	4460544	18399744	6697506816.0
BTC_ijb_jcid_var11	296	296	296	8	8	18944	5607424	25934336	6742927360.0
BTC_ijb_jcid_var11	328	328	328	8	8	20992	6885376	35287552	9315913728.0
BTC_ijb_jcid_var11	360	360	360	8	8	23040	8294400	46656000	14370048000.0
BTC_ijb_jcid_var11	392	392	392	8	8	25088	9834496	60236288	20239392768.0
BTC_ijb_jcid_var11	424	424	424	8	8	27136	11505664	76225024	33234110464.0
BTC_ijb_jcid_var11	456	456	456	8	8	29184	13307904	94818816	38686076928.0
BTC_ijb_jcid_var11	488	488	488	8	8	31232	15241216	116214272	60431421440.0
BTC_ijb_jcid_var11	520	520	520	8	8	33280	17305600	140608000	86052096000.0
BTC_ijb_jcid_var11	552	552	552	8	8	35328	19501056	168196608	1.00245178368e+11
BTC_ijb_jcid_var11	584	584	584	8	8	37376	21827584	199176704	1.06758713344e+11
BTC_ijb_jcid_var11	616	616	616	8	8	39424	24285184	233744896	1.2154734592e+11
BTC_ijb_jcid_var11	648	648	648	8	8	41472	26873856	272097792	1.45844416512e+11
BTC_ijb_jcid_var11	680	680	680	8	8	43520	29593600	314432000	1.4463872e+11
BTC_ijb_jcid_var11	712	712	712	8	8	45568	32444416	360944128	1.79028287488e+11
BTC_ijb_jcid_var11	744	744	744	8	8	47616	35426304	411830784	2.1415200768e+11
BTC_ijb_jcid_var11	776	776	776	8	8	49664	38539264	467288576	2.31775133696e+11
BTC_ijb_jcid_var11	808	808	808	8	8	51712	41783296	527514112	2.7430733824e+11
BTC_ijb_jcid_var11	840	840	840	8	8	53760	45158400	592704000	3.3191424e+11
BTC_ijb_jcid_var11	872	872	872	8	8	55808	48664576	663054848	3.79267373056e+11
BTC_ijb_jcid_var11	904	904	904	8	8	57856	52301824	738763264	3.69381632e+11
BTC_ijb_jcid_var11	936	936	936	8	8	59904	56070144	820025856	4.39533858816e+11
BTC_ijb_jcid_var11	968	968	968	8	8	61952	59969536	907039232	4.75288557568e+11
BTC_ijb_jcid_var11	1000	1000	1000	8	8	64000	64000000	1000000000	5e+11


==> figures/data/ijb_jcid/pred/var110.dat <==
BTC_ijb_jcid_var110	8	8	8	8	8	512	4096	512	214784.0
BTC_ijb_jcid_var110	40	40	40	8	8	2560	102400	64000	17566720.0
BTC_ijb_jcid_var110	72	72	72	8	8	4608	331776	373248	130675968.0
BTC_ijb_jcid_var110	104	104	104	8	8	6656	692224	1124864	524359680.0
BTC_ijb_jcid_var110	136	136	136	8	8	8704	1183744	2515456	1119821824.0
BTC_ijb_jcid_var110	168	168	168	8	8	10752	1806336	4741632	1953552384.0
BTC_ijb_jcid_var110	200	200	200	8	8	12800	2560000	8000000	3301120000.0
BTC_ijb_jcid_var110	232	232	232	8	8	14848	3444736	12487168	4469544960.0
BTC_ijb_jcid_var110	264	264	264	8	8	16896	4460544	18399744	6543618048.0
BTC_ijb_jcid_var110	296	296	296	8	8	18944	5607424	25934336	8713936896.0
BTC_ijb_jcid_var110	328	328	328	8	8	20992	6885376	35287552	11436609536.0
BTC_ijb_jcid_var110	360	360	360	8	8	23040	8294400	46656000	14834534400.0
BTC_ijb_jcid_var110	392	392	392	8	8	25088	9834496	60236288	17884030976.0
BTC_ijb_jcid_var110	424	424	424	8	8	27136	11505664	76225024	21210691584.0
BTC_ijb_jcid_var110	456	456	456	8	8	29184	13307904	94818816	26083491840.0
BTC_ijb_jcid_var110	488	488	488	8	8	31232	15241216	116214272	32974370816.0
BTC_ijb_jcid_var110	520	520	520	8	8	33280	17305600	140608000	39707699200.0
BTC_ijb_jcid_var110	552	552	552	8	8	35328	19501056	168196608	52409088000.0
BTC_ijb_jcid_var110	584	584	584	8	8	37376	21827584	199176704	69640906752.0
BTC_ijb_jcid_var110	616	616	616	8	8	39424	24285184	233744896	95380060160.0
BTC_ijb_jcid_var110	648	648	648	8	8	41472	26873856	272097792	1.21308585984e+11
BTC_ijb_jcid_var110	680	680	680	8	8	43520	29593600	314432000	1.434105856e+11
BTC_ijb_jcid_var110	712	712	712	8	8	45568	32444416	360944128	1.63471190016e+11
BTC_ijb_jcid_var110	744	744	744	8	8	47616	35426304	411830784	1.84092788736e+11
BTC_ijb_jcid_var110	776	776	776	8	8	49664	38539264	467288576	2.11561289728e+11
BTC_ijb_jcid_var110	808	808	808	8	8	51712	41783296	527514112	2.38081220608e+11
BTC_ijb_jcid_var110	840	840	840	8	8	53760	45158400	592704000	2.619638784e+11
BTC_ijb_jcid_var110	872	872	872	8	8	55808	48664576	663054848	2.91306151936e+11
BTC_ijb_jcid_var110	904	904	904	8	8	57856	52301824	738763264	3.18335051776e+11
BTC_ijb_jcid_var110	936	936	936	8	8	59904	56070144	820025856	3.52344784896e+11
BTC_ijb_jcid_var110	968	968	968	8	8	61952	59969536	907039232	3.86083872768e+11
BTC_ijb_jcid_var110	1000	1000	1000	8	8	64000	64000000	1000000000	4.2608e+11


==> figures/data/ijb_jcid/pred/var111.dat <==
BTC_ijb_jcid_var111	8	8	8	8	8	512	4096	512	216992.0
BTC_ijb_jcid_var111	40	40	40	8	8	2560	102400	64000	16076800.0
BTC_ijb_jcid_var111	72	72	72	8	8	4608	331776	373248	110439936.0
BTC_ijb_jcid_var111	104	104	104	8	8	6656	692224	1124864	296877568.0
BTC_ijb_jcid_var111	136	136	136	8	8	8704	1183744	2515456	608222464.0
BTC_ijb_jcid_var111	168	168	168	8	8	10752	1806336	4741632	1176940800.0
BTC_ijb_jcid_var111	200	200	200	8	8	12800	2560000	8000000	2218560000.0
BTC_ijb_jcid_var111	232	232	232	8	8	14848	3444736	12487168	4039598848.0
BTC_ijb_jcid_var111	264	264	264	8	8	16896	4460544	18399744	6903249408.0
BTC_ijb_jcid_var111	296	296	296	8	8	18944	5607424	25934336	9940210432.0
BTC_ijb_jcid_var111	328	328	328	8	8	20992	6885376	35287552	14041863680.0
BTC_ijb_jcid_var111	360	360	360	8	8	23040	8294400	46656000	19390752000.0
BTC_ijb_jcid_var111	392	392	392	8	8	25088	9834496	60236288	26070634240.0
BTC_ijb_jcid_var111	424	424	424	8	8	27136	11505664	76225024	32506377216.0
BTC_ijb_jcid_var111	456	456	456	8	8	29184	13307904	94818816	40533380352.0
BTC_ijb_jcid_var111	488	488	488	8	8	31232	15241216	116214272	49154826752.0
BTC_ijb_jcid_var111	520	520	520	8	8	33280	17305600	140608000	58927731200.0
BTC_ijb_jcid_var111	552	552	552	8	8	35328	19501056	168196608	71390928384.0
BTC_ijb_jcid_var111	584	584	584	8	8	37376	21827584	199176704	83033493760.0
BTC_ijb_jcid_var111	616	616	616	8	8	39424	24285184	233744896	96444054784.0
BTC_ijb_jcid_var111	648	648	648	8	8	41472	26873856	272097792	1.11197297664e+11
BTC_ijb_jcid_var111	680	680	680	8	8	43520	29593600	314432000	1.273745536e+11
BTC_ijb_jcid_var111	712	712	712	8	8	45568	32444416	360944128	1.42619569408e+11
BTC_ijb_jcid_var111	744	744	744	8	8	47616	35426304	411830784	1.60540939008e+11
BTC_ijb_jcid_var111	776	776	776	8	8	49664	38539264	467288576	1.81777664768e+11
BTC_ijb_jcid_var111	808	808	808	8	8	51712	41783296	527514112	2.05106365696e+11
BTC_ijb_jcid_var111	840	840	840	8	8	53760	45158400	592704000	2.279426688e+11
BTC_ijb_jcid_var111	872	872	872	8	8	55808	48664576	663054848	2.51294745856e+11
BTC_ijb_jcid_var111	904	904	904	8	8	57856	52301824	738763264	2.79200211968e+11
BTC_ijb_jcid_var111	936	936	936	8	8	59904	56070144	820025856	3.08697682176e+11
BTC_ijb_jcid_var111	968	968	968	8	8	61952	59969536	907039232	3.36815150848e+11
BTC_ijb_jcid_var111	1000	1000	1000	8	8	64000	64000000	1000000000	3.70852e+11


==> figures/data/ijb_jcid/pred/var112.dat <==
BTC_ijb_jcid_var112	8	8	8	8	8	512	4096	512	215264.0
BTC_ijb_jcid_var112	40	40	40	8	8	2560	102400	64000	16744960.0
BTC_ijb_jcid_var112	72	72	72	8	8	4608	331776	373248	112370688.0
BTC_ijb_jcid_var112	104	104	104	8	8	6656	692224	1124864	424679424.0
BTC_ijb_jcid_var112	136	136	136	8	8	8704	1183744	2515456	1128699904.0
BTC_ijb_jcid_var112	168	168	168	8	8	10752	1806336	4741632	2271467520.0
BTC_ijb_jcid_var112	200	200	200	8	8	12800	2560000	8000000	3436800000.0
BTC_ijb_jcid_var112	232	232	232	8	8	14848	3444736	12487168	4758902784.0
BTC_ijb_jcid_var112	264	264	264	8	8	16896	4460544	18399744	6202386432.0
BTC_ijb_jcid_var112	296	296	296	8	8	18944	5607424	25934336	9159727104.0
BTC_ijb_jcid_var112	328	328	328	8	8	20992	6885376	35287552	11994324992.0
BTC_ijb_jcid_var112	360	360	360	8	8	23040	8294400	46656000	15299020800.0
BTC_ijb_jcid_var112	392	392	392	8	8	25088	9834496	60236288	19644405760.0
BTC_ijb_jcid_var112	424	424	424	8	8	27136	11505664	76225024	22804226048.0
BTC_ijb_jcid_var112	456	456	456	8	8	29184	13307904	94818816	29523585024.0
BTC_ijb_jcid_var112	488	488	488	8	8	31232	15241216	116214272	37935386624.0
BTC_ijb_jcid_var112	520	520	520	8	8	33280	17305600	140608000	42242969600.0
BTC_ijb_jcid_var112	552	552	552	8	8	35328	19501056	168196608	56757823488.0
BTC_ijb_jcid_var112	584	584	584	8	8	37376	21827584	199176704	72664027136.0
BTC_ijb_jcid_var112	616	616	616	8	8	39424	24285184	233744896	97687152640.0
BTC_ijb_jcid_var112	648	648	648	8	8	41472	26873856	272097792	1.26253375488e+11
BTC_ijb_jcid_var112	680	680	680	8	8	43520	29593600	314432000	1.457928704e+11
BTC_ijb_jcid_var112	712	712	712	8	8	45568	32444416	360944128	1.71679627264e+11
BTC_ijb_jcid_var112	744	744	744	8	8	47616	35426304	411830784	1.86448637952e+11
BTC_ijb_jcid_var112	776	776	776	8	8	49664	38539264	467288576	2.06705342464e+11
BTC_ijb_jcid_var112	808	808	808	8	8	51712	41783296	527514112	2.31124301824e+11
BTC_ijb_jcid_var112	840	840	840	8	8	53760	45158400	592704000	2.560932864e+11
BTC_ijb_jcid_var112	872	872	872	8	8	55808	48664576	663054848	2.9405570048e+11
BTC_ijb_jcid_var112	904	904	904	8	8	57856	52301824	738763264	3.18099693568e+11
BTC_ijb_jcid_var112	936	936	936	8	8	59904	56070144	820025856	3.53354047488e+11
BTC_ijb_jcid_var112	968	968	968	8	8	61952	59969536	907039232	3.89861953536e+11
BTC_ijb_jcid_var112	1000	1000	1000	8	8	64000	64000000	1000000000	4.33984e+11


==> figures/data/ijb_jcid/pred/var113.dat <==
BTC_ijb_jcid_var113	8	8	8	8	8	512	4096	512	216416.0
BTC_ijb_jcid_var113	40	40	40	8	8	2560	102400	64000	18722560.0
BTC_ijb_jcid_var113	72	72	72	8	8	4608	331776	373248	140295168.0
BTC_ijb_jcid_var113	104	104	104	8	8	6656	692224	1124864	486633472.0
BTC_ijb_jcid_var113	136	136	136	8	8	8704	1183744	2515456	1338222592.0
BTC_ijb_jcid_var113	168	168	168	8	8	10752	1806336	4741632	3236050944.0
BTC_ijb_jcid_var113	200	200	200	8	8	12800	2560000	8000000	5002240000.0
BTC_ijb_jcid_var113	232	232	232	8	8	14848	3444736	12487168	6252195840.0
BTC_ijb_jcid_var113	264	264	264	8	8	16896	4460544	18399744	8512948224.0
BTC_ijb_jcid_var113	296	296	296	8	8	18944	5607424	25934336	12639133696.0
BTC_ijb_jcid_var113	328	328	328	8	8	20992	6885376	35287552	18332313600.0
BTC_ijb_jcid_var113	360	360	360	8	8	23040	8294400	46656000	18206208000.0
BTC_ijb_jcid_var113	392	392	392	8	8	25088	9834496	60236288	23686383616.0
BTC_ijb_jcid_var113	424	424	424	8	8	27136	11505664	76225024	32463230976.0
BTC_ijb_jcid_var113	456	456	456	8	8	29184	13307904	94818816	37761177600.0
BTC_ijb_jcid_var113	488	488	488	8	8	31232	15241216	116214272	40015812608.0
BTC_ijb_jcid_var113	520	520	520	8	8	33280	17305600	140608000	49182515200.0
BTC_ijb_jcid_var113	552	552	552	8	8	35328	19501056	168196608	74435530752.0
BTC_ijb_jcid_var113	584	584	584	8	8	37376	21827584	199176704	92920025088.0
BTC_ijb_jcid_var113	616	616	616	8	8	39424	24285184	233744896	1.15973896192e+11
BTC_ijb_jcid_var113	648	648	648	8	8	41472	26873856	272097792	1.40106848256e+11
BTC_ijb_jcid_var113	680	680	680	8	8	43520	29593600	314432000	1.61433088e+11
BTC_ijb_jcid_var113	712	712	712	8	8	45568	32444416	360944128	1.92541386752e+11
BTC_ijb_jcid_var113	744	744	744	8	8	47616	35426304	411830784	1.97342226432e+11
BTC_ijb_jcid_var113	776	776	776	8	8	49664	38539264	467288576	2.57076160512e+11
BTC_ijb_jcid_var113	808	808	808	8	8	51712	41783296	527514112	2.59724967936e+11
BTC_ijb_jcid_var113	840	840	840	8	8	53760	45158400	592704000	3.17011968e+11
BTC_ijb_jcid_var113	872	872	872	8	8	55808	48664576	663054848	3.38997436416e+11
BTC_ijb_jcid_var113	904	904	904	8	8	57856	52301824	738763264	3.89204023296e+11
BTC_ijb_jcid_var113	936	936	936	8	8	59904	56070144	820025856	3.99303530496e+11
BTC_ijb_jcid_var113	968	968	968	8	8	61952	59969536	907039232	4.6206527488e+11
BTC_ijb_jcid_var113	1000	1000	1000	8	8	64000	64000000	1000000000	4.68704e+11


==> figures/data/ijb_jcid/pred/var114.dat <==
BTC_ijb_jcid_var114	8	8	8	8	8	512	4096	512	216992.0
BTC_ijb_jcid_var114	40	40	40	8	8	2560	102400	64000	15820800.0
BTC_ijb_jcid_var114	72	72	72	8	8	4608	331776	373248	118278144.0
BTC_ijb_jcid_var114	104	104	104	8	8	6656	692224	1124864	634077184.0
BTC_ijb_jcid_var114	136	136	136	8	8	8704	1183744	2515456	1117454336.0
BTC_ijb_jcid_var114	168	168	168	8	8	10752	1806336	4741632	2278692864.0
BTC_ijb_jcid_var114	200	200	200	8	8	12800	2560000	8000000	5066240000.0
BTC_ijb_jcid_var114	232	232	232	8	8	14848	3444736	12487168	6267697152.0
BTC_ijb_jcid_var114	264	264	264	8	8	16896	4460544	18399744	9866723328.0
BTC_ijb_jcid_var114	296	296	296	8	8	18944	5607424	25934336	15403593728.0
BTC_ijb_jcid_var114	328	328	328	8	8	20992	6885376	35287552	18655926272.0
BTC_ijb_jcid_var114	360	360	360	8	8	23040	8294400	46656000	19877529600.0
BTC_ijb_jcid_var114	392	392	392	8	8	25088	9834496	60236288	25195978752.0
BTC_ijb_jcid_var114	424	424	424	8	8	27136	11505664	76225024	33947461632.0
BTC_ijb_jcid_var114	456	456	456	8	8	29184	13307904	94818816	45619494912.0
BTC_ijb_jcid_var114	488	488	488	8	8	31232	15241216	116214272	38575517696.0
BTC_ijb_jcid_var114	520	520	520	8	8	33280	17305600	140608000	51224576000.0
BTC_ijb_jcid_var114	552	552	552	8	8	35328	19501056	168196608	70350059520.0
BTC_ijb_jcid_var114	584	584	584	8	8	37376	21827584	199176704	85160318976.0
BTC_ijb_jcid_var114	616	616	616	8	8	39424	24285184	233744896	1.17309581312e+11
BTC_ijb_jcid_var114	648	648	648	8	8	41472	26873856	272097792	1.46220650496e+11
BTC_ijb_jcid_var114	680	680	680	8	8	43520	29593600	314432000	1.593763328e+11
BTC_ijb_jcid_var114	712	712	712	8	8	45568	32444416	360944128	1.97440493568e+11
BTC_ijb_jcid_var114	744	744	744	8	8	47616	35426304	411830784	2.1574619136e+11
BTC_ijb_jcid_var114	776	776	776	8	8	49664	38539264	467288576	2.44281124864e+11
BTC_ijb_jcid_var114	808	808	808	8	8	51712	41783296	527514112	2.79028850688e+11
BTC_ijb_jcid_var114	840	840	840	8	8	53760	45158400	592704000	3.320497152e+11
BTC_ijb_jcid_var114	872	872	872	8	8	55808	48664576	663054848	3.38389129216e+11
BTC_ijb_jcid_var114	904	904	904	8	8	57856	52301824	738763264	3.56933797888e+11
BTC_ijb_jcid_var114	936	936	936	8	8	59904	56070144	820025856	4.31375652864e+11
BTC_ijb_jcid_var114	968	968	968	8	8	61952	59969536	907039232	4.4782251008e+11
BTC_ijb_jcid_var114	1000	1000	1000	8	8	64000	64000000	1000000000	4.94368e+11


==> figures/data/ijb_jcid/pred/var115.dat <==
BTC_ijb_jcid_var115	8	8	8	8	8	512	4096	512	249248.0
BTC_ijb_jcid_var115	40	40	40	8	8	2560	102400	64000	14092800.0
BTC_ijb_jcid_var115	72	72	72	8	8	4608	331776	373248	108158976.0
BTC_ijb_jcid_var115	104	104	104	8	8	6656	692224	1124864	458814720.0
BTC_ijb_jcid_var115	136	136	136	8	8	8704	1183744	2515456	1117232384.0
BTC_ijb_jcid_var115	168	168	168	8	8	10752	1806336	4741632	1951294464.0
BTC_ijb_jcid_var115	200	200	200	8	8	12800	2560000	8000000	2868000000.0
BTC_ijb_jcid_var115	232	232	232	8	8	14848	3444736	12487168	4391392512.0
BTC_ijb_jcid_var115	264	264	264	8	8	16896	4460544	18399744	6075539712.0
BTC_ijb_jcid_var115	296	296	296	8	8	18944	5607424	25934336	7556704768.0
BTC_ijb_jcid_var115	328	328	328	8	8	20992	6885376	35287552	10266095616.0
BTC_ijb_jcid_var115	360	360	360	8	8	23040	8294400	46656000	12787372800.0
BTC_ijb_jcid_var115	392	392	392	8	8	25088	9834496	60236288	16547154176.0
BTC_ijb_jcid_var115	424	424	424	8	8	27136	11505664	76225024	21172579072.0
BTC_ijb_jcid_var115	456	456	456	8	8	29184	13307904	94818816	25077913344.0
BTC_ijb_jcid_var115	488	488	488	8	8	31232	15241216	116214272	31059693056.0
BTC_ijb_jcid_var115	520	520	520	8	8	33280	17305600	140608000	38099360000.0
BTC_ijb_jcid_var115	552	552	552	8	8	35328	19501056	168196608	50443137792.0
BTC_ijb_jcid_var115	584	584	584	8	8	37376	21827584	199176704	62825243648.0
BTC_ijb_jcid_var115	616	616	616	8	8	39424	24285184	233744896	79130236416.0
BTC_ijb_jcid_var115	648	648	648	8	8	41472	26873856	272097792	98816848128.0
BTC_ijb_jcid_var115	680	680	680	8	8	43520	29593600	314432000	1.17468096e+11
BTC_ijb_jcid_var115	712	712	712	8	8	45568	32444416	360944128	1.4160973696e+11
BTC_ijb_jcid_var115	744	744	744	8	8	47616	35426304	411830784	1.59095102976e+11
BTC_ijb_jcid_var115	776	776	776	8	8	49664	38539264	467288576	1.89049542144e+11
BTC_ijb_jcid_var115	808	808	808	8	8	51712	41783296	527514112	2.132253824e+11
BTC_ijb_jcid_var115	840	840	840	8	8	53760	45158400	592704000	2.393479872e+11
BTC_ijb_jcid_var115	872	872	872	8	8	55808	48664576	663054848	2.65754208e+11
BTC_ijb_jcid_var115	904	904	904	8	8	57856	52301824	738763264	2.9802233088e+11
BTC_ijb_jcid_var115	936	936	936	8	8	59904	56070144	820025856	3.18657141504e+11
BTC_ijb_jcid_var115	968	968	968	8	8	61952	59969536	907039232	3.54153842944e+11
BTC_ijb_jcid_var115	1000	1000	1000	8	8	64000	64000000	1000000000	3.9606e+11


==> figures/data/ijb_jcid/pred/var116.dat <==
BTC_ijb_jcid_var116	8	8	8	8	8	512	4096	512	228288.0
BTC_ijb_jcid_var116	40	40	40	8	8	2560	102400	64000	17139200.0
BTC_ijb_jcid_var116	72	72	72	8	8	4608	331776	373248	122715648.0
BTC_ijb_jcid_var116	104	104	104	8	8	6656	692224	1124864	507746304.0
BTC_ijb_jcid_var116	136	136	136	8	8	8704	1183744	2515456	1208010752.0
BTC_ijb_jcid_var116	168	168	168	8	8	10752	1806336	4741632	2036643840.0
BTC_ijb_jcid_var116	200	200	200	8	8	12800	2560000	8000000	3110400000.0
BTC_ijb_jcid_var116	232	232	232	8	8	14848	3444736	12487168	4614223872.0
BTC_ijb_jcid_var116	264	264	264	8	8	16896	4460544	18399744	6291597312.0
BTC_ijb_jcid_var116	296	296	296	8	8	18944	5607424	25934336	10926065664.0
BTC_ijb_jcid_var116	328	328	328	8	8	20992	6885376	35287552	11718909952.0
BTC_ijb_jcid_var116	360	360	360	8	8	23040	8294400	46656000	16746393600.0
BTC_ijb_jcid_var116	392	392	392	8	8	25088	9834496	60236288	18739632128.0
BTC_ijb_jcid_var116	424	424	424	8	8	27136	11505664	76225024	21975818240.0
BTC_ijb_jcid_var116	456	456	456	8	8	29184	13307904	94818816	27181393920.0
BTC_ijb_jcid_var116	488	488	488	8	8	31232	15241216	116214272	37340979200.0
BTC_ijb_jcid_var116	520	520	520	8	8	33280	17305600	140608000	45219532800.0
BTC_ijb_jcid_var116	552	552	552	8	8	35328	19501056	168196608	55109984256.0
BTC_ijb_jcid_var116	584	584	584	8	8	37376	21827584	199176704	69771872256.0
BTC_ijb_jcid_var116	616	616	616	8	8	39424	24285184	233744896	86819532800.0
BTC_ijb_jcid_var116	648	648	648	8	8	41472	26873856	272097792	1.1065310208e+11
BTC_ijb_jcid_var116	680	680	680	8	8	43520	29593600	314432000	1.3724032e+11
BTC_ijb_jcid_var116	712	712	712	8	8	45568	32444416	360944128	1.54857197568e+11
BTC_ijb_jcid_var116	744	744	744	8	8	47616	35426304	411830784	1.83791665152e+11
BTC_ijb_jcid_var116	776	776	776	8	8	49664	38539264	467288576	2.08767193088e+11
BTC_ijb_jcid_var116	808	808	808	8	8	51712	41783296	527514112	2.3795587072e+11
BTC_ijb_jcid_var116	840	840	840	8	8	53760	45158400	592704000	2.653733376e+11
BTC_ijb_jcid_var116	872	872	872	8	8	55808	48664576	663054848	2.88872923136e+11
BTC_ijb_jcid_var116	904	904	904	8	8	57856	52301824	738763264	3.16007620608e+11
BTC_ijb_jcid_var116	936	936	936	8	8	59904	56070144	820025856	3.51055171584e+11
BTC_ijb_jcid_var116	968	968	968	8	8	61952	59969536	907039232	3.84974436352e+11
BTC_ijb_jcid_var116	1000	1000	1000	8	8	64000	64000000	1000000000	4.14656e+11


==> figures/data/ijb_jcid/pred/var117.dat <==
BTC_ijb_jcid_var117	8	8	8	8	8	512	4096	512	208640.0
BTC_ijb_jcid_var117	40	40	40	8	8	2560	102400	64000	14387200.0
BTC_ijb_jcid_var117	72	72	72	8	8	4608	331776	373248	103099392.0
BTC_ijb_jcid_var117	104	104	104	8	8	6656	692224	1124864	385482240.0
BTC_ijb_jcid_var117	136	136	136	8	8	8704	1183744	2515456	1194989568.0
BTC_ijb_jcid_var117	168	168	168	8	8	10752	1806336	4741632	1757790720.0
BTC_ijb_jcid_var117	200	200	200	8	8	12800	2560000	8000000	2710400000.0
BTC_ijb_jcid_var117	232	232	232	8	8	14848	3444736	12487168	4047134208.0
BTC_ijb_jcid_var117	264	264	264	8	8	16896	4460544	18399744	5443257600.0
BTC_ijb_jcid_var117	296	296	296	8	8	18944	5607424	25934336	6981593344.0
BTC_ijb_jcid_var117	328	328	328	8	8	20992	6885376	35287552	8859327232.0
BTC_ijb_jcid_var117	360	360	360	8	8	23040	8294400	46656000	12179808000.0
BTC_ijb_jcid_var117	392	392	392	8	8	25088	9834496	60236288	16161150208.0
BTC_ijb_jcid_var117	424	424	424	8	8	27136	11505664	76225024	20192440320.0
BTC_ijb_jcid_var117	456	456	456	8	8	29184	13307904	94818816	24730244352.0
BTC_ijb_jcid_var117	488	488	488	8	8	31232	15241216	116214272	29298380032.0
BTC_ijb_jcid_var117	520	520	520	8	8	33280	17305600	140608000	36985312000.0
BTC_ijb_jcid_var117	552	552	552	8	8	35328	19501056	168196608	49363266816.0
BTC_ijb_jcid_var117	584	584	584	8	8	37376	21827584	199176704	59100912128.0
BTC_ijb_jcid_var117	616	616	616	8	8	39424	24285184	233744896	76009590272.0
BTC_ijb_jcid_var117	648	648	648	8	8	41472	26873856	272097792	95178799872.0
BTC_ijb_jcid_var117	680	680	680	8	8	43520	29593600	314432000	1.194508672e+11
BTC_ijb_jcid_var117	712	712	712	8	8	45568	32444416	360944128	1.38444378624e+11
BTC_ijb_jcid_var117	744	744	744	8	8	47616	35426304	411830784	1.60797779712e+11
BTC_ijb_jcid_var117	776	776	776	8	8	49664	38539264	467288576	1.87293596928e+11
BTC_ijb_jcid_var117	808	808	808	8	8	51712	41783296	527514112	2.09459662848e+11
BTC_ijb_jcid_var117	840	840	840	8	8	53760	45158400	592704000	2.33468928e+11
BTC_ijb_jcid_var117	872	872	872	8	8	55808	48664576	663054848	2.60030037248e+11
BTC_ijb_jcid_var117	904	904	904	8	8	57856	52301824	738763264	2.89340228096e+11
BTC_ijb_jcid_var117	936	936	936	8	8	59904	56070144	820025856	3.17840620032e+11
BTC_ijb_jcid_var117	968	968	968	8	8	61952	59969536	907039232	3.45735619328e+11
BTC_ijb_jcid_var117	1000	1000	1000	8	8	64000	64000000	1000000000	3.82064e+11


==> figures/data/ijb_jcid/pred/var118.dat <==
BTC_ijb_jcid_var118	8	8	8	8	8	512	4096	512	210336.0
BTC_ijb_jcid_var118	40	40	40	8	8	2560	102400	64000	15765760.0
BTC_ijb_jcid_var118	72	72	72	8	8	4608	331776	373248	109039104.0
BTC_ijb_jcid_var118	104	104	104	8	8	6656	692224	1124864	498401280.0
BTC_ijb_jcid_var118	136	136	136	8	8	8704	1183744	2515456	1038735360.0
BTC_ijb_jcid_var118	168	168	168	8	8	10752	1806336	4741632	1972518912.0
BTC_ijb_jcid_var118	200	200	200	8	8	12800	2560000	8000000	2899200000.0
BTC_ijb_jcid_var118	232	232	232	8	8	14848	3444736	12487168	4485046272.0
BTC_ijb_jcid_var118	264	264	264	8	8	16896	4460544	18399744	6307209216.0
BTC_ijb_jcid_var118	296	296	296	8	8	18944	5607424	25934336	8828889088.0
BTC_ijb_jcid_var118	328	328	328	8	8	20992	6885376	35287552	10531182592.0
BTC_ijb_jcid_var118	360	360	360	8	8	23040	8294400	46656000	14863564800.0
BTC_ijb_jcid_var118	392	392	392	8	8	25088	9834496	60236288	18188900352.0
BTC_ijb_jcid_var118	424	424	424	8	8	27136	11505664	76225024	21906784256.0
BTC_ijb_jcid_var118	456	456	456	8	8	29184	13307904	94818816	28419028992.0
BTC_ijb_jcid_var118	488	488	488	8	8	31232	15241216	116214272	32486651904.0
BTC_ijb_jcid_var118	520	520	520	8	8	33280	17305600	140608000	42615040000.0
BTC_ijb_jcid_var118	552	552	552	8	8	35328	19501056	168196608	51541291008.0
BTC_ijb_jcid_var118	584	584	584	8	8	37376	21827584	199176704	72151078912.0
BTC_ijb_jcid_var118	616	616	616	8	8	39424	24285184	233744896	93728667648.0
BTC_ijb_jcid_var118	648	648	648	8	8	41472	26873856	272097792	1.13085186048e+11
BTC_ijb_jcid_var118	680	680	680	8	8	43520	29593600	314432000	1.38572032e+11
BTC_ijb_jcid_var118	712	712	712	8	8	45568	32444416	360944128	1.57858306048e+11
BTC_ijb_jcid_var118	744	744	744	8	8	47616	35426304	411830784	1.83844804608e+11
BTC_ijb_jcid_var118	776	776	776	8	8	49664	38539264	467288576	2.03602931712e+11
BTC_ijb_jcid_var118	808	808	808	8	8	51712	41783296	527514112	2.30163286016e+11
BTC_ijb_jcid_var118	840	840	840	8	8	53760	45158400	592704000	2.590737408e+11
BTC_ijb_jcid_var118	872	872	872	8	8	55808	48664576	663054848	2.85807054848e+11
BTC_ijb_jcid_var118	904	904	904	8	8	57856	52301824	738763264	3.14830829568e+11
BTC_ijb_jcid_var118	936	936	936	8	8	59904	56070144	820025856	3.40682194944e+11
BTC_ijb_jcid_var118	968	968	968	8	8	61952	59969536	907039232	3.78167894016e+11
BTC_ijb_jcid_var118	1000	1000	1000	8	8	64000	64000000	1000000000	4.09856e+11


==> figures/data/ijb_jcid/pred/var119.dat <==
BTC_ijb_jcid_var119	8	8	8	8	8	512	4096	512	233504.0
BTC_ijb_jcid_var119	40	40	40	8	8	2560	102400	64000	19161600.0
BTC_ijb_jcid_var119	72	72	72	8	8	4608	331776	373248	140272128.0
BTC_ijb_jcid_var119	104	104	104	8	8	6656	692224	1124864	517091328.0
BTC_ijb_jcid_var119	136	136	136	8	8	8704	1183744	2515456	1296791552.0
BTC_ijb_jcid_var119	168	168	168	8	8	10752	1806336	4741632	2910910464.0
BTC_ijb_jcid_var119	200	200	200	8	8	12800	2560000	8000000	4802560000.0
BTC_ijb_jcid_var119	232	232	232	8	8	14848	3444736	12487168	7084099584.0
BTC_ijb_jcid_var119	264	264	264	8	8	16896	4460544	18399744	9645926400.0
BTC_ijb_jcid_var119	296	296	296	8	8	18944	5607424	25934336	14245660672.0
BTC_ijb_jcid_var119	328	328	328	8	8	20992	6885376	35287552	19826440192.0
BTC_ijb_jcid_var119	360	360	360	8	8	23040	8294400	46656000	21096806400.0
BTC_ijb_jcid_var119	392	392	392	8	8	25088	9834496	60236288	25766379520.0
BTC_ijb_jcid_var119	424	424	424	8	8	27136	11505664	76225024	42018684928.0
BTC_ijb_jcid_var119	456	456	456	8	8	29184	13307904	94818816	38286839808.0
BTC_ijb_jcid_var119	488	488	488	8	8	31232	15241216	116214272	43955666944.0
BTC_ijb_jcid_var119	520	520	520	8	8	33280	17305600	140608000	63823052800.0
BTC_ijb_jcid_var119	552	552	552	8	8	35328	19501056	168196608	81124392960.0
BTC_ijb_jcid_var119	584	584	584	8	8	37376	21827584	199176704	87299422208.0
BTC_ijb_jcid_var119	616	616	616	8	8	39424	24285184	233744896	1.1608317952e+11
BTC_ijb_jcid_var119	648	648	648	8	8	41472	26873856	272097792	1.55424946176e+11
BTC_ijb_jcid_var119	680	680	680	8	8	43520	29593600	314432000	1.654874112e+11
BTC_ijb_jcid_var119	712	712	712	8	8	45568	32444416	360944128	1.93190275072e+11
BTC_ijb_jcid_var119	744	744	744	8	8	47616	35426304	411830784	2.23168002048e+11
BTC_ijb_jcid_var119	776	776	776	8	8	49664	38539264	467288576	2.34280185856e+11
BTC_ijb_jcid_var119	808	808	808	8	8	51712	41783296	527514112	2.8955824128e+11
BTC_ijb_jcid_var119	840	840	840	8	8	53760	45158400	592704000	3.100801536e+11
BTC_ijb_jcid_var119	872	872	872	8	8	55808	48664576	663054848	3.19531606016e+11
BTC_ijb_jcid_var119	904	904	904	8	8	57856	52301824	738763264	3.6624352256e+11
BTC_ijb_jcid_var119	936	936	936	8	8	59904	56070144	820025856	4.24422955008e+11
BTC_ijb_jcid_var119	968	968	968	8	8	61952	59969536	907039232	4.40416272384e+11
BTC_ijb_jcid_var119	1000	1000	1000	8	8	64000	64000000	1000000000	5.14688e+11


==> figures/data/ijb_jcid/pred/var12.dat <==
BTC_ijb_jcid_var12	8	8	8	8	8	512	4096	512	206272.0
BTC_ijb_jcid_var12	40	40	40	8	8	2560	102400	64000	17638400.0
BTC_ijb_jcid_var12	72	72	72	8	8	4608	331776	373248	106002432.0
BTC_ijb_jcid_var12	104	104	104	8	8	6656	692224	1124864	319461376.0
BTC_ijb_jcid_var12	136	136	136	8	8	8704	1183744	2515456	784822272.0
BTC_ijb_jcid_var12	168	168	168	8	8	10752	1806336	4741632	1422489600.0
BTC_ijb_jcid_var12	200	200	200	8	8	12800	2560000	8000000	2400000000.0
BTC_ijb_jcid_var12	232	232	232	8	8	14848	3444736	12487168	3746150400.0
BTC_ijb_jcid_var12	264	264	264	8	8	16896	4460544	18399744	5740720128.0
BTC_ijb_jcid_var12	296	296	296	8	8	18944	5607424	25934336	7884038144.0
BTC_ijb_jcid_var12	328	328	328	8	8	20992	6885376	35287552	10586265600.0
BTC_ijb_jcid_var12	360	360	360	8	8	23040	8294400	46656000	13436928000.0
BTC_ijb_jcid_var12	392	392	392	8	8	25088	9834496	60236288	16384270336.0
BTC_ijb_jcid_var12	424	424	424	8	8	27136	11505664	76225024	22867507200.0
BTC_ijb_jcid_var12	456	456	456	8	8	29184	13307904	94818816	26928543744.0
BTC_ijb_jcid_var12	488	488	488	8	8	31232	15241216	116214272	32075139072.0
BTC_ijb_jcid_var12	520	520	520	8	8	33280	17305600	140608000	38807808000.0
BTC_ijb_jcid_var12	552	552	552	8	8	35328	19501056	168196608	50458982400.0
BTC_ijb_jcid_var12	584	584	584	8	8	37376	21827584	199176704	51785943040.0
BTC_ijb_jcid_var12	616	616	616	8	8	39424	24285184	233744896	75733346304.0
BTC_ijb_jcid_var12	648	648	648	8	8	41472	26873856	272097792	83806119936.0
BTC_ijb_jcid_var12	680	680	680	8	8	43520	29593600	314432000	85525504000.0
BTC_ijb_jcid_var12	712	712	712	8	8	45568	32444416	360944128	99620579328.0
BTC_ijb_jcid_var12	744	744	744	8	8	47616	35426304	411830784	1.41669789696e+11
BTC_ijb_jcid_var12	776	776	776	8	8	49664	38539264	467288576	1.45794035712e+11
BTC_ijb_jcid_var12	808	808	808	8	8	51712	41783296	527514112	1.582542336e+11
BTC_ijb_jcid_var12	840	840	840	8	8	53760	45158400	592704000	1.84923648e+11
BTC_ijb_jcid_var12	872	872	872	8	8	55808	48664576	663054848	2.06873112576e+11
BTC_ijb_jcid_var12	904	904	904	8	8	57856	52301824	738763264	2.09808766976e+11
BTC_ijb_jcid_var12	936	936	936	8	8	59904	56070144	820025856	2.23047032832e+11
BTC_ijb_jcid_var12	968	968	968	8	8	61952	59969536	907039232	2.3583020032e+11
BTC_ijb_jcid_var12	1000	1000	1000	8	8	64000	64000000	1000000000	3.4e+11


==> figures/data/ijb_jcid/pred/var120.dat <==
BTC_ijb_jcid_var120	8	8	8	8	8	512	4096	512	205088.0
BTC_ijb_jcid_var120	40	40	40	8	8	2560	102400	64000	15718400.0
BTC_ijb_jcid_var120	72	72	72	8	8	4608	331776	373248	121761792.0
BTC_ijb_jcid_var120	104	104	104	8	8	6656	692224	1124864	439562240.0
BTC_ijb_jcid_var120	136	136	136	8	8	8704	1183744	2515456	1035184128.0
BTC_ijb_jcid_var120	168	168	168	8	8	10752	1806336	4741632	2154958848.0
BTC_ijb_jcid_var120	200	200	200	8	8	12800	2560000	8000000	4221440000.0
BTC_ijb_jcid_var120	232	232	232	8	8	14848	3444736	12487168	6627672064.0
BTC_ijb_jcid_var120	264	264	264	8	8	16896	4460544	18399744	8686909440.0
BTC_ijb_jcid_var120	296	296	296	8	8	18944	5607424	25934336	12672778240.0
BTC_ijb_jcid_var120	328	328	328	8	8	20992	6885376	35287552	16759005184.0
BTC_ijb_jcid_var120	360	360	360	8	8	23040	8294400	46656000	19131033600.0
BTC_ijb_jcid_var120	392	392	392	8	8	25088	9834496	60236288	20406579200.0
BTC_ijb_jcid_var120	424	424	424	8	8	27136	11505664	76225024	34108540928.0
BTC_ijb_jcid_var120	456	456	456	8	8	29184	13307904	94818816	37561559040.0
BTC_ijb_jcid_var120	488	488	488	8	8	31232	15241216	116214272	37485770752.0
BTC_ijb_jcid_var120	520	520	520	8	8	33280	17305600	140608000	46032896000.0
BTC_ijb_jcid_var120	552	552	552	8	8	35328	19501056	168196608	74250270720.0
BTC_ijb_jcid_var120	584	584	584	8	8	37376	21827584	199176704	87997904896.0
BTC_ijb_jcid_var120	616	616	616	8	8	39424	24285184	233744896	1.08166209536e+11
BTC_ijb_jcid_var120	648	648	648	8	8	41472	26873856	272097792	1.2791955456e+11
BTC_ijb_jcid_var120	680	680	680	8	8	43520	29593600	314432000	1.564317696e+11
BTC_ijb_jcid_var120	712	712	712	8	8	45568	32444416	360944128	1.80682952704e+11
BTC_ijb_jcid_var120	744	744	744	8	8	47616	35426304	411830784	2.0556112896e+11
BTC_ijb_jcid_var120	776	776	776	8	8	49664	38539264	467288576	2.35590520832e+11
BTC_ijb_jcid_var120	808	808	808	8	8	51712	41783296	527514112	2.5080423424e+11
BTC_ijb_jcid_var120	840	840	840	8	8	53760	45158400	592704000	2.921522688e+11
BTC_ijb_jcid_var120	872	872	872	8	8	55808	48664576	663054848	3.16830722048e+11
BTC_ijb_jcid_var120	904	904	904	8	8	57856	52301824	738763264	3.54292555776e+11
BTC_ijb_jcid_var120	936	936	936	8	8	59904	56070144	820025856	3.94257217536e+11
BTC_ijb_jcid_var120	968	968	968	8	8	61952	59969536	907039232	4.23714756608e+11
BTC_ijb_jcid_var120	1000	1000	1000	8	8	64000	64000000	1000000000	4.71488e+11


==> figures/data/ijb_jcid/pred/var121.dat <==
BTC_ijb_jcid_var121	8	8	8	8	8	512	4096	512	264208.0
BTC_ijb_jcid_var121	40	40	40	8	8	2560	102400	64000	9776800.0
BTC_ijb_jcid_var121	72	72	72	8	8	4608	331776	373248	41790816.0
BTC_ijb_jcid_var121	104	104	104	8	8	6656	692224	1124864	111458880.0
BTC_ijb_jcid_var121	136	136	136	8	8	8704	1183744	2515456	249991936.0
BTC_ijb_jcid_var121	168	168	168	8	8	10752	1806336	4741632	476971488.0
BTC_ijb_jcid_var121	200	200	200	8	8	12800	2560000	8000000	773880000.0
BTC_ijb_jcid_var121	232	232	232	8	8	14848	3444736	12487168	1199279456.0
BTC_ijb_jcid_var121	264	264	264	8	8	16896	4460544	18399744	1639319616.0
BTC_ijb_jcid_var121	296	296	296	8	8	18944	5607424	25934336	2384031360.0
BTC_ijb_jcid_var121	328	328	328	8	8	20992	6885376	35287552	3106595584.0
BTC_ijb_jcid_var121	360	360	360	8	8	23040	8294400	46656000	4105080000.0
BTC_ijb_jcid_var121	392	392	392	8	8	25088	9834496	60236288	5249776896.0
BTC_ijb_jcid_var121	424	424	424	8	8	27136	11505664	76225024	6769195616.0
BTC_ijb_jcid_var121	456	456	456	8	8	29184	13307904	94818816	8135080128.0
BTC_ijb_jcid_var121	488	488	488	8	8	31232	15241216	116214272	10051224736.0
BTC_ijb_jcid_var121	520	520	520	8	8	33280	17305600	140608000	11730628000.0
BTC_ijb_jcid_var121	552	552	552	8	8	35328	19501056	168196608	14036342112.0
BTC_ijb_jcid_var121	584	584	584	8	8	37376	21827584	199176704	16118988672.0
BTC_ijb_jcid_var121	616	616	616	8	8	39424	24285184	233744896	19103332864.0
BTC_ijb_jcid_var121	648	648	648	8	8	41472	26873856	272097792	21540025440.0
BTC_ijb_jcid_var121	680	680	680	8	8	43520	29593600	314432000	25564246400.0
BTC_ijb_jcid_var121	712	712	712	8	8	45568	32444416	360944128	28775408800.0
BTC_ijb_jcid_var121	744	744	744	8	8	47616	35426304	411830784	32143005216.0
BTC_ijb_jcid_var121	776	776	776	8	8	49664	38539264	467288576	36722197920.0
BTC_ijb_jcid_var121	808	808	808	8	8	51712	41783296	527514112	41616815680.0
BTC_ijb_jcid_var121	840	840	840	8	8	53760	45158400	592704000	46536789600.0
BTC_ijb_jcid_var121	872	872	872	8	8	55808	48664576	663054848	50924057056.0
BTC_ijb_jcid_var121	904	904	904	8	8	57856	52301824	738763264	57386950560.0
BTC_ijb_jcid_var121	936	936	936	8	8	59904	56070144	820025856	63170464032.0
BTC_ijb_jcid_var121	968	968	968	8	8	61952	59969536	907039232	69678978688.0
BTC_ijb_jcid_var121	1000	1000	1000	8	8	64000	64000000	1000000000	76407000000.0


==> figures/data/ijb_jcid/pred/var122.dat <==
BTC_ijb_jcid_var122	8	8	8	8	8	512	4096	512	281324.0
BTC_ijb_jcid_var122	40	40	40	8	8	2560	102400	64000	10495360.0
BTC_ijb_jcid_var122	72	72	72	8	8	4608	331776	373248	42461280.0
BTC_ijb_jcid_var122	104	104	104	8	8	6656	692224	1124864	119105792.0
BTC_ijb_jcid_var122	136	136	136	8	8	8704	1183744	2515456	413792512.0
BTC_ijb_jcid_var122	168	168	168	8	8	10752	1806336	4741632	707180544.0
BTC_ijb_jcid_var122	200	200	200	8	8	12800	2560000	8000000	1059680000.0
BTC_ijb_jcid_var122	232	232	232	8	8	14848	3444736	12487168	1636249600.0
BTC_ijb_jcid_var122	264	264	264	8	8	16896	4460544	18399744	2498462208.0
BTC_ijb_jcid_var122	296	296	296	8	8	18944	5607424	25934336	3174152448.0
BTC_ijb_jcid_var122	328	328	328	8	8	20992	6885376	35287552	4408792320.0
BTC_ijb_jcid_var122	360	360	360	8	8	23040	8294400	46656000	5646412800.0
BTC_ijb_jcid_var122	392	392	392	8	8	25088	9834496	60236288	6746464256.0
BTC_ijb_jcid_var122	424	424	424	8	8	27136	11505664	76225024	8456663040.0
BTC_ijb_jcid_var122	456	456	456	8	8	29184	13307904	94818816	10169733888.0
BTC_ijb_jcid_var122	488	488	488	8	8	31232	15241216	116214272	11638573568.0
BTC_ijb_jcid_var122	520	520	520	8	8	33280	17305600	140608000	14075942400.0
BTC_ijb_jcid_var122	552	552	552	8	8	35328	19501056	168196608	16571022336.0
BTC_ijb_jcid_var122	584	584	584	8	8	37376	21827584	199176704	18980448512.0
BTC_ijb_jcid_var122	616	616	616	8	8	39424	24285184	233744896	23770641664.0
BTC_ijb_jcid_var122	648	648	648	8	8	41472	26873856	272097792	25651095552.0
BTC_ijb_jcid_var122	680	680	680	8	8	43520	29593600	314432000	30769945600.0
BTC_ijb_jcid_var122	712	712	712	8	8	45568	32444416	360944128	32519443712.0
BTC_ijb_jcid_var122	744	744	744	8	8	47616	35426304	411830784	37994711040.0
BTC_ijb_jcid_var122	776	776	776	8	8	49664	38539264	467288576	42041519616.0
BTC_ijb_jcid_var122	808	808	808	8	8	51712	41783296	527514112	46389904384.0
BTC_ijb_jcid_var122	840	840	840	8	8	53760	45158400	592704000	52745011200.0
BTC_ijb_jcid_var122	872	872	872	8	8	55808	48664576	663054848	57579318016.0
BTC_ijb_jcid_var122	904	904	904	8	8	57856	52301824	738763264	64468535808.0
BTC_ijb_jcid_var122	936	936	936	8	8	59904	56070144	820025856	71710209792.0
BTC_ijb_jcid_var122	968	968	968	8	8	61952	59969536	907039232	80801453568.0
BTC_ijb_jcid_var122	1000	1000	1000	8	8	64000	64000000	1000000000	88756000000.0


==> figures/data/ijb_jcid/pred/var123.dat <==
BTC_ijb_jcid_var123	8	8	8	8	8	512	4096	512	319028.0
BTC_ijb_jcid_var123	40	40	40	8	8	2560	102400	64000	10251200.0
BTC_ijb_jcid_var123	72	72	72	8	8	4608	331776	373248	39097728.0
BTC_ijb_jcid_var123	104	104	104	8	8	6656	692224	1124864	105877824.0
BTC_ijb_jcid_var123	136	136	136	8	8	8704	1183744	2515456	233012608.0
BTC_ijb_jcid_var123	168	168	168	8	8	10752	1806336	4741632	458583552.0
BTC_ijb_jcid_var123	200	200	200	8	8	12800	2560000	8000000	655160000.0
BTC_ijb_jcid_var123	232	232	232	8	8	14848	3444736	12487168	1010437952.0
BTC_ijb_jcid_var123	264	264	264	8	8	16896	4460544	18399744	1566522144.0
BTC_ijb_jcid_var123	296	296	296	8	8	18944	5607424	25934336	2258302400.0
BTC_ijb_jcid_var123	328	328	328	8	8	20992	6885376	35287552	2864692960.0
BTC_ijb_jcid_var123	360	360	360	8	8	23040	8294400	46656000	3888583200.0
BTC_ijb_jcid_var123	392	392	392	8	8	25088	9834496	60236288	5404823872.0
BTC_ijb_jcid_var123	424	424	424	8	8	27136	11505664	76225024	6429868416.0
BTC_ijb_jcid_var123	456	456	456	8	8	29184	13307904	94818816	7510544352.0
BTC_ijb_jcid_var123	488	488	488	8	8	31232	15241216	116214272	9185809440.0
BTC_ijb_jcid_var123	520	520	520	8	8	33280	17305600	140608000	11528774400.0
BTC_ijb_jcid_var123	552	552	552	8	8	35328	19501056	168196608	13572582624.0
BTC_ijb_jcid_var123	584	584	584	8	8	37376	21827584	199176704	15595979296.0
BTC_ijb_jcid_var123	616	616	616	8	8	39424	24285184	233744896	18141411904.0
BTC_ijb_jcid_var123	648	648	648	8	8	41472	26873856	272097792	21097236672.0
BTC_ijb_jcid_var123	680	680	680	8	8	43520	29593600	314432000	24818857600.0
BTC_ijb_jcid_var123	712	712	712	8	8	45568	32444416	360944128	26856118816.0
BTC_ijb_jcid_var123	744	744	744	8	8	47616	35426304	411830784	30913048224.0
BTC_ijb_jcid_var123	776	776	776	8	8	49664	38539264	467288576	35741554304.0
BTC_ijb_jcid_var123	808	808	808	8	8	51712	41783296	527514112	39514920032.0
BTC_ijb_jcid_var123	840	840	840	8	8	53760	45158400	592704000	46017820800.0
BTC_ijb_jcid_var123	872	872	872	8	8	55808	48664576	663054848	48961505952.0
BTC_ijb_jcid_var123	904	904	904	8	8	57856	52301824	738763264	56484335488.0
BTC_ijb_jcid_var123	936	936	936	8	8	59904	56070144	820025856	62416145376.0
BTC_ijb_jcid_var123	968	968	968	8	8	61952	59969536	907039232	67764170144.0
BTC_ijb_jcid_var123	1000	1000	1000	8	8	64000	64000000	1000000000	73972000000.0


==> figures/data/ijb_jcid/pred/var124.dat <==
BTC_ijb_jcid_var124	8	8	8	8	8	512	4096	512	288304.0
BTC_ijb_jcid_var124	40	40	40	8	8	2560	102400	64000	11159840.0
BTC_ijb_jcid_var124	72	72	72	8	8	4608	331776	373248	38446848.0
BTC_ijb_jcid_var124	104	104	104	8	8	6656	692224	1124864	132301312.0
BTC_ijb_jcid_var124	136	136	136	8	8	8704	1183744	2515456	370363904.0
BTC_ijb_jcid_var124	168	168	168	8	8	10752	1806336	4741632	748500480.0
BTC_ijb_jcid_var124	200	200	200	8	8	12800	2560000	8000000	1064160000.0
BTC_ijb_jcid_var124	232	232	232	8	8	14848	3444736	12487168	1562833664.0
BTC_ijb_jcid_var124	264	264	264	8	8	16896	4460544	18399744	2188175616.0
BTC_ijb_jcid_var124	296	296	296	8	8	18944	5607424	25934336	3429290240.0
BTC_ijb_jcid_var124	328	328	328	8	8	20992	6885376	35287552	4098089728.0
BTC_ijb_jcid_var124	360	360	360	8	8	23040	8294400	46656000	5538585600.0
BTC_ijb_jcid_var124	392	392	392	8	8	25088	9834496	60236288	6706511616.0
BTC_ijb_jcid_var124	424	424	424	8	8	27136	11505664	76225024	7987088128.0
BTC_ijb_jcid_var124	456	456	456	8	8	29184	13307904	94818816	10364361984.0
BTC_ijb_jcid_var124	488	488	488	8	8	31232	15241216	116214272	12299661312.0
BTC_ijb_jcid_var124	520	520	520	8	8	33280	17305600	140608000	14025107200.0
BTC_ijb_jcid_var124	552	552	552	8	8	35328	19501056	168196608	16696560384.0
BTC_ijb_jcid_var124	584	584	584	8	8	37376	21827584	199176704	19535687680.0
BTC_ijb_jcid_var124	616	616	616	8	8	39424	24285184	233744896	22797716480.0
BTC_ijb_jcid_var124	648	648	648	8	8	41472	26873856	272097792	26702535168.0
BTC_ijb_jcid_var124	680	680	680	8	8	43520	29593600	314432000	29053516800.0
BTC_ijb_jcid_var124	712	712	712	8	8	45568	32444416	360944128	33024359936.0
BTC_ijb_jcid_var124	744	744	744	8	8	47616	35426304	411830784	36568802304.0
BTC_ijb_jcid_var124	776	776	776	8	8	49664	38539264	467288576	42099328512.0
BTC_ijb_jcid_var124	808	808	808	8	8	51712	41783296	527514112	47567671040.0
BTC_ijb_jcid_var124	840	840	840	8	8	53760	45158400	592704000	53317958400.0
BTC_ijb_jcid_var124	872	872	872	8	8	55808	48664576	663054848	58069005312.0
BTC_ijb_jcid_var124	904	904	904	8	8	57856	52301824	738763264	65207299072.0
BTC_ijb_jcid_var124	936	936	936	8	8	59904	56070144	820025856	69789807360.0
BTC_ijb_jcid_var124	968	968	968	8	8	61952	59969536	907039232	77615571968.0
BTC_ijb_jcid_var124	1000	1000	1000	8	8	64000	64000000	1000000000	86448000000.0


==> figures/data/ijb_jcid/pred/var125.dat <==
BTC_ijb_jcid_var125	8	8	8	8	8	512	4096	512	294272.0
BTC_ijb_jcid_var125	40	40	40	8	8	2560	102400	64000	10067040.0
BTC_ijb_jcid_var125	72	72	72	8	8	4608	331776	373248	46696608.0
BTC_ijb_jcid_var125	104	104	104	8	8	6656	692224	1124864	125725184.0
BTC_ijb_jcid_var125	136	136	136	8	8	8704	1183744	2515456	464027648.0
BTC_ijb_jcid_var125	168	168	168	8	8	10752	1806336	4741632	867944448.0
BTC_ijb_jcid_var125	200	200	200	8	8	12800	2560000	8000000	1255840000.0
BTC_ijb_jcid_var125	232	232	232	8	8	14848	3444736	12487168	1876089344.0
BTC_ijb_jcid_var125	264	264	264	8	8	16896	4460544	18399744	2920262400.0
BTC_ijb_jcid_var125	296	296	296	8	8	18944	5607424	25934336	4100779264.0
BTC_ijb_jcid_var125	328	328	328	8	8	20992	6885376	35287552	5157146624.0
BTC_ijb_jcid_var125	360	360	360	8	8	23040	8294400	46656000	6916492800.0
BTC_ijb_jcid_var125	392	392	392	8	8	25088	9834496	60236288	8851661056.0
BTC_ijb_jcid_var125	424	424	424	8	8	27136	11505664	76225024	10219906048.0
BTC_ijb_jcid_var125	456	456	456	8	8	29184	13307904	94818816	12260738304.0
BTC_ijb_jcid_var125	488	488	488	8	8	31232	15241216	116214272	14915435008.0
BTC_ijb_jcid_var125	520	520	520	8	8	33280	17305600	140608000	18527808000.0
BTC_ijb_jcid_var125	552	552	552	8	8	35328	19501056	168196608	22297019904.0
BTC_ijb_jcid_var125	584	584	584	8	8	37376	21827584	199176704	25928441344.0
BTC_ijb_jcid_var125	616	616	616	8	8	39424	24285184	233744896	28838656000.0
BTC_ijb_jcid_var125	648	648	648	8	8	41472	26873856	272097792	34781488128.0
BTC_ijb_jcid_var125	680	680	680	8	8	43520	29593600	314432000	38406944000.0
BTC_ijb_jcid_var125	712	712	712	8	8	45568	32444416	360944128	44408294400.0
BTC_ijb_jcid_var125	744	744	744	8	8	47616	35426304	411830784	50278781952.0
BTC_ijb_jcid_var125	776	776	776	8	8	49664	38539264	467288576	54525832448.0
BTC_ijb_jcid_var125	808	808	808	8	8	51712	41783296	527514112	60220175360.0
BTC_ijb_jcid_var125	840	840	840	8	8	53760	45158400	592704000	69431040000.0
BTC_ijb_jcid_var125	872	872	872	8	8	55808	48664576	663054848	74773121024.0
BTC_ijb_jcid_var125	904	904	904	8	8	57856	52301824	738763264	84885860352.0
BTC_ijb_jcid_var125	936	936	936	8	8	59904	56070144	820025856	92978316288.0
BTC_ijb_jcid_var125	968	968	968	8	8	61952	59969536	907039232	1.04583122688e+11
BTC_ijb_jcid_var125	1000	1000	1000	8	8	64000	64000000	1000000000	1.19904e+11


==> figures/data/ijb_jcid/pred/var126.dat <==
BTC_ijb_jcid_var126	8	8	8	8	8	512	4096	512	311632.0
BTC_ijb_jcid_var126	40	40	40	8	8	2560	102400	64000	9990400.0
BTC_ijb_jcid_var126	72	72	72	8	8	4608	331776	373248	39605760.0
BTC_ijb_jcid_var126	104	104	104	8	8	6656	692224	1124864	117115648.0
BTC_ijb_jcid_var126	136	136	136	8	8	8704	1183744	2515456	446049536.0
BTC_ijb_jcid_var126	168	168	168	8	8	10752	1806336	4741632	763628544.0
BTC_ijb_jcid_var126	200	200	200	8	8	12800	2560000	8000000	1113920000.0
BTC_ijb_jcid_var126	232	232	232	8	8	14848	3444736	12487168	1789109760.0
BTC_ijb_jcid_var126	264	264	264	8	8	16896	4460544	18399744	2703368448.0
BTC_ijb_jcid_var126	296	296	296	8	8	18944	5607424	25934336	3897159680.0
BTC_ijb_jcid_var126	328	328	328	8	8	20992	6885376	35287552	5155425280.0
BTC_ijb_jcid_var126	360	360	360	8	8	23040	8294400	46656000	6870355200.0
BTC_ijb_jcid_var126	392	392	392	8	8	25088	9834496	60236288	7729913856.0
BTC_ijb_jcid_var126	424	424	424	8	8	27136	11505664	76225024	10334962688.0
BTC_ijb_jcid_var126	456	456	456	8	8	29184	13307904	94818816	12467010816.0
BTC_ijb_jcid_var126	488	488	488	8	8	31232	15241216	116214272	15273603584.0
BTC_ijb_jcid_var126	520	520	520	8	8	33280	17305600	140608000	17837747200.0
BTC_ijb_jcid_var126	552	552	552	8	8	35328	19501056	168196608	20994105600.0
BTC_ijb_jcid_var126	584	584	584	8	8	37376	21827584	199176704	24404603136.0
BTC_ijb_jcid_var126	616	616	616	8	8	39424	24285184	233744896	27873319936.0
BTC_ijb_jcid_var126	648	648	648	8	8	41472	26873856	272097792	32918793984.0
BTC_ijb_jcid_var126	680	680	680	8	8	43520	29593600	314432000	38077715200.0
BTC_ijb_jcid_var126	712	712	712	8	8	45568	32444416	360944128	41802602240.0
BTC_ijb_jcid_var126	744	744	744	8	8	47616	35426304	411830784	48020355072.0
BTC_ijb_jcid_var126	776	776	776	8	8	49664	38539264	467288576	53025209856.0
BTC_ijb_jcid_var126	808	808	808	8	8	51712	41783296	527514112	58386933248.0
BTC_ijb_jcid_var126	840	840	840	8	8	53760	45158400	592704000	70122528000.0
BTC_ijb_jcid_var126	872	872	872	8	8	55808	48664576	663054848	72513259776.0
BTC_ijb_jcid_var126	904	904	904	8	8	57856	52301824	738763264	83660036352.0
BTC_ijb_jcid_var126	936	936	936	8	8	59904	56070144	820025856	93132509184.0
BTC_ijb_jcid_var126	968	968	968	8	8	61952	59969536	907039232	99987956992.0
BTC_ijb_jcid_var126	1000	1000	1000	8	8	64000	64000000	1000000000	1.1518e+11


==> figures/data/ijb_jcid/pred/var127.dat <==
BTC_ijb_jcid_var127	8	8	8	8	8	512	4096	512	368324.0
BTC_ijb_jcid_var127	40	40	40	8	8	2560	102400	64000	19101600.0
BTC_ijb_jcid_var127	72	72	72	8	8	4608	331776	373248	146489472.0
BTC_ijb_jcid_var127	104	104	104	8	8	6656	692224	1124864	398450624.0
BTC_ijb_jcid_var127	136	136	136	8	8	8704	1183744	2515456	981166560.0
BTC_ijb_jcid_var127	168	168	168	8	8	10752	1806336	4741632	1815240672.0
BTC_ijb_jcid_var127	200	200	200	8	8	12800	2560000	8000000	2765560000.0
BTC_ijb_jcid_var127	232	232	232	8	8	14848	3444736	12487168	4277097248.0
BTC_ijb_jcid_var127	264	264	264	8	8	16896	4460544	18399744	6072159456.0
BTC_ijb_jcid_var127	296	296	296	8	8	18944	5607424	25934336	8743244448.0
BTC_ijb_jcid_var127	328	328	328	8	8	20992	6885376	35287552	11391478048.0
BTC_ijb_jcid_var127	360	360	360	8	8	23040	8294400	46656000	14723337600.0
BTC_ijb_jcid_var127	392	392	392	8	8	25088	9834496	60236288	19207923168.0
BTC_ijb_jcid_var127	424	424	424	8	8	27136	11505664	76225024	25482708672.0
BTC_ijb_jcid_var127	456	456	456	8	8	29184	13307904	94818816	31224189600.0
BTC_ijb_jcid_var127	488	488	488	8	8	31232	15241216	116214272	40133693888.0
BTC_ijb_jcid_var127	520	520	520	8	8	33280	17305600	140608000	51499167200.0
BTC_ijb_jcid_var127	552	552	552	8	8	35328	19501056	168196608	65673462528.0
BTC_ijb_jcid_var127	584	584	584	8	8	37376	21827584	199176704	84023067744.0
BTC_ijb_jcid_var127	616	616	616	8	8	39424	24285184	233744896	1.03570807648e+11
BTC_ijb_jcid_var127	648	648	648	8	8	41472	26873856	272097792	1.25425954656e+11
BTC_ijb_jcid_var127	680	680	680	8	8	43520	29593600	314432000	1.46290644e+11
BTC_ijb_jcid_var127	712	712	712	8	8	45568	32444416	360944128	1.72237265664e+11
BTC_ijb_jcid_var127	744	744	744	8	8	47616	35426304	411830784	2.00418225984e+11
BTC_ijb_jcid_var127	776	776	776	8	8	49664	38539264	467288576	2.25531170752e+11
BTC_ijb_jcid_var127	808	808	808	8	8	51712	41783296	527514112	2.53055309312e+11
BTC_ijb_jcid_var127	840	840	840	8	8	53760	45158400	592704000	2.838025512e+11
BTC_ijb_jcid_var127	872	872	872	8	8	55808	48664576	663054848	3.13796409696e+11
BTC_ijb_jcid_var127	904	904	904	8	8	57856	52301824	738763264	3.54862972544e+11
BTC_ijb_jcid_var127	936	936	936	8	8	59904	56070144	820025856	3.90474235008e+11
BTC_ijb_jcid_var127	968	968	968	8	8	61952	59969536	907039232	4.27766916896e+11
BTC_ijb_jcid_var127	1000	1000	1000	8	8	64000	64000000	1000000000	4.75139e+11


==> figures/data/ijb_jcid/pred/var128.dat <==
BTC_ijb_jcid_var128	8	8	8	8	8	512	4096	512	320849.5
BTC_ijb_jcid_var128	40	40	40	8	8	2560	102400	64000	11054560.0
BTC_ijb_jcid_var128	72	72	72	8	8	4608	331776	373248	48317472.0
BTC_ijb_jcid_var128	104	104	104	8	8	6656	692224	1124864	132251392.0
BTC_ijb_jcid_var128	136	136	136	8	8	8704	1183744	2515456	394195456.0
BTC_ijb_jcid_var128	168	168	168	8	8	10752	1806336	4741632	750735552.0
BTC_ijb_jcid_var128	200	200	200	8	8	12800	2560000	8000000	1073206400.0
BTC_ijb_jcid_var128	232	232	232	8	8	14848	3444736	12487168	1606365216.0
BTC_ijb_jcid_var128	264	264	264	8	8	16896	4460544	18399744	2539355808.0
BTC_ijb_jcid_var128	296	296	296	8	8	18944	5607424	25934336	3407730784.0
BTC_ijb_jcid_var128	328	328	328	8	8	20992	6885376	35287552	4312554496.0
BTC_ijb_jcid_var128	360	360	360	8	8	23040	8294400	46656000	5569685280.0
BTC_ijb_jcid_var128	392	392	392	8	8	25088	9834496	60236288	7141474816.0
BTC_ijb_jcid_var128	424	424	424	8	8	27136	11505664	76225024	8253829920.0
BTC_ijb_jcid_var128	456	456	456	8	8	29184	13307904	94818816	10091132256.0
BTC_ijb_jcid_var128	488	488	488	8	8	31232	15241216	116214272	11998020704.0
BTC_ijb_jcid_var128	520	520	520	8	8	33280	17305600	140608000	14533744160.0
BTC_ijb_jcid_var128	552	552	552	8	8	35328	19501056	168196608	17231214336.0
BTC_ijb_jcid_var128	584	584	584	8	8	37376	21827584	199176704	19239340384.0
BTC_ijb_jcid_var128	616	616	616	8	8	39424	24285184	233744896	22943090016.0
BTC_ijb_jcid_var128	648	648	648	8	8	41472	26873856	272097792	25592920704.0
BTC_ijb_jcid_var128	680	680	680	8	8	43520	29593600	314432000	29072643840.0
BTC_ijb_jcid_var128	712	712	712	8	8	45568	32444416	360944128	34134567296.0
BTC_ijb_jcid_var128	744	744	744	8	8	47616	35426304	411830784	37078183392.0
BTC_ijb_jcid_var128	776	776	776	8	8	49664	38539264	467288576	41159207616.0
BTC_ijb_jcid_var128	808	808	808	8	8	51712	41783296	527514112	46492349088.0
BTC_ijb_jcid_var128	840	840	840	8	8	53760	45158400	592704000	51592124640.0
BTC_ijb_jcid_var128	872	872	872	8	8	55808	48664576	663054848	58450003040.0
BTC_ijb_jcid_var128	904	904	904	8	8	57856	52301824	738763264	63745545536.0
BTC_ijb_jcid_var128	936	936	936	8	8	59904	56070144	820025856	71782214400.0
BTC_ijb_jcid_var128	968	968	968	8	8	61952	59969536	907039232	77961415136.0
BTC_ijb_jcid_var128	1000	1000	1000	8	8	64000	64000000	1000000000	83429840000.0


==> figures/data/ijb_jcid/pred/var129.dat <==
BTC_ijb_jcid_var129	8	8	8	8	8	512	4096	512	357848.0
BTC_ijb_jcid_var129	40	40	40	8	8	2560	102400	64000	18773600.0
BTC_ijb_jcid_var129	72	72	72	8	8	4608	331776	373248	148485312.0
BTC_ijb_jcid_var129	104	104	104	8	8	6656	692224	1124864	391387776.0
BTC_ijb_jcid_var129	136	136	136	8	8	8704	1183744	2515456	960950432.0
BTC_ijb_jcid_var129	168	168	168	8	8	10752	1806336	4741632	1757818944.0
BTC_ijb_jcid_var129	200	200	200	8	8	12800	2560000	8000000	2664680000.0
BTC_ijb_jcid_var129	232	232	232	8	8	14848	3444736	12487168	4185515712.0
BTC_ijb_jcid_var129	264	264	264	8	8	16896	4460544	18399744	6078048768.0
BTC_ijb_jcid_var129	296	296	296	8	8	18944	5607424	25934336	8365400448.0
BTC_ijb_jcid_var129	328	328	328	8	8	20992	6885376	35287552	11012083072.0
BTC_ijb_jcid_var129	360	360	360	8	8	23040	8294400	46656000	14394672000.0
BTC_ijb_jcid_var129	392	392	392	8	8	25088	9834496	60236288	18832675680.0
BTC_ijb_jcid_var129	424	424	424	8	8	27136	11505664	76225024	24516862112.0
BTC_ijb_jcid_var129	456	456	456	8	8	29184	13307904	94818816	30682412352.0
BTC_ijb_jcid_var129	488	488	488	8	8	31232	15241216	116214272	41059240544.0
BTC_ijb_jcid_var129	520	520	520	8	8	33280	17305600	140608000	52896324000.0
BTC_ijb_jcid_var129	552	552	552	8	8	35328	19501056	168196608	65325795264.0
BTC_ijb_jcid_var129	584	584	584	8	8	37376	21827584	199176704	83399276320.0
BTC_ijb_jcid_var129	616	616	616	8	8	39424	24285184	233744896	1.03177691232e+11
BTC_ijb_jcid_var129	648	648	648	8	8	41472	26873856	272097792	1.27417979232e+11
BTC_ijb_jcid_var129	680	680	680	8	8	43520	29593600	314432000	1.452088592e+11
BTC_ijb_jcid_var129	712	712	712	8	8	45568	32444416	360944128	1.71729054304e+11
BTC_ijb_jcid_var129	744	744	744	8	8	47616	35426304	411830784	2.01460534272e+11
BTC_ijb_jcid_var129	776	776	776	8	8	49664	38539264	467288576	2.23182383264e+11
BTC_ijb_jcid_var129	808	808	808	8	8	51712	41783296	527514112	2.52256203776e+11
BTC_ijb_jcid_var129	840	840	840	8	8	53760	45158400	592704000	2.827325088e+11
BTC_ijb_jcid_var129	872	872	872	8	8	55808	48664576	663054848	3.13827965632e+11
BTC_ijb_jcid_var129	904	904	904	8	8	57856	52301824	738763264	3.51207565376e+11
BTC_ijb_jcid_var129	936	936	936	8	8	59904	56070144	820025856	3.95328244896e+11
BTC_ijb_jcid_var129	968	968	968	8	8	61952	59969536	907039232	4.25661423968e+11
BTC_ijb_jcid_var129	1000	1000	1000	8	8	64000	64000000	1000000000	4.680405e+11


==> figures/data/ijb_jcid/pred/var13.dat <==
BTC_ijb_jcid_var13	8	8	8	8	8	512	4096	512	147072.0
BTC_ijb_jcid_var13	40	40	40	8	8	2560	102400	64000	18240000.0
BTC_ijb_jcid_var13	72	72	72	8	8	4608	331776	373248	107122176.0
BTC_ijb_jcid_var13	104	104	104	8	8	6656	692224	1124864	293589504.0
BTC_ijb_jcid_var13	136	136	136	8	8	8704	1183744	2515456	659049472.0
BTC_ijb_jcid_var13	168	168	168	8	8	10752	1806336	4741632	1382185728.0
BTC_ijb_jcid_var13	200	200	200	8	8	12800	2560000	8000000	2312000000.0
BTC_ijb_jcid_var13	232	232	232	8	8	14848	3444736	12487168	3121792000.0
BTC_ijb_jcid_var13	264	264	264	8	8	16896	4460544	18399744	4949531136.0
BTC_ijb_jcid_var13	296	296	296	8	8	18944	5607424	25934336	7507990272.0
BTC_ijb_jcid_var13	328	328	328	8	8	20992	6885376	35287552	9527639040.0
BTC_ijb_jcid_var13	360	360	360	8	8	23040	8294400	46656000	13343616000.0
BTC_ijb_jcid_var13	392	392	392	8	8	25088	9834496	60236288	17829941248.0
BTC_ijb_jcid_var13	424	424	424	8	8	27136	11505664	76225024	24468232704.0
BTC_ijb_jcid_var13	456	456	456	8	8	29184	13307904	94818816	28303416576.0
BTC_ijb_jcid_var13	488	488	488	8	8	31232	15241216	116214272	46601923072.0
BTC_ijb_jcid_var13	520	520	520	8	8	33280	17305600	140608000	69741568000.0
BTC_ijb_jcid_var13	552	552	552	8	8	35328	19501056	168196608	83677812480.0
BTC_ijb_jcid_var13	584	584	584	8	8	37376	21827584	199176704	91820460544.0
BTC_ijb_jcid_var13	616	616	616	8	8	39424	24285184	233744896	1.12548167424e+11
BTC_ijb_jcid_var13	648	648	648	8	8	41472	26873856	272097792	1.20131175168e+11
BTC_ijb_jcid_var13	680	680	680	8	8	43520	29593600	314432000	1.2655888e+11
BTC_ijb_jcid_var13	712	712	712	8	8	45568	32444416	360944128	1.57913056e+11
BTC_ijb_jcid_var13	744	744	744	8	8	47616	35426304	411830784	1.77293152512e+11
BTC_ijb_jcid_var13	776	776	776	8	8	49664	38539264	467288576	2.26167670784e+11
BTC_ijb_jcid_var13	808	808	808	8	8	51712	41783296	527514112	2.89605247488e+11
BTC_ijb_jcid_var13	840	840	840	8	8	53760	45158400	592704000	2.60493408e+11
BTC_ijb_jcid_var13	872	872	872	8	8	55808	48664576	663054848	3.6302252928e+11
BTC_ijb_jcid_var13	904	904	904	8	8	57856	52301824	738763264	3.49804405504e+11
BTC_ijb_jcid_var13	936	936	936	8	8	59904	56070144	820025856	4.3871383296e+11
BTC_ijb_jcid_var13	968	968	968	8	8	61952	59969536	907039232	5.70527676928e+11
BTC_ijb_jcid_var13	1000	1000	1000	8	8	64000	64000000	1000000000	4.585e+11


==> figures/data/ijb_jcid/pred/var130.dat <==
BTC_ijb_jcid_var130	8	8	8	8	8	512	4096	512	280712.5
BTC_ijb_jcid_var130	40	40	40	8	8	2560	102400	64000	9581440.0
BTC_ijb_jcid_var130	72	72	72	8	8	4608	331776	373248	45188064.0
BTC_ijb_jcid_var130	104	104	104	8	8	6656	692224	1124864	100080864.0
BTC_ijb_jcid_var130	136	136	136	8	8	8704	1183744	2515456	204319328.0
BTC_ijb_jcid_var130	168	168	168	8	8	10752	1806336	4741632	354244800.0
BTC_ijb_jcid_var130	200	200	200	8	8	12800	2560000	8000000	609024800.0
BTC_ijb_jcid_var130	232	232	232	8	8	14848	3444736	12487168	963008800.0
BTC_ijb_jcid_var130	264	264	264	8	8	16896	4460544	18399744	1397127072.0
BTC_ijb_jcid_var130	296	296	296	8	8	18944	5607424	25934336	1935890912.0
BTC_ijb_jcid_var130	328	328	328	8	8	20992	6885376	35287552	2568262304.0
BTC_ijb_jcid_var130	360	360	360	8	8	23040	8294400	46656000	3342844800.0
BTC_ijb_jcid_var130	392	392	392	8	8	25088	9834496	60236288	4269405280.0
BTC_ijb_jcid_var130	424	424	424	8	8	27136	11505664	76225024	5348875328.0
BTC_ijb_jcid_var130	456	456	456	8	8	29184	13307904	94818816	6630597504.0
BTC_ijb_jcid_var130	488	488	488	8	8	31232	15241216	116214272	7988386272.0
BTC_ijb_jcid_var130	520	520	520	8	8	33280	17305600	140608000	9628540480.0
BTC_ijb_jcid_var130	552	552	552	8	8	35328	19501056	168196608	11662923168.0
BTC_ijb_jcid_var130	584	584	584	8	8	37376	21827584	199176704	13630450208.0
BTC_ijb_jcid_var130	616	616	616	8	8	39424	24285184	233744896	15537611936.0
BTC_ijb_jcid_var130	648	648	648	8	8	41472	26873856	272097792	17944452288.0
BTC_ijb_jcid_var130	680	680	680	8	8	43520	29593600	314432000	20924040640.0
BTC_ijb_jcid_var130	712	712	712	8	8	45568	32444416	360944128	23877216192.0
BTC_ijb_jcid_var130	744	744	744	8	8	47616	35426304	411830784	27070428096.0
BTC_ijb_jcid_var130	776	776	776	8	8	49664	38539264	467288576	31012917600.0
BTC_ijb_jcid_var130	808	808	808	8	8	51712	41783296	527514112	34654027584.0
BTC_ijb_jcid_var130	840	840	840	8	8	53760	45158400	592704000	38785252800.0
BTC_ijb_jcid_var130	872	872	872	8	8	55808	48664576	663054848	43212137888.0
BTC_ijb_jcid_var130	904	904	904	8	8	57856	52301824	738763264	47764528672.0
BTC_ijb_jcid_var130	936	936	936	8	8	59904	56070144	820025856	53409193344.0
BTC_ijb_jcid_var130	968	968	968	8	8	61952	59969536	907039232	59869317024.0
BTC_ijb_jcid_var130	1000	1000	1000	8	8	64000	64000000	1000000000	64660096000.0


==> figures/data/ijb_jcid/pred/var131.dat <==
BTC_ijb_jcid_var131	8	8	8	8	8	512	4096	512	284528.0
BTC_ijb_jcid_var131	40	40	40	8	8	2560	102400	64000	10042722.0
BTC_ijb_jcid_var131	72	72	72	8	8	4608	331776	373248	44083795.5
BTC_ijb_jcid_var131	104	104	104	8	8	6656	692224	1124864	171588598.5
BTC_ijb_jcid_var131	136	136	136	8	8	8704	1183744	2515456	389535398.0
BTC_ijb_jcid_var131	168	168	168	8	8	10752	1806336	4741632	768649464.0
BTC_ijb_jcid_var131	200	200	200	8	8	12800	2560000	8000000	1253470164.0
BTC_ijb_jcid_var131	232	232	232	8	8	14848	3444736	12487168	1728185764.0
BTC_ijb_jcid_var131	264	264	264	8	8	16896	4460544	18399744	2854719432.0
BTC_ijb_jcid_var131	296	296	296	8	8	18944	5607424	25934336	4128393876.0
BTC_ijb_jcid_var131	328	328	328	8	8	20992	6885376	35287552	5086016184.0
BTC_ijb_jcid_var131	360	360	360	8	8	23040	8294400	46656000	6111236124.0
BTC_ijb_jcid_var131	392	392	392	8	8	25088	9834496	60236288	8662716072.0
BTC_ijb_jcid_var131	424	424	424	8	8	27136	11505664	76225024	10277107528.0
BTC_ijb_jcid_var131	456	456	456	8	8	29184	13307904	94818816	12713628568.0
BTC_ijb_jcid_var131	488	488	488	8	8	31232	15241216	116214272	14510089116.0
BTC_ijb_jcid_var131	520	520	520	8	8	33280	17305600	140608000	18823557252.0
BTC_ijb_jcid_var131	552	552	552	8	8	35328	19501056	168196608	21986738356.0
BTC_ijb_jcid_var131	584	584	584	8	8	37376	21827584	199176704	24371040340.0
BTC_ijb_jcid_var131	616	616	616	8	8	39424	24285184	233744896	28711745044.0
BTC_ijb_jcid_var131	648	648	648	8	8	41472	26873856	272097792	33379619756.0
BTC_ijb_jcid_var131	680	680	680	8	8	43520	29593600	314432000	36611625404.0
BTC_ijb_jcid_var131	712	712	712	8	8	45568	32444416	360944128	40067492844.0
BTC_ijb_jcid_var131	744	744	744	8	8	47616	35426304	411830784	47000334128.0
BTC_ijb_jcid_var131	776	776	776	8	8	49664	38539264	467288576	55169691580.0
BTC_ijb_jcid_var131	808	808	808	8	8	51712	41783296	527514112	60933866512.0
BTC_ijb_jcid_var131	840	840	840	8	8	53760	45158400	592704000	67797672644.0
BTC_ijb_jcid_var131	872	872	872	8	8	55808	48664576	663054848	74047020368.0
BTC_ijb_jcid_var131	904	904	904	8	8	57856	52301824	738763264	80055342632.0
BTC_ijb_jcid_var131	936	936	936	8	8	59904	56070144	820025856	94622780056.0
BTC_ijb_jcid_var131	968	968	968	8	8	61952	59969536	907039232	1.08830639804e+11
BTC_ijb_jcid_var131	1000	1000	1000	8	8	64000	64000000	1000000000	1.07408998544e+11


==> figures/data/ijb_jcid/pred/var132.dat <==
BTC_ijb_jcid_var132	8	8	8	8	8	512	4096	512	279417.0
BTC_ijb_jcid_var132	40	40	40	8	8	2560	102400	64000	9974875.0
BTC_ijb_jcid_var132	72	72	72	8	8	4608	331776	373248	38593355.5
BTC_ijb_jcid_var132	104	104	104	8	8	6656	692224	1124864	120926822.0
BTC_ijb_jcid_var132	136	136	136	8	8	8704	1183744	2515456	275305944.5
BTC_ijb_jcid_var132	168	168	168	8	8	10752	1806336	4741632	679012908.0
BTC_ijb_jcid_var132	200	200	200	8	8	12800	2560000	8000000	1072520308.0
BTC_ijb_jcid_var132	232	232	232	8	8	14848	3444736	12487168	1676955644.0
BTC_ijb_jcid_var132	264	264	264	8	8	16896	4460544	18399744	2727049440.0
BTC_ijb_jcid_var132	296	296	296	8	8	18944	5607424	25934336	3717315396.0
BTC_ijb_jcid_var132	328	328	328	8	8	20992	6885376	35287552	4889377076.0
BTC_ijb_jcid_var132	360	360	360	8	8	23040	8294400	46656000	6177094604.0
BTC_ijb_jcid_var132	392	392	392	8	8	25088	9834496	60236288	8351096744.0
BTC_ijb_jcid_var132	424	424	424	8	8	27136	11505664	76225024	9770157124.0
BTC_ijb_jcid_var132	456	456	456	8	8	29184	13307904	94818816	12235401084.0
BTC_ijb_jcid_var132	488	488	488	8	8	31232	15241216	116214272	14184326640.0
BTC_ijb_jcid_var132	520	520	520	8	8	33280	17305600	140608000	17663031424.0
BTC_ijb_jcid_var132	552	552	552	8	8	35328	19501056	168196608	20351100660.0
BTC_ijb_jcid_var132	584	584	584	8	8	37376	21827584	199176704	25118649116.0
BTC_ijb_jcid_var132	616	616	616	8	8	39424	24285184	233744896	27426155544.0
BTC_ijb_jcid_var132	648	648	648	8	8	41472	26873856	272097792	29849075704.0
BTC_ijb_jcid_var132	680	680	680	8	8	43520	29593600	314432000	37074023152.0
BTC_ijb_jcid_var132	712	712	712	8	8	45568	32444416	360944128	41480860432.0
BTC_ijb_jcid_var132	744	744	744	8	8	47616	35426304	411830784	47139833492.0
BTC_ijb_jcid_var132	776	776	776	8	8	49664	38539264	467288576	54916788524.0
BTC_ijb_jcid_var132	808	808	808	8	8	51712	41783296	527514112	61064433960.0
BTC_ijb_jcid_var132	840	840	840	8	8	53760	45158400	592704000	70854332752.0
BTC_ijb_jcid_var132	872	872	872	8	8	55808	48664576	663054848	77049023020.0
BTC_ijb_jcid_var132	904	904	904	8	8	57856	52301824	738763264	82732543716.0
BTC_ijb_jcid_var132	936	936	936	8	8	59904	56070144	820025856	91780714840.0
BTC_ijb_jcid_var132	968	968	968	8	8	61952	59969536	907039232	99539115968.0
BTC_ijb_jcid_var132	1000	1000	1000	8	8	64000	64000000	1000000000	1.0584896478e+11


==> figures/data/ijb_jcid/pred/var133.dat <==
BTC_ijb_jcid_var133	8	8	8	8	8	512	4096	512	402492.0
BTC_ijb_jcid_var133	40	40	40	8	8	2560	102400	64000	22663200.0
BTC_ijb_jcid_var133	72	72	72	8	8	4608	331776	373248	175514688.0
BTC_ijb_jcid_var133	104	104	104	8	8	6656	692224	1124864	480408864.0
BTC_ijb_jcid_var133	136	136	136	8	8	8704	1183744	2515456	1073100928.0
BTC_ijb_jcid_var133	168	168	168	8	8	10752	1806336	4741632	1933287552.0
BTC_ijb_jcid_var133	200	200	200	8	8	12800	2560000	8000000	3201520000.0
BTC_ijb_jcid_var133	232	232	232	8	8	14848	3444736	12487168	5415528672.0
BTC_ijb_jcid_var133	264	264	264	8	8	16896	4460544	18399744	7987266144.0
BTC_ijb_jcid_var133	296	296	296	8	8	18944	5607424	25934336	11127232000.0
BTC_ijb_jcid_var133	328	328	328	8	8	20992	6885376	35287552	15042502464.0
BTC_ijb_jcid_var133	360	360	360	8	8	23040	8294400	46656000	20042704800.0
BTC_ijb_jcid_var133	392	392	392	8	8	25088	9834496	60236288	25821160736.0
BTC_ijb_jcid_var133	424	424	424	8	8	27136	11505664	76225024	33955461664.0
BTC_ijb_jcid_var133	456	456	456	8	8	29184	13307904	94818816	44986849632.0
BTC_ijb_jcid_var133	488	488	488	8	8	31232	15241216	116214272	58236686336.0
BTC_ijb_jcid_var133	520	520	520	8	8	33280	17305600	140608000	76170463200.0
BTC_ijb_jcid_var133	552	552	552	8	8	35328	19501056	168196608	98185226976.0
BTC_ijb_jcid_var133	584	584	584	8	8	37376	21827584	199176704	1.1540993984e+11
BTC_ijb_jcid_var133	616	616	616	8	8	39424	24285184	233744896	1.36294523904e+11
BTC_ijb_jcid_var133	648	648	648	8	8	41472	26873856	272097792	1.60433980992e+11
BTC_ijb_jcid_var133	680	680	680	8	8	43520	29593600	314432000	1.845815256e+11
BTC_ijb_jcid_var133	712	712	712	8	8	45568	32444416	360944128	2.10703415968e+11
BTC_ijb_jcid_var133	744	744	744	8	8	47616	35426304	411830784	2.44534491648e+11
BTC_ijb_jcid_var133	776	776	776	8	8	49664	38539264	467288576	2.7440257056e+11
BTC_ijb_jcid_var133	808	808	808	8	8	51712	41783296	527514112	3.12881154816e+11
BTC_ijb_jcid_var133	840	840	840	8	8	53760	45158400	592704000	3.442661208e+11
BTC_ijb_jcid_var133	872	872	872	8	8	55808	48664576	663054848	3.84574473184e+11
BTC_ijb_jcid_var133	904	904	904	8	8	57856	52301824	738763264	4.2833150816e+11
BTC_ijb_jcid_var133	936	936	936	8	8	59904	56070144	820025856	4.75101604224e+11
BTC_ijb_jcid_var133	968	968	968	8	8	61952	59969536	907039232	5.29330011232e+11
BTC_ijb_jcid_var133	1000	1000	1000	8	8	64000	64000000	1000000000	5.78563e+11


==> figures/data/ijb_jcid/pred/var134.dat <==
BTC_ijb_jcid_var134	8	8	8	8	8	512	4096	512	449472.0
BTC_ijb_jcid_var134	40	40	40	8	8	2560	102400	64000	44011680.0
BTC_ijb_jcid_var134	72	72	72	8	8	4608	331776	373248	226684800.0
BTC_ijb_jcid_var134	104	104	104	8	8	6656	692224	1124864	660035584.0
BTC_ijb_jcid_var134	136	136	136	8	8	8704	1183744	2515456	1423600128.0
BTC_ijb_jcid_var134	168	168	168	8	8	10752	1806336	4741632	2664119808.0
BTC_ijb_jcid_var134	200	200	200	8	8	12800	2560000	8000000	5032480000.0
BTC_ijb_jcid_var134	232	232	232	8	8	14848	3444736	12487168	15422513664.0
BTC_ijb_jcid_var134	264	264	264	8	8	16896	4460544	18399744	23731766784.0
BTC_ijb_jcid_var134	296	296	296	8	8	18944	5607424	25934336	33544311296.0
BTC_ijb_jcid_var134	328	328	328	8	8	20992	6885376	35287552	45451657984.0
BTC_ijb_jcid_var134	360	360	360	8	8	23040	8294400	46656000	59968512000.0
BTC_ijb_jcid_var134	392	392	392	8	8	25088	9834496	60236288	77276396288.0
BTC_ijb_jcid_var134	424	424	424	8	8	27136	11505664	76225024	96123350784.0
BTC_ijb_jcid_var134	456	456	456	8	8	29184	13307904	94818816	1.20765901824e+11
BTC_ijb_jcid_var134	488	488	488	8	8	31232	15241216	116214272	1.50991869184e+11
BTC_ijb_jcid_var134	520	520	520	8	8	33280	17305600	140608000	1.790459008e+11
BTC_ijb_jcid_var134	552	552	552	8	8	35328	19501056	168196608	2.182290048e+11
BTC_ijb_jcid_var134	584	584	584	8	8	37376	21827584	199176704	2.51104526336e+11
BTC_ijb_jcid_var134	616	616	616	8	8	39424	24285184	233744896	3.00808431616e+11
BTC_ijb_jcid_var134	648	648	648	8	8	41472	26873856	272097792	3.4194462336e+11
BTC_ijb_jcid_var134	680	680	680	8	8	43520	29593600	314432000	4.036141632e+11
BTC_ijb_jcid_var134	712	712	712	8	8	45568	32444416	360944128	4.55562183936e+11
BTC_ijb_jcid_var134	744	744	744	8	8	47616	35426304	411830784	5.33305366272e+11
BTC_ijb_jcid_var134	776	776	776	8	8	49664	38539264	467288576	5.88749883904e+11
BTC_ijb_jcid_var134	808	808	808	8	8	51712	41783296	527514112	6.62818870272e+11
BTC_ijb_jcid_var134	840	840	840	8	8	53760	45158400	592704000	7.487629632e+11
BTC_ijb_jcid_var134	872	872	872	8	8	55808	48664576	663054848	8.29037550592e+11
BTC_ijb_jcid_var134	904	904	904	8	8	57856	52301824	738763264	9.21636591616e+11
BTC_ijb_jcid_var134	936	936	936	8	8	59904	56070144	820025856	1.01976873523e+12
BTC_ijb_jcid_var134	968	968	968	8	8	61952	59969536	907039232	1.14553058048e+12
BTC_ijb_jcid_var134	1000	1000	1000	8	8	64000	64000000	1000000000	1.244948e+12


==> figures/data/ijb_jcid/pred/var135.dat <==
BTC_ijb_jcid_var135	8	8	8	8	8	512	4096	512	352128.0
BTC_ijb_jcid_var135	40	40	40	8	8	2560	102400	64000	18317600.0
BTC_ijb_jcid_var135	72	72	72	8	8	4608	331776	373248	148822272.0
BTC_ijb_jcid_var135	104	104	104	8	8	6656	692224	1124864	390619840.0
BTC_ijb_jcid_var135	136	136	136	8	8	8704	1183744	2515456	809310976.0
BTC_ijb_jcid_var135	168	168	168	8	8	10752	1806336	4741632	1414177632.0
BTC_ijb_jcid_var135	200	200	200	8	8	12800	2560000	8000000	2294480000.0
BTC_ijb_jcid_var135	232	232	232	8	8	14848	3444736	12487168	3488548736.0
BTC_ijb_jcid_var135	264	264	264	8	8	16896	4460544	18399744	4933466208.0
BTC_ijb_jcid_var135	296	296	296	8	8	18944	5607424	25934336	6854637760.0
BTC_ijb_jcid_var135	328	328	328	8	8	20992	6885376	35287552	9433825792.0
BTC_ijb_jcid_var135	360	360	360	8	8	23040	8294400	46656000	12910298400.0
BTC_ijb_jcid_var135	392	392	392	8	8	25088	9834496	60236288	18138268064.0
BTC_ijb_jcid_var135	424	424	424	8	8	27136	11505664	76225024	24010523008.0
BTC_ijb_jcid_var135	456	456	456	8	8	29184	13307904	94818816	31832090496.0
BTC_ijb_jcid_var135	488	488	488	8	8	31232	15241216	116214272	44825011616.0
BTC_ijb_jcid_var135	520	520	520	8	8	33280	17305600	140608000	56736274400.0
BTC_ijb_jcid_var135	552	552	552	8	8	35328	19501056	168196608	71056515744.0
BTC_ijb_jcid_var135	584	584	584	8	8	37376	21827584	199176704	89103267392.0
BTC_ijb_jcid_var135	616	616	616	8	8	39424	24285184	233744896	1.06488444832e+11
BTC_ijb_jcid_var135	648	648	648	8	8	41472	26873856	272097792	1.25695952928e+11
BTC_ijb_jcid_var135	680	680	680	8	8	43520	29593600	314432000	1.51257976e+11
BTC_ijb_jcid_var135	712	712	712	8	8	45568	32444416	360944128	1.73638712352e+11
BTC_ijb_jcid_var135	744	744	744	8	8	47616	35426304	411830784	1.9486958112e+11
BTC_ijb_jcid_var135	776	776	776	8	8	49664	38539264	467288576	2.226621032e+11
BTC_ijb_jcid_var135	808	808	808	8	8	51712	41783296	527514112	2.55247953056e+11
BTC_ijb_jcid_var135	840	840	840	8	8	53760	45158400	592704000	2.855489112e+11
BTC_ijb_jcid_var135	872	872	872	8	8	55808	48664576	663054848	3.25666003936e+11
BTC_ijb_jcid_var135	904	904	904	8	8	57856	52301824	738763264	3.54782476768e+11
BTC_ijb_jcid_var135	936	936	936	8	8	59904	56070144	820025856	3.91530368736e+11
BTC_ijb_jcid_var135	968	968	968	8	8	61952	59969536	907039232	4.33307539808e+11
BTC_ijb_jcid_var135	1000	1000	1000	8	8	64000	64000000	1000000000	4.812885e+11


==> figures/data/ijb_jcid/pred/var136.dat <==
BTC_ijb_jcid_var136	8	8	8	8	8	512	4096	512	284660.0
BTC_ijb_jcid_var136	40	40	40	8	8	2560	102400	64000	11670900.0
BTC_ijb_jcid_var136	72	72	72	8	8	4608	331776	373248	43841916.0
BTC_ijb_jcid_var136	104	104	104	8	8	6656	692224	1124864	114585224.0
BTC_ijb_jcid_var136	136	136	136	8	8	8704	1183744	2515456	237555280.0
BTC_ijb_jcid_var136	168	168	168	8	8	10752	1806336	4741632	424606392.0
BTC_ijb_jcid_var136	200	200	200	8	8	12800	2560000	8000000	677171400.0
BTC_ijb_jcid_var136	232	232	232	8	8	14848	3444736	12487168	1047387548.0
BTC_ijb_jcid_var136	264	264	264	8	8	16896	4460544	18399744	1677213516.0
BTC_ijb_jcid_var136	296	296	296	8	8	18944	5607424	25934336	2091384448.0
BTC_ijb_jcid_var136	328	328	328	8	8	20992	6885376	35287552	2807725264.0
BTC_ijb_jcid_var136	360	360	360	8	8	23040	8294400	46656000	3750980760.0
BTC_ijb_jcid_var136	392	392	392	8	8	25088	9834496	60236288	4803828876.0
BTC_ijb_jcid_var136	424	424	424	8	8	27136	11505664	76225024	6089288932.0
BTC_ijb_jcid_var136	456	456	456	8	8	29184	13307904	94818816	7333325652.0
BTC_ijb_jcid_var136	488	488	488	8	8	31232	15241216	116214272	9117972804.0
BTC_ijb_jcid_var136	520	520	520	8	8	33280	17305600	140608000	11060891920.0
BTC_ijb_jcid_var136	552	552	552	8	8	35328	19501056	168196608	13400479788.0
BTC_ijb_jcid_var136	584	584	584	8	8	37376	21827584	199176704	15861564976.0
BTC_ijb_jcid_var136	616	616	616	8	8	39424	24285184	233744896	19128009824.0
BTC_ijb_jcid_var136	648	648	648	8	8	41472	26873856	272097792	22012426188.0
BTC_ijb_jcid_var136	680	680	680	8	8	43520	29593600	314432000	25373339800.0
BTC_ijb_jcid_var136	712	712	712	8	8	45568	32444416	360944128	29076343788.0
BTC_ijb_jcid_var136	744	744	744	8	8	47616	35426304	411830784	33411358188.0
BTC_ijb_jcid_var136	776	776	776	8	8	49664	38539264	467288576	38151465372.0
BTC_ijb_jcid_var136	808	808	808	8	8	51712	41783296	527514112	43111151888.0
BTC_ijb_jcid_var136	840	840	840	8	8	53760	45158400	592704000	47974835580.0
BTC_ijb_jcid_var136	872	872	872	8	8	55808	48664576	663054848	54817064868.0
BTC_ijb_jcid_var136	904	904	904	8	8	57856	52301824	738763264	60684636792.0
BTC_ijb_jcid_var136	936	936	936	8	8	59904	56070144	820025856	67063508928.0
BTC_ijb_jcid_var136	968	968	968	8	8	61952	59969536	907039232	75680413644.0
BTC_ijb_jcid_var136	1000	1000	1000	8	8	64000	64000000	1000000000	84493392500.0


==> figures/data/ijb_jcid/pred/var137.dat <==
BTC_ijb_jcid_var137	8	8	8	8	8	512	4096	512	516792.0
BTC_ijb_jcid_var137	40	40	40	8	8	2560	102400	64000	46309440.0
BTC_ijb_jcid_var137	72	72	72	8	8	4608	331776	373248	235939968.0
BTC_ijb_jcid_var137	104	104	104	8	8	6656	692224	1124864	662761216.0
BTC_ijb_jcid_var137	136	136	136	8	8	8704	1183744	2515456	1967086592.0
BTC_ijb_jcid_var137	168	168	168	8	8	10752	1806336	4741632	3695650560.0
BTC_ijb_jcid_var137	200	200	200	8	8	12800	2560000	8000000	6865440000.0
BTC_ijb_jcid_var137	232	232	232	8	8	14848	3444736	12487168	15972594944.0
BTC_ijb_jcid_var137	264	264	264	8	8	16896	4460544	18399744	25028112384.0
BTC_ijb_jcid_var137	296	296	296	8	8	18944	5607424	25934336	35082848256.0
BTC_ijb_jcid_var137	328	328	328	8	8	20992	6885376	35287552	47607211008.0
BTC_ijb_jcid_var137	360	360	360	8	8	23040	8294400	46656000	62316864000.0
BTC_ijb_jcid_var137	392	392	392	8	8	25088	9834496	60236288	79148638464.0
BTC_ijb_jcid_var137	424	424	424	8	8	27136	11505664	76225024	1.0109523584e+11
BTC_ijb_jcid_var137	456	456	456	8	8	29184	13307904	94818816	1.22994975744e+11
BTC_ijb_jcid_var137	488	488	488	8	8	31232	15241216	116214272	1.49275327232e+11
BTC_ijb_jcid_var137	520	520	520	8	8	33280	17305600	140608000	1.810328e+11
BTC_ijb_jcid_var137	552	552	552	8	8	35328	19501056	168196608	2.18108342016e+11
BTC_ijb_jcid_var137	584	584	584	8	8	37376	21827584	199176704	2.56887471872e+11
BTC_ijb_jcid_var137	616	616	616	8	8	39424	24285184	233744896	3.01776803328e+11
BTC_ijb_jcid_var137	648	648	648	8	8	41472	26873856	272097792	3.4773929856e+11
BTC_ijb_jcid_var137	680	680	680	8	8	43520	29593600	314432000	3.98662784e+11
BTC_ijb_jcid_var137	712	712	712	8	8	45568	32444416	360944128	4.54783517952e+11
BTC_ijb_jcid_var137	744	744	744	8	8	47616	35426304	411830784	5.2415430912e+11
BTC_ijb_jcid_var137	776	776	776	8	8	49664	38539264	467288576	5.93218029824e+11
BTC_ijb_jcid_var137	808	808	808	8	8	51712	41783296	527514112	6.63030398208e+11
BTC_ijb_jcid_var137	840	840	840	8	8	53760	45158400	592704000	7.40583648e+11
BTC_ijb_jcid_var137	872	872	872	8	8	55808	48664576	663054848	8.66004379136e+11
BTC_ijb_jcid_var137	904	904	904	8	8	57856	52301824	738763264	9.32593823744e+11
BTC_ijb_jcid_var137	936	936	936	8	8	59904	56070144	820025856	1.02222180403e+12
BTC_ijb_jcid_var137	968	968	968	8	8	61952	59969536	907039232	1.14336792909e+12
BTC_ijb_jcid_var137	1000	1000	1000	8	8	64000	64000000	1000000000	1.256884e+12


==> figures/data/ijb_jcid/pred/var138.dat <==
BTC_ijb_jcid_var138	8	8	8	8	8	512	4096	512	375369.0
BTC_ijb_jcid_var138	40	40	40	8	8	2560	102400	64000	11996088.0
BTC_ijb_jcid_var138	72	72	72	8	8	4608	331776	373248	46095960.0
BTC_ijb_jcid_var138	104	104	104	8	8	6656	692224	1124864	119183168.0
BTC_ijb_jcid_var138	136	136	136	8	8	8704	1183744	2515456	328447616.0
BTC_ijb_jcid_var138	168	168	168	8	8	10752	1806336	4741632	567776160.0
BTC_ijb_jcid_var138	200	200	200	8	8	12800	2560000	8000000	904397600.0
BTC_ijb_jcid_var138	232	232	232	8	8	14848	3444736	12487168	1358352576.0
BTC_ijb_jcid_var138	264	264	264	8	8	16896	4460544	18399744	2065594080.0
BTC_ijb_jcid_var138	296	296	296	8	8	18944	5607424	25934336	2979470880.0
BTC_ijb_jcid_var138	328	328	328	8	8	20992	6885376	35287552	3778536384.0
BTC_ijb_jcid_var138	360	360	360	8	8	23040	8294400	46656000	4930015680.0
BTC_ijb_jcid_var138	392	392	392	8	8	25088	9834496	60236288	6198584672.0
BTC_ijb_jcid_var138	424	424	424	8	8	27136	11505664	76225024	7776994432.0
BTC_ijb_jcid_var138	456	456	456	8	8	29184	13307904	94818816	9803872320.0
BTC_ijb_jcid_var138	488	488	488	8	8	31232	15241216	116214272	11970887904.0
BTC_ijb_jcid_var138	520	520	520	8	8	33280	17305600	140608000	14674551840.0
BTC_ijb_jcid_var138	552	552	552	8	8	35328	19501056	168196608	17731401408.0
BTC_ijb_jcid_var138	584	584	584	8	8	37376	21827584	199176704	20483666848.0
BTC_ijb_jcid_var138	616	616	616	8	8	39424	24285184	233744896	24284895712.0
BTC_ijb_jcid_var138	648	648	648	8	8	41472	26873856	272097792	28399131360.0
BTC_ijb_jcid_var138	680	680	680	8	8	43520	29593600	314432000	32674660960.0
BTC_ijb_jcid_var138	712	712	712	8	8	45568	32444416	360944128	37398016448.0
BTC_ijb_jcid_var138	744	744	744	8	8	47616	35426304	411830784	44348497824.0
BTC_ijb_jcid_var138	776	776	776	8	8	49664	38539264	467288576	48089679136.0
BTC_ijb_jcid_var138	808	808	808	8	8	51712	41783296	527514112	55164289888.0
BTC_ijb_jcid_var138	840	840	840	8	8	53760	45158400	592704000	61302984960.0
BTC_ijb_jcid_var138	872	872	872	8	8	55808	48664576	663054848	68767458208.0
BTC_ijb_jcid_var138	904	904	904	8	8	57856	52301824	738763264	78759220928.0
BTC_ijb_jcid_var138	936	936	936	8	8	59904	56070144	820025856	85301989344.0
BTC_ijb_jcid_var138	968	968	968	8	8	61952	59969536	907039232	98208478720.0
BTC_ijb_jcid_var138	1000	1000	1000	8	8	64000	64000000	1000000000	1.07380936e+11


==> figures/data/ijb_jcid/pred/var139.dat <==
BTC_ijb_jcid_var139	8	8	8	8	8	512	4096	512	304212.0
BTC_ijb_jcid_var139	40	40	40	8	8	2560	102400	64000	16331200.0
BTC_ijb_jcid_var139	72	72	72	8	8	4608	331776	373248	80307936.0
BTC_ijb_jcid_var139	104	104	104	8	8	6656	692224	1124864	234712608.0
BTC_ijb_jcid_var139	136	136	136	8	8	8704	1183744	2515456	531565792.0
BTC_ijb_jcid_var139	168	168	168	8	8	10752	1806336	4741632	1011576384.0
BTC_ijb_jcid_var139	200	200	200	8	8	12800	2560000	8000000	2055880000.0
BTC_ijb_jcid_var139	232	232	232	8	8	14848	3444736	12487168	6386621280.0
BTC_ijb_jcid_var139	264	264	264	8	8	16896	4460544	18399744	10091005056.0
BTC_ijb_jcid_var139	296	296	296	8	8	18944	5607424	25934336	14260862048.0
BTC_ijb_jcid_var139	328	328	328	8	8	20992	6885376	35287552	18746780960.0
BTC_ijb_jcid_var139	360	360	360	8	8	23040	8294400	46656000	24499195200.0
BTC_ijb_jcid_var139	392	392	392	8	8	25088	9834496	60236288	30748550560.0
BTC_ijb_jcid_var139	424	424	424	8	8	27136	11505664	76225024	37542981632.0
BTC_ijb_jcid_var139	456	456	456	8	8	29184	13307904	94818816	48178251360.0
BTC_ijb_jcid_var139	488	488	488	8	8	31232	15241216	116214272	60516676992.0
BTC_ijb_jcid_var139	520	520	520	8	8	33280	17305600	140608000	68712155200.0
BTC_ijb_jcid_var139	552	552	552	8	8	35328	19501056	168196608	81573069600.0
BTC_ijb_jcid_var139	584	584	584	8	8	37376	21827584	199176704	98173651712.0
BTC_ijb_jcid_var139	616	616	616	8	8	39424	24285184	233744896	1.12744346176e+11
BTC_ijb_jcid_var139	648	648	648	8	8	41472	26873856	272097792	1.29096965376e+11
BTC_ijb_jcid_var139	680	680	680	8	8	43520	29593600	314432000	1.516565648e+11
BTC_ijb_jcid_var139	712	712	712	8	8	45568	32444416	360944128	1.75048016672e+11
BTC_ijb_jcid_var139	744	744	744	8	8	47616	35426304	411830784	1.96658055936e+11
BTC_ijb_jcid_var139	776	776	776	8	8	49664	38539264	467288576	2.17933817248e+11
BTC_ijb_jcid_var139	808	808	808	8	8	51712	41783296	527514112	2.53176089152e+11
BTC_ijb_jcid_var139	840	840	840	8	8	53760	45158400	592704000	2.755925424e+11
BTC_ijb_jcid_var139	872	872	872	8	8	55808	48664576	663054848	3.2139150528e+11
BTC_ijb_jcid_var139	904	904	904	8	8	57856	52301824	738763264	3.54638238144e+11
BTC_ijb_jcid_var139	936	936	936	8	8	59904	56070144	820025856	3.9339557712e+11
BTC_ijb_jcid_var139	968	968	968	8	8	61952	59969536	907039232	4.40963025888e+11
BTC_ijb_jcid_var139	1000	1000	1000	8	8	64000	64000000	1000000000	4.893275e+11


==> figures/data/ijb_jcid/pred/var14.dat <==
BTC_ijb_jcid_var14	8	8	8	8	8	512	4096	512	172032.0
BTC_ijb_jcid_var14	40	40	40	8	8	2560	102400	64000	18444800.0
BTC_ijb_jcid_var14	72	72	72	8	8	4608	331776	373248	170802432.0
BTC_ijb_jcid_var14	104	104	104	8	8	6656	692224	1124864	265467904.0
BTC_ijb_jcid_var14	136	136	136	8	8	8704	1183744	2515456	623833088.0
BTC_ijb_jcid_var14	168	168	168	8	8	10752	1806336	4741632	1422489600.0
BTC_ijb_jcid_var14	200	200	200	8	8	12800	2560000	8000000	1888000000.0
BTC_ijb_jcid_var14	232	232	232	8	8	14848	3444736	12487168	3546355712.0
BTC_ijb_jcid_var14	264	264	264	8	8	16896	4460544	18399744	5667121152.0
BTC_ijb_jcid_var14	296	296	296	8	8	18944	5607424	25934336	9751310336.0
BTC_ijb_jcid_var14	328	328	328	8	8	20992	6885376	35287552	9739364352.0
BTC_ijb_jcid_var14	360	360	360	8	8	23040	8294400	46656000	18849024000.0
BTC_ijb_jcid_var14	392	392	392	8	8	25088	9834496	60236288	24576405504.0
BTC_ijb_jcid_var14	424	424	424	8	8	27136	11505664	76225024	36283111424.0
BTC_ijb_jcid_var14	456	456	456	8	8	29184	13307904	94818816	48547233792.0
BTC_ijb_jcid_var14	488	488	488	8	8	31232	15241216	116214272	50669422592.0
BTC_ijb_jcid_var14	520	520	520	8	8	33280	17305600	140608000	82677504000.0
BTC_ijb_jcid_var14	552	552	552	8	8	35328	19501056	168196608	97554032640.0
BTC_ijb_jcid_var14	584	584	584	8	8	37376	21827584	199176704	1.21099436032e+11
BTC_ijb_jcid_var14	616	616	616	8	8	39424	24285184	233744896	1.3089714176e+11
BTC_ijb_jcid_var14	648	648	648	8	8	41472	26873856	272097792	2.0679432192e+11
BTC_ijb_jcid_var14	680	680	680	8	8	43520	29593600	314432000	1.96205568e+11
BTC_ijb_jcid_var14	712	712	712	8	8	45568	32444416	360944128	1.97797382144e+11
BTC_ijb_jcid_var14	744	744	744	8	8	47616	35426304	411830784	2.09210038272e+11
BTC_ijb_jcid_var14	776	776	776	8	8	49664	38539264	467288576	2.91588071424e+11
BTC_ijb_jcid_var14	808	808	808	8	8	51712	41783296	527514112	2.82747564032e+11
BTC_ijb_jcid_var14	840	840	840	8	8	53760	45158400	592704000	3.48509952e+11
BTC_ijb_jcid_var14	872	872	872	8	8	55808	48664576	663054848	4.03137347584e+11
BTC_ijb_jcid_var14	904	904	904	8	8	57856	52301824	738763264	4.60988276736e+11
BTC_ijb_jcid_var14	936	936	936	8	8	59904	56070144	820025856	5.4121706496e+11
BTC_ijb_jcid_var14	968	968	968	8	8	61952	59969536	907039232	5.6236432384e+11
BTC_ijb_jcid_var14	1000	1000	1000	8	8	64000	64000000	1000000000	6.12e+11


==> figures/data/ijb_jcid/pred/var140.dat <==
BTC_ijb_jcid_var140	8	8	8	8	8	512	4096	512	404764.0
BTC_ijb_jcid_var140	40	40	40	8	8	2560	102400	64000	17881600.0
BTC_ijb_jcid_var140	72	72	72	8	8	4608	331776	373248	94058496.0
BTC_ijb_jcid_var140	104	104	104	8	8	6656	692224	1124864	251450368.0
BTC_ijb_jcid_var140	136	136	136	8	8	8704	1183744	2515456	605854976.0
BTC_ijb_jcid_var140	168	168	168	8	8	10752	1806336	4741632	1074882816.0
BTC_ijb_jcid_var140	200	200	200	8	8	12800	2560000	8000000	2267840000.0
BTC_ijb_jcid_var140	232	232	232	8	8	14848	3444736	12487168	7671211776.0
BTC_ijb_jcid_var140	264	264	264	8	8	16896	4460544	18399744	11273467392.0
BTC_ijb_jcid_var140	296	296	296	8	8	18944	5607424	25934336	15645063424.0
BTC_ijb_jcid_var140	328	328	328	8	8	20992	6885376	35287552	19912077056.0
BTC_ijb_jcid_var140	360	360	360	8	8	23040	8294400	46656000	27059443200.0
BTC_ijb_jcid_var140	392	392	392	8	8	25088	9834496	60236288	34502485248.0
BTC_ijb_jcid_var140	424	424	424	8	8	27136	11505664	76225024	39903080960.0
BTC_ijb_jcid_var140	456	456	456	8	8	29184	13307904	94818816	55429915392.0
BTC_ijb_jcid_var140	488	488	488	8	8	31232	15241216	116214272	66609829376.0
BTC_ijb_jcid_var140	520	520	520	8	8	33280	17305600	140608000	79585209600.0
BTC_ijb_jcid_var140	552	552	552	8	8	35328	19501056	168196608	95059116288.0
BTC_ijb_jcid_var140	584	584	584	8	8	37376	21827584	199176704	1.12107835648e+11
BTC_ijb_jcid_var140	616	616	616	8	8	39424	24285184	233744896	1.3617158016e+11
BTC_ijb_jcid_var140	648	648	648	8	8	41472	26873856	272097792	1.52798026752e+11
BTC_ijb_jcid_var140	680	680	680	8	8	43520	29593600	314432000	1.730152832e+11
BTC_ijb_jcid_var140	712	712	712	8	8	45568	32444416	360944128	2.07498262528e+11
BTC_ijb_jcid_var140	744	744	744	8	8	47616	35426304	411830784	2.31107922432e+11
BTC_ijb_jcid_var140	776	776	776	8	8	49664	38539264	467288576	2.5841780864e+11
BTC_ijb_jcid_var140	808	808	808	8	8	51712	41783296	527514112	2.90908364032e+11
BTC_ijb_jcid_var140	840	840	840	8	8	53760	45158400	592704000	3.3029136e+11
BTC_ijb_jcid_var140	872	872	872	8	8	55808	48664576	663054848	3.69990688256e+11
BTC_ijb_jcid_var140	904	904	904	8	8	57856	52301824	738763264	4.10114946304e+11
BTC_ijb_jcid_var140	936	936	936	8	8	59904	56070144	820025856	4.5497417472e+11
BTC_ijb_jcid_var140	968	968	968	8	8	61952	59969536	907039232	4.95322130688e+11
BTC_ijb_jcid_var140	1000	1000	1000	8	8	64000	64000000	1000000000	5.64772e+11


==> figures/data/ijb_jcid/pred/var141.dat <==
BTC_ijb_jcid_var141	8	8	8	8	8	512	4096	512	282552.0
BTC_ijb_jcid_var141	40	40	40	8	8	2560	102400	64000	10384000.0
BTC_ijb_jcid_var141	72	72	72	8	8	4608	331776	373248	46619712.0
BTC_ijb_jcid_var141	104	104	104	8	8	6656	692224	1124864	122642624.0
BTC_ijb_jcid_var141	136	136	136	8	8	8704	1183744	2515456	271151360.0
BTC_ijb_jcid_var141	168	168	168	8	8	10752	1806336	4741632	449749440.0
BTC_ijb_jcid_var141	200	200	200	8	8	12800	2560000	8000000	684740000.0
BTC_ijb_jcid_var141	232	232	232	8	8	14848	3444736	12487168	1071501280.0
BTC_ijb_jcid_var141	264	264	264	8	8	16896	4460544	18399744	1504597248.0
BTC_ijb_jcid_var141	296	296	296	8	8	18944	5607424	25934336	2253965408.0
BTC_ijb_jcid_var141	328	328	328	8	8	20992	6885376	35287552	3145756160.0
BTC_ijb_jcid_var141	360	360	360	8	8	23040	8294400	46656000	4350218400.0
BTC_ijb_jcid_var141	392	392	392	8	8	25088	9834496	60236288	5638162656.0
BTC_ijb_jcid_var141	424	424	424	8	8	27136	11505664	76225024	7312568576.0
BTC_ijb_jcid_var141	456	456	456	8	8	29184	13307904	94818816	9890579808.0
BTC_ijb_jcid_var141	488	488	488	8	8	31232	15241216	116214272	12759041088.0
BTC_ijb_jcid_var141	520	520	520	8	8	33280	17305600	140608000	15831784800.0
BTC_ijb_jcid_var141	552	552	552	8	8	35328	19501056	168196608	19306959552.0
BTC_ijb_jcid_var141	584	584	584	8	8	37376	21827584	199176704	23175266784.0
BTC_ijb_jcid_var141	616	616	616	8	8	39424	24285184	233744896	27562924928.0
BTC_ijb_jcid_var141	648	648	648	8	8	41472	26873856	272097792	32060930112.0
BTC_ijb_jcid_var141	680	680	680	8	8	43520	29593600	314432000	36990150400.0
BTC_ijb_jcid_var141	712	712	712	8	8	45568	32444416	360944128	42466445408.0
BTC_ijb_jcid_var141	744	744	744	8	8	47616	35426304	411830784	48439105056.0
BTC_ijb_jcid_var141	776	776	776	8	8	49664	38539264	467288576	54991013408.0
BTC_ijb_jcid_var141	808	808	808	8	8	51712	41783296	527514112	61948306368.0
BTC_ijb_jcid_var141	840	840	840	8	8	53760	45158400	592704000	70048792800.0
BTC_ijb_jcid_var141	872	872	872	8	8	55808	48664576	663054848	81630644128.0
BTC_ijb_jcid_var141	904	904	904	8	8	57856	52301824	738763264	90529962656.0
BTC_ijb_jcid_var141	936	936	936	8	8	59904	56070144	820025856	1.01687586624e+11
BTC_ijb_jcid_var141	968	968	968	8	8	61952	59969536	907039232	1.10840100448e+11
BTC_ijb_jcid_var141	1000	1000	1000	8	8	64000	64000000	1000000000	1.216925e+11


==> figures/data/ijb_jcid/pred/var142.dat <==
BTC_ijb_jcid_var142	8	8	8	8	8	512	4096	512	368692.0
BTC_ijb_jcid_var142	40	40	40	8	8	2560	102400	64000	10314240.0
BTC_ijb_jcid_var142	72	72	72	8	8	4608	331776	373248	50108544.0
BTC_ijb_jcid_var142	104	104	104	8	8	6656	692224	1124864	108381728.0
BTC_ijb_jcid_var142	136	136	136	8	8	8704	1183744	2515456	235028672.0
BTC_ijb_jcid_var142	168	168	168	8	8	10752	1806336	4741632	440125056.0
BTC_ijb_jcid_var142	200	200	200	8	8	12800	2560000	8000000	763760000.0
BTC_ijb_jcid_var142	232	232	232	8	8	14848	3444736	12487168	1253507136.0
BTC_ijb_jcid_var142	264	264	264	8	8	16896	4460544	18399744	1754492256.0
BTC_ijb_jcid_var142	296	296	296	8	8	18944	5607424	25934336	2364931072.0
BTC_ijb_jcid_var142	328	328	328	8	8	20992	6885376	35287552	3251565024.0
BTC_ijb_jcid_var142	360	360	360	8	8	23040	8294400	46656000	4109162400.0
BTC_ijb_jcid_var142	392	392	392	8	8	25088	9834496	60236288	5222347872.0
BTC_ijb_jcid_var142	424	424	424	8	8	27136	11505664	76225024	6703217824.0
BTC_ijb_jcid_var142	456	456	456	8	8	29184	13307904	94818816	8168349888.0
BTC_ijb_jcid_var142	488	488	488	8	8	31232	15241216	116214272	9783789024.0
BTC_ijb_jcid_var142	520	520	520	8	8	33280	17305600	140608000	11739416000.0
BTC_ijb_jcid_var142	552	552	552	8	8	35328	19501056	168196608	14043197952.0
BTC_ijb_jcid_var142	584	584	584	8	8	37376	21827584	199176704	16922857664.0
BTC_ijb_jcid_var142	616	616	616	8	8	39424	24285184	233744896	19842892608.0
BTC_ijb_jcid_var142	648	648	648	8	8	41472	26873856	272097792	22752288288.0
BTC_ijb_jcid_var142	680	680	680	8	8	43520	29593600	314432000	26388243200.0
BTC_ijb_jcid_var142	712	712	712	8	8	45568	32444416	360944128	30219438784.0
BTC_ijb_jcid_var142	744	744	744	8	8	47616	35426304	411830784	34043017536.0
BTC_ijb_jcid_var142	776	776	776	8	8	49664	38539264	467288576	38856008576.0
BTC_ijb_jcid_var142	808	808	808	8	8	51712	41783296	527514112	44111735456.0
BTC_ijb_jcid_var142	840	840	840	8	8	53760	45158400	592704000	49373301600.0
BTC_ijb_jcid_var142	872	872	872	8	8	55808	48664576	663054848	58603175072.0
BTC_ijb_jcid_var142	904	904	904	8	8	57856	52301824	738763264	65896212160.0
BTC_ijb_jcid_var142	936	936	936	8	8	59904	56070144	820025856	72520598592.0
BTC_ijb_jcid_var142	968	968	968	8	8	61952	59969536	907039232	80676360864.0
BTC_ijb_jcid_var142	1000	1000	1000	8	8	64000	64000000	1000000000	91014500000.0


==> figures/data/ijb_jcid/pred/var143.dat <==
BTC_ijb_jcid_var143	8	8	8	8	8	512	4096	512	327696.0
BTC_ijb_jcid_var143	40	40	40	8	8	2560	102400	64000	16423360.0
BTC_ijb_jcid_var143	72	72	72	8	8	4608	331776	373248	117433440.0
BTC_ijb_jcid_var143	104	104	104	8	8	6656	692224	1124864	319115264.0
BTC_ijb_jcid_var143	136	136	136	8	8	8704	1183744	2515456	584177664.0
BTC_ijb_jcid_var143	168	168	168	8	8	10752	1806336	4741632	2667619584.0
BTC_ijb_jcid_var143	200	200	200	8	8	12800	2560000	8000000	3855360000.0
BTC_ijb_jcid_var143	232	232	232	8	8	14848	3444736	12487168	6660612352.0
BTC_ijb_jcid_var143	264	264	264	8	8	16896	4460544	18399744	9434608128.0
BTC_ijb_jcid_var143	296	296	296	8	8	18944	5607424	25934336	12628269312.0
BTC_ijb_jcid_var143	328	328	328	8	8	20992	6885376	35287552	16505106944.0
BTC_ijb_jcid_var143	360	360	360	8	8	23040	8294400	46656000	20960985600.0
BTC_ijb_jcid_var143	392	392	392	8	8	25088	9834496	60236288	25697538048.0
BTC_ijb_jcid_var143	424	424	424	8	8	27136	11505664	76225024	30477065728.0
BTC_ijb_jcid_var143	456	456	456	8	8	29184	13307904	94818816	41676196608.0
BTC_ijb_jcid_var143	488	488	488	8	8	31232	15241216	116214272	59949417984.0
BTC_ijb_jcid_var143	520	520	520	8	8	33280	17305600	140608000	77724857600.0
BTC_ijb_jcid_var143	552	552	552	8	8	35328	19501056	168196608	93113885952.0
BTC_ijb_jcid_var143	584	584	584	8	8	37376	21827584	199176704	1.10499415552e+11
BTC_ijb_jcid_var143	616	616	616	8	8	39424	24285184	233744896	1.28451927296e+11
BTC_ijb_jcid_var143	648	648	648	8	8	41472	26873856	272097792	1.51281333504e+11
BTC_ijb_jcid_var143	680	680	680	8	8	43520	29593600	314432000	1.76840256e+11
BTC_ijb_jcid_var143	712	712	712	8	8	45568	32444416	360944128	1.93908107776e+11
BTC_ijb_jcid_var143	744	744	744	8	8	47616	35426304	411830784	2.22505972992e+11
BTC_ijb_jcid_var143	776	776	776	8	8	49664	38539264	467288576	2.59015167232e+11
BTC_ijb_jcid_var143	808	808	808	8	8	51712	41783296	527514112	2.85505261568e+11
BTC_ijb_jcid_var143	840	840	840	8	8	53760	45158400	592704000	3.238816896e+11
BTC_ijb_jcid_var143	872	872	872	8	8	55808	48664576	663054848	3.62082694656e+11
BTC_ijb_jcid_var143	904	904	904	8	8	57856	52301824	738763264	4.034595392e+11
BTC_ijb_jcid_var143	936	936	936	8	8	59904	56070144	820025856	4.43577917952e+11
BTC_ijb_jcid_var143	968	968	968	8	8	61952	59969536	907039232	4.84879935232e+11
BTC_ijb_jcid_var143	1000	1000	1000	8	8	64000	64000000	1000000000	5.47716e+11


==> figures/data/ijb_jcid/pred/var144.dat <==
BTC_ijb_jcid_var144	8	8	8	8	8	512	4096	512	291616.0
BTC_ijb_jcid_var144	40	40	40	8	8	2560	102400	64000	11841600.0
BTC_ijb_jcid_var144	72	72	72	8	8	4608	331776	373248	48144960.0
BTC_ijb_jcid_var144	104	104	104	8	8	6656	692224	1124864	126747296.0
BTC_ijb_jcid_var144	136	136	136	8	8	8704	1183744	2515456	271327072.0
BTC_ijb_jcid_var144	168	168	168	8	8	10752	1806336	4741632	642519360.0
BTC_ijb_jcid_var144	200	200	200	8	8	12800	2560000	8000000	1061560000.0
BTC_ijb_jcid_var144	232	232	232	8	8	14848	3444736	12487168	1781359104.0
BTC_ijb_jcid_var144	264	264	264	8	8	16896	4460544	18399744	2524667904.0
BTC_ijb_jcid_var144	296	296	296	8	8	18944	5607424	25934336	3349910144.0
BTC_ijb_jcid_var144	328	328	328	8	8	20992	6885376	35287552	4362584992.0
BTC_ijb_jcid_var144	360	360	360	8	8	23040	8294400	46656000	5717563200.0
BTC_ijb_jcid_var144	392	392	392	8	8	25088	9834496	60236288	7154288512.0
BTC_ijb_jcid_var144	424	424	424	8	8	27136	11505664	76225024	9039586720.0
BTC_ijb_jcid_var144	456	456	456	8	8	29184	13307904	94818816	11077166592.0
BTC_ijb_jcid_var144	488	488	488	8	8	31232	15241216	116214272	13598855904.0
BTC_ijb_jcid_var144	520	520	520	8	8	33280	17305600	140608000	16618108000.0
BTC_ijb_jcid_var144	552	552	552	8	8	35328	19501056	168196608	19828765152.0
BTC_ijb_jcid_var144	584	584	584	8	8	37376	21827584	199176704	22765146944.0
BTC_ijb_jcid_var144	616	616	616	8	8	39424	24285184	233744896	26490202816.0
BTC_ijb_jcid_var144	648	648	648	8	8	41472	26873856	272097792	30474112896.0
BTC_ijb_jcid_var144	680	680	680	8	8	43520	29593600	314432000	34593531200.0
BTC_ijb_jcid_var144	712	712	712	8	8	45568	32444416	360944128	40315735488.0
BTC_ijb_jcid_var144	744	744	744	8	8	47616	35426304	411830784	45740063520.0
BTC_ijb_jcid_var144	776	776	776	8	8	49664	38539264	467288576	52185475424.0
BTC_ijb_jcid_var144	808	808	808	8	8	51712	41783296	527514112	58293900128.0
BTC_ijb_jcid_var144	840	840	840	8	8	53760	45158400	592704000	67124080800.0
BTC_ijb_jcid_var144	872	872	872	8	8	55808	48664576	663054848	78797453344.0
BTC_ijb_jcid_var144	904	904	904	8	8	57856	52301824	738763264	87907107904.0
BTC_ijb_jcid_var144	936	936	936	8	8	59904	56070144	820025856	97546280832.0
BTC_ijb_jcid_var144	968	968	968	8	8	61952	59969536	907039232	1.0841133424e+11
BTC_ijb_jcid_var144	1000	1000	1000	8	8	64000	64000000	1000000000	1.211975e+11


==> figures/data/ijb_jcid/pred/var145.dat <==
BTC_ijb_jcid_var145	8	8	8	8	8	512	4096	512	379028.0
BTC_ijb_jcid_var145	40	40	40	8	8	2560	102400	64000	28767200.0
BTC_ijb_jcid_var145	72	72	72	8	8	4608	331776	373248	164086560.0
BTC_ijb_jcid_var145	104	104	104	8	8	6656	692224	1124864	544282752.0
BTC_ijb_jcid_var145	136	136	136	8	8	8704	1183744	2515456	1298372960.0
BTC_ijb_jcid_var145	168	168	168	8	8	10752	1806336	4741632	2350085472.0
BTC_ijb_jcid_var145	200	200	200	8	8	12800	2560000	8000000	4081700000.0
BTC_ijb_jcid_var145	232	232	232	8	8	14848	3444736	12487168	6307096320.0
BTC_ijb_jcid_var145	264	264	264	8	8	16896	4460544	18399744	9311246208.0
BTC_ijb_jcid_var145	296	296	296	8	8	18944	5607424	25934336	13303876288.0
BTC_ijb_jcid_var145	328	328	328	8	8	20992	6885376	35287552	18222093792.0
BTC_ijb_jcid_var145	360	360	360	8	8	23040	8294400	46656000	24894540000.0
BTC_ijb_jcid_var145	392	392	392	8	8	25088	9834496	60236288	32154499328.0
BTC_ijb_jcid_var145	424	424	424	8	8	27136	11505664	76225024	41570323584.0
BTC_ijb_jcid_var145	456	456	456	8	8	29184	13307904	94818816	55415463840.0
BTC_ijb_jcid_var145	488	488	488	8	8	31232	15241216	116214272	68629052352.0
BTC_ijb_jcid_var145	520	520	520	8	8	33280	17305600	140608000	90147439200.0
BTC_ijb_jcid_var145	552	552	552	8	8	35328	19501056	168196608	1.01301587136e+11
BTC_ijb_jcid_var145	584	584	584	8	8	37376	21827584	199176704	1.23800599552e+11
BTC_ijb_jcid_var145	616	616	616	8	8	39424	24285184	233744896	1.384113192e+11
BTC_ijb_jcid_var145	648	648	648	8	8	41472	26873856	272097792	1.62005051808e+11
BTC_ijb_jcid_var145	680	680	680	8	8	43520	29593600	314432000	1.892910696e+11
BTC_ijb_jcid_var145	712	712	712	8	8	45568	32444416	360944128	2.21400441312e+11
BTC_ijb_jcid_var145	744	744	744	8	8	47616	35426304	411830784	2.57876093088e+11
BTC_ijb_jcid_var145	776	776	776	8	8	49664	38539264	467288576	2.9453030336e+11
BTC_ijb_jcid_var145	808	808	808	8	8	51712	41783296	527514112	3.36715587296e+11
BTC_ijb_jcid_var145	840	840	840	8	8	53760	45158400	592704000	3.791291112e+11
BTC_ijb_jcid_var145	872	872	872	8	8	55808	48664576	663054848	4.25142860544e+11
BTC_ijb_jcid_var145	904	904	904	8	8	57856	52301824	738763264	4.72938426304e+11
BTC_ijb_jcid_var145	936	936	936	8	8	59904	56070144	820025856	5.29760795616e+11
BTC_ijb_jcid_var145	968	968	968	8	8	61952	59969536	907039232	6.16663459104e+11
BTC_ijb_jcid_var145	1000	1000	1000	8	8	64000	64000000	1000000000	6.66978e+11


==> figures/data/ijb_jcid/pred/var146.dat <==
BTC_ijb_jcid_var146	8	8	8	8	8	512	4096	512	519712.0
BTC_ijb_jcid_var146	40	40	40	8	8	2560	102400	64000	40671200.0
BTC_ijb_jcid_var146	72	72	72	8	8	4608	331776	373248	208759104.0
BTC_ijb_jcid_var146	104	104	104	8	8	6656	692224	1124864	560787968.0
BTC_ijb_jcid_var146	136	136	136	8	8	8704	1183744	2515456	1211414016.0
BTC_ijb_jcid_var146	168	168	168	8	8	10752	1806336	4741632	2201923584.0
BTC_ijb_jcid_var146	200	200	200	8	8	12800	2560000	8000000	9611200000.0
BTC_ijb_jcid_var146	232	232	232	8	8	14848	3444736	12487168	42305664000.0
BTC_ijb_jcid_var146	264	264	264	8	8	16896	4460544	18399744	66673423872.0
BTC_ijb_jcid_var146	296	296	296	8	8	18944	5607424	25934336	97813451008.0
BTC_ijb_jcid_var146	328	328	328	8	8	20992	6885376	35287552	1.32070979072e+11
BTC_ijb_jcid_var146	360	360	360	8	8	23040	8294400	46656000	1.821911616e+11
BTC_ijb_jcid_var146	392	392	392	8	8	25088	9834496	60236288	2.3421159552e+11
BTC_ijb_jcid_var146	424	424	424	8	8	27136	11505664	76225024	3.07706758912e+11
BTC_ijb_jcid_var146	456	456	456	8	8	29184	13307904	94818816	3.96370098432e+11
BTC_ijb_jcid_var146	488	488	488	8	8	31232	15241216	116214272	5.07210522112e+11
BTC_ijb_jcid_var146	520	520	520	8	8	33280	17305600	140608000	6.34077184e+11
BTC_ijb_jcid_var146	552	552	552	8	8	35328	19501056	168196608	7.35212968704e+11
BTC_ijb_jcid_var146	584	584	584	8	8	37376	21827584	199176704	8.73297079808e+11
BTC_ijb_jcid_var146	616	616	616	8	8	39424	24285184	233744896	9.91682452992e+11
BTC_ijb_jcid_var146	648	648	648	8	8	41472	26873856	272097792	1.13838325862e+12
BTC_ijb_jcid_var146	680	680	680	8	8	43520	29593600	314432000	1.349107488e+12
BTC_ijb_jcid_var146	712	712	712	8	8	45568	32444416	360944128	1.53472429338e+12
BTC_ijb_jcid_var146	744	744	744	8	8	47616	35426304	411830784	1.75730188262e+12
BTC_ijb_jcid_var146	776	776	776	8	8	49664	38539264	467288576	1.99746837478e+12
BTC_ijb_jcid_var146	808	808	808	8	8	51712	41783296	527514112	2.30035585818e+12
BTC_ijb_jcid_var146	840	840	840	8	8	53760	45158400	592704000	2.566789344e+12
BTC_ijb_jcid_var146	872	872	872	8	8	55808	48664576	663054848	2.8924581545e+12
BTC_ijb_jcid_var146	904	904	904	8	8	57856	52301824	738763264	3.21024999962e+12
BTC_ijb_jcid_var146	936	936	936	8	8	59904	56070144	820025856	3.70225904256e+12
BTC_ijb_jcid_var146	968	968	968	8	8	61952	59969536	907039232	4.27627768832e+12
BTC_ijb_jcid_var146	1000	1000	1000	8	8	64000	64000000	1000000000	4.790376e+12


==> figures/data/ijb_jcid/pred/var147.dat <==
BTC_ijb_jcid_var147	8	8	8	8	8	512	4096	512	451252.0
BTC_ijb_jcid_var147	40	40	40	8	8	2560	102400	64000	23788000.0
BTC_ijb_jcid_var147	72	72	72	8	8	4608	331776	373248	155426688.0
BTC_ijb_jcid_var147	104	104	104	8	8	6656	692224	1124864	507308256.0
BTC_ijb_jcid_var147	136	136	136	8	8	8704	1183744	2515456	1082330432.0
BTC_ijb_jcid_var147	168	168	168	8	8	10752	1806336	4741632	2004849504.0
BTC_ijb_jcid_var147	200	200	200	8	8	12800	2560000	8000000	3324220000.0
BTC_ijb_jcid_var147	232	232	232	8	8	14848	3444736	12487168	5330190720.0
BTC_ijb_jcid_var147	264	264	264	8	8	16896	4460544	18399744	7945378848.0
BTC_ijb_jcid_var147	296	296	296	8	8	18944	5607424	25934336	11400418688.0
BTC_ijb_jcid_var147	328	328	328	8	8	20992	6885376	35287552	16004357216.0
BTC_ijb_jcid_var147	360	360	360	8	8	23040	8294400	46656000	21869028000.0
BTC_ijb_jcid_var147	392	392	392	8	8	25088	9834496	60236288	28340021024.0
BTC_ijb_jcid_var147	424	424	424	8	8	27136	11505664	76225024	37370306784.0
BTC_ijb_jcid_var147	456	456	456	8	8	29184	13307904	94818816	47908454400.0
BTC_ijb_jcid_var147	488	488	488	8	8	31232	15241216	116214272	59538262368.0
BTC_ijb_jcid_var147	520	520	520	8	8	33280	17305600	140608000	74935411200.0
BTC_ijb_jcid_var147	552	552	552	8	8	35328	19501056	168196608	89985337632.0
BTC_ijb_jcid_var147	584	584	584	8	8	37376	21827584	199176704	1.09258312768e+11
BTC_ijb_jcid_var147	616	616	616	8	8	39424	24285184	233744896	1.23109756e+11
BTC_ijb_jcid_var147	648	648	648	8	8	41472	26873856	272097792	1.44149264064e+11
BTC_ijb_jcid_var147	680	680	680	8	8	43520	29593600	314432000	1.679815968e+11
BTC_ijb_jcid_var147	712	712	712	8	8	45568	32444416	360944128	1.94203402656e+11
BTC_ijb_jcid_var147	744	744	744	8	8	47616	35426304	411830784	2.2584545568e+11
BTC_ijb_jcid_var147	776	776	776	8	8	49664	38539264	467288576	2.58067944384e+11
BTC_ijb_jcid_var147	808	808	808	8	8	51712	41783296	527514112	2.9612115664e+11
BTC_ijb_jcid_var147	840	840	840	8	8	53760	45158400	592704000	3.287492712e+11
BTC_ijb_jcid_var147	872	872	872	8	8	55808	48664576	663054848	3.66043915104e+11
BTC_ijb_jcid_var147	904	904	904	8	8	57856	52301824	738763264	4.09712876032e+11
BTC_ijb_jcid_var147	936	936	936	8	8	59904	56070144	820025856	4.61036320992e+11
BTC_ijb_jcid_var147	968	968	968	8	8	61952	59969536	907039232	5.31214366496e+11
BTC_ijb_jcid_var147	1000	1000	1000	8	8	64000	64000000	1000000000	5.812375e+11


==> figures/data/ijb_jcid/pred/var148.dat <==
BTC_ijb_jcid_var148	8	8	8	8	8	512	4096	512	295705.5
BTC_ijb_jcid_var148	40	40	40	8	8	2560	102400	64000	11317440.0
BTC_ijb_jcid_var148	72	72	72	8	8	4608	331776	373248	51856992.0
BTC_ijb_jcid_var148	104	104	104	8	8	6656	692224	1124864	133914976.0
BTC_ijb_jcid_var148	136	136	136	8	8	8704	1183744	2515456	279125312.0
BTC_ijb_jcid_var148	168	168	168	8	8	10752	1806336	4741632	527712864.0
BTC_ijb_jcid_var148	200	200	200	8	8	12800	2560000	8000000	896788800.0
BTC_ijb_jcid_var148	232	232	232	8	8	14848	3444736	12487168	1469237440.0
BTC_ijb_jcid_var148	264	264	264	8	8	16896	4460544	18399744	2227364832.0
BTC_ijb_jcid_var148	296	296	296	8	8	18944	5607424	25934336	3371862688.0
BTC_ijb_jcid_var148	328	328	328	8	8	20992	6885376	35287552	5249729216.0
BTC_ijb_jcid_var148	360	360	360	8	8	23040	8294400	46656000	8010381600.0
BTC_ijb_jcid_var148	392	392	392	8	8	25088	9834496	60236288	10036561024.0
BTC_ijb_jcid_var148	424	424	424	8	8	27136	11505664	76225024	13026455328.0
BTC_ijb_jcid_var148	456	456	456	8	8	29184	13307904	94818816	16744615488.0
BTC_ijb_jcid_var148	488	488	488	8	8	31232	15241216	116214272	21101602144.0
BTC_ijb_jcid_var148	520	520	520	8	8	33280	17305600	140608000	26225894240.0
BTC_ijb_jcid_var148	552	552	552	8	8	35328	19501056	168196608	31448978976.0
BTC_ijb_jcid_var148	584	584	584	8	8	37376	21827584	199176704	37304544096.0
BTC_ijb_jcid_var148	616	616	616	8	8	39424	24285184	233744896	44474657920.0
BTC_ijb_jcid_var148	648	648	648	8	8	41472	26873856	272097792	52284126240.0
BTC_ijb_jcid_var148	680	680	680	8	8	43520	29593600	314432000	60267807040.0
BTC_ijb_jcid_var148	712	712	712	8	8	45568	32444416	360944128	69862755776.0
BTC_ijb_jcid_var148	744	744	744	8	8	47616	35426304	411830784	80467602720.0
BTC_ijb_jcid_var148	776	776	776	8	8	49664	38539264	467288576	92589554336.0
BTC_ijb_jcid_var148	808	808	808	8	8	51712	41783296	527514112	1.05225267936e+11
BTC_ijb_jcid_var148	840	840	840	8	8	53760	45158400	592704000	1.195680696e+11
BTC_ijb_jcid_var148	872	872	872	8	8	55808	48664576	663054848	1.34774980608e+11
BTC_ijb_jcid_var148	904	904	904	8	8	57856	52301824	738763264	1.52259407392e+11
BTC_ijb_jcid_var148	936	936	936	8	8	59904	56070144	820025856	1.68976476864e+11
BTC_ijb_jcid_var148	968	968	968	8	8	61952	59969536	907039232	1.89056389984e+11
BTC_ijb_jcid_var148	1000	1000	1000	8	8	64000	64000000	1000000000	2.1060772e+11


==> figures/data/ijb_jcid/pred/var149.dat <==
BTC_ijb_jcid_var149	8	8	8	8	8	512	4096	512	448396.0
BTC_ijb_jcid_var149	40	40	40	8	8	2560	102400	64000	40506720.0
BTC_ijb_jcid_var149	72	72	72	8	8	4608	331776	373248	216895968.0
BTC_ijb_jcid_var149	104	104	104	8	8	6656	692224	1124864	587957760.0
BTC_ijb_jcid_var149	136	136	136	8	8	8704	1183744	2515456	2145462016.0
BTC_ijb_jcid_var149	168	168	168	8	8	10752	1806336	4741632	3975406848.0
BTC_ijb_jcid_var149	200	200	200	8	8	12800	2560000	8000000	10928800000.0
BTC_ijb_jcid_var149	232	232	232	8	8	14848	3444736	12487168	39463972096.0
BTC_ijb_jcid_var149	264	264	264	8	8	16896	4460544	18399744	66350034432.0
BTC_ijb_jcid_var149	296	296	296	8	8	18944	5607424	25934336	97578289664.0
BTC_ijb_jcid_var149	328	328	328	8	8	20992	6885376	35287552	1.34612973824e+11
BTC_ijb_jcid_var149	360	360	360	8	8	23040	8294400	46656000	1.81043424e+11
BTC_ijb_jcid_var149	392	392	392	8	8	25088	9834496	60236288	2.36653623808e+11
BTC_ijb_jcid_var149	424	424	424	8	8	27136	11505664	76225024	3.1017472384e+11
BTC_ijb_jcid_var149	456	456	456	8	8	29184	13307904	94818816	4.0012292736e+11
BTC_ijb_jcid_var149	488	488	488	8	8	31232	15241216	116214272	5.11144660992e+11
BTC_ijb_jcid_var149	520	520	520	8	8	33280	17305600	140608000	6.357460928e+11
BTC_ijb_jcid_var149	552	552	552	8	8	35328	19501056	168196608	7.40033385984e+11
BTC_ijb_jcid_var149	584	584	584	8	8	37376	21827584	199176704	8.71021554176e+11
BTC_ijb_jcid_var149	616	616	616	8	8	39424	24285184	233744896	9.94170166528e+11
BTC_ijb_jcid_var149	648	648	648	8	8	41472	26873856	272097792	1.13286068122e+12
BTC_ijb_jcid_var149	680	680	680	8	8	43520	29593600	314432000	1.360917184e+12
BTC_ijb_jcid_var149	712	712	712	8	8	45568	32444416	360944128	1.55918535526e+12
BTC_ijb_jcid_var149	744	744	744	8	8	47616	35426304	411830784	1.76657028941e+12
BTC_ijb_jcid_var149	776	776	776	8	8	49664	38539264	467288576	2.01862161331e+12
BTC_ijb_jcid_var149	808	808	808	8	8	51712	41783296	527514112	2.28562463488e+12
BTC_ijb_jcid_var149	840	840	840	8	8	53760	45158400	592704000	2.6236522368e+12
BTC_ijb_jcid_var149	872	872	872	8	8	55808	48664576	663054848	3.03936130176e+12
BTC_ijb_jcid_var149	904	904	904	8	8	57856	52301824	738763264	3.26149271168e+12
BTC_ijb_jcid_var149	936	936	936	8	8	59904	56070144	820025856	3.71438771558e+12
BTC_ijb_jcid_var149	968	968	968	8	8	61952	59969536	907039232	4.26376279578e+12
BTC_ijb_jcid_var149	1000	1000	1000	8	8	64000	64000000	1000000000	4.780428e+12


==> figures/data/ijb_jcid/pred/var15.dat <==
BTC_ijb_jcid_var15	8	8	8	8	8	512	4096	512	143008.0
BTC_ijb_jcid_var15	40	40	40	8	8	2560	102400	64000	18176000.0
BTC_ijb_jcid_var15	72	72	72	8	8	4608	331776	373248	107495424.0
BTC_ijb_jcid_var15	104	104	104	8	8	6656	692224	1124864	292464640.0
BTC_ijb_jcid_var15	136	136	136	8	8	8704	1183744	2515456	684204032.0
BTC_ijb_jcid_var15	168	168	168	8	8	10752	1806336	4741632	1175924736.0
BTC_ijb_jcid_var15	200	200	200	8	8	12800	2560000	8000000	2112000000.0
BTC_ijb_jcid_var15	232	232	232	8	8	14848	3444736	12487168	3446458368.0
BTC_ijb_jcid_var15	264	264	264	8	8	16896	4460544	18399744	5299126272.0
BTC_ijb_jcid_var15	296	296	296	8	8	18944	5607424	25934336	7780300800.0
BTC_ijb_jcid_var15	328	328	328	8	8	20992	6885376	35287552	10021664768.0
BTC_ijb_jcid_var15	360	360	360	8	8	23040	8294400	46656000	11943936000.0
BTC_ijb_jcid_var15	392	392	392	8	8	25088	9834496	60236288	17107105792.0
BTC_ijb_jcid_var15	424	424	424	8	8	27136	11505664	76225024	22562607104.0
BTC_ijb_jcid_var15	456	456	456	8	8	29184	13307904	94818816	21239414784.0
BTC_ijb_jcid_var15	488	488	488	8	8	31232	15241216	116214272	26031996928.0
BTC_ijb_jcid_var15	520	520	520	8	8	33280	17305600	140608000	41619968000.0
BTC_ijb_jcid_var15	552	552	552	8	8	35328	19501056	168196608	50458982400.0
BTC_ijb_jcid_var15	584	584	584	8	8	37376	21827584	199176704	89231163392.0
BTC_ijb_jcid_var15	616	616	616	8	8	39424	24285184	233744896	99107835904.0
BTC_ijb_jcid_var15	648	648	648	8	8	41472	26873856	272097792	1.088391168e+11
BTC_ijb_jcid_var15	680	680	680	8	8	43520	29593600	314432000	94329600000.0
BTC_ijb_jcid_var15	712	712	712	8	8	45568	32444416	360944128	1.12614567936e+11
BTC_ijb_jcid_var15	744	744	744	8	8	47616	35426304	411830784	1.12017973248e+11
BTC_ijb_jcid_var15	776	776	776	8	8	49664	38539264	467288576	1.4953234432e+11
BTC_ijb_jcid_var15	808	808	808	8	8	51712	41783296	527514112	1.62474346496e+11
BTC_ijb_jcid_var15	840	840	840	8	8	53760	45158400	592704000	2.34710784e+11
BTC_ijb_jcid_var15	872	872	872	8	8	55808	48664576	663054848	2.73178597376e+11
BTC_ijb_jcid_var15	904	904	904	8	8	57856	52301824	738763264	2.74819934208e+11
BTC_ijb_jcid_var15	936	936	936	8	8	59904	56070144	820025856	2.9520930816e+11
BTC_ijb_jcid_var15	968	968	968	8	8	61952	59969536	907039232	4.06353575936e+11
BTC_ijb_jcid_var15	1000	1000	1000	8	8	64000	64000000	1000000000	3.2e+11


==> figures/data/ijb_jcid/pred/var150.dat <==
BTC_ijb_jcid_var150	8	8	8	8	8	512	4096	512	300132.0
BTC_ijb_jcid_var150	40	40	40	8	8	2560	102400	64000	12052204.0
BTC_ijb_jcid_var150	72	72	72	8	8	4608	331776	373248	49894300.0
BTC_ijb_jcid_var150	104	104	104	8	8	6656	692224	1124864	137481344.0
BTC_ijb_jcid_var150	136	136	136	8	8	8704	1183744	2515456	430519424.0
BTC_ijb_jcid_var150	168	168	168	8	8	10752	1806336	4741632	787485216.0
BTC_ijb_jcid_var150	200	200	200	8	8	12800	2560000	8000000	1373259200.0
BTC_ijb_jcid_var150	232	232	232	8	8	14848	3444736	12487168	2113104256.0
BTC_ijb_jcid_var150	264	264	264	8	8	16896	4460544	18399744	3212285472.0
BTC_ijb_jcid_var150	296	296	296	8	8	18944	5607424	25934336	4929252480.0
BTC_ijb_jcid_var150	328	328	328	8	8	20992	6885376	35287552	7007915488.0
BTC_ijb_jcid_var150	360	360	360	8	8	23040	8294400	46656000	10061955360.0
BTC_ijb_jcid_var150	392	392	392	8	8	25088	9834496	60236288	12781752704.0
BTC_ijb_jcid_var150	424	424	424	8	8	27136	11505664	76225024	16880208288.0
BTC_ijb_jcid_var150	456	456	456	8	8	29184	13307904	94818816	21621727008.0
BTC_ijb_jcid_var150	488	488	488	8	8	31232	15241216	116214272	28571650432.0
BTC_ijb_jcid_var150	520	520	520	8	8	33280	17305600	140608000	36769817760.0
BTC_ijb_jcid_var150	552	552	552	8	8	35328	19501056	168196608	40595994336.0
BTC_ijb_jcid_var150	584	584	584	8	8	37376	21827584	199176704	48040295520.0
BTC_ijb_jcid_var150	616	616	616	8	8	39424	24285184	233744896	56026725216.0
BTC_ijb_jcid_var150	648	648	648	8	8	41472	26873856	272097792	65955980160.0
BTC_ijb_jcid_var150	680	680	680	8	8	43520	29593600	314432000	77751953440.0
BTC_ijb_jcid_var150	712	712	712	8	8	45568	32444416	360944128	93644655104.0
BTC_ijb_jcid_var150	744	744	744	8	8	47616	35426304	411830784	1.065278544e+11
BTC_ijb_jcid_var150	776	776	776	8	8	49664	38539264	467288576	1.23750951776e+11
BTC_ijb_jcid_var150	808	808	808	8	8	51712	41783296	527514112	1.43085426592e+11
BTC_ijb_jcid_var150	840	840	840	8	8	53760	45158400	592704000	1.6481913504e+11
BTC_ijb_jcid_var150	872	872	872	8	8	55808	48664576	663054848	1.88842109344e+11
BTC_ijb_jcid_var150	904	904	904	8	8	57856	52301824	738763264	2.06071009024e+11
BTC_ijb_jcid_var150	936	936	936	8	8	59904	56070144	820025856	2.32558125696e+11
BTC_ijb_jcid_var150	968	968	968	8	8	61952	59969536	907039232	2.55848138304e+11
BTC_ijb_jcid_var150	1000	1000	1000	8	8	64000	64000000	1000000000	2.86735728e+11


==> figures/data/ijb_jcid/pred/var151.dat <==
BTC_ijb_jcid_var151	8	8	8	8	8	512	4096	512	298488.0
BTC_ijb_jcid_var151	40	40	40	8	8	2560	102400	64000	15244800.0
BTC_ijb_jcid_var151	72	72	72	8	8	4608	331776	373248	74216736.0
BTC_ijb_jcid_var151	104	104	104	8	8	6656	692224	1124864	198684512.0
BTC_ijb_jcid_var151	136	136	136	8	8	8704	1183744	2515456	525425120.0
BTC_ijb_jcid_var151	168	168	168	8	8	10752	1806336	4741632	946929312.0
BTC_ijb_jcid_var151	200	200	200	8	8	12800	2560000	8000000	2327260000.0
BTC_ijb_jcid_var151	232	232	232	8	8	14848	3444736	12487168	6040506048.0
BTC_ijb_jcid_var151	264	264	264	8	8	16896	4460544	18399744	8751517632.0
BTC_ijb_jcid_var151	296	296	296	8	8	18944	5607424	25934336	13049921312.0
BTC_ijb_jcid_var151	328	328	328	8	8	20992	6885376	35287552	17989443392.0
BTC_ijb_jcid_var151	360	360	360	8	8	23040	8294400	46656000	23208444000.0
BTC_ijb_jcid_var151	392	392	392	8	8	25088	9834496	60236288	29119942656.0
BTC_ijb_jcid_var151	424	424	424	8	8	27136	11505664	76225024	36830619232.0
BTC_ijb_jcid_var151	456	456	456	8	8	29184	13307904	94818816	45384527232.0
BTC_ijb_jcid_var151	488	488	488	8	8	31232	15241216	116214272	57958772288.0
BTC_ijb_jcid_var151	520	520	520	8	8	33280	17305600	140608000	71871373600.0
BTC_ijb_jcid_var151	552	552	552	8	8	35328	19501056	168196608	81273240864.0
BTC_ijb_jcid_var151	584	584	584	8	8	37376	21827584	199176704	94467396160.0
BTC_ijb_jcid_var151	616	616	616	8	8	39424	24285184	233744896	1.1045110384e+11
BTC_ijb_jcid_var151	648	648	648	8	8	41472	26873856	272097792	1.30652499744e+11
BTC_ijb_jcid_var151	680	680	680	8	8	43520	29593600	314432000	1.548683952e+11
BTC_ijb_jcid_var151	712	712	712	8	8	45568	32444416	360944128	1.78324649216e+11
BTC_ijb_jcid_var151	744	744	744	8	8	47616	35426304	411830784	2.03165978688e+11
BTC_ijb_jcid_var151	776	776	776	8	8	49664	38539264	467288576	2.29545577056e+11
BTC_ijb_jcid_var151	808	808	808	8	8	51712	41783296	527514112	2.6003246688e+11
BTC_ijb_jcid_var151	840	840	840	8	8	53760	45158400	592704000	2.921462712e+11
BTC_ijb_jcid_var151	872	872	872	8	8	55808	48664576	663054848	3.3285429408e+11
BTC_ijb_jcid_var151	904	904	904	8	8	57856	52301824	738763264	3.76338591808e+11
BTC_ijb_jcid_var151	936	936	936	8	8	59904	56070144	820025856	4.18753737792e+11
BTC_ijb_jcid_var151	968	968	968	8	8	61952	59969536	907039232	4.60212778432e+11
BTC_ijb_jcid_var151	1000	1000	1000	8	8	64000	64000000	1000000000	5.196545e+11


==> figures/data/ijb_jcid/pred/var152.dat <==
BTC_ijb_jcid_var152	8	8	8	8	8	512	4096	512	276976.0
BTC_ijb_jcid_var152	40	40	40	8	8	2560	102400	64000	11251200.0
BTC_ijb_jcid_var152	72	72	72	8	8	4608	331776	373248	51300864.0
BTC_ijb_jcid_var152	104	104	104	8	8	6656	692224	1124864	132387840.0
BTC_ijb_jcid_var152	136	136	136	8	8	8704	1183744	2515456	280177408.0
BTC_ijb_jcid_var152	168	168	168	8	8	10752	1806336	4741632	536256000.0
BTC_ijb_jcid_var152	200	200	200	8	8	12800	2560000	8000000	935200000.0
BTC_ijb_jcid_var152	232	232	232	8	8	14848	3444736	12487168	1513961472.0
BTC_ijb_jcid_var152	264	264	264	8	8	16896	4460544	18399744	2403118080.0
BTC_ijb_jcid_var152	296	296	296	8	8	18944	5607424	25934336	3875430912.0
BTC_ijb_jcid_var152	328	328	328	8	8	20992	6885376	35287552	5660209408.0
BTC_ijb_jcid_var152	360	360	360	8	8	23040	8294400	46656000	8509017600.0
BTC_ijb_jcid_var152	392	392	392	8	8	25088	9834496	60236288	11169528832.0
BTC_ijb_jcid_var152	424	424	424	8	8	27136	11505664	76225024	18625512704.0
BTC_ijb_jcid_var152	456	456	456	8	8	29184	13307904	94818816	44160615936.0
BTC_ijb_jcid_var152	488	488	488	8	8	31232	15241216	116214272	70744961792.0
BTC_ijb_jcid_var152	520	520	520	8	8	33280	17305600	140608000	1.069734848e+11
BTC_ijb_jcid_var152	552	552	552	8	8	35328	19501056	168196608	1.02798597888e+11
BTC_ijb_jcid_var152	584	584	584	8	8	37376	21827584	199176704	1.165388352e+11
BTC_ijb_jcid_var152	616	616	616	8	8	39424	24285184	233744896	1.3904785664e+11
BTC_ijb_jcid_var152	648	648	648	8	8	41472	26873856	272097792	1.61745341184e+11
BTC_ijb_jcid_var152	680	680	680	8	8	43520	29593600	314432000	2.00348672e+11
BTC_ijb_jcid_var152	712	712	712	8	8	45568	32444416	360944128	2.54309471488e+11
BTC_ijb_jcid_var152	744	744	744	8	8	47616	35426304	411830784	2.88268263936e+11
BTC_ijb_jcid_var152	776	776	776	8	8	49664	38539264	467288576	3.47147237888e+11
BTC_ijb_jcid_var152	808	808	808	8	8	51712	41783296	527514112	4.0807917184e+11
BTC_ijb_jcid_var152	840	840	840	8	8	53760	45158400	592704000	4.78862496e+11
BTC_ijb_jcid_var152	872	872	872	8	8	55808	48664576	663054848	5.433704064e+11
BTC_ijb_jcid_var152	904	904	904	8	8	57856	52301824	738763264	5.94995356416e+11
BTC_ijb_jcid_var152	936	936	936	8	8	59904	56070144	820025856	6.58151350272e+11
BTC_ijb_jcid_var152	968	968	968	8	8	61952	59969536	907039232	7.27010684928e+11
BTC_ijb_jcid_var152	1000	1000	1000	8	8	64000	64000000	1000000000	8.2558e+11


==> figures/data/ijb_jcid/pred/var153.dat <==
BTC_ijb_jcid_var153	8	8	8	8	8	512	4096	512	291904.0
BTC_ijb_jcid_var153	40	40	40	8	8	2560	102400	64000	10443200.0
BTC_ijb_jcid_var153	72	72	72	8	8	4608	331776	373248	52433568.0
BTC_ijb_jcid_var153	104	104	104	8	8	6656	692224	1124864	141089312.0
BTC_ijb_jcid_var153	136	136	136	8	8	8704	1183744	2515456	281712576.0
BTC_ijb_jcid_var153	168	168	168	8	8	10752	1806336	4741632	518037408.0
BTC_ijb_jcid_var153	200	200	200	8	8	12800	2560000	8000000	884960000.0
BTC_ijb_jcid_var153	232	232	232	8	8	14848	3444736	12487168	1447838688.0
BTC_ijb_jcid_var153	264	264	264	8	8	16896	4460544	18399744	2170891008.0
BTC_ijb_jcid_var153	296	296	296	8	8	18944	5607424	25934336	3382328064.0
BTC_ijb_jcid_var153	328	328	328	8	8	20992	6885376	35287552	5085065344.0
BTC_ijb_jcid_var153	360	360	360	8	8	23040	8294400	46656000	7456147200.0
BTC_ijb_jcid_var153	392	392	392	8	8	25088	9834496	60236288	9721783456.0
BTC_ijb_jcid_var153	424	424	424	8	8	27136	11505664	76225024	12652814656.0
BTC_ijb_jcid_var153	456	456	456	8	8	29184	13307904	94818816	16050683808.0
BTC_ijb_jcid_var153	488	488	488	8	8	31232	15241216	116214272	20345713568.0
BTC_ijb_jcid_var153	520	520	520	8	8	33280	17305600	140608000	25212636800.0
BTC_ijb_jcid_var153	552	552	552	8	8	35328	19501056	168196608	30350041920.0
BTC_ijb_jcid_var153	584	584	584	8	8	37376	21827584	199176704	37900359584.0
BTC_ijb_jcid_var153	616	616	616	8	8	39424	24285184	233744896	42658633248.0
BTC_ijb_jcid_var153	648	648	648	8	8	41472	26873856	272097792	49887954432.0
BTC_ijb_jcid_var153	680	680	680	8	8	43520	29593600	314432000	58307252800.0
BTC_ijb_jcid_var153	712	712	712	8	8	45568	32444416	360944128	67582985888.0
BTC_ijb_jcid_var153	744	744	744	8	8	47616	35426304	411830784	77183952768.0
BTC_ijb_jcid_var153	776	776	776	8	8	49664	38539264	467288576	88238655808.0
BTC_ijb_jcid_var153	808	808	808	8	8	51712	41783296	527514112	1.00640944192e+11
BTC_ijb_jcid_var153	840	840	840	8	8	53760	45158400	592704000	1.150441992e+11
BTC_ijb_jcid_var153	872	872	872	8	8	55808	48664576	663054848	1.30430948672e+11
BTC_ijb_jcid_var153	904	904	904	8	8	57856	52301824	738763264	1.47031868288e+11
BTC_ijb_jcid_var153	936	936	936	8	8	59904	56070144	820025856	1.65546224064e+11
BTC_ijb_jcid_var153	968	968	968	8	8	61952	59969536	907039232	1.86144971232e+11
BTC_ijb_jcid_var153	1000	1000	1000	8	8	64000	64000000	1000000000	2.09031e+11


==> figures/data/ijb_jcid/pred/var154.dat <==
BTC_ijb_jcid_var154	8	8	8	8	8	512	4096	512	360256.0
BTC_ijb_jcid_var154	40	40	40	8	8	2560	102400	64000	10959200.0
BTC_ijb_jcid_var154	72	72	72	8	8	4608	331776	373248	50336352.0
BTC_ijb_jcid_var154	104	104	104	8	8	6656	692224	1124864	113962784.0
BTC_ijb_jcid_var154	136	136	136	8	8	8704	1183744	2515456	239560192.0
BTC_ijb_jcid_var154	168	168	168	8	8	10752	1806336	4741632	475419168.0
BTC_ijb_jcid_var154	200	200	200	8	8	12800	2560000	8000000	808460000.0
BTC_ijb_jcid_var154	232	232	232	8	8	14848	3444736	12487168	1357898784.0
BTC_ijb_jcid_var154	264	264	264	8	8	16896	4460544	18399744	2114576640.0
BTC_ijb_jcid_var154	296	296	296	8	8	18944	5607424	25934336	3296376768.0
BTC_ijb_jcid_var154	328	328	328	8	8	20992	6885376	35287552	4936007712.0
BTC_ijb_jcid_var154	360	360	360	8	8	23040	8294400	46656000	7507857600.0
BTC_ijb_jcid_var154	392	392	392	8	8	25088	9834496	60236288	9707569536.0
BTC_ijb_jcid_var154	424	424	424	8	8	27136	11505664	76225024	12745039744.0
BTC_ijb_jcid_var154	456	456	456	8	8	29184	13307904	94818816	16215992928.0
BTC_ijb_jcid_var154	488	488	488	8	8	31232	15241216	116214272	20839028864.0
BTC_ijb_jcid_var154	520	520	520	8	8	33280	17305600	140608000	25487633600.0
BTC_ijb_jcid_var154	552	552	552	8	8	35328	19501056	168196608	30705479136.0
BTC_ijb_jcid_var154	584	584	584	8	8	37376	21827584	199176704	36607245760.0
BTC_ijb_jcid_var154	616	616	616	8	8	39424	24285184	233744896	43509183872.0
BTC_ijb_jcid_var154	648	648	648	8	8	41472	26873856	272097792	50473300608.0
BTC_ijb_jcid_var154	680	680	680	8	8	43520	29593600	314432000	59498857600.0
BTC_ijb_jcid_var154	712	712	712	8	8	45568	32444416	360944128	68725891136.0
BTC_ijb_jcid_var154	744	744	744	8	8	47616	35426304	411830784	79507973664.0
BTC_ijb_jcid_var154	776	776	776	8	8	49664	38539264	467288576	91332335008.0
BTC_ijb_jcid_var154	808	808	808	8	8	51712	41783296	527514112	1.05212950784e+11
BTC_ijb_jcid_var154	840	840	840	8	8	53760	45158400	592704000	1.18050408e+11
BTC_ijb_jcid_var154	872	872	872	8	8	55808	48664576	663054848	1.35660489632e+11
BTC_ijb_jcid_var154	904	904	904	8	8	57856	52301824	738763264	1.51581718368e+11
BTC_ijb_jcid_var154	936	936	936	8	8	59904	56070144	820025856	1.7039848176e+11
BTC_ijb_jcid_var154	968	968	968	8	8	61952	59969536	907039232	1.90217277536e+11
BTC_ijb_jcid_var154	1000	1000	1000	8	8	64000	64000000	1000000000	2.14145e+11


==> figures/data/ijb_jcid/pred/var155.dat <==
BTC_ijb_jcid_var155	8	8	8	8	8	512	4096	512	321696.0
BTC_ijb_jcid_var155	40	40	40	8	8	2560	102400	64000	14559360.0
BTC_ijb_jcid_var155	72	72	72	8	8	4608	331776	373248	53068608.0
BTC_ijb_jcid_var155	104	104	104	8	8	6656	692224	1124864	161417984.0
BTC_ijb_jcid_var155	136	136	136	8	8	8704	1183744	2515456	365998848.0
BTC_ijb_jcid_var155	168	168	168	8	8	10752	1806336	4741632	2469825792.0
BTC_ijb_jcid_var155	200	200	200	8	8	12800	2560000	8000000	4422400000.0
BTC_ijb_jcid_var155	232	232	232	8	8	14848	3444736	12487168	5835382784.0
BTC_ijb_jcid_var155	264	264	264	8	8	16896	4460544	18399744	8743223808.0
BTC_ijb_jcid_var155	296	296	296	8	8	18944	5607424	25934336	12873594112.0
BTC_ijb_jcid_var155	328	328	328	8	8	20992	6885376	35287552	16830440960.0
BTC_ijb_jcid_var155	360	360	360	8	8	23040	8294400	46656000	24408864000.0
BTC_ijb_jcid_var155	392	392	392	8	8	25088	9834496	60236288	29855685888.0
BTC_ijb_jcid_var155	424	424	424	8	8	27136	11505664	76225024	40718544896.0
BTC_ijb_jcid_var155	456	456	456	8	8	29184	13307904	94818816	50785456896.0
BTC_ijb_jcid_var155	488	488	488	8	8	31232	15241216	116214272	74162804480.0
BTC_ijb_jcid_var155	520	520	520	8	8	33280	17305600	140608000	1.088327552e+11
BTC_ijb_jcid_var155	552	552	552	8	8	35328	19501056	168196608	1.02627963648e+11
BTC_ijb_jcid_var155	584	584	584	8	8	37376	21827584	199176704	1.17728438528e+11
BTC_ijb_jcid_var155	616	616	616	8	8	39424	24285184	233744896	1.39911498496e+11
BTC_ijb_jcid_var155	648	648	648	8	8	41472	26873856	272097792	1.60129550592e+11
BTC_ijb_jcid_var155	680	680	680	8	8	43520	29593600	314432000	1.882541376e+11
BTC_ijb_jcid_var155	712	712	712	8	8	45568	32444416	360944128	2.57614746368e+11
BTC_ijb_jcid_var155	744	744	744	8	8	47616	35426304	411830784	2.86824642048e+11
BTC_ijb_jcid_var155	776	776	776	8	8	49664	38539264	467288576	3.4138561792e+11
BTC_ijb_jcid_var155	808	808	808	8	8	51712	41783296	527514112	4.03010335744e+11
BTC_ijb_jcid_var155	840	840	840	8	8	53760	45158400	592704000	4.705448832e+11
BTC_ijb_jcid_var155	872	872	872	8	8	55808	48664576	663054848	5.42832054528e+11
BTC_ijb_jcid_var155	904	904	904	8	8	57856	52301824	738763264	5.92625430016e+11
BTC_ijb_jcid_var155	936	936	936	8	8	59904	56070144	820025856	6.67220696064e+11
BTC_ijb_jcid_var155	968	968	968	8	8	61952	59969536	907039232	7.34334464512e+11
BTC_ijb_jcid_var155	1000	1000	1000	8	8	64000	64000000	1000000000	8.24636e+11


==> figures/data/ijb_jcid/pred/var156.dat <==
BTC_ijb_jcid_var156	8	8	8	8	8	512	4096	512	274664.0
BTC_ijb_jcid_var156	40	40	40	8	8	2560	102400	64000	11103360.0
BTC_ijb_jcid_var156	72	72	72	8	8	4608	331776	373248	52298496.0
BTC_ijb_jcid_var156	104	104	104	8	8	6656	692224	1124864	134204928.0
BTC_ijb_jcid_var156	136	136	136	8	8	8704	1183744	2515456	285920416.0
BTC_ijb_jcid_var156	168	168	168	8	8	10752	1806336	4741632	700406784.0
BTC_ijb_jcid_var156	200	200	200	8	8	12800	2560000	8000000	1246240000.0
BTC_ijb_jcid_var156	232	232	232	8	8	14848	3444736	12487168	1970200608.0
BTC_ijb_jcid_var156	264	264	264	8	8	16896	4460544	18399744	2992258368.0
BTC_ijb_jcid_var156	296	296	296	8	8	18944	5607424	25934336	4568692512.0
BTC_ijb_jcid_var156	328	328	328	8	8	20992	6885376	35287552	6524485472.0
BTC_ijb_jcid_var156	360	360	360	8	8	23040	8294400	46656000	9526118400.0
BTC_ijb_jcid_var156	392	392	392	8	8	25088	9834496	60236288	12411671776.0
BTC_ijb_jcid_var156	424	424	424	8	8	27136	11505664	76225024	15925367072.0
BTC_ijb_jcid_var156	456	456	456	8	8	29184	13307904	94818816	20954958336.0
BTC_ijb_jcid_var156	488	488	488	8	8	31232	15241216	116214272	27516110336.0
BTC_ijb_jcid_var156	520	520	520	8	8	33280	17305600	140608000	36033233600.0
BTC_ijb_jcid_var156	552	552	552	8	8	35328	19501056	168196608	39188133792.0
BTC_ijb_jcid_var156	584	584	584	8	8	37376	21827584	199176704	46536409088.0
BTC_ijb_jcid_var156	616	616	616	8	8	39424	24285184	233744896	55027950208.0
BTC_ijb_jcid_var156	648	648	648	8	8	41472	26873856	272097792	64176867648.0
BTC_ijb_jcid_var156	680	680	680	8	8	43520	29593600	314432000	75471540800.0
BTC_ijb_jcid_var156	712	712	712	8	8	45568	32444416	360944128	91993860320.0
BTC_ijb_jcid_var156	744	744	744	8	8	47616	35426304	411830784	1.0498778928e+11
BTC_ijb_jcid_var156	776	776	776	8	8	49664	38539264	467288576	1.2146191008e+11
BTC_ijb_jcid_var156	808	808	808	8	8	51712	41783296	527514112	1.40196994656e+11
BTC_ijb_jcid_var156	840	840	840	8	8	53760	45158400	592704000	1.6196166e+11
BTC_ijb_jcid_var156	872	872	872	8	8	55808	48664576	663054848	1.8271457232e+11
BTC_ijb_jcid_var156	904	904	904	8	8	57856	52301824	738763264	2.05905334752e+11
BTC_ijb_jcid_var156	936	936	936	8	8	59904	56070144	820025856	2.29151231712e+11
BTC_ijb_jcid_var156	968	968	968	8	8	61952	59969536	907039232	2.51561896256e+11
BTC_ijb_jcid_var156	1000	1000	1000	8	8	64000	64000000	1000000000	2.79976e+11


==> figures/data/ijb_jcid/pred/var157.dat <==
BTC_ijb_jcid_var157	8	8	8	8	8	512	4096	512	351252.0
BTC_ijb_jcid_var157	40	40	40	8	8	2560	102400	64000	5513740.0
BTC_ijb_jcid_var157	72	72	72	8	8	4608	331776	373248	28406124.0
BTC_ijb_jcid_var157	104	104	104	8	8	6656	692224	1124864	89945544.0
BTC_ijb_jcid_var157	136	136	136	8	8	8704	1183744	2515456	239027684.0
BTC_ijb_jcid_var157	168	168	168	8	8	10752	1806336	4741632	492312492.0
BTC_ijb_jcid_var157	200	200	200	8	8	12800	2560000	8000000	811437800.0
BTC_ijb_jcid_var157	232	232	232	8	8	14848	3444736	12487168	1208634392.0
BTC_ijb_jcid_var157	264	264	264	8	8	16896	4460544	18399744	1711699440.0
BTC_ijb_jcid_var157	296	296	296	8	8	18944	5607424	25934336	2325449556.0
BTC_ijb_jcid_var157	328	328	328	8	8	20992	6885376	35287552	3026421396.0
BTC_ijb_jcid_var157	360	360	360	8	8	23040	8294400	46656000	3873942360.0
BTC_ijb_jcid_var157	392	392	392	8	8	25088	9834496	60236288	4865665700.0
BTC_ijb_jcid_var157	424	424	424	8	8	27136	11505664	76225024	6012466492.0
BTC_ijb_jcid_var157	456	456	456	8	8	29184	13307904	94818816	7335771864.0
BTC_ijb_jcid_var157	488	488	488	8	8	31232	15241216	116214272	9094007368.0
BTC_ijb_jcid_var157	520	520	520	8	8	33280	17305600	140608000	10543233220.0
BTC_ijb_jcid_var157	552	552	552	8	8	35328	19501056	168196608	12454009272.0
BTC_ijb_jcid_var157	584	584	584	8	8	37376	21827584	199176704	14564407536.0
BTC_ijb_jcid_var157	616	616	616	8	8	39424	24285184	233744896	16876004684.0
BTC_ijb_jcid_var157	648	648	648	8	8	41472	26873856	272097792	20769036984.0
BTC_ijb_jcid_var157	680	680	680	8	8	43520	29593600	314432000	22281941480.0
BTC_ijb_jcid_var157	712	712	712	8	8	45568	32444416	360944128	25276852620.0
BTC_ijb_jcid_var157	744	744	744	8	8	47616	35426304	411830784	28647388548.0
BTC_ijb_jcid_var157	776	776	776	8	8	49664	38539264	467288576	32279994844.0
BTC_ijb_jcid_var157	808	808	808	8	8	51712	41783296	527514112	36193113660.0
BTC_ijb_jcid_var157	840	840	840	8	8	53760	45158400	592704000	40472000520.0
BTC_ijb_jcid_var157	872	872	872	8	8	55808	48664576	663054848	44972070636.0
BTC_ijb_jcid_var157	904	904	904	8	8	57856	52301824	738763264	49943486880.0
BTC_ijb_jcid_var157	936	936	936	8	8	59904	56070144	820025856	55157052132.0
BTC_ijb_jcid_var157	968	968	968	8	8	61952	59969536	907039232	60770885604.0
BTC_ijb_jcid_var157	1000	1000	1000	8	8	64000	64000000	1000000000	66754873000.0


==> figures/data/ijb_jcid/pred/var158.dat <==
BTC_ijb_jcid_var158	8	8	8	8	8	512	4096	512	349828.0
BTC_ijb_jcid_var158	40	40	40	8	8	2560	102400	64000	5230560.0
BTC_ijb_jcid_var158	72	72	72	8	8	4608	331776	373248	29833272.0
BTC_ijb_jcid_var158	104	104	104	8	8	6656	692224	1124864	92566656.0
BTC_ijb_jcid_var158	136	136	136	8	8	8704	1183744	2515456	260134068.0
BTC_ijb_jcid_var158	168	168	168	8	8	10752	1806336	4741632	514480512.0
BTC_ijb_jcid_var158	200	200	200	8	8	12800	2560000	8000000	834461900.0
BTC_ijb_jcid_var158	232	232	232	8	8	14848	3444736	12487168	1246600728.0
BTC_ijb_jcid_var158	264	264	264	8	8	16896	4460544	18399744	1764054732.0
BTC_ijb_jcid_var158	296	296	296	8	8	18944	5607424	25934336	2392576880.0
BTC_ijb_jcid_var158	328	328	328	8	8	20992	6885376	35287552	3190128820.0
BTC_ijb_jcid_var158	360	360	360	8	8	23040	8294400	46656000	4149824940.0
BTC_ijb_jcid_var158	392	392	392	8	8	25088	9834496	60236288	5250849408.0
BTC_ijb_jcid_var158	424	424	424	8	8	27136	11505664	76225024	6577544012.0
BTC_ijb_jcid_var158	456	456	456	8	8	29184	13307904	94818816	8247458592.0
BTC_ijb_jcid_var158	488	488	488	8	8	31232	15241216	116214272	10216919036.0
BTC_ijb_jcid_var158	520	520	520	8	8	33280	17305600	140608000	12173000320.0
BTC_ijb_jcid_var158	552	552	552	8	8	35328	19501056	168196608	13313853324.0
BTC_ijb_jcid_var158	584	584	584	8	8	37376	21827584	199176704	15587011684.0
BTC_ijb_jcid_var158	616	616	616	8	8	39424	24285184	233744896	17762252200.0
BTC_ijb_jcid_var158	648	648	648	8	8	41472	26873856	272097792	20291502456.0
BTC_ijb_jcid_var158	680	680	680	8	8	43520	29593600	314432000	23260748100.0
BTC_ijb_jcid_var158	712	712	712	8	8	45568	32444416	360944128	26263517300.0
BTC_ijb_jcid_var158	744	744	744	8	8	47616	35426304	411830784	29577688752.0
BTC_ijb_jcid_var158	776	776	776	8	8	49664	38539264	467288576	33195260460.0
BTC_ijb_jcid_var158	808	808	808	8	8	51712	41783296	527514112	37186212724.0
BTC_ijb_jcid_var158	840	840	840	8	8	53760	45158400	592704000	41476247820.0
BTC_ijb_jcid_var158	872	872	872	8	8	55808	48664576	663054848	45929295556.0
BTC_ijb_jcid_var158	904	904	904	8	8	57856	52301824	738763264	51302935188.0
BTC_ijb_jcid_var158	936	936	936	8	8	59904	56070144	820025856	57058555788.0
BTC_ijb_jcid_var158	968	968	968	8	8	61952	59969536	907039232	62338965744.0
BTC_ijb_jcid_var158	1000	1000	1000	8	8	64000	64000000	1000000000	68443783000.0


==> figures/data/ijb_jcid/pred/var159.dat <==
BTC_ijb_jcid_var159	8	8	8	8	8	512	4096	512	344336.0
BTC_ijb_jcid_var159	40	40	40	8	8	2560	102400	64000	5791040.0
BTC_ijb_jcid_var159	72	72	72	8	8	4608	331776	373248	29293920.0
BTC_ijb_jcid_var159	104	104	104	8	8	6656	692224	1124864	87189856.0
BTC_ijb_jcid_var159	136	136	136	8	8	8704	1183744	2515456	252163040.0
BTC_ijb_jcid_var159	168	168	168	8	8	10752	1806336	4741632	629507424.0
BTC_ijb_jcid_var159	200	200	200	8	8	12800	2560000	8000000	1023449600.0
BTC_ijb_jcid_var159	232	232	232	8	8	14848	3444736	12487168	1529809856.0
BTC_ijb_jcid_var159	264	264	264	8	8	16896	4460544	18399744	2143262880.0
BTC_ijb_jcid_var159	296	296	296	8	8	18944	5607424	25934336	2882925152.0
BTC_ijb_jcid_var159	328	328	328	8	8	20992	6885376	35287552	3746501280.0
BTC_ijb_jcid_var159	360	360	360	8	8	23040	8294400	46656000	4745367360.0
BTC_ijb_jcid_var159	392	392	392	8	8	25088	9834496	60236288	5907058976.0
BTC_ijb_jcid_var159	424	424	424	8	8	27136	11505664	76225024	7259839936.0
BTC_ijb_jcid_var159	456	456	456	8	8	29184	13307904	94818816	8846491200.0
BTC_ijb_jcid_var159	488	488	488	8	8	31232	15241216	116214272	10610170176.0
BTC_ijb_jcid_var159	520	520	520	8	8	33280	17305600	140608000	12698512320.0
BTC_ijb_jcid_var159	552	552	552	8	8	35328	19501056	168196608	14980094304.0
BTC_ijb_jcid_var159	584	584	584	8	8	37376	21827584	199176704	17493993312.0
BTC_ijb_jcid_var159	616	616	616	8	8	39424	24285184	233744896	20281903488.0
BTC_ijb_jcid_var159	648	648	648	8	8	41472	26873856	272097792	23435207712.0
BTC_ijb_jcid_var159	680	680	680	8	8	43520	29593600	314432000	26761266720.0
BTC_ijb_jcid_var159	712	712	712	8	8	45568	32444416	360944128	30390546624.0
BTC_ijb_jcid_var159	744	744	744	8	8	47616	35426304	411830784	34478567040.0
BTC_ijb_jcid_var159	776	776	776	8	8	49664	38539264	467288576	38945046816.0
BTC_ijb_jcid_var159	808	808	808	8	8	51712	41783296	527514112	43463312224.0
BTC_ijb_jcid_var159	840	840	840	8	8	53760	45158400	592704000	48641580960.0
BTC_ijb_jcid_var159	872	872	872	8	8	55808	48664576	663054848	54000807904.0
BTC_ijb_jcid_var159	904	904	904	8	8	57856	52301824	738763264	59979731040.0
BTC_ijb_jcid_var159	936	936	936	8	8	59904	56070144	820025856	66093509664.0
BTC_ijb_jcid_var159	968	968	968	8	8	61952	59969536	907039232	72849407136.0
BTC_ijb_jcid_var159	1000	1000	1000	8	8	64000	64000000	1000000000	79967856000.0


==> figures/data/ijb_jcid/pred/var16.dat <==
BTC_ijb_jcid_var16	8	8	8	8	8	512	4096	512	210848.0
BTC_ijb_jcid_var16	40	40	40	8	8	2560	102400	64000	18969600.0
BTC_ijb_jcid_var16	72	72	72	8	8	4608	331776	373248	97604352.0
BTC_ijb_jcid_var16	104	104	104	8	8	6656	692224	1124864	305963008.0
BTC_ijb_jcid_var16	136	136	136	8	8	8704	1183744	2515456	734513152.0
BTC_ijb_jcid_var16	168	168	168	8	8	10752	1806336	4741632	1403523072.0
BTC_ijb_jcid_var16	200	200	200	8	8	12800	2560000	8000000	2176000000.0
BTC_ijb_jcid_var16	232	232	232	8	8	14848	3444736	12487168	3246663680.0
BTC_ijb_jcid_var16	264	264	264	8	8	16896	4460544	18399744	5078329344.0
BTC_ijb_jcid_var16	296	296	296	8	8	18944	5607424	25934336	8506462208.0
BTC_ijb_jcid_var16	328	328	328	8	8	20992	6885376	35287552	10586265600.0
BTC_ijb_jcid_var16	360	360	360	8	8	23040	8294400	46656000	13250304000.0
BTC_ijb_jcid_var16	392	392	392	8	8	25088	9834496	60236288	19516557312.0
BTC_ijb_jcid_var16	424	424	424	8	8	27136	11505664	76225024	26526308352.0
BTC_ijb_jcid_var16	456	456	456	8	8	29184	13307904	94818816	39065352192.0
BTC_ijb_jcid_var16	488	488	488	8	8	31232	15241216	116214272	52063993856.0
BTC_ijb_jcid_var16	520	520	520	8	8	33280	17305600	140608000	70304000000.0
BTC_ijb_jcid_var16	552	552	552	8	8	35328	19501056	168196608	1.0428189696e+11
BTC_ijb_jcid_var16	584	584	584	8	8	37376	21827584	199176704	1.33846745088e+11
BTC_ijb_jcid_var16	616	616	616	8	8	39424	24285184	233744896	1.60816488448e+11
BTC_ijb_jcid_var16	648	648	648	8	8	41472	26873856	272097792	1.5237476352e+11
BTC_ijb_jcid_var16	680	680	680	8	8	43520	29593600	314432000	1.67277824e+11
BTC_ijb_jcid_var16	712	712	712	8	8	45568	32444416	360944128	1.57371639808e+11
BTC_ijb_jcid_var16	744	744	744	8	8	47616	35426304	411830784	2.50393116672e+11
BTC_ijb_jcid_var16	776	776	776	8	8	49664	38539264	467288576	2.33644288e+11
BTC_ijb_jcid_var16	808	808	808	8	8	51712	41783296	527514112	3.0595818496e+11
BTC_ijb_jcid_var16	840	840	840	8	8	53760	45158400	592704000	2.82127104e+11
BTC_ijb_jcid_var16	872	872	872	8	8	55808	48664576	663054848	3.47440740352e+11
BTC_ijb_jcid_var16	904	904	904	8	8	57856	52301824	738763264	3.69381632e+11
BTC_ijb_jcid_var16	936	936	936	8	8	59904	56070144	820025856	5.31376754688e+11
BTC_ijb_jcid_var16	968	968	968	8	8	61952	59969536	907039232	4.39006988288e+11
BTC_ijb_jcid_var16	1000	1000	1000	8	8	64000	64000000	1000000000	6.72e+11


==> figures/data/ijb_jcid/pred/var160.dat <==
BTC_ijb_jcid_var160	8	8	8	8	8	512	4096	512	364460.0
BTC_ijb_jcid_var160	40	40	40	8	8	2560	102400	64000	9595232.0
BTC_ijb_jcid_var160	72	72	72	8	8	4608	331776	373248	49124096.0
BTC_ijb_jcid_var160	104	104	104	8	8	6656	692224	1124864	136657664.0
BTC_ijb_jcid_var160	136	136	136	8	8	8704	1183744	2515456	488968960.0
BTC_ijb_jcid_var160	168	168	168	8	8	10752	1806336	4741632	1683800832.0
BTC_ijb_jcid_var160	200	200	200	8	8	12800	2560000	8000000	2675718400.0
BTC_ijb_jcid_var160	232	232	232	8	8	14848	3444736	12487168	3987304192.0
BTC_ijb_jcid_var160	264	264	264	8	8	16896	4460544	18399744	5456968704.0
BTC_ijb_jcid_var160	296	296	296	8	8	18944	5607424	25934336	7220590848.0
BTC_ijb_jcid_var160	328	328	328	8	8	20992	6885376	35287552	9380296192.0
BTC_ijb_jcid_var160	360	360	360	8	8	23040	8294400	46656000	11779534080.0
BTC_ijb_jcid_var160	392	392	392	8	8	25088	9834496	60236288	14574396928.0
BTC_ijb_jcid_var160	424	424	424	8	8	27136	11505664	76225024	17813820672.0
BTC_ijb_jcid_var160	456	456	456	8	8	29184	13307904	94818816	21394629888.0
BTC_ijb_jcid_var160	488	488	488	8	8	31232	15241216	116214272	25999593728.0
BTC_ijb_jcid_var160	520	520	520	8	8	33280	17305600	140608000	30285532160.0
BTC_ijb_jcid_var160	552	552	552	8	8	35328	19501056	168196608	35915575296.0
BTC_ijb_jcid_var160	584	584	584	8	8	37376	21827584	199176704	42127573504.0
BTC_ijb_jcid_var160	616	616	616	8	8	39424	24285184	233744896	48203645952.0
BTC_ijb_jcid_var160	648	648	648	8	8	41472	26873856	272097792	55413497088.0
BTC_ijb_jcid_var160	680	680	680	8	8	43520	29593600	314432000	63550602240.0
BTC_ijb_jcid_var160	712	712	712	8	8	45568	32444416	360944128	72079143424.0
BTC_ijb_jcid_var160	744	744	744	8	8	47616	35426304	411830784	81128355072.0
BTC_ijb_jcid_var160	776	776	776	8	8	49664	38539264	467288576	91346846208.0
BTC_ijb_jcid_var160	808	808	808	8	8	51712	41783296	527514112	1.01700852736e+11
BTC_ijb_jcid_var160	840	840	840	8	8	53760	45158400	592704000	1.1386338432e+11
BTC_ijb_jcid_var160	872	872	872	8	8	55808	48664576	663054848	1.25730708224e+11
BTC_ijb_jcid_var160	904	904	904	8	8	57856	52301824	738763264	1.39410743296e+11
BTC_ijb_jcid_var160	936	936	936	8	8	59904	56070144	820025856	1.53469375488e+11
BTC_ijb_jcid_var160	968	968	968	8	8	61952	59969536	907039232	1.68553828608e+11
BTC_ijb_jcid_var160	1000	1000	1000	8	8	64000	64000000	1000000000	1.84876064e+11


==> figures/data/ijb_jcid/pred/var161.dat <==
BTC_ijb_jcid_var161	8	8	8	8	8	512	4096	512	318640.0
BTC_ijb_jcid_var161	40	40	40	8	8	2560	102400	64000	5774560.0
BTC_ijb_jcid_var161	72	72	72	8	8	4608	331776	373248	32070240.0
BTC_ijb_jcid_var161	104	104	104	8	8	6656	692224	1124864	99255520.0
BTC_ijb_jcid_var161	136	136	136	8	8	8704	1183744	2515456	324515584.0
BTC_ijb_jcid_var161	168	168	168	8	8	10752	1806336	4741632	655398240.0
BTC_ijb_jcid_var161	200	200	200	8	8	12800	2560000	8000000	1050440000.0
BTC_ijb_jcid_var161	232	232	232	8	8	14848	3444736	12487168	1634598688.0
BTC_ijb_jcid_var161	264	264	264	8	8	16896	4460544	18399744	2204653440.0
BTC_ijb_jcid_var161	296	296	296	8	8	18944	5607424	25934336	2957828544.0
BTC_ijb_jcid_var161	328	328	328	8	8	20992	6885376	35287552	3916600768.0
BTC_ijb_jcid_var161	360	360	360	8	8	23040	8294400	46656000	5026177440.0
BTC_ijb_jcid_var161	392	392	392	8	8	25088	9834496	60236288	6377223776.0
BTC_ijb_jcid_var161	424	424	424	8	8	27136	11505664	76225024	8211177216.0
BTC_ijb_jcid_var161	456	456	456	8	8	29184	13307904	94818816	9904728576.0
BTC_ijb_jcid_var161	488	488	488	8	8	31232	15241216	116214272	12106676832.0
BTC_ijb_jcid_var161	520	520	520	8	8	33280	17305600	140608000	14470191840.0
BTC_ijb_jcid_var161	552	552	552	8	8	35328	19501056	168196608	15931627488.0
BTC_ijb_jcid_var161	584	584	584	8	8	37376	21827584	199176704	18560545504.0
BTC_ijb_jcid_var161	616	616	616	8	8	39424	24285184	233744896	21302019200.0
BTC_ijb_jcid_var161	648	648	648	8	8	41472	26873856	272097792	24104265120.0
BTC_ijb_jcid_var161	680	680	680	8	8	43520	29593600	314432000	27600887200.0
BTC_ijb_jcid_var161	712	712	712	8	8	45568	32444416	360944128	31267525568.0
BTC_ijb_jcid_var161	744	744	744	8	8	47616	35426304	411830784	35339199456.0
BTC_ijb_jcid_var161	776	776	776	8	8	49664	38539264	467288576	40083975808.0
BTC_ijb_jcid_var161	808	808	808	8	8	51712	41783296	527514112	44482465248.0
BTC_ijb_jcid_var161	840	840	840	8	8	53760	45158400	592704000	49764566880.0
BTC_ijb_jcid_var161	872	872	872	8	8	55808	48664576	663054848	55331832192.0
BTC_ijb_jcid_var161	904	904	904	8	8	57856	52301824	738763264	61702935840.0
BTC_ijb_jcid_var161	936	936	936	8	8	59904	56070144	820025856	67726983168.0
BTC_ijb_jcid_var161	968	968	968	8	8	61952	59969536	907039232	74520535232.0
BTC_ijb_jcid_var161	1000	1000	1000	8	8	64000	64000000	1000000000	82008048000.0


==> figures/data/ijb_jcid/pred/var162.dat <==
BTC_ijb_jcid_var162	8	8	8	8	8	512	4096	512	427328.0
BTC_ijb_jcid_var162	40	40	40	8	8	2560	102400	64000	9299264.0
BTC_ijb_jcid_var162	72	72	72	8	8	4608	331776	373248	49405536.0
BTC_ijb_jcid_var162	104	104	104	8	8	6656	692224	1124864	138308352.0
BTC_ijb_jcid_var162	136	136	136	8	8	8704	1183744	2515456	494787584.0
BTC_ijb_jcid_var162	168	168	168	8	8	10752	1806336	4741632	1729803264.0
BTC_ijb_jcid_var162	200	200	200	8	8	12800	2560000	8000000	2760774400.0
BTC_ijb_jcid_var162	232	232	232	8	8	14848	3444736	12487168	4095056128.0
BTC_ijb_jcid_var162	264	264	264	8	8	16896	4460544	18399744	5620057344.0
BTC_ijb_jcid_var162	296	296	296	8	8	18944	5607424	25934336	7459872512.0
BTC_ijb_jcid_var162	328	328	328	8	8	20992	6885376	35287552	9558581248.0
BTC_ijb_jcid_var162	360	360	360	8	8	23040	8294400	46656000	11998022400.0
BTC_ijb_jcid_var162	392	392	392	8	8	25088	9834496	60236288	14852321792.0
BTC_ijb_jcid_var162	424	424	424	8	8	27136	11505664	76225024	18067677952.0
BTC_ijb_jcid_var162	456	456	456	8	8	29184	13307904	94818816	21632596224.0
BTC_ijb_jcid_var162	488	488	488	8	8	31232	15241216	116214272	26234067968.0
BTC_ijb_jcid_var162	520	520	520	8	8	33280	17305600	140608000	31237290240.0
BTC_ijb_jcid_var162	552	552	552	8	8	35328	19501056	168196608	36394040064.0
BTC_ijb_jcid_var162	584	584	584	8	8	37376	21827584	199176704	42351586560.0
BTC_ijb_jcid_var162	616	616	616	8	8	39424	24285184	233744896	49367797248.0
BTC_ijb_jcid_var162	648	648	648	8	8	41472	26873856	272097792	56178220032.0
BTC_ijb_jcid_var162	680	680	680	8	8	43520	29593600	314432000	64358289920.0
BTC_ijb_jcid_var162	712	712	712	8	8	45568	32444416	360944128	72714315776.0
BTC_ijb_jcid_var162	744	744	744	8	8	47616	35426304	411830784	82242236160.0
BTC_ijb_jcid_var162	776	776	776	8	8	49664	38539264	467288576	91950263808.0
BTC_ijb_jcid_var162	808	808	808	8	8	51712	41783296	527514112	1.03235432192e+11
BTC_ijb_jcid_var162	840	840	840	8	8	53760	45158400	592704000	1.1547989376e+11
BTC_ijb_jcid_var162	872	872	872	8	8	55808	48664576	663054848	1.28074504704e+11
BTC_ijb_jcid_var162	904	904	904	8	8	57856	52301824	738763264	1.42303138304e+11
BTC_ijb_jcid_var162	936	936	936	8	8	59904	56070144	820025856	1.5577151616e+11
BTC_ijb_jcid_var162	968	968	968	8	8	61952	59969536	907039232	1.71287584512e+11
BTC_ijb_jcid_var162	1000	1000	1000	8	8	64000	64000000	1000000000	1.87537568e+11


==> figures/data/ijb_jcid/pred/var163.dat <==
BTC_ijb_jcid_var163	8	8	8	8	8	512	4096	512	330800.0
BTC_ijb_jcid_var163	40	40	40	8	8	2560	102400	64000	6146880.0
BTC_ijb_jcid_var163	72	72	72	8	8	4608	331776	373248	30836520.0
BTC_ijb_jcid_var163	104	104	104	8	8	6656	692224	1124864	91186992.0
BTC_ijb_jcid_var163	136	136	136	8	8	8704	1183744	2515456	249165872.0
BTC_ijb_jcid_var163	168	168	168	8	8	10752	1806336	4741632	515734548.0
BTC_ijb_jcid_var163	200	200	200	8	8	12800	2560000	8000000	845322500.0
BTC_ijb_jcid_var163	232	232	232	8	8	14848	3444736	12487168	1248869456.0
BTC_ijb_jcid_var163	264	264	264	8	8	16896	4460544	18399744	1757930988.0
BTC_ijb_jcid_var163	296	296	296	8	8	18944	5607424	25934336	2403415364.0
BTC_ijb_jcid_var163	328	328	328	8	8	20992	6885376	35287552	3128791836.0
BTC_ijb_jcid_var163	360	360	360	8	8	23040	8294400	46656000	3959555760.0
BTC_ijb_jcid_var163	392	392	392	8	8	25088	9834496	60236288	4963375424.0
BTC_ijb_jcid_var163	424	424	424	8	8	27136	11505664	76225024	6137922156.0
BTC_ijb_jcid_var163	456	456	456	8	8	29184	13307904	94818816	7478184768.0
BTC_ijb_jcid_var163	488	488	488	8	8	31232	15241216	116214272	8927953656.0
BTC_ijb_jcid_var163	520	520	520	8	8	33280	17305600	140608000	10651795440.0
BTC_ijb_jcid_var163	552	552	552	8	8	35328	19501056	168196608	12686239812.0
BTC_ijb_jcid_var163	584	584	584	8	8	37376	21827584	199176704	14855918144.0
BTC_ijb_jcid_var163	616	616	616	8	8	39424	24285184	233744896	17167590440.0
BTC_ijb_jcid_var163	648	648	648	8	8	41472	26873856	272097792	19811114136.0
BTC_ijb_jcid_var163	680	680	680	8	8	43520	29593600	314432000	22723305000.0
BTC_ijb_jcid_var163	712	712	712	8	8	45568	32444416	360944128	25935038592.0
BTC_ijb_jcid_var163	744	744	744	8	8	47616	35426304	411830784	29400751788.0
BTC_ijb_jcid_var163	776	776	776	8	8	49664	38539264	467288576	32940207108.0
BTC_ijb_jcid_var163	808	808	808	8	8	51712	41783296	527514112	36823821896.0
BTC_ijb_jcid_var163	840	840	840	8	8	53760	45158400	592704000	41452655580.0
BTC_ijb_jcid_var163	872	872	872	8	8	55808	48664576	663054848	48793887060.0
BTC_ijb_jcid_var163	904	904	904	8	8	57856	52301824	738763264	50812203760.0
BTC_ijb_jcid_var163	936	936	936	8	8	59904	56070144	820025856	56086200144.0
BTC_ijb_jcid_var163	968	968	968	8	8	61952	59969536	907039232	62118781560.0
BTC_ijb_jcid_var163	1000	1000	1000	8	8	64000	64000000	1000000000	68235330500.0


==> figures/data/ijb_jcid/pred/var164.dat <==
BTC_ijb_jcid_var164	8	8	8	8	8	512	4096	512	333692.0
BTC_ijb_jcid_var164	40	40	40	8	8	2560	102400	64000	6986120.0
BTC_ijb_jcid_var164	72	72	72	8	8	4608	331776	373248	32820408.0
BTC_ijb_jcid_var164	104	104	104	8	8	6656	692224	1124864	92345344.0
BTC_ijb_jcid_var164	136	136	136	8	8	8704	1183744	2515456	397428516.0
BTC_ijb_jcid_var164	168	168	168	8	8	10752	1806336	4741632	720768636.0
BTC_ijb_jcid_var164	200	200	200	8	8	12800	2560000	8000000	1142092400.0
BTC_ijb_jcid_var164	232	232	232	8	8	14848	3444736	12487168	1636368732.0
BTC_ijb_jcid_var164	264	264	264	8	8	16896	4460544	18399744	2266460724.0
BTC_ijb_jcid_var164	296	296	296	8	8	18944	5607424	25934336	3100210168.0
BTC_ijb_jcid_var164	328	328	328	8	8	20992	6885376	35287552	4017176884.0
BTC_ijb_jcid_var164	360	360	360	8	8	23040	8294400	46656000	4914062640.0
BTC_ijb_jcid_var164	392	392	392	8	8	25088	9834496	60236288	6090823480.0
BTC_ijb_jcid_var164	424	424	424	8	8	27136	11505664	76225024	7538110500.0
BTC_ijb_jcid_var164	456	456	456	8	8	29184	13307904	94818816	9065130888.0
BTC_ijb_jcid_var164	488	488	488	8	8	31232	15241216	116214272	10734104364.0
BTC_ijb_jcid_var164	520	520	520	8	8	33280	17305600	140608000	13428623520.0
BTC_ijb_jcid_var164	552	552	552	8	8	35328	19501056	168196608	14971482000.0
BTC_ijb_jcid_var164	584	584	584	8	8	37376	21827584	199176704	17391099812.0
BTC_ijb_jcid_var164	616	616	616	8	8	39424	24285184	233744896	21395594836.0
BTC_ijb_jcid_var164	648	648	648	8	8	41472	26873856	272097792	22878718272.0
BTC_ijb_jcid_var164	680	680	680	8	8	43520	29593600	314432000	26138066100.0
BTC_ijb_jcid_var164	712	712	712	8	8	45568	32444416	360944128	29870488652.0
BTC_ijb_jcid_var164	744	744	744	8	8	47616	35426304	411830784	33792302928.0
BTC_ijb_jcid_var164	776	776	776	8	8	49664	38539264	467288576	37786899796.0
BTC_ijb_jcid_var164	808	808	808	8	8	51712	41783296	527514112	41789734548.0
BTC_ijb_jcid_var164	840	840	840	8	8	53760	45158400	592704000	47233247460.0
BTC_ijb_jcid_var164	872	872	872	8	8	55808	48664576	663054848	51732391028.0
BTC_ijb_jcid_var164	904	904	904	8	8	57856	52301824	738763264	56873019780.0
BTC_ijb_jcid_var164	936	936	936	8	8	59904	56070144	820025856	62454866292.0
BTC_ijb_jcid_var164	968	968	968	8	8	61952	59969536	907039232	69706728344.0
BTC_ijb_jcid_var164	1000	1000	1000	8	8	64000	64000000	1000000000	78515167500.0


==> figures/data/ijb_jcid/pred/var165.dat <==
BTC_ijb_jcid_var165	8	8	8	8	8	512	4096	512	352956.0
BTC_ijb_jcid_var165	40	40	40	8	8	2560	102400	64000	6012160.0
BTC_ijb_jcid_var165	72	72	72	8	8	4608	331776	373248	31127328.0
BTC_ijb_jcid_var165	104	104	104	8	8	6656	692224	1124864	89994112.0
BTC_ijb_jcid_var165	136	136	136	8	8	8704	1183744	2515456	233872128.0
BTC_ijb_jcid_var165	168	168	168	8	8	10752	1806336	4741632	592515168.0
BTC_ijb_jcid_var165	200	200	200	8	8	12800	2560000	8000000	972856000.0
BTC_ijb_jcid_var165	232	232	232	8	8	14848	3444736	12487168	1436278592.0
BTC_ijb_jcid_var165	264	264	264	8	8	16896	4460544	18399744	2046478368.0
BTC_ijb_jcid_var165	296	296	296	8	8	18944	5607424	25934336	2803465728.0
BTC_ijb_jcid_var165	328	328	328	8	8	20992	6885376	35287552	3662075392.0
BTC_ijb_jcid_var165	360	360	360	8	8	23040	8294400	46656000	4606718400.0
BTC_ijb_jcid_var165	392	392	392	8	8	25088	9834496	60236288	5712597184.0
BTC_ijb_jcid_var165	424	424	424	8	8	27136	11505664	76225024	7128262560.0
BTC_ijb_jcid_var165	456	456	456	8	8	29184	13307904	94818816	8702305824.0
BTC_ijb_jcid_var165	488	488	488	8	8	31232	15241216	116214272	10312078304.0
BTC_ijb_jcid_var165	520	520	520	8	8	33280	17305600	140608000	12383567040.0
BTC_ijb_jcid_var165	552	552	552	8	8	35328	19501056	168196608	14831376672.0
BTC_ijb_jcid_var165	584	584	584	8	8	37376	21827584	199176704	17349544416.0
BTC_ijb_jcid_var165	616	616	616	8	8	39424	24285184	233744896	19883021312.0
BTC_ijb_jcid_var165	648	648	648	8	8	41472	26873856	272097792	22972543488.0
BTC_ijb_jcid_var165	680	680	680	8	8	43520	29593600	314432000	26261113120.0
BTC_ijb_jcid_var165	712	712	712	8	8	45568	32444416	360944128	30459778656.0
BTC_ijb_jcid_var165	744	744	744	8	8	47616	35426304	411830784	34676664480.0
BTC_ijb_jcid_var165	776	776	776	8	8	49664	38539264	467288576	38398631072.0
BTC_ijb_jcid_var165	808	808	808	8	8	51712	41783296	527514112	42873119936.0
BTC_ijb_jcid_var165	840	840	840	8	8	53760	45158400	592704000	48659358720.0
BTC_ijb_jcid_var165	872	872	872	8	8	55808	48664576	663054848	53835797600.0
BTC_ijb_jcid_var165	904	904	904	8	8	57856	52301824	738763264	59093351808.0
BTC_ijb_jcid_var165	936	936	936	8	8	59904	56070144	820025856	65399697792.0
BTC_ijb_jcid_var165	968	968	968	8	8	61952	59969536	907039232	72825269088.0
BTC_ijb_jcid_var165	1000	1000	1000	8	8	64000	64000000	1000000000	79607280000.0


==> figures/data/ijb_jcid/pred/var166.dat <==
BTC_ijb_jcid_var166	8	8	8	8	8	512	4096	512	375456.0
BTC_ijb_jcid_var166	40	40	40	8	8	2560	102400	64000	7202144.0
BTC_ijb_jcid_var166	72	72	72	8	8	4608	331776	373248	35348512.0
BTC_ijb_jcid_var166	104	104	104	8	8	6656	692224	1124864	116157184.0
BTC_ijb_jcid_var166	136	136	136	8	8	8704	1183744	2515456	504758016.0
BTC_ijb_jcid_var166	168	168	168	8	8	10752	1806336	4741632	1584645888.0
BTC_ijb_jcid_var166	200	200	200	8	8	12800	2560000	8000000	2590963200.0
BTC_ijb_jcid_var166	232	232	232	8	8	14848	3444736	12487168	3727419648.0
BTC_ijb_jcid_var166	264	264	264	8	8	16896	4460544	18399744	5161128192.0
BTC_ijb_jcid_var166	296	296	296	8	8	18944	5607424	25934336	7107997184.0
BTC_ijb_jcid_var166	328	328	328	8	8	20992	6885376	35287552	9255215360.0
BTC_ijb_jcid_var166	360	360	360	8	8	23040	8294400	46656000	11063692800.0
BTC_ijb_jcid_var166	392	392	392	8	8	25088	9834496	60236288	13616637440.0
BTC_ijb_jcid_var166	424	424	424	8	8	27136	11505664	76225024	17290407936.0
BTC_ijb_jcid_var166	456	456	456	8	8	29184	13307904	94818816	20730299904.0
BTC_ijb_jcid_var166	488	488	488	8	8	31232	15241216	116214272	24042471680.0
BTC_ijb_jcid_var166	520	520	520	8	8	33280	17305600	140608000	29160185600.0
BTC_ijb_jcid_var166	552	552	552	8	8	35328	19501056	168196608	35442180096.0
BTC_ijb_jcid_var166	584	584	584	8	8	37376	21827584	199176704	41171813120.0
BTC_ijb_jcid_var166	616	616	616	8	8	39424	24285184	233744896	46909967104.0
BTC_ijb_jcid_var166	648	648	648	8	8	41472	26873856	272097792	52909708032.0
BTC_ijb_jcid_var166	680	680	680	8	8	43520	29593600	314432000	60618703360.0
BTC_ijb_jcid_var166	712	712	712	8	8	45568	32444416	360944128	71076419584.0
BTC_ijb_jcid_var166	744	744	744	8	8	47616	35426304	411830784	79707136512.0
BTC_ijb_jcid_var166	776	776	776	8	8	49664	38539264	467288576	87143384576.0
BTC_ijb_jcid_var166	808	808	808	8	8	51712	41783296	527514112	99334589184.0
BTC_ijb_jcid_var166	840	840	840	8	8	53760	45158400	592704000	1.1255707008e+11
BTC_ijb_jcid_var166	872	872	872	8	8	55808	48664576	663054848	1.24477595392e+11
BTC_ijb_jcid_var166	904	904	904	8	8	57856	52301824	738763264	1.35602574592e+11
BTC_ijb_jcid_var166	936	936	936	8	8	59904	56070144	820025856	1.48863027456e+11
BTC_ijb_jcid_var166	968	968	968	8	8	61952	59969536	907039232	1.66181097984e+11
BTC_ijb_jcid_var166	1000	1000	1000	8	8	64000	64000000	1000000000	1.8084096e+11


==> figures/data/ijb_jcid/pred/var167.dat <==
BTC_ijb_jcid_var167	8	8	8	8	8	512	4096	512	319768.0
BTC_ijb_jcid_var167	40	40	40	8	8	2560	102400	64000	7010880.0
BTC_ijb_jcid_var167	72	72	72	8	8	4608	331776	373248	32249664.0
BTC_ijb_jcid_var167	104	104	104	8	8	6656	692224	1124864	95856384.0
BTC_ijb_jcid_var167	136	136	136	8	8	8704	1183744	2515456	432662240.0
BTC_ijb_jcid_var167	168	168	168	8	8	10752	1806336	4741632	835445184.0
BTC_ijb_jcid_var167	200	200	200	8	8	12800	2560000	8000000	1318437600.0
BTC_ijb_jcid_var167	232	232	232	8	8	14848	3444736	12487168	1908081216.0
BTC_ijb_jcid_var167	264	264	264	8	8	16896	4460544	18399744	2639858496.0
BTC_ijb_jcid_var167	296	296	296	8	8	18944	5607424	25934336	3628401152.0
BTC_ijb_jcid_var167	328	328	328	8	8	20992	6885376	35287552	4849132320.0
BTC_ijb_jcid_var167	360	360	360	8	8	23040	8294400	46656000	5734382400.0
BTC_ijb_jcid_var167	392	392	392	8	8	25088	9834496	60236288	7117214720.0
BTC_ijb_jcid_var167	424	424	424	8	8	27136	11505664	76225024	8799100704.0
BTC_ijb_jcid_var167	456	456	456	8	8	29184	13307904	94818816	10659711360.0
BTC_ijb_jcid_var167	488	488	488	8	8	31232	15241216	116214272	12559171904.0
BTC_ijb_jcid_var167	520	520	520	8	8	33280	17305600	140608000	17030106080.0
BTC_ijb_jcid_var167	552	552	552	8	8	35328	19501056	168196608	17522771904.0
BTC_ijb_jcid_var167	584	584	584	8	8	37376	21827584	199176704	20390822528.0
BTC_ijb_jcid_var167	616	616	616	8	8	39424	24285184	233744896	23111812416.0
BTC_ijb_jcid_var167	648	648	648	8	8	41472	26873856	272097792	26668020096.0
BTC_ijb_jcid_var167	680	680	680	8	8	43520	29593600	314432000	30449265760.0
BTC_ijb_jcid_var167	712	712	712	8	8	45568	32444416	360944128	34816945248.0
BTC_ijb_jcid_var167	744	744	744	8	8	47616	35426304	411830784	39647584416.0
BTC_ijb_jcid_var167	776	776	776	8	8	49664	38539264	467288576	43230795488.0
BTC_ijb_jcid_var167	808	808	808	8	8	51712	41783296	527514112	48656392864.0
BTC_ijb_jcid_var167	840	840	840	8	8	53760	45158400	592704000	54909570240.0
BTC_ijb_jcid_var167	872	872	872	8	8	55808	48664576	663054848	60610676032.0
BTC_ijb_jcid_var167	904	904	904	8	8	57856	52301824	738763264	66430168800.0
BTC_ijb_jcid_var167	936	936	936	8	8	59904	56070144	820025856	72991125792.0
BTC_ijb_jcid_var167	968	968	968	8	8	61952	59969536	907039232	81587926464.0
BTC_ijb_jcid_var167	1000	1000	1000	8	8	64000	64000000	1000000000	88402440000.0


==> figures/data/ijb_jcid/pred/var168.dat <==
BTC_ijb_jcid_var168	8	8	8	8	8	512	4096	512	328176.0
BTC_ijb_jcid_var168	40	40	40	8	8	2560	102400	64000	7376160.0
BTC_ijb_jcid_var168	72	72	72	8	8	4608	331776	373248	35135680.0
BTC_ijb_jcid_var168	104	104	104	8	8	6656	692224	1124864	117465088.0
BTC_ijb_jcid_var168	136	136	136	8	8	8704	1183744	2515456	499000320.0
BTC_ijb_jcid_var168	168	168	168	8	8	10752	1806336	4741632	1575775488.0
BTC_ijb_jcid_var168	200	200	200	8	8	12800	2560000	8000000	2548281600.0
BTC_ijb_jcid_var168	232	232	232	8	8	14848	3444736	12487168	3728028416.0
BTC_ijb_jcid_var168	264	264	264	8	8	16896	4460544	18399744	5226828288.0
BTC_ijb_jcid_var168	296	296	296	8	8	18944	5607424	25934336	7219795200.0
BTC_ijb_jcid_var168	328	328	328	8	8	20992	6885376	35287552	9410178304.0
BTC_ijb_jcid_var168	360	360	360	8	8	23040	8294400	46656000	11376230400.0
BTC_ijb_jcid_var168	392	392	392	8	8	25088	9834496	60236288	13972510720.0
BTC_ijb_jcid_var168	424	424	424	8	8	27136	11505664	76225024	17528472064.0
BTC_ijb_jcid_var168	456	456	456	8	8	29184	13307904	94818816	21248636928.0
BTC_ijb_jcid_var168	488	488	488	8	8	31232	15241216	116214272	24504923904.0
BTC_ijb_jcid_var168	520	520	520	8	8	33280	17305600	140608000	29267962880.0
BTC_ijb_jcid_var168	552	552	552	8	8	35328	19501056	168196608	35561712384.0
BTC_ijb_jcid_var168	584	584	584	8	8	37376	21827584	199176704	41222850048.0
BTC_ijb_jcid_var168	616	616	616	8	8	39424	24285184	233744896	46587261952.0
BTC_ijb_jcid_var168	648	648	648	8	8	41472	26873856	272097792	53866944000.0
BTC_ijb_jcid_var168	680	680	680	8	8	43520	29593600	314432000	61603147520.0
BTC_ijb_jcid_var168	712	712	712	8	8	45568	32444416	360944128	71358895616.0
BTC_ijb_jcid_var168	744	744	744	8	8	47616	35426304	411830784	80343000576.0
BTC_ijb_jcid_var168	776	776	776	8	8	49664	38539264	467288576	88816117760.0
BTC_ijb_jcid_var168	808	808	808	8	8	51712	41783296	527514112	99699572480.0
BTC_ijb_jcid_var168	840	840	840	8	8	53760	45158400	592704000	1.1394316416e+11
BTC_ijb_jcid_var168	872	872	872	8	8	55808	48664576	663054848	1.28505537792e+11
BTC_ijb_jcid_var168	904	904	904	8	8	57856	52301824	738763264	1.38872364288e+11
BTC_ijb_jcid_var168	936	936	936	8	8	59904	56070144	820025856	1.50188283648e+11
BTC_ijb_jcid_var168	968	968	968	8	8	61952	59969536	907039232	1.66926442496e+11
BTC_ijb_jcid_var168	1000	1000	1000	8	8	64000	64000000	1000000000	1.83841952e+11


==> figures/data/ijb_jcid/pred/var169.dat <==
BTC_ijb_jcid_var169	8	8	8	8	8	512	4096	512	80424.0
BTC_ijb_jcid_var169	40	40	40	8	8	2560	102400	64000	2511880.0
BTC_ijb_jcid_var169	72	72	72	8	8	4608	331776	373248	11169540.0
BTC_ijb_jcid_var169	104	104	104	8	8	6656	692224	1124864	29616444.0
BTC_ijb_jcid_var169	136	136	136	8	8	8704	1183744	2515456	67699372.0
BTC_ijb_jcid_var169	168	168	168	8	8	10752	1806336	4741632	124117560.0
BTC_ijb_jcid_var169	200	200	200	8	8	12800	2560000	8000000	202609600.0
BTC_ijb_jcid_var169	232	232	232	8	8	14848	3444736	12487168	309151136.0
BTC_ijb_jcid_var169	264	264	264	8	8	16896	4460544	18399744	447523560.0
BTC_ijb_jcid_var169	296	296	296	8	8	18944	5607424	25934336	651078788.0
BTC_ijb_jcid_var169	328	328	328	8	8	20992	6885376	35287552	838329296.0
BTC_ijb_jcid_var169	360	360	360	8	8	23040	8294400	46656000	1097606700.0
BTC_ijb_jcid_var169	392	392	392	8	8	25088	9834496	60236288	1408228640.0
BTC_ijb_jcid_var169	424	424	424	8	8	27136	11505664	76225024	1765173056.0
BTC_ijb_jcid_var169	456	456	456	8	8	29184	13307904	94818816	2174399976.0
BTC_ijb_jcid_var169	488	488	488	8	8	31232	15241216	116214272	2651776140.0
BTC_ijb_jcid_var169	520	520	520	8	8	33280	17305600	140608000	3239096900.0
BTC_ijb_jcid_var169	552	552	552	8	8	35328	19501056	168196608	3764067852.0
BTC_ijb_jcid_var169	584	584	584	8	8	37376	21827584	199176704	4410869948.0
BTC_ijb_jcid_var169	616	616	616	8	8	39424	24285184	233744896	5190931592.0
BTC_ijb_jcid_var169	648	648	648	8	8	41472	26873856	272097792	6018552396.0
BTC_ijb_jcid_var169	680	680	680	8	8	43520	29593600	314432000	6979657700.0
BTC_ijb_jcid_var169	712	712	712	8	8	45568	32444416	360944128	7983861412.0
BTC_ijb_jcid_var169	744	744	744	8	8	47616	35426304	411830784	9083444292.0
BTC_ijb_jcid_var169	776	776	776	8	8	49664	38539264	467288576	10314902400.0
BTC_ijb_jcid_var169	808	808	808	8	8	51712	41783296	527514112	11584365488.0
BTC_ijb_jcid_var169	840	840	840	8	8	53760	45158400	592704000	13016099460.0
BTC_ijb_jcid_var169	872	872	872	8	8	55808	48664576	663054848	14525260212.0
BTC_ijb_jcid_var169	904	904	904	8	8	57856	52301824	738763264	16145221232.0
BTC_ijb_jcid_var169	936	936	936	8	8	59904	56070144	820025856	17845322040.0
BTC_ijb_jcid_var169	968	968	968	8	8	61952	59969536	907039232	19684960988.0
BTC_ijb_jcid_var169	1000	1000	1000	8	8	64000	64000000	1000000000	21854818000.0


==> figures/data/ijb_jcid/pred/var17.dat <==
BTC_ijb_jcid_var17	8	8	8	8	8	512	4096	512	173792.0
BTC_ijb_jcid_var17	40	40	40	8	8	2560	102400	64000	19155200.0
BTC_ijb_jcid_var17	72	72	72	8	8	4608	331776	373248	125162496.0
BTC_ijb_jcid_var17	104	104	104	8	8	6656	692224	1124864	296964096.0
BTC_ijb_jcid_var17	136	136	136	8	8	8704	1183744	2515456	885440512.0
BTC_ijb_jcid_var17	168	168	168	8	8	10752	1806336	4741632	1289723904.0
BTC_ijb_jcid_var17	200	200	200	8	8	12800	2560000	8000000	2368000000.0
BTC_ijb_jcid_var17	232	232	232	8	8	14848	3444736	12487168	4595277824.0
BTC_ijb_jcid_var17	264	264	264	8	8	16896	4460544	18399744	6035116032.0
BTC_ijb_jcid_var17	296	296	296	8	8	18944	5607424	25934336	5809291264.0
BTC_ijb_jcid_var17	328	328	328	8	8	20992	6885376	35287552	11433166848.0
BTC_ijb_jcid_var17	360	360	360	8	8	23040	8294400	46656000	13250304000.0
BTC_ijb_jcid_var17	392	392	392	8	8	25088	9834496	60236288	22407899136.0
BTC_ijb_jcid_var17	424	424	424	8	8	27136	11505664	76225024	29270409216.0
BTC_ijb_jcid_var17	456	456	456	8	8	29184	13307904	94818816	43616655360.0
BTC_ijb_jcid_var17	488	488	488	8	8	31232	15241216	116214272	66939420672.0
BTC_ijb_jcid_var17	520	520	520	8	8	33280	17305600	140608000	88864256000.0
BTC_ijb_jcid_var17	552	552	552	8	8	35328	19501056	168196608	1.25811062784e+11
BTC_ijb_jcid_var17	584	584	584	8	8	37376	21827584	199176704	1.4340722688e+11
BTC_ijb_jcid_var17	616	616	616	8	8	39424	24285184	233744896	1.636214272e+11
BTC_ijb_jcid_var17	648	648	648	8	8	41472	26873856	272097792	1.66523848704e+11
BTC_ijb_jcid_var17	680	680	680	8	8	43520	29593600	314432000	1.79855104e+11
BTC_ijb_jcid_var17	712	712	712	8	8	45568	32444416	360944128	2.13678923776e+11
BTC_ijb_jcid_var17	744	744	744	8	8	47616	35426304	411830784	3.31111950336e+11
BTC_ijb_jcid_var17	776	776	776	8	8	49664	38539264	467288576	2.65419911168e+11
BTC_ijb_jcid_var17	808	808	808	8	8	51712	41783296	527514112	3.86140329984e+11
BTC_ijb_jcid_var17	840	840	840	8	8	53760	45158400	592704000	4.33859328e+11
BTC_ijb_jcid_var17	872	872	872	8	8	55808	48664576	663054848	4.45572857856e+11
BTC_ijb_jcid_var17	904	904	904	8	8	57856	52301824	738763264	5.05314072576e+11
BTC_ijb_jcid_var17	936	936	936	8	8	59904	56070144	820025856	4.98575720448e+11
BTC_ijb_jcid_var17	968	968	968	8	8	61952	59969536	907039232	5.87761422336e+11
BTC_ijb_jcid_var17	1000	1000	1000	8	8	64000	64000000	1000000000	7.24e+11


==> figures/data/ijb_jcid/pred/var170.dat <==
BTC_ijb_jcid_var170	8	8	8	8	8	512	4096	512	82347.0
BTC_ijb_jcid_var170	40	40	40	8	8	2560	102400	64000	2786288.0
BTC_ijb_jcid_var170	72	72	72	8	8	4608	331776	373248	12277368.0
BTC_ijb_jcid_var170	104	104	104	8	8	6656	692224	1124864	42741920.0
BTC_ijb_jcid_var170	136	136	136	8	8	8704	1183744	2515456	108147744.0
BTC_ijb_jcid_var170	168	168	168	8	8	10752	1806336	4741632	185858400.0
BTC_ijb_jcid_var170	200	200	200	8	8	12800	2560000	8000000	284898400.0
BTC_ijb_jcid_var170	232	232	232	8	8	14848	3444736	12487168	416909568.0
BTC_ijb_jcid_var170	264	264	264	8	8	16896	4460544	18399744	599703456.0
BTC_ijb_jcid_var170	296	296	296	8	8	18944	5607424	25934336	842920384.0
BTC_ijb_jcid_var170	328	328	328	8	8	20992	6885376	35287552	1089664544.0
BTC_ijb_jcid_var170	360	360	360	8	8	23040	8294400	46656000	1395882720.0
BTC_ijb_jcid_var170	392	392	392	8	8	25088	9834496	60236288	1770090112.0
BTC_ijb_jcid_var170	424	424	424	8	8	27136	11505664	76225024	2196035072.0
BTC_ijb_jcid_var170	456	456	456	8	8	29184	13307904	94818816	2665011744.0
BTC_ijb_jcid_var170	488	488	488	8	8	31232	15241216	116214272	3221284096.0
BTC_ijb_jcid_var170	520	520	520	8	8	33280	17305600	140608000	3824639520.0
BTC_ijb_jcid_var170	552	552	552	8	8	35328	19501056	168196608	4470577344.0
BTC_ijb_jcid_var170	584	584	584	8	8	37376	21827584	199176704	5307165408.0
BTC_ijb_jcid_var170	616	616	616	8	8	39424	24285184	233744896	6133726368.0
BTC_ijb_jcid_var170	648	648	648	8	8	41472	26873856	272097792	7117142112.0
BTC_ijb_jcid_var170	680	680	680	8	8	43520	29593600	314432000	8153023200.0
BTC_ijb_jcid_var170	712	712	712	8	8	45568	32444416	360944128	9596515424.0
BTC_ijb_jcid_var170	744	744	744	8	8	47616	35426304	411830784	10479564384.0
BTC_ijb_jcid_var170	776	776	776	8	8	49664	38539264	467288576	11905022624.0
BTC_ijb_jcid_var170	808	808	808	8	8	51712	41783296	527514112	13350564608.0
BTC_ijb_jcid_var170	840	840	840	8	8	53760	45158400	592704000	15207312960.0
BTC_ijb_jcid_var170	872	872	872	8	8	55808	48664576	663054848	16608122464.0
BTC_ijb_jcid_var170	904	904	904	8	8	57856	52301824	738763264	18546543552.0
BTC_ijb_jcid_var170	936	936	936	8	8	59904	56070144	820025856	20353597056.0
BTC_ijb_jcid_var170	968	968	968	8	8	61952	59969536	907039232	22551662496.0
BTC_ijb_jcid_var170	1000	1000	1000	8	8	64000	64000000	1000000000	24819020000.0


==> figures/data/ijb_jcid/pred/var171.dat <==
BTC_ijb_jcid_var171	8	8	8	8	8	512	4096	512	78174.5
BTC_ijb_jcid_var171	40	40	40	8	8	2560	102400	64000	2555020.0
BTC_ijb_jcid_var171	72	72	72	8	8	4608	331776	373248	11126484.0
BTC_ijb_jcid_var171	104	104	104	8	8	6656	692224	1124864	29915548.0
BTC_ijb_jcid_var171	136	136	136	8	8	8704	1183744	2515456	79922440.0
BTC_ijb_jcid_var171	168	168	168	8	8	10752	1806336	4741632	142049712.0
BTC_ijb_jcid_var171	200	200	200	8	8	12800	2560000	8000000	231624500.0
BTC_ijb_jcid_var171	232	232	232	8	8	14848	3444736	12487168	350473932.0
BTC_ijb_jcid_var171	264	264	264	8	8	16896	4460544	18399744	505292964.0
BTC_ijb_jcid_var171	296	296	296	8	8	18944	5607424	25934336	685991840.0
BTC_ijb_jcid_var171	328	328	328	8	8	20992	6885376	35287552	922454244.0
BTC_ijb_jcid_var171	360	360	360	8	8	23040	8294400	46656000	1184859180.0
BTC_ijb_jcid_var171	392	392	392	8	8	25088	9834496	60236288	1518738928.0
BTC_ijb_jcid_var171	424	424	424	8	8	27136	11505664	76225024	1920088876.0
BTC_ijb_jcid_var171	456	456	456	8	8	29184	13307904	94818816	2325743868.0
BTC_ijb_jcid_var171	488	488	488	8	8	31232	15241216	116214272	2823252264.0
BTC_ijb_jcid_var171	520	520	520	8	8	33280	17305600	140608000	3322629700.0
BTC_ijb_jcid_var171	552	552	552	8	8	35328	19501056	168196608	3969222240.0
BTC_ijb_jcid_var171	584	584	584	8	8	37376	21827584	199176704	4641820048.0
BTC_ijb_jcid_var171	616	616	616	8	8	39424	24285184	233744896	5406220820.0
BTC_ijb_jcid_var171	648	648	648	8	8	41472	26873856	272097792	6295999104.0
BTC_ijb_jcid_var171	680	680	680	8	8	43520	29593600	314432000	7273847460.0
BTC_ijb_jcid_var171	712	712	712	8	8	45568	32444416	360944128	8325421696.0
BTC_ijb_jcid_var171	744	744	744	8	8	47616	35426304	411830784	9504697836.0
BTC_ijb_jcid_var171	776	776	776	8	8	49664	38539264	467288576	10782190588.0
BTC_ijb_jcid_var171	808	808	808	8	8	51712	41783296	527514112	12092113900.0
BTC_ijb_jcid_var171	840	840	840	8	8	53760	45158400	592704000	13593045480.0
BTC_ijb_jcid_var171	872	872	872	8	8	55808	48664576	663054848	15121374672.0
BTC_ijb_jcid_var171	904	904	904	8	8	57856	52301824	738763264	16791600216.0
BTC_ijb_jcid_var171	936	936	936	8	8	59904	56070144	820025856	18743028876.0
BTC_ijb_jcid_var171	968	968	968	8	8	61952	59969536	907039232	20455993316.0
BTC_ijb_jcid_var171	1000	1000	1000	8	8	64000	64000000	1000000000	22576303500.0


==> figures/data/ijb_jcid/pred/var172.dat <==
BTC_ijb_jcid_var172	8	8	8	8	8	512	4096	512	77462.5
BTC_ijb_jcid_var172	40	40	40	8	8	2560	102400	64000	2077266.0
BTC_ijb_jcid_var172	72	72	72	8	8	4608	331776	373248	9707041.0
BTC_ijb_jcid_var172	104	104	104	8	8	6656	692224	1124864	26518514.5
BTC_ijb_jcid_var172	136	136	136	8	8	8704	1183744	2515456	93581942.0
BTC_ijb_jcid_var172	168	168	168	8	8	10752	1806336	4741632	187869952.0
BTC_ijb_jcid_var172	200	200	200	8	8	12800	2560000	8000000	296797084.0
BTC_ijb_jcid_var172	232	232	232	8	8	14848	3444736	12487168	423739772.0
BTC_ijb_jcid_var172	264	264	264	8	8	16896	4460544	18399744	602278596.0
BTC_ijb_jcid_var172	296	296	296	8	8	18944	5607424	25934336	786977404.0
BTC_ijb_jcid_var172	328	328	328	8	8	20992	6885376	35287552	1029128780.0
BTC_ijb_jcid_var172	360	360	360	8	8	23040	8294400	46656000	1355453352.0
BTC_ijb_jcid_var172	392	392	392	8	8	25088	9834496	60236288	1713720700.0
BTC_ijb_jcid_var172	424	424	424	8	8	27136	11505664	76225024	2102996920.0
BTC_ijb_jcid_var172	456	456	456	8	8	29184	13307904	94818816	2567706900.0
BTC_ijb_jcid_var172	488	488	488	8	8	31232	15241216	116214272	3091060972.0
BTC_ijb_jcid_var172	520	520	520	8	8	33280	17305600	140608000	3664801368.0
BTC_ijb_jcid_var172	552	552	552	8	8	35328	19501056	168196608	4366568632.0
BTC_ijb_jcid_var172	584	584	584	8	8	37376	21827584	199176704	5077234124.0
BTC_ijb_jcid_var172	616	616	616	8	8	39424	24285184	233744896	5900292196.0
BTC_ijb_jcid_var172	648	648	648	8	8	41472	26873856	272097792	6873948956.0
BTC_ijb_jcid_var172	680	680	680	8	8	43520	29593600	314432000	7941547692.0
BTC_ijb_jcid_var172	712	712	712	8	8	45568	32444416	360944128	9044914660.0
BTC_ijb_jcid_var172	744	744	744	8	8	47616	35426304	411830784	10232721776.0
BTC_ijb_jcid_var172	776	776	776	8	8	49664	38539264	467288576	11566826232.0
BTC_ijb_jcid_var172	808	808	808	8	8	51712	41783296	527514112	13011846476.0
BTC_ijb_jcid_var172	840	840	840	8	8	53760	45158400	592704000	14570255156.0
BTC_ijb_jcid_var172	872	872	872	8	8	55808	48664576	663054848	16615546996.0
BTC_ijb_jcid_var172	904	904	904	8	8	57856	52301824	738763264	18031278660.0
BTC_ijb_jcid_var172	936	936	936	8	8	59904	56070144	820025856	19885974940.0
BTC_ijb_jcid_var172	968	968	968	8	8	61952	59969536	907039232	22050125408.0
BTC_ijb_jcid_var172	1000	1000	1000	8	8	64000	64000000	1000000000	24340045988.0


==> figures/data/ijb_jcid/pred/var173.dat <==
BTC_ijb_jcid_var173	8	8	8	8	8	512	4096	512	85663.0
BTC_ijb_jcid_var173	40	40	40	8	8	2560	102400	64000	2342960.0
BTC_ijb_jcid_var173	72	72	72	8	8	4608	331776	373248	11237652.0
BTC_ijb_jcid_var173	104	104	104	8	8	6656	692224	1124864	30218916.0
BTC_ijb_jcid_var173	136	136	136	8	8	8704	1183744	2515456	67703112.0
BTC_ijb_jcid_var173	168	168	168	8	8	10752	1806336	4741632	123542664.0
BTC_ijb_jcid_var173	200	200	200	8	8	12800	2560000	8000000	200240800.0
BTC_ijb_jcid_var173	232	232	232	8	8	14848	3444736	12487168	303140364.0
BTC_ijb_jcid_var173	264	264	264	8	8	16896	4460544	18399744	436136448.0
BTC_ijb_jcid_var173	296	296	296	8	8	18944	5607424	25934336	605828232.0
BTC_ijb_jcid_var173	328	328	328	8	8	20992	6885376	35287552	840690404.0
BTC_ijb_jcid_var173	360	360	360	8	8	23040	8294400	46656000	1091897280.0
BTC_ijb_jcid_var173	392	392	392	8	8	25088	9834496	60236288	1384783120.0
BTC_ijb_jcid_var173	424	424	424	8	8	27136	11505664	76225024	1730890536.0
BTC_ijb_jcid_var173	456	456	456	8	8	29184	13307904	94818816	2168525328.0
BTC_ijb_jcid_var173	488	488	488	8	8	31232	15241216	116214272	2635089468.0
BTC_ijb_jcid_var173	520	520	520	8	8	33280	17305600	140608000	3107773500.0
BTC_ijb_jcid_var173	552	552	552	8	8	35328	19501056	168196608	3696286668.0
BTC_ijb_jcid_var173	584	584	584	8	8	37376	21827584	199176704	4372544072.0
BTC_ijb_jcid_var173	616	616	616	8	8	39424	24285184	233744896	5169425800.0
BTC_ijb_jcid_var173	648	648	648	8	8	41472	26873856	272097792	5968934388.0
BTC_ijb_jcid_var173	680	680	680	8	8	43520	29593600	314432000	6887082500.0
BTC_ijb_jcid_var173	712	712	712	8	8	45568	32444416	360944128	7947420540.0
BTC_ijb_jcid_var173	744	744	744	8	8	47616	35426304	411830784	9007840500.0
BTC_ijb_jcid_var173	776	776	776	8	8	49664	38539264	467288576	10242015048.0
BTC_ijb_jcid_var173	808	808	808	8	8	51712	41783296	527514112	11576857552.0
BTC_ijb_jcid_var173	840	840	840	8	8	53760	45158400	592704000	12892521180.0
BTC_ijb_jcid_var173	872	872	872	8	8	55808	48664576	663054848	14396772756.0
BTC_ijb_jcid_var173	904	904	904	8	8	57856	52301824	738763264	17301961100.0
BTC_ijb_jcid_var173	936	936	936	8	8	59904	56070144	820025856	17777786832.0
BTC_ijb_jcid_var173	968	968	968	8	8	61952	59969536	907039232	19714375604.0
BTC_ijb_jcid_var173	1000	1000	1000	8	8	64000	64000000	1000000000	21532034000.0


==> figures/data/ijb_jcid/pred/var174.dat <==
BTC_ijb_jcid_var174	8	8	8	8	8	512	4096	512	80599.5
BTC_ijb_jcid_var174	40	40	40	8	8	2560	102400	64000	2625696.0
BTC_ijb_jcid_var174	72	72	72	8	8	4608	331776	373248	11848248.0
BTC_ijb_jcid_var174	104	104	104	8	8	6656	692224	1124864	30918368.0
BTC_ijb_jcid_var174	136	136	136	8	8	8704	1183744	2515456	125390912.0
BTC_ijb_jcid_var174	168	168	168	8	8	10752	1806336	4741632	225443904.0
BTC_ijb_jcid_var174	200	200	200	8	8	12800	2560000	8000000	352133600.0
BTC_ijb_jcid_var174	232	232	232	8	8	14848	3444736	12487168	506416096.0
BTC_ijb_jcid_var174	264	264	264	8	8	16896	4460544	18399744	710520096.0
BTC_ijb_jcid_var174	296	296	296	8	8	18944	5607424	25934336	963902688.0
BTC_ijb_jcid_var174	328	328	328	8	8	20992	6885376	35287552	1264020160.0
BTC_ijb_jcid_var174	360	360	360	8	8	23040	8294400	46656000	1623077280.0
BTC_ijb_jcid_var174	392	392	392	8	8	25088	9834496	60236288	2024512224.0
BTC_ijb_jcid_var174	424	424	424	8	8	27136	11505664	76225024	2670999872.0
BTC_ijb_jcid_var174	456	456	456	8	8	29184	13307904	94818816	3098208096.0
BTC_ijb_jcid_var174	488	488	488	8	8	31232	15241216	116214272	3761976384.0
BTC_ijb_jcid_var174	520	520	520	8	8	33280	17305600	140608000	4351613760.0
BTC_ijb_jcid_var174	552	552	552	8	8	35328	19501056	168196608	5113399008.0
BTC_ijb_jcid_var174	584	584	584	8	8	37376	21827584	199176704	5999338560.0
BTC_ijb_jcid_var174	616	616	616	8	8	39424	24285184	233744896	6935521824.0
BTC_ijb_jcid_var174	648	648	648	8	8	41472	26873856	272097792	7945910784.0
BTC_ijb_jcid_var174	680	680	680	8	8	43520	29593600	314432000	9062904000.0
BTC_ijb_jcid_var174	712	712	712	8	8	45568	32444416	360944128	10244532256.0
BTC_ijb_jcid_var174	744	744	744	8	8	47616	35426304	411830784	11564816352.0
BTC_ijb_jcid_var174	776	776	776	8	8	49664	38539264	467288576	13104414432.0
BTC_ijb_jcid_var174	808	808	808	8	8	51712	41783296	527514112	14620414176.0
BTC_ijb_jcid_var174	840	840	840	8	8	53760	45158400	592704000	16262863680.0
BTC_ijb_jcid_var174	872	872	872	8	8	55808	48664576	663054848	18161287008.0
BTC_ijb_jcid_var174	904	904	904	8	8	57856	52301824	738763264	20170102240.0
BTC_ijb_jcid_var174	936	936	936	8	8	59904	56070144	820025856	22998040416.0
BTC_ijb_jcid_var174	968	968	968	8	8	61952	59969536	907039232	24569485600.0
BTC_ijb_jcid_var174	1000	1000	1000	8	8	64000	64000000	1000000000	27173596000.0


==> figures/data/ijb_jcid/pred/var175.dat <==
BTC_ijb_jcid_var175	8	8	8	8	8	512	4096	512	71113.5
BTC_ijb_jcid_var175	40	40	40	8	8	2560	102400	64000	2516940.0
BTC_ijb_jcid_var175	72	72	72	8	8	4608	331776	373248	10894860.0
BTC_ijb_jcid_var175	104	104	104	8	8	6656	692224	1124864	29046524.0
BTC_ijb_jcid_var175	136	136	136	8	8	8704	1183744	2515456	75606208.0
BTC_ijb_jcid_var175	168	168	168	8	8	10752	1806336	4741632	136445904.0
BTC_ijb_jcid_var175	200	200	200	8	8	12800	2560000	8000000	227257500.0
BTC_ijb_jcid_var175	232	232	232	8	8	14848	3444736	12487168	331453760.0
BTC_ijb_jcid_var175	264	264	264	8	8	16896	4460544	18399744	488645388.0
BTC_ijb_jcid_var175	296	296	296	8	8	18944	5607424	25934336	684886576.0
BTC_ijb_jcid_var175	328	328	328	8	8	20992	6885376	35287552	893781796.0
BTC_ijb_jcid_var175	360	360	360	8	8	23040	8294400	46656000	1200033720.0
BTC_ijb_jcid_var175	392	392	392	8	8	25088	9834496	60236288	1495851812.0
BTC_ijb_jcid_var175	424	424	424	8	8	27136	11505664	76225024	1884415636.0
BTC_ijb_jcid_var175	456	456	456	8	8	29184	13307904	94818816	2309510952.0
BTC_ijb_jcid_var175	488	488	488	8	8	31232	15241216	116214272	2787598008.0
BTC_ijb_jcid_var175	520	520	520	8	8	33280	17305600	140608000	3273754640.0
BTC_ijb_jcid_var175	552	552	552	8	8	35328	19501056	168196608	3880610232.0
BTC_ijb_jcid_var175	584	584	584	8	8	37376	21827584	199176704	4601430608.0
BTC_ijb_jcid_var175	616	616	616	8	8	39424	24285184	233744896	5366248272.0
BTC_ijb_jcid_var175	648	648	648	8	8	41472	26873856	272097792	6233648220.0
BTC_ijb_jcid_var175	680	680	680	8	8	43520	29593600	314432000	7215547660.0
BTC_ijb_jcid_var175	712	712	712	8	8	45568	32444416	360944128	8285766856.0
BTC_ijb_jcid_var175	744	744	744	8	8	47616	35426304	411830784	9479614620.0
BTC_ijb_jcid_var175	776	776	776	8	8	49664	38539264	467288576	11401426948.0
BTC_ijb_jcid_var175	808	808	808	8	8	51712	41783296	527514112	12073436172.0
BTC_ijb_jcid_var175	840	840	840	8	8	53760	45158400	592704000	13475096880.0
BTC_ijb_jcid_var175	872	872	872	8	8	55808	48664576	663054848	15039613336.0
BTC_ijb_jcid_var175	904	904	904	8	8	57856	52301824	738763264	16688759820.0
BTC_ijb_jcid_var175	936	936	936	8	8	59904	56070144	820025856	18534437064.0
BTC_ijb_jcid_var175	968	968	968	8	8	61952	59969536	907039232	20311173740.0
BTC_ijb_jcid_var175	1000	1000	1000	8	8	64000	64000000	1000000000	22376865000.0


==> figures/data/ijb_jcid/pred/var176.dat <==
BTC_ijb_jcid_var176	8	8	8	8	8	512	4096	512	68655.0
BTC_ijb_jcid_var176	40	40	40	8	8	2560	102400	64000	1820626.0
BTC_ijb_jcid_var176	72	72	72	8	8	4608	331776	373248	9372341.0
BTC_ijb_jcid_var176	104	104	104	8	8	6656	692224	1124864	26008687.5
BTC_ijb_jcid_var176	136	136	136	8	8	8704	1183744	2515456	59318777.5
BTC_ijb_jcid_var176	168	168	168	8	8	10752	1806336	4741632	148973552.0
BTC_ijb_jcid_var176	200	200	200	8	8	12800	2560000	8000000	230078584.0
BTC_ijb_jcid_var176	232	232	232	8	8	14848	3444736	12487168	338949724.0
BTC_ijb_jcid_var176	264	264	264	8	8	16896	4460544	18399744	487253884.0
BTC_ijb_jcid_var176	296	296	296	8	8	18944	5607424	25934336	677386200.0
BTC_ijb_jcid_var176	328	328	328	8	8	20992	6885376	35287552	907696484.0
BTC_ijb_jcid_var176	360	360	360	8	8	23040	8294400	46656000	1180789804.0
BTC_ijb_jcid_var176	392	392	392	8	8	25088	9834496	60236288	1510342264.0
BTC_ijb_jcid_var176	424	424	424	8	8	27136	11505664	76225024	1885001856.0
BTC_ijb_jcid_var176	456	456	456	8	8	29184	13307904	94818816	2319437308.0
BTC_ijb_jcid_var176	488	488	488	8	8	31232	15241216	116214272	2836879336.0
BTC_ijb_jcid_var176	520	520	520	8	8	33280	17305600	140608000	3323556244.0
BTC_ijb_jcid_var176	552	552	552	8	8	35328	19501056	168196608	3964234660.0
BTC_ijb_jcid_var176	584	584	584	8	8	37376	21827584	199176704	4709622856.0
BTC_ijb_jcid_var176	616	616	616	8	8	39424	24285184	233744896	5539258388.0
BTC_ijb_jcid_var176	648	648	648	8	8	41472	26873856	272097792	6411121636.0
BTC_ijb_jcid_var176	680	680	680	8	8	43520	29593600	314432000	7394241968.0
BTC_ijb_jcid_var176	712	712	712	8	8	45568	32444416	360944128	8453364952.0
BTC_ijb_jcid_var176	744	744	744	8	8	47616	35426304	411830784	9964578564.0
BTC_ijb_jcid_var176	776	776	776	8	8	49664	38539264	467288576	10898611300.0
BTC_ijb_jcid_var176	808	808	808	8	8	51712	41783296	527514112	12283579008.0
BTC_ijb_jcid_var176	840	840	840	8	8	53760	45158400	592704000	13778417384.0
BTC_ijb_jcid_var176	872	872	872	8	8	55808	48664576	663054848	15320257192.0
BTC_ijb_jcid_var176	904	904	904	8	8	57856	52301824	738763264	17152532860.0
BTC_ijb_jcid_var176	936	936	936	8	8	59904	56070144	820025856	18975165952.0
BTC_ijb_jcid_var176	968	968	968	8	8	61952	59969536	907039232	20883717808.0
BTC_ijb_jcid_var176	1000	1000	1000	8	8	64000	64000000	1000000000	23093271940.0


==> figures/data/ijb_jcid/pred/var18.dat <==
BTC_ijb_jcid_var18	8	8	8	8	8	512	4096	512	165696.0
BTC_ijb_jcid_var18	40	40	40	8	8	2560	102400	64000	18963200.0
BTC_ijb_jcid_var18	72	72	72	8	8	4608	331776	373248	110439936.0
BTC_ijb_jcid_var18	104	104	104	8	8	6656	692224	1124864	332959744.0
BTC_ijb_jcid_var18	136	136	136	8	8	8704	1183744	2515456	754636800.0
BTC_ijb_jcid_var18	168	168	168	8	8	10752	1806336	4741632	1460422656.0
BTC_ijb_jcid_var18	200	200	200	8	8	12800	2560000	8000000	2368000000.0
BTC_ijb_jcid_var18	232	232	232	8	8	14848	3444736	12487168	3796099072.0
BTC_ijb_jcid_var18	264	264	264	8	8	16896	4460544	18399744	5446324224.0
BTC_ijb_jcid_var18	296	296	296	8	8	18944	5607424	25934336	8091512832.0
BTC_ijb_jcid_var18	328	328	328	8	8	20992	6885376	35287552	10727415808.0
BTC_ijb_jcid_var18	360	360	360	8	8	23040	8294400	46656000	13436928000.0
BTC_ijb_jcid_var18	392	392	392	8	8	25088	9834496	60236288	17829941248.0
BTC_ijb_jcid_var18	424	424	424	8	8	27136	11505664	76225024	22257707008.0
BTC_ijb_jcid_var18	456	456	456	8	8	29184	13307904	94818816	25790717952.0
BTC_ijb_jcid_var18	488	488	488	8	8	31232	15241216	116214272	34399424512.0
BTC_ijb_jcid_var18	520	520	520	8	8	33280	17305600	140608000	33183488000.0
BTC_ijb_jcid_var18	552	552	552	8	8	35328	19501056	168196608	45749477376.0
BTC_ijb_jcid_var18	584	584	584	8	8	37376	21827584	199176704	58159597568.0
BTC_ijb_jcid_var18	616	616	616	8	8	39424	24285184	233744896	69188489216.0
BTC_ijb_jcid_var18	648	648	648	8	8	41472	26873856	272097792	77275772928.0
BTC_ijb_jcid_var18	680	680	680	8	8	43520	29593600	314432000	74205952000.0
BTC_ijb_jcid_var18	712	712	712	8	8	45568	32444416	360944128	95289249792.0
BTC_ijb_jcid_var18	744	744	744	8	8	47616	35426304	411830784	1.08723326976e+11
BTC_ijb_jcid_var18	776	776	776	8	8	49664	38539264	467288576	1.2149502976e+11
BTC_ijb_jcid_var18	808	808	808	8	8	51712	41783296	527514112	1.96235249664e+11
BTC_ijb_jcid_var18	840	840	840	8	8	53760	45158400	592704000	1.61215488e+11
BTC_ijb_jcid_var18	872	872	872	8	8	55808	48664576	663054848	1.96264235008e+11
BTC_ijb_jcid_var18	904	904	904	8	8	57856	52301824	738763264	2.54134562816e+11
BTC_ijb_jcid_var18	936	936	936	8	8	59904	56070144	820025856	2.98489411584e+11
BTC_ijb_jcid_var18	968	968	968	8	8	61952	59969536	907039232	2.93880711168e+11
BTC_ijb_jcid_var18	1000	1000	1000	8	8	64000	64000000	1000000000	2.84e+11


==> figures/data/ijb_jcid/pred/var19.dat <==
BTC_ijb_jcid_var19	8	8	8	8	8	512	4096	512	262368.0
BTC_ijb_jcid_var19	40	40	40	8	8	2560	102400	64000	40448000.0
BTC_ijb_jcid_var19	72	72	72	8	8	4608	331776	373248	223948800.0
BTC_ijb_jcid_var19	104	104	104	8	8	6656	692224	1124864	557932544.0
BTC_ijb_jcid_var19	136	136	136	8	8	8704	1183744	2515456	1791004672.0
BTC_ijb_jcid_var19	168	168	168	8	8	10752	1806336	4741632	7605577728.0
BTC_ijb_jcid_var19	200	200	200	8	8	12800	2560000	8000000	24288000000.0
BTC_ijb_jcid_var19	232	232	232	8	8	14848	3444736	12487168	64034197504.0
BTC_ijb_jcid_var19	264	264	264	8	8	16896	4460544	18399744	1.07675301888e+11
BTC_ijb_jcid_var19	296	296	296	8	8	18944	5607424	25934336	1.31435214848e+11
BTC_ijb_jcid_var19	328	328	328	8	8	20992	6885376	35287552	2.2090007552e+11
BTC_ijb_jcid_var19	360	360	360	8	8	23040	8294400	46656000	2.612736e+11
BTC_ijb_jcid_var19	392	392	392	8	8	25088	9834496	60236288	3.674413568e+11
BTC_ijb_jcid_var19	424	424	424	8	8	27136	11505664	76225024	3.89052522496e+11
BTC_ijb_jcid_var19	456	456	456	8	8	29184	13307904	94818816	5.50328408064e+11
BTC_ijb_jcid_var19	488	488	488	8	8	31232	15241216	116214272	6.4382706688e+11
BTC_ijb_jcid_var19	520	520	520	8	8	33280	17305600	140608000	8.69519872e+11
BTC_ijb_jcid_var19	552	552	552	8	8	35328	19501056	168196608	1.0280176681e+12
BTC_ijb_jcid_var19	584	584	584	8	8	37376	21827584	199176704	9.81542797312e+11
BTC_ijb_jcid_var19	616	616	616	8	8	39424	24285184	233744896	1.33889076429e+12
BTC_ijb_jcid_var19	648	648	648	8	8	41472	26873856	272097792	1.80564094771e+12
BTC_ijb_jcid_var19	680	680	680	8	8	43520	29593600	314432000	1.627500032e+12
BTC_ijb_jcid_var19	712	712	712	8	8	45568	32444416	360944128	2.03139355238e+12
BTC_ijb_jcid_var19	744	744	744	8	8	47616	35426304	411830784	2.13163613798e+12
BTC_ijb_jcid_var19	776	776	776	8	8	49664	38539264	467288576	2.88410509107e+12
BTC_ijb_jcid_var19	808	808	808	8	8	51712	41783296	527514112	3.40774116352e+12
BTC_ijb_jcid_var19	840	840	840	8	8	53760	45158400	592704000	3.658169088e+12
BTC_ijb_jcid_var19	872	872	872	8	8	55808	48664576	663054848	4.63077505843e+12
BTC_ijb_jcid_var19	904	904	904	8	8	57856	52301824	738763264	4.11934396006e+12
BTC_ijb_jcid_var19	936	936	936	8	8	59904	56070144	820025856	2.75528687616e+12
BTC_ijb_jcid_var19	968	968	968	8	8	61952	59969536	907039232	5.74700057395e+12
BTC_ijb_jcid_var19	1000	1000	1000	8	8	64000	64000000	1000000000	5.812e+12


==> figures/data/ijb_jcid/pred/var2.dat <==
BTC_ijb_jcid_var2	8	8	8	8	8	512	4096	512	201216.0
BTC_ijb_jcid_var2	40	40	40	8	8	2560	102400	64000	34880000.0
BTC_ijb_jcid_var2	72	72	72	8	8	4608	331776	373248	267971328.0
BTC_ijb_jcid_var2	104	104	104	8	8	6656	692224	1124864	836898816.0
BTC_ijb_jcid_var2	136	136	136	8	8	8704	1183744	2515456	2465146880.0
BTC_ijb_jcid_var2	168	168	168	8	8	10752	1806336	4741632	5158895616.0
BTC_ijb_jcid_var2	200	200	200	8	8	12800	2560000	8000000	77408000000.0
BTC_ijb_jcid_var2	232	232	232	8	8	14848	3444736	12487168	62186096640.0
BTC_ijb_jcid_var2	264	264	264	8	8	16896	4460544	18399744	98033836032.0
BTC_ijb_jcid_var2	296	296	296	8	8	18944	5607424	25934336	1.54776117248e+11
BTC_ijb_jcid_var2	328	328	328	8	8	20992	6885376	35287552	2.53082322944e+11
BTC_ijb_jcid_var2	360	360	360	8	8	23040	8294400	46656000	2.72844288e+11
BTC_ijb_jcid_var2	392	392	392	8	8	25088	9834496	60236288	3.77561053184e+11
BTC_ijb_jcid_var2	424	424	424	8	8	27136	11505664	76225024	5.22598764544e+11
BTC_ijb_jcid_var2	456	456	456	8	8	29184	13307904	94818816	4.95712770048e+11
BTC_ijb_jcid_var2	488	488	488	8	8	31232	15241216	116214272	6.79621062656e+11
BTC_ijb_jcid_var2	520	520	520	8	8	33280	17305600	140608000	7.35098624e+11
BTC_ijb_jcid_var2	552	552	552	8	8	35328	19501056	168196608	9.6881246208e+11
BTC_ijb_jcid_var2	584	584	584	8	8	37376	21827584	199176704	1.29146174874e+12
BTC_ijb_jcid_var2	616	616	616	8	8	39424	24285184	233744896	1.66613361869e+12
BTC_ijb_jcid_var2	648	648	648	8	8	41472	26873856	272097792	1.56184132608e+12
BTC_ijb_jcid_var2	680	680	680	8	8	43520	29593600	314432000	1.990983424e+12
BTC_ijb_jcid_var2	712	712	712	8	8	45568	32444416	360944128	2.34036172595e+12
BTC_ijb_jcid_var2	744	744	744	8	8	47616	35426304	411830784	2.83174847078e+12
BTC_ijb_jcid_var2	776	776	776	8	8	49664	38539264	467288576	2.90840409702e+12
BTC_ijb_jcid_var2	808	808	808	8	8	51712	41783296	527514112	3.67571833242e+12
BTC_ijb_jcid_var2	840	840	840	8	8	53760	45158400	592704000	3.681877248e+12
BTC_ijb_jcid_var2	872	872	872	8	8	55808	48664576	663054848	4.0764612055e+12
BTC_ijb_jcid_var2	904	904	904	8	8	57856	52301824	738763264	3.54901872026e+12
BTC_ijb_jcid_var2	936	936	936	8	8	59904	56070144	820025856	5.13336185856e+12
BTC_ijb_jcid_var2	968	968	968	8	8	61952	59969536	907039232	7.64089849037e+12
BTC_ijb_jcid_var2	1000	1000	1000	8	8	64000	64000000	1000000000	6.256e+12


==> figures/data/ijb_jcid/pred/var20.dat <==
BTC_ijb_jcid_var20	8	8	8	8	8	512	4096	512	195904.0
BTC_ijb_jcid_var20	40	40	40	8	8	2560	102400	64000	35584000.0
BTC_ijb_jcid_var20	72	72	72	8	8	4608	331776	373248	222455808.0
BTC_ijb_jcid_var20	104	104	104	8	8	6656	692224	1124864	1066371072.0
BTC_ijb_jcid_var20	136	136	136	8	8	8704	1183744	2515456	2314219520.0
BTC_ijb_jcid_var20	168	168	168	8	8	10752	1806336	4741632	3281209344.0
BTC_ijb_jcid_var20	200	200	200	8	8	12800	2560000	8000000	27808000000.0
BTC_ijb_jcid_var20	232	232	232	8	8	14848	3444736	12487168	64333889536.0
BTC_ijb_jcid_var20	264	264	264	8	8	16896	4460544	18399744	1.140784128e+11
BTC_ijb_jcid_var20	296	296	296	8	8	18944	5607424	25934336	1.54983591936e+11
BTC_ijb_jcid_var20	328	328	328	8	8	20992	6885376	35287552	1.78272712704e+11
BTC_ijb_jcid_var20	360	360	360	8	8	23040	8294400	46656000	2.04539904e+11
BTC_ijb_jcid_var20	392	392	392	8	8	25088	9834496	60236288	3.94909104128e+11
BTC_ijb_jcid_var20	424	424	424	8	8	27136	11505664	76225024	4.45763940352e+11
BTC_ijb_jcid_var20	456	456	456	8	8	29184	13307904	94818816	5.90152310784e+11
BTC_ijb_jcid_var20	488	488	488	8	8	31232	15241216	116214272	7.14485344256e+11
BTC_ijb_jcid_var20	520	520	520	8	8	33280	17305600	140608000	8.93704448e+11
BTC_ijb_jcid_var20	552	552	552	8	8	35328	19501056	168196608	1.21774344192e+12
BTC_ijb_jcid_var20	584	584	584	8	8	37376	21827584	199176704	1.19824705126e+12
BTC_ijb_jcid_var20	616	616	616	8	8	39424	24285184	233744896	1.60816488448e+12
BTC_ijb_jcid_var20	648	648	648	8	8	41472	26873856	272097792	1.81217129472e+12
BTC_ijb_jcid_var20	680	680	680	8	8	43520	29593600	314432000	2.038777088e+12
BTC_ijb_jcid_var20	712	712	712	8	8	45568	32444416	360944128	2.20031540429e+12
BTC_ijb_jcid_var20	744	744	744	8	8	47616	35426304	411830784	2.57806070784e+12
BTC_ijb_jcid_var20	776	776	776	8	8	49664	38539264	467288576	3.54765486899e+12
BTC_ijb_jcid_var20	808	808	808	8	8	51712	41783296	527514112	3.15875450266e+12
BTC_ijb_jcid_var20	840	840	840	8	8	53760	45158400	592704000	3.878654976e+12
BTC_ijb_jcid_var20	872	872	872	8	8	55808	48664576	663054848	4.49020743066e+12
BTC_ijb_jcid_var20	904	904	904	8	8	57856	52301824	738763264	4.30846735565e+12
BTC_ijb_jcid_var20	936	936	936	8	8	59904	56070144	820025856	5.55321509683e+12
BTC_ijb_jcid_var20	968	968	968	8	8	61952	59969536	907039232	5.52931115827e+12
BTC_ijb_jcid_var20	1000	1000	1000	8	8	64000	64000000	1000000000	6.208e+12


==> figures/data/ijb_jcid/pred/var21.dat <==
BTC_ijb_jcid_var21	8	8	8	8	8	512	4096	512	155520.0
BTC_ijb_jcid_var21	40	40	40	8	8	2560	102400	64000	18873600.0
BTC_ijb_jcid_var21	72	72	72	8	8	4608	331776	373248	129434112.0
BTC_ijb_jcid_var21	104	104	104	8	8	6656	692224	1124864	224972800.0
BTC_ijb_jcid_var21	136	136	136	8	8	8704	1183744	2515456	825069568.0
BTC_ijb_jcid_var21	168	168	168	8	8	10752	1806336	4741632	1232824320.0
BTC_ijb_jcid_var21	200	200	200	8	8	12800	2560000	8000000	2784000000.0
BTC_ijb_jcid_var21	232	232	232	8	8	14848	3444736	12487168	2946971648.0
BTC_ijb_jcid_var21	264	264	264	8	8	16896	4460544	18399744	5299126272.0
BTC_ijb_jcid_var21	296	296	296	8	8	18944	5607424	25934336	8402724864.0
BTC_ijb_jcid_var21	328	328	328	8	8	20992	6885376	35287552	13691570176.0
BTC_ijb_jcid_var21	360	360	360	8	8	23040	8294400	46656000	20342016000.0
BTC_ijb_jcid_var21	392	392	392	8	8	25088	9834496	60236288	26263021568.0
BTC_ijb_jcid_var21	424	424	424	8	8	27136	11505664	76225024	22867507200.0
BTC_ijb_jcid_var21	456	456	456	8	8	29184	13307904	94818816	30721296384.0
BTC_ijb_jcid_var21	488	488	488	8	8	31232	15241216	116214272	45091137536.0
BTC_ijb_jcid_var21	520	520	520	8	8	33280	17305600	140608000	66366976000.0
BTC_ijb_jcid_var21	552	552	552	8	8	35328	19501056	168196608	81407158272.0
BTC_ijb_jcid_var21	584	584	584	8	8	37376	21827584	199176704	1.09148833792e+11
BTC_ijb_jcid_var21	616	616	616	8	8	39424	24285184	233744896	1.25287264256e+11
BTC_ijb_jcid_var21	648	648	648	8	8	41472	26873856	272097792	1.24076593152e+11
BTC_ijb_jcid_var21	680	680	680	8	8	43520	29593600	314432000	1.93690112e+11
BTC_ijb_jcid_var21	712	712	712	8	8	45568	32444416	360944128	2.00684935168e+11
BTC_ijb_jcid_var21	744	744	744	8	8	47616	35426304	411830784	1.99326099456e+11
BTC_ijb_jcid_var21	776	776	776	8	8	49664	38539264	467288576	2.63550756864e+11
BTC_ijb_jcid_var21	808	808	808	8	8	51712	41783296	527514112	2.9540790272e+11
BTC_ijb_jcid_var21	840	840	840	8	8	53760	45158400	592704000	3.65105664e+11
BTC_ijb_jcid_var21	872	872	872	8	8	55808	48664576	663054848	3.95180689408e+11
BTC_ijb_jcid_var21	904	904	904	8	8	57856	52301824	738763264	5.4668481536e+11
BTC_ijb_jcid_var21	936	936	936	8	8	59904	56070144	820025856	4.82175203328e+11
BTC_ijb_jcid_var21	968	968	968	8	8	61952	59969536	907039232	5.18826440704e+11
BTC_ijb_jcid_var21	1000	1000	1000	8	8	64000	64000000	1000000000	5.36e+11


==> figures/data/ijb_jcid/pred/var22.dat <==
BTC_ijb_jcid_var22	8	8	8	8	8	512	4096	512	148224.0
BTC_ijb_jcid_var22	40	40	40	8	8	2560	102400	64000	19008000.0
BTC_ijb_jcid_var22	72	72	72	8	8	4608	331776	373248	113612544.0
BTC_ijb_jcid_var22	104	104	104	8	8	6656	692224	1124864	332959744.0
BTC_ijb_jcid_var22	136	136	136	8	8	8704	1183744	2515456	734513152.0
BTC_ijb_jcid_var22	168	168	168	8	8	10752	1806336	4741632	1365590016.0
BTC_ijb_jcid_var22	200	200	200	8	8	12800	2560000	8000000	2592000000.0
BTC_ijb_jcid_var22	232	232	232	8	8	14848	3444736	12487168	3796099072.0
BTC_ijb_jcid_var22	264	264	264	8	8	16896	4460544	18399744	5078329344.0
BTC_ijb_jcid_var22	296	296	296	8	8	18944	5607424	25934336	7469088768.0
BTC_ijb_jcid_var22	328	328	328	8	8	20992	6885376	35287552	9739364352.0
BTC_ijb_jcid_var22	360	360	360	8	8	23040	8294400	46656000	14370048000.0
BTC_ijb_jcid_var22	392	392	392	8	8	25088	9834496	60236288	17829941248.0
BTC_ijb_jcid_var22	424	424	424	8	8	27136	11505664	76225024	21038106624.0
BTC_ijb_jcid_var22	456	456	456	8	8	29184	13307904	94818816	27687094272.0
BTC_ijb_jcid_var22	488	488	488	8	8	31232	15241216	116214272	28821139456.0
BTC_ijb_jcid_var22	520	520	520	8	8	33280	17305600	140608000	50618880000.0
BTC_ijb_jcid_var22	552	552	552	8	8	35328	19501056	168196608	54495700992.0
BTC_ijb_jcid_var22	584	584	584	8	8	37376	21827584	199176704	54176063488.0
BTC_ijb_jcid_var22	616	616	616	8	8	39424	24285184	233744896	69188489216.0
BTC_ijb_jcid_var22	648	648	648	8	8	41472	26873856	272097792	78364164096.0
BTC_ijb_jcid_var22	680	680	680	8	8	43520	29593600	314432000	89298688000.0
BTC_ijb_jcid_var22	712	712	712	8	8	45568	32444416	360944128	1.03951908864e+11
BTC_ijb_jcid_var22	744	744	744	8	8	47616	35426304	411830784	1.30138527744e+11
BTC_ijb_jcid_var22	776	776	776	8	8	49664	38539264	467288576	1.32709955584e+11
BTC_ijb_jcid_var22	808	808	808	8	8	51712	41783296	527514112	1.54034120704e+11
BTC_ijb_jcid_var22	840	840	840	8	8	53760	45158400	592704000	1.61215488e+11
BTC_ijb_jcid_var22	872	872	872	8	8	55808	48664576	663054848	1.989164544e+11
BTC_ijb_jcid_var22	904	904	904	8	8	57856	52301824	738763264	2.18673926144e+11
BTC_ijb_jcid_var22	936	936	936	8	8	59904	56070144	820025856	2.42727653376e+11
BTC_ijb_jcid_var22	968	968	968	8	8	61952	59969536	907039232	2.57599141888e+11
BTC_ijb_jcid_var22	1000	1000	1000	8	8	64000	64000000	1000000000	2.96e+11


==> figures/data/ijb_jcid/pred/var23.dat <==
BTC_ijb_jcid_var23	8	8	8	8	8	512	4096	512	186048.0
BTC_ijb_jcid_var23	40	40	40	8	8	2560	102400	64000	19155200.0
BTC_ijb_jcid_var23	72	72	72	8	8	4608	331776	373248	120932352.0
BTC_ijb_jcid_var23	104	104	104	8	8	6656	692224	1124864	332959744.0
BTC_ijb_jcid_var23	136	136	136	8	8	8704	1183744	2515456	744574976.0
BTC_ijb_jcid_var23	168	168	168	8	8	10752	1806336	4741632	1365590016.0
BTC_ijb_jcid_var23	200	200	200	8	8	12800	2560000	8000000	2976000000.0
BTC_ijb_jcid_var23	232	232	232	8	8	14848	3444736	12487168	2797125632.0
BTC_ijb_jcid_var23	264	264	264	8	8	16896	4460544	18399744	4857532416.0
BTC_ijb_jcid_var23	296	296	296	8	8	18944	5607424	25934336	8817674240.0
BTC_ijb_jcid_var23	328	328	328	8	8	20992	6885376	35287552	10162814976.0
BTC_ijb_jcid_var23	360	360	360	8	8	23040	8294400	46656000	18102528000.0
BTC_ijb_jcid_var23	392	392	392	8	8	25088	9834496	60236288	16384270336.0
BTC_ijb_jcid_var23	424	424	424	8	8	27136	11505664	76225024	28355708928.0
BTC_ijb_jcid_var23	456	456	456	8	8	29184	13307904	94818816	42099554304.0
BTC_ijb_jcid_var23	488	488	488	8	8	31232	15241216	116214272	50669422592.0
BTC_ijb_jcid_var23	520	520	520	8	8	33280	17305600	140608000	74803456000.0
BTC_ijb_jcid_var23	552	552	552	8	8	35328	19501056	168196608	98226819072.0
BTC_ijb_jcid_var23	584	584	584	8	8	37376	21827584	199176704	1.18709315584e+11
BTC_ijb_jcid_var23	616	616	616	8	8	39424	24285184	233744896	1.45856815104e+11
BTC_ijb_jcid_var23	648	648	648	8	8	41472	26873856	272097792	1.73054195712e+11
BTC_ijb_jcid_var23	680	680	680	8	8	43520	29593600	314432000	1.91174656e+11
BTC_ijb_jcid_var23	712	712	712	8	8	45568	32444416	360944128	2.0212871168e+11
BTC_ijb_jcid_var23	744	744	744	8	8	47616	35426304	411830784	1.8944216064e+11
BTC_ijb_jcid_var23	776	776	776	8	8	49664	38539264	467288576	2.54204985344e+11
BTC_ijb_jcid_var23	808	808	808	8	8	51712	41783296	527514112	3.14398410752e+11
BTC_ijb_jcid_var23	840	840	840	8	8	53760	45158400	592704000	3.62734848e+11
BTC_ijb_jcid_var23	872	872	872	8	8	55808	48664576	663054848	3.55397398528e+11
BTC_ijb_jcid_var23	904	904	904	8	8	57856	52301824	738763264	3.48696260608e+11
BTC_ijb_jcid_var23	936	936	936	8	8	59904	56070144	820025856	4.4281396224e+11
BTC_ijb_jcid_var23	968	968	968	8	8	61952	59969536	907039232	4.7166040064e+11
BTC_ijb_jcid_var23	1000	1000	1000	8	8	64000	64000000	1000000000	6.12e+11


==> figures/data/ijb_jcid/pred/var24.dat <==
BTC_ijb_jcid_var24	8	8	8	8	8	512	4096	512	162048.0
BTC_ijb_jcid_var24	40	40	40	8	8	2560	102400	64000	19968000.0
BTC_ijb_jcid_var24	72	72	72	8	8	4608	331776	373248	110356992.0
BTC_ijb_jcid_var24	104	104	104	8	8	6656	692224	1124864	332959744.0
BTC_ijb_jcid_var24	136	136	136	8	8	8704	1183744	2515456	694265856.0
BTC_ijb_jcid_var24	168	168	168	8	8	10752	1806336	4741632	1365590016.0
BTC_ijb_jcid_var24	200	200	200	8	8	12800	2560000	8000000	2208000000.0
BTC_ijb_jcid_var24	232	232	232	8	8	14848	3444736	12487168	3646253056.0
BTC_ijb_jcid_var24	264	264	264	8	8	16896	4460544	18399744	5004730368.0
BTC_ijb_jcid_var24	296	296	296	8	8	18944	5607424	25934336	7157876736.0
BTC_ijb_jcid_var24	328	328	328	8	8	20992	6885376	35287552	9739364352.0
BTC_ijb_jcid_var24	360	360	360	8	8	23040	8294400	46656000	13810176000.0
BTC_ijb_jcid_var24	392	392	392	8	8	25088	9834496	60236288	18070886400.0
BTC_ijb_jcid_var24	424	424	424	8	8	27136	11505664	76225024	20733206528.0
BTC_ijb_jcid_var24	456	456	456	8	8	29184	13307904	94818816	29204195328.0
BTC_ijb_jcid_var24	488	488	488	8	8	31232	15241216	116214272	34864281600.0
BTC_ijb_jcid_var24	520	520	520	8	8	33280	17305600	140608000	37120512000.0
BTC_ijb_jcid_var24	552	552	552	8	8	35328	19501056	168196608	43058331648.0
BTC_ijb_jcid_var24	584	584	584	8	8	37376	21827584	199176704	54972770304.0
BTC_ijb_jcid_var24	616	616	616	8	8	39424	24285184	233744896	78538285056.0
BTC_ijb_jcid_var24	648	648	648	8	8	41472	26873856	272097792	71833817088.0
BTC_ijb_jcid_var24	680	680	680	8	8	43520	29593600	314432000	85525504000.0
BTC_ijb_jcid_var24	712	712	712	8	8	45568	32444416	360944128	1.16945897472e+11
BTC_ijb_jcid_var24	744	744	744	8	8	47616	35426304	411830784	1.43317112832e+11
BTC_ijb_jcid_var24	776	776	776	8	8	49664	38539264	467288576	1.38317418496e+11
BTC_ijb_jcid_var24	808	808	808	8	8	51712	41783296	527514112	1.39263725568e+11
BTC_ijb_jcid_var24	840	840	840	8	8	53760	45158400	592704000	1.87294464e+11
BTC_ijb_jcid_var24	872	872	872	8	8	55808	48664576	663054848	2.09525331968e+11
BTC_ijb_jcid_var24	904	904	904	8	8	57856	52301824	738763264	2.15718873088e+11
BTC_ijb_jcid_var24	936	936	936	8	8	59904	56070144	820025856	2.55848067072e+11
BTC_ijb_jcid_var24	968	968	968	8	8	61952	59969536	907039232	2.721117696e+11
BTC_ijb_jcid_var24	1000	1000	1000	8	8	64000	64000000	1000000000	2.72e+11


==> figures/data/ijb_jcid/pred/var25.dat <==
BTC_ijb_jcid_var25	8	8	8	8	8	512	4096	512	151072.0
BTC_ijb_jcid_var25	40	40	40	8	8	2560	102400	64000	22272000.0
BTC_ijb_jcid_var25	72	72	72	8	8	4608	331776	373248	191102976.0
BTC_ijb_jcid_var25	104	104	104	8	8	6656	692224	1124864	548933632.0
BTC_ijb_jcid_var25	136	136	136	8	8	8704	1183744	2515456	1438840832.0
BTC_ijb_jcid_var25	168	168	168	8	8	10752	1806336	4741632	4077803520.0
BTC_ijb_jcid_var25	200	200	200	8	8	12800	2560000	8000000	5856000000.0
BTC_ijb_jcid_var25	232	232	232	8	8	14848	3444736	12487168	54543949824.0
BTC_ijb_jcid_var25	264	264	264	8	8	16896	4460544	18399744	1.14152011776e+11
BTC_ijb_jcid_var25	296	296	296	8	8	18944	5607424	25934336	1.16082087936e+11
BTC_ijb_jcid_var25	328	328	328	8	8	20992	6885376	35287552	2.02973999104e+11
BTC_ijb_jcid_var25	360	360	360	8	8	23040	8294400	46656000	2.2581504e+11
BTC_ijb_jcid_var25	392	392	392	8	8	25088	9834496	60236288	3.53225592832e+11
BTC_ijb_jcid_var25	424	424	424	8	8	27136	11505664	76225024	3.89052522496e+11
BTC_ijb_jcid_var25	456	456	456	8	8	29184	13307904	94818816	6.04185495552e+11
BTC_ijb_jcid_var25	488	488	488	8	8	31232	15241216	116214272	6.70323920896e+11
BTC_ijb_jcid_var25	520	520	520	8	8	33280	17305600	140608000	7.18788096e+11
BTC_ijb_jcid_var25	552	552	552	8	8	35328	19501056	168196608	1.05156519322e+12
BTC_ijb_jcid_var25	584	584	584	8	8	37376	21827584	199176704	1.18470303539e+12
BTC_ijb_jcid_var25	616	616	616	8	8	39424	24285184	233744896	1.44547843686e+12
BTC_ijb_jcid_var25	648	648	648	8	8	41472	26873856	272097792	1.31042296627e+12
BTC_ijb_jcid_var25	680	680	680	8	8	43520	29593600	314432000	1.913004288e+12
BTC_ijb_jcid_var25	712	712	712	8	8	45568	32444416	360944128	2.07903817728e+12
BTC_ijb_jcid_var25	744	744	744	8	8	47616	35426304	411830784	2.14316739994e+12
BTC_ijb_jcid_var25	776	776	776	8	8	49664	38539264	467288576	2.7588717527e+12
BTC_ijb_jcid_var25	808	808	808	8	8	51712	41783296	527514112	3.26425732506e+12
BTC_ijb_jcid_var25	840	840	840	8	8	53760	45158400	592704000	3.63920256e+12
BTC_ijb_jcid_var25	872	872	872	8	8	55808	48664576	663054848	4.02076459827e+12
BTC_ijb_jcid_var25	904	904	904	8	8	57856	52301824	738763264	4.20504049869e+12
BTC_ijb_jcid_var25	936	936	936	8	8	59904	56070144	820025856	4.88735410176e+12
BTC_ijb_jcid_var25	968	968	968	8	8	61952	59969536	907039232	4.91252448051e+12
BTC_ijb_jcid_var25	1000	1000	1000	8	8	64000	64000000	1000000000	5.5e+12


==> figures/data/ijb_jcid/pred/var26.dat <==
BTC_ijb_jcid_var26	8	8	8	8	8	512	4096	512	136608.0
BTC_ijb_jcid_var26	40	40	40	8	8	2560	102400	64000	32697600.0
BTC_ijb_jcid_var26	72	72	72	8	8	4608	331776	373248	214078464.0
BTC_ijb_jcid_var26	104	104	104	8	8	6656	692224	1124864	602927104.0
BTC_ijb_jcid_var26	136	136	136	8	8	8704	1183744	2515456	1780942848.0
BTC_ijb_jcid_var26	168	168	168	8	8	10752	1806336	4741632	7359012864.0
BTC_ijb_jcid_var26	200	200	200	8	8	12800	2560000	8000000	15616000000.0
BTC_ijb_jcid_var26	232	232	232	8	8	14848	3444736	12487168	71826190336.0
BTC_ijb_jcid_var26	264	264	264	8	8	16896	4460544	18399744	1.33434943488e+11
BTC_ijb_jcid_var26	296	296	296	8	8	18944	5607424	25934336	2.15566200832e+11
BTC_ijb_jcid_var26	328	328	328	8	8	20992	6885376	35287552	2.16947869696e+11
BTC_ijb_jcid_var26	360	360	360	8	8	23040	8294400	46656000	2.60153856e+11
BTC_ijb_jcid_var26	392	392	392	8	8	25088	9834496	60236288	3.69368918016e+11
BTC_ijb_jcid_var26	424	424	424	8	8	27136	11505664	76225024	4.06736728064e+11
BTC_ijb_jcid_var26	456	456	456	8	8	29184	13307904	94818816	6.31114039296e+11
BTC_ijb_jcid_var26	488	488	488	8	8	31232	15241216	116214272	7.17739343872e+11
BTC_ijb_jcid_var26	520	520	520	8	8	33280	17305600	140608000	8.5208448e+11
BTC_ijb_jcid_var26	552	552	552	8	8	35328	19501056	168196608	1.14239136154e+12
BTC_ijb_jcid_var26	584	584	584	8	8	37376	21827584	199176704	1.23170873754e+12
BTC_ijb_jcid_var26	616	616	616	8	8	39424	24285184	233744896	1.41929900851e+12
BTC_ijb_jcid_var26	648	648	648	8	8	41472	26873856	272097792	1.42252725658e+12
BTC_ijb_jcid_var26	680	680	680	8	8	43520	29593600	314432000	2.12556032e+12
BTC_ijb_jcid_var26	712	712	712	8	8	45568	32444416	360944128	1.92311031398e+12
BTC_ijb_jcid_var26	744	744	744	8	8	47616	35426304	411830784	2.66372151091e+12
BTC_ijb_jcid_var26	776	776	776	8	8	49664	38539264	467288576	2.96074041754e+12
BTC_ijb_jcid_var26	808	808	808	8	8	51712	41783296	527514112	3.09967292211e+12
BTC_ijb_jcid_var26	840	840	840	8	8	53760	45158400	592704000	3.577561344e+12
BTC_ijb_jcid_var26	872	872	872	8	8	55808	48664576	663054848	4.44777192038e+12
BTC_ijb_jcid_var26	904	904	904	8	8	57856	52301824	738763264	4.30255724954e+12
BTC_ijb_jcid_var26	936	936	936	8	8	59904	56070144	820025856	4.27397476147e+12
BTC_ijb_jcid_var26	968	968	968	8	8	61952	59969536	907039232	4.93066526515e+12
BTC_ijb_jcid_var26	1000	1000	1000	8	8	64000	64000000	1000000000	5.572e+12


==> figures/data/ijb_jcid/pred/var27.dat <==
BTC_ijb_jcid_var27	8	8	8	8	8	512	4096	512	167488.0
BTC_ijb_jcid_var27	40	40	40	8	8	2560	102400	64000	20672000.0
BTC_ijb_jcid_var27	72	72	72	8	8	4608	331776	373248	149485824.0
BTC_ijb_jcid_var27	104	104	104	8	8	6656	692224	1124864	539372288.0
BTC_ijb_jcid_var27	136	136	136	8	8	8704	1183744	2515456	2286549504.0
BTC_ijb_jcid_var27	168	168	168	8	8	10752	1806336	4741632	7897188096.0
BTC_ijb_jcid_var27	200	200	200	8	8	12800	2560000	8000000	10900000000.0
BTC_ijb_jcid_var27	232	232	232	8	8	14848	3444736	12487168	64196530688.0
BTC_ijb_jcid_var27	264	264	264	8	8	16896	4460544	18399744	92412714240.0
BTC_ijb_jcid_var27	296	296	296	8	8	18944	5607424	25934336	1.3012553088e+11
BTC_ijb_jcid_var27	328	328	328	8	8	20992	6885376	35287552	2.00645020672e+11
BTC_ijb_jcid_var27	360	360	360	8	8	23040	8294400	46656000	2.18956608e+11
BTC_ijb_jcid_var27	392	392	392	8	8	25088	9834496	60236288	2.95940882944e+11
BTC_ijb_jcid_var27	424	424	424	8	8	27136	11505664	76225024	3.94159599104e+11
BTC_ijb_jcid_var27	456	456	456	8	8	29184	13307904	94818816	5.32976564736e+11
BTC_ijb_jcid_var27	488	488	488	8	8	31232	15241216	116214272	7.35403913216e+11
BTC_ijb_jcid_var27	520	520	520	8	8	33280	17305600	140608000	7.55275872e+11
BTC_ijb_jcid_var27	552	552	552	8	8	35328	19501056	168196608	7.33000817664e+11
BTC_ijb_jcid_var27	584	584	584	8	8	37376	21827584	199176704	1.20611453107e+12
BTC_ijb_jcid_var27	616	616	616	8	8	39424	24285184	233744896	1.18169732173e+12
BTC_ijb_jcid_var27	648	648	648	8	8	41472	26873856	272097792	1.5712286999e+12
BTC_ijb_jcid_var27	680	680	680	8	8	43520	29593600	314432000	1.64212112e+12
BTC_ijb_jcid_var27	712	712	712	8	8	45568	32444416	360944128	1.81969982131e+12
BTC_ijb_jcid_var27	744	744	744	8	8	47616	35426304	411830784	2.05277054285e+12
BTC_ijb_jcid_var27	776	776	776	8	8	49664	38539264	467288576	2.9574693975e+12
BTC_ijb_jcid_var27	808	808	808	8	8	51712	41783296	527514112	3.03135984461e+12
BTC_ijb_jcid_var27	840	840	840	8	8	53760	45158400	592704000	3.359446272e+12
BTC_ijb_jcid_var27	872	872	872	8	8	55808	48664576	663054848	3.61829030554e+12
BTC_ijb_jcid_var27	904	904	904	8	8	57856	52301824	738763264	4.13448860698e+12
BTC_ijb_jcid_var27	936	936	936	8	8	59904	56070144	820025856	4.01320653926e+12
BTC_ijb_jcid_var27	968	968	968	8	8	61952	59969536	907039232	4.88123162701e+12
BTC_ijb_jcid_var27	1000	1000	1000	8	8	64000	64000000	1000000000	5.7685e+12


==> figures/data/ijb_jcid/pred/var28.dat <==
BTC_ijb_jcid_var28	8	8	8	8	8	512	4096	512	140032.0
BTC_ijb_jcid_var28	40	40	40	8	8	2560	102400	64000	27769600.0
BTC_ijb_jcid_var28	72	72	72	8	8	4608	331776	373248	209952000.0
BTC_ijb_jcid_var28	104	104	104	8	8	6656	692224	1124864	967383040.0
BTC_ijb_jcid_var28	136	136	136	8	8	8704	1183744	2515456	2062673920.0
BTC_ijb_jcid_var28	168	168	168	8	8	10752	1806336	4741632	5519259648.0
BTC_ijb_jcid_var28	200	200	200	8	8	12800	2560000	8000000	13024000000.0
BTC_ijb_jcid_var28	232	232	232	8	8	14848	3444736	12487168	59189176320.0
BTC_ijb_jcid_var28	264	264	264	8	8	16896	4460544	18399744	1.13048027136e+11
BTC_ijb_jcid_var28	296	296	296	8	8	18944	5607424	25934336	2.100681216e+11
BTC_ijb_jcid_var28	328	328	328	8	8	20992	6885376	35287552	2.40237654016e+11
BTC_ijb_jcid_var28	360	360	360	8	8	23040	8294400	46656000	2.67058944e+11
BTC_ijb_jcid_var28	392	392	392	8	8	25088	9834496	60236288	2.63353051136e+11
BTC_ijb_jcid_var28	424	424	424	8	8	27136	11505664	76225024	6.73524312064e+11
BTC_ijb_jcid_var28	456	456	456	8	8	29184	13307904	94818816	5.91290136576e+11
BTC_ijb_jcid_var28	488	488	488	8	8	31232	15241216	116214272	6.47545923584e+11
BTC_ijb_jcid_var28	520	520	520	8	8	33280	17305600	140608000	9.62321152e+11
BTC_ijb_jcid_var28	552	552	552	8	8	35328	19501056	168196608	9.8563212288e+11
BTC_ijb_jcid_var28	584	584	584	8	8	37376	21827584	199176704	1.12734014464e+12
BTC_ijb_jcid_var28	616	616	616	8	8	39424	24285184	233744896	1.47633276314e+12
BTC_ijb_jcid_var28	648	648	648	8	8	41472	26873856	272097792	1.81543646822e+12
BTC_ijb_jcid_var28	680	680	680	8	8	43520	29593600	314432000	1.505500416e+12
BTC_ijb_jcid_var28	712	712	712	8	8	45568	32444416	360944128	1.75996356813e+12
BTC_ijb_jcid_var28	744	744	744	8	8	47616	35426304	411830784	2.66042686464e+12
BTC_ijb_jcid_var28	776	776	776	8	8	49664	38539264	467288576	2.81868469043e+12
BTC_ijb_jcid_var28	808	808	808	8	8	51712	41783296	527514112	3.39719088128e+12
BTC_ijb_jcid_var28	840	840	840	8	8	53760	45158400	592704000	3.731664384e+12
BTC_ijb_jcid_var28	872	872	872	8	8	55808	48664576	663054848	4.62547061965e+12
BTC_ijb_jcid_var28	904	904	904	8	8	57856	52301824	738763264	4.51532106957e+12
BTC_ijb_jcid_var28	936	936	936	8	8	59904	56070144	820025856	4.91031482573e+12
BTC_ijb_jcid_var28	968	968	968	8	8	61952	59969536	907039232	5.7796539863e+12
BTC_ijb_jcid_var28	1000	1000	1000	8	8	64000	64000000	1000000000	7.1e+12


==> figures/data/ijb_jcid/pred/var29.dat <==
BTC_ijb_jcid_var29	8	8	8	8	8	512	4096	512	123136.0
BTC_ijb_jcid_var29	40	40	40	8	8	2560	102400	64000	39878400.0
BTC_ijb_jcid_var29	72	72	72	8	8	4608	331776	373248	225192960.0
BTC_ijb_jcid_var29	104	104	104	8	8	6656	692224	1124864	800903168.0
BTC_ijb_jcid_var29	136	136	136	8	8	8704	1183744	2515456	2163292160.0
BTC_ijb_jcid_var29	168	168	168	8	8	10752	1806336	4741632	4153669632.0
BTC_ijb_jcid_var29	200	200	200	8	8	12800	2560000	8000000	24288000000.0
BTC_ijb_jcid_var29	232	232	232	8	8	14848	3444736	12487168	59139227648.0
BTC_ijb_jcid_var29	264	264	264	8	8	16896	4460544	18399744	1.1334242304e+11
BTC_ijb_jcid_var29	296	296	296	8	8	18944	5607424	25934336	1.72618940416e+11
BTC_ijb_jcid_var29	328	328	328	8	8	20992	6885376	35287552	2.23158478848e+11
BTC_ijb_jcid_var29	360	360	360	8	8	23040	8294400	46656000	3.0886272e+11
BTC_ijb_jcid_var29	392	392	392	8	8	25088	9834496	60236288	5.8188254208e+11
BTC_ijb_jcid_var29	424	424	424	8	8	27136	11505664	76225024	4.82047051776e+11
BTC_ijb_jcid_var29	456	456	456	8	8	29184	13307904	94818816	7.44517343232e+11
BTC_ijb_jcid_var29	488	488	488	8	8	31232	15241216	116214272	8.5766132736e+11
BTC_ijb_jcid_var29	520	520	520	8	8	33280	17305600	140608000	2.10912e+12
BTC_ijb_jcid_var29	552	552	552	8	8	35328	19501056	168196608	1.06771206758e+12
BTC_ijb_jcid_var29	584	584	584	8	8	37376	21827584	199176704	1.19187339674e+12
BTC_ijb_jcid_var29	616	616	616	8	8	39424	24285184	233744896	2.24021108326e+12
BTC_ijb_jcid_var29	648	648	648	8	8	41472	26873856	272097792	2.55663085363e+12
BTC_ijb_jcid_var29	680	680	680	8	8	43520	29593600	314432000	2.551930112e+12
BTC_ijb_jcid_var29	712	712	712	8	8	45568	32444416	360944128	3.39864990925e+12
BTC_ijb_jcid_var29	744	744	744	8	8	47616	35426304	411830784	3.05743174042e+12
BTC_ijb_jcid_var29	776	776	776	8	8	49664	38539264	467288576	2.97195534336e+12
BTC_ijb_jcid_var29	808	808	808	8	8	51712	41783296	527514112	5.58531941786e+12
BTC_ijb_jcid_var29	840	840	840	8	8	53760	45158400	592704000	3.368929536e+12
BTC_ijb_jcid_var29	872	872	872	8	8	55808	48664576	663054848	6.76581166899e+12
BTC_ijb_jcid_var29	904	904	904	8	8	57856	52301824	738763264	5.7357579817e+12
BTC_ijb_jcid_var29	936	936	936	8	8	59904	56070144	820025856	6.9013376041e+12
BTC_ijb_jcid_var29	968	968	968	8	8	61952	59969536	907039232	1.30359678423e+13
BTC_ijb_jcid_var29	1000	1000	1000	8	8	64000	64000000	1000000000	6.284e+12


==> figures/data/ijb_jcid/pred/var3.dat <==
BTC_ijb_jcid_var3	8	8	8	8	8	512	4096	512	142208.0
BTC_ijb_jcid_var3	40	40	40	8	8	2560	102400	64000	28576000.0
BTC_ijb_jcid_var3	72	72	72	8	8	4608	331776	373248	200620800.0
BTC_ijb_jcid_var3	104	104	104	8	8	6656	692224	1124864	529248512.0
BTC_ijb_jcid_var3	136	136	136	8	8	8704	1183744	2515456	1734406912.0
BTC_ijb_jcid_var3	168	168	168	8	8	10752	1806336	4741632	2778596352.0
BTC_ijb_jcid_var3	200	200	200	8	8	12800	2560000	8000000	23324000000.0
BTC_ijb_jcid_var3	232	232	232	8	8	14848	3444736	12487168	60156931840.0
BTC_ijb_jcid_var3	264	264	264	8	8	16896	4460544	18399744	1.32211360512e+11
BTC_ijb_jcid_var3	296	296	296	8	8	18944	5607424	25934336	1.90526599424e+11
BTC_ijb_jcid_var3	328	328	328	8	8	20992	6885376	35287552	2.42054962944e+11
BTC_ijb_jcid_var3	360	360	360	8	8	23040	8294400	46656000	3.19896864e+11
BTC_ijb_jcid_var3	392	392	392	8	8	25088	9834496	60236288	3.90060082944e+11
BTC_ijb_jcid_var3	424	424	424	8	8	27136	11505664	76225024	5.62235777024e+11
BTC_ijb_jcid_var3	456	456	456	8	8	29184	13307904	94818816	5.36579679744e+11
BTC_ijb_jcid_var3	488	488	488	8	8	31232	15241216	116214272	1.0160613801e+12
BTC_ijb_jcid_var3	520	520	520	8	8	33280	17305600	140608000	8.23330144e+11
BTC_ijb_jcid_var3	552	552	552	8	8	35328	19501056	168196608	1.29873010867e+12
BTC_ijb_jcid_var3	584	584	584	8	8	37376	21827584	199176704	1.27911279309e+12
BTC_ijb_jcid_var3	616	616	616	8	8	39424	24285184	233744896	1.33772203981e+12
BTC_ijb_jcid_var3	648	648	648	8	8	41472	26873856	272097792	1.9555668311e+12
BTC_ijb_jcid_var3	680	680	680	8	8	43520	29593600	314432000	2.235454304e+12
BTC_ijb_jcid_var3	712	712	712	8	8	45568	32444416	360944128	2.62352239437e+12
BTC_ijb_jcid_var3	744	744	744	8	8	47616	35426304	411830784	3.01645457741e+12
BTC_ijb_jcid_var3	776	776	776	8	8	49664	38539264	467288576	3.27592656205e+12
BTC_ijb_jcid_var3	808	808	808	8	8	51712	41783296	527514112	2.95566156954e+12
BTC_ijb_jcid_var3	840	840	840	8	8	53760	45158400	592704000	4.173228864e+12
BTC_ijb_jcid_var3	872	872	872	8	8	55808	48664576	663054848	4.78592989286e+12
BTC_ijb_jcid_var3	904	904	904	8	8	57856	52301824	738763264	5.4125490537e+12
BTC_ijb_jcid_var3	936	936	936	8	8	59904	56070144	820025856	4.6462665001e+12
BTC_ijb_jcid_var3	968	968	968	8	8	61952	59969536	907039232	8.38512418022e+12
BTC_ijb_jcid_var3	1000	1000	1000	8	8	64000	64000000	1000000000	7.652e+12


==> figures/data/ijb_jcid/pred/var30.dat <==
BTC_ijb_jcid_var30	8	8	8	8	8	512	4096	512	131296.0
BTC_ijb_jcid_var30	40	40	40	8	8	2560	102400	64000	28326400.0
BTC_ijb_jcid_var30	72	72	72	8	8	4608	331776	373248	204498432.0
BTC_ijb_jcid_var30	104	104	104	8	8	6656	692224	1124864	1277845504.0
BTC_ijb_jcid_var30	136	136	136	8	8	8704	1183744	2515456	1448902656.0
BTC_ijb_jcid_var30	168	168	168	8	8	10752	1806336	4741632	3186376704.0
BTC_ijb_jcid_var30	200	200	200	8	8	12800	2560000	8000000	9760000000.0
BTC_ijb_jcid_var30	232	232	232	8	8	14848	3444736	12487168	62186096640.0
BTC_ijb_jcid_var30	264	264	264	8	8	16896	4460544	18399744	1.140784128e+11
BTC_ijb_jcid_var30	296	296	296	8	8	18944	5607424	25934336	1.4160147456e+11
BTC_ijb_jcid_var30	328	328	328	8	8	20992	6885376	35287552	2.24852281344e+11
BTC_ijb_jcid_var30	360	360	360	8	8	23040	8294400	46656000	2.65565952e+11
BTC_ijb_jcid_var30	392	392	392	8	8	25088	9834496	60236288	3.88403585024e+11
BTC_ijb_jcid_var30	424	424	424	8	8	27136	11505664	76225024	4.62838345728e+11
BTC_ijb_jcid_var30	456	456	456	8	8	29184	13307904	94818816	4.69542776832e+11
BTC_ijb_jcid_var30	488	488	488	8	8	31232	15241216	116214272	6.6939420672e+11
BTC_ijb_jcid_var30	520	520	520	8	8	33280	17305600	140608000	8.0990208e+11
BTC_ijb_jcid_var30	552	552	552	8	8	35328	19501056	168196608	1.13162677862e+12
BTC_ijb_jcid_var30	584	584	584	8	8	37376	21827584	199176704	1.24684616704e+12
BTC_ijb_jcid_var30	616	616	616	8	8	39424	24285184	233744896	1.2332380713e+12
BTC_ijb_jcid_var30	648	648	648	8	8	41472	26873856	272097792	1.82196681523e+12
BTC_ijb_jcid_var30	680	680	680	8	8	43520	29593600	314432000	1.959540224e+12
BTC_ijb_jcid_var30	712	712	712	8	8	45568	32444416	360944128	1.84803393536e+12
BTC_ijb_jcid_var30	744	744	744	8	8	47616	35426304	411830784	2.68678403482e+12
BTC_ijb_jcid_var30	776	776	776	8	8	49664	38539264	467288576	3.1289643049e+12
BTC_ijb_jcid_var30	808	808	808	8	8	51712	41783296	527514112	3.75590047744e+12
BTC_ijb_jcid_var30	840	840	840	8	8	53760	45158400	592704000	3.47324544e+12
BTC_ijb_jcid_var30	872	872	872	8	8	55808	48664576	663054848	4.75277715046e+12
BTC_ijb_jcid_var30	904	904	904	8	8	57856	52301824	738763264	4.98221945242e+12
BTC_ijb_jcid_var30	936	936	936	8	8	59904	56070144	820025856	5.35640889139e+12
BTC_ijb_jcid_var30	968	968	968	8	8	61952	59969536	907039232	6.76288451379e+12
BTC_ijb_jcid_var30	1000	1000	1000	8	8	64000	64000000	1000000000	7.068e+12


==> figures/data/ijb_jcid/pred/var31.dat <==
BTC_ijb_jcid_var31	8	8	8	8	8	512	4096	512	153568.0
BTC_ijb_jcid_var31	40	40	40	8	8	2560	102400	64000	18432000.0
BTC_ijb_jcid_var31	72	72	72	8	8	4608	331776	373248	113467392.0
BTC_ijb_jcid_var31	104	104	104	8	8	6656	692224	1124864	305963008.0
BTC_ijb_jcid_var31	136	136	136	8	8	8704	1183744	2515456	764698624.0
BTC_ijb_jcid_var31	168	168	168	8	8	10752	1806336	4741632	1346623488.0
BTC_ijb_jcid_var31	200	200	200	8	8	12800	2560000	8000000	2176000000.0
BTC_ijb_jcid_var31	232	232	232	8	8	14848	3444736	12487168	3696201728.0
BTC_ijb_jcid_var31	264	264	264	8	8	16896	4460544	18399744	5299126272.0
BTC_ijb_jcid_var31	296	296	296	8	8	18944	5607424	25934336	7780300800.0
BTC_ijb_jcid_var31	328	328	328	8	8	20992	6885376	35287552	10162814976.0
BTC_ijb_jcid_var31	360	360	360	8	8	23040	8294400	46656000	15303168000.0
BTC_ijb_jcid_var31	392	392	392	8	8	25088	9834496	60236288	17829941248.0
BTC_ijb_jcid_var31	424	424	424	8	8	27136	11505664	76225024	22562607104.0
BTC_ijb_jcid_var31	456	456	456	8	8	29184	13307904	94818816	30721296384.0
BTC_ijb_jcid_var31	488	488	488	8	8	31232	15241216	116214272	44626280448.0
BTC_ijb_jcid_var31	520	520	520	8	8	33280	17305600	140608000	59617792000.0
BTC_ijb_jcid_var31	552	552	552	8	8	35328	19501056	168196608	96208459776.0
BTC_ijb_jcid_var31	584	584	584	8	8	37376	21827584	199176704	1.01978472448e+11
BTC_ijb_jcid_var31	616	616	616	8	8	39424	24285184	233744896	86953101312.0
BTC_ijb_jcid_var31	648	648	648	8	8	41472	26873856	272097792	1.21899810816e+11
BTC_ijb_jcid_var31	680	680	680	8	8	43520	29593600	314432000	1.33319168e+11
BTC_ijb_jcid_var31	712	712	712	8	8	45568	32444416	360944128	1.74696957952e+11
BTC_ijb_jcid_var31	744	744	744	8	8	47616	35426304	411830784	1.74616252416e+11
BTC_ijb_jcid_var31	776	776	776	8	8	49664	38539264	467288576	2.1495274496e+11
BTC_ijb_jcid_var31	808	808	808	8	8	51712	41783296	527514112	2.61646999552e+11
BTC_ijb_jcid_var31	840	840	840	8	8	53760	45158400	592704000	2.86868736e+11
BTC_ijb_jcid_var31	872	872	872	8	8	55808	48664576	663054848	3.60701837312e+11
BTC_ijb_jcid_var31	904	904	904	8	8	57856	52301824	738763264	3.13235623936e+11
BTC_ijb_jcid_var31	936	936	936	8	8	59904	56070144	820025856	3.47690962944e+11
BTC_ijb_jcid_var31	968	968	968	8	8	61952	59969536	907039232	3.628156928e+11
BTC_ijb_jcid_var31	1000	1000	1000	8	8	64000	64000000	1000000000	6.16e+11


==> figures/data/ijb_jcid/pred/var32.dat <==
BTC_ijb_jcid_var32	8	8	8	8	8	512	4096	512	155744.0
BTC_ijb_jcid_var32	40	40	40	8	8	2560	102400	64000	19180800.0
BTC_ijb_jcid_var32	72	72	72	8	8	4608	331776	373248	139677696.0
BTC_ijb_jcid_var32	104	104	104	8	8	6656	692224	1124864	305963008.0
BTC_ijb_jcid_var32	136	136	136	8	8	8704	1183744	2515456	684204032.0
BTC_ijb_jcid_var32	168	168	168	8	8	10752	1806336	4741632	1669054464.0
BTC_ijb_jcid_var32	200	200	200	8	8	12800	2560000	8000000	1984000000.0
BTC_ijb_jcid_var32	232	232	232	8	8	14848	3444736	12487168	4095791104.0
BTC_ijb_jcid_var32	264	264	264	8	8	16896	4460544	18399744	5078329344.0
BTC_ijb_jcid_var32	296	296	296	8	8	18944	5607424	25934336	6431715328.0
BTC_ijb_jcid_var32	328	328	328	8	8	20992	6885376	35287552	12421218304.0
BTC_ijb_jcid_var32	360	360	360	8	8	23040	8294400	46656000	13436928000.0
BTC_ijb_jcid_var32	392	392	392	8	8	25088	9834496	60236288	22648844288.0
BTC_ijb_jcid_var32	424	424	424	8	8	27136	11505664	76225024	28660609024.0
BTC_ijb_jcid_var32	456	456	456	8	8	29184	13307904	94818816	44754481152.0
BTC_ijb_jcid_var32	488	488	488	8	8	31232	15241216	116214272	41837137920.0
BTC_ijb_jcid_var32	520	520	520	8	8	33280	17305600	140608000	68054272000.0
BTC_ijb_jcid_var32	552	552	552	8	8	35328	19501056	168196608	1.08991401984e+11
BTC_ijb_jcid_var32	584	584	584	8	8	37376	21827584	199176704	1.0357188608e+11
BTC_ijb_jcid_var32	616	616	616	8	8	39424	24285184	233744896	1.2154734592e+11
BTC_ijb_jcid_var32	648	648	648	8	8	41472	26873856	272097792	1.38225678336e+11
BTC_ijb_jcid_var32	680	680	680	8	8	43520	29593600	314432000	1.4463872e+11
BTC_ijb_jcid_var32	712	712	712	8	8	45568	32444416	360944128	1.6603429888e+11
BTC_ijb_jcid_var32	744	744	744	8	8	47616	35426304	411830784	1.99326099456e+11
BTC_ijb_jcid_var32	776	776	776	8	8	49664	38539264	467288576	2.03737819136e+11
BTC_ijb_jcid_var32	808	808	808	8	8	51712	41783296	527514112	2.82747564032e+11
BTC_ijb_jcid_var32	840	840	840	8	8	53760	45158400	592704000	3.10576896e+11
BTC_ijb_jcid_var32	872	872	872	8	8	55808	48664576	663054848	4.1109400576e+11
BTC_ijb_jcid_var32	904	904	904	8	8	57856	52301824	738763264	4.52123117568e+11
BTC_ijb_jcid_var32	936	936	936	8	8	59904	56070144	820025856	5.01855823872e+11
BTC_ijb_jcid_var32	968	968	968	8	8	61952	59969536	907039232	5.00685656064e+11
BTC_ijb_jcid_var32	1000	1000	1000	8	8	64000	64000000	1000000000	5.96e+11


==> figures/data/ijb_jcid/pred/var33.dat <==
BTC_ijb_jcid_var33	8	8	8	8	8	512	4096	512	149472.0
BTC_ijb_jcid_var33	40	40	40	8	8	2560	102400	64000	18976000.0
BTC_ijb_jcid_var33	72	72	72	8	8	4608	331776	373248	89952768.0
BTC_ijb_jcid_var33	104	104	104	8	8	6656	692224	1124864	300338688.0
BTC_ijb_jcid_var33	136	136	136	8	8	8704	1183744	2515456	689234944.0
BTC_ijb_jcid_var33	168	168	168	8	8	10752	1806336	4741632	1320544512.0
BTC_ijb_jcid_var33	200	200	200	8	8	12800	2560000	8000000	2032000000.0
BTC_ijb_jcid_var33	232	232	232	8	8	14848	3444736	12487168	3284125184.0
BTC_ijb_jcid_var33	264	264	264	8	8	16896	4460544	18399744	5078329344.0
BTC_ijb_jcid_var33	296	296	296	8	8	18944	5607424	25934336	7495023104.0
BTC_ijb_jcid_var33	328	328	328	8	8	20992	6885376	35287552	9862870784.0
BTC_ijb_jcid_var33	360	360	360	8	8	23040	8294400	46656000	12783744000.0
BTC_ijb_jcid_var33	392	392	392	8	8	25088	9834496	60236288	15932498176.0
BTC_ijb_jcid_var33	424	424	424	8	8	27136	11505664	76225024	26259520768.0
BTC_ijb_jcid_var33	456	456	456	8	8	29184	13307904	94818816	32048759808.0
BTC_ijb_jcid_var33	488	488	488	8	8	31232	15241216	116214272	52296422400.0
BTC_ijb_jcid_var33	520	520	520	8	8	33280	17305600	140608000	64046944000.0
BTC_ijb_jcid_var33	552	552	552	8	8	35328	19501056	168196608	53907012864.0
BTC_ijb_jcid_var33	584	584	584	8	8	37376	21827584	199176704	79869858304.0
BTC_ijb_jcid_var33	616	616	616	8	8	39424	24285184	233744896	74915239168.0
BTC_ijb_jcid_var33	648	648	648	8	8	41472	26873856	272097792	87071293440.0
BTC_ijb_jcid_var33	680	680	680	8	8	43520	29593600	314432000	1.43538208e+11
BTC_ijb_jcid_var33	712	712	712	8	8	45568	32444416	360944128	1.49611341056e+11
BTC_ijb_jcid_var33	744	744	744	8	8	47616	35426304	411830784	1.70086113792e+11
BTC_ijb_jcid_var33	776	776	776	8	8	49664	38539264	467288576	1.86681786112e+11
BTC_ijb_jcid_var33	808	808	808	8	8	51712	41783296	527514112	2.13379458304e+11
BTC_ijb_jcid_var33	840	840	840	8	8	53760	45158400	592704000	2.42119584e+11
BTC_ijb_jcid_var33	872	872	872	8	8	55808	48664576	663054848	2.34058361344e+11
BTC_ijb_jcid_var33	904	904	904	8	8	57856	52301824	738763264	2.4563878528e+11
BTC_ijb_jcid_var33	936	936	936	8	8	59904	56070144	820025856	3.50151040512e+11
BTC_ijb_jcid_var33	968	968	968	8	8	61952	59969536	907039232	3.73246643968e+11
BTC_ijb_jcid_var33	1000	1000	1000	8	8	64000	64000000	1000000000	5.27e+11


==> figures/data/ijb_jcid/pred/var34.dat <==
BTC_ijb_jcid_var34	8	8	8	8	8	512	4096	512	155392.0
BTC_ijb_jcid_var34	40	40	40	8	8	2560	102400	64000	19334400.0
BTC_ijb_jcid_var34	72	72	72	8	8	4608	331776	373248	93934080.0
BTC_ijb_jcid_var34	104	104	104	8	8	6656	692224	1124864	251969536.0
BTC_ijb_jcid_var34	136	136	136	8	8	8704	1183744	2515456	513153024.0
BTC_ijb_jcid_var34	168	168	168	8	8	10752	1806336	4741632	1289723904.0
BTC_ijb_jcid_var34	200	200	200	8	8	12800	2560000	8000000	2080000000.0
BTC_ijb_jcid_var34	232	232	232	8	8	14848	3444736	12487168	2797125632.0
BTC_ijb_jcid_var34	264	264	264	8	8	16896	4460544	18399744	6182313984.0
BTC_ijb_jcid_var34	296	296	296	8	8	18944	5607424	25934336	6120503296.0
BTC_ijb_jcid_var34	328	328	328	8	8	20992	6885376	35287552	11856617472.0
BTC_ijb_jcid_var34	360	360	360	8	8	23040	8294400	46656000	16422912000.0
BTC_ijb_jcid_var34	392	392	392	8	8	25088	9834496	60236288	18070886400.0
BTC_ijb_jcid_var34	424	424	424	8	8	27136	11505664	76225024	39027212288.0
BTC_ijb_jcid_var34	456	456	456	8	8	29184	13307904	94818816	42478829568.0
BTC_ijb_jcid_var34	488	488	488	8	8	31232	15241216	116214272	60431421440.0
BTC_ijb_jcid_var34	520	520	520	8	8	33280	17305600	140608000	75365888000.0
BTC_ijb_jcid_var34	552	552	552	8	8	35328	19501056	168196608	92171741184.0
BTC_ijb_jcid_var34	584	584	584	8	8	37376	21827584	199176704	98791645184.0
BTC_ijb_jcid_var34	616	616	616	8	8	39424	24285184	233744896	1.19677386752e+11
BTC_ijb_jcid_var34	648	648	648	8	8	41472	26873856	272097792	1.55639937024e+11
BTC_ijb_jcid_var34	680	680	680	8	8	43520	29593600	314432000	2.15071488e+11
BTC_ijb_jcid_var34	712	712	712	8	8	45568	32444416	360944128	2.56992219136e+11
BTC_ijb_jcid_var34	744	744	744	8	8	47616	35426304	411830784	2.35567208448e+11
BTC_ijb_jcid_var34	776	776	776	8	8	49664	38539264	467288576	3.38316929024e+11
BTC_ijb_jcid_var34	808	808	808	8	8	51712	41783296	527514112	3.10178297856e+11
BTC_ijb_jcid_var34	840	840	840	8	8	53760	45158400	592704000	3.39026688e+11
BTC_ijb_jcid_var34	872	872	872	8	8	55808	48664576	663054848	4.19050663936e+11
BTC_ijb_jcid_var34	904	904	904	8	8	57856	52301824	738763264	4.37347852288e+11
BTC_ijb_jcid_var34	936	936	936	8	8	59904	56070144	820025856	4.46094065664e+11
BTC_ijb_jcid_var34	968	968	968	8	8	61952	59969536	907039232	6.5306824704e+11
BTC_ijb_jcid_var34	1000	1000	1000	8	8	64000	64000000	1000000000	5.4e+11


==> figures/data/ijb_jcid/pred/var35.dat <==
BTC_ijb_jcid_var35	8	8	8	8	8	512	4096	512	134112.0
BTC_ijb_jcid_var35	40	40	40	8	8	2560	102400	64000	18912000.0
BTC_ijb_jcid_var35	72	72	72	8	8	4608	331776	373248	97894656.0
BTC_ijb_jcid_var35	104	104	104	8	8	6656	692224	1124864	323960832.0
BTC_ijb_jcid_var35	136	136	136	8	8	8704	1183744	2515456	694265856.0
BTC_ijb_jcid_var35	168	168	168	8	8	10752	1806336	4741632	1422489600.0
BTC_ijb_jcid_var35	200	200	200	8	8	12800	2560000	8000000	2752000000.0
BTC_ijb_jcid_var35	232	232	232	8	8	14848	3444736	12487168	3746150400.0
BTC_ijb_jcid_var35	264	264	264	8	8	16896	4460544	18399744	5667121152.0
BTC_ijb_jcid_var35	296	296	296	8	8	18944	5607424	25934336	7780300800.0
BTC_ijb_jcid_var35	328	328	328	8	8	20992	6885376	35287552	10445115392.0
BTC_ijb_jcid_var35	360	360	360	8	8	23040	8294400	46656000	14183424000.0
BTC_ijb_jcid_var35	392	392	392	8	8	25088	9834496	60236288	18070886400.0
BTC_ijb_jcid_var35	424	424	424	8	8	27136	11505664	76225024	23172407296.0
BTC_ijb_jcid_var35	456	456	456	8	8	29184	13307904	94818816	26928543744.0
BTC_ijb_jcid_var35	488	488	488	8	8	31232	15241216	116214272	32075139072.0
BTC_ijb_jcid_var35	520	520	520	8	8	33280	17305600	140608000	56243200000.0
BTC_ijb_jcid_var35	552	552	552	8	8	35328	19501056	168196608	45749477376.0
BTC_ijb_jcid_var35	584	584	584	8	8	37376	21827584	199176704	66923372544.0
BTC_ijb_jcid_var35	616	616	616	8	8	39424	24285184	233744896	82278203392.0
BTC_ijb_jcid_var35	648	648	648	8	8	41472	26873856	272097792	74010599424.0
BTC_ijb_jcid_var35	680	680	680	8	8	43520	29593600	314432000	86783232000.0
BTC_ijb_jcid_var35	712	712	712	8	8	45568	32444416	360944128	1.05395685376e+11
BTC_ijb_jcid_var35	744	744	744	8	8	47616	35426304	411830784	97192065024.0
BTC_ijb_jcid_var35	776	776	776	8	8	49664	38539264	467288576	1.27102492672e+11
BTC_ijb_jcid_var35	808	808	808	8	8	51712	41783296	527514112	1.60364290048e+11
BTC_ijb_jcid_var35	840	840	840	8	8	53760	45158400	592704000	1.96777728e+11
BTC_ijb_jcid_var35	872	872	872	8	8	55808	48664576	663054848	1.75046479872e+11
BTC_ijb_jcid_var35	904	904	904	8	8	57856	52301824	738763264	2.57089615872e+11
BTC_ijb_jcid_var35	936	936	936	8	8	59904	56070144	820025856	2.32887343104e+11
BTC_ijb_jcid_var35	968	968	968	8	8	61952	59969536	907039232	2.3583020032e+11
BTC_ijb_jcid_var35	1000	1000	1000	8	8	64000	64000000	1000000000	2.96e+11


==> figures/data/ijb_jcid/pred/var36.dat <==
BTC_ijb_jcid_var36	8	8	8	8	8	512	4096	512	133344.0
BTC_ijb_jcid_var36	40	40	40	8	8	2560	102400	64000	18956800.0
BTC_ijb_jcid_var36	72	72	72	8	8	4608	331776	373248	182414592.0
BTC_ijb_jcid_var36	104	104	104	8	8	6656	692224	1124864	292464640.0
BTC_ijb_jcid_var36	136	136	136	8	8	8704	1183744	2515456	654018560.0
BTC_ijb_jcid_var36	168	168	168	8	8	10752	1806336	4741632	1763887104.0
BTC_ijb_jcid_var36	200	200	200	8	8	12800	2560000	8000000	2432000000.0
BTC_ijb_jcid_var36	232	232	232	8	8	14848	3444736	12487168	2797125632.0
BTC_ijb_jcid_var36	264	264	264	8	8	16896	4460544	18399744	5961517056.0
BTC_ijb_jcid_var36	296	296	296	8	8	18944	5607424	25934336	7884038144.0
BTC_ijb_jcid_var36	328	328	328	8	8	20992	6885376	35287552	9739364352.0
BTC_ijb_jcid_var36	360	360	360	8	8	23040	8294400	46656000	18849024000.0
BTC_ijb_jcid_var36	392	392	392	8	8	25088	9834496	60236288	23371679744.0
BTC_ijb_jcid_var36	424	424	424	8	8	27136	11505664	76225024	22562607104.0
BTC_ijb_jcid_var36	456	456	456	8	8	29184	13307904	94818816	44754481152.0
BTC_ijb_jcid_var36	488	488	488	8	8	31232	15241216	116214272	50669422592.0
BTC_ijb_jcid_var36	520	520	520	8	8	33280	17305600	140608000	77053184000.0
BTC_ijb_jcid_var36	552	552	552	8	8	35328	19501056	168196608	1.00245178368e+11
BTC_ijb_jcid_var36	584	584	584	8	8	37376	21827584	199176704	1.26676383744e+11
BTC_ijb_jcid_var36	616	616	616	8	8	39424	24285184	233744896	1.4492183552e+11
BTC_ijb_jcid_var36	648	648	648	8	8	41472	26873856	272097792	1.73054195712e+11
BTC_ijb_jcid_var36	680	680	680	8	8	43520	29593600	314432000	1.886592e+11
BTC_ijb_jcid_var36	712	712	712	8	8	45568	32444416	360944128	2.5987977216e+11
BTC_ijb_jcid_var36	744	744	744	8	8	47616	35426304	411830784	2.65219024896e+11
BTC_ijb_jcid_var36	776	776	776	8	8	49664	38539264	467288576	3.19625385984e+11
BTC_ijb_jcid_var36	808	808	808	8	8	51712	41783296	527514112	3.2705874944e+11
BTC_ijb_jcid_var36	840	840	840	8	8	53760	45158400	592704000	4.2674688e+11
BTC_ijb_jcid_var36	872	872	872	8	8	55808	48664576	663054848	4.61486174208e+11
BTC_ijb_jcid_var36	904	904	904	8	8	57856	52301824	738763264	4.60988276736e+11
BTC_ijb_jcid_var36	936	936	936	8	8	59904	56070144	820025856	6.00258926592e+11
BTC_ijb_jcid_var36	968	968	968	8	8	61952	59969536	907039232	5.87761422336e+11
BTC_ijb_jcid_var36	1000	1000	1000	8	8	64000	64000000	1000000000	6.32e+11


==> figures/data/ijb_jcid/pred/var37.dat <==
BTC_ijb_jcid_var37	8	8	8	8	8	512	4096	512	156928.0
BTC_ijb_jcid_var37	40	40	40	8	8	2560	102400	64000	18496000.0
BTC_ijb_jcid_var37	72	72	72	8	8	4608	331776	373248	98537472.0
BTC_ijb_jcid_var37	104	104	104	8	8	6656	692224	1124864	304838144.0
BTC_ijb_jcid_var37	136	136	136	8	8	8704	1183744	2515456	703069952.0
BTC_ijb_jcid_var37	168	168	168	8	8	10752	1806336	4741632	1420118784.0
BTC_ijb_jcid_var37	200	200	200	8	8	12800	2560000	8000000	2120000000.0
BTC_ijb_jcid_var37	232	232	232	8	8	14848	3444736	12487168	3533868544.0
BTC_ijb_jcid_var37	264	264	264	8	8	16896	4460544	18399744	5335925760.0
BTC_ijb_jcid_var37	296	296	296	8	8	18944	5607424	25934336	7897005312.0
BTC_ijb_jcid_var37	328	328	328	8	8	20992	6885376	35287552	9668789248.0
BTC_ijb_jcid_var37	360	360	360	8	8	23040	8294400	46656000	13133664000.0
BTC_ijb_jcid_var37	392	392	392	8	8	25088	9834496	60236288	15510844160.0
BTC_ijb_jcid_var37	424	424	424	8	8	27136	11505664	76225024	21419231744.0
BTC_ijb_jcid_var37	456	456	456	8	8	29184	13307904	94818816	28824920064.0
BTC_ijb_jcid_var37	488	488	488	8	8	31232	15241216	116214272	35212924416.0
BTC_ijb_jcid_var37	520	520	520	8	8	33280	17305600	140608000	50056448000.0
BTC_ijb_jcid_var37	552	552	552	8	8	35328	19501056	168196608	52140948480.0
BTC_ijb_jcid_var37	584	584	584	8	8	37376	21827584	199176704	64533252096.0
BTC_ijb_jcid_var37	616	616	616	8	8	39424	24285184	233744896	78538285056.0
BTC_ijb_jcid_var37	648	648	648	8	8	41472	26873856	272097792	95778422784.0
BTC_ijb_jcid_var37	680	680	680	8	8	43520	29593600	314432000	94801248000.0
BTC_ijb_jcid_var37	712	712	712	8	8	45568	32444416	360944128	1.1369740032e+11
BTC_ijb_jcid_var37	744	744	744	8	8	47616	35426304	411830784	1.2560838912e+11
BTC_ijb_jcid_var37	776	776	776	8	8	49664	38539264	467288576	1.62149135872e+11
BTC_ijb_jcid_var37	808	808	808	8	8	51712	41783296	527514112	1.70387058176e+11
BTC_ijb_jcid_var37	840	840	840	8	8	53760	45158400	592704000	1.7336592e+11
BTC_ijb_jcid_var37	872	872	872	8	8	55808	48664576	663054848	2.24444066048e+11
BTC_ijb_jcid_var37	904	904	904	8	8	57856	52301824	738763264	2.216289792e+11
BTC_ijb_jcid_var37	936	936	936	8	8	59904	56070144	820025856	2.79628816896e+11
BTC_ijb_jcid_var37	968	968	968	8	8	61952	59969536	907039232	3.6735088896e+11
BTC_ijb_jcid_var37	1000	1000	1000	8	8	64000	64000000	1000000000	3.73e+11


==> figures/data/ijb_jcid/pred/var38.dat <==
BTC_ijb_jcid_var38	8	8	8	8	8	512	4096	512	128064.0
BTC_ijb_jcid_var38	40	40	40	8	8	2560	102400	64000	18425600.0
BTC_ijb_jcid_var38	72	72	72	8	8	4608	331776	373248	66210048.0
BTC_ijb_jcid_var38	104	104	104	8	8	6656	692224	1124864	283465728.0
BTC_ijb_jcid_var38	136	136	136	8	8	8704	1183744	2515456	563462144.0
BTC_ijb_jcid_var38	168	168	168	8	8	10752	1806336	4741632	1232824320.0
BTC_ijb_jcid_var38	200	200	200	8	8	12800	2560000	8000000	2208000000.0
BTC_ijb_jcid_var38	232	232	232	8	8	14848	3444736	12487168	3995893760.0
BTC_ijb_jcid_var38	264	264	264	8	8	16896	4460544	18399744	5004730368.0
BTC_ijb_jcid_var38	296	296	296	8	8	18944	5607424	25934336	5498079232.0
BTC_ijb_jcid_var38	328	328	328	8	8	20992	6885376	35287552	8751312896.0
BTC_ijb_jcid_var38	360	360	360	8	8	23040	8294400	46656000	11010816000.0
BTC_ijb_jcid_var38	392	392	392	8	8	25088	9834496	60236288	13974818816.0
BTC_ijb_jcid_var38	424	424	424	8	8	27136	11505664	76225024	21952806912.0
BTC_ijb_jcid_var38	456	456	456	8	8	29184	13307904	94818816	31100571648.0
BTC_ijb_jcid_var38	488	488	488	8	8	31232	15241216	116214272	37653424128.0
BTC_ijb_jcid_var38	520	520	520	8	8	33280	17305600	140608000	87739392000.0
BTC_ijb_jcid_var38	552	552	552	8	8	35328	19501056	168196608	96881246208.0
BTC_ijb_jcid_var38	584	584	584	8	8	37376	21827584	199176704	1.04368592896e+11
BTC_ijb_jcid_var38	616	616	616	8	8	39424	24285184	233744896	1.25287264256e+11
BTC_ijb_jcid_var38	648	648	648	8	8	41472	26873856	272097792	1.56728328192e+11
BTC_ijb_jcid_var38	680	680	680	8	8	43520	29593600	314432000	1.60989184e+11
BTC_ijb_jcid_var38	712	712	712	8	8	45568	32444416	360944128	2.06460041216e+11
BTC_ijb_jcid_var38	744	744	744	8	8	47616	35426304	411830784	2.05915392e+11
BTC_ijb_jcid_var38	776	776	776	8	8	49664	38539264	467288576	2.84111454208e+11
BTC_ijb_jcid_var38	808	808	808	8	8	51712	41783296	527514112	2.9540790272e+11
BTC_ijb_jcid_var38	840	840	840	8	8	53760	45158400	592704000	2.82127104e+11
BTC_ijb_jcid_var38	872	872	872	8	8	55808	48664576	663054848	3.31527424e+11
BTC_ijb_jcid_var38	904	904	904	8	8	57856	52301824	738763264	3.5460636672e+11
BTC_ijb_jcid_var38	936	936	936	8	8	59904	56070144	820025856	3.87052204032e+11
BTC_ijb_jcid_var38	968	968	968	8	8	61952	59969536	907039232	4.97057499136e+11
BTC_ijb_jcid_var38	1000	1000	1000	8	8	64000	64000000	1000000000	4.96e+11


==> figures/data/ijb_jcid/pred/var39.dat <==
BTC_ijb_jcid_var39	8	8	8	8	8	512	4096	512	141504.0
BTC_ijb_jcid_var39	40	40	40	8	8	2560	102400	64000	18752000.0
BTC_ijb_jcid_var39	72	72	72	8	8	4608	331776	373248	93871872.0
BTC_ijb_jcid_var39	104	104	104	8	8	6656	692224	1124864	313837056.0
BTC_ijb_jcid_var39	136	136	136	8	8	8704	1183744	2515456	719420416.0
BTC_ijb_jcid_var39	168	168	168	8	8	10752	1806336	4741632	1247049216.0
BTC_ijb_jcid_var39	200	200	200	8	8	12800	2560000	8000000	2008000000.0
BTC_ijb_jcid_var39	232	232	232	8	8	14848	3444736	12487168	3571330048.0
BTC_ijb_jcid_var39	264	264	264	8	8	16896	4460544	18399744	4406738688.0
BTC_ijb_jcid_var39	296	296	296	8	8	18944	5607424	25934336	6289076480.0
BTC_ijb_jcid_var39	328	328	328	8	8	20992	6885376	35287552	8963038208.0
BTC_ijb_jcid_var39	360	360	360	8	8	23040	8294400	46656000	13063680000.0
BTC_ijb_jcid_var39	392	392	392	8	8	25088	9834496	60236288	17227578368.0
BTC_ijb_jcid_var39	424	424	424	8	8	27136	11505664	76225024	18637018368.0
BTC_ijb_jcid_var39	456	456	456	8	8	29184	13307904	94818816	28682691840.0
BTC_ijb_jcid_var39	488	488	488	8	8	31232	15241216	116214272	54795029248.0
BTC_ijb_jcid_var39	520	520	520	8	8	33280	17305600	140608000	62359648000.0
BTC_ijb_jcid_var39	552	552	552	8	8	35328	19501056	168196608	57943731456.0
BTC_ijb_jcid_var39	584	584	584	8	8	37376	21827584	199176704	72998262016.0
BTC_ijb_jcid_var39	616	616	616	8	8	39424	24285184	233744896	77720177920.0
BTC_ijb_jcid_var39	648	648	648	8	8	41472	26873856	272097792	99859889664.0
BTC_ijb_jcid_var39	680	680	680	8	8	43520	29593600	314432000	98888864000.0
BTC_ijb_jcid_var39	712	712	712	8	8	45568	32444416	360944128	1.15682593024e+11
BTC_ijb_jcid_var39	744	744	744	8	8	47616	35426304	411830784	1.33021343232e+11
BTC_ijb_jcid_var39	776	776	776	8	8	49664	38539264	467288576	1.86448141824e+11
BTC_ijb_jcid_var39	808	808	808	8	8	51712	41783296	527514112	1.74607171072e+11
BTC_ijb_jcid_var39	840	840	840	8	8	53760	45158400	592704000	2.6523504e+11
BTC_ijb_jcid_var39	872	872	872	8	8	55808	48664576	663054848	2.41020437248e+11
BTC_ijb_jcid_var39	904	904	904	8	8	57856	52301824	738763264	2.52287654656e+11
BTC_ijb_jcid_var39	936	936	936	8	8	59904	56070144	820025856	3.03819579648e+11
BTC_ijb_jcid_var39	968	968	968	8	8	61952	59969536	907039232	3.72339604736e+11
BTC_ijb_jcid_var39	1000	1000	1000	8	8	64000	64000000	1000000000	2.795e+11


==> figures/data/ijb_jcid/pred/var4.dat <==
BTC_ijb_jcid_var4	8	8	8	8	8	512	4096	512	206176.0
BTC_ijb_jcid_var4	40	40	40	8	8	2560	102400	64000	40051200.0
BTC_ijb_jcid_var4	72	72	72	8	8	4608	331776	373248	333455616.0
BTC_ijb_jcid_var4	104	104	104	8	8	6656	692224	1124864	562432000.0
BTC_ijb_jcid_var4	136	136	136	8	8	8704	1183744	2515456	2153230336.0
BTC_ijb_jcid_var4	168	168	168	8	8	10752	1806336	4741632	6202054656.0
BTC_ijb_jcid_var4	200	200	200	8	8	12800	2560000	8000000	15520000000.0
BTC_ijb_jcid_var4	232	232	232	8	8	14848	3444736	12487168	45203548160.0
BTC_ijb_jcid_var4	264	264	264	8	8	16896	4460544	18399744	1.0745450496e+11
BTC_ijb_jcid_var4	296	296	296	8	8	18944	5607424	25934336	1.43572484096e+11
BTC_ijb_jcid_var4	328	328	328	8	8	20992	6885376	35287552	2.14689466368e+11
BTC_ijb_jcid_var4	360	360	360	8	8	23040	8294400	46656000	2.97292032e+11
BTC_ijb_jcid_var4	392	392	392	8	8	25088	9834496	60236288	3.62863398912e+11
BTC_ijb_jcid_var4	424	424	424	8	8	27136	11505664	76225024	5.45161371648e+11
BTC_ijb_jcid_var4	456	456	456	8	8	29184	13307904	94818816	5.22641313792e+11
BTC_ijb_jcid_var4	488	488	488	8	8	31232	15241216	116214272	6.34994782208e+11
BTC_ijb_jcid_var4	520	520	520	8	8	33280	17305600	140608000	9.34199552e+11
BTC_ijb_jcid_var4	552	552	552	8	8	35328	19501056	168196608	7.82450620416e+11
BTC_ijb_jcid_var4	584	584	584	8	8	37376	21827584	199176704	1.13849404006e+12
BTC_ijb_jcid_var4	616	616	616	8	8	39424	24285184	233744896	1.32019117261e+12
BTC_ijb_jcid_var4	648	648	648	8	8	41472	26873856	272097792	1.82196681523e+12
BTC_ijb_jcid_var4	680	680	680	8	8	43520	29593600	314432000	2.08153984e+12
BTC_ijb_jcid_var4	712	712	712	8	8	45568	32444416	360944128	1.90867254886e+12
BTC_ijb_jcid_var4	744	744	744	8	8	47616	35426304	411830784	2.54676156826e+12
BTC_ijb_jcid_var4	776	776	776	8	8	49664	38539264	467288576	2.69718966067e+12
BTC_ijb_jcid_var4	808	808	808	8	8	51712	41783296	527514112	4.19057210573e+12
BTC_ijb_jcid_var4	840	840	840	8	8	53760	45158400	592704000	3.999566592e+12
BTC_ijb_jcid_var4	872	872	872	8	8	55808	48664576	663054848	4.35759646106e+12
BTC_ijb_jcid_var4	904	904	904	8	8	57856	52301824	738763264	4.65125351014e+12
BTC_ijb_jcid_var4	936	936	936	8	8	59904	56070144	820025856	5.34656858112e+12
BTC_ijb_jcid_var4	968	968	968	8	8	61952	59969536	907039232	5.24631491789e+12
BTC_ijb_jcid_var4	1000	1000	1000	8	8	64000	64000000	1000000000	6.82e+12


==> figures/data/ijb_jcid/pred/var40.dat <==
BTC_ijb_jcid_var40	8	8	8	8	8	512	4096	512	191232.0
BTC_ijb_jcid_var40	40	40	40	8	8	2560	102400	64000	22483200.0
BTC_ijb_jcid_var40	72	72	72	8	8	4608	331776	373248	136359936.0
BTC_ijb_jcid_var40	104	104	104	8	8	6656	692224	1124864	283465728.0
BTC_ijb_jcid_var40	136	136	136	8	8	8704	1183744	2515456	784822272.0
BTC_ijb_jcid_var40	168	168	168	8	8	10752	1806336	4741632	1365590016.0
BTC_ijb_jcid_var40	200	200	200	8	8	12800	2560000	8000000	2176000000.0
BTC_ijb_jcid_var40	232	232	232	8	8	14848	3444736	12487168	3696201728.0
BTC_ijb_jcid_var40	264	264	264	8	8	16896	4460544	18399744	5961517056.0
BTC_ijb_jcid_var40	296	296	296	8	8	18944	5607424	25934336	8713936896.0
BTC_ijb_jcid_var40	328	328	328	8	8	20992	6885376	35287552	11009716224.0
BTC_ijb_jcid_var40	360	360	360	8	8	23040	8294400	46656000	16422912000.0
BTC_ijb_jcid_var40	392	392	392	8	8	25088	9834496	60236288	20962228224.0
BTC_ijb_jcid_var40	424	424	424	8	8	27136	11505664	76225024	27136108544.0
BTC_ijb_jcid_var40	456	456	456	8	8	29184	13307904	94818816	40203177984.0
BTC_ijb_jcid_var40	488	488	488	8	8	31232	15241216	116214272	42766852096.0
BTC_ijb_jcid_var40	520	520	520	8	8	33280	17305600	140608000	71428864000.0
BTC_ijb_jcid_var40	552	552	552	8	8	35328	19501056	168196608	1.13700907008e+11
BTC_ijb_jcid_var40	584	584	584	8	8	37376	21827584	199176704	1.2348955648e+11
BTC_ijb_jcid_var40	616	616	616	8	8	39424	24285184	233744896	1.402469376e+11
BTC_ijb_jcid_var40	648	648	648	8	8	41472	26873856	272097792	1.31695331328e+11
BTC_ijb_jcid_var40	680	680	680	8	8	43520	29593600	314432000	1.40865536e+11
BTC_ijb_jcid_var40	712	712	712	8	8	45568	32444416	360944128	2.00684935168e+11
BTC_ijb_jcid_var40	744	744	744	8	8	47616	35426304	411830784	2.20741300224e+11
BTC_ijb_jcid_var40	776	776	776	8	8	49664	38539264	467288576	2.97195534336e+11
BTC_ijb_jcid_var40	808	808	808	8	8	51712	41783296	527514112	3.20728580096e+11
BTC_ijb_jcid_var40	840	840	840	8	8	53760	45158400	592704000	3.9118464e+11
BTC_ijb_jcid_var40	872	872	872	8	8	55808	48664576	663054848	3.36831862784e+11
BTC_ijb_jcid_var40	904	904	904	8	8	57856	52301824	738763264	4.5803322368e+11
BTC_ijb_jcid_var40	936	936	936	8	8	59904	56070144	820025856	4.06732824576e+11
BTC_ijb_jcid_var40	968	968	968	8	8	61952	59969536	907039232	4.49891459072e+11
BTC_ijb_jcid_var40	1000	1000	1000	8	8	64000	64000000	1000000000	6.08e+11


==> figures/data/ijb_jcid/pred/var41.dat <==
BTC_ijb_jcid_var41	8	8	8	8	8	512	4096	512	129632.0
BTC_ijb_jcid_var41	40	40	40	8	8	2560	102400	64000	18931200.0
BTC_ijb_jcid_var41	72	72	72	8	8	4608	331776	373248	107557632.0
BTC_ijb_jcid_var41	104	104	104	8	8	6656	692224	1124864	323960832.0
BTC_ijb_jcid_var41	136	136	136	8	8	8704	1183744	2515456	694265856.0
BTC_ijb_jcid_var41	168	168	168	8	8	10752	1806336	4741632	1365590016.0
BTC_ijb_jcid_var41	200	200	200	8	8	12800	2560000	8000000	2240000000.0
BTC_ijb_jcid_var41	232	232	232	8	8	14848	3444736	12487168	3746150400.0
BTC_ijb_jcid_var41	264	264	264	8	8	16896	4460544	18399744	5446324224.0
BTC_ijb_jcid_var41	296	296	296	8	8	18944	5607424	25934336	7780300800.0
BTC_ijb_jcid_var41	328	328	328	8	8	20992	6885376	35287552	10445115392.0
BTC_ijb_jcid_var41	360	360	360	8	8	23040	8294400	46656000	13810176000.0
BTC_ijb_jcid_var41	392	392	392	8	8	25088	9834496	60236288	17348050944.0
BTC_ijb_jcid_var41	424	424	424	8	8	27136	11505664	76225024	25306707968.0
BTC_ijb_jcid_var41	456	456	456	8	8	29184	13307904	94818816	27307819008.0
BTC_ijb_jcid_var41	488	488	488	8	8	31232	15241216	116214272	32075139072.0
BTC_ijb_jcid_var41	520	520	520	8	8	33280	17305600	140608000	40495104000.0
BTC_ijb_jcid_var41	552	552	552	8	8	35328	19501056	168196608	48440623104.0
BTC_ijb_jcid_var41	584	584	584	8	8	37376	21827584	199176704	54176063488.0
BTC_ijb_jcid_var41	616	616	616	8	8	39424	24285184	233744896	63578611712.0
BTC_ijb_jcid_var41	648	648	648	8	8	41472	26873856	272097792	81629337600.0
BTC_ijb_jcid_var41	680	680	680	8	8	43520	29593600	314432000	86783232000.0
BTC_ijb_jcid_var41	712	712	712	8	8	45568	32444416	360944128	1.02508132352e+11
BTC_ijb_jcid_var41	744	744	744	8	8	47616	35426304	411830784	1.235492352e+11
BTC_ijb_jcid_var41	776	776	776	8	8	49664	38539264	467288576	1.38317418496e+11
BTC_ijb_jcid_var41	808	808	808	8	8	51712	41783296	527514112	1.43483838464e+11
BTC_ijb_jcid_var41	840	840	840	8	8	53760	45158400	592704000	1.75440384e+11
BTC_ijb_jcid_var41	872	872	872	8	8	55808	48664576	663054848	1.80350918656e+11
BTC_ijb_jcid_var41	904	904	904	8	8	57856	52301824	738763264	2.24584032256e+11
BTC_ijb_jcid_var41	936	936	936	8	8	59904	56070144	820025856	2.460077568e+11
BTC_ijb_jcid_var41	968	968	968	8	8	61952	59969536	907039232	2.46714671104e+11
BTC_ijb_jcid_var41	1000	1000	1000	8	8	64000	64000000	1000000000	2.64e+11


==> figures/data/ijb_jcid/pred/var42.dat <==
BTC_ijb_jcid_var42	8	8	8	8	8	512	4096	512	130944.0
BTC_ijb_jcid_var42	40	40	40	8	8	2560	102400	64000	20153600.0
BTC_ijb_jcid_var42	72	72	72	8	8	4608	331776	373248	94514688.0
BTC_ijb_jcid_var42	104	104	104	8	8	6656	692224	1124864	350957568.0
BTC_ijb_jcid_var42	136	136	136	8	8	8704	1183744	2515456	694265856.0
BTC_ijb_jcid_var42	168	168	168	8	8	10752	1806336	4741632	1839753216.0
BTC_ijb_jcid_var42	200	200	200	8	8	12800	2560000	8000000	2176000000.0
BTC_ijb_jcid_var42	232	232	232	8	8	14848	3444736	12487168	4345534464.0
BTC_ijb_jcid_var42	264	264	264	8	8	16896	4460544	18399744	6697506816.0
BTC_ijb_jcid_var42	296	296	296	8	8	18944	5607424	25934336	6431715328.0
BTC_ijb_jcid_var42	328	328	328	8	8	20992	6885376	35287552	12703518720.0
BTC_ijb_jcid_var42	360	360	360	8	8	23040	8294400	46656000	17542656000.0
BTC_ijb_jcid_var42	392	392	392	8	8	25088	9834496	60236288	23371679744.0
BTC_ijb_jcid_var42	424	424	424	8	8	27136	11505664	76225024	29270409216.0
BTC_ijb_jcid_var42	456	456	456	8	8	29184	13307904	94818816	40961728512.0
BTC_ijb_jcid_var42	488	488	488	8	8	31232	15241216	116214272	78560847872.0
BTC_ijb_jcid_var42	520	520	520	8	8	33280	17305600	140608000	75365888000.0
BTC_ijb_jcid_var42	552	552	552	8	8	35328	19501056	168196608	96881246208.0
BTC_ijb_jcid_var42	584	584	584	8	8	37376	21827584	199176704	1.01978472448e+11
BTC_ijb_jcid_var42	616	616	616	8	8	39424	24285184	233744896	1.29962162176e+11
BTC_ijb_jcid_var42	648	648	648	8	8	41472	26873856	272097792	1.51286372352e+11
BTC_ijb_jcid_var42	680	680	680	8	8	43520	29593600	314432000	1.73566464e+11
BTC_ijb_jcid_var42	712	712	712	8	8	45568	32444416	360944128	2.3822312448e+11
BTC_ijb_jcid_var42	744	744	744	8	8	47616	35426304	411830784	1.79558221824e+11
BTC_ijb_jcid_var42	776	776	776	8	8	49664	38539264	467288576	2.31775133696e+11
BTC_ijb_jcid_var42	808	808	808	8	8	51712	41783296	527514112	3.60819652608e+11
BTC_ijb_jcid_var42	840	840	840	8	8	53760	45158400	592704000	3.15318528e+11
BTC_ijb_jcid_var42	872	872	872	8	8	55808	48664576	663054848	3.79267373056e+11
BTC_ijb_jcid_var42	904	904	904	8	8	57856	52301824	738763264	3.66426578944e+11
BTC_ijb_jcid_var42	936	936	936	8	8	59904	56070144	820025856	4.55934375936e+11
BTC_ijb_jcid_var42	968	968	968	8	8	61952	59969536	907039232	5.29710911488e+11
BTC_ijb_jcid_var42	1000	1000	1000	8	8	64000	64000000	1000000000	4.96e+11


==> figures/data/ijb_jcid/pred/var43.dat <==
BTC_ijb_jcid_var43	8	8	8	8	8	512	4096	512	134016.0
BTC_ijb_jcid_var43	40	40	40	8	8	2560	102400	64000	23680000.0
BTC_ijb_jcid_var43	72	72	72	8	8	4608	331776	373248	195457536.0
BTC_ijb_jcid_var43	104	104	104	8	8	6656	692224	1124864	629923840.0
BTC_ijb_jcid_var43	136	136	136	8	8	8704	1183744	2515456	1398593536.0
BTC_ijb_jcid_var43	168	168	168	8	8	10752	1806336	4741632	2958778368.0
BTC_ijb_jcid_var43	200	200	200	8	8	12800	2560000	8000000	4800000000.0
BTC_ijb_jcid_var43	232	232	232	8	8	14848	3444736	12487168	8391376896.0
BTC_ijb_jcid_var43	264	264	264	8	8	16896	4460544	18399744	18694139904.0
BTC_ijb_jcid_var43	296	296	296	8	8	18944	5607424	25934336	13797066752.0
BTC_ijb_jcid_var43	328	328	328	8	8	20992	6885376	35287552	22442883072.0
BTC_ijb_jcid_var43	360	360	360	8	8	23040	8294400	46656000	43110144000.0
BTC_ijb_jcid_var43	392	392	392	8	8	25088	9834496	60236288	59031562240.0
BTC_ijb_jcid_var43	424	424	424	8	8	27136	11505664	76225024	66773121024.0
BTC_ijb_jcid_var43	456	456	456	8	8	29184	13307904	94818816	1.07714174976e+11
BTC_ijb_jcid_var43	488	488	488	8	8	31232	15241216	116214272	1.50148839424e+11
BTC_ijb_jcid_var43	520	520	520	8	8	33280	17305600	140608000	2.40720896e+11
BTC_ijb_jcid_var43	552	552	552	8	8	35328	19501056	168196608	2.19328376832e+11
BTC_ijb_jcid_var43	584	584	584	8	8	37376	21827584	199176704	3.4656746496e+11
BTC_ijb_jcid_var43	616	616	616	8	8	39424	24285184	233744896	8.66726074368e+11
BTC_ijb_jcid_var43	648	648	648	8	8	41472	26873856	272097792	1.41382012723e+12
BTC_ijb_jcid_var43	680	680	680	8	8	43520	29593600	314432000	1.731891456e+12
BTC_ijb_jcid_var43	712	712	712	8	8	45568	32444416	360944128	3.00883025101e+12
BTC_ijb_jcid_var43	744	744	744	8	8	47616	35426304	411830784	2.00808690278e+12
BTC_ijb_jcid_var43	776	776	776	8	8	49664	38539264	467288576	2.93457225728e+12
BTC_ijb_jcid_var43	808	808	808	8	8	51712	41783296	527514112	4.01965753344e+12
BTC_ijb_jcid_var43	840	840	840	8	8	53760	45158400	592704000	4.044612096e+12
BTC_ijb_jcid_var43	872	872	872	8	8	55808	48664576	663054848	3.81919592448e+12
BTC_ijb_jcid_var43	904	904	904	8	8	57856	52301824	738763264	5.70916250419e+12
BTC_ijb_jcid_var43	936	936	936	8	8	59904	56070144	820025856	5.17600320307e+12
BTC_ijb_jcid_var43	968	968	968	8	8	61952	59969536	907039232	6.06990654054e+12
BTC_ijb_jcid_var43	1000	1000	1000	8	8	64000	64000000	1000000000	4.528e+12


==> figures/data/ijb_jcid/pred/var44.dat <==
BTC_ijb_jcid_var44	8	8	8	8	8	512	4096	512	141696.0
BTC_ijb_jcid_var44	40	40	40	8	8	2560	102400	64000	15936000.0
BTC_ijb_jcid_var44	72	72	72	8	8	4608	331776	373248	214845696.0
BTC_ijb_jcid_var44	104	104	104	8	8	6656	692224	1124864	616425472.0
BTC_ijb_jcid_var44	136	136	136	8	8	8704	1183744	2515456	1599830016.0
BTC_ijb_jcid_var44	168	168	168	8	8	10752	1806336	4741632	2712213504.0
BTC_ijb_jcid_var44	200	200	200	8	8	12800	2560000	8000000	4704000000.0
BTC_ijb_jcid_var44	232	232	232	8	8	14848	3444736	12487168	7742044160.0
BTC_ijb_jcid_var44	264	264	264	8	8	16896	4460544	18399744	6844704768.0
BTC_ijb_jcid_var44	296	296	296	8	8	18944	5607424	25934336	16494237696.0
BTC_ijb_jcid_var44	328	328	328	8	8	20992	6885376	35287552	24560136192.0
BTC_ijb_jcid_var44	360	360	360	8	8	23040	8294400	46656000	38071296000.0
BTC_ijb_jcid_var44	392	392	392	8	8	25088	9834496	60236288	48670920704.0
BTC_ijb_jcid_var44	424	424	424	8	8	27136	11505664	76225024	84762226688.0
BTC_ijb_jcid_var44	456	456	456	8	8	29184	13307904	94818816	88750411776.0
BTC_ijb_jcid_var44	488	488	488	8	8	31232	15241216	116214272	1.72926836736e+11
BTC_ijb_jcid_var44	520	520	520	8	8	33280	17305600	140608000	8.34086656e+11
BTC_ijb_jcid_var44	552	552	552	8	8	35328	19501056	168196608	2.11254939648e+11
BTC_ijb_jcid_var44	584	584	584	8	8	37376	21827584	199176704	1.46594054144e+11
BTC_ijb_jcid_var44	616	616	616	8	8	39424	24285184	233744896	2.103704064e+11
BTC_ijb_jcid_var44	648	648	648	8	8	41472	26873856	272097792	1.05900460646e+12
BTC_ijb_jcid_var44	680	680	680	8	8	43520	29593600	314432000	1.321872128e+12
BTC_ijb_jcid_var44	712	712	712	8	8	45568	32444416	360944128	1.56216618598e+12
BTC_ijb_jcid_var44	744	744	744	8	8	47616	35426304	411830784	1.99820296397e+12
BTC_ijb_jcid_var44	776	776	776	8	8	49664	38539264	467288576	2.43550805811e+12
BTC_ijb_jcid_var44	808	808	808	8	8	51712	41783296	527514112	3.08068241408e+12
BTC_ijb_jcid_var44	840	840	840	8	8	53760	45158400	592704000	3.435312384e+12
BTC_ijb_jcid_var44	872	872	872	8	8	55808	48664576	663054848	4.02872125645e+12
BTC_ijb_jcid_var44	904	904	904	8	8	57856	52301824	738763264	3.71154663834e+12
BTC_ijb_jcid_var44	936	936	936	8	8	59904	56070144	820025856	4.13293031424e+12
BTC_ijb_jcid_var44	968	968	968	8	8	61952	59969536	907039232	5.15561099469e+12
BTC_ijb_jcid_var44	1000	1000	1000	8	8	64000	64000000	1000000000	5.14e+12


==> figures/data/ijb_jcid/pred/var45.dat <==
BTC_ijb_jcid_var45	8	8	8	8	8	512	4096	512	163712.0
BTC_ijb_jcid_var45	40	40	40	8	8	2560	102400	64000	17446400.0
BTC_ijb_jcid_var45	72	72	72	8	8	4608	331776	373248	103016448.0
BTC_ijb_jcid_var45	104	104	104	8	8	6656	692224	1124864	337459200.0
BTC_ijb_jcid_var45	136	136	136	8	8	8704	1183744	2515456	744574976.0
BTC_ijb_jcid_var45	168	168	168	8	8	10752	1806336	4741632	1346623488.0
BTC_ijb_jcid_var45	200	200	200	8	8	12800	2560000	8000000	2368000000.0
BTC_ijb_jcid_var45	232	232	232	8	8	14848	3444736	12487168	3696201728.0
BTC_ijb_jcid_var45	264	264	264	8	8	16896	4460544	18399744	5667121152.0
BTC_ijb_jcid_var45	296	296	296	8	8	18944	5607424	25934336	7676563456.0
BTC_ijb_jcid_var45	328	328	328	8	8	20992	6885376	35287552	10162814976.0
BTC_ijb_jcid_var45	360	360	360	8	8	23040	8294400	46656000	14556672000.0
BTC_ijb_jcid_var45	392	392	392	8	8	25088	9834496	60236288	17829941248.0
BTC_ijb_jcid_var45	424	424	424	8	8	27136	11505664	76225024	22562607104.0
BTC_ijb_jcid_var45	456	456	456	8	8	29184	13307904	94818816	28066369536.0
BTC_ijb_jcid_var45	488	488	488	8	8	31232	15241216	116214272	32075139072.0
BTC_ijb_jcid_var45	520	520	520	8	8	33280	17305600	140608000	39932672000.0
BTC_ijb_jcid_var45	552	552	552	8	8	35328	19501056	168196608	46422263808.0
BTC_ijb_jcid_var45	584	584	584	8	8	37376	21827584	199176704	54176063488.0
BTC_ijb_jcid_var45	616	616	616	8	8	39424	24285184	233744896	66383550464.0
BTC_ijb_jcid_var45	648	648	648	8	8	41472	26873856	272097792	99043596288.0
BTC_ijb_jcid_var45	680	680	680	8	8	43520	29593600	314432000	93071872000.0
BTC_ijb_jcid_var45	712	712	712	8	8	45568	32444416	360944128	98176802816.0
BTC_ijb_jcid_var45	744	744	744	8	8	47616	35426304	411830784	1.20254588928e+11
BTC_ijb_jcid_var45	776	776	776	8	8	49664	38539264	467288576	1.27102492672e+11
BTC_ijb_jcid_var45	808	808	808	8	8	51712	41783296	527514112	1.56144177152e+11
BTC_ijb_jcid_var45	840	840	840	8	8	53760	45158400	592704000	1.84923648e+11
BTC_ijb_jcid_var45	872	872	872	8	8	55808	48664576	663054848	1.7239426048e+11
BTC_ijb_jcid_var45	904	904	904	8	8	57856	52301824	738763264	1.56617811968e+11
BTC_ijb_jcid_var45	936	936	936	8	8	59904	56070144	820025856	2.26327136256e+11
BTC_ijb_jcid_var45	968	968	968	8	8	61952	59969536	907039232	2.61227298816e+11
BTC_ijb_jcid_var45	1000	1000	1000	8	8	64000	64000000	1000000000	2.6e+11


==> figures/data/ijb_jcid/pred/var46.dat <==
BTC_ijb_jcid_var46	8	8	8	8	8	512	4096	512	144768.0
BTC_ijb_jcid_var46	40	40	40	8	8	2560	102400	64000	18905600.0
BTC_ijb_jcid_var46	72	72	72	8	8	4608	331776	373248	126323712.0
BTC_ijb_jcid_var46	104	104	104	8	8	6656	692224	1124864	310462464.0
BTC_ijb_jcid_var46	136	136	136	8	8	8704	1183744	2515456	724451328.0
BTC_ijb_jcid_var46	168	168	168	8	8	10752	1806336	4741632	1460422656.0
BTC_ijb_jcid_var46	200	200	200	8	8	12800	2560000	8000000	2368000000.0
BTC_ijb_jcid_var46	232	232	232	8	8	14848	3444736	12487168	2946971648.0
BTC_ijb_jcid_var46	264	264	264	8	8	16896	4460544	18399744	5446324224.0
BTC_ijb_jcid_var46	296	296	296	8	8	18944	5607424	25934336	5186867200.0
BTC_ijb_jcid_var46	328	328	328	8	8	20992	6885376	35287552	16655724544.0
BTC_ijb_jcid_var46	360	360	360	8	8	23040	8294400	46656000	11570688000.0
BTC_ijb_jcid_var46	392	392	392	8	8	25088	9834496	60236288	21926008832.0
BTC_ijb_jcid_var46	424	424	424	8	8	27136	11505664	76225024	25916508160.0
BTC_ijb_jcid_var46	456	456	456	8	8	29184	13307904	94818816	26169993216.0
BTC_ijb_jcid_var46	488	488	488	8	8	31232	15241216	116214272	37653424128.0
BTC_ijb_jcid_var46	520	520	520	8	8	33280	17305600	140608000	86052096000.0
BTC_ijb_jcid_var46	552	552	552	8	8	35328	19501056	168196608	88135022592.0
BTC_ijb_jcid_var46	584	584	584	8	8	37376	21827584	199176704	1.09148833792e+11
BTC_ijb_jcid_var46	616	616	616	8	8	39424	24285184	233744896	1.65491386368e+11
BTC_ijb_jcid_var46	648	648	648	8	8	41472	26873856	272097792	1.92645236736e+11
BTC_ijb_jcid_var46	680	680	680	8	8	43520	29593600	314432000	1.99978752e+11
BTC_ijb_jcid_var46	712	712	712	8	8	45568	32444416	360944128	2.165664768e+11
BTC_ijb_jcid_var46	744	744	744	8	8	47616	35426304	411830784	2.68513671168e+11
BTC_ijb_jcid_var46	776	776	776	8	8	49664	38539264	467288576	3.43924391936e+11
BTC_ijb_jcid_var46	808	808	808	8	8	51712	41783296	527514112	2.86967676928e+11
BTC_ijb_jcid_var46	840	840	840	8	8	53760	45158400	592704000	3.9118464e+11
BTC_ijb_jcid_var46	872	872	872	8	8	55808	48664576	663054848	3.79267373056e+11
BTC_ijb_jcid_var46	904	904	904	8	8	57856	52301824	738763264	4.2848269312e+11
BTC_ijb_jcid_var46	936	936	936	8	8	59904	56070144	820025856	5.31376754688e+11
BTC_ijb_jcid_var46	968	968	968	8	8	61952	59969536	907039232	7.03862444032e+11
BTC_ijb_jcid_var46	1000	1000	1000	8	8	64000	64000000	1000000000	8.36e+11


==> figures/data/ijb_jcid/pred/var47.dat <==
BTC_ijb_jcid_var47	8	8	8	8	8	512	4096	512	139264.0
BTC_ijb_jcid_var47	40	40	40	8	8	2560	102400	64000	18950400.0
BTC_ijb_jcid_var47	72	72	72	8	8	4608	331776	373248	101647872.0
BTC_ijb_jcid_var47	104	104	104	8	8	6656	692224	1124864	337459200.0
BTC_ijb_jcid_var47	136	136	136	8	8	8704	1183744	2515456	694265856.0
BTC_ijb_jcid_var47	168	168	168	8	8	10752	1806336	4741632	1403523072.0
BTC_ijb_jcid_var47	200	200	200	8	8	12800	2560000	8000000	2208000000.0
BTC_ijb_jcid_var47	232	232	232	8	8	14848	3444736	12487168	3796099072.0
BTC_ijb_jcid_var47	264	264	264	8	8	16896	4460544	18399744	5446324224.0
BTC_ijb_jcid_var47	296	296	296	8	8	18944	5607424	25934336	7469088768.0
BTC_ijb_jcid_var47	328	328	328	8	8	20992	6885376	35287552	10868566016.0
BTC_ijb_jcid_var47	360	360	360	8	8	23040	8294400	46656000	16049664000.0
BTC_ijb_jcid_var47	392	392	392	8	8	25088	9834496	60236288	17348050944.0
BTC_ijb_jcid_var47	424	424	424	8	8	27136	11505664	76225024	22562607104.0
BTC_ijb_jcid_var47	456	456	456	8	8	29184	13307904	94818816	26549268480.0
BTC_ijb_jcid_var47	488	488	488	8	8	31232	15241216	116214272	35329138688.0
BTC_ijb_jcid_var47	520	520	520	8	8	33280	17305600	140608000	38807808000.0
BTC_ijb_jcid_var47	552	552	552	8	8	35328	19501056	168196608	42385545216.0
BTC_ijb_jcid_var47	584	584	584	8	8	37376	21827584	199176704	54972770304.0
BTC_ijb_jcid_var47	616	616	616	8	8	39424	24285184	233744896	60773672960.0
BTC_ijb_jcid_var47	648	648	648	8	8	41472	26873856	272097792	71833817088.0
BTC_ijb_jcid_var47	680	680	680	8	8	43520	29593600	314432000	83010048000.0
BTC_ijb_jcid_var47	712	712	712	8	8	45568	32444416	360944128	1.05395685376e+11
BTC_ijb_jcid_var47	744	744	744	8	8	47616	35426304	411830784	1.12017973248e+11
BTC_ijb_jcid_var47	776	776	776	8	8	49664	38539264	467288576	1.28971646976e+11
BTC_ijb_jcid_var47	808	808	808	8	8	51712	41783296	527514112	1.51924064256e+11
BTC_ijb_jcid_var47	840	840	840	8	8	53760	45158400	592704000	1.61215488e+11
BTC_ijb_jcid_var47	872	872	872	8	8	55808	48664576	663054848	1.80350918656e+11
BTC_ijb_jcid_var47	904	904	904	8	8	57856	52301824	738763264	2.12763820032e+11
BTC_ijb_jcid_var47	936	936	936	8	8	59904	56070144	820025856	2.26327136256e+11
BTC_ijb_jcid_var47	968	968	968	8	8	61952	59969536	907039232	2.46714671104e+11
BTC_ijb_jcid_var47	1000	1000	1000	8	8	64000	64000000	1000000000	2.72e+11


==> figures/data/ijb_jcid/pred/var48.dat <==
BTC_ijb_jcid_var48	8	8	8	8	8	512	4096	512	132736.0
BTC_ijb_jcid_var48	40	40	40	8	8	2560	102400	64000	17894400.0
BTC_ijb_jcid_var48	72	72	72	8	8	4608	331776	373248	102912768.0
BTC_ijb_jcid_var48	104	104	104	8	8	6656	692224	1124864	305963008.0
BTC_ijb_jcid_var48	136	136	136	8	8	8704	1183744	2515456	623833088.0
BTC_ijb_jcid_var48	168	168	168	8	8	10752	1806336	4741632	1232824320.0
BTC_ijb_jcid_var48	200	200	200	8	8	12800	2560000	8000000	2208000000.0
BTC_ijb_jcid_var48	232	232	232	8	8	14848	3444736	12487168	3596304384.0
BTC_ijb_jcid_var48	264	264	264	8	8	16896	4460544	18399744	7801491456.0
BTC_ijb_jcid_var48	296	296	296	8	8	18944	5607424	25934336	8506462208.0
BTC_ijb_jcid_var48	328	328	328	8	8	20992	6885376	35287552	14538471424.0
BTC_ijb_jcid_var48	360	360	360	8	8	23040	8294400	46656000	20901888000.0
BTC_ijb_jcid_var48	392	392	392	8	8	25088	9834496	60236288	23371679744.0
BTC_ijb_jcid_var48	424	424	424	8	8	27136	11505664	76225024	25611608064.0
BTC_ijb_jcid_var48	456	456	456	8	8	29184	13307904	94818816	38686076928.0
BTC_ijb_jcid_var48	488	488	488	8	8	31232	15241216	116214272	53458565120.0
BTC_ijb_jcid_var48	520	520	520	8	8	33280	17305600	140608000	99550464000.0
BTC_ijb_jcid_var48	552	552	552	8	8	35328	19501056	168196608	1.02936324096e+11
BTC_ijb_jcid_var48	584	584	584	8	8	37376	21827584	199176704	1.06758713344e+11
BTC_ijb_jcid_var48	616	616	616	8	8	39424	24285184	233744896	1.48661753856e+11
BTC_ijb_jcid_var48	648	648	648	8	8	41472	26873856	272097792	1.56728328192e+11
BTC_ijb_jcid_var48	680	680	680	8	8	43520	29593600	314432000	2.33937408e+11
BTC_ijb_jcid_var48	712	712	712	8	8	45568	32444416	360944128	2.56992219136e+11
BTC_ijb_jcid_var48	744	744	744	8	8	47616	35426304	411830784	2.61924378624e+11
BTC_ijb_jcid_var48	776	776	776	8	8	49664	38539264	467288576	2.85980608512e+11
BTC_ijb_jcid_var48	808	808	808	8	8	51712	41783296	527514112	2.89077733376e+11
BTC_ijb_jcid_var48	840	840	840	8	8	53760	45158400	592704000	3.29543424e+11
BTC_ijb_jcid_var48	872	872	872	8	8	55808	48664576	663054848	3.978329088e+11
BTC_ijb_jcid_var48	904	904	904	8	8	57856	52301824	738763264	5.05314072576e+11
BTC_ijb_jcid_var48	936	936	936	8	8	59904	56070144	820025856	5.80578306048e+11
BTC_ijb_jcid_var48	968	968	968	8	8	61952	59969536	907039232	5.2608275456e+11
BTC_ijb_jcid_var48	1000	1000	1000	8	8	64000	64000000	1000000000	5.48e+11


==> figures/data/ijb_jcid/pred/var49.dat <==
BTC_ijb_jcid_var49	8	8	8	8	8	512	4096	512	238624.0
BTC_ijb_jcid_var49	40	40	40	8	8	2560	102400	64000	16112000.0
BTC_ijb_jcid_var49	72	72	72	8	8	4608	331776	373248	87972480.0
BTC_ijb_jcid_var49	104	104	104	8	8	6656	692224	1124864	237627520.0
BTC_ijb_jcid_var49	136	136	136	8	8	8704	1183744	2515456	542913088.0
BTC_ijb_jcid_var49	168	168	168	8	8	10752	1806336	4741632	1314645696.0
BTC_ijb_jcid_var49	200	200	200	8	8	12800	2560000	8000000	2014940000.0
BTC_ijb_jcid_var49	232	232	232	8	8	14848	3444736	12487168	3653949888.0
BTC_ijb_jcid_var49	264	264	264	8	8	16896	4460544	18399744	6083868384.0
BTC_ijb_jcid_var49	296	296	296	8	8	18944	5607424	25934336	11932204000.0
BTC_ijb_jcid_var49	328	328	328	8	8	20992	6885376	35287552	18744091360.0
BTC_ijb_jcid_var49	360	360	360	8	8	23040	8294400	46656000	27510516000.0
BTC_ijb_jcid_var49	392	392	392	8	8	25088	9834496	60236288	37856048384.0
BTC_ijb_jcid_var49	424	424	424	8	8	27136	11505664	76225024	49380062688.0
BTC_ijb_jcid_var49	456	456	456	8	8	29184	13307904	94818816	62761842720.0
BTC_ijb_jcid_var49	488	488	488	8	8	31232	15241216	116214272	77125792128.0
BTC_ijb_jcid_var49	520	520	520	8	8	33280	17305600	140608000	92192204000.0
BTC_ijb_jcid_var49	552	552	552	8	8	35328	19501056	168196608	1.09838326752e+11
BTC_ijb_jcid_var49	584	584	584	8	8	37376	21827584	199176704	1.30455795808e+11
BTC_ijb_jcid_var49	616	616	616	8	8	39424	24285184	233744896	1.50145806272e+11
BTC_ijb_jcid_var49	648	648	648	8	8	41472	26873856	272097792	1.74829759776e+11
BTC_ijb_jcid_var49	680	680	680	8	8	43520	29593600	314432000	1.980664968e+11
BTC_ijb_jcid_var49	712	712	712	8	8	45568	32444416	360944128	2.2743155408e+11
BTC_ijb_jcid_var49	744	744	744	8	8	47616	35426304	411830784	2.59769462976e+11
BTC_ijb_jcid_var49	776	776	776	8	8	49664	38539264	467288576	2.96084519616e+11
BTC_ijb_jcid_var49	808	808	808	8	8	51712	41783296	527514112	3.3224738608e+11
BTC_ijb_jcid_var49	840	840	840	8	8	53760	45158400	592704000	3.725892576e+11
BTC_ijb_jcid_var49	872	872	872	8	8	55808	48664576	663054848	4.12904480064e+11
BTC_ijb_jcid_var49	904	904	904	8	8	57856	52301824	738763264	4.57566184736e+11
BTC_ijb_jcid_var49	936	936	936	8	8	59904	56070144	820025856	5.09111212896e+11
BTC_ijb_jcid_var49	968	968	968	8	8	61952	59969536	907039232	5.60519323584e+11
BTC_ijb_jcid_var49	1000	1000	1000	8	8	64000	64000000	1000000000	6.1586e+11


==> figures/data/ijb_jcid/pred/var5.dat <==
BTC_ijb_jcid_var5	8	8	8	8	8	512	4096	512	197824.0
BTC_ijb_jcid_var5	40	40	40	8	8	2560	102400	64000	43264000.0
BTC_ijb_jcid_var5	72	72	72	8	8	4608	331776	373248	217976832.0
BTC_ijb_jcid_var5	104	104	104	8	8	6656	692224	1124864	715413504.0
BTC_ijb_jcid_var5	136	136	136	8	8	8704	1183744	2515456	1750757376.0
BTC_ijb_jcid_var5	168	168	168	8	8	10752	1806336	4741632	3603640320.0
BTC_ijb_jcid_var5	200	200	200	8	8	12800	2560000	8000000	18528000000.0
BTC_ijb_jcid_var5	232	232	232	8	8	14848	3444736	12487168	61836455936.0
BTC_ijb_jcid_var5	264	264	264	8	8	16896	4460544	18399744	1.1334242304e+11
BTC_ijb_jcid_var5	296	296	296	8	8	18944	5607424	25934336	1.54257430528e+11
BTC_ijb_jcid_var5	328	328	328	8	8	20992	6885376	35287552	2.11160711168e+11
BTC_ijb_jcid_var5	360	360	360	8	8	23040	8294400	46656000	2.53622016e+11
BTC_ijb_jcid_var5	392	392	392	8	8	25088	9834496	60236288	3.072050688e+11
BTC_ijb_jcid_var5	424	424	424	8	8	27136	11505664	76225024	3.99724025856e+11
BTC_ijb_jcid_var5	456	456	456	8	8	29184	13307904	94818816	3.80033814528e+11
BTC_ijb_jcid_var5	488	488	488	8	8	31232	15241216	116214272	5.05764511744e+11
BTC_ijb_jcid_var5	520	520	520	8	8	33280	17305600	140608000	5.89991168e+11
BTC_ijb_jcid_var5	552	552	552	8	8	35328	19501056	168196608	7.20554268672e+11
BTC_ijb_jcid_var5	584	584	584	8	8	37376	21827584	199176704	1.05324641075e+12
BTC_ijb_jcid_var5	616	616	616	8	8	39424	24285184	233744896	9.48069298176e+11
BTC_ijb_jcid_var5	648	648	648	8	8	41472	26873856	272097792	1.28647836058e+12
BTC_ijb_jcid_var5	680	680	680	8	8	43520	29593600	314432000	1.37721216e+12
BTC_ijb_jcid_var5	712	712	712	8	8	45568	32444416	360944128	1.6126983639e+12
BTC_ijb_jcid_var5	744	744	744	8	8	47616	35426304	411830784	1.7478098473e+12
BTC_ijb_jcid_var5	776	776	776	8	8	49664	38539264	467288576	1.98317271654e+12
BTC_ijb_jcid_var5	808	808	808	8	8	51712	41783296	527514112	2.57848897946e+12
BTC_ijb_jcid_var5	840	840	840	8	8	53760	45158400	592704000	2.491727616e+12
BTC_ijb_jcid_var5	872	872	872	8	8	55808	48664576	663054848	2.62304497869e+12
BTC_ijb_jcid_var5	904	904	904	8	8	57856	52301824	738763264	4.063197952e+12
BTC_ijb_jcid_var5	936	936	936	8	8	59904	56070144	820025856	3.56547242189e+12
BTC_ijb_jcid_var5	968	968	968	8	8	61952	59969536	907039232	4.62952824013e+12
BTC_ijb_jcid_var5	1000	1000	1000	8	8	64000	64000000	1000000000	4.132e+12


==> figures/data/ijb_jcid/pred/var50.dat <==
BTC_ijb_jcid_var50	8	8	8	8	8	512	4096	512	213056.0
BTC_ijb_jcid_var50	40	40	40	8	8	2560	102400	64000	30521600.0
BTC_ijb_jcid_var50	72	72	72	8	8	4608	331776	373248	182554560.0
BTC_ijb_jcid_var50	104	104	104	8	8	6656	692224	1124864	539096480.0
BTC_ijb_jcid_var50	136	136	136	8	8	8704	1183744	2515456	1344862656.0
BTC_ijb_jcid_var50	168	168	168	8	8	10752	1806336	4741632	2424808512.0
BTC_ijb_jcid_var50	200	200	200	8	8	12800	2560000	8000000	5055760000.0
BTC_ijb_jcid_var50	232	232	232	8	8	14848	3444736	12487168	12266059008.0
BTC_ijb_jcid_var50	264	264	264	8	8	16896	4460544	18399744	19064225664.0
BTC_ijb_jcid_var50	296	296	296	8	8	18944	5607424	25934336	27009997632.0
BTC_ijb_jcid_var50	328	328	328	8	8	20992	6885376	35287552	35333651744.0
BTC_ijb_jcid_var50	360	360	360	8	8	23040	8294400	46656000	49690195200.0
BTC_ijb_jcid_var50	392	392	392	8	8	25088	9834496	60236288	62456579136.0
BTC_ijb_jcid_var50	424	424	424	8	8	27136	11505664	76225024	82552599872.0
BTC_ijb_jcid_var50	456	456	456	8	8	29184	13307904	94818816	1.01175211584e+11
BTC_ijb_jcid_var50	488	488	488	8	8	31232	15241216	116214272	1.23654843136e+11
BTC_ijb_jcid_var50	520	520	520	8	8	33280	17305600	140608000	1.5124148e+11
BTC_ijb_jcid_var50	552	552	552	8	8	35328	19501056	168196608	1.83268486656e+11
BTC_ijb_jcid_var50	584	584	584	8	8	37376	21827584	199176704	2.14255983456e+11
BTC_ijb_jcid_var50	616	616	616	8	8	39424	24285184	233744896	2.44940176096e+11
BTC_ijb_jcid_var50	648	648	648	8	8	41472	26873856	272097792	2.82003537312e+11
BTC_ijb_jcid_var50	680	680	680	8	8	43520	29593600	314432000	3.282457376e+11
BTC_ijb_jcid_var50	712	712	712	8	8	45568	32444416	360944128	3.74228088576e+11
BTC_ijb_jcid_var50	744	744	744	8	8	47616	35426304	411830784	4.38380861472e+11
BTC_ijb_jcid_var50	776	776	776	8	8	49664	38539264	467288576	4.88924157504e+11
BTC_ijb_jcid_var50	808	808	808	8	8	51712	41783296	527514112	5.5883689456e+11
BTC_ijb_jcid_var50	840	840	840	8	8	53760	45158400	592704000	6.302690856e+11
BTC_ijb_jcid_var50	872	872	872	8	8	55808	48664576	663054848	6.88086309088e+11
BTC_ijb_jcid_var50	904	904	904	8	8	57856	52301824	738763264	7.90745556544e+11
BTC_ijb_jcid_var50	936	936	936	8	8	59904	56070144	820025856	8.65942485408e+11
BTC_ijb_jcid_var50	968	968	968	8	8	61952	59969536	907039232	9.87693104288e+11
BTC_ijb_jcid_var50	1000	1000	1000	8	8	64000	64000000	1000000000	1.070857e+12


==> figures/data/ijb_jcid/pred/var51.dat <==
BTC_ijb_jcid_var51	8	8	8	8	8	512	4096	512	240384.0
BTC_ijb_jcid_var51	40	40	40	8	8	2560	102400	64000	16646400.0
BTC_ijb_jcid_var51	72	72	72	8	8	4608	331776	373248	96961536.0
BTC_ijb_jcid_var51	104	104	104	8	8	6656	692224	1124864	282513920.0
BTC_ijb_jcid_var51	136	136	136	8	8	8704	1183744	2515456	635522560.0
BTC_ijb_jcid_var51	168	168	168	8	8	10752	1806336	4741632	1281369600.0
BTC_ijb_jcid_var51	200	200	200	8	8	12800	2560000	8000000	2084640000.0
BTC_ijb_jcid_var51	232	232	232	8	8	14848	3444736	12487168	3833560576.0
BTC_ijb_jcid_var51	264	264	264	8	8	16896	4460544	18399744	7259814144.0
BTC_ijb_jcid_var51	296	296	296	8	8	18944	5607424	25934336	13344267264.0
BTC_ijb_jcid_var51	328	328	328	8	8	20992	6885376	35287552	20840742144.0
BTC_ijb_jcid_var51	360	360	360	8	8	23040	8294400	46656000	28800748800.0
BTC_ijb_jcid_var51	392	392	392	8	8	25088	9834496	60236288	37722053376.0
BTC_ijb_jcid_var51	424	424	424	8	8	27136	11505664	76225024	50289819136.0
BTC_ijb_jcid_var51	456	456	456	8	8	29184	13307904	94818816	65758512384.0
BTC_ijb_jcid_var51	488	488	488	8	8	31232	15241216	116214272	84117223680.0
BTC_ijb_jcid_var51	520	520	520	8	8	33280	17305600	140608000	1.030580928e+11
BTC_ijb_jcid_var51	552	552	552	8	8	35328	19501056	168196608	1.25960977152e+11
BTC_ijb_jcid_var51	584	584	584	8	8	37376	21827584	199176704	1.46932381696e+11
BTC_ijb_jcid_var51	616	616	616	8	8	39424	24285184	233744896	1.6979897088e+11
BTC_ijb_jcid_var51	648	648	648	8	8	41472	26873856	272097792	1.98008250624e+11
BTC_ijb_jcid_var51	680	680	680	8	8	43520	29593600	314432000	2.274120192e+11
BTC_ijb_jcid_var51	712	712	712	8	8	45568	32444416	360944128	2.63034991616e+11
BTC_ijb_jcid_var51	744	744	744	8	8	47616	35426304	411830784	2.93123881728e+11
BTC_ijb_jcid_var51	776	776	776	8	8	49664	38539264	467288576	3.373389952e+11
BTC_ijb_jcid_var51	808	808	808	8	8	51712	41783296	527514112	3.84813710336e+11
BTC_ijb_jcid_var51	840	840	840	8	8	53760	45158400	592704000	4.272238656e+11
BTC_ijb_jcid_var51	872	872	872	8	8	55808	48664576	663054848	4.70051139584e+11
BTC_ijb_jcid_var51	904	904	904	8	8	57856	52301824	738763264	5.27669833472e+11
BTC_ijb_jcid_var51	936	936	936	8	8	59904	56070144	820025856	5.98990339584e+11
BTC_ijb_jcid_var51	968	968	968	8	8	61952	59969536	907039232	6.58405535744e+11
BTC_ijb_jcid_var51	1000	1000	1000	8	8	64000	64000000	1000000000	7.23404e+11


==> figures/data/ijb_jcid/pred/var52.dat <==
BTC_ijb_jcid_var52	8	8	8	8	8	512	4096	512	238816.0
BTC_ijb_jcid_var52	40	40	40	8	8	2560	102400	64000	49496320.0
BTC_ijb_jcid_var52	72	72	72	8	8	4608	331776	373248	333483264.0
BTC_ijb_jcid_var52	104	104	104	8	8	6656	692224	1124864	1055987712.0
BTC_ijb_jcid_var52	136	136	136	8	8	8704	1183744	2515456	2366896128.0
BTC_ijb_jcid_var52	168	168	168	8	8	10752	1806336	4741632	5102899200.0
BTC_ijb_jcid_var52	200	200	200	8	8	12800	2560000	8000000	8636160000.0
BTC_ijb_jcid_var52	232	232	232	8	8	14848	3444736	12487168	18722140160.0
BTC_ijb_jcid_var52	264	264	264	8	8	16896	4460544	18399744	28117039104.0
BTC_ijb_jcid_var52	296	296	296	8	8	18944	5607424	25934336	41422041088.0
BTC_ijb_jcid_var52	328	328	328	8	8	20992	6885376	35287552	51571466240.0
BTC_ijb_jcid_var52	360	360	360	8	8	23040	8294400	46656000	65596262400.0
BTC_ijb_jcid_var52	392	392	392	8	8	25088	9834496	60236288	1.05268445184e+11
BTC_ijb_jcid_var52	424	424	424	8	8	27136	11505664	76225024	1.26838439936e+11
BTC_ijb_jcid_var52	456	456	456	8	8	29184	13307904	94818816	1.75983722496e+11
BTC_ijb_jcid_var52	488	488	488	8	8	31232	15241216	116214272	2.53484283904e+11
BTC_ijb_jcid_var52	520	520	520	8	8	33280	17305600	140608000	3.388090368e+11
BTC_ijb_jcid_var52	552	552	552	8	8	35328	19501056	168196608	4.0225803264e+11
BTC_ijb_jcid_var52	584	584	584	8	8	37376	21827584	199176704	4.88293967872e+11
BTC_ijb_jcid_var52	616	616	616	8	8	39424	24285184	233744896	5.45348091904e+11
BTC_ijb_jcid_var52	648	648	648	8	8	41472	26873856	272097792	6.53451245568e+11
BTC_ijb_jcid_var52	680	680	680	8	8	43520	29593600	314432000	7.473271808e+11
BTC_ijb_jcid_var52	712	712	712	8	8	45568	32444416	360944128	8.67709683712e+11
BTC_ijb_jcid_var52	744	744	744	8	8	47616	35426304	411830784	9.82885091328e+11
BTC_ijb_jcid_var52	776	776	776	8	8	49664	38539264	467288576	1.10542170931e+12
BTC_ijb_jcid_var52	808	808	808	8	8	51712	41783296	527514112	1.26427897037e+12
BTC_ijb_jcid_var52	840	840	840	8	8	53760	45158400	592704000	1.4444591616e+12
BTC_ijb_jcid_var52	872	872	872	8	8	55808	48664576	663054848	1.59366753485e+12
BTC_ijb_jcid_var52	904	904	904	8	8	57856	52301824	738763264	1.833832704e+12
BTC_ijb_jcid_var52	936	936	936	8	8	59904	56070144	820025856	2.01462830899e+12
BTC_ijb_jcid_var52	968	968	968	8	8	61952	59969536	907039232	2.2720957952e+12
BTC_ijb_jcid_var52	1000	1000	1000	8	8	64000	64000000	1000000000	2.402272e+12


==> figures/data/ijb_jcid/pred/var53.dat <==
BTC_ijb_jcid_var53	8	8	8	8	8	512	4096	512	234656.0
BTC_ijb_jcid_var53	40	40	40	8	8	2560	102400	64000	36953600.0
BTC_ijb_jcid_var53	72	72	72	8	8	4608	331776	373248	199169280.0
BTC_ijb_jcid_var53	104	104	104	8	8	6656	692224	1124864	641085952.0
BTC_ijb_jcid_var53	136	136	136	8	8	8704	1183744	2515456	1369813760.0
BTC_ijb_jcid_var53	168	168	168	8	8	10752	1806336	4741632	2636798976.0
BTC_ijb_jcid_var53	200	200	200	8	8	12800	2560000	8000000	5529920000.0
BTC_ijb_jcid_var53	232	232	232	8	8	14848	3444736	12487168	14442270976.0
BTC_ijb_jcid_var53	264	264	264	8	8	16896	4460544	18399744	23975702784.0
BTC_ijb_jcid_var53	296	296	296	8	8	18944	5607424	25934336	34832616960.0
BTC_ijb_jcid_var53	328	328	328	8	8	20992	6885376	35287552	46253804288.0
BTC_ijb_jcid_var53	360	360	360	8	8	23040	8294400	46656000	61277472000.0
BTC_ijb_jcid_var53	392	392	392	8	8	25088	9834496	60236288	76970912256.0
BTC_ijb_jcid_var53	424	424	424	8	8	27136	11505664	76225024	1.01290832128e+11
BTC_ijb_jcid_var53	456	456	456	8	8	29184	13307904	94818816	1.25363782656e+11
BTC_ijb_jcid_var53	488	488	488	8	8	31232	15241216	116214272	1.53722904576e+11
BTC_ijb_jcid_var53	520	520	520	8	8	33280	17305600	140608000	1.848335424e+11
BTC_ijb_jcid_var53	552	552	552	8	8	35328	19501056	168196608	2.2809532032e+11
BTC_ijb_jcid_var53	584	584	584	8	8	37376	21827584	199176704	2.62379837696e+11
BTC_ijb_jcid_var53	616	616	616	8	8	39424	24285184	233744896	3.12113184768e+11
BTC_ijb_jcid_var53	648	648	648	8	8	41472	26873856	272097792	3.54612287232e+11
BTC_ijb_jcid_var53	680	680	680	8	8	43520	29593600	314432000	4.125662272e+11
BTC_ijb_jcid_var53	712	712	712	8	8	45568	32444416	360944128	4.75649332992e+11
BTC_ijb_jcid_var53	744	744	744	8	8	47616	35426304	411830784	5.4402625152e+11
BTC_ijb_jcid_var53	776	776	776	8	8	49664	38539264	467288576	6.20417115392e+11
BTC_ijb_jcid_var53	808	808	808	8	8	51712	41783296	527514112	7.02685357568e+11
BTC_ijb_jcid_var53	840	840	840	8	8	53760	45158400	592704000	7.8702624e+11
BTC_ijb_jcid_var53	872	872	872	8	8	55808	48664576	663054848	8.70454146304e+11
BTC_ijb_jcid_var53	904	904	904	8	8	57856	52301824	738763264	9.74902730496e+11
BTC_ijb_jcid_var53	936	936	936	8	8	59904	56070144	820025856	1.08696529843e+12
BTC_ijb_jcid_var53	968	968	968	8	8	61952	59969536	907039232	1.21519644083e+12
BTC_ijb_jcid_var53	1000	1000	1000	8	8	64000	64000000	1000000000	1.340728e+12


==> figures/data/ijb_jcid/pred/var54.dat <==
BTC_ijb_jcid_var54	8	8	8	8	8	512	4096	512	252992.0
BTC_ijb_jcid_var54	40	40	40	8	8	2560	102400	64000	49561600.0
BTC_ijb_jcid_var54	72	72	72	8	8	4608	331776	373248	348862464.0
BTC_ijb_jcid_var54	104	104	104	8	8	6656	692224	1124864	1061525504.0
BTC_ijb_jcid_var54	136	136	136	8	8	8704	1183744	2515456	2531436544.0
BTC_ijb_jcid_var54	168	168	168	8	8	10752	1806336	4741632	4718149632.0
BTC_ijb_jcid_var54	200	200	200	8	8	12800	2560000	8000000	10536960000.0
BTC_ijb_jcid_var54	232	232	232	8	8	14848	3444736	12487168	18667024384.0
BTC_ijb_jcid_var54	264	264	264	8	8	16896	4460544	18399744	28886482944.0
BTC_ijb_jcid_var54	296	296	296	8	8	18944	5607424	25934336	41318303744.0
BTC_ijb_jcid_var54	328	328	328	8	8	20992	6885376	35287552	55169075200.0
BTC_ijb_jcid_var54	360	360	360	8	8	23040	8294400	46656000	73932134400.0
BTC_ijb_jcid_var54	392	392	392	8	8	25088	9834496	60236288	91421474816.0
BTC_ijb_jcid_var54	424	424	424	8	8	27136	11505664	76225024	1.27919972352e+11
BTC_ijb_jcid_var54	456	456	456	8	8	29184	13307904	94818816	1.74326888448e+11
BTC_ijb_jcid_var54	488	488	488	8	8	31232	15241216	116214272	2.58049028096e+11
BTC_ijb_jcid_var54	520	520	520	8	8	33280	17305600	140608000	3.27248896e+11
BTC_ijb_jcid_var54	552	552	552	8	8	35328	19501056	168196608	4.02823563264e+11
BTC_ijb_jcid_var54	584	584	584	8	8	37376	21827584	199176704	4.79944916992e+11
BTC_ijb_jcid_var54	616	616	616	8	8	39424	24285184	233744896	5.65589792768e+11
BTC_ijb_jcid_var54	648	648	648	8	8	41472	26873856	272097792	6.68903712768e+11
BTC_ijb_jcid_var54	680	680	680	8	8	43520	29593600	314432000	7.564864e+11
BTC_ijb_jcid_var54	712	712	712	8	8	45568	32444416	360944128	8.56873248768e+11
BTC_ijb_jcid_var54	744	744	744	8	8	47616	35426304	411830784	1.01641608806e+12
BTC_ijb_jcid_var54	776	776	776	8	8	49664	38539264	467288576	1.1417835049e+12
BTC_ijb_jcid_var54	808	808	808	8	8	51712	41783296	527514112	1.30875728896e+12
BTC_ijb_jcid_var54	840	840	840	8	8	53760	45158400	592704000	1.4405755392e+12
BTC_ijb_jcid_var54	872	872	872	8	8	55808	48664576	663054848	1.62461820518e+12
BTC_ijb_jcid_var54	904	904	904	8	8	57856	52301824	738763264	1.86474308198e+12
BTC_ijb_jcid_var54	936	936	936	8	8	59904	56070144	820025856	2.03871043584e+12
BTC_ijb_jcid_var54	968	968	968	8	8	61952	59969536	907039232	2.29548391424e+12
BTC_ijb_jcid_var54	1000	1000	1000	8	8	64000	64000000	1000000000	2.482112e+12


==> figures/data/ijb_jcid/pred/var55.dat <==
BTC_ijb_jcid_var55	8	8	8	8	8	512	4096	512	206432.0
BTC_ijb_jcid_var55	40	40	40	8	8	2560	102400	64000	12769600.0
BTC_ijb_jcid_var55	72	72	72	8	8	4608	331776	373248	69784416.0
BTC_ijb_jcid_var55	104	104	104	8	8	6656	692224	1124864	197462304.0
BTC_ijb_jcid_var55	136	136	136	8	8	8704	1183744	2515456	475800352.0
BTC_ijb_jcid_var55	168	168	168	8	8	10752	1806336	4741632	879403392.0
BTC_ijb_jcid_var55	200	200	200	8	8	12800	2560000	8000000	1509080000.0
BTC_ijb_jcid_var55	232	232	232	8	8	14848	3444736	12487168	2469660416.0
BTC_ijb_jcid_var55	264	264	264	8	8	16896	4460544	18399744	3996089856.0
BTC_ijb_jcid_var55	296	296	296	8	8	18944	5607424	25934336	9173701856.0
BTC_ijb_jcid_var55	328	328	328	8	8	20992	6885376	35287552	14902320512.0
BTC_ijb_jcid_var55	360	360	360	8	8	23040	8294400	46656000	22197693600.0
BTC_ijb_jcid_var55	392	392	392	8	8	25088	9834496	60236288	31207621760.0
BTC_ijb_jcid_var55	424	424	424	8	8	27136	11505664	76225024	41558728032.0
BTC_ijb_jcid_var55	456	456	456	8	8	29184	13307904	94818816	52956100800.0
BTC_ijb_jcid_var55	488	488	488	8	8	31232	15241216	116214272	65100591776.0
BTC_ijb_jcid_var55	520	520	520	8	8	33280	17305600	140608000	82240808000.0
BTC_ijb_jcid_var55	552	552	552	8	8	35328	19501056	168196608	93952126656.0
BTC_ijb_jcid_var55	584	584	584	8	8	37376	21827584	199176704	1.11289642304e+11
BTC_ijb_jcid_var55	616	616	616	8	8	39424	24285184	233744896	1.28995308288e+11
BTC_ijb_jcid_var55	648	648	648	8	8	41472	26873856	272097792	1.4840667072e+11
BTC_ijb_jcid_var55	680	680	680	8	8	43520	29593600	314432000	1.707502168e+11
BTC_ijb_jcid_var55	712	712	712	8	8	45568	32444416	360944128	1.96373376448e+11
BTC_ijb_jcid_var55	744	744	744	8	8	47616	35426304	411830784	2.221685928e+11
BTC_ijb_jcid_var55	776	776	776	8	8	49664	38539264	467288576	2.55310279392e+11
BTC_ijb_jcid_var55	808	808	808	8	8	51712	41783296	527514112	2.85354449984e+11
BTC_ijb_jcid_var55	840	840	840	8	8	53760	45158400	592704000	3.195549504e+11
BTC_ijb_jcid_var55	872	872	872	8	8	55808	48664576	663054848	3.56549380288e+11
BTC_ijb_jcid_var55	904	904	904	8	8	57856	52301824	738763264	3.96928757536e+11
BTC_ijb_jcid_var55	936	936	936	8	8	59904	56070144	820025856	4.38221905056e+11
BTC_ijb_jcid_var55	968	968	968	8	8	61952	59969536	907039232	4.86493022048e+11
BTC_ijb_jcid_var55	1000	1000	1000	8	8	64000	64000000	1000000000	5.31036e+11


==> figures/data/ijb_jcid/pred/var56.dat <==
BTC_ijb_jcid_var56	8	8	8	8	8	512	4096	512	204800.0
BTC_ijb_jcid_var56	40	40	40	8	8	2560	102400	64000	12595200.0
BTC_ijb_jcid_var56	72	72	72	8	8	4608	331776	373248	118464768.0
BTC_ijb_jcid_var56	104	104	104	8	8	6656	692224	1124864	359869952.0
BTC_ijb_jcid_var56	136	136	136	8	8	8704	1183744	2515456	768915712.0
BTC_ijb_jcid_var56	168	168	168	8	8	10752	1806336	4741632	1502758656.0
BTC_ijb_jcid_var56	200	200	200	8	8	12800	2560000	8000000	2566720000.0
BTC_ijb_jcid_var56	232	232	232	8	8	14848	3444736	12487168	3892982272.0
BTC_ijb_jcid_var56	264	264	264	8	8	16896	4460544	18399744	5955662592.0
BTC_ijb_jcid_var56	296	296	296	8	8	18944	5607424	25934336	8909495808.0
BTC_ijb_jcid_var56	328	328	328	8	8	20992	6885376	35287552	13842618112.0
BTC_ijb_jcid_var56	360	360	360	8	8	23040	8294400	46656000	20952691200.0
BTC_ijb_jcid_var56	392	392	392	8	8	25088	9834496	60236288	30968827904.0
BTC_ijb_jcid_var56	424	424	424	8	8	27136	11505664	76225024	42758642944.0
BTC_ijb_jcid_var56	456	456	456	8	8	29184	13307904	94818816	60453649152.0
BTC_ijb_jcid_var56	488	488	488	8	8	31232	15241216	116214272	74700057344.0
BTC_ijb_jcid_var56	520	520	520	8	8	33280	17305600	140608000	90944172800.0
BTC_ijb_jcid_var56	552	552	552	8	8	35328	19501056	168196608	1.08856113408e+11
BTC_ijb_jcid_var56	584	584	584	8	8	37376	21827584	199176704	1.28106090496e+11
BTC_ijb_jcid_var56	616	616	616	8	8	39424	24285184	233744896	1.51270893312e+11
BTC_ijb_jcid_var56	648	648	648	8	8	41472	26873856	272097792	1.75939776e+11
BTC_ijb_jcid_var56	680	680	680	8	8	43520	29593600	314432000	2.02734656e+11
BTC_ijb_jcid_var56	712	712	712	8	8	45568	32444416	360944128	2.344109056e+11
BTC_ijb_jcid_var56	744	744	744	8	8	47616	35426304	411830784	2.70530756352e+11
BTC_ijb_jcid_var56	776	776	776	8	8	49664	38539264	467288576	3.09740064768e+11
BTC_ijb_jcid_var56	808	808	808	8	8	51712	41783296	527514112	3.54442477056e+11
BTC_ijb_jcid_var56	840	840	840	8	8	53760	45158400	592704000	3.909136896e+11
BTC_ijb_jcid_var56	872	872	872	8	8	55808	48664576	663054848	4.4623895424e+11
BTC_ijb_jcid_var56	904	904	904	8	8	57856	52301824	738763264	4.87544527872e+11
BTC_ijb_jcid_var56	936	936	936	8	8	59904	56070144	820025856	5.38970754816e+11
BTC_ijb_jcid_var56	968	968	968	8	8	61952	59969536	907039232	5.97547700992e+11
BTC_ijb_jcid_var56	1000	1000	1000	8	8	64000	64000000	1000000000	6.56284e+11


==> figures/data/ijb_jcid/pred/var57.dat <==
BTC_ijb_jcid_var57	8	8	8	8	8	512	4096	512	292160.0
BTC_ijb_jcid_var57	40	40	40	8	8	2560	102400	64000	13286400.0
BTC_ijb_jcid_var57	72	72	72	8	8	4608	331776	373248	69361920.0
BTC_ijb_jcid_var57	104	104	104	8	8	6656	692224	1124864	187333120.0
BTC_ijb_jcid_var57	136	136	136	8	8	8704	1183744	2515456	411351040.0
BTC_ijb_jcid_var57	168	168	168	8	8	10752	1806336	4741632	786998016.0
BTC_ijb_jcid_var57	200	200	200	8	8	12800	2560000	8000000	1290400000.0
BTC_ijb_jcid_var57	232	232	232	8	8	14848	3444736	12487168	2081481728.0
BTC_ijb_jcid_var57	264	264	264	8	8	16896	4460544	18399744	3576798720.0
BTC_ijb_jcid_var57	296	296	296	8	8	18944	5607424	25934336	8930523648.0
BTC_ijb_jcid_var57	328	328	328	8	8	20992	6885376	35287552	14831960576.0
BTC_ijb_jcid_var57	360	360	360	8	8	23040	8294400	46656000	21867667200.0
BTC_ijb_jcid_var57	392	392	392	8	8	25088	9834496	60236288	30914738176.0
BTC_ijb_jcid_var57	424	424	424	8	8	27136	11505664	76225024	40433060608.0
BTC_ijb_jcid_var57	456	456	456	8	8	29184	13307904	94818816	51213805056.0
BTC_ijb_jcid_var57	488	488	488	8	8	31232	15241216	116214272	63462518272.0
BTC_ijb_jcid_var57	520	520	520	8	8	33280	17305600	140608000	76341491200.0
BTC_ijb_jcid_var57	552	552	552	8	8	35328	19501056	168196608	91084557312.0
BTC_ijb_jcid_var57	584	584	584	8	8	37376	21827584	199176704	1.06432663808e+11
BTC_ijb_jcid_var57	616	616	616	8	8	39424	24285184	233744896	1.24942718208e+11
BTC_ijb_jcid_var57	648	648	648	8	8	41472	26873856	272097792	1.43613886464e+11
BTC_ijb_jcid_var57	680	680	680	8	8	43520	29593600	314432000	1.635434816e+11
BTC_ijb_jcid_var57	712	712	712	8	8	45568	32444416	360944128	1.8733608576e+11
BTC_ijb_jcid_var57	744	744	744	8	8	47616	35426304	411830784	2.11457394432e+11
BTC_ijb_jcid_var57	776	776	776	8	8	49664	38539264	467288576	2.42681745408e+11
BTC_ijb_jcid_var57	808	808	808	8	8	51712	41783296	527514112	2.72774413568e+11
BTC_ijb_jcid_var57	840	840	840	8	8	53760	45158400	592704000	3.062191104e+11
BTC_ijb_jcid_var57	872	872	872	8	8	55808	48664576	663054848	3.40405667584e+11
BTC_ijb_jcid_var57	904	904	904	8	8	57856	52301824	738763264	3.77589749504e+11
BTC_ijb_jcid_var57	936	936	936	8	8	59904	56070144	820025856	4.21622952192e+11
BTC_ijb_jcid_var57	968	968	968	8	8	61952	59969536	907039232	4.6090336512e+11
BTC_ijb_jcid_var57	1000	1000	1000	8	8	64000	64000000	1000000000	5.07992e+11


==> figures/data/ijb_jcid/pred/var58.dat <==
BTC_ijb_jcid_var58	8	8	8	8	8	512	4096	512	253568.0
BTC_ijb_jcid_var58	40	40	40	8	8	2560	102400	64000	12262400.0
BTC_ijb_jcid_var58	72	72	72	8	8	4608	331776	373248	68990976.0
BTC_ijb_jcid_var58	104	104	104	8	8	6656	692224	1124864	192741120.0
BTC_ijb_jcid_var58	136	136	136	8	8	8704	1183744	2515456	452190208.0
BTC_ijb_jcid_var58	168	168	168	8	8	10752	1806336	4741632	951939072.0
BTC_ijb_jcid_var58	200	200	200	8	8	12800	2560000	8000000	1594080000.0
BTC_ijb_jcid_var58	232	232	232	8	8	14848	3444736	12487168	2647494912.0
BTC_ijb_jcid_var58	264	264	264	8	8	16896	4460544	18399744	4431829248.0
BTC_ijb_jcid_var58	296	296	296	8	8	18944	5607424	25934336	9773039104.0
BTC_ijb_jcid_var58	328	328	328	8	8	20992	6885376	35287552	15847553536.0
BTC_ijb_jcid_var58	360	360	360	8	8	23040	8294400	46656000	22873881600.0
BTC_ijb_jcid_var58	392	392	392	8	8	25088	9834496	60236288	31716249600.0
BTC_ijb_jcid_var58	424	424	424	8	8	27136	11505664	76225024	41632526080.0
BTC_ijb_jcid_var58	456	456	456	8	8	29184	13307904	94818816	52865648640.0
BTC_ijb_jcid_var58	488	488	488	8	8	31232	15241216	116214272	64613230080.0
BTC_ijb_jcid_var58	520	520	520	8	8	33280	17305600	140608000	79779897600.0
BTC_ijb_jcid_var58	552	552	552	8	8	35328	19501056	168196608	94271761152.0
BTC_ijb_jcid_var58	584	584	584	8	8	37376	21827584	199176704	1.12447527424e+11
BTC_ijb_jcid_var58	616	616	616	8	8	39424	24285184	233744896	1.28805580288e+11
BTC_ijb_jcid_var58	648	648	648	8	8	41472	26873856	272097792	1.48625860608e+11
BTC_ijb_jcid_var58	680	680	680	8	8	43520	29593600	314432000	1.708641984e+11
BTC_ijb_jcid_var58	712	712	712	8	8	45568	32444416	360944128	1.96811883008e+11
BTC_ijb_jcid_var58	744	744	744	8	8	47616	35426304	411830784	2.21418828288e+11
BTC_ijb_jcid_var58	776	776	776	8	8	49664	38539264	467288576	2.55221458432e+11
BTC_ijb_jcid_var58	808	808	808	8	8	51712	41783296	527514112	2.86774429184e+11
BTC_ijb_jcid_var58	840	840	840	8	8	53760	45158400	592704000	3.202351488e+11
BTC_ijb_jcid_var58	872	872	872	8	8	55808	48664576	663054848	3.57283150848e+11
BTC_ijb_jcid_var58	904	904	904	8	8	57856	52301824	738763264	3.96156897024e+11
BTC_ijb_jcid_var58	936	936	936	8	8	59904	56070144	820025856	4.36845996288e+11
BTC_ijb_jcid_var58	968	968	968	8	8	61952	59969536	907039232	4.80963174912e+11
BTC_ijb_jcid_var58	1000	1000	1000	8	8	64000	64000000	1000000000	5.3038e+11


==> figures/data/ijb_jcid/pred/var59.dat <==
BTC_ijb_jcid_var59	8	8	8	8	8	512	4096	512	228032.0
BTC_ijb_jcid_var59	40	40	40	8	8	2560	102400	64000	12921600.0
BTC_ijb_jcid_var59	72	72	72	8	8	4608	331776	373248	121492224.0
BTC_ijb_jcid_var59	104	104	104	8	8	6656	692224	1124864	350265344.0
BTC_ijb_jcid_var59	136	136	136	8	8	8704	1183744	2515456	847338752.0
BTC_ijb_jcid_var59	168	168	168	8	8	10752	1806336	4741632	1565528832.0
BTC_ijb_jcid_var59	200	200	200	8	8	12800	2560000	8000000	2566880000.0
BTC_ijb_jcid_var59	232	232	232	8	8	14848	3444736	12487168	3965106432.0
BTC_ijb_jcid_var59	264	264	264	8	8	16896	4460544	18399744	5965698816.0
BTC_ijb_jcid_var59	296	296	296	8	8	18944	5607424	25934336	9029004032.0
BTC_ijb_jcid_var59	328	328	328	8	8	20992	6885376	35287552	13706201600.0
BTC_ijb_jcid_var59	360	360	360	8	8	23040	8294400	46656000	21117024000.0
BTC_ijb_jcid_var59	392	392	392	8	8	25088	9834496	60236288	30615400704.0
BTC_ijb_jcid_var59	424	424	424	8	8	27136	11505664	76225024	46845310976.0
BTC_ijb_jcid_var59	456	456	456	8	8	29184	13307904	94818816	60349681152.0
BTC_ijb_jcid_var59	488	488	488	8	8	31232	15241216	116214272	74827702528.0
BTC_ijb_jcid_var59	520	520	520	8	8	33280	17305600	140608000	91042598400.0
BTC_ijb_jcid_var59	552	552	552	8	8	35328	19501056	168196608	1.12127415552e+11
BTC_ijb_jcid_var59	584	584	584	8	8	37376	21827584	199176704	1.29554896384e+11
BTC_ijb_jcid_var59	616	616	616	8	8	39424	24285184	233744896	1.50496803072e+11
BTC_ijb_jcid_var59	648	648	648	8	8	41472	26873856	272097792	1.80599030784e+11
BTC_ijb_jcid_var59	680	680	680	8	8	43520	29593600	314432000	2.038240704e+11
BTC_ijb_jcid_var59	712	712	712	8	8	45568	32444416	360944128	2.38809151744e+11
BTC_ijb_jcid_var59	744	744	744	8	8	47616	35426304	411830784	2.7085623552e+11
BTC_ijb_jcid_var59	776	776	776	8	8	49664	38539264	467288576	3.11344261632e+11
BTC_ijb_jcid_var59	808	808	808	8	8	51712	41783296	527514112	3.49825422848e+11
BTC_ijb_jcid_var59	840	840	840	8	8	53760	45158400	592704000	3.915713088e+11
BTC_ijb_jcid_var59	872	872	872	8	8	55808	48664576	663054848	4.375249536e+11
BTC_ijb_jcid_var59	904	904	904	8	8	57856	52301824	738763264	4.8675019392e+11
BTC_ijb_jcid_var59	936	936	936	8	8	59904	56070144	820025856	5.40519692544e+11
BTC_ijb_jcid_var59	968	968	968	8	8	61952	59969536	907039232	6.00920987392e+11
BTC_ijb_jcid_var59	1000	1000	1000	8	8	64000	64000000	1000000000	6.61424e+11


==> figures/data/ijb_jcid/pred/var6.dat <==
BTC_ijb_jcid_var6	8	8	8	8	8	512	4096	512	189568.0
BTC_ijb_jcid_var6	40	40	40	8	8	2560	102400	64000	42240000.0
BTC_ijb_jcid_var6	72	72	72	8	8	4608	331776	373248	280682496.0
BTC_ijb_jcid_var6	104	104	104	8	8	6656	692224	1124864	836898816.0
BTC_ijb_jcid_var6	136	136	136	8	8	8704	1183744	2515456	1841313792.0
BTC_ijb_jcid_var6	168	168	168	8	8	10752	1806336	4741632	7055548416.0
BTC_ijb_jcid_var6	200	200	200	8	8	12800	2560000	8000000	12544000000.0
BTC_ijb_jcid_var6	232	232	232	8	8	14848	3444736	12487168	57840562176.0
BTC_ijb_jcid_var6	264	264	264	8	8	16896	4460544	18399744	95678668800.0
BTC_ijb_jcid_var6	296	296	296	8	8	18944	5607424	25934336	1.1722319872e+11
BTC_ijb_jcid_var6	328	328	328	8	8	20992	6885376	35287552	1.65992644608e+11
BTC_ijb_jcid_var6	360	360	360	8	8	23040	8294400	46656000	2.51195904e+11
BTC_ijb_jcid_var6	392	392	392	8	8	25088	9834496	60236288	3.23589339136e+11
BTC_ijb_jcid_var6	424	424	424	8	8	27136	11505664	76225024	3.71673217024e+11
BTC_ijb_jcid_var6	456	456	456	8	8	29184	13307904	94818816	5.309853696e+11
BTC_ijb_jcid_var6	488	488	488	8	8	31232	15241216	116214272	6.44756781056e+11
BTC_ijb_jcid_var6	520	520	520	8	8	33280	17305600	140608000	6.20924928e+11
BTC_ijb_jcid_var6	552	552	552	8	8	35328	19501056	168196608	6.94988384256e+11
BTC_ijb_jcid_var6	584	584	584	8	8	37376	21827584	199176704	9.0426223616e+11
BTC_ijb_jcid_var6	616	616	616	8	8	39424	24285184	233744896	1.36413521306e+12
BTC_ijb_jcid_var6	648	648	648	8	8	41472	26873856	272097792	1.57054845542e+12
BTC_ijb_jcid_var6	680	680	680	8	8	43520	29593600	314432000	1.686613248e+12
BTC_ijb_jcid_var6	712	712	712	8	8	45568	32444416	360944128	1.69354984858e+12
BTC_ijb_jcid_var6	744	744	744	8	8	47616	35426304	411830784	2.8185698857e+12
BTC_ijb_jcid_var6	776	776	776	8	8	49664	38539264	467288576	2.51027423027e+12
BTC_ijb_jcid_var6	808	808	808	8	8	51712	41783296	527514112	3.0026103255e+12
BTC_ijb_jcid_var6	840	840	840	8	8	53760	45158400	592704000	3.055981824e+12
BTC_ijb_jcid_var6	872	872	872	8	8	55808	48664576	663054848	3.46114630656e+12
BTC_ijb_jcid_var6	904	904	904	8	8	57856	52301824	738763264	3.79724317696e+12
BTC_ijb_jcid_var6	936	936	936	8	8	59904	56070144	820025856	4.07060834918e+12
BTC_ijb_jcid_var6	968	968	968	8	8	61952	59969536	907039232	5.3261343703e+12
BTC_ijb_jcid_var6	1000	1000	1000	8	8	64000	64000000	1000000000	6.184e+12


==> figures/data/ijb_jcid/pred/var60.dat <==
BTC_ijb_jcid_var60	8	8	8	8	8	512	4096	512	248576.0
BTC_ijb_jcid_var60	40	40	40	8	8	2560	102400	64000	13128960.0
BTC_ijb_jcid_var60	72	72	72	8	8	4608	331776	373248	70656768.0
BTC_ijb_jcid_var60	104	104	104	8	8	6656	692224	1124864	202215936.0
BTC_ijb_jcid_var60	136	136	136	8	8	8704	1183744	2515456	477788672.0
BTC_ijb_jcid_var60	168	168	168	8	8	10752	1806336	4741632	939859200.0
BTC_ijb_jcid_var60	200	200	200	8	8	12800	2560000	8000000	1649920000.0
BTC_ijb_jcid_var60	232	232	232	8	8	14848	3444736	12487168	2704333056.0
BTC_ijb_jcid_var60	264	264	264	8	8	16896	4460544	18399744	4517415936.0
BTC_ijb_jcid_var60	296	296	296	8	8	18944	5607424	25934336	10344996352.0
BTC_ijb_jcid_var60	328	328	328	8	8	20992	6885376	35287552	15854008576.0
BTC_ijb_jcid_var60	360	360	360	8	8	23040	8294400	46656000	23305190400.0
BTC_ijb_jcid_var60	392	392	392	8	8	25088	9834496	60236288	31755587584.0
BTC_ijb_jcid_var60	424	424	424	8	8	27136	11505664	76225024	41854010112.0
BTC_ijb_jcid_var60	456	456	456	8	8	29184	13307904	94818816	52798277376.0
BTC_ijb_jcid_var60	488	488	488	8	8	31232	15241216	116214272	65361954816.0
BTC_ijb_jcid_var60	520	520	520	8	8	33280	17305600	140608000	79300748800.0
BTC_ijb_jcid_var60	552	552	552	8	8	35328	19501056	168196608	93817142784.0
BTC_ijb_jcid_var60	584	584	584	8	8	37376	21827584	199176704	1.11161064192e+11
BTC_ijb_jcid_var60	616	616	616	8	8	39424	24285184	233744896	1.28799508992e+11
BTC_ijb_jcid_var60	648	648	648	8	8	41472	26873856	272097792	1.48803899904e+11
BTC_ijb_jcid_var60	680	680	680	8	8	43520	29593600	314432000	1.716169856e+11
BTC_ijb_jcid_var60	712	712	712	8	8	45568	32444416	360944128	1.95676328448e+11
BTC_ijb_jcid_var60	744	744	744	8	8	47616	35426304	411830784	2.21872727808e+11
BTC_ijb_jcid_var60	776	776	776	8	8	49664	38539264	467288576	2.54930005248e+11
BTC_ijb_jcid_var60	808	808	808	8	8	51712	41783296	527514112	2.85983158016e+11
BTC_ijb_jcid_var60	840	840	840	8	8	53760	45158400	592704000	3.194025408e+11
BTC_ijb_jcid_var60	872	872	872	8	8	55808	48664576	663054848	3.54710011392e+11
BTC_ijb_jcid_var60	904	904	904	8	8	57856	52301824	738763264	3.96166703616e+11
BTC_ijb_jcid_var60	936	936	936	8	8	59904	56070144	820025856	4.36302816768e+11
BTC_ijb_jcid_var60	968	968	968	8	8	61952	59969536	907039232	4.80483418624e+11
BTC_ijb_jcid_var60	1000	1000	1000	8	8	64000	64000000	1000000000	5.29376e+11


==> figures/data/ijb_jcid/pred/var61.dat <==
BTC_ijb_jcid_var61	8	8	8	8	8	512	4096	512	268448.0
BTC_ijb_jcid_var61	40	40	40	8	8	2560	102400	64000	16896000.0
BTC_ijb_jcid_var61	72	72	72	8	8	4608	331776	373248	100652544.0
BTC_ijb_jcid_var61	104	104	104	8	8	6656	692224	1124864	285239552.0
BTC_ijb_jcid_var61	136	136	136	8	8	8704	1183744	2515456	678581248.0
BTC_ijb_jcid_var61	168	168	168	8	8	10752	1806336	4741632	1986856704.0
BTC_ijb_jcid_var61	200	200	200	8	8	12800	2560000	8000000	3252960000.0
BTC_ijb_jcid_var61	232	232	232	8	8	14848	3444736	12487168	4992714240.0
BTC_ijb_jcid_var61	264	264	264	8	8	16896	4460544	18399744	7557834240.0
BTC_ijb_jcid_var61	296	296	296	8	8	18944	5607424	25934336	13815991808.0
BTC_ijb_jcid_var61	328	328	328	8	8	20992	6885376	35287552	21537886464.0
BTC_ijb_jcid_var61	360	360	360	8	8	23040	8294400	46656000	29824588800.0
BTC_ijb_jcid_var61	392	392	392	8	8	25088	9834496	60236288	40675475456.0
BTC_ijb_jcid_var61	424	424	424	8	8	27136	11505664	76225024	53459629568.0
BTC_ijb_jcid_var61	456	456	456	8	8	29184	13307904	94818816	69354973440.0
BTC_ijb_jcid_var61	488	488	488	8	8	31232	15241216	116214272	86318626816.0
BTC_ijb_jcid_var61	520	520	520	8	8	33280	17305600	140608000	1.124745024e+11
BTC_ijb_jcid_var61	552	552	552	8	8	35328	19501056	168196608	1.25435667456e+11
BTC_ijb_jcid_var61	584	584	584	8	8	37376	21827584	199176704	1.50147857664e+11
BTC_ijb_jcid_var61	616	616	616	8	8	39424	24285184	233744896	1.72177401088e+11
BTC_ijb_jcid_var61	648	648	648	8	8	41472	26873856	272097792	2.03265448704e+11
BTC_ijb_jcid_var61	680	680	680	8	8	43520	29593600	314432000	2.33179072e+11
BTC_ijb_jcid_var61	712	712	712	8	8	45568	32444416	360944128	2.63817713152e+11
BTC_ijb_jcid_var61	744	744	744	8	8	47616	35426304	411830784	3.04420444416e+11
BTC_ijb_jcid_var61	776	776	776	8	8	49664	38539264	467288576	3.44254384384e+11
BTC_ijb_jcid_var61	808	808	808	8	8	51712	41783296	527514112	3.90976746496e+11
BTC_ijb_jcid_var61	840	840	840	8	8	53760	45158400	592704000	4.389170688e+11
BTC_ijb_jcid_var61	872	872	872	8	8	55808	48664576	663054848	4.84711343104e+11
BTC_ijb_jcid_var61	904	904	904	8	8	57856	52301824	738763264	5.45200751104e+11
BTC_ijb_jcid_var61	936	936	936	8	8	59904	56070144	820025856	6.27414398208e+11
BTC_ijb_jcid_var61	968	968	968	8	8	61952	59969536	907039232	6.76445121792e+11
BTC_ijb_jcid_var61	1000	1000	1000	8	8	64000	64000000	1000000000	7.40492e+11


==> figures/data/ijb_jcid/pred/var62.dat <==
BTC_ijb_jcid_var62	8	8	8	8	8	512	4096	512	238464.0
BTC_ijb_jcid_var62	40	40	40	8	8	2560	102400	64000	38877440.0
BTC_ijb_jcid_var62	72	72	72	8	8	4608	331776	373248	327515904.0
BTC_ijb_jcid_var62	104	104	104	8	8	6656	692224	1124864	1033836544.0
BTC_ijb_jcid_var62	136	136	136	8	8	8704	1183744	2515456	2279299072.0
BTC_ijb_jcid_var62	168	168	168	8	8	10752	1806336	4741632	4401137664.0
BTC_ijb_jcid_var62	200	200	200	8	8	12800	2560000	8000000	7505920000.0
BTC_ijb_jcid_var62	232	232	232	8	8	14848	3444736	12487168	11457191936.0
BTC_ijb_jcid_var62	264	264	264	8	8	16896	4460544	18399744	17971531776.0
BTC_ijb_jcid_var62	296	296	296	8	8	18944	5607424	25934336	25202567168.0
BTC_ijb_jcid_var62	328	328	328	8	8	20992	6885376	35287552	34306385920.0
BTC_ijb_jcid_var62	360	360	360	8	8	23040	8294400	46656000	44640460800.0
BTC_ijb_jcid_var62	392	392	392	8	8	25088	9834496	60236288	55746840576.0
BTC_ijb_jcid_var62	424	424	424	8	8	27136	11505664	76225024	87235944448.0
BTC_ijb_jcid_var62	456	456	456	8	8	29184	13307904	94818816	1.84141467648e+11
BTC_ijb_jcid_var62	488	488	488	8	8	31232	15241216	116214272	2.57142175744e+11
BTC_ijb_jcid_var62	520	520	520	8	8	33280	17305600	140608000	3.402973184e+11
BTC_ijb_jcid_var62	552	552	552	8	8	35328	19501056	168196608	4.12759351296e+11
BTC_ijb_jcid_var62	584	584	584	8	8	37376	21827584	199176704	4.79126382592e+11
BTC_ijb_jcid_var62	616	616	616	8	8	39424	24285184	233744896	5.612913152e+11
BTC_ijb_jcid_var62	648	648	648	8	8	41472	26873856	272097792	6.52725651456e+11
BTC_ijb_jcid_var62	680	680	680	8	8	43520	29593600	314432000	7.599932416e+11
BTC_ijb_jcid_var62	712	712	712	8	8	45568	32444416	360944128	8.53985695744e+11
BTC_ijb_jcid_var62	744	744	744	8	8	47616	35426304	411830784	1.00874629325e+12
BTC_ijb_jcid_var62	776	776	776	8	8	49664	38539264	467288576	1.12933532262e+12
BTC_ijb_jcid_var62	808	808	808	8	8	51712	41783296	527514112	1.27522619392e+12
BTC_ijb_jcid_var62	840	840	840	8	8	53760	45158400	592704000	1.43998848e+12
BTC_ijb_jcid_var62	872	872	872	8	8	55808	48664576	663054848	1.59524913357e+12
BTC_ijb_jcid_var62	904	904	904	8	8	57856	52301824	738763264	1.83202829107e+12
BTC_ijb_jcid_var62	936	936	936	8	8	59904	56070144	820025856	2.00675045376e+12
BTC_ijb_jcid_var62	968	968	968	8	8	61952	59969536	907039232	2.28819761562e+12
BTC_ijb_jcid_var62	1000	1000	1000	8	8	64000	64000000	1000000000	2.478368e+12


==> figures/data/ijb_jcid/pred/var63.dat <==
BTC_ijb_jcid_var63	8	8	8	8	8	512	4096	512	305504.0
BTC_ijb_jcid_var63	40	40	40	8	8	2560	102400	64000	13056000.0
BTC_ijb_jcid_var63	72	72	72	8	8	4608	331776	373248	62373888.0
BTC_ijb_jcid_var63	104	104	104	8	8	6656	692224	1124864	176517120.0
BTC_ijb_jcid_var63	136	136	136	8	8	8704	1183744	2515456	412534784.0
BTC_ijb_jcid_var63	168	168	168	8	8	10752	1806336	4741632	779433984.0
BTC_ijb_jcid_var63	200	200	200	8	8	12800	2560000	8000000	1337600000.0
BTC_ijb_jcid_var63	232	232	232	8	8	14848	3444736	12487168	2287304704.0
BTC_ijb_jcid_var63	264	264	264	8	8	16896	4460544	18399744	3802613760.0
BTC_ijb_jcid_var63	296	296	296	8	8	18944	5607424	25934336	9515798528.0
BTC_ijb_jcid_var63	328	328	328	8	8	20992	6885376	35287552	15251107840.0
BTC_ijb_jcid_var63	360	360	360	8	8	23040	8294400	46656000	22618828800.0
BTC_ijb_jcid_var63	392	392	392	8	8	25088	9834496	60236288	31883436032.0
BTC_ijb_jcid_var63	424	424	424	8	8	27136	11505664	76225024	40810590208.0
BTC_ijb_jcid_var63	456	456	456	8	8	29184	13307904	94818816	51548166144.0
BTC_ijb_jcid_var63	488	488	488	8	8	31232	15241216	116214272	63327252480.0
BTC_ijb_jcid_var63	520	520	520	8	8	33280	17305600	140608000	77018572800.0
BTC_ijb_jcid_var63	552	552	552	8	8	35328	19501056	168196608	91069931520.0
BTC_ijb_jcid_var63	584	584	584	8	8	37376	21827584	199176704	1.06780540928e+11
BTC_ijb_jcid_var63	616	616	616	8	8	39424	24285184	233744896	1.24437282816e+11
BTC_ijb_jcid_var63	648	648	648	8	8	41472	26873856	272097792	1.44433539072e+11
BTC_ijb_jcid_var63	680	680	680	8	8	43520	29593600	314432000	1.652950528e+11
BTC_ijb_jcid_var63	712	712	712	8	8	45568	32444416	360944128	1.88112723968e+11
BTC_ijb_jcid_var63	744	744	744	8	8	47616	35426304	411830784	2.15073091584e+11
BTC_ijb_jcid_var63	776	776	776	8	8	49664	38539264	467288576	2.44416012288e+11
BTC_ijb_jcid_var63	808	808	808	8	8	51712	41783296	527514112	2.74181988352e+11
BTC_ijb_jcid_var63	840	840	840	8	8	53760	45158400	592704000	3.06399744e+11
BTC_ijb_jcid_var63	872	872	872	8	8	55808	48664576	663054848	3.41333336064e+11
BTC_ijb_jcid_var63	904	904	904	8	8	57856	52301824	738763264	3.82300182528e+11
BTC_ijb_jcid_var63	936	936	936	8	8	59904	56070144	820025856	4.20834465792e+11
BTC_ijb_jcid_var63	968	968	968	8	8	61952	59969536	907039232	4.63444574208e+11
BTC_ijb_jcid_var63	1000	1000	1000	8	8	64000	64000000	1000000000	5.1072e+11


==> figures/data/ijb_jcid/pred/var64.dat <==
BTC_ijb_jcid_var64	8	8	8	8	8	512	4096	512	300352.0
BTC_ijb_jcid_var64	40	40	40	8	8	2560	102400	64000	12815360.0
BTC_ijb_jcid_var64	72	72	72	8	8	4608	331776	373248	69986304.0
BTC_ijb_jcid_var64	104	104	104	8	8	6656	692224	1124864	199403776.0
BTC_ijb_jcid_var64	136	136	136	8	8	8704	1183744	2515456	452042240.0
BTC_ijb_jcid_var64	168	168	168	8	8	10752	1806336	4741632	1022950656.0
BTC_ijb_jcid_var64	200	200	200	8	8	12800	2560000	8000000	1678400000.0
BTC_ijb_jcid_var64	232	232	232	8	8	14848	3444736	12487168	2738349824.0
BTC_ijb_jcid_var64	264	264	264	8	8	16896	4460544	18399744	4421793024.0
BTC_ijb_jcid_var64	296	296	296	8	8	18944	5607424	25934336	9860304640.0
BTC_ijb_jcid_var64	328	328	328	8	8	20992	6885376	35287552	15933620736.0
BTC_ijb_jcid_var64	360	360	360	8	8	23040	8294400	46656000	23154336000.0
BTC_ijb_jcid_var64	392	392	392	8	8	25088	9834496	60236288	31950433536.0
BTC_ijb_jcid_var64	424	424	424	8	8	27136	11505664	76225024	41761245696.0
BTC_ijb_jcid_var64	456	456	456	8	8	29184	13307904	94818816	52790791680.0
BTC_ijb_jcid_var64	488	488	488	8	8	31232	15241216	116214272	64897097728.0
BTC_ijb_jcid_var64	520	520	520	8	8	33280	17305600	140608000	79137427200.0
BTC_ijb_jcid_var64	552	552	552	8	8	35328	19501056	168196608	96279151104.0
BTC_ijb_jcid_var64	584	584	584	8	8	37376	21827584	199176704	1.11665827072e+11
BTC_ijb_jcid_var64	616	616	616	8	8	39424	24285184	233744896	1.28485319424e+11
BTC_ijb_jcid_var64	648	648	648	8	8	41472	26873856	272097792	1.485620352e+11
BTC_ijb_jcid_var64	680	680	680	8	8	43520	29593600	314432000	1.715485504e+11
BTC_ijb_jcid_var64	712	712	712	8	8	45568	32444416	360944128	1.95623606272e+11
BTC_ijb_jcid_var64	744	744	744	8	8	47616	35426304	411830784	2.21383401984e+11
BTC_ijb_jcid_var64	776	776	776	8	8	49664	38539264	467288576	2.539376192e+11
BTC_ijb_jcid_var64	808	808	808	8	8	51712	41783296	527514112	2.86121565184e+11
BTC_ijb_jcid_var64	840	840	840	8	8	53760	45158400	592704000	3.189932928e+11
BTC_ijb_jcid_var64	872	872	872	8	8	55808	48664576	663054848	3.5704591104e+11
BTC_ijb_jcid_var64	904	904	904	8	8	57856	52301824	738763264	3.96405330688e+11
BTC_ijb_jcid_var64	936	936	936	8	8	59904	56070144	820025856	4.38931104768e+11
BTC_ijb_jcid_var64	968	968	968	8	8	61952	59969536	907039232	4.82185054208e+11
BTC_ijb_jcid_var64	1000	1000	1000	8	8	64000	64000000	1000000000	5.31124e+11


==> figures/data/ijb_jcid/pred/var65.dat <==
BTC_ijb_jcid_var65	8	8	8	8	8	512	4096	512	209152.0
BTC_ijb_jcid_var65	40	40	40	8	8	2560	102400	64000	49191680.0
BTC_ijb_jcid_var65	72	72	72	8	8	4608	331776	373248	325737216.0
BTC_ijb_jcid_var65	104	104	104	8	8	6656	692224	1124864	1080215552.0
BTC_ijb_jcid_var65	136	136	136	8	8	8704	1183744	2515456	2749245440.0
BTC_ijb_jcid_var65	168	168	168	8	8	10752	1806336	4741632	9339660288.0
BTC_ijb_jcid_var65	200	200	200	8	8	12800	2560000	8000000	14694400000.0
BTC_ijb_jcid_var65	232	232	232	8	8	14848	3444736	12487168	21963636736.0
BTC_ijb_jcid_var65	264	264	264	8	8	16896	4460544	18399744	36781645824.0
BTC_ijb_jcid_var65	296	296	296	8	8	18944	5607424	25934336	48697673728.0
BTC_ijb_jcid_var65	328	328	328	8	8	20992	6885376	35287552	67721115648.0
BTC_ijb_jcid_var65	360	360	360	8	8	23040	8294400	46656000	88434892800.0
BTC_ijb_jcid_var65	392	392	392	8	8	25088	9834496	60236288	1.14807906304e+11
BTC_ijb_jcid_var65	424	424	424	8	8	27136	11505664	76225024	1.55550824448e+11
BTC_ijb_jcid_var65	456	456	456	8	8	29184	13307904	94818816	2.21569947648e+11
BTC_ijb_jcid_var65	488	488	488	8	8	31232	15241216	116214272	2.81421432832e+11
BTC_ijb_jcid_var65	520	520	520	8	8	33280	17305600	140608000	3.5844224e+11
BTC_ijb_jcid_var65	552	552	552	8	8	35328	19501056	168196608	4.31421861888e+11
BTC_ijb_jcid_var65	584	584	584	8	8	37376	21827584	199176704	5.17346482176e+11
BTC_ijb_jcid_var65	616	616	616	8	8	39424	24285184	233744896	6.03632533504e+11
BTC_ijb_jcid_var65	648	648	648	8	8	41472	26873856	272097792	6.6519512064e+11
BTC_ijb_jcid_var65	680	680	680	8	8	43520	29593600	314432000	7.90962944e+11
BTC_ijb_jcid_var65	712	712	712	8	8	45568	32444416	360944128	9.02327875584e+11
BTC_ijb_jcid_var65	744	744	744	8	8	47616	35426304	411830784	1.0981799977e+12
BTC_ijb_jcid_var65	776	776	776	8	8	49664	38539264	467288576	1.170630144e+12
BTC_ijb_jcid_var65	808	808	808	8	8	51712	41783296	527514112	1.31291472691e+12
BTC_ijb_jcid_var65	840	840	840	8	8	53760	45158400	592704000	1.5097356288e+12
BTC_ijb_jcid_var65	872	872	872	8	8	55808	48664576	663054848	1.63831728333e+12
BTC_ijb_jcid_var65	904	904	904	8	8	57856	52301824	738763264	1.91568505856e+12
BTC_ijb_jcid_var65	936	936	936	8	8	59904	56070144	820025856	2.07053024256e+12
BTC_ijb_jcid_var65	968	968	968	8	8	61952	59969536	907039232	2.28627859046e+12
BTC_ijb_jcid_var65	1000	1000	1000	8	8	64000	64000000	1000000000	2.533248e+12


==> figures/data/ijb_jcid/pred/var66.dat <==
BTC_ijb_jcid_var66	8	8	8	8	8	512	4096	512	216256.0
BTC_ijb_jcid_var66	40	40	40	8	8	2560	102400	64000	15475200.0
BTC_ijb_jcid_var66	72	72	72	8	8	4608	331776	373248	84192768.0
BTC_ijb_jcid_var66	104	104	104	8	8	6656	692224	1124864	234663936.0
BTC_ijb_jcid_var66	136	136	136	8	8	8704	1183744	2515456	616064768.0
BTC_ijb_jcid_var66	168	168	168	8	8	10752	1806336	4741632	1692875520.0
BTC_ijb_jcid_var66	200	200	200	8	8	12800	2560000	8000000	2824320000.0
BTC_ijb_jcid_var66	232	232	232	8	8	14848	3444736	12487168	4529612544.0
BTC_ijb_jcid_var66	264	264	264	8	8	16896	4460544	18399744	7443532800.0
BTC_ijb_jcid_var66	296	296	296	8	8	18944	5607424	25934336	14292622848.0
BTC_ijb_jcid_var66	328	328	328	8	8	20992	6885376	35287552	21589096448.0
BTC_ijb_jcid_var66	360	360	360	8	8	23040	8294400	46656000	31209235200.0
BTC_ijb_jcid_var66	392	392	392	8	8	25088	9834496	60236288	40722189312.0
BTC_ijb_jcid_var66	424	424	424	8	8	27136	11505664	76225024	54906466816.0
BTC_ijb_jcid_var66	456	456	456	8	8	29184	13307904	94818816	68018360832.0
BTC_ijb_jcid_var66	488	488	488	8	8	31232	15241216	116214272	85206018048.0
BTC_ijb_jcid_var66	520	520	520	8	8	33280	17305600	140608000	98721958400.0
BTC_ijb_jcid_var66	552	552	552	8	8	35328	19501056	168196608	1.17983826432e+11
BTC_ijb_jcid_var66	584	584	584	8	8	37376	21827584	199176704	1.39501453568e+11
BTC_ijb_jcid_var66	616	616	616	8	8	39424	24285184	233744896	1.62880729088e+11
BTC_ijb_jcid_var66	648	648	648	8	8	41472	26873856	272097792	1.86685959168e+11
BTC_ijb_jcid_var66	680	680	680	8	8	43520	29593600	314432000	2.099425472e+11
BTC_ijb_jcid_var66	712	712	712	8	8	45568	32444416	360944128	2.40283344896e+11
BTC_ijb_jcid_var66	744	744	744	8	8	47616	35426304	411830784	2.73747907584e+11
BTC_ijb_jcid_var66	776	776	776	8	8	49664	38539264	467288576	3.19018392576e+11
BTC_ijb_jcid_var66	808	808	808	8	8	51712	41783296	527514112	3.5165866496e+11
BTC_ijb_jcid_var66	840	840	840	8	8	53760	45158400	592704000	3.968774208e+11
BTC_ijb_jcid_var66	872	872	872	8	8	55808	48664576	663054848	4.332668032e+11
BTC_ijb_jcid_var66	904	904	904	8	8	57856	52301824	738763264	4.88780158464e+11
BTC_ijb_jcid_var66	936	936	936	8	8	59904	56070144	820025856	5.39846850816e+11
BTC_ijb_jcid_var66	968	968	968	8	8	61952	59969536	907039232	5.96554455552e+11
BTC_ijb_jcid_var66	1000	1000	1000	8	8	64000	64000000	1000000000	6.57824e+11


==> figures/data/ijb_jcid/pred/var67.dat <==
BTC_ijb_jcid_var67	8	8	8	8	8	512	4096	512	217088.0
BTC_ijb_jcid_var67	40	40	40	8	8	2560	102400	64000	37804800.0
BTC_ijb_jcid_var67	72	72	72	8	8	4608	331776	373248	212606208.0
BTC_ijb_jcid_var67	104	104	104	8	8	6656	692224	1124864	614348800.0
BTC_ijb_jcid_var67	136	136	136	8	8	8704	1183744	2515456	1700300288.0
BTC_ijb_jcid_var67	168	168	168	8	8	10752	1806336	4741632	3337544448.0
BTC_ijb_jcid_var67	200	200	200	8	8	12800	2560000	8000000	5193600000.0
BTC_ijb_jcid_var67	232	232	232	8	8	14848	3444736	12487168	14739810048.0
BTC_ijb_jcid_var67	264	264	264	8	8	16896	4460544	18399744	21962882304.0
BTC_ijb_jcid_var67	296	296	296	8	8	18944	5607424	25934336	31857528064.0
BTC_ijb_jcid_var67	328	328	328	8	8	20992	6885376	35287552	42767652352.0
BTC_ijb_jcid_var67	360	360	360	8	8	23040	8294400	46656000	57675110400.0
BTC_ijb_jcid_var67	392	392	392	8	8	25088	9834496	60236288	74598954752.0
BTC_ijb_jcid_var67	424	424	424	8	8	27136	11505664	76225024	96579981824.0
BTC_ijb_jcid_var67	456	456	456	8	8	29184	13307904	94818816	1.20187839744e+11
BTC_ijb_jcid_var67	488	488	488	8	8	31232	15241216	116214272	1.48661868288e+11
BTC_ijb_jcid_var67	520	520	520	8	8	33280	17305600	140608000	1.74148416e+11
BTC_ijb_jcid_var67	552	552	552	8	8	35328	19501056	168196608	2.14495771392e+11
BTC_ijb_jcid_var67	584	584	584	8	8	37376	21827584	199176704	2.52719767552e+11
BTC_ijb_jcid_var67	616	616	616	8	8	39424	24285184	233744896	2.9127801472e+11
BTC_ijb_jcid_var67	648	648	648	8	8	41472	26873856	272097792	3.36596726016e+11
BTC_ijb_jcid_var67	680	680	680	8	8	43520	29593600	314432000	3.843949696e+11
BTC_ijb_jcid_var67	712	712	712	8	8	45568	32444416	360944128	4.42113973504e+11
BTC_ijb_jcid_var67	744	744	744	8	8	47616	35426304	411830784	5.08976352e+11
BTC_ijb_jcid_var67	776	776	776	8	8	49664	38539264	467288576	5.84004737024e+11
BTC_ijb_jcid_var67	808	808	808	8	8	51712	41783296	527514112	6.51720182272e+11
BTC_ijb_jcid_var67	840	840	840	8	8	53760	45158400	592704000	7.249023936e+11
BTC_ijb_jcid_var67	872	872	872	8	8	55808	48664576	663054848	8.19958565632e+11
BTC_ijb_jcid_var67	904	904	904	8	8	57856	52301824	738763264	9.1770087936e+11
BTC_ijb_jcid_var67	936	936	936	8	8	59904	56070144	820025856	1.0156370665e+12
BTC_ijb_jcid_var67	968	968	968	8	8	61952	59969536	907039232	1.12189133901e+12
BTC_ijb_jcid_var67	1000	1000	1000	8	8	64000	64000000	1000000000	1.235724e+12


==> figures/data/ijb_jcid/pred/var68.dat <==
BTC_ijb_jcid_var68	8	8	8	8	8	512	4096	512	211328.0
BTC_ijb_jcid_var68	40	40	40	8	8	2560	102400	64000	48793600.0
BTC_ijb_jcid_var68	72	72	72	8	8	4608	331776	373248	338743296.0
BTC_ijb_jcid_var68	104	104	104	8	8	6656	692224	1124864	1025183744.0
BTC_ijb_jcid_var68	136	136	136	8	8	8704	1183744	2515456	2473433088.0
BTC_ijb_jcid_var68	168	168	168	8	8	10752	1806336	4741632	5120059392.0
BTC_ijb_jcid_var68	200	200	200	8	8	12800	2560000	8000000	9080320000.0
BTC_ijb_jcid_var68	232	232	232	8	8	14848	3444736	12487168	17223680000.0
BTC_ijb_jcid_var68	264	264	264	8	8	16896	4460544	18399744	27291838464.0
BTC_ijb_jcid_var68	296	296	296	8	8	18944	5607424	25934336	39714580480.0
BTC_ijb_jcid_var68	328	328	328	8	8	20992	6885376	35287552	56260407296.0
BTC_ijb_jcid_var68	360	360	360	8	8	23040	8294400	46656000	68009932800.0
BTC_ijb_jcid_var68	392	392	392	8	8	25088	9834496	60236288	93732581376.0
BTC_ijb_jcid_var68	424	424	424	8	8	27136	11505664	76225024	1.2877714432e+11
BTC_ijb_jcid_var68	456	456	456	8	8	29184	13307904	94818816	1.83868655616e+11
BTC_ijb_jcid_var68	488	488	488	8	8	31232	15241216	116214272	2.70539204608e+11
BTC_ijb_jcid_var68	520	520	520	8	8	33280	17305600	140608000	3.602074112e+11
BTC_ijb_jcid_var68	552	552	552	8	8	35328	19501056	168196608	4.21086302208e+11
BTC_ijb_jcid_var68	584	584	584	8	8	37376	21827584	199176704	5.03202207744e+11
BTC_ijb_jcid_var68	616	616	616	8	8	39424	24285184	233744896	5.75607431168e+11
BTC_ijb_jcid_var68	648	648	648	8	8	41472	26873856	272097792	6.73821628416e+11
BTC_ijb_jcid_var68	680	680	680	8	8	43520	29593600	314432000	7.771131392e+11
BTC_ijb_jcid_var68	712	712	712	8	8	45568	32444416	360944128	9.0633476096e+11
BTC_ijb_jcid_var68	744	744	744	8	8	47616	35426304	411830784	1.04174589542e+12
BTC_ijb_jcid_var68	776	776	776	8	8	49664	38539264	467288576	1.17957125325e+12
BTC_ijb_jcid_var68	808	808	808	8	8	51712	41783296	527514112	1.360568576e+12
BTC_ijb_jcid_var68	840	840	840	8	8	53760	45158400	592704000	1.4632902144e+12
BTC_ijb_jcid_var68	872	872	872	8	8	55808	48664576	663054848	1.64542231142e+12
BTC_ijb_jcid_var68	904	904	904	8	8	57856	52301824	738763264	1.8562701865e+12
BTC_ijb_jcid_var68	936	936	936	8	8	59904	56070144	820025856	2.07843613286e+12
BTC_ijb_jcid_var68	968	968	968	8	8	61952	59969536	907039232	2.32927674778e+12
BTC_ijb_jcid_var68	1000	1000	1000	8	8	64000	64000000	1000000000	2.545632e+12


==> figures/data/ijb_jcid/pred/var69.dat <==
BTC_ijb_jcid_var69	8	8	8	8	8	512	4096	512	222112.0
BTC_ijb_jcid_var69	40	40	40	8	8	2560	102400	64000	13318400.0
BTC_ijb_jcid_var69	72	72	72	8	8	4608	331776	373248	116557056.0
BTC_ijb_jcid_var69	104	104	104	8	8	6656	692224	1124864	360691968.0
BTC_ijb_jcid_var69	136	136	136	8	8	8704	1183744	2515456	858066432.0
BTC_ijb_jcid_var69	168	168	168	8	8	10752	1806336	4741632	1588220928.0
BTC_ijb_jcid_var69	200	200	200	8	8	12800	2560000	8000000	2590400000.0
BTC_ijb_jcid_var69	232	232	232	8	8	14848	3444736	12487168	4011825664.0
BTC_ijb_jcid_var69	264	264	264	8	8	16896	4460544	18399744	5841918720.0
BTC_ijb_jcid_var69	296	296	296	8	8	18944	5607424	25934336	8881458688.0
BTC_ijb_jcid_var69	328	328	328	8	8	20992	6885376	35287552	13918357248.0
BTC_ijb_jcid_var69	360	360	360	8	8	23040	8294400	46656000	21130502400.0
BTC_ijb_jcid_var69	392	392	392	8	8	25088	9834496	60236288	31067787520.0
BTC_ijb_jcid_var69	424	424	424	8	8	27136	11505664	76225024	43049880064.0
BTC_ijb_jcid_var69	456	456	456	8	8	29184	13307904	94818816	60607521792.0
BTC_ijb_jcid_var69	488	488	488	8	8	31232	15241216	116214272	75231594752.0
BTC_ijb_jcid_var69	520	520	520	8	8	33280	17305600	140608000	90760300800.0
BTC_ijb_jcid_var69	552	552	552	8	8	35328	19501056	168196608	1.09416768768e+11
BTC_ijb_jcid_var69	584	584	584	8	8	37376	21827584	199176704	1.28552191744e+11
BTC_ijb_jcid_var69	616	616	616	8	8	39424	24285184	233744896	1.51931146752e+11
BTC_ijb_jcid_var69	648	648	648	8	8	41472	26873856	272097792	1.7561225088e+11
BTC_ijb_jcid_var69	680	680	680	8	8	43520	29593600	314432000	2.041736448e+11
BTC_ijb_jcid_var69	712	712	712	8	8	45568	32444416	360944128	2.33713350656e+11
BTC_ijb_jcid_var69	744	744	744	8	8	47616	35426304	411830784	2.72412778752e+11
BTC_ijb_jcid_var69	776	776	776	8	8	49664	38539264	467288576	3.11250322176e+11
BTC_ijb_jcid_var69	808	808	808	8	8	51712	41783296	527514112	3.48817400832e+11
BTC_ijb_jcid_var69	840	840	840	8	8	53760	45158400	592704000	3.914443008e+11
BTC_ijb_jcid_var69	872	872	872	8	8	55808	48664576	663054848	4.40098093056e+11
BTC_ijb_jcid_var69	904	904	904	8	8	57856	52301824	738763264	4.8799236224e+11
BTC_ijb_jcid_var69	936	936	936	8	8	59904	56070144	820025856	5.39468377344e+11
BTC_ijb_jcid_var69	968	968	968	8	8	61952	59969536	907039232	5.97105425664e+11
BTC_ijb_jcid_var69	1000	1000	1000	8	8	64000	64000000	1000000000	6.59796e+11


==> figures/data/ijb_jcid/pred/var7.dat <==
BTC_ijb_jcid_var7	8	8	8	8	8	512	4096	512	148000.0
BTC_ijb_jcid_var7	40	40	40	8	8	2560	102400	64000	19200000.0
BTC_ijb_jcid_var7	72	72	72	8	8	4608	331776	373248	111787776.0
BTC_ijb_jcid_var7	104	104	104	8	8	6656	692224	1124864	328460288.0
BTC_ijb_jcid_var7	136	136	136	8	8	8704	1183744	2515456	710616320.0
BTC_ijb_jcid_var7	168	168	168	8	8	10752	1806336	4741632	1356106752.0
BTC_ijb_jcid_var7	200	200	200	8	8	12800	2560000	8000000	2116000000.0
BTC_ijb_jcid_var7	232	232	232	8	8	14848	3444736	12487168	3527624960.0
BTC_ijb_jcid_var7	264	264	264	8	8	16896	4460544	18399744	5510723328.0
BTC_ijb_jcid_var7	296	296	296	8	8	18944	5607424	25934336	7780300800.0
BTC_ijb_jcid_var7	328	328	328	8	8	20992	6885376	35287552	10445115392.0
BTC_ijb_jcid_var7	360	360	360	8	8	23040	8294400	46656000	11407392000.0
BTC_ijb_jcid_var7	392	392	392	8	8	25088	9834496	60236288	18582894848.0
BTC_ijb_jcid_var7	424	424	424	8	8	27136	11505664	76225024	21914694400.0
BTC_ijb_jcid_var7	456	456	456	8	8	29184	13307904	94818816	28682691840.0
BTC_ijb_jcid_var7	488	488	488	8	8	31232	15241216	116214272	34050781696.0
BTC_ijb_jcid_var7	520	520	520	8	8	33280	17305600	140608000	77756224000.0
BTC_ijb_jcid_var7	552	552	552	8	8	35328	19501056	168196608	79809290496.0
BTC_ijb_jcid_var7	584	584	584	8	8	37376	21827584	199176704	1.09148833792e+11
BTC_ijb_jcid_var7	616	616	616	8	8	39424	24285184	233744896	1.06821417472e+11
BTC_ijb_jcid_var7	648	648	648	8	8	41472	26873856	272097792	1.2652547328e+11
BTC_ijb_jcid_var7	680	680	680	8	8	43520	29593600	314432000	1.56744352e+11
BTC_ijb_jcid_var7	712	712	712	8	8	45568	32444416	360944128	1.8317914496e+11
BTC_ijb_jcid_var7	744	744	744	8	8	47616	35426304	411830784	1.95001876224e+11
BTC_ijb_jcid_var7	776	776	776	8	8	49664	38539264	467288576	1.73364061696e+11
BTC_ijb_jcid_var7	808	808	808	8	8	51712	41783296	527514112	2.27094825216e+11
BTC_ijb_jcid_var7	840	840	840	8	8	53760	45158400	592704000	2.28783744e+11
BTC_ijb_jcid_var7	872	872	872	8	8	55808	48664576	663054848	3.86560976384e+11
BTC_ijb_jcid_var7	904	904	904	8	8	57856	52301824	738763264	3.01784793344e+11
BTC_ijb_jcid_var7	936	936	936	8	8	59904	56070144	820025856	3.66141544704e+11
BTC_ijb_jcid_var7	968	968	968	8	8	61952	59969536	907039232	4.49891459072e+11
BTC_ijb_jcid_var7	1000	1000	1000	8	8	64000	64000000	1000000000	4.425e+11


==> figures/data/ijb_jcid/pred/var70.dat <==
BTC_ijb_jcid_var70	8	8	8	8	8	512	4096	512	283968.0
BTC_ijb_jcid_var70	40	40	40	8	8	2560	102400	64000	12976640.0
BTC_ijb_jcid_var70	72	72	72	8	8	4608	331776	373248	73156608.0
BTC_ijb_jcid_var70	104	104	104	8	8	6656	692224	1124864	199706624.0
BTC_ijb_jcid_var70	136	136	136	8	8	8704	1183744	2515456	434582016.0
BTC_ijb_jcid_var70	168	168	168	8	8	10752	1806336	4741632	1022724864.0
BTC_ijb_jcid_var70	200	200	200	8	8	12800	2560000	8000000	1674400000.0
BTC_ijb_jcid_var70	232	232	232	8	8	14848	3444736	12487168	2674622208.0
BTC_ijb_jcid_var70	264	264	264	8	8	16896	4460544	18399744	4546409472.0
BTC_ijb_jcid_var70	296	296	296	8	8	18944	5607424	25934336	9859954176.0
BTC_ijb_jcid_var70	328	328	328	8	8	20992	6885376	35287552	16051532800.0
BTC_ijb_jcid_var70	360	360	360	8	8	23040	8294400	46656000	23319705600.0
BTC_ijb_jcid_var70	392	392	392	8	8	25088	9834496	60236288	32087501824.0
BTC_ijb_jcid_var70	424	424	424	8	8	27136	11505664	76225024	42243045376.0
BTC_ijb_jcid_var70	456	456	456	8	8	29184	13307904	94818816	53632516608.0
BTC_ijb_jcid_var70	488	488	488	8	8	31232	15241216	116214272	65858246912.0
BTC_ijb_jcid_var70	520	520	520	8	8	33280	17305600	140608000	80244985600.0
BTC_ijb_jcid_var70	552	552	552	8	8	35328	19501056	168196608	94719066624.0
BTC_ijb_jcid_var70	584	584	584	8	8	37376	21827584	199176704	1.11360240896e+11
BTC_ijb_jcid_var70	616	616	616	8	8	39424	24285184	233744896	1.30013768192e+11
BTC_ijb_jcid_var70	648	648	648	8	8	41472	26873856	272097792	1.5014927232e+11
BTC_ijb_jcid_var70	680	680	680	8	8	43520	29593600	314432000	1.715947904e+11
BTC_ijb_jcid_var70	712	712	712	8	8	45568	32444416	360944128	1.95814217216e+11
BTC_ijb_jcid_var70	744	744	744	8	8	47616	35426304	411830784	2.21445398016e+11
BTC_ijb_jcid_var70	776	776	776	8	8	49664	38539264	467288576	2.55577946624e+11
BTC_ijb_jcid_var70	808	808	808	8	8	51712	41783296	527514112	2.87369841152e+11
BTC_ijb_jcid_var70	840	840	840	8	8	53760	45158400	592704000	3.199500864e+11
BTC_ijb_jcid_var70	872	872	872	8	8	55808	48664576	663054848	3.57085451008e+11
BTC_ijb_jcid_var70	904	904	904	8	8	57856	52301824	738763264	3.96127477248e+11
BTC_ijb_jcid_var70	936	936	936	8	8	59904	56070144	820025856	4.36600689408e+11
BTC_ijb_jcid_var70	968	968	968	8	8	61952	59969536	907039232	4.8110560256e+11
BTC_ijb_jcid_var70	1000	1000	1000	8	8	64000	64000000	1000000000	5.28104e+11


==> figures/data/ijb_jcid/pred/var71.dat <==
BTC_ijb_jcid_var71	8	8	8	8	8	512	4096	512	205280.0
BTC_ijb_jcid_var71	40	40	40	8	8	2560	102400	64000	46789120.0
BTC_ijb_jcid_var71	72	72	72	8	8	4608	331776	373248	340346880.0
BTC_ijb_jcid_var71	104	104	104	8	8	6656	692224	1124864	1131440128.0
BTC_ijb_jcid_var71	136	136	136	8	8	8704	1183744	2515456	2719651840.0
BTC_ijb_jcid_var71	168	168	168	8	8	10752	1806336	4741632	8833886208.0
BTC_ijb_jcid_var71	200	200	200	8	8	12800	2560000	8000000	14833920000.0
BTC_ijb_jcid_var71	232	232	232	8	8	14848	3444736	12487168	23474153472.0
BTC_ijb_jcid_var71	264	264	264	8	8	16896	4460544	18399744	33552211968.0
BTC_ijb_jcid_var71	296	296	296	8	8	18944	5607424	25934336	52101380096.0
BTC_ijb_jcid_var71	328	328	328	8	8	20992	6885376	35287552	65975672832.0
BTC_ijb_jcid_var71	360	360	360	8	8	23040	8294400	46656000	90408960000.0
BTC_ijb_jcid_var71	392	392	392	8	8	25088	9834496	60236288	1.16278163456e+11
BTC_ijb_jcid_var71	424	424	424	8	8	27136	11505664	76225024	1.48083648512e+11
BTC_ijb_jcid_var71	456	456	456	8	8	29184	13307904	94818816	2.03364734976e+11
BTC_ijb_jcid_var71	488	488	488	8	8	31232	15241216	116214272	2.71720398848e+11
BTC_ijb_jcid_var71	520	520	520	8	8	33280	17305600	140608000	3.464840704e+11
BTC_ijb_jcid_var71	552	552	552	8	8	35328	19501056	168196608	4.09093152768e+11
BTC_ijb_jcid_var71	584	584	584	8	8	37376	21827584	199176704	4.89243467776e+11
BTC_ijb_jcid_var71	616	616	616	8	8	39424	24285184	233744896	5.68892577792e+11
BTC_ijb_jcid_var71	648	648	648	8	8	41472	26873856	272097792	6.42742013952e+11
BTC_ijb_jcid_var71	680	680	680	8	8	43520	29593600	314432000	7.657344e+11
BTC_ijb_jcid_var71	712	712	712	8	8	45568	32444416	360944128	8.55753916416e+11
BTC_ijb_jcid_var71	744	744	744	8	8	47616	35426304	411830784	1.00329064243e+12
BTC_ijb_jcid_var71	776	776	776	8	8	49664	38539264	467288576	1.10362963354e+12
BTC_ijb_jcid_var71	808	808	808	8	8	51712	41783296	527514112	1.32233686016e+12
BTC_ijb_jcid_var71	840	840	840	8	8	53760	45158400	592704000	1.3990749696e+12
BTC_ijb_jcid_var71	872	872	872	8	8	55808	48664576	663054848	1.58872808038e+12
BTC_ijb_jcid_var71	904	904	904	8	8	57856	52301824	738763264	1.76704327475e+12
BTC_ijb_jcid_var71	936	936	936	8	8	59904	56070144	820025856	2.01084357427e+12
BTC_ijb_jcid_var71	968	968	968	8	8	61952	59969536	907039232	2.20070206259e+12
BTC_ijb_jcid_var71	1000	1000	1000	8	8	64000	64000000	1000000000	2.3968e+12


==> figures/data/ijb_jcid/pred/var72.dat <==
BTC_ijb_jcid_var72	8	8	8	8	8	512	4096	512	215744.0
BTC_ijb_jcid_var72	40	40	40	8	8	2560	102400	64000	15614720.0
BTC_ijb_jcid_var72	72	72	72	8	8	4608	331776	373248	81492480.0
BTC_ijb_jcid_var72	104	104	104	8	8	6656	692224	1124864	230077952.0
BTC_ijb_jcid_var72	136	136	136	8	8	8704	1183744	2515456	543042560.0
BTC_ijb_jcid_var72	168	168	168	8	8	10752	1806336	4741632	1674586368.0
BTC_ijb_jcid_var72	200	200	200	8	8	12800	2560000	8000000	2854720000.0
BTC_ijb_jcid_var72	232	232	232	8	8	14848	3444736	12487168	4295155200.0
BTC_ijb_jcid_var72	264	264	264	8	8	16896	4460544	18399744	7277377536.0
BTC_ijb_jcid_var72	296	296	296	8	8	18944	5607424	25934336	13640058880.0
BTC_ijb_jcid_var72	328	328	328	8	8	20992	6885376	35287552	20564896768.0
BTC_ijb_jcid_var72	360	360	360	8	8	23040	8294400	46656000	29636928000.0
BTC_ijb_jcid_var72	392	392	392	8	8	25088	9834496	60236288	40131504896.0
BTC_ijb_jcid_var72	424	424	424	8	8	27136	11505664	76225024	52810278656.0
BTC_ijb_jcid_var72	456	456	456	8	8	29184	13307904	94818816	66729989376.0
BTC_ijb_jcid_var72	488	488	488	8	8	31232	15241216	116214272	81756740352.0
BTC_ijb_jcid_var72	520	520	520	8	8	33280	17305600	140608000	1.000955904e+11
BTC_ijb_jcid_var72	552	552	552	8	8	35328	19501056	168196608	1.18570076928e+11
BTC_ijb_jcid_var72	584	584	584	8	8	37376	21827584	199176704	1.50662170112e+11
BTC_ijb_jcid_var72	616	616	616	8	8	39424	24285184	233744896	1.68388912384e+11
BTC_ijb_jcid_var72	648	648	648	8	8	41472	26873856	272097792	1.86334919424e+11
BTC_ijb_jcid_var72	680	680	680	8	8	43520	29593600	314432000	2.117292608e+11
BTC_ijb_jcid_var72	712	712	712	8	8	45568	32444416	360944128	2.43468980992e+11
BTC_ijb_jcid_var72	744	744	744	8	8	47616	35426304	411830784	2.7991208448e+11
BTC_ijb_jcid_var72	776	776	776	8	8	49664	38539264	467288576	3.18160893952e+11
BTC_ijb_jcid_var72	808	808	808	8	8	51712	41783296	527514112	3.60662965248e+11
BTC_ijb_jcid_var72	840	840	840	8	8	53760	45158400	592704000	4.005296064e+11
BTC_ijb_jcid_var72	872	872	872	8	8	55808	48664576	663054848	4.4660393856e+11
BTC_ijb_jcid_var72	904	904	904	8	8	57856	52301824	738763264	4.9609914496e+11
BTC_ijb_jcid_var72	936	936	936	8	8	59904	56070144	820025856	5.52609817344e+11
BTC_ijb_jcid_var72	968	968	968	8	8	61952	59969536	907039232	6.16378135296e+11
BTC_ijb_jcid_var72	1000	1000	1000	8	8	64000	64000000	1000000000	6.75704e+11


==> figures/data/ijb_jcid/pred/var73.dat <==
BTC_ijb_jcid_var73	8	8	8	8	8	512	4096	512	237472.0
BTC_ijb_jcid_var73	40	40	40	8	8	2560	102400	64000	24728000.0
BTC_ijb_jcid_var73	72	72	72	8	8	4608	331776	373248	224109504.0
BTC_ijb_jcid_var73	104	104	104	8	8	6656	692224	1124864	651901952.0
BTC_ijb_jcid_var73	136	136	136	8	8	8704	1183744	2515456	1506989344.0
BTC_ijb_jcid_var73	168	168	168	8	8	10752	1806336	4741632	3082625280.0
BTC_ijb_jcid_var73	200	200	200	8	8	12800	2560000	8000000	5340700000.0
BTC_ijb_jcid_var73	232	232	232	8	8	14848	3444736	12487168	11506144864.0
BTC_ijb_jcid_var73	264	264	264	8	8	16896	4460544	18399744	20716682976.0
BTC_ijb_jcid_var73	296	296	296	8	8	18944	5607424	25934336	31845787520.0
BTC_ijb_jcid_var73	328	328	328	8	8	20992	6885376	35287552	46729217984.0
BTC_ijb_jcid_var73	360	360	360	8	8	23040	8294400	46656000	68741460000.0
BTC_ijb_jcid_var73	392	392	392	8	8	25088	9834496	60236288	92355214112.0
BTC_ijb_jcid_var73	424	424	424	8	8	27136	11505664	76225024	1.1801215744e+11
BTC_ijb_jcid_var73	456	456	456	8	8	29184	13307904	94818816	1.55746767168e+11
BTC_ijb_jcid_var73	488	488	488	8	8	31232	15241216	116214272	2.00874702144e+11
BTC_ijb_jcid_var73	520	520	520	8	8	33280	17305600	140608000	2.532006672e+11
BTC_ijb_jcid_var73	552	552	552	8	8	35328	19501056	168196608	3.0425303808e+11
BTC_ijb_jcid_var73	584	584	584	8	8	37376	21827584	199176704	3.65807968672e+11
BTC_ijb_jcid_var73	616	616	616	8	8	39424	24285184	233744896	4.35134337792e+11
BTC_ijb_jcid_var73	648	648	648	8	8	41472	26873856	272097792	5.16234596544e+11
BTC_ijb_jcid_var73	680	680	680	8	8	43520	29593600	314432000	6.021634056e+11
BTC_ijb_jcid_var73	712	712	712	8	8	45568	32444416	360944128	6.95901292672e+11
BTC_ijb_jcid_var73	744	744	744	8	8	47616	35426304	411830784	8.10816488352e+11
BTC_ijb_jcid_var73	776	776	776	8	8	49664	38539264	467288576	9.41332964544e+11
BTC_ijb_jcid_var73	808	808	808	8	8	51712	41783296	527514112	1.06108843408e+12
BTC_ijb_jcid_var73	840	840	840	8	8	53760	45158400	592704000	1.2137664168e+12
BTC_ijb_jcid_var73	872	872	872	8	8	55808	48664576	663054848	1.37625055754e+12
BTC_ijb_jcid_var73	904	904	904	8	8	57856	52301824	738763264	1.55626242934e+12
BTC_ijb_jcid_var73	936	936	936	8	8	59904	56070144	820025856	1.74876690269e+12
BTC_ijb_jcid_var73	968	968	968	8	8	61952	59969536	907039232	1.97653968512e+12
BTC_ijb_jcid_var73	1000	1000	1000	8	8	64000	64000000	1000000000	2.29229e+12


==> figures/data/ijb_jcid/pred/var74.dat <==
BTC_ijb_jcid_var74	8	8	8	8	8	512	4096	512	250720.0
BTC_ijb_jcid_var74	40	40	40	8	8	2560	102400	64000	32922400.0
BTC_ijb_jcid_var74	72	72	72	8	8	4608	331776	373248	204270336.0
BTC_ijb_jcid_var74	104	104	104	8	8	6656	692224	1124864	670402720.0
BTC_ijb_jcid_var74	136	136	136	8	8	8704	1183744	2515456	1521508704.0
BTC_ijb_jcid_var74	168	168	168	8	8	10752	1806336	4741632	3036535488.0
BTC_ijb_jcid_var74	200	200	200	8	8	12800	2560000	8000000	6729200000.0
BTC_ijb_jcid_var74	232	232	232	8	8	14848	3444736	12487168	31651499232.0
BTC_ijb_jcid_var74	264	264	264	8	8	16896	4460544	18399744	57840989184.0
BTC_ijb_jcid_var74	296	296	296	8	8	18944	5607424	25934336	75640951776.0
BTC_ijb_jcid_var74	328	328	328	8	8	20992	6885376	35287552	1.021268016e+11
BTC_ijb_jcid_var74	360	360	360	8	8	23040	8294400	46656000	1.416588264e+11
BTC_ijb_jcid_var74	392	392	392	8	8	25088	9834496	60236288	1.80926529056e+11
BTC_ijb_jcid_var74	424	424	424	8	8	27136	11505664	76225024	2.26604142368e+11
BTC_ijb_jcid_var74	456	456	456	8	8	29184	13307904	94818816	2.9117122128e+11
BTC_ijb_jcid_var74	488	488	488	8	8	31232	15241216	116214272	3.68043574176e+11
BTC_ijb_jcid_var74	520	520	520	8	8	33280	17305600	140608000	4.360552872e+11
BTC_ijb_jcid_var74	552	552	552	8	8	35328	19501056	168196608	5.18342486688e+11
BTC_ijb_jcid_var74	584	584	584	8	8	37376	21827584	199176704	6.15472556576e+11
BTC_ijb_jcid_var74	616	616	616	8	8	39424	24285184	233744896	7.25140605728e+11
BTC_ijb_jcid_var74	648	648	648	8	8	41472	26873856	272097792	8.59572671328e+11
BTC_ijb_jcid_var74	680	680	680	8	8	43520	29593600	314432000	1.042268096e+12
BTC_ijb_jcid_var74	712	712	712	8	8	45568	32444416	360944128	1.14045037168e+12
BTC_ijb_jcid_var74	744	744	744	8	8	47616	35426304	411830784	1.38036877574e+12
BTC_ijb_jcid_var74	776	776	776	8	8	49664	38539264	467288576	1.55036594266e+12
BTC_ijb_jcid_var74	808	808	808	8	8	51712	41783296	527514112	1.7003036593e+12
BTC_ijb_jcid_var74	840	840	840	8	8	53760	45158400	592704000	1.9224237816e+12
BTC_ijb_jcid_var74	872	872	872	8	8	55808	48664576	663054848	2.18498015245e+12
BTC_ijb_jcid_var74	904	904	904	8	8	57856	52301824	738763264	2.43608902458e+12
BTC_ijb_jcid_var74	936	936	936	8	8	59904	56070144	820025856	2.68953017674e+12
BTC_ijb_jcid_var74	968	968	968	8	8	61952	59969536	907039232	2.96539048256e+12
BTC_ijb_jcid_var74	1000	1000	1000	8	8	64000	64000000	1000000000	3.3410965e+12


==> figures/data/ijb_jcid/pred/var75.dat <==
BTC_ijb_jcid_var75	8	8	8	8	8	512	4096	512	261888.0
BTC_ijb_jcid_var75	40	40	40	8	8	2560	102400	64000	25420800.0
BTC_ijb_jcid_var75	72	72	72	8	8	4608	331776	373248	246074112.0
BTC_ijb_jcid_var75	104	104	104	8	8	6656	692224	1124864	726013184.0
BTC_ijb_jcid_var75	136	136	136	8	8	8704	1183744	2515456	1440468480.0
BTC_ijb_jcid_var75	168	168	168	8	8	10752	1806336	4741632	2818222848.0
BTC_ijb_jcid_var75	200	200	200	8	8	12800	2560000	8000000	4640960000.0
BTC_ijb_jcid_var75	232	232	232	8	8	14848	3444736	12487168	7744197120.0
BTC_ijb_jcid_var75	264	264	264	8	8	16896	4460544	18399744	14164178688.0
BTC_ijb_jcid_var75	296	296	296	8	8	18944	5607424	25934336	24014143744.0
BTC_ijb_jcid_var75	328	328	328	8	8	20992	6885376	35287552	37785652480.0
BTC_ijb_jcid_var75	360	360	360	8	8	23040	8294400	46656000	57299788800.0
BTC_ijb_jcid_var75	392	392	392	8	8	25088	9834496	60236288	76973985536.0
BTC_ijb_jcid_var75	424	424	424	8	8	27136	11505664	76225024	1.06825056512e+11
BTC_ijb_jcid_var75	456	456	456	8	8	29184	13307904	94818816	1.48479611904e+11
BTC_ijb_jcid_var75	488	488	488	8	8	31232	15241216	116214272	1.97279442176e+11
BTC_ijb_jcid_var75	520	520	520	8	8	33280	17305600	140608000	2.615665728e+11
BTC_ijb_jcid_var75	552	552	552	8	8	35328	19501056	168196608	3.08303163648e+11
BTC_ijb_jcid_var75	584	584	584	8	8	37376	21827584	199176704	3.80201043456e+11
BTC_ijb_jcid_var75	616	616	616	8	8	39424	24285184	233744896	4.53703396608e+11
BTC_ijb_jcid_var75	648	648	648	8	8	41472	26873856	272097792	5.4490102272e+11
BTC_ijb_jcid_var75	680	680	680	8	8	43520	29593600	314432000	6.47156544e+11
BTC_ijb_jcid_var75	712	712	712	8	8	45568	32444416	360944128	7.63250830848e+11
BTC_ijb_jcid_var75	744	744	744	8	8	47616	35426304	411830784	8.88024519936e+11
BTC_ijb_jcid_var75	776	776	776	8	8	49664	38539264	467288576	1.05369479091e+12
BTC_ijb_jcid_var75	808	808	808	8	8	51712	41783296	527514112	1.22057886566e+12
BTC_ijb_jcid_var75	840	840	840	8	8	53760	45158400	592704000	1.406670048e+12
BTC_ijb_jcid_var75	872	872	872	8	8	55808	48664576	663054848	1.63240757888e+12
BTC_ijb_jcid_var75	904	904	904	8	8	57856	52301824	738763264	1.83405825562e+12
BTC_ijb_jcid_var75	936	936	936	8	8	59904	56070144	820025856	2.03501331072e+12
BTC_ijb_jcid_var75	968	968	968	8	8	61952	59969536	907039232	2.3680470528e+12
BTC_ijb_jcid_var75	1000	1000	1000	8	8	64000	64000000	1000000000	2.715672e+12


==> figures/data/ijb_jcid/pred/var76.dat <==
BTC_ijb_jcid_var76	8	8	8	8	8	512	4096	512	207776.0
BTC_ijb_jcid_var76	40	40	40	8	8	2560	102400	64000	47352320.0
BTC_ijb_jcid_var76	72	72	72	8	8	4608	331776	373248	329757696.0
BTC_ijb_jcid_var76	104	104	104	8	8	6656	692224	1124864	1039028224.0
BTC_ijb_jcid_var76	136	136	136	8	8	8704	1183744	2515456	2250297344.0
BTC_ijb_jcid_var76	168	168	168	8	8	10752	1806336	4741632	4341528576.0
BTC_ijb_jcid_var76	200	200	200	8	8	12800	2560000	8000000	9911040000.0
BTC_ijb_jcid_var76	232	232	232	8	8	14848	3444736	12487168	37220372480.0
BTC_ijb_jcid_var76	264	264	264	8	8	16896	4460544	18399744	67427813376.0
BTC_ijb_jcid_var76	296	296	296	8	8	18944	5607424	25934336	85883305984.0
BTC_ijb_jcid_var76	328	328	328	8	8	20992	6885376	35287552	1.1947848704e+11
BTC_ijb_jcid_var76	360	360	360	8	8	23040	8294400	46656000	1.661534208e+11
BTC_ijb_jcid_var76	392	392	392	8	8	25088	9834496	60236288	2.32320299008e+11
BTC_ijb_jcid_var76	424	424	424	8	8	27136	11505664	76225024	3.0579178496e+11
BTC_ijb_jcid_var76	456	456	456	8	8	29184	13307904	94818816	4.66169223168e+11
BTC_ijb_jcid_var76	488	488	488	8	8	31232	15241216	116214272	6.81640523776e+11
BTC_ijb_jcid_var76	520	520	520	8	8	33280	17305600	140608000	9.782942208e+11
BTC_ijb_jcid_var76	552	552	552	8	8	35328	19501056	168196608	1.06905764045e+12
BTC_ijb_jcid_var76	584	584	584	8	8	37376	21827584	199176704	1.28569926656e+12
BTC_ijb_jcid_var76	616	616	616	8	8	39424	24285184	233744896	1.49146243277e+12
BTC_ijb_jcid_var76	648	648	648	8	8	41472	26873856	272097792	1.80526471373e+12
BTC_ijb_jcid_var76	680	680	680	8	8	43520	29593600	314432000	2.0852242432e+12
BTC_ijb_jcid_var76	712	712	712	8	8	45568	32444416	360944128	2.45464718131e+12
BTC_ijb_jcid_var76	744	744	744	8	8	47616	35426304	411830784	2.86145342669e+12
BTC_ijb_jcid_var76	776	776	776	8	8	49664	38539264	467288576	3.33649824154e+12
BTC_ijb_jcid_var76	808	808	808	8	8	51712	41783296	527514112	3.73924983398e+12
BTC_ijb_jcid_var76	840	840	840	8	8	53760	45158400	592704000	4.2210459648e+12
BTC_ijb_jcid_var76	872	872	872	8	8	55808	48664576	663054848	4.93575595622e+12
BTC_ijb_jcid_var76	904	904	904	8	8	57856	52301824	738763264	5.66394757734e+12
BTC_ijb_jcid_var76	936	936	936	8	8	59904	56070144	820025856	6.39625774694e+12
BTC_ijb_jcid_var76	968	968	968	8	8	61952	59969536	907039232	7.37172522803e+12
BTC_ijb_jcid_var76	1000	1000	1000	8	8	64000	64000000	1000000000	8.246976e+12


==> figures/data/ijb_jcid/pred/var77.dat <==
BTC_ijb_jcid_var77	8	8	8	8	8	512	4096	512	227008.0
BTC_ijb_jcid_var77	40	40	40	8	8	2560	102400	64000	40985600.0
BTC_ijb_jcid_var77	72	72	72	8	8	4608	331776	373248	220195584.0
BTC_ijb_jcid_var77	104	104	104	8	8	6656	692224	1124864	687118848.0
BTC_ijb_jcid_var77	136	136	136	8	8	8704	1183744	2515456	1571568128.0
BTC_ijb_jcid_var77	168	168	168	8	8	10752	1806336	4741632	2947488768.0
BTC_ijb_jcid_var77	200	200	200	8	8	12800	2560000	8000000	11213760000.0
BTC_ijb_jcid_var77	232	232	232	8	8	14848	3444736	12487168	38559083008.0
BTC_ijb_jcid_var77	264	264	264	8	8	16896	4460544	18399744	70397978112.0
BTC_ijb_jcid_var77	296	296	296	8	8	18944	5607424	25934336	92492356096.0
BTC_ijb_jcid_var77	328	328	328	8	8	20992	6885376	35287552	1.24916212736e+11
BTC_ijb_jcid_var77	360	360	360	8	8	23040	8294400	46656000	1.719242496e+11
BTC_ijb_jcid_var77	392	392	392	8	8	25088	9834496	60236288	2.21983629056e+11
BTC_ijb_jcid_var77	424	424	424	8	8	27136	11505664	76225024	2.77579896832e+11
BTC_ijb_jcid_var77	456	456	456	8	8	29184	13307904	94818816	3.4229176704e+11
BTC_ijb_jcid_var77	488	488	488	8	8	31232	15241216	116214272	4.41563747072e+11
BTC_ijb_jcid_var77	520	520	520	8	8	33280	17305600	140608000	5.316723776e+11
BTC_ijb_jcid_var77	552	552	552	8	8	35328	19501056	168196608	6.21832610304e+11
BTC_ijb_jcid_var77	584	584	584	8	8	37376	21827584	199176704	7.39084722688e+11
BTC_ijb_jcid_var77	616	616	616	8	8	39424	24285184	233744896	8.70672416768e+11
BTC_ijb_jcid_var77	648	648	648	8	8	41472	26873856	272097792	1.01841332659e+12
BTC_ijb_jcid_var77	680	680	680	8	8	43520	29593600	314432000	1.2129454848e+12
BTC_ijb_jcid_var77	712	712	712	8	8	45568	32444416	360944128	1.37228726912e+12
BTC_ijb_jcid_var77	744	744	744	8	8	47616	35426304	411830784	1.64099732659e+12
BTC_ijb_jcid_var77	776	776	776	8	8	49664	38539264	467288576	1.82153663462e+12
BTC_ijb_jcid_var77	808	808	808	8	8	51712	41783296	527514112	2.022899104e+12
BTC_ijb_jcid_var77	840	840	840	8	8	53760	45158400	592704000	2.2846678848e+12
BTC_ijb_jcid_var77	872	872	872	8	8	55808	48664576	663054848	2.63031424973e+12
BTC_ijb_jcid_var77	904	904	904	8	8	57856	52301824	738763264	2.9312263063e+12
BTC_ijb_jcid_var77	936	936	936	8	8	59904	56070144	820025856	3.24007634995e+12
BTC_ijb_jcid_var77	968	968	968	8	8	61952	59969536	907039232	3.59870813773e+12
BTC_ijb_jcid_var77	1000	1000	1000	8	8	64000	64000000	1000000000	4.028424e+12


==> figures/data/ijb_jcid/pred/var78.dat <==
BTC_ijb_jcid_var78	8	8	8	8	8	512	4096	512	247104.0
BTC_ijb_jcid_var78	40	40	40	8	8	2560	102400	64000	49049600.0
BTC_ijb_jcid_var78	72	72	72	8	8	4608	331776	373248	343222272.0
BTC_ijb_jcid_var78	104	104	104	8	8	6656	692224	1124864	1075716096.0
BTC_ijb_jcid_var78	136	136	136	8	8	8704	1183744	2515456	2281074688.0
BTC_ijb_jcid_var78	168	168	168	8	8	10752	1806336	4741632	4517646336.0
BTC_ijb_jcid_var78	200	200	200	8	8	12800	2560000	8000000	10799360000.0
BTC_ijb_jcid_var78	232	232	232	8	8	14848	3444736	12487168	36281681920.0
BTC_ijb_jcid_var78	264	264	264	8	8	16896	4460544	18399744	66118643712.0
BTC_ijb_jcid_var78	296	296	296	8	8	18944	5607424	25934336	86460870656.0
BTC_ijb_jcid_var78	328	328	328	8	8	20992	6885376	35287552	1.26938791936e+11
BTC_ijb_jcid_var78	360	360	360	8	8	23040	8294400	46656000	1.736059392e+11
BTC_ijb_jcid_var78	392	392	392	8	8	25088	9834496	60236288	2.27211278336e+11
BTC_ijb_jcid_var78	424	424	424	8	8	27136	11505664	76225024	3.194259968e+11
BTC_ijb_jcid_var78	456	456	456	8	8	29184	13307904	94818816	4.69649240064e+11
BTC_ijb_jcid_var78	488	488	488	8	8	31232	15241216	116214272	6.74774355968e+11
BTC_ijb_jcid_var78	520	520	520	8	8	33280	17305600	140608000	9.80751616e+11
BTC_ijb_jcid_var78	552	552	552	8	8	35328	19501056	168196608	1.0776771072e+12
BTC_ijb_jcid_var78	584	584	584	8	8	37376	21827584	199176704	1.26963416474e+12
BTC_ijb_jcid_var78	616	616	616	8	8	39424	24285184	233744896	1.52683380326e+12
BTC_ijb_jcid_var78	648	648	648	8	8	41472	26873856	272097792	1.81534240973e+12
BTC_ijb_jcid_var78	680	680	680	8	8	43520	29593600	314432000	2.0959075328e+12
BTC_ijb_jcid_var78	712	712	712	8	8	45568	32444416	360944128	2.46386139546e+12
BTC_ijb_jcid_var78	744	744	744	8	8	47616	35426304	411830784	2.87635018752e+12
BTC_ijb_jcid_var78	776	776	776	8	8	49664	38539264	467288576	3.2512108503e+12
BTC_ijb_jcid_var78	808	808	808	8	8	51712	41783296	527514112	3.92896688947e+12
BTC_ijb_jcid_var78	840	840	840	8	8	53760	45158400	592704000	4.3594338816e+12
BTC_ijb_jcid_var78	872	872	872	8	8	55808	48664576	663054848	5.16805630976e+12
BTC_ijb_jcid_var78	904	904	904	8	8	57856	52301824	738763264	5.73332594688e+12
BTC_ijb_jcid_var78	936	936	936	8	8	59904	56070144	820025856	6.45588834509e+12
BTC_ijb_jcid_var78	968	968	968	8	8	61952	59969536	907039232	7.36335947776e+12
BTC_ijb_jcid_var78	1000	1000	1000	8	8	64000	64000000	1000000000	8.273888e+12


==> figures/data/ijb_jcid/pred/var79.dat <==
BTC_ijb_jcid_var79	8	8	8	8	8	512	4096	512	278560.0
BTC_ijb_jcid_var79	40	40	40	8	8	2560	102400	64000	22104800.0
BTC_ijb_jcid_var79	72	72	72	8	8	4608	331776	373248	226704096.0
BTC_ijb_jcid_var79	104	104	104	8	8	6656	692224	1124864	634450336.0
BTC_ijb_jcid_var79	136	136	136	8	8	8704	1183744	2515456	1494356576.0
BTC_ijb_jcid_var79	168	168	168	8	8	10752	1806336	4741632	2759940288.0
BTC_ijb_jcid_var79	200	200	200	8	8	12800	2560000	8000000	4499980000.0
BTC_ijb_jcid_var79	232	232	232	8	8	14848	3444736	12487168	7674279744.0
BTC_ijb_jcid_var79	264	264	264	8	8	16896	4460544	18399744	14551026336.0
BTC_ijb_jcid_var79	296	296	296	8	8	18944	5607424	25934336	23440390368.0
BTC_ijb_jcid_var79	328	328	328	8	8	20992	6885376	35287552	37040794656.0
BTC_ijb_jcid_var79	360	360	360	8	8	23040	8294400	46656000	56828174400.0
BTC_ijb_jcid_var79	392	392	392	8	8	25088	9834496	60236288	74430539008.0
BTC_ijb_jcid_var79	424	424	424	8	8	27136	11505664	76225024	98345921472.0
BTC_ijb_jcid_var79	456	456	456	8	8	29184	13307904	94818816	1.30560831072e+11
BTC_ijb_jcid_var79	488	488	488	8	8	31232	15241216	116214272	1.69904551232e+11
BTC_ijb_jcid_var79	520	520	520	8	8	33280	17305600	140608000	2.197808496e+11
BTC_ijb_jcid_var79	552	552	552	8	8	35328	19501056	168196608	2.6334957312e+11
BTC_ijb_jcid_var79	584	584	584	8	8	37376	21827584	199176704	3.24254558272e+11
BTC_ijb_jcid_var79	616	616	616	8	8	39424	24285184	233744896	3.7832047792e+11
BTC_ijb_jcid_var79	648	648	648	8	8	41472	26873856	272097792	4.44673927008e+11
BTC_ijb_jcid_var79	680	680	680	8	8	43520	29593600	314432000	5.253365704e+11
BTC_ijb_jcid_var79	712	712	712	8	8	45568	32444416	360944128	6.10119524128e+11
BTC_ijb_jcid_var79	744	744	744	8	8	47616	35426304	411830784	7.01333986752e+11
BTC_ijb_jcid_var79	776	776	776	8	8	49664	38539264	467288576	8.13244408672e+11
BTC_ijb_jcid_var79	808	808	808	8	8	51712	41783296	527514112	9.37887774368e+11
BTC_ijb_jcid_var79	840	840	840	8	8	53760	45158400	592704000	1.0634901984e+12
BTC_ijb_jcid_var79	872	872	872	8	8	55808	48664576	663054848	1.2036498528e+12
BTC_ijb_jcid_var79	904	904	904	8	8	57856	52301824	738763264	1.35910784352e+12
BTC_ijb_jcid_var79	936	936	936	8	8	59904	56070144	820025856	1.54075937184e+12
BTC_ijb_jcid_var79	968	968	968	8	8	61952	59969536	907039232	1.7497438017e+12
BTC_ijb_jcid_var79	1000	1000	1000	8	8	64000	64000000	1000000000	2.0189895e+12


==> figures/data/ijb_jcid/pred/var8.dat <==
BTC_ijb_jcid_var8	8	8	8	8	8	512	4096	512	169984.0
BTC_ijb_jcid_var8	40	40	40	8	8	2560	102400	64000	17408000.0
BTC_ijb_jcid_var8	72	72	72	8	8	4608	331776	373248	148677120.0
BTC_ijb_jcid_var8	104	104	104	8	8	6656	692224	1124864	436447232.0
BTC_ijb_jcid_var8	136	136	136	8	8	8704	1183744	2515456	855255040.0
BTC_ijb_jcid_var8	168	168	168	8	8	10752	1806336	4741632	1403523072.0
BTC_ijb_jcid_var8	200	200	200	8	8	12800	2560000	8000000	2976000000.0
BTC_ijb_jcid_var8	232	232	232	8	8	14848	3444736	12487168	3546355712.0
BTC_ijb_jcid_var8	264	264	264	8	8	16896	4460544	18399744	6844704768.0
BTC_ijb_jcid_var8	296	296	296	8	8	18944	5607424	25934336	10373734400.0
BTC_ijb_jcid_var8	328	328	328	8	8	20992	6885376	35287552	7904411648.0
BTC_ijb_jcid_var8	360	360	360	8	8	23040	8294400	46656000	17356032000.0
BTC_ijb_jcid_var8	392	392	392	8	8	25088	9834496	60236288	25540186112.0
BTC_ijb_jcid_var8	424	424	424	8	8	27136	11505664	76225024	24696907776.0
BTC_ijb_jcid_var8	456	456	456	8	8	29184	13307904	94818816	40203177984.0
BTC_ijb_jcid_var8	488	488	488	8	8	31232	15241216	116214272	54853136384.0
BTC_ijb_jcid_var8	520	520	520	8	8	33280	17305600	140608000	75365888000.0
BTC_ijb_jcid_var8	552	552	552	8	8	35328	19501056	168196608	1.23792703488e+11
BTC_ijb_jcid_var8	584	584	584	8	8	37376	21827584	199176704	1.08352126976e+11
BTC_ijb_jcid_var8	616	616	616	8	8	39424	24285184	233744896	1.62686447616e+11
BTC_ijb_jcid_var8	648	648	648	8	8	41472	26873856	272097792	1.632586752e+11
BTC_ijb_jcid_var8	680	680	680	8	8	43520	29593600	314432000	1.74824192e+11
BTC_ijb_jcid_var8	712	712	712	8	8	45568	32444416	360944128	2.03572488192e+11
BTC_ijb_jcid_var8	744	744	744	8	8	47616	35426304	411830784	2.45451147264e+11
BTC_ijb_jcid_var8	776	776	776	8	8	49664	38539264	467288576	2.97195534336e+11
BTC_ijb_jcid_var8	808	808	808	8	8	51712	41783296	527514112	3.62929709056e+11
BTC_ijb_jcid_var8	840	840	840	8	8	53760	45158400	592704000	3.46139136e+11
BTC_ijb_jcid_var8	872	872	872	8	8	55808	48664576	663054848	4.3761619968e+11
BTC_ijb_jcid_var8	904	904	904	8	8	57856	52301824	738763264	4.04842268672e+11
BTC_ijb_jcid_var8	936	936	936	8	8	59904	56070144	820025856	5.5761758208e+11
BTC_ijb_jcid_var8	968	968	968	8	8	61952	59969536	907039232	6.5306824704e+11
BTC_ijb_jcid_var8	1000	1000	1000	8	8	64000	64000000	1000000000	7.2e+11


==> figures/data/ijb_jcid/pred/var80.dat <==
BTC_ijb_jcid_var80	8	8	8	8	8	512	4096	512	230912.0
BTC_ijb_jcid_var80	40	40	40	8	8	2560	102400	64000	21465600.0
BTC_ijb_jcid_var80	72	72	72	8	8	4608	331776	373248	197759232.0
BTC_ijb_jcid_var80	104	104	104	8	8	6656	692224	1124864	702996736.0
BTC_ijb_jcid_var80	136	136	136	8	8	8704	1183744	2515456	1429222912.0
BTC_ijb_jcid_var80	168	168	168	8	8	10752	1806336	4741632	2675409408.0
BTC_ijb_jcid_var80	200	200	200	8	8	12800	2560000	8000000	4370720000.0
BTC_ijb_jcid_var80	232	232	232	8	8	14848	3444736	12487168	7966167296.0
BTC_ijb_jcid_var80	264	264	264	8	8	16896	4460544	18399744	13878146304.0
BTC_ijb_jcid_var80	296	296	296	8	8	18944	5607424	25934336	24256664832.0
BTC_ijb_jcid_var80	328	328	328	8	8	20992	6885376	35287552	37234822400.0
BTC_ijb_jcid_var80	360	360	360	8	8	23040	8294400	46656000	56843596800.0
BTC_ijb_jcid_var80	392	392	392	8	8	25088	9834496	60236288	76161410304.0
BTC_ijb_jcid_var80	424	424	424	8	8	27136	11505664	76225024	1.00456671488e+11
BTC_ijb_jcid_var80	456	456	456	8	8	29184	13307904	94818816	1.3125752064e+11
BTC_ijb_jcid_var80	488	488	488	8	8	31232	15241216	116214272	1.7111598976e+11
BTC_ijb_jcid_var80	520	520	520	8	8	33280	17305600	140608000	2.196643072e+11
BTC_ijb_jcid_var80	552	552	552	8	8	35328	19501056	168196608	2.65684824576e+11
BTC_ijb_jcid_var80	584	584	584	8	8	37376	21827584	199176704	3.23917253888e+11
BTC_ijb_jcid_var80	616	616	616	8	8	39424	24285184	233744896	3.84378303232e+11
BTC_ijb_jcid_var80	648	648	648	8	8	41472	26873856	272097792	4.51798228224e+11
BTC_ijb_jcid_var80	680	680	680	8	8	43520	29593600	314432000	5.29059584e+11
BTC_ijb_jcid_var80	712	712	712	8	8	45568	32444416	360944128	6.2239542656e+11
BTC_ijb_jcid_var80	744	744	744	8	8	47616	35426304	411830784	7.25413356288e+11
BTC_ijb_jcid_var80	776	776	776	8	8	49664	38539264	467288576	8.30350121216e+11
BTC_ijb_jcid_var80	808	808	808	8	8	51712	41783296	527514112	9.4439389056e+11
BTC_ijb_jcid_var80	840	840	840	8	8	53760	45158400	592704000	1.0869372864e+12
BTC_ijb_jcid_var80	872	872	872	8	8	55808	48664576	663054848	1.22903603302e+12
BTC_ijb_jcid_var80	904	904	904	8	8	57856	52301824	738763264	1.38924104909e+12
BTC_ijb_jcid_var80	936	936	936	8	8	59904	56070144	820025856	1.59135128755e+12
BTC_ijb_jcid_var80	968	968	968	8	8	61952	59969536	907039232	1.78982828288e+12
BTC_ijb_jcid_var80	1000	1000	1000	8	8	64000	64000000	1000000000	2.09184e+12


==> figures/data/ijb_jcid/pred/var81.dat <==
BTC_ijb_jcid_var81	8	8	8	8	8	512	4096	512	251616.0
BTC_ijb_jcid_var81	40	40	40	8	8	2560	102400	64000	21670400.0
BTC_ijb_jcid_var81	72	72	72	8	8	4608	331776	373248	231890688.0
BTC_ijb_jcid_var81	104	104	104	8	8	6656	692224	1124864	646623744.0
BTC_ijb_jcid_var81	136	136	136	8	8	8704	1183744	2515456	1473539328.0
BTC_ijb_jcid_var81	168	168	168	8	8	10752	1806336	4741632	2679247872.0
BTC_ijb_jcid_var81	200	200	200	8	8	12800	2560000	8000000	4443040000.0
BTC_ijb_jcid_var81	232	232	232	8	8	14848	3444736	12487168	7919017472.0
BTC_ijb_jcid_var81	264	264	264	8	8	16896	4460544	18399744	13988265984.0
BTC_ijb_jcid_var81	296	296	296	8	8	18944	5607424	25934336	24125941760.0
BTC_ijb_jcid_var81	328	328	328	8	8	20992	6885376	35287552	37723684096.0
BTC_ijb_jcid_var81	360	360	360	8	8	23040	8294400	46656000	56893881600.0
BTC_ijb_jcid_var81	392	392	392	8	8	25088	9834496	60236288	75618054400.0
BTC_ijb_jcid_var81	424	424	424	8	8	27136	11505664	76225024	99717432576.0
BTC_ijb_jcid_var81	456	456	456	8	8	29184	13307904	94818816	1.29941701632e+11
BTC_ijb_jcid_var81	488	488	488	8	8	31232	15241216	116214272	1.69933842944e+11
BTC_ijb_jcid_var81	520	520	520	8	8	33280	17305600	140608000	2.167548032e+11
BTC_ijb_jcid_var81	552	552	552	8	8	35328	19501056	168196608	2.68812306432e+11
BTC_ijb_jcid_var81	584	584	584	8	8	37376	21827584	199176704	3.20364814592e+11
BTC_ijb_jcid_var81	616	616	616	8	8	39424	24285184	233744896	3.77355331584e+11
BTC_ijb_jcid_var81	648	648	648	8	8	41472	26873856	272097792	4.48346617344e+11
BTC_ijb_jcid_var81	680	680	680	8	8	43520	29593600	314432000	5.23538528e+11
BTC_ijb_jcid_var81	712	712	712	8	8	45568	32444416	360944128	6.13489434368e+11
BTC_ijb_jcid_var81	744	744	744	8	8	47616	35426304	411830784	7.02632028672e+11
BTC_ijb_jcid_var81	776	776	776	8	8	49664	38539264	467288576	8.14368370176e+11
BTC_ijb_jcid_var81	808	808	808	8	8	51712	41783296	527514112	9.29025472e+11
BTC_ijb_jcid_var81	840	840	840	8	8	53760	45158400	592704000	1.0684449216e+12
BTC_ijb_jcid_var81	872	872	872	8	8	55808	48664576	663054848	1.204448256e+12
BTC_ijb_jcid_var81	904	904	904	8	8	57856	52301824	738763264	1.36233829837e+12
BTC_ijb_jcid_var81	936	936	936	8	8	59904	56070144	820025856	1.54018377677e+12
BTC_ijb_jcid_var81	968	968	968	8	8	61952	59969536	907039232	1.74940131942e+12
BTC_ijb_jcid_var81	1000	1000	1000	8	8	64000	64000000	1000000000	2.028024e+12


==> figures/data/ijb_jcid/pred/var82.dat <==
BTC_ijb_jcid_var82	8	8	8	8	8	512	4096	512	273536.0
BTC_ijb_jcid_var82	40	40	40	8	8	2560	102400	64000	26204160.0
BTC_ijb_jcid_var82	72	72	72	8	8	4608	331776	373248	204595200.0
BTC_ijb_jcid_var82	104	104	104	8	8	6656	692224	1124864	663756288.0
BTC_ijb_jcid_var82	136	136	136	8	8	8704	1183744	2515456	1406361856.0
BTC_ijb_jcid_var82	168	168	168	8	8	10752	1806336	4741632	2838318336.0
BTC_ijb_jcid_var82	200	200	200	8	8	12800	2560000	8000000	4674560000.0
BTC_ijb_jcid_var82	232	232	232	8	8	14848	3444736	12487168	7839788544.0
BTC_ijb_jcid_var82	264	264	264	8	8	16896	4460544	18399744	13900727808.0
BTC_ijb_jcid_var82	296	296	296	8	8	18944	5607424	25934336	24047788288.0
BTC_ijb_jcid_var82	328	328	328	8	8	20992	6885376	35287552	37438371328.0
BTC_ijb_jcid_var82	360	360	360	8	8	23040	8294400	46656000	56651788800.0
BTC_ijb_jcid_var82	392	392	392	8	8	25088	9834496	60236288	77762589184.0
BTC_ijb_jcid_var82	424	424	424	8	8	27136	11505664	76225024	1.0048040192e+11
BTC_ijb_jcid_var82	456	456	456	8	8	29184	13307904	94818816	1.31213438208e+11
BTC_ijb_jcid_var82	488	488	488	8	8	31232	15241216	116214272	1.70643512064e+11
BTC_ijb_jcid_var82	520	520	520	8	8	33280	17305600	140608000	2.198416896e+11
BTC_ijb_jcid_var82	552	552	552	8	8	35328	19501056	168196608	2.67319256832e+11
BTC_ijb_jcid_var82	584	584	584	8	8	37376	21827584	199176704	3.243783616e+11
BTC_ijb_jcid_var82	616	616	616	8	8	39424	24285184	233744896	3.84331250688e+11
BTC_ijb_jcid_var82	648	648	648	8	8	41472	26873856	272097792	4.5301762944e+11
BTC_ijb_jcid_var82	680	680	680	8	8	43520	29593600	314432000	5.326441088e+11
BTC_ijb_jcid_var82	712	712	712	8	8	45568	32444416	360944128	6.213105664e+11
BTC_ijb_jcid_var82	744	744	744	8	8	47616	35426304	411830784	7.16178161664e+11
BTC_ijb_jcid_var82	776	776	776	8	8	49664	38539264	467288576	8.42764581632e+11
BTC_ijb_jcid_var82	808	808	808	8	8	51712	41783296	527514112	9.6018014208e+11
BTC_ijb_jcid_var82	840	840	840	8	8	53760	45158400	592704000	1.0947327552e+12
BTC_ijb_jcid_var82	872	872	872	8	8	55808	48664576	663054848	1.23907310182e+12
BTC_ijb_jcid_var82	904	904	904	8	8	57856	52301824	738763264	1.40928245427e+12
BTC_ijb_jcid_var82	936	936	936	8	8	59904	56070144	820025856	1.59191899776e+12
BTC_ijb_jcid_var82	968	968	968	8	8	61952	59969536	907039232	1.80685213491e+12
BTC_ijb_jcid_var82	1000	1000	1000	8	8	64000	64000000	1000000000	2.108268e+12


==> figures/data/ijb_jcid/pred/var83.dat <==
BTC_ijb_jcid_var83	8	8	8	8	8	512	4096	512	263712.0
BTC_ijb_jcid_var83	40	40	40	8	8	2560	102400	64000	21126400.0
BTC_ijb_jcid_var83	72	72	72	8	8	4608	331776	373248	202735872.0
BTC_ijb_jcid_var83	104	104	104	8	8	6656	692224	1124864	678985216.0
BTC_ijb_jcid_var83	136	136	136	8	8	8704	1183744	2515456	1495956480.0
BTC_ijb_jcid_var83	168	168	168	8	8	10752	1806336	4741632	2608123392.0
BTC_ijb_jcid_var83	200	200	200	8	8	12800	2560000	8000000	4496640000.0
BTC_ijb_jcid_var83	232	232	232	8	8	14848	3444736	12487168	7634826752.0
BTC_ijb_jcid_var83	264	264	264	8	8	16896	4460544	18399744	14117621760.0
BTC_ijb_jcid_var83	296	296	296	8	8	18944	5607424	25934336	24773949696.0
BTC_ijb_jcid_var83	328	328	328	8	8	20992	6885376	35287552	37823522048.0
BTC_ijb_jcid_var83	360	360	360	8	8	23040	8294400	46656000	58107974400.0
BTC_ijb_jcid_var83	392	392	392	8	8	25088	9834496	60236288	76240086272.0
BTC_ijb_jcid_var83	424	424	424	8	8	27136	11505664	76225024	98346820352.0
BTC_ijb_jcid_var83	456	456	456	8	8	29184	13307904	94818816	1.31392263168e+11
BTC_ijb_jcid_var83	488	488	488	8	8	31232	15241216	116214272	1.7254485376e+11
BTC_ijb_jcid_var83	520	520	520	8	8	33280	17305600	140608000	2.19153792e+11
BTC_ijb_jcid_var83	552	552	552	8	8	35328	19501056	168196608	2.68321123584e+11
BTC_ijb_jcid_var83	584	584	584	8	8	37376	21827584	199176704	3.23555734528e+11
BTC_ijb_jcid_var83	616	616	616	8	8	39424	24285184	233744896	3.85894609408e+11
BTC_ijb_jcid_var83	648	648	648	8	8	41472	26873856	272097792	4.57179717888e+11
BTC_ijb_jcid_var83	680	680	680	8	8	43520	29593600	314432000	5.30983168e+11
BTC_ijb_jcid_var83	712	712	712	8	8	45568	32444416	360944128	6.25844673536e+11
BTC_ijb_jcid_var83	744	744	744	8	8	47616	35426304	411830784	7.10791149312e+11
BTC_ijb_jcid_var83	776	776	776	8	8	49664	38539264	467288576	8.31566516736e+11
BTC_ijb_jcid_var83	808	808	808	8	8	51712	41783296	527514112	9.50682276608e+11
BTC_ijb_jcid_var83	840	840	840	8	8	53760	45158400	592704000	1.0825625664e+12
BTC_ijb_jcid_var83	872	872	872	8	8	55808	48664576	663054848	1.2297690432e+12
BTC_ijb_jcid_var83	904	904	904	8	8	57856	52301824	738763264	1.3933173225e+12
BTC_ijb_jcid_var83	936	936	936	8	8	59904	56070144	820025856	1.57454426189e+12
BTC_ijb_jcid_var83	968	968	968	8	8	61952	59969536	907039232	1.79289047731e+12
BTC_ijb_jcid_var83	1000	1000	1000	8	8	64000	64000000	1000000000	2.071568e+12


==> figures/data/ijb_jcid/pred/var84.dat <==
BTC_ijb_jcid_var84	8	8	8	8	8	512	4096	512	257728.0
BTC_ijb_jcid_var84	40	40	40	8	8	2560	102400	64000	24056320.0
BTC_ijb_jcid_var84	72	72	72	8	8	4608	331776	373248	235784448.0
BTC_ijb_jcid_var84	104	104	104	8	8	6656	692224	1124864	643162624.0
BTC_ijb_jcid_var84	136	136	136	8	8	8704	1183744	2515456	1396300032.0
BTC_ijb_jcid_var84	168	168	168	8	8	10752	1806336	4741632	2803094784.0
BTC_ijb_jcid_var84	200	200	200	8	8	12800	2560000	8000000	4687040000.0
BTC_ijb_jcid_var84	232	232	232	8	8	14848	3444736	12487168	7745273600.0
BTC_ijb_jcid_var84	264	264	264	8	8	16896	4460544	18399744	13725093888.0
BTC_ijb_jcid_var84	296	296	296	8	8	18944	5607424	25934336	24014494208.0
BTC_ijb_jcid_var84	328	328	328	8	8	20992	6885376	35287552	37242138112.0
BTC_ijb_jcid_var84	360	360	360	8	8	23040	8294400	46656000	56506636800.0
BTC_ijb_jcid_var84	392	392	392	8	8	25088	9834496	60236288	75586092288.0
BTC_ijb_jcid_var84	424	424	424	8	8	27136	11505664	76225024	1.0075725696e+11
BTC_ijb_jcid_var84	456	456	456	8	8	29184	13307904	94818816	1.3137812352e+11
BTC_ijb_jcid_var84	488	488	488	8	8	31232	15241216	116214272	1.71536075776e+11
BTC_ijb_jcid_var84	520	520	520	8	8	33280	17305600	140608000	2.188823104e+11
BTC_ijb_jcid_var84	552	552	552	8	8	35328	19501056	168196608	2.65157077248e+11
BTC_ijb_jcid_var84	584	584	584	8	8	37376	21827584	199176704	3.2398955776e+11
BTC_ijb_jcid_var84	616	616	616	8	8	39424	24285184	233744896	3.85691220992e+11
BTC_ijb_jcid_var84	648	648	648	8	8	41472	26873856	272097792	4.57480369152e+11
BTC_ijb_jcid_var84	680	680	680	8	8	43520	29593600	314432000	5.350763328e+11
BTC_ijb_jcid_var84	712	712	712	8	8	45568	32444416	360944128	6.19757289984e+11
BTC_ijb_jcid_var84	744	744	744	8	8	47616	35426304	411830784	7.172165952e+11
BTC_ijb_jcid_var84	776	776	776	8	8	49664	38539264	467288576	8.41536142592e+11
BTC_ijb_jcid_var84	808	808	808	8	8	51712	41783296	527514112	9.59642182144e+11
BTC_ijb_jcid_var84	840	840	840	8	8	53760	45158400	592704000	1.0927260288e+12
BTC_ijb_jcid_var84	872	872	872	8	8	55808	48664576	663054848	1.24824941594e+12
BTC_ijb_jcid_var84	904	904	904	8	8	57856	52301824	738763264	1.40616395802e+12
BTC_ijb_jcid_var84	936	936	936	8	8	59904	56070144	820025856	1.59792551194e+12
BTC_ijb_jcid_var84	968	968	968	8	8	61952	59969536	907039232	1.81672087168e+12
BTC_ijb_jcid_var84	1000	1000	1000	8	8	64000	64000000	1000000000	2.093004e+12


==> figures/data/ijb_jcid/pred/var85.dat <==
BTC_ijb_jcid_var85	8	8	8	8	8	512	4096	512	216224.0
BTC_ijb_jcid_var85	40	40	40	8	8	2560	102400	64000	24723200.0
BTC_ijb_jcid_var85	72	72	72	8	8	4608	331776	373248	239956992.0
BTC_ijb_jcid_var85	104	104	104	8	8	6656	692224	1124864	702477568.0
BTC_ijb_jcid_var85	136	136	136	8	8	8704	1183744	2515456	1478126336.0
BTC_ijb_jcid_var85	168	168	168	8	8	10752	1806336	4741632	3878767872.0
BTC_ijb_jcid_var85	200	200	200	8	8	12800	2560000	8000000	6993440000.0
BTC_ijb_jcid_var85	232	232	232	8	8	14848	3444736	12487168	11431571712.0
BTC_ijb_jcid_var85	264	264	264	8	8	16896	4460544	18399744	19449365760.0
BTC_ijb_jcid_var85	296	296	296	8	8	18944	5607424	25934336	30646674944.0
BTC_ijb_jcid_var85	328	328	328	8	8	20992	6885376	35287552	45440469248.0
BTC_ijb_jcid_var85	360	360	360	8	8	23040	8294400	46656000	67678156800.0
BTC_ijb_jcid_var85	392	392	392	8	8	25088	9834496	60236288	91666722560.0
BTC_ijb_jcid_var85	424	424	424	8	8	27136	11505664	76225024	1.16931344128e+11
BTC_ijb_jcid_var85	456	456	456	8	8	29184	13307904	94818816	1.51790784768e+11
BTC_ijb_jcid_var85	488	488	488	8	8	31232	15241216	116214272	1.98506360064e+11
BTC_ijb_jcid_var85	520	520	520	8	8	33280	17305600	140608000	2.645096064e+11
BTC_ijb_jcid_var85	552	552	552	8	8	35328	19501056	168196608	3.08316570624e+11
BTC_ijb_jcid_var85	584	584	584	8	8	37376	21827584	199176704	3.76813675264e+11
BTC_ijb_jcid_var85	616	616	616	8	8	39424	24285184	233744896	4.55570320128e+11
BTC_ijb_jcid_var85	648	648	648	8	8	41472	26873856	272097792	5.46953513472e+11
BTC_ijb_jcid_var85	680	680	680	8	8	43520	29593600	314432000	6.633645888e+11
BTC_ijb_jcid_var85	712	712	712	8	8	45568	32444416	360944128	7.6763488256e+11
BTC_ijb_jcid_var85	744	744	744	8	8	47616	35426304	411830784	8.90112457728e+11
BTC_ijb_jcid_var85	776	776	776	8	8	49664	38539264	467288576	1.05240854298e+12
BTC_ijb_jcid_var85	808	808	808	8	8	51712	41783296	527514112	1.21921046272e+12
BTC_ijb_jcid_var85	840	840	840	8	8	53760	45158400	592704000	1.399755168e+12
BTC_ijb_jcid_var85	872	872	872	8	8	55808	48664576	663054848	1.60607396019e+12
BTC_ijb_jcid_var85	904	904	904	8	8	57856	52301824	738763264	1.83303837005e+12
BTC_ijb_jcid_var85	936	936	936	8	8	59904	56070144	820025856	2.07887768525e+12
BTC_ijb_jcid_var85	968	968	968	8	8	61952	59969536	907039232	2.34791602918e+12
BTC_ijb_jcid_var85	1000	1000	1000	8	8	64000	64000000	1000000000	2.710348e+12


==> figures/data/ijb_jcid/pred/var86.dat <==
BTC_ijb_jcid_var86	8	8	8	8	8	512	4096	512	241952.0
BTC_ijb_jcid_var86	40	40	40	8	8	2560	102400	64000	43101440.0
BTC_ijb_jcid_var86	72	72	72	8	8	4608	331776	373248	327856896.0
BTC_ijb_jcid_var86	104	104	104	8	8	6656	692224	1124864	960806912.0
BTC_ijb_jcid_var86	136	136	136	8	8	8704	1183744	2515456	2114166784.0
BTC_ijb_jcid_var86	168	168	168	8	8	10752	1806336	4741632	4009162752.0
BTC_ijb_jcid_var86	200	200	200	8	8	12800	2560000	8000000	6498560000.0
BTC_ijb_jcid_var86	232	232	232	8	8	14848	3444736	12487168	10952538112.0
BTC_ijb_jcid_var86	264	264	264	8	8	16896	4460544	18399744	17893472256.0
BTC_ijb_jcid_var86	296	296	296	8	8	18944	5607424	25934336	28452069376.0
BTC_ijb_jcid_var86	328	328	328	8	8	20992	6885376	35287552	47223351296.0
BTC_ijb_jcid_var86	360	360	360	8	8	23040	8294400	46656000	71854387200.0
BTC_ijb_jcid_var86	392	392	392	8	8	25088	9834496	60236288	93152346112.0
BTC_ijb_jcid_var86	424	424	424	8	8	27136	11505664	76225024	1.35772588032e+11
BTC_ijb_jcid_var86	456	456	456	8	8	29184	13307904	94818816	3.92124045312e+11
BTC_ijb_jcid_var86	488	488	488	8	8	31232	15241216	116214272	6.6207842304e+11
BTC_ijb_jcid_var86	520	520	520	8	8	33280	17305600	140608000	1.0000387072e+12
BTC_ijb_jcid_var86	552	552	552	8	8	35328	19501056	168196608	1.12017965875e+12
BTC_ijb_jcid_var86	584	584	584	8	8	37376	21827584	199176704	1.29375364506e+12
BTC_ijb_jcid_var86	616	616	616	8	8	39424	24285184	233744896	1.56450012365e+12
BTC_ijb_jcid_var86	648	648	648	8	8	41472	26873856	272097792	1.81774761984e+12
BTC_ijb_jcid_var86	680	680	680	8	8	43520	29593600	314432000	2.1338761216e+12
BTC_ijb_jcid_var86	712	712	712	8	8	45568	32444416	360944128	2.50204847309e+12
BTC_ijb_jcid_var86	744	744	744	8	8	47616	35426304	411830784	2.90224681574e+12
BTC_ijb_jcid_var86	776	776	776	8	8	49664	38539264	467288576	3.3417781207e+12
BTC_ijb_jcid_var86	808	808	808	8	8	51712	41783296	527514112	3.85751745331e+12
BTC_ijb_jcid_var86	840	840	840	8	8	53760	45158400	592704000	4.3403092992e+12
BTC_ijb_jcid_var86	872	872	872	8	8	55808	48664576	663054848	5.03432605491e+12
BTC_ijb_jcid_var86	904	904	904	8	8	57856	52301824	738763264	5.78361415066e+12
BTC_ijb_jcid_var86	936	936	936	8	8	59904	56070144	820025856	6.57646718976e+12
BTC_ijb_jcid_var86	968	968	968	8	8	61952	59969536	907039232	7.38647773389e+12
BTC_ijb_jcid_var86	1000	1000	1000	8	8	64000	64000000	1000000000	8.366016e+12


==> figures/data/ijb_jcid/pred/var87.dat <==
BTC_ijb_jcid_var87	8	8	8	8	8	512	4096	512	271520.0
BTC_ijb_jcid_var87	40	40	40	8	8	2560	102400	64000	22630400.0
BTC_ijb_jcid_var87	72	72	72	8	8	4608	331776	373248	227930112.0
BTC_ijb_jcid_var87	104	104	104	8	8	6656	692224	1124864	647229440.0
BTC_ijb_jcid_var87	136	136	136	8	8	8704	1183744	2515456	1430554624.0
BTC_ijb_jcid_var87	168	168	168	8	8	10752	1806336	4741632	2655313920.0
BTC_ijb_jcid_var87	200	200	200	8	8	12800	2560000	8000000	4503040000.0
BTC_ijb_jcid_var87	232	232	232	8	8	14848	3444736	12487168	7747211264.0
BTC_ijb_jcid_var87	264	264	264	8	8	16896	4460544	18399744	14474465280.0
BTC_ijb_jcid_var87	296	296	296	8	8	18944	5607424	25934336	24484816896.0
BTC_ijb_jcid_var87	328	328	328	8	8	20992	6885376	35287552	36761022464.0
BTC_ijb_jcid_var87	360	360	360	8	8	23040	8294400	46656000	56750284800.0
BTC_ijb_jcid_var87	392	392	392	8	8	25088	9834496	60236288	75160135680.0
BTC_ijb_jcid_var87	424	424	424	8	8	27136	11505664	76225024	1.00461705216e+11
BTC_ijb_jcid_var87	456	456	456	8	8	29184	13307904	94818816	1.31828097024e+11
BTC_ijb_jcid_var87	488	488	488	8	8	31232	15241216	116214272	1.71105511424e+11
BTC_ijb_jcid_var87	520	520	520	8	8	33280	17305600	140608000	2.2973184e+11
BTC_ijb_jcid_var87	552	552	552	8	8	35328	19501056	168196608	2.6482434048e+11
BTC_ijb_jcid_var87	584	584	584	8	8	37376	21827584	199176704	3.22196967424e+11
BTC_ijb_jcid_var87	616	616	616	8	8	39424	24285184	233744896	3.81508098048e+11
BTC_ijb_jcid_var87	648	648	648	8	8	41472	26873856	272097792	4.4704659456e+11
BTC_ijb_jcid_var87	680	680	680	8	8	43520	29593600	314432000	5.234515968e+11
BTC_ijb_jcid_var87	712	712	712	8	8	45568	32444416	360944128	6.15113682944e+11
BTC_ijb_jcid_var87	744	744	744	8	8	47616	35426304	411830784	6.961268736e+11
BTC_ijb_jcid_var87	776	776	776	8	8	49664	38539264	467288576	8.19768684544e+11
BTC_ijb_jcid_var87	808	808	808	8	8	51712	41783296	527514112	9.23431733248e+11
BTC_ijb_jcid_var87	840	840	840	8	8	53760	45158400	592704000	1.0615385088e+12
BTC_ijb_jcid_var87	872	872	872	8	8	55808	48664576	663054848	1.20014144102e+12
BTC_ijb_jcid_var87	904	904	904	8	8	57856	52301824	738763264	1.36570522829e+12
BTC_ijb_jcid_var87	936	936	936	8	8	59904	56070144	820025856	1.53761155891e+12
BTC_ijb_jcid_var87	968	968	968	8	8	61952	59969536	907039232	1.74307453338e+12
BTC_ijb_jcid_var87	1000	1000	1000	8	8	64000	64000000	1000000000	2.021472e+12


==> figures/data/ijb_jcid/pred/var88.dat <==
BTC_ijb_jcid_var88	8	8	8	8	8	512	4096	512	247328.0
BTC_ijb_jcid_var88	40	40	40	8	8	2560	102400	64000	26393600.0
BTC_ijb_jcid_var88	72	72	72	8	8	4608	331776	373248	227543040.0
BTC_ijb_jcid_var88	104	104	104	8	8	6656	692224	1124864	641432064.0
BTC_ijb_jcid_var88	136	136	136	8	8	8704	1183744	2515456	1424561920.0
BTC_ijb_jcid_var88	168	168	168	8	8	10752	1806336	4741632	2814610176.0
BTC_ijb_jcid_var88	200	200	200	8	8	12800	2560000	8000000	4757120000.0
BTC_ijb_jcid_var88	232	232	232	8	8	14848	3444736	12487168	7823426048.0
BTC_ijb_jcid_var88	264	264	264	8	8	16896	4460544	18399744	14367133440.0
BTC_ijb_jcid_var88	296	296	296	8	8	18944	5607424	25934336	23890429952.0
BTC_ijb_jcid_var88	328	328	328	8	8	20992	6885376	35287552	37199534848.0
BTC_ijb_jcid_var88	360	360	360	8	8	23040	8294400	46656000	57668889600.0
BTC_ijb_jcid_var88	392	392	392	8	8	25088	9834496	60236288	75906942720.0
BTC_ijb_jcid_var88	424	424	424	8	8	27136	11505664	76225024	99220531712.0
BTC_ijb_jcid_var88	456	456	456	8	8	29184	13307904	94818816	1.3315389696e+11
BTC_ijb_jcid_var88	488	488	488	8	8	31232	15241216	116214272	1.71015016704e+11
BTC_ijb_jcid_var88	520	520	520	8	8	33280	17305600	140608000	2.19786528e+11
BTC_ijb_jcid_var88	552	552	552	8	8	35328	19501056	168196608	2.69732512512e+11
BTC_ijb_jcid_var88	584	584	584	8	8	37376	21827584	199176704	3.27619757824e+11
BTC_ijb_jcid_var88	616	616	616	8	8	39424	24285184	233744896	3.83752959744e+11
BTC_ijb_jcid_var88	648	648	648	8	8	41472	26873856	272097792	4.56307997184e+11
BTC_ijb_jcid_var88	680	680	680	8	8	43520	29593600	314432000	5.292981824e+11
BTC_ijb_jcid_var88	712	712	712	8	8	45568	32444416	360944128	6.23417425664e+11
BTC_ijb_jcid_var88	744	744	744	8	8	47616	35426304	411830784	7.18204103424e+11
BTC_ijb_jcid_var88	776	776	776	8	8	49664	38539264	467288576	8.42603198464e+11
BTC_ijb_jcid_var88	808	808	808	8	8	51712	41783296	527514112	9.56244677888e+11
BTC_ijb_jcid_var88	840	840	840	8	8	53760	45158400	592704000	1.0920486528e+12
BTC_ijb_jcid_var88	872	872	872	8	8	55808	48664576	663054848	1.24193822874e+12
BTC_ijb_jcid_var88	904	904	904	8	8	57856	52301824	738763264	1.40441184691e+12
BTC_ijb_jcid_var88	936	936	936	8	8	59904	56070144	820025856	1.59325416806e+12
BTC_ijb_jcid_var88	968	968	968	8	8	61952	59969536	907039232	1.82422830797e+12
BTC_ijb_jcid_var88	1000	1000	1000	8	8	64000	64000000	1000000000	2.089548e+12


==> figures/data/ijb_jcid/pred/var89.dat <==
BTC_ijb_jcid_var89	8	8	8	8	8	512	4096	512	222464.0
BTC_ijb_jcid_var89	40	40	40	8	8	2560	102400	64000	59434240.0
BTC_ijb_jcid_var89	72	72	72	8	8	4608	331776	373248	333697536.0
BTC_ijb_jcid_var89	104	104	104	8	8	6656	692224	1124864	1104097280.0
BTC_ijb_jcid_var89	136	136	136	8	8	8704	1183744	2515456	3056427008.0
BTC_ijb_jcid_var89	168	168	168	8	8	10752	1806336	4741632	14213154816.0
BTC_ijb_jcid_var89	200	200	200	8	8	12800	2560000	8000000	26053120000.0
BTC_ijb_jcid_var89	232	232	232	8	8	14848	3444736	12487168	38029885440.0
BTC_ijb_jcid_var89	264	264	264	8	8	16896	4460544	18399744	55134554112.0
BTC_ijb_jcid_var89	296	296	296	8	8	18944	5607424	25934336	82830063616.0
BTC_ijb_jcid_var89	328	328	328	8	8	20992	6885376	35287552	1.09900929024e+11
BTC_ijb_jcid_var89	360	360	360	8	8	23040	8294400	46656000	1.502613504e+11
BTC_ijb_jcid_var89	392	392	392	8	8	25088	9834496	60236288	2.11249891328e+11
BTC_ijb_jcid_var89	424	424	424	8	8	27136	11505664	76225024	3.10060386304e+11
BTC_ijb_jcid_var89	456	456	456	8	8	29184	13307904	94818816	4.73708150784e+11
BTC_ijb_jcid_var89	488	488	488	8	8	31232	15241216	116214272	6.78630383616e+11
BTC_ijb_jcid_var89	520	520	520	8	8	33280	17305600	140608000	9.98230272e+11
BTC_ijb_jcid_var89	552	552	552	8	8	35328	19501056	168196608	1.07632178381e+12
BTC_ijb_jcid_var89	584	584	584	8	8	37376	21827584	199176704	1.30834538496e+12
BTC_ijb_jcid_var89	616	616	616	8	8	39424	24285184	233744896	1.5832361431e+12
BTC_ijb_jcid_var89	648	648	648	8	8	41472	26873856	272097792	1.85061434573e+12
BTC_ijb_jcid_var89	680	680	680	8	8	43520	29593600	314432000	2.1350746624e+12
BTC_ijb_jcid_var89	712	712	712	8	8	45568	32444416	360944128	2.50170780672e+12
BTC_ijb_jcid_var89	744	744	744	8	8	47616	35426304	411830784	2.97977728205e+12
BTC_ijb_jcid_var89	776	776	776	8	8	49664	38539264	467288576	3.35592203059e+12
BTC_ijb_jcid_var89	808	808	808	8	8	51712	41783296	527514112	3.86503844659e+12
BTC_ijb_jcid_var89	840	840	840	8	8	53760	45158400	592704000	4.4526408192e+12
BTC_ijb_jcid_var89	872	872	872	8	8	55808	48664576	663054848	5.19856899891e+12
BTC_ijb_jcid_var89	904	904	904	8	8	57856	52301824	738763264	5.83609903104e+12
BTC_ijb_jcid_var89	936	936	936	8	8	59904	56070144	820025856	6.56679508992e+12
BTC_ijb_jcid_var89	968	968	968	8	8	61952	59969536	907039232	7.51919031706e+12
BTC_ijb_jcid_var89	1000	1000	1000	8	8	64000	64000000	1000000000	8.303232e+12


==> figures/data/ijb_jcid/pred/var9.dat <==
BTC_ijb_jcid_var9	8	8	8	8	8	512	4096	512	141088.0
BTC_ijb_jcid_var9	40	40	40	8	8	2560	102400	64000	19456000.0
BTC_ijb_jcid_var9	72	72	72	8	8	4608	331776	373248	101523456.0
BTC_ijb_jcid_var9	104	104	104	8	8	6656	692224	1124864	305963008.0
BTC_ijb_jcid_var9	136	136	136	8	8	8704	1183744	2515456	684204032.0
BTC_ijb_jcid_var9	168	168	168	8	8	10752	1806336	4741632	1289723904.0
BTC_ijb_jcid_var9	200	200	200	8	8	12800	2560000	8000000	2208000000.0
BTC_ijb_jcid_var9	232	232	232	8	8	14848	3444736	12487168	3546355712.0
BTC_ijb_jcid_var9	264	264	264	8	8	16896	4460544	18399744	4783933440.0
BTC_ijb_jcid_var9	296	296	296	8	8	18944	5607424	25934336	7676563456.0
BTC_ijb_jcid_var9	328	328	328	8	8	20992	6885376	35287552	9315913728.0
BTC_ijb_jcid_var9	360	360	360	8	8	23040	8294400	46656000	12317184000.0
BTC_ijb_jcid_var9	392	392	392	8	8	25088	9834496	60236288	14215763968.0
BTC_ijb_jcid_var9	424	424	424	8	8	27136	11505664	76225024	18903805952.0
BTC_ijb_jcid_var9	456	456	456	8	8	29184	13307904	94818816	18963763200.0
BTC_ijb_jcid_var9	488	488	488	8	8	31232	15241216	116214272	30215710720.0
BTC_ijb_jcid_var9	520	520	520	8	8	33280	17305600	140608000	47806720000.0
BTC_ijb_jcid_var9	552	552	552	8	8	35328	19501056	168196608	48440623104.0
BTC_ijb_jcid_var9	584	584	584	8	8	37376	21827584	199176704	66126665728.0
BTC_ijb_jcid_var9	616	616	616	8	8	39424	24285184	233744896	79473264640.0
BTC_ijb_jcid_var9	648	648	648	8	8	41472	26873856	272097792	87071293440.0
BTC_ijb_jcid_var9	680	680	680	8	8	43520	29593600	314432000	1.03133696e+11
BTC_ijb_jcid_var9	712	712	712	8	8	45568	32444416	360944128	1.24164780032e+11
BTC_ijb_jcid_var9	744	744	744	8	8	47616	35426304	411830784	2.8004493312e+11
BTC_ijb_jcid_var9	776	776	776	8	8	49664	38539264	467288576	1.27102492672e+11
BTC_ijb_jcid_var9	808	808	808	8	8	51712	41783296	527514112	1.83574910976e+11
BTC_ijb_jcid_var9	840	840	840	8	8	53760	45158400	592704000	2.44194048e+11
BTC_ijb_jcid_var9	872	872	872	8	8	55808	48664576	663054848	1.989164544e+11
BTC_ijb_jcid_var9	904	904	904	8	8	57856	52301824	738763264	2.60044668928e+11
BTC_ijb_jcid_var9	936	936	936	8	8	59904	56070144	820025856	3.05049618432e+11
BTC_ijb_jcid_var9	968	968	968	8	8	61952	59969536	907039232	4.31750674432e+11
BTC_ijb_jcid_var9	1000	1000	1000	8	8	64000	64000000	1000000000	3.32e+11


==> figures/data/ijb_jcid/pred/var90.dat <==
BTC_ijb_jcid_var90	8	8	8	8	8	512	4096	512	235776.0
BTC_ijb_jcid_var90	40	40	40	8	8	2560	102400	64000	25696000.0
BTC_ijb_jcid_var90	72	72	72	8	8	4608	331776	373248	220379904.0
BTC_ijb_jcid_var90	104	104	104	8	8	6656	692224	1124864	732762368.0
BTC_ijb_jcid_var90	136	136	136	8	8	8704	1183744	2515456	1481455616.0
BTC_ijb_jcid_var90	168	168	168	8	8	10752	1806336	4741632	4004646912.0
BTC_ijb_jcid_var90	200	200	200	8	8	12800	2560000	8000000	6701760000.0
BTC_ijb_jcid_var90	232	232	232	8	8	14848	3444736	12487168	11119823104.0
BTC_ijb_jcid_var90	264	264	264	8	8	16896	4460544	18399744	18498991104.0
BTC_ijb_jcid_var90	296	296	296	8	8	18944	5607424	25934336	30861859840.0
BTC_ijb_jcid_var90	328	328	328	8	8	20992	6885376	35287552	44530308608.0
BTC_ijb_jcid_var90	360	360	360	8	8	23040	8294400	46656000	67030675200.0
BTC_ijb_jcid_var90	392	392	392	8	8	25088	9834496	60236288	89381431552.0
BTC_ijb_jcid_var90	424	424	424	8	8	27136	11505664	76225024	1.15081089536e+11
BTC_ijb_jcid_var90	456	456	456	8	8	29184	13307904	94818816	1.51885603584e+11
BTC_ijb_jcid_var90	488	488	488	8	8	31232	15241216	116214272	1.975642624e+11
BTC_ijb_jcid_var90	520	520	520	8	8	33280	17305600	140608000	2.598100544e+11
BTC_ijb_jcid_var90	552	552	552	8	8	35328	19501056	168196608	3.07097754624e+11
BTC_ijb_jcid_var90	584	584	584	8	8	37376	21827584	199176704	3.78563974656e+11
BTC_ijb_jcid_var90	616	616	616	8	8	39424	24285184	233744896	4.56276108288e+11
BTC_ijb_jcid_var90	648	648	648	8	8	41472	26873856	272097792	5.48196429312e+11
BTC_ijb_jcid_var90	680	680	680	8	8	43520	29593600	314432000	6.540684992e+11
BTC_ijb_jcid_var90	712	712	712	8	8	45568	32444416	360944128	7.66020772864e+11
BTC_ijb_jcid_var90	744	744	744	8	8	47616	35426304	411830784	9.00423726336e+11
BTC_ijb_jcid_var90	776	776	776	8	8	49664	38539264	467288576	1.05304925824e+12
BTC_ijb_jcid_var90	808	808	808	8	8	51712	41783296	527514112	1.2208321769e+12
BTC_ijb_jcid_var90	840	840	840	8	8	53760	45158400	592704000	1.4122273536e+12
BTC_ijb_jcid_var90	872	872	872	8	8	55808	48664576	663054848	1.61726985421e+12
BTC_ijb_jcid_var90	904	904	904	8	8	57856	52301824	738763264	1.83669622886e+12
BTC_ijb_jcid_var90	936	936	936	8	8	59904	56070144	820025856	2.08783138637e+12
BTC_ijb_jcid_var90	968	968	968	8	8	61952	59969536	907039232	2.35272858445e+12
BTC_ijb_jcid_var90	1000	1000	1000	8	8	64000	64000000	1000000000	2.752464e+12


==> figures/data/ijb_jcid/pred/var91.dat <==
BTC_ijb_jcid_var91	8	8	8	8	8	512	4096	512	238048.0
BTC_ijb_jcid_var91	40	40	40	8	8	2560	102400	64000	37036800.0
BTC_ijb_jcid_var91	72	72	72	8	8	4608	331776	373248	227660544.0
BTC_ijb_jcid_var91	104	104	104	8	8	6656	692224	1124864	709053696.0
BTC_ijb_jcid_var91	136	136	136	8	8	8704	1183744	2515456	2089826048.0
BTC_ijb_jcid_var91	168	168	168	8	8	10752	1806336	4741632	4779565056.0
BTC_ijb_jcid_var91	200	200	200	8	8	12800	2560000	8000000	11244320000.0
BTC_ijb_jcid_var91	232	232	232	8	8	14848	3444736	12487168	38824542976.0
BTC_ijb_jcid_var91	264	264	264	8	8	16896	4460544	18399744	72584481024.0
BTC_ijb_jcid_var91	296	296	296	8	8	18944	5607424	25934336	94110798848.0
BTC_ijb_jcid_var91	328	328	328	8	8	20992	6885376	35287552	1.25659833344e+11
BTC_ijb_jcid_var91	360	360	360	8	8	23040	8294400	46656000	1.750906368e+11
BTC_ijb_jcid_var91	392	392	392	8	8	25088	9834496	60236288	2.4055177216e+11
BTC_ijb_jcid_var91	424	424	424	8	8	27136	11505664	76225024	2.88931672576e+11
BTC_ijb_jcid_var91	456	456	456	8	8	29184	13307904	94818816	3.52880699904e+11
BTC_ijb_jcid_var91	488	488	488	8	8	31232	15241216	116214272	4.3445562496e+11
BTC_ijb_jcid_var91	520	520	520	8	8	33280	17305600	140608000	5.379532288e+11
BTC_ijb_jcid_var91	552	552	552	8	8	35328	19501056	168196608	6.27078394368e+11
BTC_ijb_jcid_var91	584	584	584	8	8	37376	21827584	199176704	7.50020342272e+11
BTC_ijb_jcid_var91	616	616	616	8	8	39424	24285184	233744896	8.85489414656e+11
BTC_ijb_jcid_var91	648	648	648	8	8	41472	26873856	272097792	1.05196029696e+12
BTC_ijb_jcid_var91	680	680	680	8	8	43520	29593600	314432000	1.2135983936e+12
BTC_ijb_jcid_var91	712	712	712	8	8	45568	32444416	360944128	1.36994924339e+12
BTC_ijb_jcid_var91	744	744	744	8	8	47616	35426304	411830784	1.64011831142e+12
BTC_ijb_jcid_var91	776	776	776	8	8	49664	38539264	467288576	1.84972328883e+12
BTC_ijb_jcid_var91	808	808	808	8	8	51712	41783296	527514112	2.02882972058e+12
BTC_ijb_jcid_var91	840	840	840	8	8	53760	45158400	592704000	2.3135749056e+12
BTC_ijb_jcid_var91	872	872	872	8	8	55808	48664576	663054848	2.63981904973e+12
BTC_ijb_jcid_var91	904	904	904	8	8	57856	52301824	738763264	2.91666024832e+12
BTC_ijb_jcid_var91	936	936	936	8	8	59904	56070144	820025856	3.26263406976e+12
BTC_ijb_jcid_var91	968	968	968	8	8	61952	59969536	907039232	3.68305903821e+12
BTC_ijb_jcid_var91	1000	1000	1000	8	8	64000	64000000	1000000000	4.033428e+12


==> figures/data/ijb_jcid/pred/var92.dat <==
BTC_ijb_jcid_var92	8	8	8	8	8	512	4096	512	368704.0
BTC_ijb_jcid_var92	40	40	40	8	8	2560	102400	64000	51814400.0
BTC_ijb_jcid_var92	72	72	72	8	8	4608	331776	373248	344715264.0
BTC_ijb_jcid_var92	104	104	104	8	8	6656	692224	1124864	1068101632.0
BTC_ijb_jcid_var92	136	136	136	8	8	8704	1183744	2515456	2401224704.0
BTC_ijb_jcid_var92	168	168	168	8	8	10752	1806336	4741632	4515840000.0
BTC_ijb_jcid_var92	200	200	200	8	8	12800	2560000	8000000	12496640000.0
BTC_ijb_jcid_var92	232	232	232	8	8	14848	3444736	12487168	41789814784.0
BTC_ijb_jcid_var92	264	264	264	8	8	16896	4460544	18399744	67372056576.0
BTC_ijb_jcid_var92	296	296	296	8	8	18944	5607424	25934336	86738438144.0
BTC_ijb_jcid_var92	328	328	328	8	8	20992	6885376	35287552	1.19440617472e+11
BTC_ijb_jcid_var92	360	360	360	8	8	23040	8294400	46656000	1.628688384e+11
BTC_ijb_jcid_var92	392	392	392	8	8	25088	9834496	60236288	2.18429073408e+11
BTC_ijb_jcid_var92	424	424	424	8	8	27136	11505664	76225024	3.0049917952e+11
BTC_ijb_jcid_var92	456	456	456	8	8	29184	13307904	94818816	4.59628388352e+11
BTC_ijb_jcid_var92	488	488	488	8	8	31232	15241216	116214272	6.50296963072e+11
BTC_ijb_jcid_var92	520	520	520	8	8	33280	17305600	140608000	9.389326336e+11
BTC_ijb_jcid_var92	552	552	552	8	8	35328	19501056	168196608	1.05198446592e+12
BTC_ijb_jcid_var92	584	584	584	8	8	37376	21827584	199176704	1.23834432307e+12
BTC_ijb_jcid_var92	616	616	616	8	8	39424	24285184	233744896	1.45253328282e+12
BTC_ijb_jcid_var92	648	648	648	8	8	41472	26873856	272097792	1.74567193805e+12
BTC_ijb_jcid_var92	680	680	680	8	8	43520	29593600	314432000	2.0335686144e+12
BTC_ijb_jcid_var92	712	712	712	8	8	45568	32444416	360944128	2.427247872e+12
BTC_ijb_jcid_var92	744	744	744	8	8	47616	35426304	411830784	2.77297623245e+12
BTC_ijb_jcid_var92	776	776	776	8	8	49664	38539264	467288576	3.1543809495e+12
BTC_ijb_jcid_var92	808	808	808	8	8	51712	41783296	527514112	3.57848860262e+12
BTC_ijb_jcid_var92	840	840	840	8	8	53760	45158400	592704000	4.0718426112e+12
BTC_ijb_jcid_var92	872	872	872	8	8	55808	48664576	663054848	4.81173428429e+12
BTC_ijb_jcid_var92	904	904	904	8	8	57856	52301824	738763264	5.49869996442e+12
BTC_ijb_jcid_var92	936	936	936	8	8	59904	56070144	820025856	6.19863852442e+12
BTC_ijb_jcid_var92	968	968	968	8	8	61952	59969536	907039232	7.03619567411e+12
BTC_ijb_jcid_var92	1000	1000	1000	8	8	64000	64000000	1000000000	7.89792e+12


==> figures/data/ijb_jcid/pred/var93.dat <==
BTC_ijb_jcid_var93	8	8	8	8	8	512	4096	512	247136.0
BTC_ijb_jcid_var93	40	40	40	8	8	2560	102400	64000	23699200.0
BTC_ijb_jcid_var93	72	72	72	8	8	4608	331776	373248	216628992.0
BTC_ijb_jcid_var93	104	104	104	8	8	6656	692224	1124864	721686784.0
BTC_ijb_jcid_var93	136	136	136	8	8	8704	1183744	2515456	1495364608.0
BTC_ijb_jcid_var93	168	168	168	8	8	10752	1806336	4741632	2727906048.0
BTC_ijb_jcid_var93	200	200	200	8	8	12800	2560000	8000000	4485280000.0
BTC_ijb_jcid_var93	232	232	232	8	8	14848	3444736	12487168	7380131584.0
BTC_ijb_jcid_var93	264	264	264	8	8	16896	4460544	18399744	14209062912.0
BTC_ijb_jcid_var93	296	296	296	8	8	18944	5607424	25934336	24367411456.0
BTC_ijb_jcid_var93	328	328	328	8	8	20992	6885376	35287552	37828255744.0
BTC_ijb_jcid_var93	360	360	360	8	8	23040	8294400	46656000	56626387200.0
BTC_ijb_jcid_var93	392	392	392	8	8	25088	9834496	60236288	76172474112.0
BTC_ijb_jcid_var93	424	424	424	8	8	27136	11505664	76225024	99891455744.0
BTC_ijb_jcid_var93	456	456	456	8	8	29184	13307904	94818816	1.31966998272e+11
BTC_ijb_jcid_var93	488	488	488	8	8	31232	15241216	116214272	1.74904384512e+11
BTC_ijb_jcid_var93	520	520	520	8	8	33280	17305600	140608000	2.223163904e+11
BTC_ijb_jcid_var93	552	552	552	8	8	35328	19501056	168196608	2.67436263168e+11
BTC_ijb_jcid_var93	584	584	584	8	8	37376	21827584	199176704	3.23753547008e+11
BTC_ijb_jcid_var93	616	616	616	8	8	39424	24285184	233744896	3.83962419456e+11
BTC_ijb_jcid_var93	648	648	648	8	8	41472	26873856	272097792	4.5548666496e+11
BTC_ijb_jcid_var93	680	680	680	8	8	43520	29593600	314432000	5.320115456e+11
BTC_ijb_jcid_var93	712	712	712	8	8	45568	32444416	360944128	6.20331150592e+11
BTC_ijb_jcid_var93	744	744	744	8	8	47616	35426304	411830784	7.15325716224e+11
BTC_ijb_jcid_var93	776	776	776	8	8	49664	38539264	467288576	8.36453777152e+11
BTC_ijb_jcid_var93	808	808	808	8	8	51712	41783296	527514112	9.50408073728e+11
BTC_ijb_jcid_var93	840	840	840	8	8	53760	45158400	592704000	1.0850519232e+12
BTC_ijb_jcid_var93	872	872	872	8	8	55808	48664576	663054848	1.23590077978e+12
BTC_ijb_jcid_var93	904	904	904	8	8	57856	52301824	738763264	1.38927373773e+12
BTC_ijb_jcid_var93	936	936	936	8	8	59904	56070144	820025856	1.58487168154e+12
BTC_ijb_jcid_var93	968	968	968	8	8	61952	59969536	907039232	1.78675859226e+12
BTC_ijb_jcid_var93	1000	1000	1000	8	8	64000	64000000	1000000000	2.05736e+12


==> figures/data/ijb_jcid/pred/var94.dat <==
BTC_ijb_jcid_var94	8	8	8	8	8	512	4096	512	540416.0
BTC_ijb_jcid_var94	40	40	40	8	8	2560	102400	64000	25649920.0
BTC_ijb_jcid_var94	72	72	72	8	8	4608	331776	373248	224342784.0
BTC_ijb_jcid_var94	104	104	104	8	8	6656	692224	1124864	641518592.0
BTC_ijb_jcid_var94	136	136	136	8	8	8704	1183744	2515456	1410356992.0
BTC_ijb_jcid_var94	168	168	168	8	8	10752	1806336	4741632	2809642752.0
BTC_ijb_jcid_var94	200	200	200	8	8	12800	2560000	8000000	4716640000.0
BTC_ijb_jcid_var94	232	232	232	8	8	14848	3444736	12487168	8007719424.0
BTC_ijb_jcid_var94	264	264	264	8	8	16896	4460544	18399744	13978229760.0
BTC_ijb_jcid_var94	296	296	296	8	8	18944	5607424	25934336	25889126144.0
BTC_ijb_jcid_var94	328	328	328	8	8	20992	6885376	35287552	37350582784.0
BTC_ijb_jcid_var94	360	360	360	8	8	23040	8294400	46656000	57773606400.0
BTC_ijb_jcid_var94	392	392	392	8	8	25088	9834496	60236288	76319376896.0
BTC_ijb_jcid_var94	424	424	424	8	8	27136	11505664	76225024	1.00174063616e+11
BTC_ijb_jcid_var94	456	456	456	8	8	29184	13307904	94818816	1.3106621952e+11
BTC_ijb_jcid_var94	488	488	488	8	8	31232	15241216	116214272	1.73119257088e+11
BTC_ijb_jcid_var94	520	520	520	8	8	33280	17305600	140608000	2.207697024e+11
BTC_ijb_jcid_var94	552	552	552	8	8	35328	19501056	168196608	2.70402861312e+11
BTC_ijb_jcid_var94	584	584	584	8	8	37376	21827584	199176704	3.25453370112e+11
BTC_ijb_jcid_var94	616	616	616	8	8	39424	24285184	233744896	3.87031459584e+11
BTC_ijb_jcid_var94	648	648	648	8	8	41472	26873856	272097792	4.56917697792e+11
BTC_ijb_jcid_var94	680	680	680	8	8	43520	29593600	314432000	5.345122048e+11
BTC_ijb_jcid_var94	712	712	712	8	8	45568	32444416	360944128	6.24630035712e+11
BTC_ijb_jcid_var94	744	744	744	8	8	47616	35426304	411830784	7.15870395648e+11
BTC_ijb_jcid_var94	776	776	776	8	8	49664	38539264	467288576	8.4205883136e+11
BTC_ijb_jcid_var94	808	808	808	8	8	51712	41783296	527514112	9.620603904e+11
BTC_ijb_jcid_var94	840	840	840	8	8	53760	45158400	592704000	1.0936997568e+12
BTC_ijb_jcid_var94	872	872	872	8	8	55808	48664576	663054848	1.24197472717e+12
BTC_ijb_jcid_var94	904	904	904	8	8	57856	52301824	738763264	1.41211655936e+12
BTC_ijb_jcid_var94	936	936	936	8	8	59904	56070144	820025856	1.60843165517e+12
BTC_ijb_jcid_var94	968	968	968	8	8	61952	59969536	907039232	1.82659335654e+12
BTC_ijb_jcid_var94	1000	1000	1000	8	8	64000	64000000	1000000000	2.114336e+12


==> figures/data/ijb_jcid/pred/var95.dat <==
BTC_ijb_jcid_var95	8	8	8	8	8	512	4096	512	218816.0
BTC_ijb_jcid_var95	40	40	40	8	8	2560	102400	64000	52222720.0
BTC_ijb_jcid_var95	72	72	72	8	8	4608	331776	373248	323603712.0
BTC_ijb_jcid_var95	104	104	104	8	8	6656	692224	1124864	1007878144.0
BTC_ijb_jcid_var95	136	136	136	8	8	8704	1183744	2515456	2577010688.0
BTC_ijb_jcid_var95	168	168	168	8	8	10752	1806336	4741632	13678479360.0
BTC_ijb_jcid_var95	200	200	200	8	8	12800	2560000	8000000	24302080000.0
BTC_ijb_jcid_var95	232	232	232	8	8	14848	3444736	12487168	37523509248.0
BTC_ijb_jcid_var95	264	264	264	8	8	16896	4460544	18399744	55299594240.0
BTC_ijb_jcid_var95	296	296	296	8	8	18944	5607424	25934336	83738466304.0
BTC_ijb_jcid_var95	328	328	328	8	8	20992	6885376	35287552	1.056905216e+11
BTC_ijb_jcid_var95	360	360	360	8	8	23040	8294400	46656000	1.484656128e+11
BTC_ijb_jcid_var95	392	392	392	8	8	25088	9834496	60236288	2.07473444864e+11
BTC_ijb_jcid_var95	424	424	424	8	8	27136	11505664	76225024	3.05049669632e+11
BTC_ijb_jcid_var95	456	456	456	8	8	29184	13307904	94818816	4.56753881088e+11
BTC_ijb_jcid_var95	488	488	488	8	8	31232	15241216	116214272	6.78698969088e+11
BTC_ijb_jcid_var95	520	520	520	8	8	33280	17305600	140608000	9.946134016e+11
BTC_ijb_jcid_var95	552	552	552	8	8	35328	19501056	168196608	1.09967429837e+12
BTC_ijb_jcid_var95	584	584	584	8	8	37376	21827584	199176704	1.31727286682e+12
BTC_ijb_jcid_var95	616	616	616	8	8	39424	24285184	233744896	1.55111898726e+12
BTC_ijb_jcid_var95	648	648	648	8	8	41472	26873856	272097792	1.80144862618e+12
BTC_ijb_jcid_var95	680	680	680	8	8	43520	29593600	314432000	2.13591808e+12
BTC_ijb_jcid_var95	712	712	712	8	8	45568	32444416	360944128	2.50806691226e+12
BTC_ijb_jcid_var95	744	744	744	8	8	47616	35426304	411830784	2.86008951398e+12
BTC_ijb_jcid_var95	776	776	776	8	8	49664	38539264	467288576	3.33052465562e+12
BTC_ijb_jcid_var95	808	808	808	8	8	51712	41783296	527514112	3.82333871718e+12
BTC_ijb_jcid_var95	840	840	840	8	8	53760	45158400	592704000	4.312288512e+12
BTC_ijb_jcid_var95	872	872	872	8	8	55808	48664576	663054848	5.05345123328e+12
BTC_ijb_jcid_var95	904	904	904	8	8	57856	52301824	738763264	5.72396392038e+12
BTC_ijb_jcid_var95	936	936	936	8	8	59904	56070144	820025856	6.4104154583e+12
BTC_ijb_jcid_var95	968	968	968	8	8	61952	59969536	907039232	7.35907165594e+12
BTC_ijb_jcid_var95	1000	1000	1000	8	8	64000	64000000	1000000000	8.353824e+12


==> figures/data/ijb_jcid/pred/var96.dat <==
BTC_ijb_jcid_var96	8	8	8	8	8	512	4096	512	248672.0
BTC_ijb_jcid_var96	40	40	40	8	8	2560	102400	64000	26123520.0
BTC_ijb_jcid_var96	72	72	72	8	8	4608	331776	373248	229012992.0
BTC_ijb_jcid_var96	104	104	104	8	8	6656	692224	1124864	669596928.0
BTC_ijb_jcid_var96	136	136	136	8	8	8704	1183744	2515456	1495660544.0
BTC_ijb_jcid_var96	168	168	168	8	8	10752	1806336	4741632	4304272896.0
BTC_ijb_jcid_var96	200	200	200	8	8	12800	2560000	8000000	6739200000.0
BTC_ijb_jcid_var96	232	232	232	8	8	14848	3444736	12487168	11290552832.0
BTC_ijb_jcid_var96	264	264	264	8	8	16896	4460544	18399744	18997456896.0
BTC_ijb_jcid_var96	296	296	296	8	8	18944	5607424	25934336	30810341632.0
BTC_ijb_jcid_var96	328	328	328	8	8	20992	6885376	35287552	45826050304.0
BTC_ijb_jcid_var96	360	360	360	8	8	23040	8294400	46656000	67224038400.0
BTC_ijb_jcid_var96	392	392	392	8	8	25088	9834496	60236288	89005262080.0
BTC_ijb_jcid_var96	424	424	424	8	8	27136	11505664	76225024	1.17395885312e+11
BTC_ijb_jcid_var96	456	456	456	8	8	29184	13307904	94818816	1.51910555904e+11
BTC_ijb_jcid_var96	488	488	488	8	8	31232	15241216	116214272	2.01044975104e+11
BTC_ijb_jcid_var96	520	520	520	8	8	33280	17305600	140608000	2.67138976e+11
BTC_ijb_jcid_var96	552	552	552	8	8	35328	19501056	168196608	3.09821808384e+11
BTC_ijb_jcid_var96	584	584	584	8	8	37376	21827584	199176704	3.80954095104e+11
BTC_ijb_jcid_var96	616	616	616	8	8	39424	24285184	233744896	4.55828350208e+11
BTC_ijb_jcid_var96	648	648	648	8	8	41472	26873856	272097792	5.53210083072e+11
BTC_ijb_jcid_var96	680	680	680	8	8	43520	29593600	314432000	6.492983808e+11
BTC_ijb_jcid_var96	712	712	712	8	8	45568	32444416	360944128	7.68575770624e+11
BTC_ijb_jcid_var96	744	744	744	8	8	47616	35426304	411830784	8.97815464704e+11
BTC_ijb_jcid_var96	776	776	776	8	8	49664	38539264	467288576	1.05865190374e+12
BTC_ijb_jcid_var96	808	808	808	8	8	51712	41783296	527514112	1.22433152794e+12
BTC_ijb_jcid_var96	840	840	840	8	8	53760	45158400	592704000	1.4041355328e+12
BTC_ijb_jcid_var96	872	872	872	8	8	55808	48664576	663054848	1.60683130266e+12
BTC_ijb_jcid_var96	904	904	904	8	8	57856	52301824	738763264	1.84304109389e+12
BTC_ijb_jcid_var96	936	936	936	8	8	59904	56070144	820025856	2.08647869414e+12
BTC_ijb_jcid_var96	968	968	968	8	8	61952	59969536	907039232	2.36690013542e+12
BTC_ijb_jcid_var96	1000	1000	1000	8	8	64000	64000000	1000000000	2.71436e+12


==> figures/data/ijb_jcid/pred/var97.dat <==
BTC_ijb_jcid_var97	8	8	8	8	8	512	4096	512	241792.0
BTC_ijb_jcid_var97	40	40	40	8	8	2560	102400	64000	17452000.0
BTC_ijb_jcid_var97	72	72	72	8	8	4608	331776	373248	112072896.0
BTC_ijb_jcid_var97	104	104	104	8	8	6656	692224	1124864	306179328.0
BTC_ijb_jcid_var97	136	136	136	8	8	8704	1183744	2515456	615565376.0
BTC_ijb_jcid_var97	168	168	168	8	8	10752	1806336	4741632	1124528832.0
BTC_ijb_jcid_var97	200	200	200	8	8	12800	2560000	8000000	1796500000.0
BTC_ijb_jcid_var97	232	232	232	8	8	14848	3444736	12487168	3165550912.0
BTC_ijb_jcid_var97	264	264	264	8	8	16896	4460544	18399744	5148722304.0
BTC_ijb_jcid_var97	296	296	296	8	8	18944	5607424	25934336	8933152128.0
BTC_ijb_jcid_var97	328	328	328	8	8	20992	6885376	35287552	14499579808.0
BTC_ijb_jcid_var97	360	360	360	8	8	23040	8294400	46656000	19554696000.0
BTC_ijb_jcid_var97	392	392	392	8	8	25088	9834496	60236288	25358632096.0
BTC_ijb_jcid_var97	424	424	424	8	8	27136	11505664	76225024	31791767616.0
BTC_ijb_jcid_var97	456	456	456	8	8	29184	13307904	94818816	39799262304.0
BTC_ijb_jcid_var97	488	488	488	8	8	31232	15241216	116214272	48560657472.0
BTC_ijb_jcid_var97	520	520	520	8	8	33280	17305600	140608000	58716008000.0
BTC_ijb_jcid_var97	552	552	552	8	8	35328	19501056	168196608	69168417408.0
BTC_ijb_jcid_var97	584	584	584	8	8	37376	21827584	199176704	82722621216.0
BTC_ijb_jcid_var97	616	616	616	8	8	39424	24285184	233744896	95581741024.0
BTC_ijb_jcid_var97	648	648	648	8	8	41472	26873856	272097792	1.09678084992e+11
BTC_ijb_jcid_var97	680	680	680	8	8	43520	29593600	314432000	1.24389068e+11
BTC_ijb_jcid_var97	712	712	712	8	8	45568	32444416	360944128	1.40913449376e+11
BTC_ijb_jcid_var97	744	744	744	8	8	47616	35426304	411830784	1.58399308224e+11
BTC_ijb_jcid_var97	776	776	776	8	8	49664	38539264	467288576	1.78780634816e+11
BTC_ijb_jcid_var97	808	808	808	8	8	51712	41783296	527514112	2.02253676448e+11
BTC_ijb_jcid_var97	840	840	840	8	8	53760	45158400	592704000	2.23934508e+11
BTC_ijb_jcid_var97	872	872	872	8	8	55808	48664576	663054848	2.48026235232e+11
BTC_ijb_jcid_var97	904	904	904	8	8	57856	52301824	738763264	2.75774033888e+11
BTC_ijb_jcid_var97	936	936	936	8	8	59904	56070144	820025856	3.00570139584e+11
BTC_ijb_jcid_var97	968	968	968	8	8	61952	59969536	907039232	3.31176140416e+11
BTC_ijb_jcid_var97	1000	1000	1000	8	8	64000	64000000	1000000000	3.62831e+11


==> figures/data/ijb_jcid/pred/var98.dat <==
BTC_ijb_jcid_var98	8	8	8	8	8	512	4096	512	259200.0
BTC_ijb_jcid_var98	40	40	40	8	8	2560	102400	64000	16352800.0
BTC_ijb_jcid_var98	72	72	72	8	8	4608	331776	373248	107391744.0
BTC_ijb_jcid_var98	104	104	104	8	8	6656	692224	1124864	387066784.0
BTC_ijb_jcid_var98	136	136	136	8	8	8704	1183744	2515456	1058738784.0
BTC_ijb_jcid_var98	168	168	168	8	8	10752	1806336	4741632	1615372416.0
BTC_ijb_jcid_var98	200	200	200	8	8	12800	2560000	8000000	2491700000.0
BTC_ijb_jcid_var98	232	232	232	8	8	14848	3444736	12487168	3868061760.0
BTC_ijb_jcid_var98	264	264	264	8	8	16896	4460544	18399744	5481311616.0
BTC_ijb_jcid_var98	296	296	296	8	8	18944	5607424	25934336	7586538016.0
BTC_ijb_jcid_var98	328	328	328	8	8	20992	6885376	35287552	9832424512.0
BTC_ijb_jcid_var98	360	360	360	8	8	23040	8294400	46656000	12870057600.0
BTC_ijb_jcid_var98	392	392	392	8	8	25088	9834496	60236288	17074913184.0
BTC_ijb_jcid_var98	424	424	424	8	8	27136	11505664	76225024	22350830976.0
BTC_ijb_jcid_var98	456	456	456	8	8	29184	13307904	94818816	27599657184.0
BTC_ijb_jcid_var98	488	488	488	8	8	31232	15241216	116214272	34640307168.0
BTC_ijb_jcid_var98	520	520	520	8	8	33280	17305600	140608000	43199239200.0
BTC_ijb_jcid_var98	552	552	552	8	8	35328	19501056	168196608	53078827392.0
BTC_ijb_jcid_var98	584	584	584	8	8	37376	21827584	199176704	65150733984.0
BTC_ijb_jcid_var98	616	616	616	8	8	39424	24285184	233744896	76692041888.0
BTC_ijb_jcid_var98	648	648	648	8	8	41472	26873856	272097792	89389373472.0
BTC_ijb_jcid_var98	680	680	680	8	8	43520	29593600	314432000	1.090845528e+11
BTC_ijb_jcid_var98	712	712	712	8	8	45568	32444416	360944128	1.25748473088e+11
BTC_ijb_jcid_var98	744	744	744	8	8	47616	35426304	411830784	1.48889282976e+11
BTC_ijb_jcid_var98	776	776	776	8	8	49664	38539264	467288576	1.7825312864e+11
BTC_ijb_jcid_var98	808	808	808	8	8	51712	41783296	527514112	2.09585992032e+11
BTC_ijb_jcid_var98	840	840	840	8	8	53760	45158400	592704000	2.252917296e+11
BTC_ijb_jcid_var98	872	872	872	8	8	55808	48664576	663054848	2.50725598432e+11
BTC_ijb_jcid_var98	904	904	904	8	8	57856	52301824	738763264	2.7792903248e+11
BTC_ijb_jcid_var98	936	936	936	8	8	59904	56070144	820025856	3.09545743104e+11
BTC_ijb_jcid_var98	968	968	968	8	8	61952	59969536	907039232	3.40870122208e+11
BTC_ijb_jcid_var98	1000	1000	1000	8	8	64000	64000000	1000000000	3.781765e+11


==> figures/data/ijb_jcid/pred/var99.dat <==
BTC_ijb_jcid_var99	8	8	8	8	8	512	4096	512	229664.0
BTC_ijb_jcid_var99	40	40	40	8	8	2560	102400	64000	18022400.0
BTC_ijb_jcid_var99	72	72	72	8	8	4608	331776	373248	112928256.0
BTC_ijb_jcid_var99	104	104	104	8	8	6656	692224	1124864	301982720.0
BTC_ijb_jcid_var99	136	136	136	8	8	8704	1183744	2515456	659567360.0
BTC_ijb_jcid_var99	168	168	168	8	8	10752	1806336	4741632	1134830592.0
BTC_ijb_jcid_var99	200	200	200	8	8	12800	2560000	8000000	1828960000.0
BTC_ijb_jcid_var99	232	232	232	8	8	14848	3444736	12487168	3011560448.0
BTC_ijb_jcid_var99	264	264	264	8	8	16896	4460544	18399744	5160013056.0
BTC_ijb_jcid_var99	296	296	296	8	8	18944	5607424	25934336	9197226752.0
BTC_ijb_jcid_var99	328	328	328	8	8	20992	6885376	35287552	14408509952.0
BTC_ijb_jcid_var99	360	360	360	8	8	23040	8294400	46656000	19767628800.0
BTC_ijb_jcid_var99	392	392	392	8	8	25088	9834496	60236288	25963069440.0
BTC_ijb_jcid_var99	424	424	424	8	8	27136	11505664	76225024	31982150400.0
BTC_ijb_jcid_var99	456	456	456	8	8	29184	13307904	94818816	40714700544.0
BTC_ijb_jcid_var99	488	488	488	8	8	31232	15241216	116214272	49195787520.0
BTC_ijb_jcid_var99	520	520	520	8	8	33280	17305600	140608000	60413849600.0
BTC_ijb_jcid_var99	552	552	552	8	8	35328	19501056	168196608	71075255040.0
BTC_ijb_jcid_var99	584	584	584	8	8	37376	21827584	199176704	83051228672.0
BTC_ijb_jcid_var99	616	616	616	8	8	39424	24285184	233744896	1.03177122048e+11
BTC_ijb_jcid_var99	648	648	648	8	8	41472	26873856	272097792	1.12011911424e+11
BTC_ijb_jcid_var99	680	680	680	8	8	43520	29593600	314432000	1.265607296e+11
BTC_ijb_jcid_var99	712	712	712	8	8	45568	32444416	360944128	1.42007181056e+11
BTC_ijb_jcid_var99	744	744	744	8	8	47616	35426304	411830784	1.59934263552e+11
BTC_ijb_jcid_var99	776	776	776	8	8	49664	38539264	467288576	1.82090796288e+11
BTC_ijb_jcid_var99	808	808	808	8	8	51712	41783296	527514112	2.03299238144e+11
BTC_ijb_jcid_var99	840	840	840	8	8	53760	45158400	592704000	2.271100608e+11
BTC_ijb_jcid_var99	872	872	872	8	8	55808	48664576	663054848	2.51912177664e+11
BTC_ijb_jcid_var99	904	904	904	8	8	57856	52301824	738763264	2.7685643648e+11
BTC_ijb_jcid_var99	936	936	936	8	8	59904	56070144	820025856	3.04148991744e+11
BTC_ijb_jcid_var99	968	968	968	8	8	61952	59969536	907039232	3.40274643456e+11
BTC_ijb_jcid_var99	1000	1000	1000	8	8	64000	64000000	1000000000	3.67316e+11


==> figures/data/ijb_jcid10/meas/var1.dat <==
BTC_ijb_jcid_var1	8	8	8	32	32	8192	65536	512	43244289
BTC_ijb_jcid_var1	8	8	8	32	32	8192	65536	512	2309720
BTC_ijb_jcid_var1	8	8	8	32	32	8192	65536	512	1827307
BTC_ijb_jcid_var1	8	8	8	32	32	8192	65536	512	2014955
BTC_ijb_jcid_var1	8	8	8	32	32	8192	65536	512	1727758
BTC_ijb_jcid_var1	40	40	40	32	32	40960	1638400	64000	212456798
BTC_ijb_jcid_var1	40	40	40	32	32	40960	1638400	64000	208392628
BTC_ijb_jcid_var1	40	40	40	32	32	40960	1638400	64000	208215598
BTC_ijb_jcid_var1	40	40	40	32	32	40960	1638400	64000	208324268
BTC_ijb_jcid_var1	40	40	40	32	32	40960	1638400	64000	208246251
BTC_ijb_jcid_var1	72	72	72	32	32	73728	5308416	373248	1721217792
BTC_ijb_jcid_var1	72	72	72	32	32	73728	5308416	373248	1720953799
BTC_ijb_jcid_var1	72	72	72	32	32	73728	5308416	373248	1741289688
BTC_ijb_jcid_var1	72	72	72	32	32	73728	5308416	373248	1723508659
BTC_ijb_jcid_var1	72	72	72	32	32	73728	5308416	373248	1723766846
BTC_ijb_jcid_var1	104	104	104	32	32	106496	11075584	1124864	5289859095
BTC_ijb_jcid_var1	104	104	104	32	32	106496	11075584	1124864	5277717754
BTC_ijb_jcid_var1	104	104	104	32	32	106496	11075584	1124864	5280805030
BTC_ijb_jcid_var1	104	104	104	32	32	106496	11075584	1124864	5266935205
BTC_ijb_jcid_var1	104	104	104	32	32	106496	11075584	1124864	5492553049
BTC_ijb_jcid_var1	136	136	136	32	32	139264	18939904	2515456	11846135998
BTC_ijb_jcid_var1	136	136	136	32	32	139264	18939904	2515456	11859712259
BTC_ijb_jcid_var1	136	136	136	32	32	139264	18939904	2515456	11833646359
BTC_ijb_jcid_var1	136	136	136	32	32	139264	18939904	2515456	11845055487
BTC_ijb_jcid_var1	136	136	136	32	32	139264	18939904	2515456	11881067218
BTC_ijb_jcid_var1	168	168	168	32	32	172032	28901376	4741632	23270386450
BTC_ijb_jcid_var1	168	168	168	32	32	172032	28901376	4741632	23269281687
BTC_ijb_jcid_var1	168	168	168	32	32	172032	28901376	4741632	23267296491
BTC_ijb_jcid_var1	168	168	168	32	32	172032	28901376	4741632	23281801437
BTC_ijb_jcid_var1	168	168	168	32	32	172032	28901376	4741632	23223443563
BTC_ijb_jcid_var1	200	200	200	32	32	204800	40960000	8000000	39750554163
BTC_ijb_jcid_var1	200	200	200	32	32	204800	40960000	8000000	39747827871
BTC_ijb_jcid_var1	200	200	200	32	32	204800	40960000	8000000	39743190925
BTC_ijb_jcid_var1	200	200	200	32	32	204800	40960000	8000000	39812837708
BTC_ijb_jcid_var1	200	200	200	32	32	204800	40960000	8000000	39844012258
BTC_ijb_jcid_var1	232	232	232	32	32	237568	55115776	12487168	63945719447
BTC_ijb_jcid_var1	232	232	232	32	32	237568	55115776	12487168	63972838667
BTC_ijb_jcid_var1	232	232	232	32	32	237568	55115776	12487168	63915375469
BTC_ijb_jcid_var1	232	232	232	32	32	237568	55115776	12487168	63919455505
BTC_ijb_jcid_var1	232	232	232	32	32	237568	55115776	12487168	63835429794
BTC_ijb_jcid_var1	264	264	264	32	32	270336	71368704	18399744	97112853712
BTC_ijb_jcid_var1	264	264	264	32	32	270336	71368704	18399744	97429322353
BTC_ijb_jcid_var1	264	264	264	32	32	270336	71368704	18399744	97188259037
BTC_ijb_jcid_var1	264	264	264	32	32	270336	71368704	18399744	97320826583
BTC_ijb_jcid_var1	264	264	264	32	32	270336	71368704	18399744	97388306511
BTC_ijb_jcid_var1	296	296	296	32	32	303104	89718784	25934336	136494284643
BTC_ijb_jcid_var1	296	296	296	32	32	303104	89718784	25934336	135719986064
BTC_ijb_jcid_var1	296	296	296	32	32	303104	89718784	25934336	135850094355
BTC_ijb_jcid_var1	296	296	296	32	32	303104	89718784	25934336	136229931952
BTC_ijb_jcid_var1	296	296	296	32	32	303104	89718784	25934336	135816790570


==> figures/data/ijb_jcid10/meas/var10.dat <==
BTC_ijb_jcid_var10	8	8	8	32	32	8192	65536	512	46976816
BTC_ijb_jcid_var10	8	8	8	32	32	8192	65536	512	1975602
BTC_ijb_jcid_var10	8	8	8	32	32	8192	65536	512	2037331
BTC_ijb_jcid_var10	8	8	8	32	32	8192	65536	512	1980128
BTC_ijb_jcid_var10	8	8	8	32	32	8192	65536	512	1871268
BTC_ijb_jcid_var10	40	40	40	32	32	40960	1638400	64000	238051651
BTC_ijb_jcid_var10	40	40	40	32	32	40960	1638400	64000	229919894
BTC_ijb_jcid_var10	40	40	40	32	32	40960	1638400	64000	230019374
BTC_ijb_jcid_var10	40	40	40	32	32	40960	1638400	64000	232910481
BTC_ijb_jcid_var10	40	40	40	32	32	40960	1638400	64000	228976388
BTC_ijb_jcid_var10	72	72	72	32	32	73728	5308416	373248	1503162702
BTC_ijb_jcid_var10	72	72	72	32	32	73728	5308416	373248	1511344835
BTC_ijb_jcid_var10	72	72	72	32	32	73728	5308416	373248	1539994515
BTC_ijb_jcid_var10	72	72	72	32	32	73728	5308416	373248	1510562212
BTC_ijb_jcid_var10	72	72	72	32	32	73728	5308416	373248	1510494350
BTC_ijb_jcid_var10	104	104	104	32	32	106496	11075584	1124864	4723144651
BTC_ijb_jcid_var10	104	104	104	32	32	106496	11075584	1124864	4634976658
BTC_ijb_jcid_var10	104	104	104	32	32	106496	11075584	1124864	4601340184
BTC_ijb_jcid_var10	104	104	104	32	32	106496	11075584	1124864	4597926735
BTC_ijb_jcid_var10	104	104	104	32	32	106496	11075584	1124864	4607661657
BTC_ijb_jcid_var10	136	136	136	32	32	139264	18939904	2515456	10269864084
BTC_ijb_jcid_var10	136	136	136	32	32	139264	18939904	2515456	10288974027
BTC_ijb_jcid_var10	136	136	136	32	32	139264	18939904	2515456	10286645143
BTC_ijb_jcid_var10	136	136	136	32	32	139264	18939904	2515456	10262457545
BTC_ijb_jcid_var10	136	136	136	32	32	139264	18939904	2515456	10276770868
BTC_ijb_jcid_var10	168	168	168	32	32	172032	28901376	4741632	19385793361
BTC_ijb_jcid_var10	168	168	168	32	32	172032	28901376	4741632	19343665080
BTC_ijb_jcid_var10	168	168	168	32	32	172032	28901376	4741632	19386324313
BTC_ijb_jcid_var10	168	168	168	32	32	172032	28901376	4741632	19358212141
BTC_ijb_jcid_var10	168	168	168	32	32	172032	28901376	4741632	19361664916
BTC_ijb_jcid_var10	200	200	200	32	32	204800	40960000	8000000	32468626991
BTC_ijb_jcid_var10	200	200	200	32	32	204800	40960000	8000000	32494043904
BTC_ijb_jcid_var10	200	200	200	32	32	204800	40960000	8000000	32488830706
BTC_ijb_jcid_var10	200	200	200	32	32	204800	40960000	8000000	32507145724
BTC_ijb_jcid_var10	200	200	200	32	32	204800	40960000	8000000	32457622045
BTC_ijb_jcid_var10	232	232	232	32	32	237568	55115776	12487168	50283359072
BTC_ijb_jcid_var10	232	232	232	32	32	237568	55115776	12487168	50134114274
BTC_ijb_jcid_var10	232	232	232	32	32	237568	55115776	12487168	50140085330
BTC_ijb_jcid_var10	232	232	232	32	32	237568	55115776	12487168	50119694803
BTC_ijb_jcid_var10	232	232	232	32	32	237568	55115776	12487168	50155939403
BTC_ijb_jcid_var10	264	264	264	32	32	270336	71368704	18399744	73822545966
BTC_ijb_jcid_var10	264	264	264	32	32	270336	71368704	18399744	73761888271
BTC_ijb_jcid_var10	264	264	264	32	32	270336	71368704	18399744	73742650346
BTC_ijb_jcid_var10	264	264	264	32	32	270336	71368704	18399744	74094110907
BTC_ijb_jcid_var10	264	264	264	32	32	270336	71368704	18399744	73712854404
BTC_ijb_jcid_var10	296	296	296	32	32	303104	89718784	25934336	103597652054
BTC_ijb_jcid_var10	296	296	296	32	32	303104	89718784	25934336	103627394578
BTC_ijb_jcid_var10	296	296	296	32	32	303104	89718784	25934336	103697250596
BTC_ijb_jcid_var10	296	296	296	32	32	303104	89718784	25934336	103621478016
BTC_ijb_jcid_var10	296	296	296	32	32	303104	89718784	25934336	103776475979
BTC_ijb_jcid_var10	328	328	328	32	32	335872	110166016	35287552	140785943150
BTC_ijb_jcid_var10	328	328	328	32	32	335872	110166016	35287552	140860985372
BTC_ijb_jcid_var10	328	328	328	32	32	335872	110166016	35287552	140888513157
BTC_ijb_jcid_var10	328	328	328	32	32	335872	110166016	35287552	141364761988
BTC_ijb_jcid_var10	328	328	328	32	32	335872	110166016	35287552	141424295392


==> figures/data/ijb_jcid10/meas/var100.dat <==
BTC_ijb_jcid_var100	8	8	8	32	32	8192	65536	512	2809604
BTC_ijb_jcid_var100	8	8	8	32	32	8192	65536	512	2702448
BTC_ijb_jcid_var100	8	8	8	32	32	8192	65536	512	2705708
BTC_ijb_jcid_var100	8	8	8	32	32	8192	65536	512	2702339
BTC_ijb_jcid_var100	8	8	8	32	32	8192	65536	512	2704838
BTC_ijb_jcid_var100	40	40	40	32	32	40960	1638400	64000	311943446
BTC_ijb_jcid_var100	40	40	40	32	32	40960	1638400	64000	255858882
BTC_ijb_jcid_var100	40	40	40	32	32	40960	1638400	64000	257963832
BTC_ijb_jcid_var100	40	40	40	32	32	40960	1638400	64000	264695169
BTC_ijb_jcid_var100	40	40	40	32	32	40960	1638400	64000	256756345
BTC_ijb_jcid_var100	72	72	72	32	32	73728	5308416	373248	1887376325
BTC_ijb_jcid_var100	72	72	72	32	32	73728	5308416	373248	1878316011
BTC_ijb_jcid_var100	72	72	72	32	32	73728	5308416	373248	1894218122
BTC_ijb_jcid_var100	72	72	72	32	32	73728	5308416	373248	1879704680
BTC_ijb_jcid_var100	72	72	72	32	32	73728	5308416	373248	1887792667
BTC_ijb_jcid_var100	104	104	104	32	32	106496	11075584	1124864	5988235428
BTC_ijb_jcid_var100	104	104	104	32	32	106496	11075584	1124864	6018843080
BTC_ijb_jcid_var100	104	104	104	32	32	106496	11075584	1124864	6015300165
BTC_ijb_jcid_var100	104	104	104	32	32	106496	11075584	1124864	6019043209
BTC_ijb_jcid_var100	104	104	104	32	32	106496	11075584	1124864	6036451839
BTC_ijb_jcid_var100	136	136	136	32	32	139264	18939904	2515456	13314858437
BTC_ijb_jcid_var100	136	136	136	32	32	139264	18939904	2515456	13371480020
BTC_ijb_jcid_var100	136	136	136	32	32	139264	18939904	2515456	13424443517
BTC_ijb_jcid_var100	136	136	136	32	32	139264	18939904	2515456	13463237639
BTC_ijb_jcid_var100	136	136	136	32	32	139264	18939904	2515456	13412498646
BTC_ijb_jcid_var100	168	168	168	32	32	172032	28901376	4741632	25385997762
BTC_ijb_jcid_var100	168	168	168	32	32	172032	28901376	4741632	25683529951
BTC_ijb_jcid_var100	168	168	168	32	32	172032	28901376	4741632	25244428651
BTC_ijb_jcid_var100	168	168	168	32	32	172032	28901376	4741632	25236653076
BTC_ijb_jcid_var100	168	168	168	32	32	172032	28901376	4741632	25288182784
BTC_ijb_jcid_var100	200	200	200	32	32	204800	40960000	8000000	44158720575
BTC_ijb_jcid_var100	200	200	200	32	32	204800	40960000	8000000	44186590155
BTC_ijb_jcid_var100	200	200	200	32	32	204800	40960000	8000000	44165641887
BTC_ijb_jcid_var100	200	200	200	32	32	204800	40960000	8000000	44186824159
BTC_ijb_jcid_var100	200	200	200	32	32	204800	40960000	8000000	44264007270
BTC_ijb_jcid_var100	232	232	232	32	32	237568	55115776	12487168	69419768248
BTC_ijb_jcid_var100	232	232	232	32	32	237568	55115776	12487168	69432623976
BTC_ijb_jcid_var100	232	232	232	32	32	237568	55115776	12487168	69416596035
BTC_ijb_jcid_var100	232	232	232	32	32	237568	55115776	12487168	69432917871
BTC_ijb_jcid_var100	232	232	232	32	32	237568	55115776	12487168	69453602873
BTC_ijb_jcid_var100	264	264	264	32	32	270336	71368704	18399744	102807491991
BTC_ijb_jcid_var100	264	264	264	32	32	270336	71368704	18399744	103132810424
BTC_ijb_jcid_var100	264	264	264	32	32	270336	71368704	18399744	102708109912
BTC_ijb_jcid_var100	264	264	264	32	32	270336	71368704	18399744	102674274521
BTC_ijb_jcid_var100	264	264	264	32	32	270336	71368704	18399744	102711220413
BTC_ijb_jcid_var100	296	296	296	32	32	303104	89718784	25934336	146315248517
BTC_ijb_jcid_var100	296	296	296	32	32	303104	89718784	25934336	146356025719
BTC_ijb_jcid_var100	296	296	296	32	32	303104	89718784	25934336	146532615092
BTC_ijb_jcid_var100	296	296	296	32	32	303104	89718784	25934336	146688157288
BTC_ijb_jcid_var100	296	296	296	32	32	303104	89718784	25934336	146474398046


==> figures/data/ijb_jcid10/meas/var101.dat <==
BTC_ijb_jcid_var101	8	8	8	32	32	8192	65536	512	4594256
BTC_ijb_jcid_var101	8	8	8	32	32	8192	65536	512	3191054
BTC_ijb_jcid_var101	8	8	8	32	32	8192	65536	512	3236844
BTC_ijb_jcid_var101	8	8	8	32	32	8192	65536	512	3223686
BTC_ijb_jcid_var101	8	8	8	32	32	8192	65536	512	3184685
BTC_ijb_jcid_var101	40	40	40	32	32	40960	1638400	64000	309269980
BTC_ijb_jcid_var101	40	40	40	32	32	40960	1638400	64000	255408313
BTC_ijb_jcid_var101	40	40	40	32	32	40960	1638400	64000	254844047
BTC_ijb_jcid_var101	40	40	40	32	32	40960	1638400	64000	269798043
BTC_ijb_jcid_var101	40	40	40	32	32	40960	1638400	64000	313674308
BTC_ijb_jcid_var101	72	72	72	32	32	73728	5308416	373248	1696983913
BTC_ijb_jcid_var101	72	72	72	32	32	73728	5308416	373248	1720728085
BTC_ijb_jcid_var101	72	72	72	32	32	73728	5308416	373248	1720020830
BTC_ijb_jcid_var101	72	72	72	32	32	73728	5308416	373248	1720451276
BTC_ijb_jcid_var101	72	72	72	32	32	73728	5308416	373248	1720712855
BTC_ijb_jcid_var101	104	104	104	32	32	106496	11075584	1124864	5743871931
BTC_ijb_jcid_var101	104	104	104	32	32	106496	11075584	1124864	5773069677
BTC_ijb_jcid_var101	104	104	104	32	32	106496	11075584	1124864	5769088826
BTC_ijb_jcid_var101	104	104	104	32	32	106496	11075584	1124864	5782528015
BTC_ijb_jcid_var101	104	104	104	32	32	106496	11075584	1124864	5771804014
BTC_ijb_jcid_var101	136	136	136	32	32	139264	18939904	2515456	12932771802
BTC_ijb_jcid_var101	136	136	136	32	32	139264	18939904	2515456	12938108643
BTC_ijb_jcid_var101	136	136	136	32	32	139264	18939904	2515456	12931176032
BTC_ijb_jcid_var101	136	136	136	32	32	139264	18939904	2515456	12950090384
BTC_ijb_jcid_var101	136	136	136	32	32	139264	18939904	2515456	12935068826
BTC_ijb_jcid_var101	168	168	168	32	32	172032	28901376	4741632	23944708663
BTC_ijb_jcid_var101	168	168	168	32	32	172032	28901376	4741632	23977211636
BTC_ijb_jcid_var101	168	168	168	32	32	172032	28901376	4741632	23961935224
BTC_ijb_jcid_var101	168	168	168	32	32	172032	28901376	4741632	23962934475
BTC_ijb_jcid_var101	168	168	168	32	32	172032	28901376	4741632	23989069722
BTC_ijb_jcid_var101	200	200	200	32	32	204800	40960000	8000000	40006896537
BTC_ijb_jcid_var101	200	200	200	32	32	204800	40960000	8000000	40009955132
BTC_ijb_jcid_var101	200	200	200	32	32	204800	40960000	8000000	40016912136
BTC_ijb_jcid_var101	200	200	200	32	32	204800	40960000	8000000	40020491545
BTC_ijb_jcid_var101	200	200	200	32	32	204800	40960000	8000000	40021728252
BTC_ijb_jcid_var101	232	232	232	32	32	237568	55115776	12487168	61963338553
BTC_ijb_jcid_var101	232	232	232	32	32	237568	55115776	12487168	61871523880
BTC_ijb_jcid_var101	232	232	232	32	32	237568	55115776	12487168	61916215744
BTC_ijb_jcid_var101	232	232	232	32	32	237568	55115776	12487168	62137899370
BTC_ijb_jcid_var101	232	232	232	32	32	237568	55115776	12487168	62582944878
BTC_ijb_jcid_var101	264	264	264	32	32	270336	71368704	18399744	91314509101
BTC_ijb_jcid_var101	264	264	264	32	32	270336	71368704	18399744	90905796461
BTC_ijb_jcid_var101	264	264	264	32	32	270336	71368704	18399744	90870062111
BTC_ijb_jcid_var101	264	264	264	32	32	270336	71368704	18399744	90905547139
BTC_ijb_jcid_var101	264	264	264	32	32	270336	71368704	18399744	90903295432
BTC_ijb_jcid_var101	296	296	296	32	32	303104	89718784	25934336	128751449845
BTC_ijb_jcid_var101	296	296	296	32	32	303104	89718784	25934336	128848083230
BTC_ijb_jcid_var101	296	296	296	32	32	303104	89718784	25934336	129908283471
BTC_ijb_jcid_var101	296	296	296	32	32	303104	89718784	25934336	129674971625
BTC_ijb_jcid_var101	296	296	296	32	32	303104	89718784	25934336	129709557740


==> figures/data/ijb_jcid10/meas/var102.dat <==
BTC_ijb_jcid_var102	8	8	8	32	32	8192	65536	512	4715946
BTC_ijb_jcid_var102	8	8	8	32	32	8192	65536	512	3385654
BTC_ijb_jcid_var102	8	8	8	32	32	8192	65536	512	3313247
BTC_ijb_jcid_var102	8	8	8	32	32	8192	65536	512	3292458
BTC_ijb_jcid_var102	8	8	8	32	32	8192	65536	512	3469869
BTC_ijb_jcid_var102	40	40	40	32	32	40960	1638400	64000	306393518
BTC_ijb_jcid_var102	40	40	40	32	32	40960	1638400	64000	251735621
BTC_ijb_jcid_var102	40	40	40	32	32	40960	1638400	64000	251657557
BTC_ijb_jcid_var102	40	40	40	32	32	40960	1638400	64000	251613584
BTC_ijb_jcid_var102	40	40	40	32	32	40960	1638400	64000	251793823
BTC_ijb_jcid_var102	72	72	72	32	32	73728	5308416	373248	1813396564
BTC_ijb_jcid_var102	72	72	72	32	32	73728	5308416	373248	1846133597
BTC_ijb_jcid_var102	72	72	72	32	32	73728	5308416	373248	1854329573
BTC_ijb_jcid_var102	72	72	72	32	32	73728	5308416	373248	1867059528
BTC_ijb_jcid_var102	72	72	72	32	32	73728	5308416	373248	1846079808
BTC_ijb_jcid_var102	104	104	104	32	32	106496	11075584	1124864	6159206530
BTC_ijb_jcid_var102	104	104	104	32	32	106496	11075584	1124864	6175889845
BTC_ijb_jcid_var102	104	104	104	32	32	106496	11075584	1124864	6200586516
BTC_ijb_jcid_var102	104	104	104	32	32	106496	11075584	1124864	6177482593
BTC_ijb_jcid_var102	104	104	104	32	32	106496	11075584	1124864	6177331334
BTC_ijb_jcid_var102	136	136	136	32	32	139264	18939904	2515456	13603917528
BTC_ijb_jcid_var102	136	136	136	32	32	139264	18939904	2515456	13615928469
BTC_ijb_jcid_var102	136	136	136	32	32	139264	18939904	2515456	13597372656
BTC_ijb_jcid_var102	136	136	136	32	32	139264	18939904	2515456	13640815374
BTC_ijb_jcid_var102	136	136	136	32	32	139264	18939904	2515456	13598349224
BTC_ijb_jcid_var102	168	168	168	32	32	172032	28901376	4741632	25580919488
BTC_ijb_jcid_var102	168	168	168	32	32	172032	28901376	4741632	25524782444
BTC_ijb_jcid_var102	168	168	168	32	32	172032	28901376	4741632	25564141254
BTC_ijb_jcid_var102	168	168	168	32	32	172032	28901376	4741632	25542574225
BTC_ijb_jcid_var102	168	168	168	32	32	172032	28901376	4741632	25543430578
BTC_ijb_jcid_var102	200	200	200	32	32	204800	40960000	8000000	44581796532
BTC_ijb_jcid_var102	200	200	200	32	32	204800	40960000	8000000	44581209612
BTC_ijb_jcid_var102	200	200	200	32	32	204800	40960000	8000000	44594242970
BTC_ijb_jcid_var102	200	200	200	32	32	204800	40960000	8000000	44636562018
BTC_ijb_jcid_var102	200	200	200	32	32	204800	40960000	8000000	44520834285
BTC_ijb_jcid_var102	232	232	232	32	32	237568	55115776	12487168	69950615778
BTC_ijb_jcid_var102	232	232	232	32	32	237568	55115776	12487168	69558476996
BTC_ijb_jcid_var102	232	232	232	32	32	237568	55115776	12487168	69570877761
BTC_ijb_jcid_var102	232	232	232	32	32	237568	55115776	12487168	69542368498
BTC_ijb_jcid_var102	232	232	232	32	32	237568	55115776	12487168	69548981354
BTC_ijb_jcid_var102	264	264	264	32	32	270336	71368704	18399744	104019365865
BTC_ijb_jcid_var102	264	264	264	32	32	270336	71368704	18399744	104317724351
BTC_ijb_jcid_var102	264	264	264	32	32	270336	71368704	18399744	104361392501
BTC_ijb_jcid_var102	264	264	264	32	32	270336	71368704	18399744	104342308905
BTC_ijb_jcid_var102	264	264	264	32	32	270336	71368704	18399744	104710382227
BTC_ijb_jcid_var102	296	296	296	32	32	303104	89718784	25934336	147703558542
BTC_ijb_jcid_var102	296	296	296	32	32	303104	89718784	25934336	147688267754
BTC_ijb_jcid_var102	296	296	296	32	32	303104	89718784	25934336	147643281862
BTC_ijb_jcid_var102	296	296	296	32	32	303104	89718784	25934336	147709979122
BTC_ijb_jcid_var102	296	296	296	32	32	303104	89718784	25934336	147014016849


==> figures/data/ijb_jcid10/meas/var103.dat <==
BTC_ijb_jcid_var103	8	8	8	32	32	8192	65536	512	2723887
BTC_ijb_jcid_var103	8	8	8	32	32	8192	65536	512	2623040
BTC_ijb_jcid_var103	8	8	8	32	32	8192	65536	512	2617919
BTC_ijb_jcid_var103	8	8	8	32	32	8192	65536	512	2618492
BTC_ijb_jcid_var103	8	8	8	32	32	8192	65536	512	2702124
BTC_ijb_jcid_var103	40	40	40	32	32	40960	1638400	64000	297380963
BTC_ijb_jcid_var103	40	40	40	32	32	40960	1638400	64000	285810292
BTC_ijb_jcid_var103	40	40	40	32	32	40960	1638400	64000	285601099
BTC_ijb_jcid_var103	40	40	40	32	32	40960	1638400	64000	285521286
BTC_ijb_jcid_var103	40	40	40	32	32	40960	1638400	64000	286040480
BTC_ijb_jcid_var103	72	72	72	32	32	73728	5308416	373248	1879483196
BTC_ijb_jcid_var103	72	72	72	32	32	73728	5308416	373248	1889003293
BTC_ijb_jcid_var103	72	72	72	32	32	73728	5308416	373248	1887512088
BTC_ijb_jcid_var103	72	72	72	32	32	73728	5308416	373248	1889108658
BTC_ijb_jcid_var103	72	72	72	32	32	73728	5308416	373248	1888568848
BTC_ijb_jcid_var103	104	104	104	32	32	106496	11075584	1124864	5559548913
BTC_ijb_jcid_var103	104	104	104	32	32	106496	11075584	1124864	5535616645
BTC_ijb_jcid_var103	104	104	104	32	32	106496	11075584	1124864	5536336320
BTC_ijb_jcid_var103	104	104	104	32	32	106496	11075584	1124864	5562620591
BTC_ijb_jcid_var103	104	104	104	32	32	106496	11075584	1124864	5552687094
BTC_ijb_jcid_var103	136	136	136	32	32	139264	18939904	2515456	12200038850
BTC_ijb_jcid_var103	136	136	136	32	32	139264	18939904	2515456	12216848918
BTC_ijb_jcid_var103	136	136	136	32	32	139264	18939904	2515456	12226409530
BTC_ijb_jcid_var103	136	136	136	32	32	139264	18939904	2515456	12218737962
BTC_ijb_jcid_var103	136	136	136	32	32	139264	18939904	2515456	12207364873
BTC_ijb_jcid_var103	168	168	168	32	32	172032	28901376	4741632	22937831336
BTC_ijb_jcid_var103	168	168	168	32	32	172032	28901376	4741632	22887990219
BTC_ijb_jcid_var103	168	168	168	32	32	172032	28901376	4741632	22902538991
BTC_ijb_jcid_var103	168	168	168	32	32	172032	28901376	4741632	22878575636
BTC_ijb_jcid_var103	168	168	168	32	32	172032	28901376	4741632	22890011825
BTC_ijb_jcid_var103	200	200	200	32	32	204800	40960000	8000000	38390942781
BTC_ijb_jcid_var103	200	200	200	32	32	204800	40960000	8000000	38414666590
BTC_ijb_jcid_var103	200	200	200	32	32	204800	40960000	8000000	38380037208
BTC_ijb_jcid_var103	200	200	200	32	32	204800	40960000	8000000	38747513619
BTC_ijb_jcid_var103	200	200	200	32	32	204800	40960000	8000000	38350219892
BTC_ijb_jcid_var103	232	232	232	32	32	237568	55115776	12487168	59602421493
BTC_ijb_jcid_var103	232	232	232	32	32	237568	55115776	12487168	59596258490
BTC_ijb_jcid_var103	232	232	232	32	32	237568	55115776	12487168	59602854462
BTC_ijb_jcid_var103	232	232	232	32	32	237568	55115776	12487168	59584257354
BTC_ijb_jcid_var103	232	232	232	32	32	237568	55115776	12487168	59571373138
BTC_ijb_jcid_var103	264	264	264	32	32	270336	71368704	18399744	87519053397
BTC_ijb_jcid_var103	264	264	264	32	32	270336	71368704	18399744	87472575621
BTC_ijb_jcid_var103	264	264	264	32	32	270336	71368704	18399744	87487596063
BTC_ijb_jcid_var103	264	264	264	32	32	270336	71368704	18399744	87448233510
BTC_ijb_jcid_var103	264	264	264	32	32	270336	71368704	18399744	87488407779
BTC_ijb_jcid_var103	296	296	296	32	32	303104	89718784	25934336	123350544262
BTC_ijb_jcid_var103	296	296	296	32	32	303104	89718784	25934336	122908682777
BTC_ijb_jcid_var103	296	296	296	32	32	303104	89718784	25934336	122899839701
BTC_ijb_jcid_var103	296	296	296	32	32	303104	89718784	25934336	122953978476
BTC_ijb_jcid_var103	296	296	296	32	32	303104	89718784	25934336	122888854825


==> figures/data/ijb_jcid10/meas/var104.dat <==
BTC_ijb_jcid_var104	8	8	8	32	32	8192	65536	512	2865809
BTC_ijb_jcid_var104	8	8	8	32	32	8192	65536	512	2688417
BTC_ijb_jcid_var104	8	8	8	32	32	8192	65536	512	2687198
BTC_ijb_jcid_var104	8	8	8	32	32	8192	65536	512	2594831
BTC_ijb_jcid_var104	8	8	8	32	32	8192	65536	512	2594965
BTC_ijb_jcid_var104	40	40	40	32	32	40960	1638400	64000	286995713
BTC_ijb_jcid_var104	40	40	40	32	32	40960	1638400	64000	253976803
BTC_ijb_jcid_var104	40	40	40	32	32	40960	1638400	64000	252816017
BTC_ijb_jcid_var104	40	40	40	32	32	40960	1638400	64000	252573981
BTC_ijb_jcid_var104	40	40	40	32	32	40960	1638400	64000	252518007
BTC_ijb_jcid_var104	72	72	72	32	32	73728	5308416	373248	1742712984
BTC_ijb_jcid_var104	72	72	72	32	32	73728	5308416	373248	1808221778
BTC_ijb_jcid_var104	72	72	72	32	32	73728	5308416	373248	1807423887
BTC_ijb_jcid_var104	72	72	72	32	32	73728	5308416	373248	1808851122
BTC_ijb_jcid_var104	72	72	72	32	32	73728	5308416	373248	1809729470
BTC_ijb_jcid_var104	104	104	104	32	32	106496	11075584	1124864	5752851845
BTC_ijb_jcid_var104	104	104	104	32	32	106496	11075584	1124864	5784754933
BTC_ijb_jcid_var104	104	104	104	32	32	106496	11075584	1124864	5754651843
BTC_ijb_jcid_var104	104	104	104	32	32	106496	11075584	1124864	5760148119
BTC_ijb_jcid_var104	104	104	104	32	32	106496	11075584	1124864	5751247914
BTC_ijb_jcid_var104	136	136	136	32	32	139264	18939904	2515456	12866633702
BTC_ijb_jcid_var104	136	136	136	32	32	139264	18939904	2515456	12912290066
BTC_ijb_jcid_var104	136	136	136	32	32	139264	18939904	2515456	12864663818
BTC_ijb_jcid_var104	136	136	136	32	32	139264	18939904	2515456	12785662465
BTC_ijb_jcid_var104	136	136	136	32	32	139264	18939904	2515456	12813932712
BTC_ijb_jcid_var104	168	168	168	32	32	172032	28901376	4741632	23745460947
BTC_ijb_jcid_var104	168	168	168	32	32	172032	28901376	4741632	23755748359
BTC_ijb_jcid_var104	168	168	168	32	32	172032	28901376	4741632	23774372646
BTC_ijb_jcid_var104	168	168	168	32	32	172032	28901376	4741632	24215684926
BTC_ijb_jcid_var104	168	168	168	32	32	172032	28901376	4741632	23743205995
BTC_ijb_jcid_var104	200	200	200	32	32	204800	40960000	8000000	39715757355
BTC_ijb_jcid_var104	200	200	200	32	32	204800	40960000	8000000	39552894062
BTC_ijb_jcid_var104	200	200	200	32	32	204800	40960000	8000000	39489697660
BTC_ijb_jcid_var104	200	200	200	32	32	204800	40960000	8000000	39470383652
BTC_ijb_jcid_var104	200	200	200	32	32	204800	40960000	8000000	39474732043
BTC_ijb_jcid_var104	232	232	232	32	32	237568	55115776	12487168	61089742476
BTC_ijb_jcid_var104	232	232	232	32	32	237568	55115776	12487168	61179687933
BTC_ijb_jcid_var104	232	232	232	32	32	237568	55115776	12487168	61097225389
BTC_ijb_jcid_var104	232	232	232	32	32	237568	55115776	12487168	61448562594
BTC_ijb_jcid_var104	232	232	232	32	32	237568	55115776	12487168	61287226168
BTC_ijb_jcid_var104	264	264	264	32	32	270336	71368704	18399744	89310628556
BTC_ijb_jcid_var104	264	264	264	32	32	270336	71368704	18399744	89368797230
BTC_ijb_jcid_var104	264	264	264	32	32	270336	71368704	18399744	89816690579
BTC_ijb_jcid_var104	264	264	264	32	32	270336	71368704	18399744	90136214942
BTC_ijb_jcid_var104	264	264	264	32	32	270336	71368704	18399744	89855998916
BTC_ijb_jcid_var104	296	296	296	32	32	303104	89718784	25934336	125811019251
BTC_ijb_jcid_var104	296	296	296	32	32	303104	89718784	25934336	125830918366
BTC_ijb_jcid_var104	296	296	296	32	32	303104	89718784	25934336	125886895217
BTC_ijb_jcid_var104	296	296	296	32	32	303104	89718784	25934336	125897071468
BTC_ijb_jcid_var104	296	296	296	32	32	303104	89718784	25934336	125861417254


==> figures/data/ijb_jcid10/meas/var105.dat <==
BTC_ijb_jcid_var105	8	8	8	32	32	8192	65536	512	2788731
BTC_ijb_jcid_var105	8	8	8	32	32	8192	65536	512	2631586
BTC_ijb_jcid_var105	8	8	8	32	32	8192	65536	512	2625871
BTC_ijb_jcid_var105	8	8	8	32	32	8192	65536	512	2631583
BTC_ijb_jcid_var105	8	8	8	32	32	8192	65536	512	2632436
BTC_ijb_jcid_var105	40	40	40	32	32	40960	1638400	64000	316077465
BTC_ijb_jcid_var105	40	40	40	32	32	40960	1638400	64000	309507747
BTC_ijb_jcid_var105	40	40	40	32	32	40960	1638400	64000	309566734
BTC_ijb_jcid_var105	40	40	40	32	32	40960	1638400	64000	309451902
BTC_ijb_jcid_var105	40	40	40	32	32	40960	1638400	64000	309787632
BTC_ijb_jcid_var105	72	72	72	32	32	73728	5308416	373248	1900573254
BTC_ijb_jcid_var105	72	72	72	32	32	73728	5308416	373248	1930985607
BTC_ijb_jcid_var105	72	72	72	32	32	73728	5308416	373248	1905676469
BTC_ijb_jcid_var105	72	72	72	32	32	73728	5308416	373248	1921680864
BTC_ijb_jcid_var105	72	72	72	32	32	73728	5308416	373248	1905966664
BTC_ijb_jcid_var105	104	104	104	32	32	106496	11075584	1124864	5607125135
BTC_ijb_jcid_var105	104	104	104	32	32	106496	11075584	1124864	5620331637
BTC_ijb_jcid_var105	104	104	104	32	32	106496	11075584	1124864	5579465298
BTC_ijb_jcid_var105	104	104	104	32	32	106496	11075584	1124864	5575087946
BTC_ijb_jcid_var105	104	104	104	32	32	106496	11075584	1124864	5574119171
BTC_ijb_jcid_var105	136	136	136	32	32	139264	18939904	2515456	12314513054
BTC_ijb_jcid_var105	136	136	136	32	32	139264	18939904	2515456	12309657472
BTC_ijb_jcid_var105	136	136	136	32	32	139264	18939904	2515456	12296088734
BTC_ijb_jcid_var105	136	136	136	32	32	139264	18939904	2515456	12288712038
BTC_ijb_jcid_var105	136	136	136	32	32	139264	18939904	2515456	12356087383
BTC_ijb_jcid_var105	168	168	168	32	32	172032	28901376	4741632	23017055068
BTC_ijb_jcid_var105	168	168	168	32	32	172032	28901376	4741632	23390233699
BTC_ijb_jcid_var105	168	168	168	32	32	172032	28901376	4741632	22943244872
BTC_ijb_jcid_var105	168	168	168	32	32	172032	28901376	4741632	23006710907
BTC_ijb_jcid_var105	168	168	168	32	32	172032	28901376	4741632	22951117812
BTC_ijb_jcid_var105	200	200	200	32	32	204800	40960000	8000000	38564587291
BTC_ijb_jcid_var105	200	200	200	32	32	204800	40960000	8000000	38592372155
BTC_ijb_jcid_var105	200	200	200	32	32	204800	40960000	8000000	38556371588
BTC_ijb_jcid_var105	200	200	200	32	32	204800	40960000	8000000	38551187490
BTC_ijb_jcid_var105	200	200	200	32	32	204800	40960000	8000000	38532704230
BTC_ijb_jcid_var105	232	232	232	32	32	237568	55115776	12487168	59863351705
BTC_ijb_jcid_var105	232	232	232	32	32	237568	55115776	12487168	59888709324
BTC_ijb_jcid_var105	232	232	232	32	32	237568	55115776	12487168	59824419004
BTC_ijb_jcid_var105	232	232	232	32	32	237568	55115776	12487168	59895091468
BTC_ijb_jcid_var105	232	232	232	32	32	237568	55115776	12487168	59966776704
BTC_ijb_jcid_var105	264	264	264	32	32	270336	71368704	18399744	88029534348
BTC_ijb_jcid_var105	264	264	264	32	32	270336	71368704	18399744	88093325746
BTC_ijb_jcid_var105	264	264	264	32	32	270336	71368704	18399744	88092084597
BTC_ijb_jcid_var105	264	264	264	32	32	270336	71368704	18399744	88107851617
BTC_ijb_jcid_var105	264	264	264	32	32	270336	71368704	18399744	87475697922
BTC_ijb_jcid_var105	296	296	296	32	32	303104	89718784	25934336	122764219169
BTC_ijb_jcid_var105	296	296	296	32	32	303104	89718784	25934336	123385439084
BTC_ijb_jcid_var105	296	296	296	32	32	303104	89718784	25934336	123511225796
BTC_ijb_jcid_var105	296	296	296	32	32	303104	89718784	25934336	123589705518
BTC_ijb_jcid_var105	296	296	296	32	32	303104	89718784	25934336	123548770352


==> figures/data/ijb_jcid10/meas/var106.dat <==
BTC_ijb_jcid_var106	8	8	8	32	32	8192	65536	512	2780494
BTC_ijb_jcid_var106	8	8	8	32	32	8192	65536	512	2438533
BTC_ijb_jcid_var106	8	8	8	32	32	8192	65536	512	2438794
BTC_ijb_jcid_var106	8	8	8	32	32	8192	65536	512	2434420
BTC_ijb_jcid_var106	8	8	8	32	32	8192	65536	512	2486225
BTC_ijb_jcid_var106	40	40	40	32	32	40960	1638400	64000	265631488
BTC_ijb_jcid_var106	40	40	40	32	32	40960	1638400	64000	253588365
BTC_ijb_jcid_var106	40	40	40	32	32	40960	1638400	64000	255437355
BTC_ijb_jcid_var106	40	40	40	32	32	40960	1638400	64000	253174081
BTC_ijb_jcid_var106	40	40	40	32	32	40960	1638400	64000	253082181
BTC_ijb_jcid_var106	72	72	72	32	32	73728	5308416	373248	1698864151
BTC_ijb_jcid_var106	72	72	72	32	32	73728	5308416	373248	1717744625
BTC_ijb_jcid_var106	72	72	72	32	32	73728	5308416	373248	1716202755
BTC_ijb_jcid_var106	72	72	72	32	32	73728	5308416	373248	1719308858
BTC_ijb_jcid_var106	72	72	72	32	32	73728	5308416	373248	1715624839
BTC_ijb_jcid_var106	104	104	104	32	32	106496	11075584	1124864	5407754865
BTC_ijb_jcid_var106	104	104	104	32	32	106496	11075584	1124864	5407869749
BTC_ijb_jcid_var106	104	104	104	32	32	106496	11075584	1124864	5381736895
BTC_ijb_jcid_var106	104	104	104	32	32	106496	11075584	1124864	5394450665
BTC_ijb_jcid_var106	104	104	104	32	32	106496	11075584	1124864	5374930027
BTC_ijb_jcid_var106	136	136	136	32	32	139264	18939904	2515456	12042217790
BTC_ijb_jcid_var106	136	136	136	32	32	139264	18939904	2515456	12043738068
BTC_ijb_jcid_var106	136	136	136	32	32	139264	18939904	2515456	12150109748
BTC_ijb_jcid_var106	136	136	136	32	32	139264	18939904	2515456	12254355456
BTC_ijb_jcid_var106	136	136	136	32	32	139264	18939904	2515456	12217164876
BTC_ijb_jcid_var106	168	168	168	32	32	172032	28901376	4741632	22899397018
BTC_ijb_jcid_var106	168	168	168	32	32	172032	28901376	4741632	22856100593
BTC_ijb_jcid_var106	168	168	168	32	32	172032	28901376	4741632	22889138032
BTC_ijb_jcid_var106	168	168	168	32	32	172032	28901376	4741632	22873822853
BTC_ijb_jcid_var106	168	168	168	32	32	172032	28901376	4741632	22881289817
BTC_ijb_jcid_var106	200	200	200	32	32	204800	40960000	8000000	41116807312
BTC_ijb_jcid_var106	200	200	200	32	32	204800	40960000	8000000	41132816841
BTC_ijb_jcid_var106	200	200	200	32	32	204800	40960000	8000000	41150229275
BTC_ijb_jcid_var106	200	200	200	32	32	204800	40960000	8000000	41150491940
BTC_ijb_jcid_var106	200	200	200	32	32	204800	40960000	8000000	41285546710
BTC_ijb_jcid_var106	232	232	232	32	32	237568	55115776	12487168	64959067157
BTC_ijb_jcid_var106	232	232	232	32	32	237568	55115776	12487168	65052944563
BTC_ijb_jcid_var106	232	232	232	32	32	237568	55115776	12487168	65009055287
BTC_ijb_jcid_var106	232	232	232	32	32	237568	55115776	12487168	65002691049
BTC_ijb_jcid_var106	232	232	232	32	32	237568	55115776	12487168	64997020770
BTC_ijb_jcid_var106	264	264	264	32	32	270336	71368704	18399744	95911862259
BTC_ijb_jcid_var106	264	264	264	32	32	270336	71368704	18399744	96135320873
BTC_ijb_jcid_var106	264	264	264	32	32	270336	71368704	18399744	95814501676
BTC_ijb_jcid_var106	264	264	264	32	32	270336	71368704	18399744	95879340228
BTC_ijb_jcid_var106	264	264	264	32	32	270336	71368704	18399744	95877612155
BTC_ijb_jcid_var106	296	296	296	32	32	303104	89718784	25934336	135257976411
BTC_ijb_jcid_var106	296	296	296	32	32	303104	89718784	25934336	135260127927
BTC_ijb_jcid_var106	296	296	296	32	32	303104	89718784	25934336	135287787597
BTC_ijb_jcid_var106	296	296	296	32	32	303104	89718784	25934336	135253901991
BTC_ijb_jcid_var106	296	296	296	32	32	303104	89718784	25934336	134838076271


==> figures/data/ijb_jcid10/meas/var107.dat <==
BTC_ijb_jcid_var107	8	8	8	32	32	8192	65536	512	46170620
BTC_ijb_jcid_var107	8	8	8	32	32	8192	65536	512	3056849
BTC_ijb_jcid_var107	8	8	8	32	32	8192	65536	512	3080874
BTC_ijb_jcid_var107	8	8	8	32	32	8192	65536	512	2861752
BTC_ijb_jcid_var107	8	8	8	32	32	8192	65536	512	2638711
BTC_ijb_jcid_var107	40	40	40	32	32	40960	1638400	64000	316475479
BTC_ijb_jcid_var107	40	40	40	32	32	40960	1638400	64000	259278809
BTC_ijb_jcid_var107	40	40	40	32	32	40960	1638400	64000	258448606
BTC_ijb_jcid_var107	40	40	40	32	32	40960	1638400	64000	258492932
BTC_ijb_jcid_var107	40	40	40	32	32	40960	1638400	64000	258716566
BTC_ijb_jcid_var107	72	72	72	32	32	73728	5308416	373248	1730504673
BTC_ijb_jcid_var107	72	72	72	32	32	73728	5308416	373248	1794949305
BTC_ijb_jcid_var107	72	72	72	32	32	73728	5308416	373248	1793674042
BTC_ijb_jcid_var107	72	72	72	32	32	73728	5308416	373248	1798242295
BTC_ijb_jcid_var107	72	72	72	32	32	73728	5308416	373248	1795918061
BTC_ijb_jcid_var107	104	104	104	32	32	106496	11075584	1124864	5831901475
BTC_ijb_jcid_var107	104	104	104	32	32	106496	11075584	1124864	5804218483
BTC_ijb_jcid_var107	104	104	104	32	32	106496	11075584	1124864	5808009446
BTC_ijb_jcid_var107	104	104	104	32	32	106496	11075584	1124864	5808602838
BTC_ijb_jcid_var107	104	104	104	32	32	106496	11075584	1124864	5806051204
BTC_ijb_jcid_var107	136	136	136	32	32	139264	18939904	2515456	12934166086
BTC_ijb_jcid_var107	136	136	136	32	32	139264	18939904	2515456	12920838597
BTC_ijb_jcid_var107	136	136	136	32	32	139264	18939904	2515456	12890297436
BTC_ijb_jcid_var107	136	136	136	32	32	139264	18939904	2515456	12907678464
BTC_ijb_jcid_var107	136	136	136	32	32	139264	18939904	2515456	12925214173
BTC_ijb_jcid_var107	168	168	168	32	32	172032	28901376	4741632	23777489904
BTC_ijb_jcid_var107	168	168	168	32	32	172032	28901376	4741632	23770268154
BTC_ijb_jcid_var107	168	168	168	32	32	172032	28901376	4741632	23756070013
BTC_ijb_jcid_var107	168	168	168	32	32	172032	28901376	4741632	23766226216
BTC_ijb_jcid_var107	168	168	168	32	32	172032	28901376	4741632	23885583624
BTC_ijb_jcid_var107	200	200	200	32	32	204800	40960000	8000000	39617505128
BTC_ijb_jcid_var107	200	200	200	32	32	204800	40960000	8000000	39648223589
BTC_ijb_jcid_var107	200	200	200	32	32	204800	40960000	8000000	39663669985
BTC_ijb_jcid_var107	200	200	200	32	32	204800	40960000	8000000	39764717950
BTC_ijb_jcid_var107	200	200	200	32	32	204800	40960000	8000000	39902711818
BTC_ijb_jcid_var107	232	232	232	32	32	237568	55115776	12487168	61703819685
BTC_ijb_jcid_var107	232	232	232	32	32	237568	55115776	12487168	61606934828
BTC_ijb_jcid_var107	232	232	232	32	32	237568	55115776	12487168	61939740499
BTC_ijb_jcid_var107	232	232	232	32	32	237568	55115776	12487168	61611225449
BTC_ijb_jcid_var107	232	232	232	32	32	237568	55115776	12487168	61663963816
BTC_ijb_jcid_var107	264	264	264	32	32	270336	71368704	18399744	90106130333
BTC_ijb_jcid_var107	264	264	264	32	32	270336	71368704	18399744	90135114745
BTC_ijb_jcid_var107	264	264	264	32	32	270336	71368704	18399744	90087718000
BTC_ijb_jcid_var107	264	264	264	32	32	270336	71368704	18399744	90102938766
BTC_ijb_jcid_var107	264	264	264	32	32	270336	71368704	18399744	90111947233
BTC_ijb_jcid_var107	296	296	296	32	32	303104	89718784	25934336	126410198961
BTC_ijb_jcid_var107	296	296	296	32	32	303104	89718784	25934336	126634419119
BTC_ijb_jcid_var107	296	296	296	32	32	303104	89718784	25934336	126319700466
BTC_ijb_jcid_var107	296	296	296	32	32	303104	89718784	25934336	126373214398
BTC_ijb_jcid_var107	296	296	296	32	32	303104	89718784	25934336	126396417127


==> figures/data/ijb_jcid10/meas/var108.dat <==
BTC_ijb_jcid_var108	8	8	8	32	32	8192	65536	512	2741918
BTC_ijb_jcid_var108	8	8	8	32	32	8192	65536	512	2406877
BTC_ijb_jcid_var108	8	8	8	32	32	8192	65536	512	2410247
BTC_ijb_jcid_var108	8	8	8	32	32	8192	65536	512	2414421
BTC_ijb_jcid_var108	8	8	8	32	32	8192	65536	512	2415336
BTC_ijb_jcid_var108	40	40	40	32	32	40960	1638400	64000	234166412
BTC_ijb_jcid_var108	40	40	40	32	32	40960	1638400	64000	227251771
BTC_ijb_jcid_var108	40	40	40	32	32	40960	1638400	64000	227353438
BTC_ijb_jcid_var108	40	40	40	32	32	40960	1638400	64000	227248588
BTC_ijb_jcid_var108	40	40	40	32	32	40960	1638400	64000	227253911
BTC_ijb_jcid_var108	72	72	72	32	32	73728	5308416	373248	1825387598
BTC_ijb_jcid_var108	72	72	72	32	32	73728	5308416	373248	1840215222
BTC_ijb_jcid_var108	72	72	72	32	32	73728	5308416	373248	1839047709
BTC_ijb_jcid_var108	72	72	72	32	32	73728	5308416	373248	1841816822
BTC_ijb_jcid_var108	72	72	72	32	32	73728	5308416	373248	1848839076
BTC_ijb_jcid_var108	104	104	104	32	32	106496	11075584	1124864	5550468177
BTC_ijb_jcid_var108	104	104	104	32	32	106496	11075584	1124864	5540995895
BTC_ijb_jcid_var108	104	104	104	32	32	106496	11075584	1124864	5571209551
BTC_ijb_jcid_var108	104	104	104	32	32	106496	11075584	1124864	5551372070
BTC_ijb_jcid_var108	104	104	104	32	32	106496	11075584	1124864	5564046990
BTC_ijb_jcid_var108	136	136	136	32	32	139264	18939904	2515456	12377392052
BTC_ijb_jcid_var108	136	136	136	32	32	139264	18939904	2515456	12378359812
BTC_ijb_jcid_var108	136	136	136	32	32	139264	18939904	2515456	12389959453
BTC_ijb_jcid_var108	136	136	136	32	32	139264	18939904	2515456	12405455978
BTC_ijb_jcid_var108	136	136	136	32	32	139264	18939904	2515456	12371136257
BTC_ijb_jcid_var108	168	168	168	32	32	172032	28901376	4741632	23475959357
BTC_ijb_jcid_var108	168	168	168	32	32	172032	28901376	4741632	23430385231
BTC_ijb_jcid_var108	168	168	168	32	32	172032	28901376	4741632	23463138372
BTC_ijb_jcid_var108	168	168	168	32	32	172032	28901376	4741632	23423304477
BTC_ijb_jcid_var108	168	168	168	32	32	172032	28901376	4741632	23454181305
BTC_ijb_jcid_var108	200	200	200	32	32	204800	40960000	8000000	42008573578
BTC_ijb_jcid_var108	200	200	200	32	32	204800	40960000	8000000	42038886142
BTC_ijb_jcid_var108	200	200	200	32	32	204800	40960000	8000000	41999721447
BTC_ijb_jcid_var108	200	200	200	32	32	204800	40960000	8000000	42043081151
BTC_ijb_jcid_var108	200	200	200	32	32	204800	40960000	8000000	41974794229
BTC_ijb_jcid_var108	232	232	232	32	32	237568	55115776	12487168	66151946542
BTC_ijb_jcid_var108	232	232	232	32	32	237568	55115776	12487168	65830287668
BTC_ijb_jcid_var108	232	232	232	32	32	237568	55115776	12487168	65824218467
BTC_ijb_jcid_var108	232	232	232	32	32	237568	55115776	12487168	65827295271
BTC_ijb_jcid_var108	232	232	232	32	32	237568	55115776	12487168	65850405401
BTC_ijb_jcid_var108	264	264	264	32	32	270336	71368704	18399744	97148431679
BTC_ijb_jcid_var108	264	264	264	32	32	270336	71368704	18399744	97134696677
BTC_ijb_jcid_var108	264	264	264	32	32	270336	71368704	18399744	97208921703
BTC_ijb_jcid_var108	264	264	264	32	32	270336	71368704	18399744	97191083886
BTC_ijb_jcid_var108	264	264	264	32	32	270336	71368704	18399744	97104041680
BTC_ijb_jcid_var108	296	296	296	32	32	303104	89718784	25934336	136911783309
BTC_ijb_jcid_var108	296	296	296	32	32	303104	89718784	25934336	136805722940
BTC_ijb_jcid_var108	296	296	296	32	32	303104	89718784	25934336	136731674417
BTC_ijb_jcid_var108	296	296	296	32	32	303104	89718784	25934336	135946351729
BTC_ijb_jcid_var108	296	296	296	32	32	303104	89718784	25934336	136081117287


==> figures/data/ijb_jcid10/meas/var109.dat <==
BTC_ijb_jcid_var109	8	8	8	32	32	8192	65536	512	7845125
BTC_ijb_jcid_var109	8	8	8	32	32	8192	65536	512	2786849
BTC_ijb_jcid_var109	8	8	8	32	32	8192	65536	512	2794980
BTC_ijb_jcid_var109	8	8	8	32	32	8192	65536	512	2796959
BTC_ijb_jcid_var109	8	8	8	32	32	8192	65536	512	2825651
BTC_ijb_jcid_var109	40	40	40	32	32	40960	1638400	64000	306588540
BTC_ijb_jcid_var109	40	40	40	32	32	40960	1638400	64000	298815882
BTC_ijb_jcid_var109	40	40	40	32	32	40960	1638400	64000	293818122
BTC_ijb_jcid_var109	40	40	40	32	32	40960	1638400	64000	292624712
BTC_ijb_jcid_var109	40	40	40	32	32	40960	1638400	64000	292696242
BTC_ijb_jcid_var109	72	72	72	32	32	73728	5308416	373248	1895235397
BTC_ijb_jcid_var109	72	72	72	32	32	73728	5308416	373248	1895447176
BTC_ijb_jcid_var109	72	72	72	32	32	73728	5308416	373248	1894836300
BTC_ijb_jcid_var109	72	72	72	32	32	73728	5308416	373248	1900429048
BTC_ijb_jcid_var109	72	72	72	32	32	73728	5308416	373248	1895094052
BTC_ijb_jcid_var109	104	104	104	32	32	106496	11075584	1124864	5618423869
BTC_ijb_jcid_var109	104	104	104	32	32	106496	11075584	1124864	5650857184
BTC_ijb_jcid_var109	104	104	104	32	32	106496	11075584	1124864	5593893054
BTC_ijb_jcid_var109	104	104	104	32	32	106496	11075584	1124864	5580110897
BTC_ijb_jcid_var109	104	104	104	32	32	106496	11075584	1124864	5580853404
BTC_ijb_jcid_var109	136	136	136	32	32	139264	18939904	2515456	12629072396
BTC_ijb_jcid_var109	136	136	136	32	32	139264	18939904	2515456	12681424155
BTC_ijb_jcid_var109	136	136	136	32	32	139264	18939904	2515456	12640885307
BTC_ijb_jcid_var109	136	136	136	32	32	139264	18939904	2515456	12678192016
BTC_ijb_jcid_var109	136	136	136	32	32	139264	18939904	2515456	12637101213
BTC_ijb_jcid_var109	168	168	168	32	32	172032	28901376	4741632	24071390162
BTC_ijb_jcid_var109	168	168	168	32	32	172032	28901376	4741632	24025513257
BTC_ijb_jcid_var109	168	168	168	32	32	172032	28901376	4741632	23998436028
BTC_ijb_jcid_var109	168	168	168	32	32	172032	28901376	4741632	24029915426
BTC_ijb_jcid_var109	168	168	168	32	32	172032	28901376	4741632	24018312970
BTC_ijb_jcid_var109	200	200	200	32	32	204800	40960000	8000000	40306415825
BTC_ijb_jcid_var109	200	200	200	32	32	204800	40960000	8000000	40508564285
BTC_ijb_jcid_var109	200	200	200	32	32	204800	40960000	8000000	40454746069
BTC_ijb_jcid_var109	200	200	200	32	32	204800	40960000	8000000	40476512522
BTC_ijb_jcid_var109	200	200	200	32	32	204800	40960000	8000000	40528145807
BTC_ijb_jcid_var109	232	232	232	32	32	237568	55115776	12487168	62995517507
BTC_ijb_jcid_var109	232	232	232	32	32	237568	55115776	12487168	63027603228
BTC_ijb_jcid_var109	232	232	232	32	32	237568	55115776	12487168	62985457630
BTC_ijb_jcid_var109	232	232	232	32	32	237568	55115776	12487168	62932016849
BTC_ijb_jcid_var109	232	232	232	32	32	237568	55115776	12487168	62931870326
BTC_ijb_jcid_var109	264	264	264	32	32	270336	71368704	18399744	92424554821
BTC_ijb_jcid_var109	264	264	264	32	32	270336	71368704	18399744	92401319071
BTC_ijb_jcid_var109	264	264	264	32	32	270336	71368704	18399744	92379112849
BTC_ijb_jcid_var109	264	264	264	32	32	270336	71368704	18399744	92515713967
BTC_ijb_jcid_var109	264	264	264	32	32	270336	71368704	18399744	92657338072
BTC_ijb_jcid_var109	296	296	296	32	32	303104	89718784	25934336	129842184727
BTC_ijb_jcid_var109	296	296	296	32	32	303104	89718784	25934336	129839166673
BTC_ijb_jcid_var109	296	296	296	32	32	303104	89718784	25934336	129885833675
BTC_ijb_jcid_var109	296	296	296	32	32	303104	89718784	25934336	129955538331
BTC_ijb_jcid_var109	296	296	296	32	32	303104	89718784	25934336	129921178725


==> figures/data/ijb_jcid10/meas/var11.dat <==
BTC_ijb_jcid_var11	8	8	8	32	32	8192	65536	512	47865341
BTC_ijb_jcid_var11	8	8	8	32	32	8192	65536	512	2893950
BTC_ijb_jcid_var11	8	8	8	32	32	8192	65536	512	2747960
BTC_ijb_jcid_var11	8	8	8	32	32	8192	65536	512	2450847
BTC_ijb_jcid_var11	8	8	8	32	32	8192	65536	512	2488297
BTC_ijb_jcid_var11	40	40	40	32	32	40960	1638400	64000	312305154
BTC_ijb_jcid_var11	40	40	40	32	32	40960	1638400	64000	302430348
BTC_ijb_jcid_var11	40	40	40	32	32	40960	1638400	64000	302757053
BTC_ijb_jcid_var11	40	40	40	32	32	40960	1638400	64000	302554504
BTC_ijb_jcid_var11	40	40	40	32	32	40960	1638400	64000	302047365
BTC_ijb_jcid_var11	72	72	72	32	32	73728	5308416	373248	1816669674
BTC_ijb_jcid_var11	72	72	72	32	32	73728	5308416	373248	1819016665
BTC_ijb_jcid_var11	72	72	72	32	32	73728	5308416	373248	1821565620
BTC_ijb_jcid_var11	72	72	72	32	32	73728	5308416	373248	1819944862
BTC_ijb_jcid_var11	72	72	72	32	32	73728	5308416	373248	1819643507
BTC_ijb_jcid_var11	104	104	104	32	32	106496	11075584	1124864	5536054888
BTC_ijb_jcid_var11	104	104	104	32	32	106496	11075584	1124864	5484500442
BTC_ijb_jcid_var11	104	104	104	32	32	106496	11075584	1124864	5495570438
BTC_ijb_jcid_var11	104	104	104	32	32	106496	11075584	1124864	5487198836
BTC_ijb_jcid_var11	104	104	104	32	32	106496	11075584	1124864	5493867127
BTC_ijb_jcid_var11	136	136	136	32	32	139264	18939904	2515456	12305178909
BTC_ijb_jcid_var11	136	136	136	32	32	139264	18939904	2515456	12342941713
BTC_ijb_jcid_var11	136	136	136	32	32	139264	18939904	2515456	12313132415
BTC_ijb_jcid_var11	136	136	136	32	32	139264	18939904	2515456	12311206301
BTC_ijb_jcid_var11	136	136	136	32	32	139264	18939904	2515456	12335055528
BTC_ijb_jcid_var11	168	168	168	32	32	172032	28901376	4741632	23259339469
BTC_ijb_jcid_var11	168	168	168	32	32	172032	28901376	4741632	23304121692
BTC_ijb_jcid_var11	168	168	168	32	32	172032	28901376	4741632	23261692928
BTC_ijb_jcid_var11	168	168	168	32	32	172032	28901376	4741632	23308067201
BTC_ijb_jcid_var11	168	168	168	32	32	172032	28901376	4741632	23248569786
BTC_ijb_jcid_var11	200	200	200	32	32	204800	40960000	8000000	47218848217
BTC_ijb_jcid_var11	200	200	200	32	32	204800	40960000	8000000	47232873412
BTC_ijb_jcid_var11	200	200	200	32	32	204800	40960000	8000000	47238632084
BTC_ijb_jcid_var11	200	200	200	32	32	204800	40960000	8000000	47213316783
BTC_ijb_jcid_var11	200	200	200	32	32	204800	40960000	8000000	47199417089
BTC_ijb_jcid_var11	232	232	232	32	32	237568	55115776	12487168	98652406511
BTC_ijb_jcid_var11	232	232	232	32	32	237568	55115776	12487168	98742454250
BTC_ijb_jcid_var11	232	232	232	32	32	237568	55115776	12487168	98640881494
BTC_ijb_jcid_var11	232	232	232	32	32	237568	55115776	12487168	98961989778
BTC_ijb_jcid_var11	232	232	232	32	32	237568	55115776	12487168	98663304335
BTC_ijb_jcid_var11	264	264	264	32	32	270336	71368704	18399744	200568412629
BTC_ijb_jcid_var11	264	264	264	32	32	270336	71368704	18399744	200561316122
BTC_ijb_jcid_var11	264	264	264	32	32	270336	71368704	18399744	200603281184
BTC_ijb_jcid_var11	264	264	264	32	32	270336	71368704	18399744	200926643332
BTC_ijb_jcid_var11	264	264	264	32	32	270336	71368704	18399744	200597153391


==> figures/data/ijb_jcid10/meas/var110.dat <==
BTC_ijb_jcid_var110	8	8	8	32	32	8192	65536	512	2660003
BTC_ijb_jcid_var110	8	8	8	32	32	8192	65536	512	2637226
BTC_ijb_jcid_var110	8	8	8	32	32	8192	65536	512	2590535
BTC_ijb_jcid_var110	8	8	8	32	32	8192	65536	512	2586911
BTC_ijb_jcid_var110	8	8	8	32	32	8192	65536	512	2679712
BTC_ijb_jcid_var110	40	40	40	32	32	40960	1638400	64000	296798385
BTC_ijb_jcid_var110	40	40	40	32	32	40960	1638400	64000	246208001
BTC_ijb_jcid_var110	40	40	40	32	32	40960	1638400	64000	242691711
BTC_ijb_jcid_var110	40	40	40	32	32	40960	1638400	64000	241825808
BTC_ijb_jcid_var110	40	40	40	32	32	40960	1638400	64000	241776251
BTC_ijb_jcid_var110	72	72	72	32	32	73728	5308416	373248	2041470293
BTC_ijb_jcid_var110	72	72	72	32	32	73728	5308416	373248	2072984859
BTC_ijb_jcid_var110	72	72	72	32	32	73728	5308416	373248	2080366031
BTC_ijb_jcid_var110	72	72	72	32	32	73728	5308416	373248	2071987727
BTC_ijb_jcid_var110	72	72	72	32	32	73728	5308416	373248	2071851423
BTC_ijb_jcid_var110	104	104	104	32	32	106496	11075584	1124864	6045042705
BTC_ijb_jcid_var110	104	104	104	32	32	106496	11075584	1124864	6129239271
BTC_ijb_jcid_var110	104	104	104	32	32	106496	11075584	1124864	6048166460
BTC_ijb_jcid_var110	104	104	104	32	32	106496	11075584	1124864	6365029122
BTC_ijb_jcid_var110	104	104	104	32	32	106496	11075584	1124864	6065374209
BTC_ijb_jcid_var110	136	136	136	32	32	139264	18939904	2515456	13560178221
BTC_ijb_jcid_var110	136	136	136	32	32	139264	18939904	2515456	13593740315
BTC_ijb_jcid_var110	136	136	136	32	32	139264	18939904	2515456	13586749250
BTC_ijb_jcid_var110	136	136	136	32	32	139264	18939904	2515456	13568650048
BTC_ijb_jcid_var110	136	136	136	32	32	139264	18939904	2515456	13611320181
BTC_ijb_jcid_var110	168	168	168	32	32	172032	28901376	4741632	25812487919
BTC_ijb_jcid_var110	168	168	168	32	32	172032	28901376	4741632	25790368489
BTC_ijb_jcid_var110	168	168	168	32	32	172032	28901376	4741632	25797600021
BTC_ijb_jcid_var110	168	168	168	32	32	172032	28901376	4741632	25809660934
BTC_ijb_jcid_var110	168	168	168	32	32	172032	28901376	4741632	25750492425
BTC_ijb_jcid_var110	200	200	200	32	32	204800	40960000	8000000	45086305933
BTC_ijb_jcid_var110	200	200	200	32	32	204800	40960000	8000000	45106269140
BTC_ijb_jcid_var110	200	200	200	32	32	204800	40960000	8000000	45143150768
BTC_ijb_jcid_var110	200	200	200	32	32	204800	40960000	8000000	45085733442
BTC_ijb_jcid_var110	200	200	200	32	32	204800	40960000	8000000	45097458314
BTC_ijb_jcid_var110	232	232	232	32	32	237568	55115776	12487168	71067817897
BTC_ijb_jcid_var110	232	232	232	32	32	237568	55115776	12487168	71062367591
BTC_ijb_jcid_var110	232	232	232	32	32	237568	55115776	12487168	71061160956
BTC_ijb_jcid_var110	232	232	232	32	32	237568	55115776	12487168	70844786905
BTC_ijb_jcid_var110	232	232	232	32	32	237568	55115776	12487168	70687051159
BTC_ijb_jcid_var110	264	264	264	32	32	270336	71368704	18399744	104703869847
BTC_ijb_jcid_var110	264	264	264	32	32	270336	71368704	18399744	104369025034
BTC_ijb_jcid_var110	264	264	264	32	32	270336	71368704	18399744	104349082301
BTC_ijb_jcid_var110	264	264	264	32	32	270336	71368704	18399744	104400298604
BTC_ijb_jcid_var110	264	264	264	32	32	270336	71368704	18399744	104357275312
BTC_ijb_jcid_var110	296	296	296	32	32	303104	89718784	25934336	148864135193
BTC_ijb_jcid_var110	296	296	296	32	32	303104	89718784	25934336	148833772518
BTC_ijb_jcid_var110	296	296	296	32	32	303104	89718784	25934336	149033547942
BTC_ijb_jcid_var110	296	296	296	32	32	303104	89718784	25934336	148824644674
BTC_ijb_jcid_var110	296	296	296	32	32	303104	89718784	25934336	148766760498


==> figures/data/ijb_jcid10/meas/var111.dat <==
BTC_ijb_jcid_var111	8	8	8	32	32	8192	65536	512	2676103
BTC_ijb_jcid_var111	8	8	8	32	32	8192	65536	512	2753145
BTC_ijb_jcid_var111	8	8	8	32	32	8192	65536	512	2667909
BTC_ijb_jcid_var111	8	8	8	32	32	8192	65536	512	2616930
BTC_ijb_jcid_var111	8	8	8	32	32	8192	65536	512	2618262
BTC_ijb_jcid_var111	40	40	40	32	32	40960	1638400	64000	301188099
BTC_ijb_jcid_var111	40	40	40	32	32	40960	1638400	64000	293729691
BTC_ijb_jcid_var111	40	40	40	32	32	40960	1638400	64000	301015102
BTC_ijb_jcid_var111	40	40	40	32	32	40960	1638400	64000	298859533
BTC_ijb_jcid_var111	40	40	40	32	32	40960	1638400	64000	295731598
BTC_ijb_jcid_var111	72	72	72	32	32	73728	5308416	373248	1880561337
BTC_ijb_jcid_var111	72	72	72	32	32	73728	5308416	373248	1876176571
BTC_ijb_jcid_var111	72	72	72	32	32	73728	5308416	373248	1876838799
BTC_ijb_jcid_var111	72	72	72	32	32	73728	5308416	373248	1887658935
BTC_ijb_jcid_var111	72	72	72	32	32	73728	5308416	373248	1876081664
BTC_ijb_jcid_var111	104	104	104	32	32	106496	11075584	1124864	5540548661
BTC_ijb_jcid_var111	104	104	104	32	32	106496	11075584	1124864	5531918585
BTC_ijb_jcid_var111	104	104	104	32	32	106496	11075584	1124864	5499671364
BTC_ijb_jcid_var111	104	104	104	32	32	106496	11075584	1124864	5485211464
BTC_ijb_jcid_var111	104	104	104	32	32	106496	11075584	1124864	5505542124
BTC_ijb_jcid_var111	136	136	136	32	32	139264	18939904	2515456	12620244283
BTC_ijb_jcid_var111	136	136	136	32	32	139264	18939904	2515456	12583680956
BTC_ijb_jcid_var111	136	136	136	32	32	139264	18939904	2515456	12568195370
BTC_ijb_jcid_var111	136	136	136	32	32	139264	18939904	2515456	12649867838
BTC_ijb_jcid_var111	136	136	136	32	32	139264	18939904	2515456	12590459025
BTC_ijb_jcid_var111	168	168	168	32	32	172032	28901376	4741632	24271582352
BTC_ijb_jcid_var111	168	168	168	32	32	172032	28901376	4741632	24233325409
BTC_ijb_jcid_var111	168	168	168	32	32	172032	28901376	4741632	24276003270
BTC_ijb_jcid_var111	168	168	168	32	32	172032	28901376	4741632	24234652689
BTC_ijb_jcid_var111	168	168	168	32	32	172032	28901376	4741632	24311786062
BTC_ijb_jcid_var111	200	200	200	32	32	204800	40960000	8000000	40770281154
BTC_ijb_jcid_var111	200	200	200	32	32	204800	40960000	8000000	40693668559
BTC_ijb_jcid_var111	200	200	200	32	32	204800	40960000	8000000	40731422928
BTC_ijb_jcid_var111	200	200	200	32	32	204800	40960000	8000000	40714552579
BTC_ijb_jcid_var111	200	200	200	32	32	204800	40960000	8000000	40708873349
BTC_ijb_jcid_var111	232	232	232	32	32	237568	55115776	12487168	63270799586
BTC_ijb_jcid_var111	232	232	232	32	32	237568	55115776	12487168	63346329536
BTC_ijb_jcid_var111	232	232	232	32	32	237568	55115776	12487168	63274211078
BTC_ijb_jcid_var111	232	232	232	32	32	237568	55115776	12487168	63368932670
BTC_ijb_jcid_var111	232	232	232	32	32	237568	55115776	12487168	63275269525
BTC_ijb_jcid_var111	264	264	264	32	32	270336	71368704	18399744	93146107386
BTC_ijb_jcid_var111	264	264	264	32	32	270336	71368704	18399744	92920507192
BTC_ijb_jcid_var111	264	264	264	32	32	270336	71368704	18399744	93194907609
BTC_ijb_jcid_var111	264	264	264	32	32	270336	71368704	18399744	93478189158
BTC_ijb_jcid_var111	264	264	264	32	32	270336	71368704	18399744	93493854279
BTC_ijb_jcid_var111	296	296	296	32	32	303104	89718784	25934336	131364971375
BTC_ijb_jcid_var111	296	296	296	32	32	303104	89718784	25934336	131370647891
BTC_ijb_jcid_var111	296	296	296	32	32	303104	89718784	25934336	131393025845
BTC_ijb_jcid_var111	296	296	296	32	32	303104	89718784	25934336	131573418172
BTC_ijb_jcid_var111	296	296	296	32	32	303104	89718784	25934336	131387465076


==> figures/data/ijb_jcid10/meas/var112.dat <==
BTC_ijb_jcid_var112	8	8	8	32	32	8192	65536	512	2741141
BTC_ijb_jcid_var112	8	8	8	32	32	8192	65536	512	2433530
BTC_ijb_jcid_var112	8	8	8	32	32	8192	65536	512	2479596
BTC_ijb_jcid_var112	8	8	8	32	32	8192	65536	512	2480436
BTC_ijb_jcid_var112	8	8	8	32	32	8192	65536	512	2425466
BTC_ijb_jcid_var112	40	40	40	32	32	40960	1638400	64000	260245297
BTC_ijb_jcid_var112	40	40	40	32	32	40960	1638400	64000	242034508
BTC_ijb_jcid_var112	40	40	40	32	32	40960	1638400	64000	240123299
BTC_ijb_jcid_var112	40	40	40	32	32	40960	1638400	64000	240633419
BTC_ijb_jcid_var112	40	40	40	32	32	40960	1638400	64000	240759294
BTC_ijb_jcid_var112	72	72	72	32	32	73728	5308416	373248	1672609067
BTC_ijb_jcid_var112	72	72	72	32	32	73728	5308416	373248	1684670067
BTC_ijb_jcid_var112	72	72	72	32	32	73728	5308416	373248	1683897061
BTC_ijb_jcid_var112	72	72	72	32	32	73728	5308416	373248	1684223903
BTC_ijb_jcid_var112	72	72	72	32	32	73728	5308416	373248	1683739854
BTC_ijb_jcid_var112	104	104	104	32	32	106496	11075584	1124864	5860089580
BTC_ijb_jcid_var112	104	104	104	32	32	106496	11075584	1124864	5794828206
BTC_ijb_jcid_var112	104	104	104	32	32	106496	11075584	1124864	5801396204
BTC_ijb_jcid_var112	104	104	104	32	32	106496	11075584	1124864	5808137618
BTC_ijb_jcid_var112	104	104	104	32	32	106496	11075584	1124864	5802660478
BTC_ijb_jcid_var112	136	136	136	32	32	139264	18939904	2515456	13356561845
BTC_ijb_jcid_var112	136	136	136	32	32	139264	18939904	2515456	13411036013
BTC_ijb_jcid_var112	136	136	136	32	32	139264	18939904	2515456	13362797651
BTC_ijb_jcid_var112	136	136	136	32	32	139264	18939904	2515456	13375761044
BTC_ijb_jcid_var112	136	136	136	32	32	139264	18939904	2515456	13409636467
BTC_ijb_jcid_var112	168	168	168	32	32	172032	28901376	4741632	25501791631
BTC_ijb_jcid_var112	168	168	168	32	32	172032	28901376	4741632	25530676929
BTC_ijb_jcid_var112	168	168	168	32	32	172032	28901376	4741632	25502771364
BTC_ijb_jcid_var112	168	168	168	32	32	172032	28901376	4741632	25546854207
BTC_ijb_jcid_var112	168	168	168	32	32	172032	28901376	4741632	25527761569
BTC_ijb_jcid_var112	200	200	200	32	32	204800	40960000	8000000	45286454618
BTC_ijb_jcid_var112	200	200	200	32	32	204800	40960000	8000000	45231790271
BTC_ijb_jcid_var112	200	200	200	32	32	204800	40960000	8000000	45259142366
BTC_ijb_jcid_var112	200	200	200	32	32	204800	40960000	8000000	45246348058
BTC_ijb_jcid_var112	200	200	200	32	32	204800	40960000	8000000	45271220425
BTC_ijb_jcid_var112	232	232	232	32	32	237568	55115776	12487168	70519053739
BTC_ijb_jcid_var112	232	232	232	32	32	237568	55115776	12487168	70551769120
BTC_ijb_jcid_var112	232	232	232	32	32	237568	55115776	12487168	70533510728
BTC_ijb_jcid_var112	232	232	232	32	32	237568	55115776	12487168	70578458014
BTC_ijb_jcid_var112	232	232	232	32	32	237568	55115776	12487168	70809723170
BTC_ijb_jcid_var112	264	264	264	32	32	270336	71368704	18399744	103487195099
BTC_ijb_jcid_var112	264	264	264	32	32	270336	71368704	18399744	103440708554
BTC_ijb_jcid_var112	264	264	264	32	32	270336	71368704	18399744	103508432020
BTC_ijb_jcid_var112	264	264	264	32	32	270336	71368704	18399744	103058679096
BTC_ijb_jcid_var112	264	264	264	32	32	270336	71368704	18399744	103084827512
BTC_ijb_jcid_var112	296	296	296	32	32	303104	89718784	25934336	145616597193
BTC_ijb_jcid_var112	296	296	296	32	32	303104	89718784	25934336	145316865366
BTC_ijb_jcid_var112	296	296	296	32	32	303104	89718784	25934336	145445690684
BTC_ijb_jcid_var112	296	296	296	32	32	303104	89718784	25934336	145437532782
BTC_ijb_jcid_var112	296	296	296	32	32	303104	89718784	25934336	145490269618


==> figures/data/ijb_jcid10/meas/var113.dat <==
BTC_ijb_jcid_var113	8	8	8	32	32	8192	65536	512	3009443
BTC_ijb_jcid_var113	8	8	8	32	32	8192	65536	512	2662384
BTC_ijb_jcid_var113	8	8	8	32	32	8192	65536	512	2659611
BTC_ijb_jcid_var113	8	8	8	32	32	8192	65536	512	2663217
BTC_ijb_jcid_var113	8	8	8	32	32	8192	65536	512	2662169
BTC_ijb_jcid_var113	40	40	40	32	32	40960	1638400	64000	322258166
BTC_ijb_jcid_var113	40	40	40	32	32	40960	1638400	64000	261217989
BTC_ijb_jcid_var113	40	40	40	32	32	40960	1638400	64000	261245245
BTC_ijb_jcid_var113	40	40	40	32	32	40960	1638400	64000	261187397
BTC_ijb_jcid_var113	40	40	40	32	32	40960	1638400	64000	262180314
BTC_ijb_jcid_var113	72	72	72	32	32	73728	5308416	373248	2100521796
BTC_ijb_jcid_var113	72	72	72	32	32	73728	5308416	373248	2134188311
BTC_ijb_jcid_var113	72	72	72	32	32	73728	5308416	373248	2140065368
BTC_ijb_jcid_var113	72	72	72	32	32	73728	5308416	373248	2135916670
BTC_ijb_jcid_var113	72	72	72	32	32	73728	5308416	373248	2132901051
BTC_ijb_jcid_var113	104	104	104	32	32	106496	11075584	1124864	6385246178
BTC_ijb_jcid_var113	104	104	104	32	32	106496	11075584	1124864	6402512269
BTC_ijb_jcid_var113	104	104	104	32	32	106496	11075584	1124864	6371627514
BTC_ijb_jcid_var113	104	104	104	32	32	106496	11075584	1124864	6403079844
BTC_ijb_jcid_var113	104	104	104	32	32	106496	11075584	1124864	6389447804
BTC_ijb_jcid_var113	136	136	136	32	32	139264	18939904	2515456	22407556789
BTC_ijb_jcid_var113	136	136	136	32	32	139264	18939904	2515456	22377459944
BTC_ijb_jcid_var113	136	136	136	32	32	139264	18939904	2515456	22511088693
BTC_ijb_jcid_var113	136	136	136	32	32	139264	18939904	2515456	22387304884
BTC_ijb_jcid_var113	136	136	136	32	32	139264	18939904	2515456	22434079842
BTC_ijb_jcid_var113	168	168	168	32	32	172032	28901376	4741632	63963512035
BTC_ijb_jcid_var113	168	168	168	32	32	172032	28901376	4741632	64031715091
BTC_ijb_jcid_var113	168	168	168	32	32	172032	28901376	4741632	64004516864
BTC_ijb_jcid_var113	168	168	168	32	32	172032	28901376	4741632	64067360481
BTC_ijb_jcid_var113	168	168	168	32	32	172032	28901376	4741632	64059684200
BTC_ijb_jcid_var113	200	200	200	32	32	204800	40960000	8000000	108313165169
BTC_ijb_jcid_var113	200	200	200	32	32	204800	40960000	8000000	108063966055
BTC_ijb_jcid_var113	200	200	200	32	32	204800	40960000	8000000	108064427978
BTC_ijb_jcid_var113	200	200	200	32	32	204800	40960000	8000000	108045114370
BTC_ijb_jcid_var113	200	200	200	32	32	204800	40960000	8000000	108064562600
BTC_ijb_jcid_var113	232	232	232	32	32	237568	55115776	12487168	167204626145
BTC_ijb_jcid_var113	232	232	232	32	32	237568	55115776	12487168	167552193988
BTC_ijb_jcid_var113	232	232	232	32	32	237568	55115776	12487168	167246126634
BTC_ijb_jcid_var113	232	232	232	32	32	237568	55115776	12487168	167229003358
BTC_ijb_jcid_var113	232	232	232	32	32	237568	55115776	12487168	166660841651


==> figures/data/ijb_jcid10/meas/var114.dat <==
BTC_ijb_jcid_var114	8	8	8	32	32	8192	65536	512	2892359
BTC_ijb_jcid_var114	8	8	8	32	32	8192	65536	512	2489082
BTC_ijb_jcid_var114	8	8	8	32	32	8192	65536	512	2575362
BTC_ijb_jcid_var114	8	8	8	32	32	8192	65536	512	2488369
BTC_ijb_jcid_var114	8	8	8	32	32	8192	65536	512	2492271
BTC_ijb_jcid_var114	40	40	40	32	32	40960	1638400	64000	264950778
BTC_ijb_jcid_var114	40	40	40	32	32	40960	1638400	64000	258449617
BTC_ijb_jcid_var114	40	40	40	32	32	40960	1638400	64000	258901471
BTC_ijb_jcid_var114	40	40	40	32	32	40960	1638400	64000	258449859
BTC_ijb_jcid_var114	40	40	40	32	32	40960	1638400	64000	258485209
BTC_ijb_jcid_var114	72	72	72	32	32	73728	5308416	373248	1802125325
BTC_ijb_jcid_var114	72	72	72	32	32	73728	5308416	373248	1807273985
BTC_ijb_jcid_var114	72	72	72	32	32	73728	5308416	373248	1814088252
BTC_ijb_jcid_var114	72	72	72	32	32	73728	5308416	373248	1805069616
BTC_ijb_jcid_var114	72	72	72	32	32	73728	5308416	373248	1807308166
BTC_ijb_jcid_var114	104	104	104	32	32	106496	11075584	1124864	6165158039
BTC_ijb_jcid_var114	104	104	104	32	32	106496	11075584	1124864	6145524980
BTC_ijb_jcid_var114	104	104	104	32	32	106496	11075584	1124864	6151059395
BTC_ijb_jcid_var114	104	104	104	32	32	106496	11075584	1124864	6166014994
BTC_ijb_jcid_var114	104	104	104	32	32	106496	11075584	1124864	6142944917
BTC_ijb_jcid_var114	136	136	136	32	32	139264	18939904	2515456	19221792143
BTC_ijb_jcid_var114	136	136	136	32	32	139264	18939904	2515456	19222406507
BTC_ijb_jcid_var114	136	136	136	32	32	139264	18939904	2515456	19218628607
BTC_ijb_jcid_var114	136	136	136	32	32	139264	18939904	2515456	19169460449
BTC_ijb_jcid_var114	136	136	136	32	32	139264	18939904	2515456	19241869127
BTC_ijb_jcid_var114	168	168	168	32	32	172032	28901376	4741632	59685125077
BTC_ijb_jcid_var114	168	168	168	32	32	172032	28901376	4741632	59726627084
BTC_ijb_jcid_var114	168	168	168	32	32	172032	28901376	4741632	59686193463
BTC_ijb_jcid_var114	168	168	168	32	32	172032	28901376	4741632	59456492269
BTC_ijb_jcid_var114	168	168	168	32	32	172032	28901376	4741632	59426594762
BTC_ijb_jcid_var114	200	200	200	32	32	204800	40960000	8000000	99712712326
BTC_ijb_jcid_var114	200	200	200	32	32	204800	40960000	8000000	99741475751
BTC_ijb_jcid_var114	200	200	200	32	32	204800	40960000	8000000	99730818121
BTC_ijb_jcid_var114	200	200	200	32	32	204800	40960000	8000000	100233289529
BTC_ijb_jcid_var114	200	200	200	32	32	204800	40960000	8000000	100201050467
BTC_ijb_jcid_var114	232	232	232	32	32	237568	55115776	12487168	156064176713
BTC_ijb_jcid_var114	232	232	232	32	32	237568	55115776	12487168	156639287115
BTC_ijb_jcid_var114	232	232	232	32	32	237568	55115776	12487168	156437089804
BTC_ijb_jcid_var114	232	232	232	32	32	237568	55115776	12487168	156454477284
BTC_ijb_jcid_var114	232	232	232	32	32	237568	55115776	12487168	156586437529


==> figures/data/ijb_jcid10/meas/var115.dat <==
BTC_ijb_jcid_var115	8	8	8	32	32	8192	65536	512	4563407
BTC_ijb_jcid_var115	8	8	8	32	32	8192	65536	512	3257612
BTC_ijb_jcid_var115	8	8	8	32	32	8192	65536	512	3201756
BTC_ijb_jcid_var115	8	8	8	32	32	8192	65536	512	3203296
BTC_ijb_jcid_var115	8	8	8	32	32	8192	65536	512	3204220
BTC_ijb_jcid_var115	40	40	40	32	32	40960	1638400	64000	308512269
BTC_ijb_jcid_var115	40	40	40	32	32	40960	1638400	64000	253400980
BTC_ijb_jcid_var115	40	40	40	32	32	40960	1638400	64000	252932988
BTC_ijb_jcid_var115	40	40	40	32	32	40960	1638400	64000	253039142
BTC_ijb_jcid_var115	40	40	40	32	32	40960	1638400	64000	253442476
BTC_ijb_jcid_var115	72	72	72	32	32	73728	5308416	373248	3114718317
BTC_ijb_jcid_var115	72	72	72	32	32	73728	5308416	373248	3136275331
BTC_ijb_jcid_var115	72	72	72	32	32	73728	5308416	373248	3153215265
BTC_ijb_jcid_var115	72	72	72	32	32	73728	5308416	373248	3149124384
BTC_ijb_jcid_var115	72	72	72	32	32	73728	5308416	373248	3133805792
BTC_ijb_jcid_var115	104	104	104	32	32	106496	11075584	1124864	8611256905
BTC_ijb_jcid_var115	104	104	104	32	32	106496	11075584	1124864	8605509677
BTC_ijb_jcid_var115	104	104	104	32	32	106496	11075584	1124864	8621608700
BTC_ijb_jcid_var115	104	104	104	32	32	106496	11075584	1124864	8616051055
BTC_ijb_jcid_var115	104	104	104	32	32	106496	11075584	1124864	8623163391
BTC_ijb_jcid_var115	136	136	136	32	32	139264	18939904	2515456	17898338857
BTC_ijb_jcid_var115	136	136	136	32	32	139264	18939904	2515456	17953573353
BTC_ijb_jcid_var115	136	136	136	32	32	139264	18939904	2515456	17921687690
BTC_ijb_jcid_var115	136	136	136	32	32	139264	18939904	2515456	17912625142
BTC_ijb_jcid_var115	136	136	136	32	32	139264	18939904	2515456	17933516151
BTC_ijb_jcid_var115	168	168	168	32	32	172032	28901376	4741632	32154198415
BTC_ijb_jcid_var115	168	168	168	32	32	172032	28901376	4741632	32122250928
BTC_ijb_jcid_var115	168	168	168	32	32	172032	28901376	4741632	32176314797
BTC_ijb_jcid_var115	168	168	168	32	32	172032	28901376	4741632	32056424699
BTC_ijb_jcid_var115	168	168	168	32	32	172032	28901376	4741632	31985239431
BTC_ijb_jcid_var115	200	200	200	32	32	204800	40960000	8000000	51582248041
BTC_ijb_jcid_var115	200	200	200	32	32	204800	40960000	8000000	51685759922
BTC_ijb_jcid_var115	200	200	200	32	32	204800	40960000	8000000	51895548734
BTC_ijb_jcid_var115	200	200	200	32	32	204800	40960000	8000000	51878336543
BTC_ijb_jcid_var115	200	200	200	32	32	204800	40960000	8000000	51875235561
BTC_ijb_jcid_var115	232	232	232	32	32	237568	55115776	12487168	78440861112
BTC_ijb_jcid_var115	232	232	232	32	32	237568	55115776	12487168	78361735405
BTC_ijb_jcid_var115	232	232	232	32	32	237568	55115776	12487168	78678328005
BTC_ijb_jcid_var115	232	232	232	32	32	237568	55115776	12487168	78399793724
BTC_ijb_jcid_var115	232	232	232	32	32	237568	55115776	12487168	78386011628
BTC_ijb_jcid_var115	264	264	264	32	32	270336	71368704	18399744	112458784256
BTC_ijb_jcid_var115	264	264	264	32	32	270336	71368704	18399744	112521907248
BTC_ijb_jcid_var115	264	264	264	32	32	270336	71368704	18399744	112474672862
BTC_ijb_jcid_var115	264	264	264	32	32	270336	71368704	18399744	112444171289
BTC_ijb_jcid_var115	264	264	264	32	32	270336	71368704	18399744	112413464981
BTC_ijb_jcid_var115	296	296	296	32	32	303104	89718784	25934336	155689432410
BTC_ijb_jcid_var115	296	296	296	32	32	303104	89718784	25934336	155399221404
BTC_ijb_jcid_var115	296	296	296	32	32	303104	89718784	25934336	155463620757
BTC_ijb_jcid_var115	296	296	296	32	32	303104	89718784	25934336	155400843827
BTC_ijb_jcid_var115	296	296	296	32	32	303104	89718784	25934336	155375183516


==> figures/data/ijb_jcid10/meas/var116.dat <==
BTC_ijb_jcid_var116	8	8	8	32	32	8192	65536	512	5117532
BTC_ijb_jcid_var116	8	8	8	32	32	8192	65536	512	3143738
BTC_ijb_jcid_var116	8	8	8	32	32	8192	65536	512	3153961
BTC_ijb_jcid_var116	8	8	8	32	32	8192	65536	512	3102192
BTC_ijb_jcid_var116	8	8	8	32	32	8192	65536	512	3104127
BTC_ijb_jcid_var116	40	40	40	32	32	40960	1638400	64000	319160645
BTC_ijb_jcid_var116	40	40	40	32	32	40960	1638400	64000	259173416
BTC_ijb_jcid_var116	40	40	40	32	32	40960	1638400	64000	259495914
BTC_ijb_jcid_var116	40	40	40	32	32	40960	1638400	64000	258697839
BTC_ijb_jcid_var116	40	40	40	32	32	40960	1638400	64000	258441425
BTC_ijb_jcid_var116	72	72	72	32	32	73728	5308416	373248	3400776080
BTC_ijb_jcid_var116	72	72	72	32	32	73728	5308416	373248	3427399895
BTC_ijb_jcid_var116	72	72	72	32	32	73728	5308416	373248	3425098830
BTC_ijb_jcid_var116	72	72	72	32	32	73728	5308416	373248	3430531365
BTC_ijb_jcid_var116	72	72	72	32	32	73728	5308416	373248	3426471313
BTC_ijb_jcid_var116	104	104	104	32	32	106496	11075584	1124864	9075952330
BTC_ijb_jcid_var116	104	104	104	32	32	106496	11075584	1124864	9024428989
BTC_ijb_jcid_var116	104	104	104	32	32	106496	11075584	1124864	9018088439
BTC_ijb_jcid_var116	104	104	104	32	32	106496	11075584	1124864	9024983386
BTC_ijb_jcid_var116	104	104	104	32	32	106496	11075584	1124864	9027166904
BTC_ijb_jcid_var116	136	136	136	32	32	139264	18939904	2515456	18676879094
BTC_ijb_jcid_var116	136	136	136	32	32	139264	18939904	2515456	18681444600
BTC_ijb_jcid_var116	136	136	136	32	32	139264	18939904	2515456	18695780641
BTC_ijb_jcid_var116	136	136	136	32	32	139264	18939904	2515456	18658178401
BTC_ijb_jcid_var116	136	136	136	32	32	139264	18939904	2515456	18680306384
BTC_ijb_jcid_var116	168	168	168	32	32	172032	28901376	4741632	33388454565
BTC_ijb_jcid_var116	168	168	168	32	32	172032	28901376	4741632	33400705819
BTC_ijb_jcid_var116	168	168	168	32	32	172032	28901376	4741632	33428830677
BTC_ijb_jcid_var116	168	168	168	32	32	172032	28901376	4741632	33399086097
BTC_ijb_jcid_var116	168	168	168	32	32	172032	28901376	4741632	33540680964
BTC_ijb_jcid_var116	200	200	200	32	32	204800	40960000	8000000	55938517335
BTC_ijb_jcid_var116	200	200	200	32	32	204800	40960000	8000000	55985907292
BTC_ijb_jcid_var116	200	200	200	32	32	204800	40960000	8000000	56022736629
BTC_ijb_jcid_var116	200	200	200	32	32	204800	40960000	8000000	55961272618
BTC_ijb_jcid_var116	200	200	200	32	32	204800	40960000	8000000	55972330070
BTC_ijb_jcid_var116	232	232	232	32	32	237568	55115776	12487168	86190920331
BTC_ijb_jcid_var116	232	232	232	32	32	237568	55115776	12487168	86249614376
BTC_ijb_jcid_var116	232	232	232	32	32	237568	55115776	12487168	85746664706
BTC_ijb_jcid_var116	232	232	232	32	32	237568	55115776	12487168	85830525374
BTC_ijb_jcid_var116	232	232	232	32	32	237568	55115776	12487168	86053396371
BTC_ijb_jcid_var116	264	264	264	32	32	270336	71368704	18399744	123730327361
BTC_ijb_jcid_var116	264	264	264	32	32	270336	71368704	18399744	123681137819
BTC_ijb_jcid_var116	264	264	264	32	32	270336	71368704	18399744	123769389983
BTC_ijb_jcid_var116	264	264	264	32	32	270336	71368704	18399744	123771277224
BTC_ijb_jcid_var116	264	264	264	32	32	270336	71368704	18399744	123990291211


==> figures/data/ijb_jcid10/meas/var117.dat <==
BTC_ijb_jcid_var117	8	8	8	32	32	8192	65536	512	3728486
BTC_ijb_jcid_var117	8	8	8	32	32	8192	65536	512	3153198
BTC_ijb_jcid_var117	8	8	8	32	32	8192	65536	512	3108190
BTC_ijb_jcid_var117	8	8	8	32	32	8192	65536	512	3111818
BTC_ijb_jcid_var117	8	8	8	32	32	8192	65536	512	3112106
BTC_ijb_jcid_var117	40	40	40	32	32	40960	1638400	64000	301813745
BTC_ijb_jcid_var117	40	40	40	32	32	40960	1638400	64000	249225816
BTC_ijb_jcid_var117	40	40	40	32	32	40960	1638400	64000	248273496
BTC_ijb_jcid_var117	40	40	40	32	32	40960	1638400	64000	248261988
BTC_ijb_jcid_var117	40	40	40	32	32	40960	1638400	64000	248387586
BTC_ijb_jcid_var117	72	72	72	32	32	73728	5308416	373248	3097683030
BTC_ijb_jcid_var117	72	72	72	32	32	73728	5308416	373248	3162383429
BTC_ijb_jcid_var117	72	72	72	32	32	73728	5308416	373248	3165871290
BTC_ijb_jcid_var117	72	72	72	32	32	73728	5308416	373248	3160366356
BTC_ijb_jcid_var117	72	72	72	32	32	73728	5308416	373248	3162662636
BTC_ijb_jcid_var117	104	104	104	32	32	106496	11075584	1124864	8715885945
BTC_ijb_jcid_var117	104	104	104	32	32	106496	11075584	1124864	8755162360
BTC_ijb_jcid_var117	104	104	104	32	32	106496	11075584	1124864	8710451966
BTC_ijb_jcid_var117	104	104	104	32	32	106496	11075584	1124864	8705101197
BTC_ijb_jcid_var117	104	104	104	32	32	106496	11075584	1124864	8711751496
BTC_ijb_jcid_var117	136	136	136	32	32	139264	18939904	2515456	17989668148
BTC_ijb_jcid_var117	136	136	136	32	32	139264	18939904	2515456	17942068051
BTC_ijb_jcid_var117	136	136	136	32	32	139264	18939904	2515456	17958671861
BTC_ijb_jcid_var117	136	136	136	32	32	139264	18939904	2515456	17969527626
BTC_ijb_jcid_var117	136	136	136	32	32	139264	18939904	2515456	17955339538
BTC_ijb_jcid_var117	168	168	168	32	32	172032	28901376	4741632	32212740853
BTC_ijb_jcid_var117	168	168	168	32	32	172032	28901376	4741632	32077949907
BTC_ijb_jcid_var117	168	168	168	32	32	172032	28901376	4741632	31980328598
BTC_ijb_jcid_var117	168	168	168	32	32	172032	28901376	4741632	31979595378
BTC_ijb_jcid_var117	168	168	168	32	32	172032	28901376	4741632	31983636836
BTC_ijb_jcid_var117	200	200	200	32	32	204800	40960000	8000000	51628862063
BTC_ijb_jcid_var117	200	200	200	32	32	204800	40960000	8000000	51652095130
BTC_ijb_jcid_var117	200	200	200	32	32	204800	40960000	8000000	51641778340
BTC_ijb_jcid_var117	200	200	200	32	32	204800	40960000	8000000	51593383461
BTC_ijb_jcid_var117	200	200	200	32	32	204800	40960000	8000000	51872629290
BTC_ijb_jcid_var117	232	232	232	32	32	237568	55115776	12487168	78443357757
BTC_ijb_jcid_var117	232	232	232	32	32	237568	55115776	12487168	78476576121
BTC_ijb_jcid_var117	232	232	232	32	32	237568	55115776	12487168	78716132544
BTC_ijb_jcid_var117	232	232	232	32	32	237568	55115776	12487168	78123660901
BTC_ijb_jcid_var117	232	232	232	32	32	237568	55115776	12487168	78044346234
BTC_ijb_jcid_var117	264	264	264	32	32	270336	71368704	18399744	111876396872
BTC_ijb_jcid_var117	264	264	264	32	32	270336	71368704	18399744	111840023624
BTC_ijb_jcid_var117	264	264	264	32	32	270336	71368704	18399744	111841381677
BTC_ijb_jcid_var117	264	264	264	32	32	270336	71368704	18399744	111971194166
BTC_ijb_jcid_var117	264	264	264	32	32	270336	71368704	18399744	111828850629
BTC_ijb_jcid_var117	296	296	296	32	32	303104	89718784	25934336	154493623672
BTC_ijb_jcid_var117	296	296	296	32	32	303104	89718784	25934336	154426939003
BTC_ijb_jcid_var117	296	296	296	32	32	303104	89718784	25934336	155136854756
BTC_ijb_jcid_var117	296	296	296	32	32	303104	89718784	25934336	155222725153
BTC_ijb_jcid_var117	296	296	296	32	32	303104	89718784	25934336	154728024967


==> figures/data/ijb_jcid10/meas/var118.dat <==
BTC_ijb_jcid_var118	8	8	8	32	32	8192	65536	512	2795766
BTC_ijb_jcid_var118	8	8	8	32	32	8192	65536	512	2558755
BTC_ijb_jcid_var118	8	8	8	32	32	8192	65536	512	2558242
BTC_ijb_jcid_var118	8	8	8	32	32	8192	65536	512	2563789
BTC_ijb_jcid_var118	8	8	8	32	32	8192	65536	512	2559959
BTC_ijb_jcid_var118	40	40	40	32	32	40960	1638400	64000	244071551
BTC_ijb_jcid_var118	40	40	40	32	32	40960	1638400	64000	239081276
BTC_ijb_jcid_var118	40	40	40	32	32	40960	1638400	64000	238645217
BTC_ijb_jcid_var118	40	40	40	32	32	40960	1638400	64000	238630732
BTC_ijb_jcid_var118	40	40	40	32	32	40960	1638400	64000	239237541
BTC_ijb_jcid_var118	72	72	72	32	32	73728	5308416	373248	1996950614
BTC_ijb_jcid_var118	72	72	72	32	32	73728	5308416	373248	2018293122
BTC_ijb_jcid_var118	72	72	72	32	32	73728	5308416	373248	2009068674
BTC_ijb_jcid_var118	72	72	72	32	32	73728	5308416	373248	2011480433
BTC_ijb_jcid_var118	72	72	72	32	32	73728	5308416	373248	2011534846
BTC_ijb_jcid_var118	104	104	104	32	32	106496	11075584	1124864	6366590562
BTC_ijb_jcid_var118	104	104	104	32	32	106496	11075584	1124864	6394914048
BTC_ijb_jcid_var118	104	104	104	32	32	106496	11075584	1124864	6380084075
BTC_ijb_jcid_var118	104	104	104	32	32	106496	11075584	1124864	6364714577
BTC_ijb_jcid_var118	104	104	104	32	32	106496	11075584	1124864	6358416434
BTC_ijb_jcid_var118	136	136	136	32	32	139264	18939904	2515456	13926080513
BTC_ijb_jcid_var118	136	136	136	32	32	139264	18939904	2515456	13943230231
BTC_ijb_jcid_var118	136	136	136	32	32	139264	18939904	2515456	13919873688
BTC_ijb_jcid_var118	136	136	136	32	32	139264	18939904	2515456	13925372748
BTC_ijb_jcid_var118	136	136	136	32	32	139264	18939904	2515456	13988220027
BTC_ijb_jcid_var118	168	168	168	32	32	172032	28901376	4741632	25973049943
BTC_ijb_jcid_var118	168	168	168	32	32	172032	28901376	4741632	26059835138
BTC_ijb_jcid_var118	168	168	168	32	32	172032	28901376	4741632	25975978174
BTC_ijb_jcid_var118	168	168	168	32	32	172032	28901376	4741632	26017239061
BTC_ijb_jcid_var118	168	168	168	32	32	172032	28901376	4741632	25986568782
BTC_ijb_jcid_var118	200	200	200	32	32	204800	40960000	8000000	45820403708
BTC_ijb_jcid_var118	200	200	200	32	32	204800	40960000	8000000	46130381456
BTC_ijb_jcid_var118	200	200	200	32	32	204800	40960000	8000000	46096641506
BTC_ijb_jcid_var118	200	200	200	32	32	204800	40960000	8000000	46100162447
BTC_ijb_jcid_var118	200	200	200	32	32	204800	40960000	8000000	46092594414
BTC_ijb_jcid_var118	232	232	232	32	32	237568	55115776	12487168	71700169181
BTC_ijb_jcid_var118	232	232	232	32	32	237568	55115776	12487168	71631435873
BTC_ijb_jcid_var118	232	232	232	32	32	237568	55115776	12487168	71982000717
BTC_ijb_jcid_var118	232	232	232	32	32	237568	55115776	12487168	71647274296
BTC_ijb_jcid_var118	232	232	232	32	32	237568	55115776	12487168	71660543949
BTC_ijb_jcid_var118	264	264	264	32	32	270336	71368704	18399744	105122250681
BTC_ijb_jcid_var118	264	264	264	32	32	270336	71368704	18399744	105028589005
BTC_ijb_jcid_var118	264	264	264	32	32	270336	71368704	18399744	105058107983
BTC_ijb_jcid_var118	264	264	264	32	32	270336	71368704	18399744	104981592694
BTC_ijb_jcid_var118	264	264	264	32	32	270336	71368704	18399744	105071856692
BTC_ijb_jcid_var118	296	296	296	32	32	303104	89718784	25934336	147443188555
BTC_ijb_jcid_var118	296	296	296	32	32	303104	89718784	25934336	147654550596
BTC_ijb_jcid_var118	296	296	296	32	32	303104	89718784	25934336	147316217521
BTC_ijb_jcid_var118	296	296	296	32	32	303104	89718784	25934336	146528717390
BTC_ijb_jcid_var118	296	296	296	32	32	303104	89718784	25934336	146517233150


==> figures/data/ijb_jcid10/meas/var119.dat <==
BTC_ijb_jcid_var119	8	8	8	32	32	8192	65536	512	3752320
BTC_ijb_jcid_var119	8	8	8	32	32	8192	65536	512	3417730
BTC_ijb_jcid_var119	8	8	8	32	32	8192	65536	512	3419870
BTC_ijb_jcid_var119	8	8	8	32	32	8192	65536	512	3395323
BTC_ijb_jcid_var119	8	8	8	32	32	8192	65536	512	3376532
BTC_ijb_jcid_var119	40	40	40	32	32	40960	1638400	64000	342088193
BTC_ijb_jcid_var119	40	40	40	32	32	40960	1638400	64000	281136856
BTC_ijb_jcid_var119	40	40	40	32	32	40960	1638400	64000	280035569
BTC_ijb_jcid_var119	40	40	40	32	32	40960	1638400	64000	273879953
BTC_ijb_jcid_var119	40	40	40	32	32	40960	1638400	64000	273813254
BTC_ijb_jcid_var119	72	72	72	32	32	73728	5308416	373248	3278884370
BTC_ijb_jcid_var119	72	72	72	32	32	73728	5308416	373248	3312810834
BTC_ijb_jcid_var119	72	72	72	32	32	73728	5308416	373248	3313691055
BTC_ijb_jcid_var119	72	72	72	32	32	73728	5308416	373248	3309604963
BTC_ijb_jcid_var119	72	72	72	32	32	73728	5308416	373248	3327997123
BTC_ijb_jcid_var119	104	104	104	32	32	106496	11075584	1124864	9253490120
BTC_ijb_jcid_var119	104	104	104	32	32	106496	11075584	1124864	9237956324
BTC_ijb_jcid_var119	104	104	104	32	32	106496	11075584	1124864	9275519597
BTC_ijb_jcid_var119	104	104	104	32	32	106496	11075584	1124864	9232431516
BTC_ijb_jcid_var119	104	104	104	32	32	106496	11075584	1124864	9252017221
BTC_ijb_jcid_var119	136	136	136	32	32	139264	18939904	2515456	22093031806
BTC_ijb_jcid_var119	136	136	136	32	32	139264	18939904	2515456	22058982627
BTC_ijb_jcid_var119	136	136	136	32	32	139264	18939904	2515456	22151341057
BTC_ijb_jcid_var119	136	136	136	32	32	139264	18939904	2515456	22035325290
BTC_ijb_jcid_var119	136	136	136	32	32	139264	18939904	2515456	22095436509
BTC_ijb_jcid_var119	168	168	168	32	32	172032	28901376	4741632	62526275743
BTC_ijb_jcid_var119	168	168	168	32	32	172032	28901376	4741632	62579374713
BTC_ijb_jcid_var119	168	168	168	32	32	172032	28901376	4741632	62519811408
BTC_ijb_jcid_var119	168	168	168	32	32	172032	28901376	4741632	62606888568
BTC_ijb_jcid_var119	168	168	168	32	32	172032	28901376	4741632	62863024351
BTC_ijb_jcid_var119	200	200	200	32	32	204800	40960000	8000000	105160114650
BTC_ijb_jcid_var119	200	200	200	32	32	204800	40960000	8000000	104842675622
BTC_ijb_jcid_var119	200	200	200	32	32	204800	40960000	8000000	105115947017
BTC_ijb_jcid_var119	200	200	200	32	32	204800	40960000	8000000	105090197953
BTC_ijb_jcid_var119	200	200	200	32	32	204800	40960000	8000000	105116119061
BTC_ijb_jcid_var119	232	232	232	32	32	237568	55115776	12487168	163883642960
BTC_ijb_jcid_var119	232	232	232	32	32	237568	55115776	12487168	164179449174
BTC_ijb_jcid_var119	232	232	232	32	32	237568	55115776	12487168	163934635669
BTC_ijb_jcid_var119	232	232	232	32	32	237568	55115776	12487168	163844978633
BTC_ijb_jcid_var119	232	232	232	32	32	237568	55115776	12487168	163820852493


==> figures/data/ijb_jcid10/meas/var12.dat <==
BTC_ijb_jcid_var12	8	8	8	32	32	8192	65536	512	38685262
BTC_ijb_jcid_var12	8	8	8	32	32	8192	65536	512	2065408
BTC_ijb_jcid_var12	8	8	8	32	32	8192	65536	512	2164977
BTC_ijb_jcid_var12	8	8	8	32	32	8192	65536	512	1867564
BTC_ijb_jcid_var12	8	8	8	32	32	8192	65536	512	1826117
BTC_ijb_jcid_var12	40	40	40	32	32	40960	1638400	64000	227401132
BTC_ijb_jcid_var12	40	40	40	32	32	40960	1638400	64000	221485744
BTC_ijb_jcid_var12	40	40	40	32	32	40960	1638400	64000	221611386
BTC_ijb_jcid_var12	40	40	40	32	32	40960	1638400	64000	221614111
BTC_ijb_jcid_var12	40	40	40	32	32	40960	1638400	64000	222082149
BTC_ijb_jcid_var12	72	72	72	32	32	73728	5308416	373248	1453303665
BTC_ijb_jcid_var12	72	72	72	32	32	73728	5308416	373248	1457370945
BTC_ijb_jcid_var12	72	72	72	32	32	73728	5308416	373248	1461859271
BTC_ijb_jcid_var12	72	72	72	32	32	73728	5308416	373248	1470163205
BTC_ijb_jcid_var12	72	72	72	32	32	73728	5308416	373248	1458006956
BTC_ijb_jcid_var12	104	104	104	32	32	106496	11075584	1124864	4590281870
BTC_ijb_jcid_var12	104	104	104	32	32	106496	11075584	1124864	4606960593
BTC_ijb_jcid_var12	104	104	104	32	32	106496	11075584	1124864	4580460942
BTC_ijb_jcid_var12	104	104	104	32	32	106496	11075584	1124864	4590689385
BTC_ijb_jcid_var12	104	104	104	32	32	106496	11075584	1124864	4608833727
BTC_ijb_jcid_var12	136	136	136	32	32	139264	18939904	2515456	10285441441
BTC_ijb_jcid_var12	136	136	136	32	32	139264	18939904	2515456	10279656156
BTC_ijb_jcid_var12	136	136	136	32	32	139264	18939904	2515456	10284962458
BTC_ijb_jcid_var12	136	136	136	32	32	139264	18939904	2515456	10304682332
BTC_ijb_jcid_var12	136	136	136	32	32	139264	18939904	2515456	10306114853
BTC_ijb_jcid_var12	168	168	168	32	32	172032	28901376	4741632	19352711669
BTC_ijb_jcid_var12	168	168	168	32	32	172032	28901376	4741632	19273171017
BTC_ijb_jcid_var12	168	168	168	32	32	172032	28901376	4741632	19239843986
BTC_ijb_jcid_var12	168	168	168	32	32	172032	28901376	4741632	19375507272
BTC_ijb_jcid_var12	168	168	168	32	32	172032	28901376	4741632	19235985626
BTC_ijb_jcid_var12	200	200	200	32	32	204800	40960000	8000000	32546602365
BTC_ijb_jcid_var12	200	200	200	32	32	204800	40960000	8000000	32559599150
BTC_ijb_jcid_var12	200	200	200	32	32	204800	40960000	8000000	32507576176
BTC_ijb_jcid_var12	200	200	200	32	32	204800	40960000	8000000	32511355762
BTC_ijb_jcid_var12	200	200	200	32	32	204800	40960000	8000000	32522801233
BTC_ijb_jcid_var12	232	232	232	32	32	237568	55115776	12487168	50821879217
BTC_ijb_jcid_var12	232	232	232	32	32	237568	55115776	12487168	50833527469
BTC_ijb_jcid_var12	232	232	232	32	32	237568	55115776	12487168	50809288930
BTC_ijb_jcid_var12	232	232	232	32	32	237568	55115776	12487168	50915120742
BTC_ijb_jcid_var12	232	232	232	32	32	237568	55115776	12487168	50852624539
BTC_ijb_jcid_var12	264	264	264	32	32	270336	71368704	18399744	74973867385
BTC_ijb_jcid_var12	264	264	264	32	32	270336	71368704	18399744	74934656244
BTC_ijb_jcid_var12	264	264	264	32	32	270336	71368704	18399744	75487281424
BTC_ijb_jcid_var12	264	264	264	32	32	270336	71368704	18399744	75314912051
BTC_ijb_jcid_var12	264	264	264	32	32	270336	71368704	18399744	75129230829
BTC_ijb_jcid_var12	296	296	296	32	32	303104	89718784	25934336	105248421976
BTC_ijb_jcid_var12	296	296	296	32	32	303104	89718784	25934336	105139595939
BTC_ijb_jcid_var12	296	296	296	32	32	303104	89718784	25934336	105601435212
BTC_ijb_jcid_var12	296	296	296	32	32	303104	89718784	25934336	105172295692
BTC_ijb_jcid_var12	296	296	296	32	32	303104	89718784	25934336	105180873737
BTC_ijb_jcid_var12	328	328	328	32	32	335872	110166016	35287552	143877267747
BTC_ijb_jcid_var12	328	328	328	32	32	335872	110166016	35287552	144025032017
BTC_ijb_jcid_var12	328	328	328	32	32	335872	110166016	35287552	143653231409
BTC_ijb_jcid_var12	328	328	328	32	32	335872	110166016	35287552	143027401661
BTC_ijb_jcid_var12	328	328	328	32	32	335872	110166016	35287552	143469665553


==> figures/data/ijb_jcid10/meas/var120.dat <==
BTC_ijb_jcid_var120	8	8	8	32	32	8192	65536	512	2902545
BTC_ijb_jcid_var120	8	8	8	32	32	8192	65536	512	2616911
BTC_ijb_jcid_var120	8	8	8	32	32	8192	65536	512	2615041
BTC_ijb_jcid_var120	8	8	8	32	32	8192	65536	512	2707578
BTC_ijb_jcid_var120	8	8	8	32	32	8192	65536	512	2615455
BTC_ijb_jcid_var120	40	40	40	32	32	40960	1638400	64000	260401279
BTC_ijb_jcid_var120	40	40	40	32	32	40960	1638400	64000	255909646
BTC_ijb_jcid_var120	40	40	40	32	32	40960	1638400	64000	256522386
BTC_ijb_jcid_var120	40	40	40	32	32	40960	1638400	64000	255165223
BTC_ijb_jcid_var120	40	40	40	32	32	40960	1638400	64000	255166483
BTC_ijb_jcid_var120	72	72	72	32	32	73728	5308416	373248	2067325024
BTC_ijb_jcid_var120	72	72	72	32	32	73728	5308416	373248	2117962059
BTC_ijb_jcid_var120	72	72	72	32	32	73728	5308416	373248	2075918364
BTC_ijb_jcid_var120	72	72	72	32	32	73728	5308416	373248	2074021811
BTC_ijb_jcid_var120	72	72	72	32	32	73728	5308416	373248	2068926636
BTC_ijb_jcid_var120	104	104	104	32	32	106496	11075584	1124864	6780662790
BTC_ijb_jcid_var120	104	104	104	32	32	106496	11075584	1124864	6789205929
BTC_ijb_jcid_var120	104	104	104	32	32	106496	11075584	1124864	6795714744
BTC_ijb_jcid_var120	104	104	104	32	32	106496	11075584	1124864	6812862737
BTC_ijb_jcid_var120	104	104	104	32	32	106496	11075584	1124864	6784145374
BTC_ijb_jcid_var120	136	136	136	32	32	139264	18939904	2515456	17611198453
BTC_ijb_jcid_var120	136	136	136	32	32	139264	18939904	2515456	17539167588
BTC_ijb_jcid_var120	136	136	136	32	32	139264	18939904	2515456	17586161880
BTC_ijb_jcid_var120	136	136	136	32	32	139264	18939904	2515456	17512093843
BTC_ijb_jcid_var120	136	136	136	32	32	139264	18939904	2515456	17713094100
BTC_ijb_jcid_var120	168	168	168	32	32	172032	28901376	4741632	59676125848
BTC_ijb_jcid_var120	168	168	168	32	32	172032	28901376	4741632	59990980305
BTC_ijb_jcid_var120	168	168	168	32	32	172032	28901376	4741632	59705295073
BTC_ijb_jcid_var120	168	168	168	32	32	172032	28901376	4741632	59704936390
BTC_ijb_jcid_var120	168	168	168	32	32	172032	28901376	4741632	59721163540
BTC_ijb_jcid_var120	200	200	200	32	32	204800	40960000	8000000	100229278249
BTC_ijb_jcid_var120	200	200	200	32	32	204800	40960000	8000000	100345675628
BTC_ijb_jcid_var120	200	200	200	32	32	204800	40960000	8000000	100284366156
BTC_ijb_jcid_var120	200	200	200	32	32	204800	40960000	8000000	100255331378
BTC_ijb_jcid_var120	200	200	200	32	32	204800	40960000	8000000	100173572037
BTC_ijb_jcid_var120	232	232	232	32	32	237568	55115776	12487168	157866972474
BTC_ijb_jcid_var120	232	232	232	32	32	237568	55115776	12487168	157591961594
BTC_ijb_jcid_var120	232	232	232	32	32	237568	55115776	12487168	157585439234
BTC_ijb_jcid_var120	232	232	232	32	32	237568	55115776	12487168	157610439608
BTC_ijb_jcid_var120	232	232	232	32	32	237568	55115776	12487168	157367523861


==> figures/data/ijb_jcid10/meas/var121.dat <==
BTC_ijb_jcid_var121	8	8	8	32	32	8192	65536	512	13557382
BTC_ijb_jcid_var121	8	8	8	32	32	8192	65536	512	13115471
BTC_ijb_jcid_var121	8	8	8	32	32	8192	65536	512	13342849
BTC_ijb_jcid_var121	8	8	8	32	32	8192	65536	512	13222375
BTC_ijb_jcid_var121	8	8	8	32	32	8192	65536	512	13137243
BTC_ijb_jcid_var121	40	40	40	32	32	40960	1638400	64000	540585018
BTC_ijb_jcid_var121	40	40	40	32	32	40960	1638400	64000	539210445
BTC_ijb_jcid_var121	40	40	40	32	32	40960	1638400	64000	502602302
BTC_ijb_jcid_var121	40	40	40	32	32	40960	1638400	64000	377410351
BTC_ijb_jcid_var121	40	40	40	32	32	40960	1638400	64000	376722705
BTC_ijb_jcid_var121	72	72	72	32	32	73728	5308416	373248	1255503944
BTC_ijb_jcid_var121	72	72	72	32	32	73728	5308416	373248	1260805844
BTC_ijb_jcid_var121	72	72	72	32	32	73728	5308416	373248	1255372281
BTC_ijb_jcid_var121	72	72	72	32	32	73728	5308416	373248	1264856407
BTC_ijb_jcid_var121	72	72	72	32	32	73728	5308416	373248	1265132640
BTC_ijb_jcid_var121	104	104	104	32	32	106496	11075584	1124864	2723837894
BTC_ijb_jcid_var121	104	104	104	32	32	106496	11075584	1124864	2705651984
BTC_ijb_jcid_var121	104	104	104	32	32	106496	11075584	1124864	2724432256
BTC_ijb_jcid_var121	104	104	104	32	32	106496	11075584	1124864	2722326585
BTC_ijb_jcid_var121	104	104	104	32	32	106496	11075584	1124864	2744816181
BTC_ijb_jcid_var121	136	136	136	32	32	139264	18939904	2515456	4794654809
BTC_ijb_jcid_var121	136	136	136	32	32	139264	18939904	2515456	4794668387
BTC_ijb_jcid_var121	136	136	136	32	32	139264	18939904	2515456	4808570555
BTC_ijb_jcid_var121	136	136	136	32	32	139264	18939904	2515456	4784605034
BTC_ijb_jcid_var121	136	136	136	32	32	139264	18939904	2515456	4801520444
BTC_ijb_jcid_var121	168	168	168	32	32	172032	28901376	4741632	7456531298
BTC_ijb_jcid_var121	168	168	168	32	32	172032	28901376	4741632	7466782045
BTC_ijb_jcid_var121	168	168	168	32	32	172032	28901376	4741632	7464338018
BTC_ijb_jcid_var121	168	168	168	32	32	172032	28901376	4741632	7430742709
BTC_ijb_jcid_var121	168	168	168	32	32	172032	28901376	4741632	7436647471
BTC_ijb_jcid_var121	200	200	200	32	32	204800	40960000	8000000	10614219059
BTC_ijb_jcid_var121	200	200	200	32	32	204800	40960000	8000000	10631106696
BTC_ijb_jcid_var121	200	200	200	32	32	204800	40960000	8000000	10621491334
BTC_ijb_jcid_var121	200	200	200	32	32	204800	40960000	8000000	10620105129
BTC_ijb_jcid_var121	200	200	200	32	32	204800	40960000	8000000	10620158276
BTC_ijb_jcid_var121	232	232	232	32	32	237568	55115776	12487168	15292364350
BTC_ijb_jcid_var121	232	232	232	32	32	237568	55115776	12487168	15280524575
BTC_ijb_jcid_var121	232	232	232	32	32	237568	55115776	12487168	15276723682
BTC_ijb_jcid_var121	232	232	232	32	32	237568	55115776	12487168	15322062960
BTC_ijb_jcid_var121	232	232	232	32	32	237568	55115776	12487168	15382912605
BTC_ijb_jcid_var121	264	264	264	32	32	270336	71368704	18399744	20683328708
BTC_ijb_jcid_var121	264	264	264	32	32	270336	71368704	18399744	20565548373
BTC_ijb_jcid_var121	264	264	264	32	32	270336	71368704	18399744	20540349163
BTC_ijb_jcid_var121	264	264	264	32	32	270336	71368704	18399744	20530689337
BTC_ijb_jcid_var121	264	264	264	32	32	270336	71368704	18399744	20604253311
BTC_ijb_jcid_var121	296	296	296	32	32	303104	89718784	25934336	26590879283
BTC_ijb_jcid_var121	296	296	296	32	32	303104	89718784	25934336	26641677841
BTC_ijb_jcid_var121	296	296	296	32	32	303104	89718784	25934336	26491266007
BTC_ijb_jcid_var121	296	296	296	32	32	303104	89718784	25934336	26479689818
BTC_ijb_jcid_var121	296	296	296	32	32	303104	89718784	25934336	26467771855
BTC_ijb_jcid_var121	328	328	328	32	32	335872	110166016	35287552	32821928110
BTC_ijb_jcid_var121	328	328	328	32	32	335872	110166016	35287552	32790360337
BTC_ijb_jcid_var121	328	328	328	32	32	335872	110166016	35287552	32923798087
BTC_ijb_jcid_var121	328	328	328	32	32	335872	110166016	35287552	32904011498
BTC_ijb_jcid_var121	328	328	328	32	32	335872	110166016	35287552	32971796649
BTC_ijb_jcid_var121	360	360	360	32	32	368640	132710400	46656000	41345449076
BTC_ijb_jcid_var121	360	360	360	32	32	368640	132710400	46656000	41498823950
BTC_ijb_jcid_var121	360	360	360	32	32	368640	132710400	46656000	41289704364
BTC_ijb_jcid_var121	360	360	360	32	32	368640	132710400	46656000	41078649983
BTC_ijb_jcid_var121	360	360	360	32	32	368640	132710400	46656000	41027332967
BTC_ijb_jcid_var121	392	392	392	32	32	401408	157351936	60236288	55352272655
BTC_ijb_jcid_var121	392	392	392	32	32	401408	157351936	60236288	55166049876
BTC_ijb_jcid_var121	392	392	392	32	32	401408	157351936	60236288	55306279177
BTC_ijb_jcid_var121	392	392	392	32	32	401408	157351936	60236288	55358106711
BTC_ijb_jcid_var121	392	392	392	32	32	401408	157351936	60236288	55162958536
BTC_ijb_jcid_var121	424	424	424	32	32	434176	184090624	76225024	66805696437
BTC_ijb_jcid_var121	424	424	424	32	32	434176	184090624	76225024	66962611293
BTC_ijb_jcid_var121	424	424	424	32	32	434176	184090624	76225024	66708949813
BTC_ijb_jcid_var121	424	424	424	32	32	434176	184090624	76225024	66896028603
BTC_ijb_jcid_var121	424	424	424	32	32	434176	184090624	76225024	66737454023
BTC_ijb_jcid_var121	456	456	456	32	32	466944	212926464	94818816	77281911105
BTC_ijb_jcid_var121	456	456	456	32	32	466944	212926464	94818816	77231010003
BTC_ijb_jcid_var121	456	456	456	32	32	466944	212926464	94818816	77230693449
BTC_ijb_jcid_var121	456	456	456	32	32	466944	212926464	94818816	77399489085
BTC_ijb_jcid_var121	456	456	456	32	32	466944	212926464	94818816	77220022886
BTC_ijb_jcid_var121	488	488	488	32	32	499712	243859456	116214272	89339870589
BTC_ijb_jcid_var121	488	488	488	32	32	499712	243859456	116214272	89322829058
BTC_ijb_jcid_var121	488	488	488	32	32	499712	243859456	116214272	89299595429
BTC_ijb_jcid_var121	488	488	488	32	32	499712	243859456	116214272	89312769280
BTC_ijb_jcid_var121	488	488	488	32	32	499712	243859456	116214272	89321160612


==> figures/data/ijb_jcid10/meas/var122.dat <==
BTC_ijb_jcid_var122	8	8	8	32	32	8192	65536	512	15294500
BTC_ijb_jcid_var122	8	8	8	32	32	8192	65536	512	14954200
BTC_ijb_jcid_var122	8	8	8	32	32	8192	65536	512	14924802
BTC_ijb_jcid_var122	8	8	8	32	32	8192	65536	512	14966812
BTC_ijb_jcid_var122	8	8	8	32	32	8192	65536	512	14917625
BTC_ijb_jcid_var122	40	40	40	32	32	40960	1638400	64000	540346268
BTC_ijb_jcid_var122	40	40	40	32	32	40960	1638400	64000	539552004
BTC_ijb_jcid_var122	40	40	40	32	32	40960	1638400	64000	506968389
BTC_ijb_jcid_var122	40	40	40	32	32	40960	1638400	64000	382114457
BTC_ijb_jcid_var122	40	40	40	32	32	40960	1638400	64000	382605036
BTC_ijb_jcid_var122	72	72	72	32	32	73728	5308416	373248	1287871546
BTC_ijb_jcid_var122	72	72	72	32	32	73728	5308416	373248	1288041865
BTC_ijb_jcid_var122	72	72	72	32	32	73728	5308416	373248	1300711210
BTC_ijb_jcid_var122	72	72	72	32	32	73728	5308416	373248	1290649668
BTC_ijb_jcid_var122	72	72	72	32	32	73728	5308416	373248	1292400739
BTC_ijb_jcid_var122	104	104	104	32	32	106496	11075584	1124864	2817880987
BTC_ijb_jcid_var122	104	104	104	32	32	106496	11075584	1124864	2844405857
BTC_ijb_jcid_var122	104	104	104	32	32	106496	11075584	1124864	2834958271
BTC_ijb_jcid_var122	104	104	104	32	32	106496	11075584	1124864	2838486694
BTC_ijb_jcid_var122	104	104	104	32	32	106496	11075584	1124864	2824684812
BTC_ijb_jcid_var122	136	136	136	32	32	139264	18939904	2515456	4834723420
BTC_ijb_jcid_var122	136	136	136	32	32	139264	18939904	2515456	4884289844
BTC_ijb_jcid_var122	136	136	136	32	32	139264	18939904	2515456	4885375917
BTC_ijb_jcid_var122	136	136	136	32	32	139264	18939904	2515456	4892722647
BTC_ijb_jcid_var122	136	136	136	32	32	139264	18939904	2515456	4890492478
BTC_ijb_jcid_var122	168	168	168	32	32	172032	28901376	4741632	7512560303
BTC_ijb_jcid_var122	168	168	168	32	32	172032	28901376	4741632	7550111097
BTC_ijb_jcid_var122	168	168	168	32	32	172032	28901376	4741632	7569882055
BTC_ijb_jcid_var122	168	168	168	32	32	172032	28901376	4741632	7498777904
BTC_ijb_jcid_var122	168	168	168	32	32	172032	28901376	4741632	7557612539
BTC_ijb_jcid_var122	200	200	200	32	32	204800	40960000	8000000	10782311959
BTC_ijb_jcid_var122	200	200	200	32	32	204800	40960000	8000000	10817164480
BTC_ijb_jcid_var122	200	200	200	32	32	204800	40960000	8000000	10717539457
BTC_ijb_jcid_var122	200	200	200	32	32	204800	40960000	8000000	10677636247
BTC_ijb_jcid_var122	200	200	200	32	32	204800	40960000	8000000	10771481411
BTC_ijb_jcid_var122	232	232	232	32	32	237568	55115776	12487168	15160649040
BTC_ijb_jcid_var122	232	232	232	32	32	237568	55115776	12487168	15196531336
BTC_ijb_jcid_var122	232	232	232	32	32	237568	55115776	12487168	15147952907
BTC_ijb_jcid_var122	232	232	232	32	32	237568	55115776	12487168	15110594305
BTC_ijb_jcid_var122	232	232	232	32	32	237568	55115776	12487168	15185073559
BTC_ijb_jcid_var122	264	264	264	32	32	270336	71368704	18399744	20241269794
BTC_ijb_jcid_var122	264	264	264	32	32	270336	71368704	18399744	20303677746
BTC_ijb_jcid_var122	264	264	264	32	32	270336	71368704	18399744	20200063492
BTC_ijb_jcid_var122	264	264	264	32	32	270336	71368704	18399744	20132783649
BTC_ijb_jcid_var122	264	264	264	32	32	270336	71368704	18399744	20195616920
BTC_ijb_jcid_var122	296	296	296	32	32	303104	89718784	25934336	25284969463
BTC_ijb_jcid_var122	296	296	296	32	32	303104	89718784	25934336	25435905208
BTC_ijb_jcid_var122	296	296	296	32	32	303104	89718784	25934336	25277070454
BTC_ijb_jcid_var122	296	296	296	32	32	303104	89718784	25934336	25225815070
BTC_ijb_jcid_var122	296	296	296	32	32	303104	89718784	25934336	25276664725
BTC_ijb_jcid_var122	328	328	328	32	32	335872	110166016	35287552	31451241158
BTC_ijb_jcid_var122	328	328	328	32	32	335872	110166016	35287552	31597782894
BTC_ijb_jcid_var122	328	328	328	32	32	335872	110166016	35287552	31428440500
BTC_ijb_jcid_var122	328	328	328	32	32	335872	110166016	35287552	31464606335
BTC_ijb_jcid_var122	328	328	328	32	32	335872	110166016	35287552	31394952839
BTC_ijb_jcid_var122	360	360	360	32	32	368640	132710400	46656000	38433986652
BTC_ijb_jcid_var122	360	360	360	32	32	368640	132710400	46656000	38309912107
BTC_ijb_jcid_var122	360	360	360	32	32	368640	132710400	46656000	38332128255
BTC_ijb_jcid_var122	360	360	360	32	32	368640	132710400	46656000	38611626206
BTC_ijb_jcid_var122	360	360	360	32	32	368640	132710400	46656000	38704610641
BTC_ijb_jcid_var122	392	392	392	32	32	401408	157351936	60236288	46670949789
BTC_ijb_jcid_var122	392	392	392	32	32	401408	157351936	60236288	46669240921
BTC_ijb_jcid_var122	392	392	392	32	32	401408	157351936	60236288	46676962596
BTC_ijb_jcid_var122	392	392	392	32	32	401408	157351936	60236288	46482546295
BTC_ijb_jcid_var122	392	392	392	32	32	401408	157351936	60236288	46225797417
BTC_ijb_jcid_var122	424	424	424	32	32	434176	184090624	76225024	56041557991
BTC_ijb_jcid_var122	424	424	424	32	32	434176	184090624	76225024	55976220715
BTC_ijb_jcid_var122	424	424	424	32	32	434176	184090624	76225024	56171094298
BTC_ijb_jcid_var122	424	424	424	32	32	434176	184090624	76225024	55889567125
BTC_ijb_jcid_var122	424	424	424	32	32	434176	184090624	76225024	55804435811
BTC_ijb_jcid_var122	456	456	456	32	32	466944	212926464	94818816	64658908425
BTC_ijb_jcid_var122	456	456	456	32	32	466944	212926464	94818816	64897764028
BTC_ijb_jcid_var122	456	456	456	32	32	466944	212926464	94818816	64853233925
BTC_ijb_jcid_var122	456	456	456	32	32	466944	212926464	94818816	64612164226
BTC_ijb_jcid_var122	456	456	456	32	32	466944	212926464	94818816	64631457738
BTC_ijb_jcid_var122	488	488	488	32	32	499712	243859456	116214272	74913208278
BTC_ijb_jcid_var122	488	488	488	32	32	499712	243859456	116214272	75015935494
BTC_ijb_jcid_var122	488	488	488	32	32	499712	243859456	116214272	74993192935
BTC_ijb_jcid_var122	488	488	488	32	32	499712	243859456	116214272	75084534992
BTC_ijb_jcid_var122	488	488	488	32	32	499712	243859456	116214272	75023585317
BTC_ijb_jcid_var122	520	520	520	32	32	532480	276889600	140608000	86525880007
BTC_ijb_jcid_var122	520	520	520	32	32	532480	276889600	140608000	86379751973
BTC_ijb_jcid_var122	520	520	520	32	32	532480	276889600	140608000	86608917606
BTC_ijb_jcid_var122	520	520	520	32	32	532480	276889600	140608000	86539422458
BTC_ijb_jcid_var122	520	520	520	32	32	532480	276889600	140608000	86400259117


==> figures/data/ijb_jcid10/meas/var123.dat <==
BTC_ijb_jcid_var123	8	8	8	32	32	8192	65536	512	15297850
BTC_ijb_jcid_var123	8	8	8	32	32	8192	65536	512	14849861
BTC_ijb_jcid_var123	8	8	8	32	32	8192	65536	512	14924899
BTC_ijb_jcid_var123	8	8	8	32	32	8192	65536	512	14921791
BTC_ijb_jcid_var123	8	8	8	32	32	8192	65536	512	15017772
BTC_ijb_jcid_var123	40	40	40	32	32	40960	1638400	64000	558653810
BTC_ijb_jcid_var123	40	40	40	32	32	40960	1638400	64000	558326926
BTC_ijb_jcid_var123	40	40	40	32	32	40960	1638400	64000	527372022
BTC_ijb_jcid_var123	40	40	40	32	32	40960	1638400	64000	516185646
BTC_ijb_jcid_var123	40	40	40	32	32	40960	1638400	64000	505265779
BTC_ijb_jcid_var123	72	72	72	32	32	73728	5308416	373248	1299915224
BTC_ijb_jcid_var123	72	72	72	32	32	73728	5308416	373248	1304541142
BTC_ijb_jcid_var123	72	72	72	32	32	73728	5308416	373248	1304477069
BTC_ijb_jcid_var123	72	72	72	32	32	73728	5308416	373248	1308715492
BTC_ijb_jcid_var123	72	72	72	32	32	73728	5308416	373248	1308751801
BTC_ijb_jcid_var123	104	104	104	32	32	106496	11075584	1124864	2811982543
BTC_ijb_jcid_var123	104	104	104	32	32	106496	11075584	1124864	2810300923
BTC_ijb_jcid_var123	104	104	104	32	32	106496	11075584	1124864	2791538448
BTC_ijb_jcid_var123	104	104	104	32	32	106496	11075584	1124864	2801260244
BTC_ijb_jcid_var123	104	104	104	32	32	106496	11075584	1124864	2796965765
BTC_ijb_jcid_var123	136	136	136	32	32	139264	18939904	2515456	4886185693
BTC_ijb_jcid_var123	136	136	136	32	32	139264	18939904	2515456	4845915384
BTC_ijb_jcid_var123	136	136	136	32	32	139264	18939904	2515456	4850010471
BTC_ijb_jcid_var123	136	136	136	32	32	139264	18939904	2515456	4931853030
BTC_ijb_jcid_var123	136	136	136	32	32	139264	18939904	2515456	4914952644
BTC_ijb_jcid_var123	168	168	168	32	32	172032	28901376	4741632	7584826872
BTC_ijb_jcid_var123	168	168	168	32	32	172032	28901376	4741632	7693454838
BTC_ijb_jcid_var123	168	168	168	32	32	172032	28901376	4741632	7529688821
BTC_ijb_jcid_var123	168	168	168	32	32	172032	28901376	4741632	7615241175
BTC_ijb_jcid_var123	168	168	168	32	32	172032	28901376	4741632	7577690758
BTC_ijb_jcid_var123	200	200	200	32	32	204800	40960000	8000000	10900092501
BTC_ijb_jcid_var123	200	200	200	32	32	204800	40960000	8000000	10749913176
BTC_ijb_jcid_var123	200	200	200	32	32	204800	40960000	8000000	10824227055
BTC_ijb_jcid_var123	200	200	200	32	32	204800	40960000	8000000	10803970756
BTC_ijb_jcid_var123	200	200	200	32	32	204800	40960000	8000000	10883968922
BTC_ijb_jcid_var123	232	232	232	32	32	237568	55115776	12487168	15479280046
BTC_ijb_jcid_var123	232	232	232	32	32	237568	55115776	12487168	15346088031
BTC_ijb_jcid_var123	232	232	232	32	32	237568	55115776	12487168	15471674282
BTC_ijb_jcid_var123	232	232	232	32	32	237568	55115776	12487168	15469747683
BTC_ijb_jcid_var123	232	232	232	32	32	237568	55115776	12487168	15585894034
BTC_ijb_jcid_var123	264	264	264	32	32	270336	71368704	18399744	20876919028
BTC_ijb_jcid_var123	264	264	264	32	32	270336	71368704	18399744	20805384423
BTC_ijb_jcid_var123	264	264	264	32	32	270336	71368704	18399744	20607969206
BTC_ijb_jcid_var123	264	264	264	32	32	270336	71368704	18399744	20486881504
BTC_ijb_jcid_var123	264	264	264	32	32	270336	71368704	18399744	20679064719
BTC_ijb_jcid_var123	296	296	296	32	32	303104	89718784	25934336	26614560100
BTC_ijb_jcid_var123	296	296	296	32	32	303104	89718784	25934336	26618911390
BTC_ijb_jcid_var123	296	296	296	32	32	303104	89718784	25934336	26696934342
BTC_ijb_jcid_var123	296	296	296	32	32	303104	89718784	25934336	26826447395
BTC_ijb_jcid_var123	296	296	296	32	32	303104	89718784	25934336	26830384597
BTC_ijb_jcid_var123	328	328	328	32	32	335872	110166016	35287552	33671209731
BTC_ijb_jcid_var123	328	328	328	32	32	335872	110166016	35287552	33378884684
BTC_ijb_jcid_var123	328	328	328	32	32	335872	110166016	35287552	33346381763
BTC_ijb_jcid_var123	328	328	328	32	32	335872	110166016	35287552	33331194736
BTC_ijb_jcid_var123	328	328	328	32	32	335872	110166016	35287552	32945147337
BTC_ijb_jcid_var123	360	360	360	32	32	368640	132710400	46656000	42307530377
BTC_ijb_jcid_var123	360	360	360	32	32	368640	132710400	46656000	42354070494
BTC_ijb_jcid_var123	360	360	360	32	32	368640	132710400	46656000	42325881236
BTC_ijb_jcid_var123	360	360	360	32	32	368640	132710400	46656000	42382818990
BTC_ijb_jcid_var123	360	360	360	32	32	368640	132710400	46656000	42273513365
BTC_ijb_jcid_var123	392	392	392	32	32	401408	157351936	60236288	52919460082
BTC_ijb_jcid_var123	392	392	392	32	32	401408	157351936	60236288	52374593657
BTC_ijb_jcid_var123	392	392	392	32	32	401408	157351936	60236288	52120588663
BTC_ijb_jcid_var123	392	392	392	32	32	401408	157351936	60236288	52254571451
BTC_ijb_jcid_var123	392	392	392	32	32	401408	157351936	60236288	52232126006
BTC_ijb_jcid_var123	424	424	424	32	32	434176	184090624	76225024	61598203116
BTC_ijb_jcid_var123	424	424	424	32	32	434176	184090624	76225024	61626295886
BTC_ijb_jcid_var123	424	424	424	32	32	434176	184090624	76225024	61919105747
BTC_ijb_jcid_var123	424	424	424	32	32	434176	184090624	76225024	62146825873
BTC_ijb_jcid_var123	424	424	424	32	32	434176	184090624	76225024	62262040789
BTC_ijb_jcid_var123	456	456	456	32	32	466944	212926464	94818816	72627033482
BTC_ijb_jcid_var123	456	456	456	32	32	466944	212926464	94818816	72080128441
BTC_ijb_jcid_var123	456	456	456	32	32	466944	212926464	94818816	72568554986
BTC_ijb_jcid_var123	456	456	456	32	32	466944	212926464	94818816	73083919318
BTC_ijb_jcid_var123	456	456	456	32	32	466944	212926464	94818816	72872524614
BTC_ijb_jcid_var123	488	488	488	32	32	499712	243859456	116214272	84940370704
BTC_ijb_jcid_var123	488	488	488	32	32	499712	243859456	116214272	84451027155
BTC_ijb_jcid_var123	488	488	488	32	32	499712	243859456	116214272	84405203708
BTC_ijb_jcid_var123	488	488	488	32	32	499712	243859456	116214272	84208888194
BTC_ijb_jcid_var123	488	488	488	32	32	499712	243859456	116214272	84285234965


==> figures/data/ijb_jcid10/meas/var124.dat <==
BTC_ijb_jcid_var124	8	8	8	32	32	8192	65536	512	15233266
BTC_ijb_jcid_var124	8	8	8	32	32	8192	65536	512	14923496
BTC_ijb_jcid_var124	8	8	8	32	32	8192	65536	512	14890456
BTC_ijb_jcid_var124	8	8	8	32	32	8192	65536	512	14920793
BTC_ijb_jcid_var124	8	8	8	32	32	8192	65536	512	14892566
BTC_ijb_jcid_var124	40	40	40	32	32	40960	1638400	64000	606055427
BTC_ijb_jcid_var124	40	40	40	32	32	40960	1638400	64000	602675372
BTC_ijb_jcid_var124	40	40	40	32	32	40960	1638400	64000	535430044
BTC_ijb_jcid_var124	40	40	40	32	32	40960	1638400	64000	443093930
BTC_ijb_jcid_var124	40	40	40	32	32	40960	1638400	64000	442433142
BTC_ijb_jcid_var124	72	72	72	32	32	73728	5308416	373248	1474076679
BTC_ijb_jcid_var124	72	72	72	32	32	73728	5308416	373248	1471356920
BTC_ijb_jcid_var124	72	72	72	32	32	73728	5308416	373248	1476642804
BTC_ijb_jcid_var124	72	72	72	32	32	73728	5308416	373248	1479155994
BTC_ijb_jcid_var124	72	72	72	32	32	73728	5308416	373248	1484629552
BTC_ijb_jcid_var124	104	104	104	32	32	106496	11075584	1124864	3165389462
BTC_ijb_jcid_var124	104	104	104	32	32	106496	11075584	1124864	3178914366
BTC_ijb_jcid_var124	104	104	104	32	32	106496	11075584	1124864	3172626912
BTC_ijb_jcid_var124	104	104	104	32	32	106496	11075584	1124864	3170314560
BTC_ijb_jcid_var124	104	104	104	32	32	106496	11075584	1124864	3161455920
BTC_ijb_jcid_var124	136	136	136	32	32	139264	18939904	2515456	5551628133
BTC_ijb_jcid_var124	136	136	136	32	32	139264	18939904	2515456	5563401433
BTC_ijb_jcid_var124	136	136	136	32	32	139264	18939904	2515456	5574105258
BTC_ijb_jcid_var124	136	136	136	32	32	139264	18939904	2515456	5570399135
BTC_ijb_jcid_var124	136	136	136	32	32	139264	18939904	2515456	5569417134
BTC_ijb_jcid_var124	168	168	168	32	32	172032	28901376	4741632	8692762073
BTC_ijb_jcid_var124	168	168	168	32	32	172032	28901376	4741632	8704078491
BTC_ijb_jcid_var124	168	168	168	32	32	172032	28901376	4741632	8616357723
BTC_ijb_jcid_var124	168	168	168	32	32	172032	28901376	4741632	8634172593
BTC_ijb_jcid_var124	168	168	168	32	32	172032	28901376	4741632	8566653272
BTC_ijb_jcid_var124	200	200	200	32	32	204800	40960000	8000000	12337989695
BTC_ijb_jcid_var124	200	200	200	32	32	204800	40960000	8000000	12306306245
BTC_ijb_jcid_var124	200	200	200	32	32	204800	40960000	8000000	12312707316
BTC_ijb_jcid_var124	200	200	200	32	32	204800	40960000	8000000	12326327459
BTC_ijb_jcid_var124	200	200	200	32	32	204800	40960000	8000000	12439275302
BTC_ijb_jcid_var124	232	232	232	32	32	237568	55115776	12487168	17174718636
BTC_ijb_jcid_var124	232	232	232	32	32	237568	55115776	12487168	17088234159
BTC_ijb_jcid_var124	232	232	232	32	32	237568	55115776	12487168	17285316393
BTC_ijb_jcid_var124	232	232	232	32	32	237568	55115776	12487168	17256629445
BTC_ijb_jcid_var124	232	232	232	32	32	237568	55115776	12487168	17247601040
BTC_ijb_jcid_var124	264	264	264	32	32	270336	71368704	18399744	22766927761
BTC_ijb_jcid_var124	264	264	264	32	32	270336	71368704	18399744	22771294038
BTC_ijb_jcid_var124	264	264	264	32	32	270336	71368704	18399744	22515778618
BTC_ijb_jcid_var124	264	264	264	32	32	270336	71368704	18399744	22531529266
BTC_ijb_jcid_var124	264	264	264	32	32	270336	71368704	18399744	22673838992
BTC_ijb_jcid_var124	296	296	296	32	32	303104	89718784	25934336	29348362695
BTC_ijb_jcid_var124	296	296	296	32	32	303104	89718784	25934336	28984428206
BTC_ijb_jcid_var124	296	296	296	32	32	303104	89718784	25934336	29097365989
BTC_ijb_jcid_var124	296	296	296	32	32	303104	89718784	25934336	29711563902
BTC_ijb_jcid_var124	296	296	296	32	32	303104	89718784	25934336	29842140151
BTC_ijb_jcid_var124	328	328	328	32	32	335872	110166016	35287552	37402524211
BTC_ijb_jcid_var124	328	328	328	32	32	335872	110166016	35287552	37425138617
BTC_ijb_jcid_var124	328	328	328	32	32	335872	110166016	35287552	37395434079
BTC_ijb_jcid_var124	328	328	328	32	32	335872	110166016	35287552	37040914540
BTC_ijb_jcid_var124	328	328	328	32	32	335872	110166016	35287552	36498820972
BTC_ijb_jcid_var124	360	360	360	32	32	368640	132710400	46656000	44534984617
BTC_ijb_jcid_var124	360	360	360	32	32	368640	132710400	46656000	45022063943
BTC_ijb_jcid_var124	360	360	360	32	32	368640	132710400	46656000	45153390251
BTC_ijb_jcid_var124	360	360	360	32	32	368640	132710400	46656000	45283048548
BTC_ijb_jcid_var124	360	360	360	32	32	368640	132710400	46656000	45183577236
BTC_ijb_jcid_var124	392	392	392	32	32	401408	157351936	60236288	54922562388
BTC_ijb_jcid_var124	392	392	392	32	32	401408	157351936	60236288	54531190075
BTC_ijb_jcid_var124	392	392	392	32	32	401408	157351936	60236288	53971071261
BTC_ijb_jcid_var124	392	392	392	32	32	401408	157351936	60236288	53963214421
BTC_ijb_jcid_var124	392	392	392	32	32	401408	157351936	60236288	54203877382
BTC_ijb_jcid_var124	424	424	424	32	32	434176	184090624	76225024	64396514542
BTC_ijb_jcid_var124	424	424	424	32	32	434176	184090624	76225024	64430552219
BTC_ijb_jcid_var124	424	424	424	32	32	434176	184090624	76225024	64402859597
BTC_ijb_jcid_var124	424	424	424	32	32	434176	184090624	76225024	65287062027
BTC_ijb_jcid_var124	424	424	424	32	32	434176	184090624	76225024	65692331186
BTC_ijb_jcid_var124	456	456	456	32	32	466944	212926464	94818816	77654912736
BTC_ijb_jcid_var124	456	456	456	32	32	466944	212926464	94818816	77053790753
BTC_ijb_jcid_var124	456	456	456	32	32	466944	212926464	94818816	77186374434
BTC_ijb_jcid_var124	456	456	456	32	32	466944	212926464	94818816	77041581481
BTC_ijb_jcid_var124	456	456	456	32	32	466944	212926464	94818816	77113977976
BTC_ijb_jcid_var124	488	488	488	32	32	499712	243859456	116214272	88515768609
BTC_ijb_jcid_var124	488	488	488	32	32	499712	243859456	116214272	87464756621
BTC_ijb_jcid_var124	488	488	488	32	32	499712	243859456	116214272	87272175608
BTC_ijb_jcid_var124	488	488	488	32	32	499712	243859456	116214272	87250972499
BTC_ijb_jcid_var124	488	488	488	32	32	499712	243859456	116214272	87281079197


==> figures/data/ijb_jcid10/meas/var125.dat <==
BTC_ijb_jcid_var125	8	8	8	32	32	8192	65536	512	16173426
BTC_ijb_jcid_var125	8	8	8	32	32	8192	65536	512	15769425
BTC_ijb_jcid_var125	8	8	8	32	32	8192	65536	512	15598467
BTC_ijb_jcid_var125	8	8	8	32	32	8192	65536	512	15687377
BTC_ijb_jcid_var125	8	8	8	32	32	8192	65536	512	15584703
BTC_ijb_jcid_var125	40	40	40	32	32	40960	1638400	64000	603247911
BTC_ijb_jcid_var125	40	40	40	32	32	40960	1638400	64000	601737537
BTC_ijb_jcid_var125	40	40	40	32	32	40960	1638400	64000	602446607
BTC_ijb_jcid_var125	40	40	40	32	32	40960	1638400	64000	603592354
BTC_ijb_jcid_var125	40	40	40	32	32	40960	1638400	64000	434536452
BTC_ijb_jcid_var125	72	72	72	32	32	73728	5308416	373248	1496095577
BTC_ijb_jcid_var125	72	72	72	32	32	73728	5308416	373248	1498291470
BTC_ijb_jcid_var125	72	72	72	32	32	73728	5308416	373248	1483478394
BTC_ijb_jcid_var125	72	72	72	32	32	73728	5308416	373248	1482937076
BTC_ijb_jcid_var125	72	72	72	32	32	73728	5308416	373248	1480797930
BTC_ijb_jcid_var125	104	104	104	32	32	106496	11075584	1124864	3167653362
BTC_ijb_jcid_var125	104	104	104	32	32	106496	11075584	1124864	3155335575
BTC_ijb_jcid_var125	104	104	104	32	32	106496	11075584	1124864	3163315761
BTC_ijb_jcid_var125	104	104	104	32	32	106496	11075584	1124864	3158938098
BTC_ijb_jcid_var125	104	104	104	32	32	106496	11075584	1124864	3178063893
BTC_ijb_jcid_var125	136	136	136	32	32	139264	18939904	2515456	5503715295
BTC_ijb_jcid_var125	136	136	136	32	32	139264	18939904	2515456	5516874935
BTC_ijb_jcid_var125	136	136	136	32	32	139264	18939904	2515456	5486952240
BTC_ijb_jcid_var125	136	136	136	32	32	139264	18939904	2515456	5542263608
BTC_ijb_jcid_var125	136	136	136	32	32	139264	18939904	2515456	5518981101
BTC_ijb_jcid_var125	168	168	168	32	32	172032	28901376	4741632	8532139068
BTC_ijb_jcid_var125	168	168	168	32	32	172032	28901376	4741632	8527084621
BTC_ijb_jcid_var125	168	168	168	32	32	172032	28901376	4741632	8544216965
BTC_ijb_jcid_var125	168	168	168	32	32	172032	28901376	4741632	8537678209
BTC_ijb_jcid_var125	168	168	168	32	32	172032	28901376	4741632	8576375655
BTC_ijb_jcid_var125	200	200	200	32	32	204800	40960000	8000000	12007358953
BTC_ijb_jcid_var125	200	200	200	32	32	204800	40960000	8000000	12014474864
BTC_ijb_jcid_var125	200	200	200	32	32	204800	40960000	8000000	12132212077
BTC_ijb_jcid_var125	200	200	200	32	32	204800	40960000	8000000	12086637743
BTC_ijb_jcid_var125	200	200	200	32	32	204800	40960000	8000000	11998650138
BTC_ijb_jcid_var125	232	232	232	32	32	237568	55115776	12487168	16849865343
BTC_ijb_jcid_var125	232	232	232	32	32	237568	55115776	12487168	16877874260
BTC_ijb_jcid_var125	232	232	232	32	32	237568	55115776	12487168	16849836136
BTC_ijb_jcid_var125	232	232	232	32	32	237568	55115776	12487168	16861199012
BTC_ijb_jcid_var125	232	232	232	32	32	237568	55115776	12487168	16861113382
BTC_ijb_jcid_var125	264	264	264	32	32	270336	71368704	18399744	22491596515
BTC_ijb_jcid_var125	264	264	264	32	32	270336	71368704	18399744	22808960384
BTC_ijb_jcid_var125	264	264	264	32	32	270336	71368704	18399744	22485368425
BTC_ijb_jcid_var125	264	264	264	32	32	270336	71368704	18399744	22589404466
BTC_ijb_jcid_var125	264	264	264	32	32	270336	71368704	18399744	22443738951
BTC_ijb_jcid_var125	296	296	296	32	32	303104	89718784	25934336	27946086944
BTC_ijb_jcid_var125	296	296	296	32	32	303104	89718784	25934336	28030643440
BTC_ijb_jcid_var125	296	296	296	32	32	303104	89718784	25934336	28046794496
BTC_ijb_jcid_var125	296	296	296	32	32	303104	89718784	25934336	28131897902
BTC_ijb_jcid_var125	296	296	296	32	32	303104	89718784	25934336	27947823817
BTC_ijb_jcid_var125	328	328	328	32	32	335872	110166016	35287552	34608434152
BTC_ijb_jcid_var125	328	328	328	32	32	335872	110166016	35287552	34582020321
BTC_ijb_jcid_var125	328	328	328	32	32	335872	110166016	35287552	34610957238
BTC_ijb_jcid_var125	328	328	328	32	32	335872	110166016	35287552	34609460651
BTC_ijb_jcid_var125	328	328	328	32	32	335872	110166016	35287552	34632717818
BTC_ijb_jcid_var125	360	360	360	32	32	368640	132710400	46656000	41885030706
BTC_ijb_jcid_var125	360	360	360	32	32	368640	132710400	46656000	41780333292
BTC_ijb_jcid_var125	360	360	360	32	32	368640	132710400	46656000	41665241676
BTC_ijb_jcid_var125	360	360	360	32	32	368640	132710400	46656000	41669449136
BTC_ijb_jcid_var125	360	360	360	32	32	368640	132710400	46656000	41674504309
BTC_ijb_jcid_var125	392	392	392	32	32	401408	157351936	60236288	50545879549
BTC_ijb_jcid_var125	392	392	392	32	32	401408	157351936	60236288	50483240537
BTC_ijb_jcid_var125	392	392	392	32	32	401408	157351936	60236288	50699157784
BTC_ijb_jcid_var125	392	392	392	32	32	401408	157351936	60236288	50731644902
BTC_ijb_jcid_var125	392	392	392	32	32	401408	157351936	60236288	51169290931
BTC_ijb_jcid_var125	424	424	424	32	32	434176	184090624	76225024	60103232896
BTC_ijb_jcid_var125	424	424	424	32	32	434176	184090624	76225024	60509828483
BTC_ijb_jcid_var125	424	424	424	32	32	434176	184090624	76225024	60126012383
BTC_ijb_jcid_var125	424	424	424	32	32	434176	184090624	76225024	60116813008
BTC_ijb_jcid_var125	424	424	424	32	32	434176	184090624	76225024	60136378521
BTC_ijb_jcid_var125	456	456	456	32	32	466944	212926464	94818816	69030438493
BTC_ijb_jcid_var125	456	456	456	32	32	466944	212926464	94818816	69317579458
BTC_ijb_jcid_var125	456	456	456	32	32	466944	212926464	94818816	69526279875
BTC_ijb_jcid_var125	456	456	456	32	32	466944	212926464	94818816	69649872295
BTC_ijb_jcid_var125	456	456	456	32	32	466944	212926464	94818816	69282534962
BTC_ijb_jcid_var125	488	488	488	32	32	499712	243859456	116214272	80450428408
BTC_ijb_jcid_var125	488	488	488	32	32	499712	243859456	116214272	80561610849
BTC_ijb_jcid_var125	488	488	488	32	32	499712	243859456	116214272	81154214736
BTC_ijb_jcid_var125	488	488	488	32	32	499712	243859456	116214272	81127303280
BTC_ijb_jcid_var125	488	488	488	32	32	499712	243859456	116214272	81408467678


==> figures/data/ijb_jcid10/meas/var126.dat <==
BTC_ijb_jcid_var126	8	8	8	32	32	8192	65536	512	15510152
BTC_ijb_jcid_var126	8	8	8	32	32	8192	65536	512	15145744
BTC_ijb_jcid_var126	8	8	8	32	32	8192	65536	512	15126362
BTC_ijb_jcid_var126	8	8	8	32	32	8192	65536	512	15141569
BTC_ijb_jcid_var126	8	8	8	32	32	8192	65536	512	15142997
BTC_ijb_jcid_var126	40	40	40	32	32	40960	1638400	64000	588935552
BTC_ijb_jcid_var126	40	40	40	32	32	40960	1638400	64000	589759097
BTC_ijb_jcid_var126	40	40	40	32	32	40960	1638400	64000	461031322
BTC_ijb_jcid_var126	40	40	40	32	32	40960	1638400	64000	420115422
BTC_ijb_jcid_var126	40	40	40	32	32	40960	1638400	64000	420810432
BTC_ijb_jcid_var126	72	72	72	32	32	73728	5308416	373248	1483881065
BTC_ijb_jcid_var126	72	72	72	32	32	73728	5308416	373248	1483146862
BTC_ijb_jcid_var126	72	72	72	32	32	73728	5308416	373248	1501449662
BTC_ijb_jcid_var126	72	72	72	32	32	73728	5308416	373248	1509068357
BTC_ijb_jcid_var126	72	72	72	32	32	73728	5308416	373248	1510873069
BTC_ijb_jcid_var126	104	104	104	32	32	106496	11075584	1124864	3246552985
BTC_ijb_jcid_var126	104	104	104	32	32	106496	11075584	1124864	3211535706
BTC_ijb_jcid_var126	104	104	104	32	32	106496	11075584	1124864	3191826525
BTC_ijb_jcid_var126	104	104	104	32	32	106496	11075584	1124864	3244404146
BTC_ijb_jcid_var126	104	104	104	32	32	106496	11075584	1124864	3211249320
BTC_ijb_jcid_var126	136	136	136	32	32	139264	18939904	2515456	5737154351
BTC_ijb_jcid_var126	136	136	136	32	32	139264	18939904	2515456	5798497886
BTC_ijb_jcid_var126	136	136	136	32	32	139264	18939904	2515456	5669427581
BTC_ijb_jcid_var126	136	136	136	32	32	139264	18939904	2515456	5673285570
BTC_ijb_jcid_var126	136	136	136	32	32	139264	18939904	2515456	5676505489
BTC_ijb_jcid_var126	168	168	168	32	32	172032	28901376	4741632	8833577539
BTC_ijb_jcid_var126	168	168	168	32	32	172032	28901376	4741632	8838519664
BTC_ijb_jcid_var126	168	168	168	32	32	172032	28901376	4741632	8878807414
BTC_ijb_jcid_var126	168	168	168	32	32	172032	28901376	4741632	8863714779
BTC_ijb_jcid_var126	168	168	168	32	32	172032	28901376	4741632	8926296676
BTC_ijb_jcid_var126	200	200	200	32	32	204800	40960000	8000000	12341845137
BTC_ijb_jcid_var126	200	200	200	32	32	204800	40960000	8000000	12496536799
BTC_ijb_jcid_var126	200	200	200	32	32	204800	40960000	8000000	12286728300
BTC_ijb_jcid_var126	200	200	200	32	32	204800	40960000	8000000	12294536806
BTC_ijb_jcid_var126	200	200	200	32	32	204800	40960000	8000000	12228004746
BTC_ijb_jcid_var126	232	232	232	32	32	237568	55115776	12487168	16656503322
BTC_ijb_jcid_var126	232	232	232	32	32	237568	55115776	12487168	16708770724
BTC_ijb_jcid_var126	232	232	232	32	32	237568	55115776	12487168	16559321162
BTC_ijb_jcid_var126	232	232	232	32	32	237568	55115776	12487168	16542602748
BTC_ijb_jcid_var126	232	232	232	32	32	237568	55115776	12487168	16559262151
BTC_ijb_jcid_var126	264	264	264	32	32	270336	71368704	18399744	22098568583
BTC_ijb_jcid_var126	264	264	264	32	32	270336	71368704	18399744	22132772679
BTC_ijb_jcid_var126	264	264	264	32	32	270336	71368704	18399744	22112654854
BTC_ijb_jcid_var126	264	264	264	32	32	270336	71368704	18399744	22118045295
BTC_ijb_jcid_var126	264	264	264	32	32	270336	71368704	18399744	22110440025
BTC_ijb_jcid_var126	296	296	296	32	32	303104	89718784	25934336	27646473994
BTC_ijb_jcid_var126	296	296	296	32	32	303104	89718784	25934336	27629802651
BTC_ijb_jcid_var126	296	296	296	32	32	303104	89718784	25934336	27825581084
BTC_ijb_jcid_var126	296	296	296	32	32	303104	89718784	25934336	27857936829
BTC_ijb_jcid_var126	296	296	296	32	32	303104	89718784	25934336	27792753834
BTC_ijb_jcid_var126	328	328	328	32	32	335872	110166016	35287552	34682886522
BTC_ijb_jcid_var126	328	328	328	32	32	335872	110166016	35287552	35025260332
BTC_ijb_jcid_var126	328	328	328	32	32	335872	110166016	35287552	34861702440
BTC_ijb_jcid_var126	328	328	328	32	32	335872	110166016	35287552	34477687105
BTC_ijb_jcid_var126	328	328	328	32	32	335872	110166016	35287552	34365338787
BTC_ijb_jcid_var126	360	360	360	32	32	368640	132710400	46656000	41039280943
BTC_ijb_jcid_var126	360	360	360	32	32	368640	132710400	46656000	41048473424
BTC_ijb_jcid_var126	360	360	360	32	32	368640	132710400	46656000	41069949377
BTC_ijb_jcid_var126	360	360	360	32	32	368640	132710400	46656000	41048143768
BTC_ijb_jcid_var126	360	360	360	32	32	368640	132710400	46656000	41077517451
BTC_ijb_jcid_var126	392	392	392	32	32	401408	157351936	60236288	48934041084
BTC_ijb_jcid_var126	392	392	392	32	32	401408	157351936	60236288	49167758789
BTC_ijb_jcid_var126	392	392	392	32	32	401408	157351936	60236288	49401581034
BTC_ijb_jcid_var126	392	392	392	32	32	401408	157351936	60236288	49684761233
BTC_ijb_jcid_var126	392	392	392	32	32	401408	157351936	60236288	49720351666
BTC_ijb_jcid_var126	424	424	424	32	32	434176	184090624	76225024	58490590163
BTC_ijb_jcid_var126	424	424	424	32	32	434176	184090624	76225024	58249313922
BTC_ijb_jcid_var126	424	424	424	32	32	434176	184090624	76225024	57697100575
BTC_ijb_jcid_var126	424	424	424	32	32	434176	184090624	76225024	57817279576
BTC_ijb_jcid_var126	424	424	424	32	32	434176	184090624	76225024	58147711667
BTC_ijb_jcid_var126	456	456	456	32	32	466944	212926464	94818816	66813278321
BTC_ijb_jcid_var126	456	456	456	32	32	466944	212926464	94818816	67250812932
BTC_ijb_jcid_var126	456	456	456	32	32	466944	212926464	94818816	66693045313
BTC_ijb_jcid_var126	456	456	456	32	32	466944	212926464	94818816	65984187876
BTC_ijb_jcid_var126	456	456	456	32	32	466944	212926464	94818816	65945102692
BTC_ijb_jcid_var126	488	488	488	32	32	499712	243859456	116214272	77047027717
BTC_ijb_jcid_var126	488	488	488	32	32	499712	243859456	116214272	77173145992
BTC_ijb_jcid_var126	488	488	488	32	32	499712	243859456	116214272	76830368850
BTC_ijb_jcid_var126	488	488	488	32	32	499712	243859456	116214272	76800789924
BTC_ijb_jcid_var126	488	488	488	32	32	499712	243859456	116214272	76811773005


==> figures/data/ijb_jcid10/meas/var127.dat <==
BTC_ijb_jcid_var127	8	8	8	32	32	8192	65536	512	18774610
BTC_ijb_jcid_var127	8	8	8	32	32	8192	65536	512	18482487
BTC_ijb_jcid_var127	8	8	8	32	32	8192	65536	512	18651768
BTC_ijb_jcid_var127	8	8	8	32	32	8192	65536	512	18477091
BTC_ijb_jcid_var127	8	8	8	32	32	8192	65536	512	18414247
BTC_ijb_jcid_var127	40	40	40	32	32	40960	1638400	64000	1049739768
BTC_ijb_jcid_var127	40	40	40	32	32	40960	1638400	64000	1002095302
BTC_ijb_jcid_var127	40	40	40	32	32	40960	1638400	64000	898172224
BTC_ijb_jcid_var127	40	40	40	32	32	40960	1638400	64000	896812136
BTC_ijb_jcid_var127	40	40	40	32	32	40960	1638400	64000	898275655
BTC_ijb_jcid_var127	72	72	72	32	32	73728	5308416	373248	4388147565
BTC_ijb_jcid_var127	72	72	72	32	32	73728	5308416	373248	4411248003
BTC_ijb_jcid_var127	72	72	72	32	32	73728	5308416	373248	4377444932
BTC_ijb_jcid_var127	72	72	72	32	32	73728	5308416	373248	4358082493
BTC_ijb_jcid_var127	72	72	72	32	32	73728	5308416	373248	4385532850
BTC_ijb_jcid_var127	104	104	104	32	32	106496	11075584	1124864	12111306219
BTC_ijb_jcid_var127	104	104	104	32	32	106496	11075584	1124864	12097143980
BTC_ijb_jcid_var127	104	104	104	32	32	106496	11075584	1124864	12085588996
BTC_ijb_jcid_var127	104	104	104	32	32	106496	11075584	1124864	12071243909
BTC_ijb_jcid_var127	104	104	104	32	32	106496	11075584	1124864	12053660550
BTC_ijb_jcid_var127	136	136	136	32	32	139264	18939904	2515456	25352376687
BTC_ijb_jcid_var127	136	136	136	32	32	139264	18939904	2515456	25354260748
BTC_ijb_jcid_var127	136	136	136	32	32	139264	18939904	2515456	25232209974
BTC_ijb_jcid_var127	136	136	136	32	32	139264	18939904	2515456	25220420428
BTC_ijb_jcid_var127	136	136	136	32	32	139264	18939904	2515456	25449128790
BTC_ijb_jcid_var127	168	168	168	32	32	172032	28901376	4741632	45982122290
BTC_ijb_jcid_var127	168	168	168	32	32	172032	28901376	4741632	46068279003
BTC_ijb_jcid_var127	168	168	168	32	32	172032	28901376	4741632	46014620820
BTC_ijb_jcid_var127	168	168	168	32	32	172032	28901376	4741632	45942943739
BTC_ijb_jcid_var127	168	168	168	32	32	172032	28901376	4741632	46073410307
BTC_ijb_jcid_var127	200	200	200	32	32	204800	40960000	8000000	74505496993
BTC_ijb_jcid_var127	200	200	200	32	32	204800	40960000	8000000	75027718002
BTC_ijb_jcid_var127	200	200	200	32	32	204800	40960000	8000000	75069334116
BTC_ijb_jcid_var127	200	200	200	32	32	204800	40960000	8000000	75009500779
BTC_ijb_jcid_var127	200	200	200	32	32	204800	40960000	8000000	74773178969
BTC_ijb_jcid_var127	232	232	232	32	32	237568	55115776	12487168	113890229283
BTC_ijb_jcid_var127	232	232	232	32	32	237568	55115776	12487168	113800762843
BTC_ijb_jcid_var127	232	232	232	32	32	237568	55115776	12487168	114081086208
BTC_ijb_jcid_var127	232	232	232	32	32	237568	55115776	12487168	114577452617
BTC_ijb_jcid_var127	232	232	232	32	32	237568	55115776	12487168	114034047591
BTC_ijb_jcid_var127	264	264	264	32	32	270336	71368704	18399744	164983402512
BTC_ijb_jcid_var127	264	264	264	32	32	270336	71368704	18399744	164021499786
BTC_ijb_jcid_var127	264	264	264	32	32	270336	71368704	18399744	163993331021
BTC_ijb_jcid_var127	264	264	264	32	32	270336	71368704	18399744	164677810189
BTC_ijb_jcid_var127	264	264	264	32	32	270336	71368704	18399744	165276283436


==> figures/data/ijb_jcid10/meas/var128.dat <==
BTC_ijb_jcid_var128	8	8	8	32	32	8192	65536	512	16136698
BTC_ijb_jcid_var128	8	8	8	32	32	8192	65536	512	15861350
BTC_ijb_jcid_var128	8	8	8	32	32	8192	65536	512	15619134
BTC_ijb_jcid_var128	8	8	8	32	32	8192	65536	512	15863683
BTC_ijb_jcid_var128	8	8	8	32	32	8192	65536	512	15887287
BTC_ijb_jcid_var128	40	40	40	32	32	40960	1638400	64000	575421358
BTC_ijb_jcid_var128	40	40	40	32	32	40960	1638400	64000	576948120
BTC_ijb_jcid_var128	40	40	40	32	32	40960	1638400	64000	530139577
BTC_ijb_jcid_var128	40	40	40	32	32	40960	1638400	64000	513208086
BTC_ijb_jcid_var128	40	40	40	32	32	40960	1638400	64000	509104904
BTC_ijb_jcid_var128	72	72	72	32	32	73728	5308416	373248	1315505144
BTC_ijb_jcid_var128	72	72	72	32	32	73728	5308416	373248	1316048558
BTC_ijb_jcid_var128	72	72	72	32	32	73728	5308416	373248	1317004792
BTC_ijb_jcid_var128	72	72	72	32	32	73728	5308416	373248	1321360507
BTC_ijb_jcid_var128	72	72	72	32	32	73728	5308416	373248	1297371417
BTC_ijb_jcid_var128	104	104	104	32	32	106496	11075584	1124864	2816675487
BTC_ijb_jcid_var128	104	104	104	32	32	106496	11075584	1124864	2812657453
BTC_ijb_jcid_var128	104	104	104	32	32	106496	11075584	1124864	2808684374
BTC_ijb_jcid_var128	104	104	104	32	32	106496	11075584	1124864	2811643682
BTC_ijb_jcid_var128	104	104	104	32	32	106496	11075584	1124864	2808623414
BTC_ijb_jcid_var128	136	136	136	32	32	139264	18939904	2515456	4869057155
BTC_ijb_jcid_var128	136	136	136	32	32	139264	18939904	2515456	4874178646
BTC_ijb_jcid_var128	136	136	136	32	32	139264	18939904	2515456	4867269805
BTC_ijb_jcid_var128	136	136	136	32	32	139264	18939904	2515456	4864511192
BTC_ijb_jcid_var128	136	136	136	32	32	139264	18939904	2515456	4864896497
BTC_ijb_jcid_var128	168	168	168	32	32	172032	28901376	4741632	7629252145
BTC_ijb_jcid_var128	168	168	168	32	32	172032	28901376	4741632	7605617491
BTC_ijb_jcid_var128	168	168	168	32	32	172032	28901376	4741632	7663218733
BTC_ijb_jcid_var128	168	168	168	32	32	172032	28901376	4741632	7794719336
BTC_ijb_jcid_var128	168	168	168	32	32	172032	28901376	4741632	7780968894
BTC_ijb_jcid_var128	200	200	200	32	32	204800	40960000	8000000	11066357319
BTC_ijb_jcid_var128	200	200	200	32	32	204800	40960000	8000000	10833172619
BTC_ijb_jcid_var128	200	200	200	32	32	204800	40960000	8000000	10804400003
BTC_ijb_jcid_var128	200	200	200	32	32	204800	40960000	8000000	10948551221
BTC_ijb_jcid_var128	200	200	200	32	32	204800	40960000	8000000	11014446587
BTC_ijb_jcid_var128	232	232	232	32	32	237568	55115776	12487168	15696527309
BTC_ijb_jcid_var128	232	232	232	32	32	237568	55115776	12487168	15573760051
BTC_ijb_jcid_var128	232	232	232	32	32	237568	55115776	12487168	15580359175
BTC_ijb_jcid_var128	232	232	232	32	32	237568	55115776	12487168	15575876515
BTC_ijb_jcid_var128	232	232	232	32	32	237568	55115776	12487168	15819461874
BTC_ijb_jcid_var128	264	264	264	32	32	270336	71368704	18399744	21185313834
BTC_ijb_jcid_var128	264	264	264	32	32	270336	71368704	18399744	21157064964
BTC_ijb_jcid_var128	264	264	264	32	32	270336	71368704	18399744	21234845198
BTC_ijb_jcid_var128	264	264	264	32	32	270336	71368704	18399744	20793938194
BTC_ijb_jcid_var128	264	264	264	32	32	270336	71368704	18399744	21010214092
BTC_ijb_jcid_var128	296	296	296	32	32	303104	89718784	25934336	26699443537
BTC_ijb_jcid_var128	296	296	296	32	32	303104	89718784	25934336	26736441995
BTC_ijb_jcid_var128	296	296	296	32	32	303104	89718784	25934336	26397322185
BTC_ijb_jcid_var128	296	296	296	32	32	303104	89718784	25934336	26119057100
BTC_ijb_jcid_var128	296	296	296	32	32	303104	89718784	25934336	26166315964
BTC_ijb_jcid_var128	328	328	328	32	32	335872	110166016	35287552	32513334152
BTC_ijb_jcid_var128	328	328	328	32	32	335872	110166016	35287552	32302367612
BTC_ijb_jcid_var128	328	328	328	32	32	335872	110166016	35287552	32103276775
BTC_ijb_jcid_var128	328	328	328	32	32	335872	110166016	35287552	32007184636
BTC_ijb_jcid_var128	328	328	328	32	32	335872	110166016	35287552	32533217904
BTC_ijb_jcid_var128	360	360	360	32	32	368640	132710400	46656000	38721241990
BTC_ijb_jcid_var128	360	360	360	32	32	368640	132710400	46656000	38324653575
BTC_ijb_jcid_var128	360	360	360	32	32	368640	132710400	46656000	38503862295
BTC_ijb_jcid_var128	360	360	360	32	32	368640	132710400	46656000	38411843382
BTC_ijb_jcid_var128	360	360	360	32	32	368640	132710400	46656000	38705078904
BTC_ijb_jcid_var128	392	392	392	32	32	401408	157351936	60236288	48034070071
BTC_ijb_jcid_var128	392	392	392	32	32	401408	157351936	60236288	47992686299
BTC_ijb_jcid_var128	392	392	392	32	32	401408	157351936	60236288	47649450893
BTC_ijb_jcid_var128	392	392	392	32	32	401408	157351936	60236288	47614900611
BTC_ijb_jcid_var128	392	392	392	32	32	401408	157351936	60236288	47612927949
BTC_ijb_jcid_var128	424	424	424	32	32	434176	184090624	76225024	57306049870
BTC_ijb_jcid_var128	424	424	424	32	32	434176	184090624	76225024	57481525562
BTC_ijb_jcid_var128	424	424	424	32	32	434176	184090624	76225024	57607465375
BTC_ijb_jcid_var128	424	424	424	32	32	434176	184090624	76225024	57618373179
BTC_ijb_jcid_var128	424	424	424	32	32	434176	184090624	76225024	57966347469
BTC_ijb_jcid_var128	456	456	456	32	32	466944	212926464	94818816	66764845700
BTC_ijb_jcid_var128	456	456	456	32	32	466944	212926464	94818816	66910879218
BTC_ijb_jcid_var128	456	456	456	32	32	466944	212926464	94818816	66556578424
BTC_ijb_jcid_var128	456	456	456	32	32	466944	212926464	94818816	67692221678
BTC_ijb_jcid_var128	456	456	456	32	32	466944	212926464	94818816	68047684310
BTC_ijb_jcid_var128	488	488	488	32	32	499712	243859456	116214272	78278614309
BTC_ijb_jcid_var128	488	488	488	32	32	499712	243859456	116214272	77651229041
BTC_ijb_jcid_var128	488	488	488	32	32	499712	243859456	116214272	77757905450
BTC_ijb_jcid_var128	488	488	488	32	32	499712	243859456	116214272	77273622708
BTC_ijb_jcid_var128	488	488	488	32	32	499712	243859456	116214272	77320657369


==> figures/data/ijb_jcid10/meas/var129.dat <==
BTC_ijb_jcid_var129	8	8	8	32	32	8192	65536	512	19949697
BTC_ijb_jcid_var129	8	8	8	32	32	8192	65536	512	19113317
BTC_ijb_jcid_var129	8	8	8	32	32	8192	65536	512	19266159
BTC_ijb_jcid_var129	8	8	8	32	32	8192	65536	512	19236298
BTC_ijb_jcid_var129	8	8	8	32	32	8192	65536	512	18959198
BTC_ijb_jcid_var129	40	40	40	32	32	40960	1638400	64000	1055151077
BTC_ijb_jcid_var129	40	40	40	32	32	40960	1638400	64000	967931241
BTC_ijb_jcid_var129	40	40	40	32	32	40960	1638400	64000	893597681
BTC_ijb_jcid_var129	40	40	40	32	32	40960	1638400	64000	897637204
BTC_ijb_jcid_var129	40	40	40	32	32	40960	1638400	64000	916591057
BTC_ijb_jcid_var129	72	72	72	32	32	73728	5308416	373248	4447429689
BTC_ijb_jcid_var129	72	72	72	32	32	73728	5308416	373248	4470350743
BTC_ijb_jcid_var129	72	72	72	32	32	73728	5308416	373248	4457955952
BTC_ijb_jcid_var129	72	72	72	32	32	73728	5308416	373248	4454523077
BTC_ijb_jcid_var129	72	72	72	32	32	73728	5308416	373248	4461099823
BTC_ijb_jcid_var129	104	104	104	32	32	106496	11075584	1124864	12190576605
BTC_ijb_jcid_var129	104	104	104	32	32	106496	11075584	1124864	12116020831
BTC_ijb_jcid_var129	104	104	104	32	32	106496	11075584	1124864	12216742480
BTC_ijb_jcid_var129	104	104	104	32	32	106496	11075584	1124864	12147088290
BTC_ijb_jcid_var129	104	104	104	32	32	106496	11075584	1124864	12234402780
BTC_ijb_jcid_var129	136	136	136	32	32	139264	18939904	2515456	25655200797
BTC_ijb_jcid_var129	136	136	136	32	32	139264	18939904	2515456	25512975295
BTC_ijb_jcid_var129	136	136	136	32	32	139264	18939904	2515456	25490013911
BTC_ijb_jcid_var129	136	136	136	32	32	139264	18939904	2515456	25625797615
BTC_ijb_jcid_var129	136	136	136	32	32	139264	18939904	2515456	25598070357
BTC_ijb_jcid_var129	168	168	168	32	32	172032	28901376	4741632	46149359309
BTC_ijb_jcid_var129	168	168	168	32	32	172032	28901376	4741632	45958892177
BTC_ijb_jcid_var129	168	168	168	32	32	172032	28901376	4741632	46091179879
BTC_ijb_jcid_var129	168	168	168	32	32	172032	28901376	4741632	46175935182
BTC_ijb_jcid_var129	168	168	168	32	32	172032	28901376	4741632	46143196580
BTC_ijb_jcid_var129	200	200	200	32	32	204800	40960000	8000000	74709660396
BTC_ijb_jcid_var129	200	200	200	32	32	204800	40960000	8000000	74586944398
BTC_ijb_jcid_var129	200	200	200	32	32	204800	40960000	8000000	74799057190
BTC_ijb_jcid_var129	200	200	200	32	32	204800	40960000	8000000	74641965944
BTC_ijb_jcid_var129	200	200	200	32	32	204800	40960000	8000000	74587602650
BTC_ijb_jcid_var129	232	232	232	32	32	237568	55115776	12487168	113124890754
BTC_ijb_jcid_var129	232	232	232	32	32	237568	55115776	12487168	113380904168
BTC_ijb_jcid_var129	232	232	232	32	32	237568	55115776	12487168	113142209687
BTC_ijb_jcid_var129	232	232	232	32	32	237568	55115776	12487168	113129990354
BTC_ijb_jcid_var129	232	232	232	32	32	237568	55115776	12487168	113143799300
BTC_ijb_jcid_var129	264	264	264	32	32	270336	71368704	18399744	163351847500
BTC_ijb_jcid_var129	264	264	264	32	32	270336	71368704	18399744	164772655501
BTC_ijb_jcid_var129	264	264	264	32	32	270336	71368704	18399744	163978125292
BTC_ijb_jcid_var129	264	264	264	32	32	270336	71368704	18399744	165081081117
BTC_ijb_jcid_var129	264	264	264	32	32	270336	71368704	18399744	166975273323


==> figures/data/ijb_jcid10/meas/var13.dat <==
BTC_ijb_jcid_var13	8	8	8	32	32	8192	65536	512	1673062
BTC_ijb_jcid_var13	8	8	8	32	32	8192	65536	512	1536002
BTC_ijb_jcid_var13	8	8	8	32	32	8192	65536	512	1539829
BTC_ijb_jcid_var13	8	8	8	32	32	8192	65536	512	1536668
BTC_ijb_jcid_var13	8	8	8	32	32	8192	65536	512	1536612
BTC_ijb_jcid_var13	40	40	40	32	32	40960	1638400	64000	197791645
BTC_ijb_jcid_var13	40	40	40	32	32	40960	1638400	64000	195902797
BTC_ijb_jcid_var13	40	40	40	32	32	40960	1638400	64000	195540162
BTC_ijb_jcid_var13	40	40	40	32	32	40960	1638400	64000	195215257
BTC_ijb_jcid_var13	40	40	40	32	32	40960	1638400	64000	195784375
BTC_ijb_jcid_var13	72	72	72	32	32	73728	5308416	373248	1141995235
BTC_ijb_jcid_var13	72	72	72	32	32	73728	5308416	373248	1142676643
BTC_ijb_jcid_var13	72	72	72	32	32	73728	5308416	373248	1144120121
BTC_ijb_jcid_var13	72	72	72	32	32	73728	5308416	373248	1141921710
BTC_ijb_jcid_var13	72	72	72	32	32	73728	5308416	373248	1143238846
BTC_ijb_jcid_var13	104	104	104	32	32	106496	11075584	1124864	3449770449
BTC_ijb_jcid_var13	104	104	104	32	32	106496	11075584	1124864	3458340679
BTC_ijb_jcid_var13	104	104	104	32	32	106496	11075584	1124864	3453986639
BTC_ijb_jcid_var13	104	104	104	32	32	106496	11075584	1124864	3447149141
BTC_ijb_jcid_var13	104	104	104	32	32	106496	11075584	1124864	3463723032
BTC_ijb_jcid_var13	136	136	136	32	32	139264	18939904	2515456	7720182410
BTC_ijb_jcid_var13	136	136	136	32	32	139264	18939904	2515456	7690198914
BTC_ijb_jcid_var13	136	136	136	32	32	139264	18939904	2515456	7712350003
BTC_ijb_jcid_var13	136	136	136	32	32	139264	18939904	2515456	7692435461
BTC_ijb_jcid_var13	136	136	136	32	32	139264	18939904	2515456	7696080124
BTC_ijb_jcid_var13	168	168	168	32	32	172032	28901376	4741632	14629730718
BTC_ijb_jcid_var13	168	168	168	32	32	172032	28901376	4741632	14580897268
BTC_ijb_jcid_var13	168	168	168	32	32	172032	28901376	4741632	14588411416
BTC_ijb_jcid_var13	168	168	168	32	32	172032	28901376	4741632	14612852772
BTC_ijb_jcid_var13	168	168	168	32	32	172032	28901376	4741632	14588762651
BTC_ijb_jcid_var13	200	200	200	32	32	204800	40960000	8000000	24563701848
BTC_ijb_jcid_var13	200	200	200	32	32	204800	40960000	8000000	24552571546
BTC_ijb_jcid_var13	200	200	200	32	32	204800	40960000	8000000	24561675921
BTC_ijb_jcid_var13	200	200	200	32	32	204800	40960000	8000000	24576060516
BTC_ijb_jcid_var13	200	200	200	32	32	204800	40960000	8000000	24591524646
BTC_ijb_jcid_var13	232	232	232	32	32	237568	55115776	12487168	38514085113
BTC_ijb_jcid_var13	232	232	232	32	32	237568	55115776	12487168	38514131709
BTC_ijb_jcid_var13	232	232	232	32	32	237568	55115776	12487168	38557149139
BTC_ijb_jcid_var13	232	232	232	32	32	237568	55115776	12487168	38519454717
BTC_ijb_jcid_var13	232	232	232	32	32	237568	55115776	12487168	38965909432
BTC_ijb_jcid_var13	264	264	264	32	32	270336	71368704	18399744	56344111883
BTC_ijb_jcid_var13	264	264	264	32	32	270336	71368704	18399744	56278583163
BTC_ijb_jcid_var13	264	264	264	32	32	270336	71368704	18399744	56304476067
BTC_ijb_jcid_var13	264	264	264	32	32	270336	71368704	18399744	56294196270
BTC_ijb_jcid_var13	264	264	264	32	32	270336	71368704	18399744	56294901874
BTC_ijb_jcid_var13	296	296	296	32	32	303104	89718784	25934336	79565506577
BTC_ijb_jcid_var13	296	296	296	32	32	303104	89718784	25934336	79553718396
BTC_ijb_jcid_var13	296	296	296	32	32	303104	89718784	25934336	79674597498
BTC_ijb_jcid_var13	296	296	296	32	32	303104	89718784	25934336	79546976596
BTC_ijb_jcid_var13	296	296	296	32	32	303104	89718784	25934336	79577493565
BTC_ijb_jcid_var13	328	328	328	32	32	335872	110166016	35287552	108053231639
BTC_ijb_jcid_var13	328	328	328	32	32	335872	110166016	35287552	108202831660
BTC_ijb_jcid_var13	328	328	328	32	32	335872	110166016	35287552	107744144536
BTC_ijb_jcid_var13	328	328	328	32	32	335872	110166016	35287552	107310695678
BTC_ijb_jcid_var13	328	328	328	32	32	335872	110166016	35287552	107312670954
BTC_ijb_jcid_var13	360	360	360	32	32	368640	132710400	46656000	142271420673
BTC_ijb_jcid_var13	360	360	360	32	32	368640	132710400	46656000	143261733567
BTC_ijb_jcid_var13	360	360	360	32	32	368640	132710400	46656000	143378377327
BTC_ijb_jcid_var13	360	360	360	32	32	368640	132710400	46656000	143479454375
BTC_ijb_jcid_var13	360	360	360	32	32	368640	132710400	46656000	143220743832


==> figures/data/ijb_jcid10/meas/var130.dat <==
BTC_ijb_jcid_var130	8	8	8	32	32	8192	65536	512	44333501
BTC_ijb_jcid_var130	8	8	8	32	32	8192	65536	512	15189791
BTC_ijb_jcid_var130	8	8	8	32	32	8192	65536	512	14841674
BTC_ijb_jcid_var130	8	8	8	32	32	8192	65536	512	14864021
BTC_ijb_jcid_var130	8	8	8	32	32	8192	65536	512	15128428
BTC_ijb_jcid_var130	40	40	40	32	32	40960	1638400	64000	538053196
BTC_ijb_jcid_var130	40	40	40	32	32	40960	1638400	64000	536992666
BTC_ijb_jcid_var130	40	40	40	32	32	40960	1638400	64000	514441621
BTC_ijb_jcid_var130	40	40	40	32	32	40960	1638400	64000	390640314
BTC_ijb_jcid_var130	40	40	40	32	32	40960	1638400	64000	393215574
BTC_ijb_jcid_var130	72	72	72	32	32	73728	5308416	373248	1295531143
BTC_ijb_jcid_var130	72	72	72	32	32	73728	5308416	373248	1295359088
BTC_ijb_jcid_var130	72	72	72	32	32	73728	5308416	373248	1290780528
BTC_ijb_jcid_var130	72	72	72	32	32	73728	5308416	373248	1292052030
BTC_ijb_jcid_var130	72	72	72	32	32	73728	5308416	373248	1295060172
BTC_ijb_jcid_var130	104	104	104	32	32	106496	11075584	1124864	2826953432
BTC_ijb_jcid_var130	104	104	104	32	32	106496	11075584	1124864	2823345168
BTC_ijb_jcid_var130	104	104	104	32	32	106496	11075584	1124864	2821038677
BTC_ijb_jcid_var130	104	104	104	32	32	106496	11075584	1124864	2844083676
BTC_ijb_jcid_var130	104	104	104	32	32	106496	11075584	1124864	2817105726
BTC_ijb_jcid_var130	136	136	136	32	32	139264	18939904	2515456	4963811350
BTC_ijb_jcid_var130	136	136	136	32	32	139264	18939904	2515456	4963909832
BTC_ijb_jcid_var130	136	136	136	32	32	139264	18939904	2515456	5104214712
BTC_ijb_jcid_var130	136	136	136	32	32	139264	18939904	2515456	5026583047
BTC_ijb_jcid_var130	136	136	136	32	32	139264	18939904	2515456	4966988678
BTC_ijb_jcid_var130	168	168	168	32	32	172032	28901376	4741632	7686374839
BTC_ijb_jcid_var130	168	168	168	32	32	172032	28901376	4741632	7799360035
BTC_ijb_jcid_var130	168	168	168	32	32	172032	28901376	4741632	7795749217
BTC_ijb_jcid_var130	168	168	168	32	32	172032	28901376	4741632	7719865726
BTC_ijb_jcid_var130	168	168	168	32	32	172032	28901376	4741632	7665701848
BTC_ijb_jcid_var130	200	200	200	32	32	204800	40960000	8000000	10836122273
BTC_ijb_jcid_var130	200	200	200	32	32	204800	40960000	8000000	10839914207
BTC_ijb_jcid_var130	200	200	200	32	32	204800	40960000	8000000	10821837734
BTC_ijb_jcid_var130	200	200	200	32	32	204800	40960000	8000000	10839363279
BTC_ijb_jcid_var130	200	200	200	32	32	204800	40960000	8000000	10847227434
BTC_ijb_jcid_var130	232	232	232	32	32	237568	55115776	12487168	15426183481
BTC_ijb_jcid_var130	232	232	232	32	32	237568	55115776	12487168	15511446854
BTC_ijb_jcid_var130	232	232	232	32	32	237568	55115776	12487168	15419394262
BTC_ijb_jcid_var130	232	232	232	32	32	237568	55115776	12487168	15656968496
BTC_ijb_jcid_var130	232	232	232	32	32	237568	55115776	12487168	15402619009
BTC_ijb_jcid_var130	264	264	264	32	32	270336	71368704	18399744	20249615851
BTC_ijb_jcid_var130	264	264	264	32	32	270336	71368704	18399744	20249468549
BTC_ijb_jcid_var130	264	264	264	32	32	270336	71368704	18399744	20249671344
BTC_ijb_jcid_var130	264	264	264	32	32	270336	71368704	18399744	20340387029
BTC_ijb_jcid_var130	264	264	264	32	32	270336	71368704	18399744	20295832051
BTC_ijb_jcid_var130	296	296	296	32	32	303104	89718784	25934336	25990244211
BTC_ijb_jcid_var130	296	296	296	32	32	303104	89718784	25934336	26181694190
BTC_ijb_jcid_var130	296	296	296	32	32	303104	89718784	25934336	26052708507
BTC_ijb_jcid_var130	296	296	296	32	32	303104	89718784	25934336	25897493537
BTC_ijb_jcid_var130	296	296	296	32	32	303104	89718784	25934336	25894033772
BTC_ijb_jcid_var130	328	328	328	32	32	335872	110166016	35287552	31685590928
BTC_ijb_jcid_var130	328	328	328	32	32	335872	110166016	35287552	31747277557
BTC_ijb_jcid_var130	328	328	328	32	32	335872	110166016	35287552	31900132381
BTC_ijb_jcid_var130	328	328	328	32	32	335872	110166016	35287552	31857640550
BTC_ijb_jcid_var130	328	328	328	32	32	335872	110166016	35287552	31900190859
BTC_ijb_jcid_var130	360	360	360	32	32	368640	132710400	46656000	38149376104
BTC_ijb_jcid_var130	360	360	360	32	32	368640	132710400	46656000	38137488984
BTC_ijb_jcid_var130	360	360	360	32	32	368640	132710400	46656000	38158907693
BTC_ijb_jcid_var130	360	360	360	32	32	368640	132710400	46656000	38134847019
BTC_ijb_jcid_var130	360	360	360	32	32	368640	132710400	46656000	38177557510
BTC_ijb_jcid_var130	392	392	392	32	32	401408	157351936	60236288	47145187868
BTC_ijb_jcid_var130	392	392	392	32	32	401408	157351936	60236288	47361757763
BTC_ijb_jcid_var130	392	392	392	32	32	401408	157351936	60236288	47236945109
BTC_ijb_jcid_var130	392	392	392	32	32	401408	157351936	60236288	47666418187
BTC_ijb_jcid_var130	392	392	392	32	32	401408	157351936	60236288	47629139298
BTC_ijb_jcid_var130	424	424	424	32	32	434176	184090624	76225024	56206633283
BTC_ijb_jcid_var130	424	424	424	32	32	434176	184090624	76225024	56637396241
BTC_ijb_jcid_var130	424	424	424	32	32	434176	184090624	76225024	57193807938
BTC_ijb_jcid_var130	424	424	424	32	32	434176	184090624	76225024	57300570239
BTC_ijb_jcid_var130	424	424	424	32	32	434176	184090624	76225024	57305259184
BTC_ijb_jcid_var130	456	456	456	32	32	466944	212926464	94818816	66446967720
BTC_ijb_jcid_var130	456	456	456	32	32	466944	212926464	94818816	65801459064
BTC_ijb_jcid_var130	456	456	456	32	32	466944	212926464	94818816	65094296208
BTC_ijb_jcid_var130	456	456	456	32	32	466944	212926464	94818816	65695695378
BTC_ijb_jcid_var130	456	456	456	32	32	466944	212926464	94818816	66028100616
BTC_ijb_jcid_var130	488	488	488	32	32	499712	243859456	116214272	76103359189
BTC_ijb_jcid_var130	488	488	488	32	32	499712	243859456	116214272	75508979765
BTC_ijb_jcid_var130	488	488	488	32	32	499712	243859456	116214272	75799548701
BTC_ijb_jcid_var130	488	488	488	32	32	499712	243859456	116214272	75867975893
BTC_ijb_jcid_var130	488	488	488	32	32	499712	243859456	116214272	75484476406
BTC_ijb_jcid_var130	520	520	520	32	32	532480	276889600	140608000	85459265385
BTC_ijb_jcid_var130	520	520	520	32	32	532480	276889600	140608000	86092255804
BTC_ijb_jcid_var130	520	520	520	32	32	532480	276889600	140608000	86396046019
BTC_ijb_jcid_var130	520	520	520	32	32	532480	276889600	140608000	85854261621
BTC_ijb_jcid_var130	520	520	520	32	32	532480	276889600	140608000	85815652172


==> figures/data/ijb_jcid10/meas/var131.dat <==
BTC_ijb_jcid_var131	8	8	8	32	32	8192	65536	512	15646832
BTC_ijb_jcid_var131	8	8	8	32	32	8192	65536	512	15144525
BTC_ijb_jcid_var131	8	8	8	32	32	8192	65536	512	15316606
BTC_ijb_jcid_var131	8	8	8	32	32	8192	65536	512	15319898
BTC_ijb_jcid_var131	8	8	8	32	32	8192	65536	512	15220200
BTC_ijb_jcid_var131	40	40	40	32	32	40960	1638400	64000	594435109
BTC_ijb_jcid_var131	40	40	40	32	32	40960	1638400	64000	594511917
BTC_ijb_jcid_var131	40	40	40	32	32	40960	1638400	64000	596867512
BTC_ijb_jcid_var131	40	40	40	32	32	40960	1638400	64000	596900879
BTC_ijb_jcid_var131	40	40	40	32	32	40960	1638400	64000	441097076
BTC_ijb_jcid_var131	72	72	72	32	32	73728	5308416	373248	1417562144
BTC_ijb_jcid_var131	72	72	72	32	32	73728	5308416	373248	1418363993
BTC_ijb_jcid_var131	72	72	72	32	32	73728	5308416	373248	1422960566
BTC_ijb_jcid_var131	72	72	72	32	32	73728	5308416	373248	1433715478
BTC_ijb_jcid_var131	72	72	72	32	32	73728	5308416	373248	1426985521
BTC_ijb_jcid_var131	104	104	104	32	32	106496	11075584	1124864	3056672814
BTC_ijb_jcid_var131	104	104	104	32	32	106496	11075584	1124864	3050062751
BTC_ijb_jcid_var131	104	104	104	32	32	106496	11075584	1124864	3047240376
BTC_ijb_jcid_var131	104	104	104	32	32	106496	11075584	1124864	3044500903
BTC_ijb_jcid_var131	104	104	104	32	32	106496	11075584	1124864	3059198638
BTC_ijb_jcid_var131	136	136	136	32	32	139264	18939904	2515456	5289038184
BTC_ijb_jcid_var131	136	136	136	32	32	139264	18939904	2515456	5244813988
BTC_ijb_jcid_var131	136	136	136	32	32	139264	18939904	2515456	5276434878
BTC_ijb_jcid_var131	136	136	136	32	32	139264	18939904	2515456	5271621827
BTC_ijb_jcid_var131	136	136	136	32	32	139264	18939904	2515456	5255016717
BTC_ijb_jcid_var131	168	168	168	32	32	172032	28901376	4741632	8267625610
BTC_ijb_jcid_var131	168	168	168	32	32	172032	28901376	4741632	8241294659
BTC_ijb_jcid_var131	168	168	168	32	32	172032	28901376	4741632	8119891516
BTC_ijb_jcid_var131	168	168	168	32	32	172032	28901376	4741632	8170027155
BTC_ijb_jcid_var131	168	168	168	32	32	172032	28901376	4741632	8154665435
BTC_ijb_jcid_var131	200	200	200	32	32	204800	40960000	8000000	11478701473
BTC_ijb_jcid_var131	200	200	200	32	32	204800	40960000	8000000	11477128423
BTC_ijb_jcid_var131	200	200	200	32	32	204800	40960000	8000000	11479675875
BTC_ijb_jcid_var131	200	200	200	32	32	204800	40960000	8000000	11468603779
BTC_ijb_jcid_var131	200	200	200	32	32	204800	40960000	8000000	11476034973
BTC_ijb_jcid_var131	232	232	232	32	32	237568	55115776	12487168	16266692841
BTC_ijb_jcid_var131	232	232	232	32	32	237568	55115776	12487168	16274969023
BTC_ijb_jcid_var131	232	232	232	32	32	237568	55115776	12487168	16264314855
BTC_ijb_jcid_var131	232	232	232	32	32	237568	55115776	12487168	16257066410
BTC_ijb_jcid_var131	232	232	232	32	32	237568	55115776	12487168	16516018914
BTC_ijb_jcid_var131	264	264	264	32	32	270336	71368704	18399744	21916007652
BTC_ijb_jcid_var131	264	264	264	32	32	270336	71368704	18399744	21915912532
BTC_ijb_jcid_var131	264	264	264	32	32	270336	71368704	18399744	21980395487
BTC_ijb_jcid_var131	264	264	264	32	32	270336	71368704	18399744	21979278833
BTC_ijb_jcid_var131	264	264	264	32	32	270336	71368704	18399744	21992579691
BTC_ijb_jcid_var131	296	296	296	32	32	303104	89718784	25934336	27391075943
BTC_ijb_jcid_var131	296	296	296	32	32	303104	89718784	25934336	27695169409
BTC_ijb_jcid_var131	296	296	296	32	32	303104	89718784	25934336	27564357019
BTC_ijb_jcid_var131	296	296	296	32	32	303104	89718784	25934336	27470724527
BTC_ijb_jcid_var131	296	296	296	32	32	303104	89718784	25934336	27712964207
BTC_ijb_jcid_var131	328	328	328	32	32	335872	110166016	35287552	34252959374
BTC_ijb_jcid_var131	328	328	328	32	32	335872	110166016	35287552	34489538735
BTC_ijb_jcid_var131	328	328	328	32	32	335872	110166016	35287552	34044388663
BTC_ijb_jcid_var131	328	328	328	32	32	335872	110166016	35287552	33881336733
BTC_ijb_jcid_var131	328	328	328	32	32	335872	110166016	35287552	33884547063
BTC_ijb_jcid_var131	360	360	360	32	32	368640	132710400	46656000	40356055183
BTC_ijb_jcid_var131	360	360	360	32	32	368640	132710400	46656000	40577773805
BTC_ijb_jcid_var131	360	360	360	32	32	368640	132710400	46656000	40432404549
BTC_ijb_jcid_var131	360	360	360	32	32	368640	132710400	46656000	40657318650
BTC_ijb_jcid_var131	360	360	360	32	32	368640	132710400	46656000	40415639849
BTC_ijb_jcid_var131	392	392	392	32	32	401408	157351936	60236288	49845771674
BTC_ijb_jcid_var131	392	392	392	32	32	401408	157351936	60236288	49979251342
BTC_ijb_jcid_var131	392	392	392	32	32	401408	157351936	60236288	50581962972
BTC_ijb_jcid_var131	392	392	392	32	32	401408	157351936	60236288	49899508888
BTC_ijb_jcid_var131	392	392	392	32	32	401408	157351936	60236288	49948291584
BTC_ijb_jcid_var131	424	424	424	32	32	434176	184090624	76225024	59614441995
BTC_ijb_jcid_var131	424	424	424	32	32	434176	184090624	76225024	59796268311
BTC_ijb_jcid_var131	424	424	424	32	32	434176	184090624	76225024	60011165751
BTC_ijb_jcid_var131	424	424	424	32	32	434176	184090624	76225024	59602864866
BTC_ijb_jcid_var131	424	424	424	32	32	434176	184090624	76225024	59711612710
BTC_ijb_jcid_var131	456	456	456	32	32	466944	212926464	94818816	69375307555
BTC_ijb_jcid_var131	456	456	456	32	32	466944	212926464	94818816	69448077788
BTC_ijb_jcid_var131	456	456	456	32	32	466944	212926464	94818816	69559326599
BTC_ijb_jcid_var131	456	456	456	32	32	466944	212926464	94818816	69485898420
BTC_ijb_jcid_var131	456	456	456	32	32	466944	212926464	94818816	69342244477
BTC_ijb_jcid_var131	488	488	488	32	32	499712	243859456	116214272	79745826938
BTC_ijb_jcid_var131	488	488	488	32	32	499712	243859456	116214272	79811563932
BTC_ijb_jcid_var131	488	488	488	32	32	499712	243859456	116214272	79638502375
BTC_ijb_jcid_var131	488	488	488	32	32	499712	243859456	116214272	79648934014
BTC_ijb_jcid_var131	488	488	488	32	32	499712	243859456	116214272	79679613194


==> figures/data/ijb_jcid10/meas/var132.dat <==
BTC_ijb_jcid_var132	8	8	8	32	32	8192	65536	512	15744982
BTC_ijb_jcid_var132	8	8	8	32	32	8192	65536	512	15449796
BTC_ijb_jcid_var132	8	8	8	32	32	8192	65536	512	15389108
BTC_ijb_jcid_var132	8	8	8	32	32	8192	65536	512	15432250
BTC_ijb_jcid_var132	8	8	8	32	32	8192	65536	512	15367912
BTC_ijb_jcid_var132	40	40	40	32	32	40960	1638400	64000	581396978
BTC_ijb_jcid_var132	40	40	40	32	32	40960	1638400	64000	582295177
BTC_ijb_jcid_var132	40	40	40	32	32	40960	1638400	64000	577932600
BTC_ijb_jcid_var132	40	40	40	32	32	40960	1638400	64000	482071418
BTC_ijb_jcid_var132	40	40	40	32	32	40960	1638400	64000	423965375
BTC_ijb_jcid_var132	72	72	72	32	32	73728	5308416	373248	1421693398
BTC_ijb_jcid_var132	72	72	72	32	32	73728	5308416	373248	1420295539
BTC_ijb_jcid_var132	72	72	72	32	32	73728	5308416	373248	1421940246
BTC_ijb_jcid_var132	72	72	72	32	32	73728	5308416	373248	1400702110
BTC_ijb_jcid_var132	72	72	72	32	32	73728	5308416	373248	1386706424
BTC_ijb_jcid_var132	104	104	104	32	32	106496	11075584	1124864	2963875283
BTC_ijb_jcid_var132	104	104	104	32	32	106496	11075584	1124864	3001972521
BTC_ijb_jcid_var132	104	104	104	32	32	106496	11075584	1124864	3013291136
BTC_ijb_jcid_var132	104	104	104	32	32	106496	11075584	1124864	2957218074
BTC_ijb_jcid_var132	104	104	104	32	32	106496	11075584	1124864	3004642324
BTC_ijb_jcid_var132	136	136	136	32	32	139264	18939904	2515456	5253254055
BTC_ijb_jcid_var132	136	136	136	32	32	139264	18939904	2515456	5254133909
BTC_ijb_jcid_var132	136	136	136	32	32	139264	18939904	2515456	5230927442
BTC_ijb_jcid_var132	136	136	136	32	32	139264	18939904	2515456	5223327088
BTC_ijb_jcid_var132	136	136	136	32	32	139264	18939904	2515456	5231067324
BTC_ijb_jcid_var132	168	168	168	32	32	172032	28901376	4741632	7976319683
BTC_ijb_jcid_var132	168	168	168	32	32	172032	28901376	4741632	8089734321
BTC_ijb_jcid_var132	168	168	168	32	32	172032	28901376	4741632	8122039081
BTC_ijb_jcid_var132	168	168	168	32	32	172032	28901376	4741632	8105506369
BTC_ijb_jcid_var132	168	168	168	32	32	172032	28901376	4741632	8000736271
BTC_ijb_jcid_var132	200	200	200	32	32	204800	40960000	8000000	11370524738
BTC_ijb_jcid_var132	200	200	200	32	32	204800	40960000	8000000	11449636502
BTC_ijb_jcid_var132	200	200	200	32	32	204800	40960000	8000000	11354662016
BTC_ijb_jcid_var132	200	200	200	32	32	204800	40960000	8000000	11341193621
BTC_ijb_jcid_var132	200	200	200	32	32	204800	40960000	8000000	11355129168
BTC_ijb_jcid_var132	232	232	232	32	32	237568	55115776	12487168	16196899230
BTC_ijb_jcid_var132	232	232	232	32	32	237568	55115776	12487168	16394266638
BTC_ijb_jcid_var132	232	232	232	32	32	237568	55115776	12487168	16413402270
BTC_ijb_jcid_var132	232	232	232	32	32	237568	55115776	12487168	16381360732
BTC_ijb_jcid_var132	232	232	232	32	32	237568	55115776	12487168	16228171047
BTC_ijb_jcid_var132	264	264	264	32	32	270336	71368704	18399744	21603321208
BTC_ijb_jcid_var132	264	264	264	32	32	270336	71368704	18399744	21453569754
BTC_ijb_jcid_var132	264	264	264	32	32	270336	71368704	18399744	21680162853
BTC_ijb_jcid_var132	264	264	264	32	32	270336	71368704	18399744	21665166762
BTC_ijb_jcid_var132	264	264	264	32	32	270336	71368704	18399744	21699962882
BTC_ijb_jcid_var132	296	296	296	32	32	303104	89718784	25934336	27806364992
BTC_ijb_jcid_var132	296	296	296	32	32	303104	89718784	25934336	27778847833
BTC_ijb_jcid_var132	296	296	296	32	32	303104	89718784	25934336	27807453822
BTC_ijb_jcid_var132	296	296	296	32	32	303104	89718784	25934336	27736944950
BTC_ijb_jcid_var132	296	296	296	32	32	303104	89718784	25934336	27899232315
BTC_ijb_jcid_var132	328	328	328	32	32	335872	110166016	35287552	33744744217
BTC_ijb_jcid_var132	328	328	328	32	32	335872	110166016	35287552	34042820171
BTC_ijb_jcid_var132	328	328	328	32	32	335872	110166016	35287552	33478169626
BTC_ijb_jcid_var132	328	328	328	32	32	335872	110166016	35287552	33439772458
BTC_ijb_jcid_var132	328	328	328	32	32	335872	110166016	35287552	33368829688
BTC_ijb_jcid_var132	360	360	360	32	32	368640	132710400	46656000	40191717266
BTC_ijb_jcid_var132	360	360	360	32	32	368640	132710400	46656000	40167793820
BTC_ijb_jcid_var132	360	360	360	32	32	368640	132710400	46656000	40216076314
BTC_ijb_jcid_var132	360	360	360	32	32	368640	132710400	46656000	40183987959
BTC_ijb_jcid_var132	360	360	360	32	32	368640	132710400	46656000	40211971050
BTC_ijb_jcid_var132	392	392	392	32	32	401408	157351936	60236288	49911590885
BTC_ijb_jcid_var132	392	392	392	32	32	401408	157351936	60236288	49893087714
BTC_ijb_jcid_var132	392	392	392	32	32	401408	157351936	60236288	49884070874
BTC_ijb_jcid_var132	392	392	392	32	32	401408	157351936	60236288	49900035326
BTC_ijb_jcid_var132	392	392	392	32	32	401408	157351936	60236288	49887296754
BTC_ijb_jcid_var132	424	424	424	32	32	434176	184090624	76225024	59076071006
BTC_ijb_jcid_var132	424	424	424	32	32	434176	184090624	76225024	59084292860
BTC_ijb_jcid_var132	424	424	424	32	32	434176	184090624	76225024	59061479954
BTC_ijb_jcid_var132	424	424	424	32	32	434176	184090624	76225024	59068703045
BTC_ijb_jcid_var132	424	424	424	32	32	434176	184090624	76225024	59633193564
BTC_ijb_jcid_var132	456	456	456	32	32	466944	212926464	94818816	68800284977
BTC_ijb_jcid_var132	456	456	456	32	32	466944	212926464	94818816	68389468753
BTC_ijb_jcid_var132	456	456	456	32	32	466944	212926464	94818816	68762036706
BTC_ijb_jcid_var132	456	456	456	32	32	466944	212926464	94818816	68653744809
BTC_ijb_jcid_var132	456	456	456	32	32	466944	212926464	94818816	68534796668
BTC_ijb_jcid_var132	488	488	488	32	32	499712	243859456	116214272	78627851901
BTC_ijb_jcid_var132	488	488	488	32	32	499712	243859456	116214272	79176767855
BTC_ijb_jcid_var132	488	488	488	32	32	499712	243859456	116214272	79182190539
BTC_ijb_jcid_var132	488	488	488	32	32	499712	243859456	116214272	78528798717
BTC_ijb_jcid_var132	488	488	488	32	32	499712	243859456	116214272	78513232678
BTC_ijb_jcid_var132	520	520	520	32	32	532480	276889600	140608000	89673546219
BTC_ijb_jcid_var132	520	520	520	32	32	532480	276889600	140608000	89395061750
BTC_ijb_jcid_var132	520	520	520	32	32	532480	276889600	140608000	89405451442
BTC_ijb_jcid_var132	520	520	520	32	32	532480	276889600	140608000	89386442286
BTC_ijb_jcid_var132	520	520	520	32	32	532480	276889600	140608000	89413767550


==> figures/data/ijb_jcid10/meas/var133.dat <==
BTC_ijb_jcid_var133	8	8	8	32	32	8192	65536	512	19502420
BTC_ijb_jcid_var133	8	8	8	32	32	8192	65536	512	18983266
BTC_ijb_jcid_var133	8	8	8	32	32	8192	65536	512	19040233
BTC_ijb_jcid_var133	8	8	8	32	32	8192	65536	512	18849411
BTC_ijb_jcid_var133	8	8	8	32	32	8192	65536	512	18901562
BTC_ijb_jcid_var133	40	40	40	32	32	40960	1638400	64000	1216491768
BTC_ijb_jcid_var133	40	40	40	32	32	40960	1638400	64000	988196860
BTC_ijb_jcid_var133	40	40	40	32	32	40960	1638400	64000	949161889
BTC_ijb_jcid_var133	40	40	40	32	32	40960	1638400	64000	956154295
BTC_ijb_jcid_var133	40	40	40	32	32	40960	1638400	64000	965534064
BTC_ijb_jcid_var133	72	72	72	32	32	73728	5308416	373248	5183887399
BTC_ijb_jcid_var133	72	72	72	32	32	73728	5308416	373248	5181339632
BTC_ijb_jcid_var133	72	72	72	32	32	73728	5308416	373248	5200884793
BTC_ijb_jcid_var133	72	72	72	32	32	73728	5308416	373248	5227586137
BTC_ijb_jcid_var133	72	72	72	32	32	73728	5308416	373248	5186356669
BTC_ijb_jcid_var133	104	104	104	32	32	106496	11075584	1124864	14708308017
BTC_ijb_jcid_var133	104	104	104	32	32	106496	11075584	1124864	14711747020
BTC_ijb_jcid_var133	104	104	104	32	32	106496	11075584	1124864	14774072077
BTC_ijb_jcid_var133	104	104	104	32	32	106496	11075584	1124864	14660347617
BTC_ijb_jcid_var133	104	104	104	32	32	106496	11075584	1124864	14776235740
BTC_ijb_jcid_var133	136	136	136	32	32	139264	18939904	2515456	31913721513
BTC_ijb_jcid_var133	136	136	136	32	32	139264	18939904	2515456	32012708648
BTC_ijb_jcid_var133	136	136	136	32	32	139264	18939904	2515456	31562249108
BTC_ijb_jcid_var133	136	136	136	32	32	139264	18939904	2515456	31549519341
BTC_ijb_jcid_var133	136	136	136	32	32	139264	18939904	2515456	31650091464
BTC_ijb_jcid_var133	168	168	168	32	32	172032	28901376	4741632	57757640562
BTC_ijb_jcid_var133	168	168	168	32	32	172032	28901376	4741632	57345657283
BTC_ijb_jcid_var133	168	168	168	32	32	172032	28901376	4741632	58290349889
BTC_ijb_jcid_var133	168	168	168	32	32	172032	28901376	4741632	58196443387
BTC_ijb_jcid_var133	168	168	168	32	32	172032	28901376	4741632	58619274541
BTC_ijb_jcid_var133	200	200	200	32	32	204800	40960000	8000000	96198793824
BTC_ijb_jcid_var133	200	200	200	32	32	204800	40960000	8000000	95849474520
BTC_ijb_jcid_var133	200	200	200	32	32	204800	40960000	8000000	95261272606
BTC_ijb_jcid_var133	200	200	200	32	32	204800	40960000	8000000	94754786762
BTC_ijb_jcid_var133	200	200	200	32	32	204800	40960000	8000000	94811060521
BTC_ijb_jcid_var133	232	232	232	32	32	237568	55115776	12487168	145616105308
BTC_ijb_jcid_var133	232	232	232	32	32	237568	55115776	12487168	146178686714
BTC_ijb_jcid_var133	232	232	232	32	32	237568	55115776	12487168	144124470526
BTC_ijb_jcid_var133	232	232	232	32	32	237568	55115776	12487168	144095905354
BTC_ijb_jcid_var133	232	232	232	32	32	237568	55115776	12487168	144652148562


==> figures/data/ijb_jcid10/meas/var134.dat <==
BTC_ijb_jcid_var134	8	8	8	32	32	8192	65536	512	21033752
BTC_ijb_jcid_var134	8	8	8	32	32	8192	65536	512	20486663
BTC_ijb_jcid_var134	8	8	8	32	32	8192	65536	512	20463458
BTC_ijb_jcid_var134	8	8	8	32	32	8192	65536	512	20384000
BTC_ijb_jcid_var134	8	8	8	32	32	8192	65536	512	20521558
BTC_ijb_jcid_var134	40	40	40	32	32	40960	1638400	64000	1254934218
BTC_ijb_jcid_var134	40	40	40	32	32	40960	1638400	64000	1024666745
BTC_ijb_jcid_var134	40	40	40	32	32	40960	1638400	64000	986036725
BTC_ijb_jcid_var134	40	40	40	32	32	40960	1638400	64000	987605158
BTC_ijb_jcid_var134	40	40	40	32	32	40960	1638400	64000	983853562
BTC_ijb_jcid_var134	72	72	72	32	32	73728	5308416	373248	14691219113
BTC_ijb_jcid_var134	72	72	72	32	32	73728	5308416	373248	14787607330
BTC_ijb_jcid_var134	72	72	72	32	32	73728	5308416	373248	14621073330
BTC_ijb_jcid_var134	72	72	72	32	32	73728	5308416	373248	14616050938
BTC_ijb_jcid_var134	72	72	72	32	32	73728	5308416	373248	14691795661
BTC_ijb_jcid_var134	104	104	104	32	32	106496	11075584	1124864	44850911688
BTC_ijb_jcid_var134	104	104	104	32	32	106496	11075584	1124864	44766507881
BTC_ijb_jcid_var134	104	104	104	32	32	106496	11075584	1124864	44925774687
BTC_ijb_jcid_var134	104	104	104	32	32	106496	11075584	1124864	44697834636
BTC_ijb_jcid_var134	104	104	104	32	32	106496	11075584	1124864	44818099620
BTC_ijb_jcid_var134	136	136	136	32	32	139264	18939904	2515456	99618890436
BTC_ijb_jcid_var134	136	136	136	32	32	139264	18939904	2515456	98826494278
BTC_ijb_jcid_var134	136	136	136	32	32	139264	18939904	2515456	98492178332
BTC_ijb_jcid_var134	136	136	136	32	32	139264	18939904	2515456	98746194963
BTC_ijb_jcid_var134	136	136	136	32	32	139264	18939904	2515456	98737712133
BTC_ijb_jcid_var134	168	168	168	32	32	172032	28901376	4741632	183441986697
BTC_ijb_jcid_var134	168	168	168	32	32	172032	28901376	4741632	183162219227
BTC_ijb_jcid_var134	168	168	168	32	32	172032	28901376	4741632	183545667816
BTC_ijb_jcid_var134	168	168	168	32	32	172032	28901376	4741632	183289332927
BTC_ijb_jcid_var134	168	168	168	32	32	172032	28901376	4741632	184967194625


==> figures/data/ijb_jcid10/meas/var135.dat <==
BTC_ijb_jcid_var135	8	8	8	32	32	8192	65536	512	67548681
BTC_ijb_jcid_var135	8	8	8	32	32	8192	65536	512	17864735
BTC_ijb_jcid_var135	8	8	8	32	32	8192	65536	512	17698371
BTC_ijb_jcid_var135	8	8	8	32	32	8192	65536	512	17798719
BTC_ijb_jcid_var135	8	8	8	32	32	8192	65536	512	17724268
BTC_ijb_jcid_var135	40	40	40	32	32	40960	1638400	64000	1186279279
BTC_ijb_jcid_var135	40	40	40	32	32	40960	1638400	64000	956897178
BTC_ijb_jcid_var135	40	40	40	32	32	40960	1638400	64000	926544852
BTC_ijb_jcid_var135	40	40	40	32	32	40960	1638400	64000	926387072
BTC_ijb_jcid_var135	40	40	40	32	32	40960	1638400	64000	928355438
BTC_ijb_jcid_var135	72	72	72	32	32	73728	5308416	373248	4745350244
BTC_ijb_jcid_var135	72	72	72	32	32	73728	5308416	373248	4799099101
BTC_ijb_jcid_var135	72	72	72	32	32	73728	5308416	373248	4803330809
BTC_ijb_jcid_var135	72	72	72	32	32	73728	5308416	373248	4815239159
BTC_ijb_jcid_var135	72	72	72	32	32	73728	5308416	373248	4811332444
BTC_ijb_jcid_var135	104	104	104	32	32	106496	11075584	1124864	13394005915
BTC_ijb_jcid_var135	104	104	104	32	32	106496	11075584	1124864	13342560737
BTC_ijb_jcid_var135	104	104	104	32	32	106496	11075584	1124864	13281811909
BTC_ijb_jcid_var135	104	104	104	32	32	106496	11075584	1124864	13307082514
BTC_ijb_jcid_var135	104	104	104	32	32	106496	11075584	1124864	13406755684
BTC_ijb_jcid_var135	136	136	136	32	32	139264	18939904	2515456	28674324538
BTC_ijb_jcid_var135	136	136	136	32	32	139264	18939904	2515456	28280676626
BTC_ijb_jcid_var135	136	136	136	32	32	139264	18939904	2515456	28757830046
BTC_ijb_jcid_var135	136	136	136	32	32	139264	18939904	2515456	28643359472
BTC_ijb_jcid_var135	136	136	136	32	32	139264	18939904	2515456	28609413905
BTC_ijb_jcid_var135	168	168	168	32	32	172032	28901376	4741632	51836687501
BTC_ijb_jcid_var135	168	168	168	32	32	172032	28901376	4741632	52171341183
BTC_ijb_jcid_var135	168	168	168	32	32	172032	28901376	4741632	51953479710
BTC_ijb_jcid_var135	168	168	168	32	32	172032	28901376	4741632	51178468054
BTC_ijb_jcid_var135	168	168	168	32	32	172032	28901376	4741632	51223775723
BTC_ijb_jcid_var135	200	200	200	32	32	204800	40960000	8000000	84187172278
BTC_ijb_jcid_var135	200	200	200	32	32	204800	40960000	8000000	83869371734
BTC_ijb_jcid_var135	200	200	200	32	32	204800	40960000	8000000	83799905865
BTC_ijb_jcid_var135	200	200	200	32	32	204800	40960000	8000000	83807410207
BTC_ijb_jcid_var135	200	200	200	32	32	204800	40960000	8000000	83804822164
BTC_ijb_jcid_var135	232	232	232	32	32	237568	55115776	12487168	127010037442
BTC_ijb_jcid_var135	232	232	232	32	32	237568	55115776	12487168	126994891507
BTC_ijb_jcid_var135	232	232	232	32	32	237568	55115776	12487168	126994343252
BTC_ijb_jcid_var135	232	232	232	32	32	237568	55115776	12487168	127227519813
BTC_ijb_jcid_var135	232	232	232	32	32	237568	55115776	12487168	127269625389


==> figures/data/ijb_jcid10/meas/var136.dat <==
BTC_ijb_jcid_var136	8	8	8	32	32	8192	65536	512	15931969
BTC_ijb_jcid_var136	8	8	8	32	32	8192	65536	512	15600446
BTC_ijb_jcid_var136	8	8	8	32	32	8192	65536	512	15538684
BTC_ijb_jcid_var136	8	8	8	32	32	8192	65536	512	15596367
BTC_ijb_jcid_var136	8	8	8	32	32	8192	65536	512	15668626
BTC_ijb_jcid_var136	40	40	40	32	32	40960	1638400	64000	551709215
BTC_ijb_jcid_var136	40	40	40	32	32	40960	1638400	64000	547219727
BTC_ijb_jcid_var136	40	40	40	32	32	40960	1638400	64000	548040960
BTC_ijb_jcid_var136	40	40	40	32	32	40960	1638400	64000	464892095
BTC_ijb_jcid_var136	40	40	40	32	32	40960	1638400	64000	407092878
BTC_ijb_jcid_var136	72	72	72	32	32	73728	5308416	373248	1343175487
BTC_ijb_jcid_var136	72	72	72	32	32	73728	5308416	373248	1344987461
BTC_ijb_jcid_var136	72	72	72	32	32	73728	5308416	373248	1359429111
BTC_ijb_jcid_var136	72	72	72	32	32	73728	5308416	373248	1364148234
BTC_ijb_jcid_var136	72	72	72	32	32	73728	5308416	373248	1361321484
BTC_ijb_jcid_var136	104	104	104	32	32	106496	11075584	1124864	2903274257
BTC_ijb_jcid_var136	104	104	104	32	32	106496	11075584	1124864	2874838151
BTC_ijb_jcid_var136	104	104	104	32	32	106496	11075584	1124864	2870939711
BTC_ijb_jcid_var136	104	104	104	32	32	106496	11075584	1124864	2873733918
BTC_ijb_jcid_var136	104	104	104	32	32	106496	11075584	1124864	2888202579
BTC_ijb_jcid_var136	136	136	136	32	32	139264	18939904	2515456	4888809958
BTC_ijb_jcid_var136	136	136	136	32	32	139264	18939904	2515456	4874250432
BTC_ijb_jcid_var136	136	136	136	32	32	139264	18939904	2515456	4890549928
BTC_ijb_jcid_var136	136	136	136	32	32	139264	18939904	2515456	4882255871
BTC_ijb_jcid_var136	136	136	136	32	32	139264	18939904	2515456	4913644524
BTC_ijb_jcid_var136	168	168	168	32	32	172032	28901376	4741632	7528538021
BTC_ijb_jcid_var136	168	168	168	32	32	172032	28901376	4741632	7535478443
BTC_ijb_jcid_var136	168	168	168	32	32	172032	28901376	4741632	7522973715
BTC_ijb_jcid_var136	168	168	168	32	32	172032	28901376	4741632	7544443704
BTC_ijb_jcid_var136	168	168	168	32	32	172032	28901376	4741632	7506194531
BTC_ijb_jcid_var136	200	200	200	32	32	204800	40960000	8000000	10728723911
BTC_ijb_jcid_var136	200	200	200	32	32	204800	40960000	8000000	10632104078
BTC_ijb_jcid_var136	200	200	200	32	32	204800	40960000	8000000	10659501191
BTC_ijb_jcid_var136	200	200	200	32	32	204800	40960000	8000000	10645533074
BTC_ijb_jcid_var136	200	200	200	32	32	204800	40960000	8000000	10706284260
BTC_ijb_jcid_var136	232	232	232	32	32	237568	55115776	12487168	14445906405
BTC_ijb_jcid_var136	232	232	232	32	32	237568	55115776	12487168	14450776974
BTC_ijb_jcid_var136	232	232	232	32	32	237568	55115776	12487168	14420324815
BTC_ijb_jcid_var136	232	232	232	32	32	237568	55115776	12487168	14452334742
BTC_ijb_jcid_var136	232	232	232	32	32	237568	55115776	12487168	14431399805
BTC_ijb_jcid_var136	264	264	264	32	32	270336	71368704	18399744	18749650195
BTC_ijb_jcid_var136	264	264	264	32	32	270336	71368704	18399744	18739338470
BTC_ijb_jcid_var136	264	264	264	32	32	270336	71368704	18399744	18758336520
BTC_ijb_jcid_var136	264	264	264	32	32	270336	71368704	18399744	18837085273
BTC_ijb_jcid_var136	264	264	264	32	32	270336	71368704	18399744	18728837804
BTC_ijb_jcid_var136	296	296	296	32	32	303104	89718784	25934336	23843011911
BTC_ijb_jcid_var136	296	296	296	32	32	303104	89718784	25934336	23834121326
BTC_ijb_jcid_var136	296	296	296	32	32	303104	89718784	25934336	23843086020
BTC_ijb_jcid_var136	296	296	296	32	32	303104	89718784	25934336	24163741122
BTC_ijb_jcid_var136	296	296	296	32	32	303104	89718784	25934336	23871010311
BTC_ijb_jcid_var136	328	328	328	32	32	335872	110166016	35287552	28592572061
BTC_ijb_jcid_var136	328	328	328	32	32	335872	110166016	35287552	28659575215
BTC_ijb_jcid_var136	328	328	328	32	32	335872	110166016	35287552	28616393363
BTC_ijb_jcid_var136	328	328	328	32	32	335872	110166016	35287552	28697453702
BTC_ijb_jcid_var136	328	328	328	32	32	335872	110166016	35287552	28665601428
BTC_ijb_jcid_var136	360	360	360	32	32	368640	132710400	46656000	35015330277
BTC_ijb_jcid_var136	360	360	360	32	32	368640	132710400	46656000	34889984257
BTC_ijb_jcid_var136	360	360	360	32	32	368640	132710400	46656000	34964984451
BTC_ijb_jcid_var136	360	360	360	32	32	368640	132710400	46656000	34977051673
BTC_ijb_jcid_var136	360	360	360	32	32	368640	132710400	46656000	35120960905
BTC_ijb_jcid_var136	392	392	392	32	32	401408	157351936	60236288	41483923559
BTC_ijb_jcid_var136	392	392	392	32	32	401408	157351936	60236288	41733738900
BTC_ijb_jcid_var136	392	392	392	32	32	401408	157351936	60236288	41502479415
BTC_ijb_jcid_var136	392	392	392	32	32	401408	157351936	60236288	41528232533
BTC_ijb_jcid_var136	392	392	392	32	32	401408	157351936	60236288	41664454281
BTC_ijb_jcid_var136	424	424	424	32	32	434176	184090624	76225024	48476176442
BTC_ijb_jcid_var136	424	424	424	32	32	434176	184090624	76225024	48615531829
BTC_ijb_jcid_var136	424	424	424	32	32	434176	184090624	76225024	48673400123
BTC_ijb_jcid_var136	424	424	424	32	32	434176	184090624	76225024	48604026946
BTC_ijb_jcid_var136	424	424	424	32	32	434176	184090624	76225024	48778671937
BTC_ijb_jcid_var136	456	456	456	32	32	466944	212926464	94818816	57486887232
BTC_ijb_jcid_var136	456	456	456	32	32	466944	212926464	94818816	56946947176
BTC_ijb_jcid_var136	456	456	456	32	32	466944	212926464	94818816	57633780012
BTC_ijb_jcid_var136	456	456	456	32	32	466944	212926464	94818816	58223840327
BTC_ijb_jcid_var136	456	456	456	32	32	466944	212926464	94818816	57450427179
BTC_ijb_jcid_var136	488	488	488	32	32	499712	243859456	116214272	64453744460
BTC_ijb_jcid_var136	488	488	488	32	32	499712	243859456	116214272	65623245333
BTC_ijb_jcid_var136	488	488	488	32	32	499712	243859456	116214272	65862884236
BTC_ijb_jcid_var136	488	488	488	32	32	499712	243859456	116214272	65910297479
BTC_ijb_jcid_var136	488	488	488	32	32	499712	243859456	116214272	65207949492
BTC_ijb_jcid_var136	520	520	520	32	32	532480	276889600	140608000	74780526532
BTC_ijb_jcid_var136	520	520	520	32	32	532480	276889600	140608000	74756181009
BTC_ijb_jcid_var136	520	520	520	32	32	532480	276889600	140608000	74288612244
BTC_ijb_jcid_var136	520	520	520	32	32	532480	276889600	140608000	74340592729
BTC_ijb_jcid_var136	520	520	520	32	32	532480	276889600	140608000	73998337675


==> figures/data/ijb_jcid10/meas/var137.dat <==
BTC_ijb_jcid_var137	8	8	8	32	32	8192	65536	512	20815474
BTC_ijb_jcid_var137	8	8	8	32	32	8192	65536	512	20310332
BTC_ijb_jcid_var137	8	8	8	32	32	8192	65536	512	20834966
BTC_ijb_jcid_var137	8	8	8	32	32	8192	65536	512	20846827
BTC_ijb_jcid_var137	8	8	8	32	32	8192	65536	512	20222359
BTC_ijb_jcid_var137	40	40	40	32	32	40960	1638400	64000	1235923740
BTC_ijb_jcid_var137	40	40	40	32	32	40960	1638400	64000	1029270511
BTC_ijb_jcid_var137	40	40	40	32	32	40960	1638400	64000	981523931
BTC_ijb_jcid_var137	40	40	40	32	32	40960	1638400	64000	979083924
BTC_ijb_jcid_var137	40	40	40	32	32	40960	1638400	64000	980019348
BTC_ijb_jcid_var137	72	72	72	32	32	73728	5308416	373248	14633558492
BTC_ijb_jcid_var137	72	72	72	32	32	73728	5308416	373248	14766262250
BTC_ijb_jcid_var137	72	72	72	32	32	73728	5308416	373248	14683705716
BTC_ijb_jcid_var137	72	72	72	32	32	73728	5308416	373248	14705635545
BTC_ijb_jcid_var137	72	72	72	32	32	73728	5308416	373248	14741810290
BTC_ijb_jcid_var137	104	104	104	32	32	106496	11075584	1124864	44336665053
BTC_ijb_jcid_var137	104	104	104	32	32	106496	11075584	1124864	44251025370
BTC_ijb_jcid_var137	104	104	104	32	32	106496	11075584	1124864	44123621547
BTC_ijb_jcid_var137	104	104	104	32	32	106496	11075584	1124864	44071641463
BTC_ijb_jcid_var137	104	104	104	32	32	106496	11075584	1124864	44357748677
BTC_ijb_jcid_var137	136	136	136	32	32	139264	18939904	2515456	97524599912
BTC_ijb_jcid_var137	136	136	136	32	32	139264	18939904	2515456	97741857830
BTC_ijb_jcid_var137	136	136	136	32	32	139264	18939904	2515456	97611820560
BTC_ijb_jcid_var137	136	136	136	32	32	139264	18939904	2515456	97580141926
BTC_ijb_jcid_var137	136	136	136	32	32	139264	18939904	2515456	97436157486
BTC_ijb_jcid_var137	168	168	168	32	32	172032	28901376	4741632	181812564836
BTC_ijb_jcid_var137	168	168	168	32	32	172032	28901376	4741632	181415809608
BTC_ijb_jcid_var137	168	168	168	32	32	172032	28901376	4741632	181193660070
BTC_ijb_jcid_var137	168	168	168	32	32	172032	28901376	4741632	181379645530
BTC_ijb_jcid_var137	168	168	168	32	32	172032	28901376	4741632	181381266783


==> figures/data/ijb_jcid10/meas/var138.dat <==
BTC_ijb_jcid_var138	8	8	8	32	32	8192	65536	512	14300548
BTC_ijb_jcid_var138	8	8	8	32	32	8192	65536	512	13834076
BTC_ijb_jcid_var138	8	8	8	32	32	8192	65536	512	13804255
BTC_ijb_jcid_var138	8	8	8	32	32	8192	65536	512	13731219
BTC_ijb_jcid_var138	8	8	8	32	32	8192	65536	512	13667493
BTC_ijb_jcid_var138	40	40	40	32	32	40960	1638400	64000	607728890
BTC_ijb_jcid_var138	40	40	40	32	32	40960	1638400	64000	603897790
BTC_ijb_jcid_var138	40	40	40	32	32	40960	1638400	64000	561253644
BTC_ijb_jcid_var138	40	40	40	32	32	40960	1638400	64000	557727253
BTC_ijb_jcid_var138	40	40	40	32	32	40960	1638400	64000	497067928
BTC_ijb_jcid_var138	72	72	72	32	32	73728	5308416	373248	1470230182
BTC_ijb_jcid_var138	72	72	72	32	32	73728	5308416	373248	1494069668
BTC_ijb_jcid_var138	72	72	72	32	32	73728	5308416	373248	1497678902
BTC_ijb_jcid_var138	72	72	72	32	32	73728	5308416	373248	1497850212
BTC_ijb_jcid_var138	72	72	72	32	32	73728	5308416	373248	1497147755
BTC_ijb_jcid_var138	104	104	104	32	32	106496	11075584	1124864	3353790627
BTC_ijb_jcid_var138	104	104	104	32	32	106496	11075584	1124864	3342386323
BTC_ijb_jcid_var138	104	104	104	32	32	106496	11075584	1124864	3352495816
BTC_ijb_jcid_var138	104	104	104	32	32	106496	11075584	1124864	3347407224
BTC_ijb_jcid_var138	104	104	104	32	32	106496	11075584	1124864	3348310622
BTC_ijb_jcid_var138	136	136	136	32	32	139264	18939904	2515456	5556070924
BTC_ijb_jcid_var138	136	136	136	32	32	139264	18939904	2515456	5554533488
BTC_ijb_jcid_var138	136	136	136	32	32	139264	18939904	2515456	5466003063
BTC_ijb_jcid_var138	136	136	136	32	32	139264	18939904	2515456	5460604915
BTC_ijb_jcid_var138	136	136	136	32	32	139264	18939904	2515456	5566903224
BTC_ijb_jcid_var138	168	168	168	32	32	172032	28901376	4741632	8477869497
BTC_ijb_jcid_var138	168	168	168	32	32	172032	28901376	4741632	8426703080
BTC_ijb_jcid_var138	168	168	168	32	32	172032	28901376	4741632	8355922791
BTC_ijb_jcid_var138	168	168	168	32	32	172032	28901376	4741632	8342571263
BTC_ijb_jcid_var138	168	168	168	32	32	172032	28901376	4741632	8292700590
BTC_ijb_jcid_var138	200	200	200	32	32	204800	40960000	8000000	11977516292
BTC_ijb_jcid_var138	200	200	200	32	32	204800	40960000	8000000	12053636542
BTC_ijb_jcid_var138	200	200	200	32	32	204800	40960000	8000000	12183433572
BTC_ijb_jcid_var138	200	200	200	32	32	204800	40960000	8000000	12046137096
BTC_ijb_jcid_var138	200	200	200	32	32	204800	40960000	8000000	11920826057
BTC_ijb_jcid_var138	232	232	232	32	32	237568	55115776	12487168	16290260875
BTC_ijb_jcid_var138	232	232	232	32	32	237568	55115776	12487168	16307142669
BTC_ijb_jcid_var138	232	232	232	32	32	237568	55115776	12487168	16451083433
BTC_ijb_jcid_var138	232	232	232	32	32	237568	55115776	12487168	16400535701
BTC_ijb_jcid_var138	232	232	232	32	32	237568	55115776	12487168	16301316058
BTC_ijb_jcid_var138	264	264	264	32	32	270336	71368704	18399744	21301091878
BTC_ijb_jcid_var138	264	264	264	32	32	270336	71368704	18399744	21351241576
BTC_ijb_jcid_var138	264	264	264	32	32	270336	71368704	18399744	21614511084
BTC_ijb_jcid_var138	264	264	264	32	32	270336	71368704	18399744	21683518158
BTC_ijb_jcid_var138	264	264	264	32	32	270336	71368704	18399744	21560448924
BTC_ijb_jcid_var138	296	296	296	32	32	303104	89718784	25934336	27223077977
BTC_ijb_jcid_var138	296	296	296	32	32	303104	89718784	25934336	27416758842
BTC_ijb_jcid_var138	296	296	296	32	32	303104	89718784	25934336	27033124138
BTC_ijb_jcid_var138	296	296	296	32	32	303104	89718784	25934336	26974102552
BTC_ijb_jcid_var138	296	296	296	32	32	303104	89718784	25934336	27229714362
BTC_ijb_jcid_var138	328	328	328	32	32	335872	110166016	35287552	34138292145
BTC_ijb_jcid_var138	328	328	328	32	32	335872	110166016	35287552	33844331295
BTC_ijb_jcid_var138	328	328	328	32	32	335872	110166016	35287552	33931171282
BTC_ijb_jcid_var138	328	328	328	32	32	335872	110166016	35287552	33951644975
BTC_ijb_jcid_var138	328	328	328	32	32	335872	110166016	35287552	33871201865
BTC_ijb_jcid_var138	360	360	360	32	32	368640	132710400	46656000	41012203431
BTC_ijb_jcid_var138	360	360	360	32	32	368640	132710400	46656000	41034558189
BTC_ijb_jcid_var138	360	360	360	32	32	368640	132710400	46656000	41084514100
BTC_ijb_jcid_var138	360	360	360	32	32	368640	132710400	46656000	41066558446
BTC_ijb_jcid_var138	360	360	360	32	32	368640	132710400	46656000	41305974890
BTC_ijb_jcid_var138	392	392	392	32	32	401408	157351936	60236288	49456108806
BTC_ijb_jcid_var138	392	392	392	32	32	401408	157351936	60236288	49464771901
BTC_ijb_jcid_var138	392	392	392	32	32	401408	157351936	60236288	50052161397
BTC_ijb_jcid_var138	392	392	392	32	32	401408	157351936	60236288	49925595041
BTC_ijb_jcid_var138	392	392	392	32	32	401408	157351936	60236288	49499911313
BTC_ijb_jcid_var138	424	424	424	32	32	434176	184090624	76225024	59221788437
BTC_ijb_jcid_var138	424	424	424	32	32	434176	184090624	76225024	59511462369
BTC_ijb_jcid_var138	424	424	424	32	32	434176	184090624	76225024	59011326711
BTC_ijb_jcid_var138	424	424	424	32	32	434176	184090624	76225024	58815920402
BTC_ijb_jcid_var138	424	424	424	32	32	434176	184090624	76225024	59084077394
BTC_ijb_jcid_var138	456	456	456	32	32	466944	212926464	94818816	68771904028
BTC_ijb_jcid_var138	456	456	456	32	32	466944	212926464	94818816	69089051652
BTC_ijb_jcid_var138	456	456	456	32	32	466944	212926464	94818816	69001427091
BTC_ijb_jcid_var138	456	456	456	32	32	466944	212926464	94818816	69338933516
BTC_ijb_jcid_var138	456	456	456	32	32	466944	212926464	94818816	69344393299
BTC_ijb_jcid_var138	488	488	488	32	32	499712	243859456	116214272	80803929648
BTC_ijb_jcid_var138	488	488	488	32	32	499712	243859456	116214272	80569798917
BTC_ijb_jcid_var138	488	488	488	32	32	499712	243859456	116214272	80266122185
BTC_ijb_jcid_var138	488	488	488	32	32	499712	243859456	116214272	80018719670
BTC_ijb_jcid_var138	488	488	488	32	32	499712	243859456	116214272	79782517602


==> figures/data/ijb_jcid10/meas/var139.dat <==
BTC_ijb_jcid_var139	8	8	8	32	32	8192	65536	512	15475149
BTC_ijb_jcid_var139	8	8	8	32	32	8192	65536	512	15214170
BTC_ijb_jcid_var139	8	8	8	32	32	8192	65536	512	15193705
BTC_ijb_jcid_var139	8	8	8	32	32	8192	65536	512	15259461
BTC_ijb_jcid_var139	8	8	8	32	32	8192	65536	512	15125232
BTC_ijb_jcid_var139	40	40	40	32	32	40960	1638400	64000	563665505
BTC_ijb_jcid_var139	40	40	40	32	32	40960	1638400	64000	561032043
BTC_ijb_jcid_var139	40	40	40	32	32	40960	1638400	64000	517214568
BTC_ijb_jcid_var139	40	40	40	32	32	40960	1638400	64000	500724062
BTC_ijb_jcid_var139	40	40	40	32	32	40960	1638400	64000	500554951
BTC_ijb_jcid_var139	72	72	72	32	32	73728	5308416	373248	1490370858
BTC_ijb_jcid_var139	72	72	72	32	32	73728	5308416	373248	1480046455
BTC_ijb_jcid_var139	72	72	72	32	32	73728	5308416	373248	1486639010
BTC_ijb_jcid_var139	72	72	72	32	32	73728	5308416	373248	1485724019
BTC_ijb_jcid_var139	72	72	72	32	32	73728	5308416	373248	1484779278
BTC_ijb_jcid_var139	104	104	104	32	32	106496	11075584	1124864	3378829371
BTC_ijb_jcid_var139	104	104	104	32	32	106496	11075584	1124864	3385182394
BTC_ijb_jcid_var139	104	104	104	32	32	106496	11075584	1124864	3367211662
BTC_ijb_jcid_var139	104	104	104	32	32	106496	11075584	1124864	3351831726
BTC_ijb_jcid_var139	104	104	104	32	32	106496	11075584	1124864	3359500866
BTC_ijb_jcid_var139	136	136	136	32	32	139264	18939904	2515456	5930474156
BTC_ijb_jcid_var139	136	136	136	32	32	139264	18939904	2515456	5937740950
BTC_ijb_jcid_var139	136	136	136	32	32	139264	18939904	2515456	5955308330
BTC_ijb_jcid_var139	136	136	136	32	32	139264	18939904	2515456	5923363905
BTC_ijb_jcid_var139	136	136	136	32	32	139264	18939904	2515456	5950228033
BTC_ijb_jcid_var139	168	168	168	32	32	172032	28901376	4741632	9679735889
BTC_ijb_jcid_var139	168	168	168	32	32	172032	28901376	4741632	9720295579
BTC_ijb_jcid_var139	168	168	168	32	32	172032	28901376	4741632	9700468643
BTC_ijb_jcid_var139	168	168	168	32	32	172032	28901376	4741632	9703654202
BTC_ijb_jcid_var139	168	168	168	32	32	172032	28901376	4741632	9714408611
BTC_ijb_jcid_var139	200	200	200	32	32	204800	40960000	8000000	14212685828
BTC_ijb_jcid_var139	200	200	200	32	32	204800	40960000	8000000	14186227807
BTC_ijb_jcid_var139	200	200	200	32	32	204800	40960000	8000000	14078728275
BTC_ijb_jcid_var139	200	200	200	32	32	204800	40960000	8000000	14223804272
BTC_ijb_jcid_var139	200	200	200	32	32	204800	40960000	8000000	14292835806
BTC_ijb_jcid_var139	232	232	232	32	32	237568	55115776	12487168	20410322534
BTC_ijb_jcid_var139	232	232	232	32	32	237568	55115776	12487168	20445179525
BTC_ijb_jcid_var139	232	232	232	32	32	237568	55115776	12487168	20127159559
BTC_ijb_jcid_var139	232	232	232	32	32	237568	55115776	12487168	20255493321
BTC_ijb_jcid_var139	232	232	232	32	32	237568	55115776	12487168	20100225749
BTC_ijb_jcid_var139	264	264	264	32	32	270336	71368704	18399744	26937779145
BTC_ijb_jcid_var139	264	264	264	32	32	270336	71368704	18399744	27067434361
BTC_ijb_jcid_var139	264	264	264	32	32	270336	71368704	18399744	27480539072
BTC_ijb_jcid_var139	264	264	264	32	32	270336	71368704	18399744	27215300181
BTC_ijb_jcid_var139	264	264	264	32	32	270336	71368704	18399744	27463320403
BTC_ijb_jcid_var139	296	296	296	32	32	303104	89718784	25934336	36038329348
BTC_ijb_jcid_var139	296	296	296	32	32	303104	89718784	25934336	35992247268
BTC_ijb_jcid_var139	296	296	296	32	32	303104	89718784	25934336	36146659155
BTC_ijb_jcid_var139	296	296	296	32	32	303104	89718784	25934336	35909568607
BTC_ijb_jcid_var139	296	296	296	32	32	303104	89718784	25934336	36063279081
BTC_ijb_jcid_var139	328	328	328	32	32	335872	110166016	35287552	45503369054
BTC_ijb_jcid_var139	328	328	328	32	32	335872	110166016	35287552	45453626833
BTC_ijb_jcid_var139	328	328	328	32	32	335872	110166016	35287552	45249698359
BTC_ijb_jcid_var139	328	328	328	32	32	335872	110166016	35287552	45858563940
BTC_ijb_jcid_var139	328	328	328	32	32	335872	110166016	35287552	45655802836
BTC_ijb_jcid_var139	360	360	360	32	32	368640	132710400	46656000	56966295446
BTC_ijb_jcid_var139	360	360	360	32	32	368640	132710400	46656000	57005587956
BTC_ijb_jcid_var139	360	360	360	32	32	368640	132710400	46656000	57240257701
BTC_ijb_jcid_var139	360	360	360	32	32	368640	132710400	46656000	56557189503
BTC_ijb_jcid_var139	360	360	360	32	32	368640	132710400	46656000	56442586748
BTC_ijb_jcid_var139	392	392	392	32	32	401408	157351936	60236288	70335150698
BTC_ijb_jcid_var139	392	392	392	32	32	401408	157351936	60236288	70974057367
BTC_ijb_jcid_var139	392	392	392	32	32	401408	157351936	60236288	70261056811
BTC_ijb_jcid_var139	392	392	392	32	32	401408	157351936	60236288	70275055384
BTC_ijb_jcid_var139	392	392	392	32	32	401408	157351936	60236288	70306746917
BTC_ijb_jcid_var139	424	424	424	32	32	434176	184090624	76225024	85007105549
BTC_ijb_jcid_var139	424	424	424	32	32	434176	184090624	76225024	85199768510
BTC_ijb_jcid_var139	424	424	424	32	32	434176	184090624	76225024	85413290494
BTC_ijb_jcid_var139	424	424	424	32	32	434176	184090624	76225024	85920522686
BTC_ijb_jcid_var139	424	424	424	32	32	434176	184090624	76225024	85544408059
BTC_ijb_jcid_var139	456	456	456	32	32	466944	212926464	94818816	102356767610
BTC_ijb_jcid_var139	456	456	456	32	32	466944	212926464	94818816	101887964612
BTC_ijb_jcid_var139	456	456	456	32	32	466944	212926464	94818816	102163052519
BTC_ijb_jcid_var139	456	456	456	32	32	466944	212926464	94818816	102349574202
BTC_ijb_jcid_var139	456	456	456	32	32	466944	212926464	94818816	102978500192


==> figures/data/ijb_jcid10/meas/var14.dat <==
BTC_ijb_jcid_var14	8	8	8	32	32	8192	65536	512	1774002
BTC_ijb_jcid_var14	8	8	8	32	32	8192	65536	512	1591427
BTC_ijb_jcid_var14	8	8	8	32	32	8192	65536	512	1559298
BTC_ijb_jcid_var14	8	8	8	32	32	8192	65536	512	1554119
BTC_ijb_jcid_var14	8	8	8	32	32	8192	65536	512	1558032
BTC_ijb_jcid_var14	40	40	40	32	32	40960	1638400	64000	311369542
BTC_ijb_jcid_var14	40	40	40	32	32	40960	1638400	64000	301082519
BTC_ijb_jcid_var14	40	40	40	32	32	40960	1638400	64000	301552947
BTC_ijb_jcid_var14	40	40	40	32	32	40960	1638400	64000	299898175
BTC_ijb_jcid_var14	40	40	40	32	32	40960	1638400	64000	300376390
BTC_ijb_jcid_var14	72	72	72	32	32	73728	5308416	373248	1789953875
BTC_ijb_jcid_var14	72	72	72	32	32	73728	5308416	373248	1807979871
BTC_ijb_jcid_var14	72	72	72	32	32	73728	5308416	373248	1799411557
BTC_ijb_jcid_var14	72	72	72	32	32	73728	5308416	373248	1797424511
BTC_ijb_jcid_var14	72	72	72	32	32	73728	5308416	373248	1797959735
BTC_ijb_jcid_var14	104	104	104	32	32	106496	11075584	1124864	5400223267
BTC_ijb_jcid_var14	104	104	104	32	32	106496	11075584	1124864	5434769576
BTC_ijb_jcid_var14	104	104	104	32	32	106496	11075584	1124864	5418254128
BTC_ijb_jcid_var14	104	104	104	32	32	106496	11075584	1124864	5394494964
BTC_ijb_jcid_var14	104	104	104	32	32	106496	11075584	1124864	5391492017
BTC_ijb_jcid_var14	136	136	136	32	32	139264	18939904	2515456	12052972347
BTC_ijb_jcid_var14	136	136	136	32	32	139264	18939904	2515456	12059151118
BTC_ijb_jcid_var14	136	136	136	32	32	139264	18939904	2515456	12046226495
BTC_ijb_jcid_var14	136	136	136	32	32	139264	18939904	2515456	12058496722
BTC_ijb_jcid_var14	136	136	136	32	32	139264	18939904	2515456	12071798623
BTC_ijb_jcid_var14	168	168	168	32	32	172032	28901376	4741632	22688197283
BTC_ijb_jcid_var14	168	168	168	32	32	172032	28901376	4741632	22653184721
BTC_ijb_jcid_var14	168	168	168	32	32	172032	28901376	4741632	22678349077
BTC_ijb_jcid_var14	168	168	168	32	32	172032	28901376	4741632	22661720538
BTC_ijb_jcid_var14	168	168	168	32	32	172032	28901376	4741632	22696654481
BTC_ijb_jcid_var14	200	200	200	32	32	204800	40960000	8000000	38207491336
BTC_ijb_jcid_var14	200	200	200	32	32	204800	40960000	8000000	38509582620
BTC_ijb_jcid_var14	200	200	200	32	32	204800	40960000	8000000	38188474775
BTC_ijb_jcid_var14	200	200	200	32	32	204800	40960000	8000000	38184134324
BTC_ijb_jcid_var14	200	200	200	32	32	204800	40960000	8000000	38174800036
BTC_ijb_jcid_var14	232	232	232	32	32	237568	55115776	12487168	59584440972
BTC_ijb_jcid_var14	232	232	232	32	32	237568	55115776	12487168	59540272687
BTC_ijb_jcid_var14	232	232	232	32	32	237568	55115776	12487168	59543868039
BTC_ijb_jcid_var14	232	232	232	32	32	237568	55115776	12487168	59583028508
BTC_ijb_jcid_var14	232	232	232	32	32	237568	55115776	12487168	59568649332
BTC_ijb_jcid_var14	264	264	264	32	32	270336	71368704	18399744	88063366540
BTC_ijb_jcid_var14	264	264	264	32	32	270336	71368704	18399744	87997082532
BTC_ijb_jcid_var14	264	264	264	32	32	270336	71368704	18399744	88038593238
BTC_ijb_jcid_var14	264	264	264	32	32	270336	71368704	18399744	87978381686
BTC_ijb_jcid_var14	264	264	264	32	32	270336	71368704	18399744	88249749480
BTC_ijb_jcid_var14	296	296	296	32	32	303104	89718784	25934336	123916993244
BTC_ijb_jcid_var14	296	296	296	32	32	303104	89718784	25934336	123921631167
BTC_ijb_jcid_var14	296	296	296	32	32	303104	89718784	25934336	123939775916
BTC_ijb_jcid_var14	296	296	296	32	32	303104	89718784	25934336	123935813275
BTC_ijb_jcid_var14	296	296	296	32	32	303104	89718784	25934336	123910404023


==> figures/data/ijb_jcid10/meas/var140.dat <==
BTC_ijb_jcid_var140	8	8	8	32	32	8192	65536	512	14585887
BTC_ijb_jcid_var140	8	8	8	32	32	8192	65536	512	14477338
BTC_ijb_jcid_var140	8	8	8	32	32	8192	65536	512	14505879
BTC_ijb_jcid_var140	8	8	8	32	32	8192	65536	512	14390021
BTC_ijb_jcid_var140	8	8	8	32	32	8192	65536	512	14344804
BTC_ijb_jcid_var140	40	40	40	32	32	40960	1638400	64000	571169816
BTC_ijb_jcid_var140	40	40	40	32	32	40960	1638400	64000	562756451
BTC_ijb_jcid_var140	40	40	40	32	32	40960	1638400	64000	479274214
BTC_ijb_jcid_var140	40	40	40	32	32	40960	1638400	64000	376574166
BTC_ijb_jcid_var140	40	40	40	32	32	40960	1638400	64000	375642727
BTC_ijb_jcid_var140	72	72	72	32	32	73728	5308416	373248	1454687301
BTC_ijb_jcid_var140	72	72	72	32	32	73728	5308416	373248	1455753090
BTC_ijb_jcid_var140	72	72	72	32	32	73728	5308416	373248	1455694501
BTC_ijb_jcid_var140	72	72	72	32	32	73728	5308416	373248	1452965463
BTC_ijb_jcid_var140	72	72	72	32	32	73728	5308416	373248	1483966614
BTC_ijb_jcid_var140	104	104	104	32	32	106496	11075584	1124864	3364418092
BTC_ijb_jcid_var140	104	104	104	32	32	106496	11075584	1124864	3352518580
BTC_ijb_jcid_var140	104	104	104	32	32	106496	11075584	1124864	3355263439
BTC_ijb_jcid_var140	104	104	104	32	32	106496	11075584	1124864	3353620981
BTC_ijb_jcid_var140	104	104	104	32	32	106496	11075584	1124864	3339041393
BTC_ijb_jcid_var140	136	136	136	32	32	139264	18939904	2515456	6085236348
BTC_ijb_jcid_var140	136	136	136	32	32	139264	18939904	2515456	6008947868
BTC_ijb_jcid_var140	136	136	136	32	32	139264	18939904	2515456	6051016822
BTC_ijb_jcid_var140	136	136	136	32	32	139264	18939904	2515456	6104041247
BTC_ijb_jcid_var140	136	136	136	32	32	139264	18939904	2515456	6103445849
BTC_ijb_jcid_var140	168	168	168	32	32	172032	28901376	4741632	9902448858
BTC_ijb_jcid_var140	168	168	168	32	32	172032	28901376	4741632	9773182807
BTC_ijb_jcid_var140	168	168	168	32	32	172032	28901376	4741632	9755163684
BTC_ijb_jcid_var140	168	168	168	32	32	172032	28901376	4741632	9696756957
BTC_ijb_jcid_var140	168	168	168	32	32	172032	28901376	4741632	9693345452
BTC_ijb_jcid_var140	200	200	200	32	32	204800	40960000	8000000	14384790632
BTC_ijb_jcid_var140	200	200	200	32	32	204800	40960000	8000000	14390906015
BTC_ijb_jcid_var140	200	200	200	32	32	204800	40960000	8000000	14374766629
BTC_ijb_jcid_var140	200	200	200	32	32	204800	40960000	8000000	14382251091
BTC_ijb_jcid_var140	200	200	200	32	32	204800	40960000	8000000	14383643966
BTC_ijb_jcid_var140	232	232	232	32	32	237568	55115776	12487168	20507054711
BTC_ijb_jcid_var140	232	232	232	32	32	237568	55115776	12487168	20502157884
BTC_ijb_jcid_var140	232	232	232	32	32	237568	55115776	12487168	20503759064
BTC_ijb_jcid_var140	232	232	232	32	32	237568	55115776	12487168	20496210451
BTC_ijb_jcid_var140	232	232	232	32	32	237568	55115776	12487168	20498147725
BTC_ijb_jcid_var140	264	264	264	32	32	270336	71368704	18399744	28447830227
BTC_ijb_jcid_var140	264	264	264	32	32	270336	71368704	18399744	28813725590
BTC_ijb_jcid_var140	264	264	264	32	32	270336	71368704	18399744	28772741648
BTC_ijb_jcid_var140	264	264	264	32	32	270336	71368704	18399744	28918093001
BTC_ijb_jcid_var140	264	264	264	32	32	270336	71368704	18399744	28967234978
BTC_ijb_jcid_var140	296	296	296	32	32	303104	89718784	25934336	37327485055
BTC_ijb_jcid_var140	296	296	296	32	32	303104	89718784	25934336	37846198578
BTC_ijb_jcid_var140	296	296	296	32	32	303104	89718784	25934336	37821509252
BTC_ijb_jcid_var140	296	296	296	32	32	303104	89718784	25934336	37669769962
BTC_ijb_jcid_var140	296	296	296	32	32	303104	89718784	25934336	37178890545
BTC_ijb_jcid_var140	328	328	328	32	32	335872	110166016	35287552	49026306099
BTC_ijb_jcid_var140	328	328	328	32	32	335872	110166016	35287552	48942820627
BTC_ijb_jcid_var140	328	328	328	32	32	335872	110166016	35287552	49457896317
BTC_ijb_jcid_var140	328	328	328	32	32	335872	110166016	35287552	49654157124
BTC_ijb_jcid_var140	328	328	328	32	32	335872	110166016	35287552	49447223691
BTC_ijb_jcid_var140	360	360	360	32	32	368640	132710400	46656000	66957439724
BTC_ijb_jcid_var140	360	360	360	32	32	368640	132710400	46656000	66681661586
BTC_ijb_jcid_var140	360	360	360	32	32	368640	132710400	46656000	66913387309
BTC_ijb_jcid_var140	360	360	360	32	32	368640	132710400	46656000	66822138478
BTC_ijb_jcid_var140	360	360	360	32	32	368640	132710400	46656000	66470387278
BTC_ijb_jcid_var140	392	392	392	32	32	401408	157351936	60236288	83925038761
BTC_ijb_jcid_var140	392	392	392	32	32	401408	157351936	60236288	84118947615
BTC_ijb_jcid_var140	392	392	392	32	32	401408	157351936	60236288	83911648691
BTC_ijb_jcid_var140	392	392	392	32	32	401408	157351936	60236288	84039203366
BTC_ijb_jcid_var140	392	392	392	32	32	401408	157351936	60236288	84043975104
BTC_ijb_jcid_var140	424	424	424	32	32	434176	184090624	76225024	105841190753
BTC_ijb_jcid_var140	424	424	424	32	32	434176	184090624	76225024	105596241318
BTC_ijb_jcid_var140	424	424	424	32	32	434176	184090624	76225024	104602116375
BTC_ijb_jcid_var140	424	424	424	32	32	434176	184090624	76225024	104700447712
BTC_ijb_jcid_var140	424	424	424	32	32	434176	184090624	76225024	105682374769


==> figures/data/ijb_jcid10/meas/var141.dat <==
BTC_ijb_jcid_var141	8	8	8	32	32	8192	65536	512	45318821
BTC_ijb_jcid_var141	8	8	8	32	32	8192	65536	512	14543633
BTC_ijb_jcid_var141	8	8	8	32	32	8192	65536	512	14133202
BTC_ijb_jcid_var141	8	8	8	32	32	8192	65536	512	14303920
BTC_ijb_jcid_var141	8	8	8	32	32	8192	65536	512	14462759
BTC_ijb_jcid_var141	40	40	40	32	32	40960	1638400	64000	537375878
BTC_ijb_jcid_var141	40	40	40	32	32	40960	1638400	64000	539012124
BTC_ijb_jcid_var141	40	40	40	32	32	40960	1638400	64000	538154288
BTC_ijb_jcid_var141	40	40	40	32	32	40960	1638400	64000	533547448
BTC_ijb_jcid_var141	40	40	40	32	32	40960	1638400	64000	458040949
BTC_ijb_jcid_var141	72	72	72	32	32	73728	5308416	373248	1205368777
BTC_ijb_jcid_var141	72	72	72	32	32	73728	5308416	373248	1206580717
BTC_ijb_jcid_var141	72	72	72	32	32	73728	5308416	373248	1210932644
BTC_ijb_jcid_var141	72	72	72	32	32	73728	5308416	373248	1219153102
BTC_ijb_jcid_var141	72	72	72	32	32	73728	5308416	373248	1209814290
BTC_ijb_jcid_var141	104	104	104	32	32	106496	11075584	1124864	2541342670
BTC_ijb_jcid_var141	104	104	104	32	32	106496	11075584	1124864	2576035482
BTC_ijb_jcid_var141	104	104	104	32	32	106496	11075584	1124864	2590386801
BTC_ijb_jcid_var141	104	104	104	32	32	106496	11075584	1124864	2603215854
BTC_ijb_jcid_var141	104	104	104	32	32	106496	11075584	1124864	2592181630
BTC_ijb_jcid_var141	136	136	136	32	32	139264	18939904	2515456	4415613054
BTC_ijb_jcid_var141	136	136	136	32	32	139264	18939904	2515456	4382927848
BTC_ijb_jcid_var141	136	136	136	32	32	139264	18939904	2515456	4374950278
BTC_ijb_jcid_var141	136	136	136	32	32	139264	18939904	2515456	4376272385
BTC_ijb_jcid_var141	136	136	136	32	32	139264	18939904	2515456	4380949017
BTC_ijb_jcid_var141	168	168	168	32	32	172032	28901376	4741632	6799685947
BTC_ijb_jcid_var141	168	168	168	32	32	172032	28901376	4741632	6797792801
BTC_ijb_jcid_var141	168	168	168	32	32	172032	28901376	4741632	6781936041
BTC_ijb_jcid_var141	168	168	168	32	32	172032	28901376	4741632	6810745458
BTC_ijb_jcid_var141	168	168	168	32	32	172032	28901376	4741632	6790887031
BTC_ijb_jcid_var141	200	200	200	32	32	204800	40960000	8000000	9821785481
BTC_ijb_jcid_var141	200	200	200	32	32	204800	40960000	8000000	9819649364
BTC_ijb_jcid_var141	200	200	200	32	32	204800	40960000	8000000	9799644319
BTC_ijb_jcid_var141	200	200	200	32	32	204800	40960000	8000000	9799722309
BTC_ijb_jcid_var141	200	200	200	32	32	204800	40960000	8000000	9799355922
BTC_ijb_jcid_var141	232	232	232	32	32	237568	55115776	12487168	13714513549
BTC_ijb_jcid_var141	232	232	232	32	32	237568	55115776	12487168	13686925989
BTC_ijb_jcid_var141	232	232	232	32	32	237568	55115776	12487168	13689338678
BTC_ijb_jcid_var141	232	232	232	32	32	237568	55115776	12487168	13701989346
BTC_ijb_jcid_var141	232	232	232	32	32	237568	55115776	12487168	13689557262
BTC_ijb_jcid_var141	264	264	264	32	32	270336	71368704	18399744	18118822111
BTC_ijb_jcid_var141	264	264	264	32	32	270336	71368704	18399744	18162654014
BTC_ijb_jcid_var141	264	264	264	32	32	270336	71368704	18399744	18129700394
BTC_ijb_jcid_var141	264	264	264	32	32	270336	71368704	18399744	18350539981
BTC_ijb_jcid_var141	264	264	264	32	32	270336	71368704	18399744	18122624616
BTC_ijb_jcid_var141	296	296	296	32	32	303104	89718784	25934336	23145165792
BTC_ijb_jcid_var141	296	296	296	32	32	303104	89718784	25934336	23129359279
BTC_ijb_jcid_var141	296	296	296	32	32	303104	89718784	25934336	23146514443
BTC_ijb_jcid_var141	296	296	296	32	32	303104	89718784	25934336	23126803924
BTC_ijb_jcid_var141	296	296	296	32	32	303104	89718784	25934336	23132163992
BTC_ijb_jcid_var141	328	328	328	32	32	335872	110166016	35287552	28871519176
BTC_ijb_jcid_var141	328	328	328	32	32	335872	110166016	35287552	28838884729
BTC_ijb_jcid_var141	328	328	328	32	32	335872	110166016	35287552	28859095359
BTC_ijb_jcid_var141	328	328	328	32	32	335872	110166016	35287552	28919150555
BTC_ijb_jcid_var141	328	328	328	32	32	335872	110166016	35287552	28997816388
BTC_ijb_jcid_var141	360	360	360	32	32	368640	132710400	46656000	35777267285
BTC_ijb_jcid_var141	360	360	360	32	32	368640	132710400	46656000	35757955635
BTC_ijb_jcid_var141	360	360	360	32	32	368640	132710400	46656000	35662123196
BTC_ijb_jcid_var141	360	360	360	32	32	368640	132710400	46656000	35884957316
BTC_ijb_jcid_var141	360	360	360	32	32	368640	132710400	46656000	35916619897
BTC_ijb_jcid_var141	392	392	392	32	32	401408	157351936	60236288	44078682147
BTC_ijb_jcid_var141	392	392	392	32	32	401408	157351936	60236288	44144227502
BTC_ijb_jcid_var141	392	392	392	32	32	401408	157351936	60236288	44077976722
BTC_ijb_jcid_var141	392	392	392	32	32	401408	157351936	60236288	43996995289
BTC_ijb_jcid_var141	392	392	392	32	32	401408	157351936	60236288	43624198436
BTC_ijb_jcid_var141	424	424	424	32	32	434176	184090624	76225024	52145302640
BTC_ijb_jcid_var141	424	424	424	32	32	434176	184090624	76225024	52011943227
BTC_ijb_jcid_var141	424	424	424	32	32	434176	184090624	76225024	52247737082
BTC_ijb_jcid_var141	424	424	424	32	32	434176	184090624	76225024	51213421362
BTC_ijb_jcid_var141	424	424	424	32	32	434176	184090624	76225024	51132573953
BTC_ijb_jcid_var141	456	456	456	32	32	466944	212926464	94818816	60608368915
BTC_ijb_jcid_var141	456	456	456	32	32	466944	212926464	94818816	60726387901
BTC_ijb_jcid_var141	456	456	456	32	32	466944	212926464	94818816	60735687799
BTC_ijb_jcid_var141	456	456	456	32	32	466944	212926464	94818816	60914387570
BTC_ijb_jcid_var141	456	456	456	32	32	466944	212926464	94818816	60281019670
BTC_ijb_jcid_var141	488	488	488	32	32	499712	243859456	116214272	70307473918
BTC_ijb_jcid_var141	488	488	488	32	32	499712	243859456	116214272	69442645788
BTC_ijb_jcid_var141	488	488	488	32	32	499712	243859456	116214272	69888877266
BTC_ijb_jcid_var141	488	488	488	32	32	499712	243859456	116214272	70682848846
BTC_ijb_jcid_var141	488	488	488	32	32	499712	243859456	116214272	70003826670
BTC_ijb_jcid_var141	520	520	520	32	32	532480	276889600	140608000	80019899892
BTC_ijb_jcid_var141	520	520	520	32	32	532480	276889600	140608000	80748967749
BTC_ijb_jcid_var141	520	520	520	32	32	532480	276889600	140608000	81310320047
BTC_ijb_jcid_var141	520	520	520	32	32	532480	276889600	140608000	79967155507
BTC_ijb_jcid_var141	520	520	520	32	32	532480	276889600	140608000	81120951171


==> figures/data/ijb_jcid10/meas/var142.dat <==
BTC_ijb_jcid_var142	8	8	8	32	32	8192	65536	512	12742890
BTC_ijb_jcid_var142	8	8	8	32	32	8192	65536	512	12142393
BTC_ijb_jcid_var142	8	8	8	32	32	8192	65536	512	12052002
BTC_ijb_jcid_var142	8	8	8	32	32	8192	65536	512	12285312
BTC_ijb_jcid_var142	8	8	8	32	32	8192	65536	512	12175790
BTC_ijb_jcid_var142	40	40	40	32	32	40960	1638400	64000	575116541
BTC_ijb_jcid_var142	40	40	40	32	32	40960	1638400	64000	571843468
BTC_ijb_jcid_var142	40	40	40	32	32	40960	1638400	64000	528514093
BTC_ijb_jcid_var142	40	40	40	32	32	40960	1638400	64000	393185508
BTC_ijb_jcid_var142	40	40	40	32	32	40960	1638400	64000	394162723
BTC_ijb_jcid_var142	72	72	72	32	32	73728	5308416	373248	1289625369
BTC_ijb_jcid_var142	72	72	72	32	32	73728	5308416	373248	1292370075
BTC_ijb_jcid_var142	72	72	72	32	32	73728	5308416	373248	1293676932
BTC_ijb_jcid_var142	72	72	72	32	32	73728	5308416	373248	1310734808
BTC_ijb_jcid_var142	72	72	72	32	32	73728	5308416	373248	1324656020
BTC_ijb_jcid_var142	104	104	104	32	32	106496	11075584	1124864	2797423240
BTC_ijb_jcid_var142	104	104	104	32	32	106496	11075584	1124864	2751027550
BTC_ijb_jcid_var142	104	104	104	32	32	106496	11075584	1124864	2762592161
BTC_ijb_jcid_var142	104	104	104	32	32	106496	11075584	1124864	2778074973
BTC_ijb_jcid_var142	104	104	104	32	32	106496	11075584	1124864	2790251680
BTC_ijb_jcid_var142	136	136	136	32	32	139264	18939904	2515456	4739913214
BTC_ijb_jcid_var142	136	136	136	32	32	139264	18939904	2515456	4716791398
BTC_ijb_jcid_var142	136	136	136	32	32	139264	18939904	2515456	4758083086
BTC_ijb_jcid_var142	136	136	136	32	32	139264	18939904	2515456	4728082996
BTC_ijb_jcid_var142	136	136	136	32	32	139264	18939904	2515456	4730335046
BTC_ijb_jcid_var142	168	168	168	32	32	172032	28901376	4741632	7425826435
BTC_ijb_jcid_var142	168	168	168	32	32	172032	28901376	4741632	7375976538
BTC_ijb_jcid_var142	168	168	168	32	32	172032	28901376	4741632	7271932385
BTC_ijb_jcid_var142	168	168	168	32	32	172032	28901376	4741632	7319987929
BTC_ijb_jcid_var142	168	168	168	32	32	172032	28901376	4741632	7332107816
BTC_ijb_jcid_var142	200	200	200	32	32	204800	40960000	8000000	10390275417
BTC_ijb_jcid_var142	200	200	200	32	32	204800	40960000	8000000	10388584970
BTC_ijb_jcid_var142	200	200	200	32	32	204800	40960000	8000000	10413909452
BTC_ijb_jcid_var142	200	200	200	32	32	204800	40960000	8000000	10383864699
BTC_ijb_jcid_var142	200	200	200	32	32	204800	40960000	8000000	10602965715
BTC_ijb_jcid_var142	232	232	232	32	32	237568	55115776	12487168	14224315021
BTC_ijb_jcid_var142	232	232	232	32	32	237568	55115776	12487168	14201481853
BTC_ijb_jcid_var142	232	232	232	32	32	237568	55115776	12487168	14216783865
BTC_ijb_jcid_var142	232	232	232	32	32	237568	55115776	12487168	14331762129
BTC_ijb_jcid_var142	232	232	232	32	32	237568	55115776	12487168	14452568341
BTC_ijb_jcid_var142	264	264	264	32	32	270336	71368704	18399744	18726986423
BTC_ijb_jcid_var142	264	264	264	32	32	270336	71368704	18399744	18798730132
BTC_ijb_jcid_var142	264	264	264	32	32	270336	71368704	18399744	18974324697
BTC_ijb_jcid_var142	264	264	264	32	32	270336	71368704	18399744	18778285101
BTC_ijb_jcid_var142	264	264	264	32	32	270336	71368704	18399744	18733457527
BTC_ijb_jcid_var142	296	296	296	32	32	303104	89718784	25934336	23741688830
BTC_ijb_jcid_var142	296	296	296	32	32	303104	89718784	25934336	23760950450
BTC_ijb_jcid_var142	296	296	296	32	32	303104	89718784	25934336	23786323938
BTC_ijb_jcid_var142	296	296	296	32	32	303104	89718784	25934336	24051255353
BTC_ijb_jcid_var142	296	296	296	32	32	303104	89718784	25934336	24064706174
BTC_ijb_jcid_var142	328	328	328	32	32	335872	110166016	35287552	29854727653
BTC_ijb_jcid_var142	328	328	328	32	32	335872	110166016	35287552	29660362987
BTC_ijb_jcid_var142	328	328	328	32	32	335872	110166016	35287552	29477662079
BTC_ijb_jcid_var142	328	328	328	32	32	335872	110166016	35287552	29583671338
BTC_ijb_jcid_var142	328	328	328	32	32	335872	110166016	35287552	29434878771
BTC_ijb_jcid_var142	360	360	360	32	32	368640	132710400	46656000	35241975237
BTC_ijb_jcid_var142	360	360	360	32	32	368640	132710400	46656000	35231184001
BTC_ijb_jcid_var142	360	360	360	32	32	368640	132710400	46656000	35241710392
BTC_ijb_jcid_var142	360	360	360	32	32	368640	132710400	46656000	35814692984
BTC_ijb_jcid_var142	360	360	360	32	32	368640	132710400	46656000	35635407563
BTC_ijb_jcid_var142	392	392	392	32	32	401408	157351936	60236288	41884394552
BTC_ijb_jcid_var142	392	392	392	32	32	401408	157351936	60236288	42461728067
BTC_ijb_jcid_var142	392	392	392	32	32	401408	157351936	60236288	42402346759
BTC_ijb_jcid_var142	392	392	392	32	32	401408	157351936	60236288	42837036886
BTC_ijb_jcid_var142	392	392	392	32	32	401408	157351936	60236288	42286924547
BTC_ijb_jcid_var142	424	424	424	32	32	434176	184090624	76225024	50233457748
BTC_ijb_jcid_var142	424	424	424	32	32	434176	184090624	76225024	50328902063
BTC_ijb_jcid_var142	424	424	424	32	32	434176	184090624	76225024	50697568877
BTC_ijb_jcid_var142	424	424	424	32	32	434176	184090624	76225024	49818722915
BTC_ijb_jcid_var142	424	424	424	32	32	434176	184090624	76225024	50249481181
BTC_ijb_jcid_var142	456	456	456	32	32	466944	212926464	94818816	59045900782
BTC_ijb_jcid_var142	456	456	456	32	32	466944	212926464	94818816	58785859842
BTC_ijb_jcid_var142	456	456	456	32	32	466944	212926464	94818816	58551940030
BTC_ijb_jcid_var142	456	456	456	32	32	466944	212926464	94818816	58823267534
BTC_ijb_jcid_var142	456	456	456	32	32	466944	212926464	94818816	58496645181
BTC_ijb_jcid_var142	488	488	488	32	32	499712	243859456	116214272	67224906171
BTC_ijb_jcid_var142	488	488	488	32	32	499712	243859456	116214272	67424875436
BTC_ijb_jcid_var142	488	488	488	32	32	499712	243859456	116214272	67607613617
BTC_ijb_jcid_var142	488	488	488	32	32	499712	243859456	116214272	67575497773
BTC_ijb_jcid_var142	488	488	488	32	32	499712	243859456	116214272	67419493276
BTC_ijb_jcid_var142	520	520	520	32	32	532480	276889600	140608000	77037084034
BTC_ijb_jcid_var142	520	520	520	32	32	532480	276889600	140608000	78165906231
BTC_ijb_jcid_var142	520	520	520	32	32	532480	276889600	140608000	77338363467
BTC_ijb_jcid_var142	520	520	520	32	32	532480	276889600	140608000	77059785354
BTC_ijb_jcid_var142	520	520	520	32	32	532480	276889600	140608000	77078031560


==> figures/data/ijb_jcid10/meas/var143.dat <==
BTC_ijb_jcid_var143	8	8	8	32	32	8192	65536	512	13314786
BTC_ijb_jcid_var143	8	8	8	32	32	8192	65536	512	13129736
BTC_ijb_jcid_var143	8	8	8	32	32	8192	65536	512	13000953
BTC_ijb_jcid_var143	8	8	8	32	32	8192	65536	512	13000992
BTC_ijb_jcid_var143	8	8	8	32	32	8192	65536	512	13133302
BTC_ijb_jcid_var143	40	40	40	32	32	40960	1638400	64000	567702415
BTC_ijb_jcid_var143	40	40	40	32	32	40960	1638400	64000	565402008
BTC_ijb_jcid_var143	40	40	40	32	32	40960	1638400	64000	505510078
BTC_ijb_jcid_var143	40	40	40	32	32	40960	1638400	64000	390863129
BTC_ijb_jcid_var143	40	40	40	32	32	40960	1638400	64000	392019783
BTC_ijb_jcid_var143	72	72	72	32	32	73728	5308416	373248	1282733440
BTC_ijb_jcid_var143	72	72	72	32	32	73728	5308416	373248	1280030021
BTC_ijb_jcid_var143	72	72	72	32	32	73728	5308416	373248	1301228171
BTC_ijb_jcid_var143	72	72	72	32	32	73728	5308416	373248	1298769482
BTC_ijb_jcid_var143	72	72	72	32	32	73728	5308416	373248	1300575257
BTC_ijb_jcid_var143	104	104	104	32	32	106496	11075584	1124864	2761586669
BTC_ijb_jcid_var143	104	104	104	32	32	106496	11075584	1124864	2765093507
BTC_ijb_jcid_var143	104	104	104	32	32	106496	11075584	1124864	2781500446
BTC_ijb_jcid_var143	104	104	104	32	32	106496	11075584	1124864	2765467272
BTC_ijb_jcid_var143	104	104	104	32	32	106496	11075584	1124864	2778833185
BTC_ijb_jcid_var143	136	136	136	32	32	139264	18939904	2515456	4827411397
BTC_ijb_jcid_var143	136	136	136	32	32	139264	18939904	2515456	4839085571
BTC_ijb_jcid_var143	136	136	136	32	32	139264	18939904	2515456	4832727676
BTC_ijb_jcid_var143	136	136	136	32	32	139264	18939904	2515456	4826608487
BTC_ijb_jcid_var143	136	136	136	32	32	139264	18939904	2515456	4823485042
BTC_ijb_jcid_var143	168	168	168	32	32	172032	28901376	4741632	7562452757
BTC_ijb_jcid_var143	168	168	168	32	32	172032	28901376	4741632	7599289121
BTC_ijb_jcid_var143	168	168	168	32	32	172032	28901376	4741632	7493997379
BTC_ijb_jcid_var143	168	168	168	32	32	172032	28901376	4741632	7472782968
BTC_ijb_jcid_var143	168	168	168	32	32	172032	28901376	4741632	7517424005
BTC_ijb_jcid_var143	200	200	200	32	32	204800	40960000	8000000	11188811957
BTC_ijb_jcid_var143	200	200	200	32	32	204800	40960000	8000000	11185265149
BTC_ijb_jcid_var143	200	200	200	32	32	204800	40960000	8000000	11150768801
BTC_ijb_jcid_var143	200	200	200	32	32	204800	40960000	8000000	11097160664
BTC_ijb_jcid_var143	200	200	200	32	32	204800	40960000	8000000	11101276212
BTC_ijb_jcid_var143	232	232	232	32	32	237568	55115776	12487168	15571779848
BTC_ijb_jcid_var143	232	232	232	32	32	237568	55115776	12487168	15702447504
BTC_ijb_jcid_var143	232	232	232	32	32	237568	55115776	12487168	15566888384
BTC_ijb_jcid_var143	232	232	232	32	32	237568	55115776	12487168	15605884423
BTC_ijb_jcid_var143	232	232	232	32	32	237568	55115776	12487168	15666631739
BTC_ijb_jcid_var143	264	264	264	32	32	270336	71368704	18399744	21125916884
BTC_ijb_jcid_var143	264	264	264	32	32	270336	71368704	18399744	21102196198
BTC_ijb_jcid_var143	264	264	264	32	32	270336	71368704	18399744	21063640478
BTC_ijb_jcid_var143	264	264	264	32	32	270336	71368704	18399744	21062597432
BTC_ijb_jcid_var143	264	264	264	32	32	270336	71368704	18399744	21427692599
BTC_ijb_jcid_var143	296	296	296	32	32	303104	89718784	25934336	31227543419
BTC_ijb_jcid_var143	296	296	296	32	32	303104	89718784	25934336	31205794055
BTC_ijb_jcid_var143	296	296	296	32	32	303104	89718784	25934336	30843567350
BTC_ijb_jcid_var143	296	296	296	32	32	303104	89718784	25934336	30994304687
BTC_ijb_jcid_var143	296	296	296	32	32	303104	89718784	25934336	31277413599
BTC_ijb_jcid_var143	328	328	328	32	32	335872	110166016	35287552	43415851609
BTC_ijb_jcid_var143	328	328	328	32	32	335872	110166016	35287552	43140467075
BTC_ijb_jcid_var143	328	328	328	32	32	335872	110166016	35287552	42639329479
BTC_ijb_jcid_var143	328	328	328	32	32	335872	110166016	35287552	42697379694
BTC_ijb_jcid_var143	328	328	328	32	32	335872	110166016	35287552	43246133827
BTC_ijb_jcid_var143	360	360	360	32	32	368640	132710400	46656000	57173311495
BTC_ijb_jcid_var143	360	360	360	32	32	368640	132710400	46656000	57036193489
BTC_ijb_jcid_var143	360	360	360	32	32	368640	132710400	46656000	57140009127
BTC_ijb_jcid_var143	360	360	360	32	32	368640	132710400	46656000	57213217715
BTC_ijb_jcid_var143	360	360	360	32	32	368640	132710400	46656000	57135389151
BTC_ijb_jcid_var143	392	392	392	32	32	401408	157351936	60236288	75417678028
BTC_ijb_jcid_var143	392	392	392	32	32	401408	157351936	60236288	75472922526
BTC_ijb_jcid_var143	392	392	392	32	32	401408	157351936	60236288	75029091903
BTC_ijb_jcid_var143	392	392	392	32	32	401408	157351936	60236288	75696628071
BTC_ijb_jcid_var143	392	392	392	32	32	401408	157351936	60236288	75213912315
BTC_ijb_jcid_var143	424	424	424	32	32	434176	184090624	76225024	97248654549
BTC_ijb_jcid_var143	424	424	424	32	32	434176	184090624	76225024	97979829920
BTC_ijb_jcid_var143	424	424	424	32	32	434176	184090624	76225024	97303104721
BTC_ijb_jcid_var143	424	424	424	32	32	434176	184090624	76225024	96511162315
BTC_ijb_jcid_var143	424	424	424	32	32	434176	184090624	76225024	96923431419
BTC_ijb_jcid_var143	456	456	456	32	32	466944	212926464	94818816	116874421813
BTC_ijb_jcid_var143	456	456	456	32	32	466944	212926464	94818816	116047500097
BTC_ijb_jcid_var143	456	456	456	32	32	466944	212926464	94818816	116250606976
BTC_ijb_jcid_var143	456	456	456	32	32	466944	212926464	94818816	116474368404
BTC_ijb_jcid_var143	456	456	456	32	32	466944	212926464	94818816	115736501932


==> figures/data/ijb_jcid10/meas/var144.dat <==
BTC_ijb_jcid_var144	8	8	8	32	32	8192	65536	512	14095990
BTC_ijb_jcid_var144	8	8	8	32	32	8192	65536	512	13757566
BTC_ijb_jcid_var144	8	8	8	32	32	8192	65536	512	13642452
BTC_ijb_jcid_var144	8	8	8	32	32	8192	65536	512	13677925
BTC_ijb_jcid_var144	8	8	8	32	32	8192	65536	512	13728014
BTC_ijb_jcid_var144	40	40	40	32	32	40960	1638400	64000	556493510
BTC_ijb_jcid_var144	40	40	40	32	32	40960	1638400	64000	555923486
BTC_ijb_jcid_var144	40	40	40	32	32	40960	1638400	64000	490452449
BTC_ijb_jcid_var144	40	40	40	32	32	40960	1638400	64000	402461428
BTC_ijb_jcid_var144	40	40	40	32	32	40960	1638400	64000	408598385
BTC_ijb_jcid_var144	72	72	72	32	32	73728	5308416	373248	1287594243
BTC_ijb_jcid_var144	72	72	72	32	32	73728	5308416	373248	1291760966
BTC_ijb_jcid_var144	72	72	72	32	32	73728	5308416	373248	1296026352
BTC_ijb_jcid_var144	72	72	72	32	32	73728	5308416	373248	1296581894
BTC_ijb_jcid_var144	72	72	72	32	32	73728	5308416	373248	1294823749
BTC_ijb_jcid_var144	104	104	104	32	32	106496	11075584	1124864	2726405870
BTC_ijb_jcid_var144	104	104	104	32	32	106496	11075584	1124864	2734952796
BTC_ijb_jcid_var144	104	104	104	32	32	106496	11075584	1124864	2724572748
BTC_ijb_jcid_var144	104	104	104	32	32	106496	11075584	1124864	2740755438
BTC_ijb_jcid_var144	104	104	104	32	32	106496	11075584	1124864	2744620969
BTC_ijb_jcid_var144	136	136	136	32	32	139264	18939904	2515456	4698338306
BTC_ijb_jcid_var144	136	136	136	32	32	139264	18939904	2515456	4914742311
BTC_ijb_jcid_var144	136	136	136	32	32	139264	18939904	2515456	4738713062
BTC_ijb_jcid_var144	136	136	136	32	32	139264	18939904	2515456	4739720163
BTC_ijb_jcid_var144	136	136	136	32	32	139264	18939904	2515456	4693866949
BTC_ijb_jcid_var144	168	168	168	32	32	172032	28901376	4741632	7296556988
BTC_ijb_jcid_var144	168	168	168	32	32	172032	28901376	4741632	7317147264
BTC_ijb_jcid_var144	168	168	168	32	32	172032	28901376	4741632	7347473202
BTC_ijb_jcid_var144	168	168	168	32	32	172032	28901376	4741632	7334027157
BTC_ijb_jcid_var144	168	168	168	32	32	172032	28901376	4741632	7343022882
BTC_ijb_jcid_var144	200	200	200	32	32	204800	40960000	8000000	10585512826
BTC_ijb_jcid_var144	200	200	200	32	32	204800	40960000	8000000	10590242251
BTC_ijb_jcid_var144	200	200	200	32	32	204800	40960000	8000000	10554650833
BTC_ijb_jcid_var144	200	200	200	32	32	204800	40960000	8000000	10583478715
BTC_ijb_jcid_var144	200	200	200	32	32	204800	40960000	8000000	10520070749
BTC_ijb_jcid_var144	232	232	232	32	32	237568	55115776	12487168	14400850517
BTC_ijb_jcid_var144	232	232	232	32	32	237568	55115776	12487168	14496048759
BTC_ijb_jcid_var144	232	232	232	32	32	237568	55115776	12487168	14519980060
BTC_ijb_jcid_var144	232	232	232	32	32	237568	55115776	12487168	14496150159
BTC_ijb_jcid_var144	232	232	232	32	32	237568	55115776	12487168	14412910440
BTC_ijb_jcid_var144	264	264	264	32	32	270336	71368704	18399744	18966169760
BTC_ijb_jcid_var144	264	264	264	32	32	270336	71368704	18399744	18963019857
BTC_ijb_jcid_var144	264	264	264	32	32	270336	71368704	18399744	18975403698
BTC_ijb_jcid_var144	264	264	264	32	32	270336	71368704	18399744	19013702957
BTC_ijb_jcid_var144	264	264	264	32	32	270336	71368704	18399744	18911031682
BTC_ijb_jcid_var144	296	296	296	32	32	303104	89718784	25934336	24012813343
BTC_ijb_jcid_var144	296	296	296	32	32	303104	89718784	25934336	23945921300
BTC_ijb_jcid_var144	296	296	296	32	32	303104	89718784	25934336	23895152095
BTC_ijb_jcid_var144	296	296	296	32	32	303104	89718784	25934336	23911420839
BTC_ijb_jcid_var144	296	296	296	32	32	303104	89718784	25934336	23998404935
BTC_ijb_jcid_var144	328	328	328	32	32	335872	110166016	35287552	29701121655
BTC_ijb_jcid_var144	328	328	328	32	32	335872	110166016	35287552	29654501474
BTC_ijb_jcid_var144	328	328	328	32	32	335872	110166016	35287552	29687954087
BTC_ijb_jcid_var144	328	328	328	32	32	335872	110166016	35287552	29673267917
BTC_ijb_jcid_var144	328	328	328	32	32	335872	110166016	35287552	29656471620
BTC_ijb_jcid_var144	360	360	360	32	32	368640	132710400	46656000	36363235898
BTC_ijb_jcid_var144	360	360	360	32	32	368640	132710400	46656000	36358439118
BTC_ijb_jcid_var144	360	360	360	32	32	368640	132710400	46656000	36397180033
BTC_ijb_jcid_var144	360	360	360	32	32	368640	132710400	46656000	36372675684
BTC_ijb_jcid_var144	360	360	360	32	32	368640	132710400	46656000	36422107942
BTC_ijb_jcid_var144	392	392	392	32	32	401408	157351936	60236288	43397228280
BTC_ijb_jcid_var144	392	392	392	32	32	401408	157351936	60236288	43392826251
BTC_ijb_jcid_var144	392	392	392	32	32	401408	157351936	60236288	43583743594
BTC_ijb_jcid_var144	392	392	392	32	32	401408	157351936	60236288	43371054820
BTC_ijb_jcid_var144	392	392	392	32	32	401408	157351936	60236288	43374375850
BTC_ijb_jcid_var144	424	424	424	32	32	434176	184090624	76225024	51049403216
BTC_ijb_jcid_var144	424	424	424	32	32	434176	184090624	76225024	51037955876
BTC_ijb_jcid_var144	424	424	424	32	32	434176	184090624	76225024	51032446376
BTC_ijb_jcid_var144	424	424	424	32	32	434176	184090624	76225024	50993928791
BTC_ijb_jcid_var144	424	424	424	32	32	434176	184090624	76225024	51047877419
BTC_ijb_jcid_var144	456	456	456	32	32	466944	212926464	94818816	59341641974
BTC_ijb_jcid_var144	456	456	456	32	32	466944	212926464	94818816	59319434841
BTC_ijb_jcid_var144	456	456	456	32	32	466944	212926464	94818816	59342923885
BTC_ijb_jcid_var144	456	456	456	32	32	466944	212926464	94818816	59353484494
BTC_ijb_jcid_var144	456	456	456	32	32	466944	212926464	94818816	59352428732
BTC_ijb_jcid_var144	488	488	488	32	32	499712	243859456	116214272	68759732904
BTC_ijb_jcid_var144	488	488	488	32	32	499712	243859456	116214272	69060328913
BTC_ijb_jcid_var144	488	488	488	32	32	499712	243859456	116214272	69443279223
BTC_ijb_jcid_var144	488	488	488	32	32	499712	243859456	116214272	68852685163
BTC_ijb_jcid_var144	488	488	488	32	32	499712	243859456	116214272	68958344053
BTC_ijb_jcid_var144	520	520	520	32	32	532480	276889600	140608000	79028487963
BTC_ijb_jcid_var144	520	520	520	32	32	532480	276889600	140608000	79280794606
BTC_ijb_jcid_var144	520	520	520	32	32	532480	276889600	140608000	79183868655
BTC_ijb_jcid_var144	520	520	520	32	32	532480	276889600	140608000	78956972783
BTC_ijb_jcid_var144	520	520	520	32	32	532480	276889600	140608000	79559005935


==> figures/data/ijb_jcid10/meas/var145.dat <==
BTC_ijb_jcid_var145	8	8	8	32	32	8192	65536	512	22421710
BTC_ijb_jcid_var145	8	8	8	32	32	8192	65536	512	21522421
BTC_ijb_jcid_var145	8	8	8	32	32	8192	65536	512	21559923
BTC_ijb_jcid_var145	8	8	8	32	32	8192	65536	512	21596878
BTC_ijb_jcid_var145	8	8	8	32	32	8192	65536	512	21715916
BTC_ijb_jcid_var145	40	40	40	32	32	40960	1638400	64000	1409860900
BTC_ijb_jcid_var145	40	40	40	32	32	40960	1638400	64000	1135343110
BTC_ijb_jcid_var145	40	40	40	32	32	40960	1638400	64000	1132631176
BTC_ijb_jcid_var145	40	40	40	32	32	40960	1638400	64000	1148151617
BTC_ijb_jcid_var145	40	40	40	32	32	40960	1638400	64000	1136676290
BTC_ijb_jcid_var145	72	72	72	32	32	73728	5308416	373248	7003857881
BTC_ijb_jcid_var145	72	72	72	32	32	73728	5308416	373248	7094867961
BTC_ijb_jcid_var145	72	72	72	32	32	73728	5308416	373248	7211141974
BTC_ijb_jcid_var145	72	72	72	32	32	73728	5308416	373248	7198126298
BTC_ijb_jcid_var145	72	72	72	32	32	73728	5308416	373248	7193016084
BTC_ijb_jcid_var145	104	104	104	32	32	106496	11075584	1124864	20418610383
BTC_ijb_jcid_var145	104	104	104	32	32	106496	11075584	1124864	20172629481
BTC_ijb_jcid_var145	104	104	104	32	32	106496	11075584	1124864	20272563684
BTC_ijb_jcid_var145	104	104	104	32	32	106496	11075584	1124864	20431262055
BTC_ijb_jcid_var145	104	104	104	32	32	106496	11075584	1124864	20314857771
BTC_ijb_jcid_var145	136	136	136	32	32	139264	18939904	2515456	43625044705
BTC_ijb_jcid_var145	136	136	136	32	32	139264	18939904	2515456	43638280140
BTC_ijb_jcid_var145	136	136	136	32	32	139264	18939904	2515456	43785268872
BTC_ijb_jcid_var145	136	136	136	32	32	139264	18939904	2515456	43521119550
BTC_ijb_jcid_var145	136	136	136	32	32	139264	18939904	2515456	43483344653
BTC_ijb_jcid_var145	168	168	168	32	32	172032	28901376	4741632	83515753723
BTC_ijb_jcid_var145	168	168	168	32	32	172032	28901376	4741632	83575459492
BTC_ijb_jcid_var145	168	168	168	32	32	172032	28901376	4741632	83438676771
BTC_ijb_jcid_var145	168	168	168	32	32	172032	28901376	4741632	82543413523
BTC_ijb_jcid_var145	168	168	168	32	32	172032	28901376	4741632	82699816375
BTC_ijb_jcid_var145	200	200	200	32	32	204800	40960000	8000000	144513623013
BTC_ijb_jcid_var145	200	200	200	32	32	204800	40960000	8000000	142864331226
BTC_ijb_jcid_var145	200	200	200	32	32	204800	40960000	8000000	144073170555
BTC_ijb_jcid_var145	200	200	200	32	32	204800	40960000	8000000	143651223100
BTC_ijb_jcid_var145	200	200	200	32	32	204800	40960000	8000000	142704056311


==> figures/data/ijb_jcid10/meas/var146.dat <==
BTC_ijb_jcid_var146	8	8	8	32	32	8192	65536	512	21672358
BTC_ijb_jcid_var146	8	8	8	32	32	8192	65536	512	20741976
BTC_ijb_jcid_var146	8	8	8	32	32	8192	65536	512	19941985
BTC_ijb_jcid_var146	8	8	8	32	32	8192	65536	512	20213978
BTC_ijb_jcid_var146	8	8	8	32	32	8192	65536	512	20021307
BTC_ijb_jcid_var146	40	40	40	32	32	40960	1638400	64000	1243228995
BTC_ijb_jcid_var146	40	40	40	32	32	40960	1638400	64000	1169409214
BTC_ijb_jcid_var146	40	40	40	32	32	40960	1638400	64000	1035368659
BTC_ijb_jcid_var146	40	40	40	32	32	40960	1638400	64000	1017118660
BTC_ijb_jcid_var146	40	40	40	32	32	40960	1638400	64000	1017553062
BTC_ijb_jcid_var146	72	72	72	32	32	73728	5308416	373248	18926387527
BTC_ijb_jcid_var146	72	72	72	32	32	73728	5308416	373248	18991269058
BTC_ijb_jcid_var146	72	72	72	32	32	73728	5308416	373248	19094786371
BTC_ijb_jcid_var146	72	72	72	32	32	73728	5308416	373248	18978264984
BTC_ijb_jcid_var146	72	72	72	32	32	73728	5308416	373248	18934422416
BTC_ijb_jcid_var146	104	104	104	32	32	106496	11075584	1124864	55142413555
BTC_ijb_jcid_var146	104	104	104	32	32	106496	11075584	1124864	55628858457
BTC_ijb_jcid_var146	104	104	104	32	32	106496	11075584	1124864	55645375638
BTC_ijb_jcid_var146	104	104	104	32	32	106496	11075584	1124864	55745977044
BTC_ijb_jcid_var146	104	104	104	32	32	106496	11075584	1124864	55847244712
BTC_ijb_jcid_var146	136	136	136	32	32	139264	18939904	2515456	116513066647
BTC_ijb_jcid_var146	136	136	136	32	32	139264	18939904	2515456	116731725734
BTC_ijb_jcid_var146	136	136	136	32	32	139264	18939904	2515456	116203628539
BTC_ijb_jcid_var146	136	136	136	32	32	139264	18939904	2515456	116183688768
BTC_ijb_jcid_var146	136	136	136	32	32	139264	18939904	2515456	116149572112
BTC_ijb_jcid_var146	168	168	168	32	32	172032	28901376	4741632	211036083664
BTC_ijb_jcid_var146	168	168	168	32	32	172032	28901376	4741632	210663388544
BTC_ijb_jcid_var146	168	168	168	32	32	172032	28901376	4741632	211047938513
BTC_ijb_jcid_var146	168	168	168	32	32	172032	28901376	4741632	210484766918
BTC_ijb_jcid_var146	168	168	168	32	32	172032	28901376	4741632	210723713045


==> figures/data/ijb_jcid10/meas/var147.dat <==
BTC_ijb_jcid_var147	8	8	8	32	32	8192	65536	512	21070006
BTC_ijb_jcid_var147	8	8	8	32	32	8192	65536	512	20446135
BTC_ijb_jcid_var147	8	8	8	32	32	8192	65536	512	20343839
BTC_ijb_jcid_var147	8	8	8	32	32	8192	65536	512	20422637
BTC_ijb_jcid_var147	8	8	8	32	32	8192	65536	512	20488213
BTC_ijb_jcid_var147	40	40	40	32	32	40960	1638400	64000	1347368556
BTC_ijb_jcid_var147	40	40	40	32	32	40960	1638400	64000	1153466374
BTC_ijb_jcid_var147	40	40	40	32	32	40960	1638400	64000	1106880323
BTC_ijb_jcid_var147	40	40	40	32	32	40960	1638400	64000	1097889952
BTC_ijb_jcid_var147	40	40	40	32	32	40960	1638400	64000	1098957711
BTC_ijb_jcid_var147	72	72	72	32	32	73728	5308416	373248	5292225810
BTC_ijb_jcid_var147	72	72	72	32	32	73728	5308416	373248	5318803295
BTC_ijb_jcid_var147	72	72	72	32	32	73728	5308416	373248	5333935915
BTC_ijb_jcid_var147	72	72	72	32	32	73728	5308416	373248	5334714006
BTC_ijb_jcid_var147	72	72	72	32	32	73728	5308416	373248	5332676210
BTC_ijb_jcid_var147	104	104	104	32	32	106496	11075584	1124864	13986759444
BTC_ijb_jcid_var147	104	104	104	32	32	106496	11075584	1124864	13981331364
BTC_ijb_jcid_var147	104	104	104	32	32	106496	11075584	1124864	13989038006
BTC_ijb_jcid_var147	104	104	104	32	32	106496	11075584	1124864	14171473985
BTC_ijb_jcid_var147	104	104	104	32	32	106496	11075584	1124864	13958674265
BTC_ijb_jcid_var147	136	136	136	32	32	139264	18939904	2515456	29241539429
BTC_ijb_jcid_var147	136	136	136	32	32	139264	18939904	2515456	29199340193
BTC_ijb_jcid_var147	136	136	136	32	32	139264	18939904	2515456	29326273470
BTC_ijb_jcid_var147	136	136	136	32	32	139264	18939904	2515456	29178789991
BTC_ijb_jcid_var147	136	136	136	32	32	139264	18939904	2515456	29148893331
BTC_ijb_jcid_var147	168	168	168	32	32	172032	28901376	4741632	53608776122
BTC_ijb_jcid_var147	168	168	168	32	32	172032	28901376	4741632	53449939555
BTC_ijb_jcid_var147	168	168	168	32	32	172032	28901376	4741632	53445928442
BTC_ijb_jcid_var147	168	168	168	32	32	172032	28901376	4741632	53432825949
BTC_ijb_jcid_var147	168	168	168	32	32	172032	28901376	4741632	53437457733
BTC_ijb_jcid_var147	200	200	200	32	32	204800	40960000	8000000	92516948393
BTC_ijb_jcid_var147	200	200	200	32	32	204800	40960000	8000000	92497306080
BTC_ijb_jcid_var147	200	200	200	32	32	204800	40960000	8000000	92495526216
BTC_ijb_jcid_var147	200	200	200	32	32	204800	40960000	8000000	92510317427
BTC_ijb_jcid_var147	200	200	200	32	32	204800	40960000	8000000	92564971595
BTC_ijb_jcid_var147	232	232	232	32	32	237568	55115776	12487168	142749094358
BTC_ijb_jcid_var147	232	232	232	32	32	237568	55115776	12487168	143904805265
BTC_ijb_jcid_var147	232	232	232	32	32	237568	55115776	12487168	143513005434
BTC_ijb_jcid_var147	232	232	232	32	32	237568	55115776	12487168	144002511980
BTC_ijb_jcid_var147	232	232	232	32	32	237568	55115776	12487168	144406622080


==> figures/data/ijb_jcid10/meas/var148.dat <==
BTC_ijb_jcid_var148	8	8	8	32	32	8192	65536	512	15011426
BTC_ijb_jcid_var148	8	8	8	32	32	8192	65536	512	14454359
BTC_ijb_jcid_var148	8	8	8	32	32	8192	65536	512	14401719
BTC_ijb_jcid_var148	8	8	8	32	32	8192	65536	512	14502447
BTC_ijb_jcid_var148	8	8	8	32	32	8192	65536	512	14501720
BTC_ijb_jcid_var148	40	40	40	32	32	40960	1638400	64000	544684393
BTC_ijb_jcid_var148	40	40	40	32	32	40960	1638400	64000	535328426
BTC_ijb_jcid_var148	40	40	40	32	32	40960	1638400	64000	509453825
BTC_ijb_jcid_var148	40	40	40	32	32	40960	1638400	64000	498631196
BTC_ijb_jcid_var148	40	40	40	32	32	40960	1638400	64000	498721048
BTC_ijb_jcid_var148	72	72	72	32	32	73728	5308416	373248	1370760318
BTC_ijb_jcid_var148	72	72	72	32	32	73728	5308416	373248	1371393774
BTC_ijb_jcid_var148	72	72	72	32	32	73728	5308416	373248	1369257721
BTC_ijb_jcid_var148	72	72	72	32	32	73728	5308416	373248	1368541061
BTC_ijb_jcid_var148	72	72	72	32	32	73728	5308416	373248	1365486254
BTC_ijb_jcid_var148	104	104	104	32	32	106496	11075584	1124864	2921782957
BTC_ijb_jcid_var148	104	104	104	32	32	106496	11075584	1124864	2929920731
BTC_ijb_jcid_var148	104	104	104	32	32	106496	11075584	1124864	2927457270
BTC_ijb_jcid_var148	104	104	104	32	32	106496	11075584	1124864	2928705646
BTC_ijb_jcid_var148	104	104	104	32	32	106496	11075584	1124864	2929147051
BTC_ijb_jcid_var148	136	136	136	32	32	139264	18939904	2515456	5024888189
BTC_ijb_jcid_var148	136	136	136	32	32	139264	18939904	2515456	5029640013
BTC_ijb_jcid_var148	136	136	136	32	32	139264	18939904	2515456	5034080623
BTC_ijb_jcid_var148	136	136	136	32	32	139264	18939904	2515456	5035520389
BTC_ijb_jcid_var148	136	136	136	32	32	139264	18939904	2515456	4993963878
BTC_ijb_jcid_var148	168	168	168	32	32	172032	28901376	4741632	7737972968
BTC_ijb_jcid_var148	168	168	168	32	32	172032	28901376	4741632	7835977783
BTC_ijb_jcid_var148	168	168	168	32	32	172032	28901376	4741632	7765116716
BTC_ijb_jcid_var148	168	168	168	32	32	172032	28901376	4741632	7807713955
BTC_ijb_jcid_var148	168	168	168	32	32	172032	28901376	4741632	7809954969
BTC_ijb_jcid_var148	200	200	200	32	32	204800	40960000	8000000	11139744566
BTC_ijb_jcid_var148	200	200	200	32	32	204800	40960000	8000000	11139997611
BTC_ijb_jcid_var148	200	200	200	32	32	204800	40960000	8000000	11152506484
BTC_ijb_jcid_var148	200	200	200	32	32	204800	40960000	8000000	11079427891
BTC_ijb_jcid_var148	200	200	200	32	32	204800	40960000	8000000	11277555569
BTC_ijb_jcid_var148	232	232	232	32	32	237568	55115776	12487168	15082488621
BTC_ijb_jcid_var148	232	232	232	32	32	237568	55115776	12487168	15142655024
BTC_ijb_jcid_var148	232	232	232	32	32	237568	55115776	12487168	15052132959
BTC_ijb_jcid_var148	232	232	232	32	32	237568	55115776	12487168	15181863039
BTC_ijb_jcid_var148	232	232	232	32	32	237568	55115776	12487168	15075136496
BTC_ijb_jcid_var148	264	264	264	32	32	270336	71368704	18399744	19941031168
BTC_ijb_jcid_var148	264	264	264	32	32	270336	71368704	18399744	20092351487
BTC_ijb_jcid_var148	264	264	264	32	32	270336	71368704	18399744	19804058537
BTC_ijb_jcid_var148	264	264	264	32	32	270336	71368704	18399744	19852007541
BTC_ijb_jcid_var148	264	264	264	32	32	270336	71368704	18399744	20095576754
BTC_ijb_jcid_var148	296	296	296	32	32	303104	89718784	25934336	25234596814
BTC_ijb_jcid_var148	296	296	296	32	32	303104	89718784	25934336	25121300929
BTC_ijb_jcid_var148	296	296	296	32	32	303104	89718784	25934336	25396739676
BTC_ijb_jcid_var148	296	296	296	32	32	303104	89718784	25934336	25498951283
BTC_ijb_jcid_var148	296	296	296	32	32	303104	89718784	25934336	25289067241
BTC_ijb_jcid_var148	328	328	328	32	32	335872	110166016	35287552	31744558748
BTC_ijb_jcid_var148	328	328	328	32	32	335872	110166016	35287552	31625930604
BTC_ijb_jcid_var148	328	328	328	32	32	335872	110166016	35287552	31643688334
BTC_ijb_jcid_var148	328	328	328	32	32	335872	110166016	35287552	31489816578
BTC_ijb_jcid_var148	328	328	328	32	32	335872	110166016	35287552	31609992347
BTC_ijb_jcid_var148	360	360	360	32	32	368640	132710400	46656000	38816652582
BTC_ijb_jcid_var148	360	360	360	32	32	368640	132710400	46656000	38425657869
BTC_ijb_jcid_var148	360	360	360	32	32	368640	132710400	46656000	38629604870
BTC_ijb_jcid_var148	360	360	360	32	32	368640	132710400	46656000	38565741241
BTC_ijb_jcid_var148	360	360	360	32	32	368640	132710400	46656000	38752886191
BTC_ijb_jcid_var148	392	392	392	32	32	401408	157351936	60236288	47616068422
BTC_ijb_jcid_var148	392	392	392	32	32	401408	157351936	60236288	47586850497
BTC_ijb_jcid_var148	392	392	392	32	32	401408	157351936	60236288	47598698246
BTC_ijb_jcid_var148	392	392	392	32	32	401408	157351936	60236288	47581309058
BTC_ijb_jcid_var148	392	392	392	32	32	401408	157351936	60236288	47417076155
BTC_ijb_jcid_var148	424	424	424	32	32	434176	184090624	76225024	56947848959
BTC_ijb_jcid_var148	424	424	424	32	32	434176	184090624	76225024	56992125926
BTC_ijb_jcid_var148	424	424	424	32	32	434176	184090624	76225024	57022902609
BTC_ijb_jcid_var148	424	424	424	32	32	434176	184090624	76225024	56943177164
BTC_ijb_jcid_var148	424	424	424	32	32	434176	184090624	76225024	56992031157
BTC_ijb_jcid_var148	456	456	456	32	32	466944	212926464	94818816	66491181506
BTC_ijb_jcid_var148	456	456	456	32	32	466944	212926464	94818816	65823405222
BTC_ijb_jcid_var148	456	456	456	32	32	466944	212926464	94818816	66298549078
BTC_ijb_jcid_var148	456	456	456	32	32	466944	212926464	94818816	66237376675
BTC_ijb_jcid_var148	456	456	456	32	32	466944	212926464	94818816	66562599908
BTC_ijb_jcid_var148	488	488	488	32	32	499712	243859456	116214272	79321851361
BTC_ijb_jcid_var148	488	488	488	32	32	499712	243859456	116214272	79201519815
BTC_ijb_jcid_var148	488	488	488	32	32	499712	243859456	116214272	79323236334
BTC_ijb_jcid_var148	488	488	488	32	32	499712	243859456	116214272	78841842962
BTC_ijb_jcid_var148	488	488	488	32	32	499712	243859456	116214272	79223496601


==> figures/data/ijb_jcid10/meas/var149.dat <==
BTC_ijb_jcid_var149	8	8	8	32	32	8192	65536	512	22500587
BTC_ijb_jcid_var149	8	8	8	32	32	8192	65536	512	21330253
BTC_ijb_jcid_var149	8	8	8	32	32	8192	65536	512	21406448
BTC_ijb_jcid_var149	8	8	8	32	32	8192	65536	512	21324660
BTC_ijb_jcid_var149	8	8	8	32	32	8192	65536	512	21317517
BTC_ijb_jcid_var149	40	40	40	32	32	40960	1638400	64000	1265779667
BTC_ijb_jcid_var149	40	40	40	32	32	40960	1638400	64000	1197779756
BTC_ijb_jcid_var149	40	40	40	32	32	40960	1638400	64000	1054630960
BTC_ijb_jcid_var149	40	40	40	32	32	40960	1638400	64000	1017954799
BTC_ijb_jcid_var149	40	40	40	32	32	40960	1638400	64000	1015216278
BTC_ijb_jcid_var149	72	72	72	32	32	73728	5308416	373248	18805299887
BTC_ijb_jcid_var149	72	72	72	32	32	73728	5308416	373248	19082843926
BTC_ijb_jcid_var149	72	72	72	32	32	73728	5308416	373248	19097255009
BTC_ijb_jcid_var149	72	72	72	32	32	73728	5308416	373248	19033881157
BTC_ijb_jcid_var149	72	72	72	32	32	73728	5308416	373248	19204440455
BTC_ijb_jcid_var149	104	104	104	32	32	106496	11075584	1124864	55833483176
BTC_ijb_jcid_var149	104	104	104	32	32	106496	11075584	1124864	55030222800
BTC_ijb_jcid_var149	104	104	104	32	32	106496	11075584	1124864	55397079548
BTC_ijb_jcid_var149	104	104	104	32	32	106496	11075584	1124864	56016008982
BTC_ijb_jcid_var149	104	104	104	32	32	106496	11075584	1124864	55405647089
BTC_ijb_jcid_var149	136	136	136	32	32	139264	18939904	2515456	121194323090
BTC_ijb_jcid_var149	136	136	136	32	32	139264	18939904	2515456	120454961561
BTC_ijb_jcid_var149	136	136	136	32	32	139264	18939904	2515456	121092190953
BTC_ijb_jcid_var149	136	136	136	32	32	139264	18939904	2515456	120413591922
BTC_ijb_jcid_var149	136	136	136	32	32	139264	18939904	2515456	119811185719
BTC_ijb_jcid_var149	168	168	168	32	32	172032	28901376	4741632	228820390111
BTC_ijb_jcid_var149	168	168	168	32	32	172032	28901376	4741632	230396560089
BTC_ijb_jcid_var149	168	168	168	32	32	172032	28901376	4741632	231937072944
BTC_ijb_jcid_var149	168	168	168	32	32	172032	28901376	4741632	229015106226
BTC_ijb_jcid_var149	168	168	168	32	32	172032	28901376	4741632	229018783696


==> figures/data/ijb_jcid10/meas/var15.dat <==
BTC_ijb_jcid_var15	8	8	8	32	32	8192	65536	512	1780013
BTC_ijb_jcid_var15	8	8	8	32	32	8192	65536	512	1585040
BTC_ijb_jcid_var15	8	8	8	32	32	8192	65536	512	1601463
BTC_ijb_jcid_var15	8	8	8	32	32	8192	65536	512	1594790
BTC_ijb_jcid_var15	8	8	8	32	32	8192	65536	512	1675399
BTC_ijb_jcid_var15	40	40	40	32	32	40960	1638400	64000	204170810
BTC_ijb_jcid_var15	40	40	40	32	32	40960	1638400	64000	199172758
BTC_ijb_jcid_var15	40	40	40	32	32	40960	1638400	64000	199154555
BTC_ijb_jcid_var15	40	40	40	32	32	40960	1638400	64000	199262358
BTC_ijb_jcid_var15	40	40	40	32	32	40960	1638400	64000	199183420
BTC_ijb_jcid_var15	72	72	72	32	32	73728	5308416	373248	1180992061
BTC_ijb_jcid_var15	72	72	72	32	32	73728	5308416	373248	1181961735
BTC_ijb_jcid_var15	72	72	72	32	32	73728	5308416	373248	1189316819
BTC_ijb_jcid_var15	72	72	72	32	32	73728	5308416	373248	1183279422
BTC_ijb_jcid_var15	72	72	72	32	32	73728	5308416	373248	1182547710
BTC_ijb_jcid_var15	104	104	104	32	32	106496	11075584	1124864	3558389554
BTC_ijb_jcid_var15	104	104	104	32	32	106496	11075584	1124864	3553005516
BTC_ijb_jcid_var15	104	104	104	32	32	106496	11075584	1124864	3561015687
BTC_ijb_jcid_var15	104	104	104	32	32	106496	11075584	1124864	3559832522
BTC_ijb_jcid_var15	104	104	104	32	32	106496	11075584	1124864	3557013503
BTC_ijb_jcid_var15	136	136	136	32	32	139264	18939904	2515456	7948905244
BTC_ijb_jcid_var15	136	136	136	32	32	139264	18939904	2515456	7938811256
BTC_ijb_jcid_var15	136	136	136	32	32	139264	18939904	2515456	7909258889
BTC_ijb_jcid_var15	136	136	136	32	32	139264	18939904	2515456	7931505478
BTC_ijb_jcid_var15	136	136	136	32	32	139264	18939904	2515456	7924388817
BTC_ijb_jcid_var15	168	168	168	32	32	172032	28901376	4741632	14948295239
BTC_ijb_jcid_var15	168	168	168	32	32	172032	28901376	4741632	14905649998
BTC_ijb_jcid_var15	168	168	168	32	32	172032	28901376	4741632	14911666087
BTC_ijb_jcid_var15	168	168	168	32	32	172032	28901376	4741632	14912254700
BTC_ijb_jcid_var15	168	168	168	32	32	172032	28901376	4741632	14904167986
BTC_ijb_jcid_var15	200	200	200	32	32	204800	40960000	8000000	25152451701
BTC_ijb_jcid_var15	200	200	200	32	32	204800	40960000	8000000	25104180310
BTC_ijb_jcid_var15	200	200	200	32	32	204800	40960000	8000000	25202059146
BTC_ijb_jcid_var15	200	200	200	32	32	204800	40960000	8000000	25441738181
BTC_ijb_jcid_var15	200	200	200	32	32	204800	40960000	8000000	25144953191
BTC_ijb_jcid_var15	232	232	232	32	32	237568	55115776	12487168	39209605758
BTC_ijb_jcid_var15	232	232	232	32	32	237568	55115776	12487168	39206255757
BTC_ijb_jcid_var15	232	232	232	32	32	237568	55115776	12487168	39198450922
BTC_ijb_jcid_var15	232	232	232	32	32	237568	55115776	12487168	38991226012
BTC_ijb_jcid_var15	232	232	232	32	32	237568	55115776	12487168	38958309137
BTC_ijb_jcid_var15	264	264	264	32	32	270336	71368704	18399744	57366668514
BTC_ijb_jcid_var15	264	264	264	32	32	270336	71368704	18399744	57413602070
BTC_ijb_jcid_var15	264	264	264	32	32	270336	71368704	18399744	57407777927
BTC_ijb_jcid_var15	264	264	264	32	32	270336	71368704	18399744	57355684528
BTC_ijb_jcid_var15	264	264	264	32	32	270336	71368704	18399744	57410819182
BTC_ijb_jcid_var15	296	296	296	32	32	303104	89718784	25934336	80838475252
BTC_ijb_jcid_var15	296	296	296	32	32	303104	89718784	25934336	80842552498
BTC_ijb_jcid_var15	296	296	296	32	32	303104	89718784	25934336	80841345972
BTC_ijb_jcid_var15	296	296	296	32	32	303104	89718784	25934336	80755870325
BTC_ijb_jcid_var15	296	296	296	32	32	303104	89718784	25934336	81032501324
BTC_ijb_jcid_var15	328	328	328	32	32	335872	110166016	35287552	109955882589
BTC_ijb_jcid_var15	328	328	328	32	32	335872	110166016	35287552	109909991455
BTC_ijb_jcid_var15	328	328	328	32	32	335872	110166016	35287552	109986039187
BTC_ijb_jcid_var15	328	328	328	32	32	335872	110166016	35287552	110259607929
BTC_ijb_jcid_var15	328	328	328	32	32	335872	110166016	35287552	110122828166
BTC_ijb_jcid_var15	360	360	360	32	32	368640	132710400	46656000	146076893844
BTC_ijb_jcid_var15	360	360	360	32	32	368640	132710400	46656000	146225698513
BTC_ijb_jcid_var15	360	360	360	32	32	368640	132710400	46656000	146167904213
BTC_ijb_jcid_var15	360	360	360	32	32	368640	132710400	46656000	146184506885
BTC_ijb_jcid_var15	360	360	360	32	32	368640	132710400	46656000	146207824196


==> figures/data/ijb_jcid10/meas/var150.dat <==
BTC_ijb_jcid_var150	8	8	8	32	32	8192	65536	512	13312087
BTC_ijb_jcid_var150	8	8	8	32	32	8192	65536	512	12520648
BTC_ijb_jcid_var150	8	8	8	32	32	8192	65536	512	12997961
BTC_ijb_jcid_var150	8	8	8	32	32	8192	65536	512	12695110
BTC_ijb_jcid_var150	8	8	8	32	32	8192	65536	512	12741204
BTC_ijb_jcid_var150	40	40	40	32	32	40960	1638400	64000	556345822
BTC_ijb_jcid_var150	40	40	40	32	32	40960	1638400	64000	550104713
BTC_ijb_jcid_var150	40	40	40	32	32	40960	1638400	64000	540761741
BTC_ijb_jcid_var150	40	40	40	32	32	40960	1638400	64000	380514195
BTC_ijb_jcid_var150	40	40	40	32	32	40960	1638400	64000	378861096
BTC_ijb_jcid_var150	72	72	72	32	32	73728	5308416	373248	1480808952
BTC_ijb_jcid_var150	72	72	72	32	32	73728	5308416	373248	1483263006
BTC_ijb_jcid_var150	72	72	72	32	32	73728	5308416	373248	1495831696
BTC_ijb_jcid_var150	72	72	72	32	32	73728	5308416	373248	1483901204
BTC_ijb_jcid_var150	72	72	72	32	32	73728	5308416	373248	1494545562
BTC_ijb_jcid_var150	104	104	104	32	32	106496	11075584	1124864	3181788569
BTC_ijb_jcid_var150	104	104	104	32	32	106496	11075584	1124864	3199786060
BTC_ijb_jcid_var150	104	104	104	32	32	106496	11075584	1124864	3195126178
BTC_ijb_jcid_var150	104	104	104	32	32	106496	11075584	1124864	3184374336
BTC_ijb_jcid_var150	104	104	104	32	32	106496	11075584	1124864	3201557484
BTC_ijb_jcid_var150	136	136	136	32	32	139264	18939904	2515456	5545856213
BTC_ijb_jcid_var150	136	136	136	32	32	139264	18939904	2515456	5535164329
BTC_ijb_jcid_var150	136	136	136	32	32	139264	18939904	2515456	5528282996
BTC_ijb_jcid_var150	136	136	136	32	32	139264	18939904	2515456	5492419060
BTC_ijb_jcid_var150	136	136	136	32	32	139264	18939904	2515456	5551232478
BTC_ijb_jcid_var150	168	168	168	32	32	172032	28901376	4741632	8509394224
BTC_ijb_jcid_var150	168	168	168	32	32	172032	28901376	4741632	8460714556
BTC_ijb_jcid_var150	168	168	168	32	32	172032	28901376	4741632	8491313615
BTC_ijb_jcid_var150	168	168	168	32	32	172032	28901376	4741632	8509840325
BTC_ijb_jcid_var150	168	168	168	32	32	172032	28901376	4741632	8494618857
BTC_ijb_jcid_var150	200	200	200	32	32	204800	40960000	8000000	12152094155
BTC_ijb_jcid_var150	200	200	200	32	32	204800	40960000	8000000	12186830924
BTC_ijb_jcid_var150	200	200	200	32	32	204800	40960000	8000000	12237572881
BTC_ijb_jcid_var150	200	200	200	32	32	204800	40960000	8000000	12154716364
BTC_ijb_jcid_var150	200	200	200	32	32	204800	40960000	8000000	12160956398
BTC_ijb_jcid_var150	232	232	232	32	32	237568	55115776	12487168	16802779003
BTC_ijb_jcid_var150	232	232	232	32	32	237568	55115776	12487168	16794120765
BTC_ijb_jcid_var150	232	232	232	32	32	237568	55115776	12487168	16725432358
BTC_ijb_jcid_var150	232	232	232	32	32	237568	55115776	12487168	16597151946
BTC_ijb_jcid_var150	232	232	232	32	32	237568	55115776	12487168	16659522784
BTC_ijb_jcid_var150	264	264	264	32	32	270336	71368704	18399744	22179039556
BTC_ijb_jcid_var150	264	264	264	32	32	270336	71368704	18399744	22373507697
BTC_ijb_jcid_var150	264	264	264	32	32	270336	71368704	18399744	22350325110
BTC_ijb_jcid_var150	264	264	264	32	32	270336	71368704	18399744	22402087802
BTC_ijb_jcid_var150	264	264	264	32	32	270336	71368704	18399744	22392779189
BTC_ijb_jcid_var150	296	296	296	32	32	303104	89718784	25934336	27762994257
BTC_ijb_jcid_var150	296	296	296	32	32	303104	89718784	25934336	27782724305
BTC_ijb_jcid_var150	296	296	296	32	32	303104	89718784	25934336	27754878032
BTC_ijb_jcid_var150	296	296	296	32	32	303104	89718784	25934336	27465756477
BTC_ijb_jcid_var150	296	296	296	32	32	303104	89718784	25934336	27633140873
BTC_ijb_jcid_var150	328	328	328	32	32	335872	110166016	35287552	34622438424
BTC_ijb_jcid_var150	328	328	328	32	32	335872	110166016	35287552	34072720230
BTC_ijb_jcid_var150	328	328	328	32	32	335872	110166016	35287552	34352528345
BTC_ijb_jcid_var150	328	328	328	32	32	335872	110166016	35287552	34112632877
BTC_ijb_jcid_var150	328	328	328	32	32	335872	110166016	35287552	34444481359
BTC_ijb_jcid_var150	360	360	360	32	32	368640	132710400	46656000	41554888648
BTC_ijb_jcid_var150	360	360	360	32	32	368640	132710400	46656000	41763369368
BTC_ijb_jcid_var150	360	360	360	32	32	368640	132710400	46656000	42023345616
BTC_ijb_jcid_var150	360	360	360	32	32	368640	132710400	46656000	41859412902
BTC_ijb_jcid_var150	360	360	360	32	32	368640	132710400	46656000	41985840319
BTC_ijb_jcid_var150	392	392	392	32	32	401408	157351936	60236288	50386017071
BTC_ijb_jcid_var150	392	392	392	32	32	401408	157351936	60236288	50068601505
BTC_ijb_jcid_var150	392	392	392	32	32	401408	157351936	60236288	49897414879
BTC_ijb_jcid_var150	392	392	392	32	32	401408	157351936	60236288	49732718902
BTC_ijb_jcid_var150	392	392	392	32	32	401408	157351936	60236288	50294055735
BTC_ijb_jcid_var150	424	424	424	32	32	434176	184090624	76225024	58805129796
BTC_ijb_jcid_var150	424	424	424	32	32	434176	184090624	76225024	59427398825
BTC_ijb_jcid_var150	424	424	424	32	32	434176	184090624	76225024	59347540506
BTC_ijb_jcid_var150	424	424	424	32	32	434176	184090624	76225024	59198110145
BTC_ijb_jcid_var150	424	424	424	32	32	434176	184090624	76225024	58737410801
BTC_ijb_jcid_var150	456	456	456	32	32	466944	212926464	94818816	70651069664
BTC_ijb_jcid_var150	456	456	456	32	32	466944	212926464	94818816	70533768902
BTC_ijb_jcid_var150	456	456	456	32	32	466944	212926464	94818816	70592308935
BTC_ijb_jcid_var150	456	456	456	32	32	466944	212926464	94818816	70214530571
BTC_ijb_jcid_var150	456	456	456	32	32	466944	212926464	94818816	69759926952
BTC_ijb_jcid_var150	488	488	488	32	32	499712	243859456	116214272	83645380616
BTC_ijb_jcid_var150	488	488	488	32	32	499712	243859456	116214272	83251751243
BTC_ijb_jcid_var150	488	488	488	32	32	499712	243859456	116214272	83024691217
BTC_ijb_jcid_var150	488	488	488	32	32	499712	243859456	116214272	83735165295
BTC_ijb_jcid_var150	488	488	488	32	32	499712	243859456	116214272	83535790787


==> figures/data/ijb_jcid10/meas/var151.dat <==
BTC_ijb_jcid_var151	8	8	8	32	32	8192	65536	512	67490576
BTC_ijb_jcid_var151	8	8	8	32	32	8192	65536	512	14700575
BTC_ijb_jcid_var151	8	8	8	32	32	8192	65536	512	14851975
BTC_ijb_jcid_var151	8	8	8	32	32	8192	65536	512	14726239
BTC_ijb_jcid_var151	8	8	8	32	32	8192	65536	512	14755705
BTC_ijb_jcid_var151	40	40	40	32	32	40960	1638400	64000	535098474
BTC_ijb_jcid_var151	40	40	40	32	32	40960	1638400	64000	535320069
BTC_ijb_jcid_var151	40	40	40	32	32	40960	1638400	64000	532460547
BTC_ijb_jcid_var151	40	40	40	32	32	40960	1638400	64000	387652054
BTC_ijb_jcid_var151	40	40	40	32	32	40960	1638400	64000	389620551
BTC_ijb_jcid_var151	72	72	72	32	32	73728	5308416	373248	1290019519
BTC_ijb_jcid_var151	72	72	72	32	32	73728	5308416	373248	1291618608
BTC_ijb_jcid_var151	72	72	72	32	32	73728	5308416	373248	1293467445
BTC_ijb_jcid_var151	72	72	72	32	32	73728	5308416	373248	1285670784
BTC_ijb_jcid_var151	72	72	72	32	32	73728	5308416	373248	1293286978
BTC_ijb_jcid_var151	104	104	104	32	32	106496	11075584	1124864	3237072997
BTC_ijb_jcid_var151	104	104	104	32	32	106496	11075584	1124864	3218903610
BTC_ijb_jcid_var151	104	104	104	32	32	106496	11075584	1124864	3219342539
BTC_ijb_jcid_var151	104	104	104	32	32	106496	11075584	1124864	3220481677
BTC_ijb_jcid_var151	104	104	104	32	32	106496	11075584	1124864	3181464182
BTC_ijb_jcid_var151	136	136	136	32	32	139264	18939904	2515456	5930801365
BTC_ijb_jcid_var151	136	136	136	32	32	139264	18939904	2515456	5950687798
BTC_ijb_jcid_var151	136	136	136	32	32	139264	18939904	2515456	5946800256
BTC_ijb_jcid_var151	136	136	136	32	32	139264	18939904	2515456	5917199266
BTC_ijb_jcid_var151	136	136	136	32	32	139264	18939904	2515456	5927084545
BTC_ijb_jcid_var151	168	168	168	32	32	172032	28901376	4741632	10112123361
BTC_ijb_jcid_var151	168	168	168	32	32	172032	28901376	4741632	10068198150
BTC_ijb_jcid_var151	168	168	168	32	32	172032	28901376	4741632	10063941434
BTC_ijb_jcid_var151	168	168	168	32	32	172032	28901376	4741632	10067466158
BTC_ijb_jcid_var151	168	168	168	32	32	172032	28901376	4741632	10059901037
BTC_ijb_jcid_var151	200	200	200	32	32	204800	40960000	8000000	15631745417
BTC_ijb_jcid_var151	200	200	200	32	32	204800	40960000	8000000	15690227336
BTC_ijb_jcid_var151	200	200	200	32	32	204800	40960000	8000000	15711993397
BTC_ijb_jcid_var151	200	200	200	32	32	204800	40960000	8000000	15671609052
BTC_ijb_jcid_var151	200	200	200	32	32	204800	40960000	8000000	15646196578
BTC_ijb_jcid_var151	232	232	232	32	32	237568	55115776	12487168	22710810397
BTC_ijb_jcid_var151	232	232	232	32	32	237568	55115776	12487168	22777096749
BTC_ijb_jcid_var151	232	232	232	32	32	237568	55115776	12487168	22932330326
BTC_ijb_jcid_var151	232	232	232	32	32	237568	55115776	12487168	22815158856
BTC_ijb_jcid_var151	232	232	232	32	32	237568	55115776	12487168	23006479435
BTC_ijb_jcid_var151	264	264	264	32	32	270336	71368704	18399744	32379661040
BTC_ijb_jcid_var151	264	264	264	32	32	270336	71368704	18399744	31897763584
BTC_ijb_jcid_var151	264	264	264	32	32	270336	71368704	18399744	31925375902
BTC_ijb_jcid_var151	264	264	264	32	32	270336	71368704	18399744	32252836787
BTC_ijb_jcid_var151	264	264	264	32	32	270336	71368704	18399744	32175748073
BTC_ijb_jcid_var151	296	296	296	32	32	303104	89718784	25934336	42599931640
BTC_ijb_jcid_var151	296	296	296	32	32	303104	89718784	25934336	42555445965
BTC_ijb_jcid_var151	296	296	296	32	32	303104	89718784	25934336	42568550021
BTC_ijb_jcid_var151	296	296	296	32	32	303104	89718784	25934336	42546021504
BTC_ijb_jcid_var151	296	296	296	32	32	303104	89718784	25934336	42532034798
BTC_ijb_jcid_var151	328	328	328	32	32	335872	110166016	35287552	57715396782
BTC_ijb_jcid_var151	328	328	328	32	32	335872	110166016	35287552	57696267069
BTC_ijb_jcid_var151	328	328	328	32	32	335872	110166016	35287552	57695494593
BTC_ijb_jcid_var151	328	328	328	32	32	335872	110166016	35287552	57715892230
BTC_ijb_jcid_var151	328	328	328	32	32	335872	110166016	35287552	57942599201
BTC_ijb_jcid_var151	360	360	360	32	32	368640	132710400	46656000	73635066786
BTC_ijb_jcid_var151	360	360	360	32	32	368640	132710400	46656000	73142137532
BTC_ijb_jcid_var151	360	360	360	32	32	368640	132710400	46656000	73182376571
BTC_ijb_jcid_var151	360	360	360	32	32	368640	132710400	46656000	74162556341
BTC_ijb_jcid_var151	360	360	360	32	32	368640	132710400	46656000	73895613815
BTC_ijb_jcid_var151	392	392	392	32	32	401408	157351936	60236288	91163938715
BTC_ijb_jcid_var151	392	392	392	32	32	401408	157351936	60236288	91518764285
BTC_ijb_jcid_var151	392	392	392	32	32	401408	157351936	60236288	91364998990
BTC_ijb_jcid_var151	392	392	392	32	32	401408	157351936	60236288	91602184635
BTC_ijb_jcid_var151	392	392	392	32	32	401408	157351936	60236288	92058548285
BTC_ijb_jcid_var151	424	424	424	32	32	434176	184090624	76225024	113358338676
BTC_ijb_jcid_var151	424	424	424	32	32	434176	184090624	76225024	112984771810
BTC_ijb_jcid_var151	424	424	424	32	32	434176	184090624	76225024	113346885204
BTC_ijb_jcid_var151	424	424	424	32	32	434176	184090624	76225024	113603962357
BTC_ijb_jcid_var151	424	424	424	32	32	434176	184090624	76225024	113297831338


==> figures/data/ijb_jcid10/meas/var152.dat <==
BTC_ijb_jcid_var152	8	8	8	32	32	8192	65536	512	14327706
BTC_ijb_jcid_var152	8	8	8	32	32	8192	65536	512	13831926
BTC_ijb_jcid_var152	8	8	8	32	32	8192	65536	512	13894017
BTC_ijb_jcid_var152	8	8	8	32	32	8192	65536	512	14068090
BTC_ijb_jcid_var152	8	8	8	32	32	8192	65536	512	13685665
BTC_ijb_jcid_var152	40	40	40	32	32	40960	1638400	64000	549389335
BTC_ijb_jcid_var152	40	40	40	32	32	40960	1638400	64000	546931065
BTC_ijb_jcid_var152	40	40	40	32	32	40960	1638400	64000	501733466
BTC_ijb_jcid_var152	40	40	40	32	32	40960	1638400	64000	362145812
BTC_ijb_jcid_var152	40	40	40	32	32	40960	1638400	64000	360346003
BTC_ijb_jcid_var152	72	72	72	32	32	73728	5308416	373248	1219968182
BTC_ijb_jcid_var152	72	72	72	32	32	73728	5308416	373248	1215885738
BTC_ijb_jcid_var152	72	72	72	32	32	73728	5308416	373248	1224950770
BTC_ijb_jcid_var152	72	72	72	32	32	73728	5308416	373248	1216368390
BTC_ijb_jcid_var152	72	72	72	32	32	73728	5308416	373248	1216850277
BTC_ijb_jcid_var152	104	104	104	32	32	106496	11075584	1124864	2886417846
BTC_ijb_jcid_var152	104	104	104	32	32	106496	11075584	1124864	2877271563
BTC_ijb_jcid_var152	104	104	104	32	32	106496	11075584	1124864	2893576103
BTC_ijb_jcid_var152	104	104	104	32	32	106496	11075584	1124864	2880862843
BTC_ijb_jcid_var152	104	104	104	32	32	106496	11075584	1124864	2884804714
BTC_ijb_jcid_var152	136	136	136	32	32	139264	18939904	2515456	5506478905
BTC_ijb_jcid_var152	136	136	136	32	32	139264	18939904	2515456	5523641352
BTC_ijb_jcid_var152	136	136	136	32	32	139264	18939904	2515456	5573334424
BTC_ijb_jcid_var152	136	136	136	32	32	139264	18939904	2515456	5581758065
BTC_ijb_jcid_var152	136	136	136	32	32	139264	18939904	2515456	5590464239
BTC_ijb_jcid_var152	168	168	168	32	32	172032	28901376	4741632	11833719887
BTC_ijb_jcid_var152	168	168	168	32	32	172032	28901376	4741632	11942146671
BTC_ijb_jcid_var152	168	168	168	32	32	172032	28901376	4741632	11902299976
BTC_ijb_jcid_var152	168	168	168	32	32	172032	28901376	4741632	11947589646
BTC_ijb_jcid_var152	168	168	168	32	32	172032	28901376	4741632	11944556468
BTC_ijb_jcid_var152	200	200	200	32	32	204800	40960000	8000000	17525113442
BTC_ijb_jcid_var152	200	200	200	32	32	204800	40960000	8000000	17509226700
BTC_ijb_jcid_var152	200	200	200	32	32	204800	40960000	8000000	17472842013
BTC_ijb_jcid_var152	200	200	200	32	32	204800	40960000	8000000	17474917454
BTC_ijb_jcid_var152	200	200	200	32	32	204800	40960000	8000000	17481587837
BTC_ijb_jcid_var152	232	232	232	32	32	237568	55115776	12487168	24830062606
BTC_ijb_jcid_var152	232	232	232	32	32	237568	55115776	12487168	24677049821
BTC_ijb_jcid_var152	232	232	232	32	32	237568	55115776	12487168	24648534294
BTC_ijb_jcid_var152	232	232	232	32	32	237568	55115776	12487168	24635183244
BTC_ijb_jcid_var152	232	232	232	32	32	237568	55115776	12487168	25127401889
BTC_ijb_jcid_var152	264	264	264	32	32	270336	71368704	18399744	33623443053
BTC_ijb_jcid_var152	264	264	264	32	32	270336	71368704	18399744	33094518386
BTC_ijb_jcid_var152	264	264	264	32	32	270336	71368704	18399744	33091905479
BTC_ijb_jcid_var152	264	264	264	32	32	270336	71368704	18399744	33149608439
BTC_ijb_jcid_var152	264	264	264	32	32	270336	71368704	18399744	33104461083
BTC_ijb_jcid_var152	296	296	296	32	32	303104	89718784	25934336	44032421839
BTC_ijb_jcid_var152	296	296	296	32	32	303104	89718784	25934336	44444566311
BTC_ijb_jcid_var152	296	296	296	32	32	303104	89718784	25934336	44766216438
BTC_ijb_jcid_var152	296	296	296	32	32	303104	89718784	25934336	44601452336
BTC_ijb_jcid_var152	296	296	296	32	32	303104	89718784	25934336	44588002153
BTC_ijb_jcid_var152	328	328	328	32	32	335872	110166016	35287552	58441509785
BTC_ijb_jcid_var152	328	328	328	32	32	335872	110166016	35287552	58412295058
BTC_ijb_jcid_var152	328	328	328	32	32	335872	110166016	35287552	58553004420
BTC_ijb_jcid_var152	328	328	328	32	32	335872	110166016	35287552	58680135229
BTC_ijb_jcid_var152	328	328	328	32	32	335872	110166016	35287552	58631515099
BTC_ijb_jcid_var152	360	360	360	32	32	368640	132710400	46656000	76400340413
BTC_ijb_jcid_var152	360	360	360	32	32	368640	132710400	46656000	76013887062
BTC_ijb_jcid_var152	360	360	360	32	32	368640	132710400	46656000	75518510984
BTC_ijb_jcid_var152	360	360	360	32	32	368640	132710400	46656000	75976542435
BTC_ijb_jcid_var152	360	360	360	32	32	368640	132710400	46656000	75676698263
BTC_ijb_jcid_var152	392	392	392	32	32	401408	157351936	60236288	96257803311
BTC_ijb_jcid_var152	392	392	392	32	32	401408	157351936	60236288	96906676701
BTC_ijb_jcid_var152	392	392	392	32	32	401408	157351936	60236288	97072133001
BTC_ijb_jcid_var152	392	392	392	32	32	401408	157351936	60236288	96936675811
BTC_ijb_jcid_var152	392	392	392	32	32	401408	157351936	60236288	97577586773


==> figures/data/ijb_jcid10/meas/var153.dat <==
BTC_ijb_jcid_var153	8	8	8	32	32	8192	65536	512	15568273
BTC_ijb_jcid_var153	8	8	8	32	32	8192	65536	512	15258694
BTC_ijb_jcid_var153	8	8	8	32	32	8192	65536	512	15250074
BTC_ijb_jcid_var153	8	8	8	32	32	8192	65536	512	15214885
BTC_ijb_jcid_var153	8	8	8	32	32	8192	65536	512	15233880
BTC_ijb_jcid_var153	40	40	40	32	32	40960	1638400	64000	592575449
BTC_ijb_jcid_var153	40	40	40	32	32	40960	1638400	64000	588215544
BTC_ijb_jcid_var153	40	40	40	32	32	40960	1638400	64000	529912809
BTC_ijb_jcid_var153	40	40	40	32	32	40960	1638400	64000	450234967
BTC_ijb_jcid_var153	40	40	40	32	32	40960	1638400	64000	450049668
BTC_ijb_jcid_var153	72	72	72	32	32	73728	5308416	373248	1465897558
BTC_ijb_jcid_var153	72	72	72	32	32	73728	5308416	373248	1464872848
BTC_ijb_jcid_var153	72	72	72	32	32	73728	5308416	373248	1467935908
BTC_ijb_jcid_var153	72	72	72	32	32	73728	5308416	373248	1468803693
BTC_ijb_jcid_var153	72	72	72	32	32	73728	5308416	373248	1468447764
BTC_ijb_jcid_var153	104	104	104	32	32	106496	11075584	1124864	3047406497
BTC_ijb_jcid_var153	104	104	104	32	32	106496	11075584	1124864	3043650888
BTC_ijb_jcid_var153	104	104	104	32	32	106496	11075584	1124864	3047913058
BTC_ijb_jcid_var153	104	104	104	32	32	106496	11075584	1124864	3045519179
BTC_ijb_jcid_var153	104	104	104	32	32	106496	11075584	1124864	3045637868
BTC_ijb_jcid_var153	136	136	136	32	32	139264	18939904	2515456	5226935554
BTC_ijb_jcid_var153	136	136	136	32	32	139264	18939904	2515456	5215824364
BTC_ijb_jcid_var153	136	136	136	32	32	139264	18939904	2515456	5226085238
BTC_ijb_jcid_var153	136	136	136	32	32	139264	18939904	2515456	5232242522
BTC_ijb_jcid_var153	136	136	136	32	32	139264	18939904	2515456	5233504802
BTC_ijb_jcid_var153	168	168	168	32	32	172032	28901376	4741632	8039724206
BTC_ijb_jcid_var153	168	168	168	32	32	172032	28901376	4741632	7965316078
BTC_ijb_jcid_var153	168	168	168	32	32	172032	28901376	4741632	7978484836
BTC_ijb_jcid_var153	168	168	168	32	32	172032	28901376	4741632	8036471446
BTC_ijb_jcid_var153	168	168	168	32	32	172032	28901376	4741632	8011644144
BTC_ijb_jcid_var153	200	200	200	32	32	204800	40960000	8000000	11589200056
BTC_ijb_jcid_var153	200	200	200	32	32	204800	40960000	8000000	11632416158
BTC_ijb_jcid_var153	200	200	200	32	32	204800	40960000	8000000	11613046237
BTC_ijb_jcid_var153	200	200	200	32	32	204800	40960000	8000000	11812360377
BTC_ijb_jcid_var153	200	200	200	32	32	204800	40960000	8000000	11548088164
BTC_ijb_jcid_var153	232	232	232	32	32	237568	55115776	12487168	16233060429
BTC_ijb_jcid_var153	232	232	232	32	32	237568	55115776	12487168	16190632058
BTC_ijb_jcid_var153	232	232	232	32	32	237568	55115776	12487168	16119242944
BTC_ijb_jcid_var153	232	232	232	32	32	237568	55115776	12487168	16114079641
BTC_ijb_jcid_var153	232	232	232	32	32	237568	55115776	12487168	16104922332
BTC_ijb_jcid_var153	264	264	264	32	32	270336	71368704	18399744	21530266813
BTC_ijb_jcid_var153	264	264	264	32	32	270336	71368704	18399744	21517031126
BTC_ijb_jcid_var153	264	264	264	32	32	270336	71368704	18399744	21553488547
BTC_ijb_jcid_var153	264	264	264	32	32	270336	71368704	18399744	21526202603
BTC_ijb_jcid_var153	264	264	264	32	32	270336	71368704	18399744	21528775069
BTC_ijb_jcid_var153	296	296	296	32	32	303104	89718784	25934336	27664077912
BTC_ijb_jcid_var153	296	296	296	32	32	303104	89718784	25934336	27681270251
BTC_ijb_jcid_var153	296	296	296	32	32	303104	89718784	25934336	27669762253
BTC_ijb_jcid_var153	296	296	296	32	32	303104	89718784	25934336	27656049911
BTC_ijb_jcid_var153	296	296	296	32	32	303104	89718784	25934336	27702671870
BTC_ijb_jcid_var153	328	328	328	32	32	335872	110166016	35287552	35077455426
BTC_ijb_jcid_var153	328	328	328	32	32	335872	110166016	35287552	35070754027
BTC_ijb_jcid_var153	328	328	328	32	32	335872	110166016	35287552	35082280053
BTC_ijb_jcid_var153	328	328	328	32	32	335872	110166016	35287552	35077107088
BTC_ijb_jcid_var153	328	328	328	32	32	335872	110166016	35287552	35106981286
BTC_ijb_jcid_var153	360	360	360	32	32	368640	132710400	46656000	44285028041
BTC_ijb_jcid_var153	360	360	360	32	32	368640	132710400	46656000	44290462777
BTC_ijb_jcid_var153	360	360	360	32	32	368640	132710400	46656000	44571822263
BTC_ijb_jcid_var153	360	360	360	32	32	368640	132710400	46656000	44936178112
BTC_ijb_jcid_var153	360	360	360	32	32	368640	132710400	46656000	44825489669
BTC_ijb_jcid_var153	392	392	392	32	32	401408	157351936	60236288	55059084677
BTC_ijb_jcid_var153	392	392	392	32	32	401408	157351936	60236288	55159410205
BTC_ijb_jcid_var153	392	392	392	32	32	401408	157351936	60236288	54820856265
BTC_ijb_jcid_var153	392	392	392	32	32	401408	157351936	60236288	54764582756
BTC_ijb_jcid_var153	392	392	392	32	32	401408	157351936	60236288	54375300183
BTC_ijb_jcid_var153	424	424	424	32	32	434176	184090624	76225024	65921123260
BTC_ijb_jcid_var153	424	424	424	32	32	434176	184090624	76225024	66145212482
BTC_ijb_jcid_var153	424	424	424	32	32	434176	184090624	76225024	65814040824
BTC_ijb_jcid_var153	424	424	424	32	32	434176	184090624	76225024	65783960390
BTC_ijb_jcid_var153	424	424	424	32	32	434176	184090624	76225024	65814556033
BTC_ijb_jcid_var153	456	456	456	32	32	466944	212926464	94818816	79126143192
BTC_ijb_jcid_var153	456	456	456	32	32	466944	212926464	94818816	79215836115
BTC_ijb_jcid_var153	456	456	456	32	32	466944	212926464	94818816	79564055623
BTC_ijb_jcid_var153	456	456	456	32	32	466944	212926464	94818816	79565144245
BTC_ijb_jcid_var153	456	456	456	32	32	466944	212926464	94818816	79344738229
BTC_ijb_jcid_var153	488	488	488	32	32	499712	243859456	116214272	96138775453
BTC_ijb_jcid_var153	488	488	488	32	32	499712	243859456	116214272	96002747649
BTC_ijb_jcid_var153	488	488	488	32	32	499712	243859456	116214272	95844185839
BTC_ijb_jcid_var153	488	488	488	32	32	499712	243859456	116214272	95777391229
BTC_ijb_jcid_var153	488	488	488	32	32	499712	243859456	116214272	95757469313


==> figures/data/ijb_jcid10/meas/var154.dat <==
BTC_ijb_jcid_var154	8	8	8	32	32	8192	65536	512	14921399
BTC_ijb_jcid_var154	8	8	8	32	32	8192	65536	512	14439352
BTC_ijb_jcid_var154	8	8	8	32	32	8192	65536	512	14482552
BTC_ijb_jcid_var154	8	8	8	32	32	8192	65536	512	15227284
BTC_ijb_jcid_var154	8	8	8	32	32	8192	65536	512	14633883
BTC_ijb_jcid_var154	40	40	40	32	32	40960	1638400	64000	553189023
BTC_ijb_jcid_var154	40	40	40	32	32	40960	1638400	64000	553012478
BTC_ijb_jcid_var154	40	40	40	32	32	40960	1638400	64000	523652550
BTC_ijb_jcid_var154	40	40	40	32	32	40960	1638400	64000	516760297
BTC_ijb_jcid_var154	40	40	40	32	32	40960	1638400	64000	514959097
BTC_ijb_jcid_var154	72	72	72	32	32	73728	5308416	373248	1248480280
BTC_ijb_jcid_var154	72	72	72	32	32	73728	5308416	373248	1244053020
BTC_ijb_jcid_var154	72	72	72	32	32	73728	5308416	373248	1249827404
BTC_ijb_jcid_var154	72	72	72	32	32	73728	5308416	373248	1246914035
BTC_ijb_jcid_var154	72	72	72	32	32	73728	5308416	373248	1245646568
BTC_ijb_jcid_var154	104	104	104	32	32	106496	11075584	1124864	2661801190
BTC_ijb_jcid_var154	104	104	104	32	32	106496	11075584	1124864	2647316973
BTC_ijb_jcid_var154	104	104	104	32	32	106496	11075584	1124864	2639511308
BTC_ijb_jcid_var154	104	104	104	32	32	106496	11075584	1124864	2666226127
BTC_ijb_jcid_var154	104	104	104	32	32	106496	11075584	1124864	2688974596
BTC_ijb_jcid_var154	136	136	136	32	32	139264	18939904	2515456	4688747016
BTC_ijb_jcid_var154	136	136	136	32	32	139264	18939904	2515456	4667893156
BTC_ijb_jcid_var154	136	136	136	32	32	139264	18939904	2515456	4869483991
BTC_ijb_jcid_var154	136	136	136	32	32	139264	18939904	2515456	4660437494
BTC_ijb_jcid_var154	136	136	136	32	32	139264	18939904	2515456	4659783542
BTC_ijb_jcid_var154	168	168	168	32	32	172032	28901376	4741632	7401298031
BTC_ijb_jcid_var154	168	168	168	32	32	172032	28901376	4741632	7410999668
BTC_ijb_jcid_var154	168	168	168	32	32	172032	28901376	4741632	7395554227
BTC_ijb_jcid_var154	168	168	168	32	32	172032	28901376	4741632	7395814512
BTC_ijb_jcid_var154	168	168	168	32	32	172032	28901376	4741632	7394498539
BTC_ijb_jcid_var154	200	200	200	32	32	204800	40960000	8000000	10698918692
BTC_ijb_jcid_var154	200	200	200	32	32	204800	40960000	8000000	10733323753
BTC_ijb_jcid_var154	200	200	200	32	32	204800	40960000	8000000	10761364725
BTC_ijb_jcid_var154	200	200	200	32	32	204800	40960000	8000000	10763359357
BTC_ijb_jcid_var154	200	200	200	32	32	204800	40960000	8000000	10874618316
BTC_ijb_jcid_var154	232	232	232	32	32	237568	55115776	12487168	15057041036
BTC_ijb_jcid_var154	232	232	232	32	32	237568	55115776	12487168	15020600986
BTC_ijb_jcid_var154	232	232	232	32	32	237568	55115776	12487168	15081561975
BTC_ijb_jcid_var154	232	232	232	32	32	237568	55115776	12487168	15224832949
BTC_ijb_jcid_var154	232	232	232	32	32	237568	55115776	12487168	14973838224
BTC_ijb_jcid_var154	264	264	264	32	32	270336	71368704	18399744	20058771478
BTC_ijb_jcid_var154	264	264	264	32	32	270336	71368704	18399744	20194677369
BTC_ijb_jcid_var154	264	264	264	32	32	270336	71368704	18399744	20133230270
BTC_ijb_jcid_var154	264	264	264	32	32	270336	71368704	18399744	20070124399
BTC_ijb_jcid_var154	264	264	264	32	32	270336	71368704	18399744	20264400069
BTC_ijb_jcid_var154	296	296	296	32	32	303104	89718784	25934336	28100523547
BTC_ijb_jcid_var154	296	296	296	32	32	303104	89718784	25934336	28164498124
BTC_ijb_jcid_var154	296	296	296	32	32	303104	89718784	25934336	27993697327
BTC_ijb_jcid_var154	296	296	296	32	32	303104	89718784	25934336	27941542574
BTC_ijb_jcid_var154	296	296	296	32	32	303104	89718784	25934336	27982876948
BTC_ijb_jcid_var154	328	328	328	32	32	335872	110166016	35287552	35801495685
BTC_ijb_jcid_var154	328	328	328	32	32	335872	110166016	35287552	35486534272
BTC_ijb_jcid_var154	328	328	328	32	32	335872	110166016	35287552	35356614508
BTC_ijb_jcid_var154	328	328	328	32	32	335872	110166016	35287552	35458582597
BTC_ijb_jcid_var154	328	328	328	32	32	335872	110166016	35287552	35662845926
BTC_ijb_jcid_var154	360	360	360	32	32	368640	132710400	46656000	44971933649
BTC_ijb_jcid_var154	360	360	360	32	32	368640	132710400	46656000	44789329984
BTC_ijb_jcid_var154	360	360	360	32	32	368640	132710400	46656000	45213196650
BTC_ijb_jcid_var154	360	360	360	32	32	368640	132710400	46656000	44956259897
BTC_ijb_jcid_var154	360	360	360	32	32	368640	132710400	46656000	44868264423
BTC_ijb_jcid_var154	392	392	392	32	32	401408	157351936	60236288	55408240527
BTC_ijb_jcid_var154	392	392	392	32	32	401408	157351936	60236288	55190328172
BTC_ijb_jcid_var154	392	392	392	32	32	401408	157351936	60236288	55043566916
BTC_ijb_jcid_var154	392	392	392	32	32	401408	157351936	60236288	55378426948
BTC_ijb_jcid_var154	392	392	392	32	32	401408	157351936	60236288	55281161463
BTC_ijb_jcid_var154	424	424	424	32	32	434176	184090624	76225024	66683103832
BTC_ijb_jcid_var154	424	424	424	32	32	434176	184090624	76225024	66597016949
BTC_ijb_jcid_var154	424	424	424	32	32	434176	184090624	76225024	66091587762
BTC_ijb_jcid_var154	424	424	424	32	32	434176	184090624	76225024	66093007011
BTC_ijb_jcid_var154	424	424	424	32	32	434176	184090624	76225024	67598276414
BTC_ijb_jcid_var154	456	456	456	32	32	466944	212926464	94818816	80660606032
BTC_ijb_jcid_var154	456	456	456	32	32	466944	212926464	94818816	80020828027
BTC_ijb_jcid_var154	456	456	456	32	32	466944	212926464	94818816	78777532807
BTC_ijb_jcid_var154	456	456	456	32	32	466944	212926464	94818816	79021200533
BTC_ijb_jcid_var154	456	456	456	32	32	466944	212926464	94818816	78899805756
BTC_ijb_jcid_var154	488	488	488	32	32	499712	243859456	116214272	97621122667
BTC_ijb_jcid_var154	488	488	488	32	32	499712	243859456	116214272	98971082535
BTC_ijb_jcid_var154	488	488	488	32	32	499712	243859456	116214272	98287101167
BTC_ijb_jcid_var154	488	488	488	32	32	499712	243859456	116214272	98752962519
BTC_ijb_jcid_var154	488	488	488	32	32	499712	243859456	116214272	97764643350


==> figures/data/ijb_jcid10/meas/var155.dat <==
BTC_ijb_jcid_var155	8	8	8	32	32	8192	65536	512	14334068
BTC_ijb_jcid_var155	8	8	8	32	32	8192	65536	512	14508766
BTC_ijb_jcid_var155	8	8	8	32	32	8192	65536	512	14052737
BTC_ijb_jcid_var155	8	8	8	32	32	8192	65536	512	14161665
BTC_ijb_jcid_var155	8	8	8	32	32	8192	65536	512	14002554
BTC_ijb_jcid_var155	40	40	40	32	32	40960	1638400	64000	537232270
BTC_ijb_jcid_var155	40	40	40	32	32	40960	1638400	64000	538471821
BTC_ijb_jcid_var155	40	40	40	32	32	40960	1638400	64000	472390430
BTC_ijb_jcid_var155	40	40	40	32	32	40960	1638400	64000	404141087
BTC_ijb_jcid_var155	40	40	40	32	32	40960	1638400	64000	406189411
BTC_ijb_jcid_var155	72	72	72	32	32	73728	5308416	373248	1317365554
BTC_ijb_jcid_var155	72	72	72	32	32	73728	5308416	373248	1313580315
BTC_ijb_jcid_var155	72	72	72	32	32	73728	5308416	373248	1316455601
BTC_ijb_jcid_var155	72	72	72	32	32	73728	5308416	373248	1313358751
BTC_ijb_jcid_var155	72	72	72	32	32	73728	5308416	373248	1313135404
BTC_ijb_jcid_var155	104	104	104	32	32	106496	11075584	1124864	2819600327
BTC_ijb_jcid_var155	104	104	104	32	32	106496	11075584	1124864	2825315578
BTC_ijb_jcid_var155	104	104	104	32	32	106496	11075584	1124864	2821551198
BTC_ijb_jcid_var155	104	104	104	32	32	106496	11075584	1124864	2817268969
BTC_ijb_jcid_var155	104	104	104	32	32	106496	11075584	1124864	2830986107
BTC_ijb_jcid_var155	136	136	136	32	32	139264	18939904	2515456	5060158046
BTC_ijb_jcid_var155	136	136	136	32	32	139264	18939904	2515456	5046667774
BTC_ijb_jcid_var155	136	136	136	32	32	139264	18939904	2515456	5061662950
BTC_ijb_jcid_var155	136	136	136	32	32	139264	18939904	2515456	5075716918
BTC_ijb_jcid_var155	136	136	136	32	32	139264	18939904	2515456	5080890665
BTC_ijb_jcid_var155	168	168	168	32	32	172032	28901376	4741632	8724404189
BTC_ijb_jcid_var155	168	168	168	32	32	172032	28901376	4741632	8740600929
BTC_ijb_jcid_var155	168	168	168	32	32	172032	28901376	4741632	8766921122
BTC_ijb_jcid_var155	168	168	168	32	32	172032	28901376	4741632	8773569208
BTC_ijb_jcid_var155	168	168	168	32	32	172032	28901376	4741632	8735636874
BTC_ijb_jcid_var155	200	200	200	32	32	204800	40960000	8000000	12813266874
BTC_ijb_jcid_var155	200	200	200	32	32	204800	40960000	8000000	12811786941
BTC_ijb_jcid_var155	200	200	200	32	32	204800	40960000	8000000	12846928920
BTC_ijb_jcid_var155	200	200	200	32	32	204800	40960000	8000000	12777933156
BTC_ijb_jcid_var155	200	200	200	32	32	204800	40960000	8000000	12799771285
BTC_ijb_jcid_var155	232	232	232	32	32	237568	55115776	12487168	17711865550
BTC_ijb_jcid_var155	232	232	232	32	32	237568	55115776	12487168	17740074554
BTC_ijb_jcid_var155	232	232	232	32	32	237568	55115776	12487168	17701649442
BTC_ijb_jcid_var155	232	232	232	32	32	237568	55115776	12487168	17727860880
BTC_ijb_jcid_var155	232	232	232	32	32	237568	55115776	12487168	17753751752
BTC_ijb_jcid_var155	264	264	264	32	32	270336	71368704	18399744	23882504131
BTC_ijb_jcid_var155	264	264	264	32	32	270336	71368704	18399744	23808067407
BTC_ijb_jcid_var155	264	264	264	32	32	270336	71368704	18399744	23335375410
BTC_ijb_jcid_var155	264	264	264	32	32	270336	71368704	18399744	23344445248
BTC_ijb_jcid_var155	264	264	264	32	32	270336	71368704	18399744	23327984387
BTC_ijb_jcid_var155	296	296	296	32	32	303104	89718784	25934336	31828468430
BTC_ijb_jcid_var155	296	296	296	32	32	303104	89718784	25934336	31932977969
BTC_ijb_jcid_var155	296	296	296	32	32	303104	89718784	25934336	31830908250
BTC_ijb_jcid_var155	296	296	296	32	32	303104	89718784	25934336	31810647571
BTC_ijb_jcid_var155	296	296	296	32	32	303104	89718784	25934336	31820307023
BTC_ijb_jcid_var155	328	328	328	32	32	335872	110166016	35287552	42567461870
BTC_ijb_jcid_var155	328	328	328	32	32	335872	110166016	35287552	42734231397
BTC_ijb_jcid_var155	328	328	328	32	32	335872	110166016	35287552	42996460976
BTC_ijb_jcid_var155	328	328	328	32	32	335872	110166016	35287552	42706800148
BTC_ijb_jcid_var155	328	328	328	32	32	335872	110166016	35287552	42714970595
BTC_ijb_jcid_var155	360	360	360	32	32	368640	132710400	46656000	58484461081
BTC_ijb_jcid_var155	360	360	360	32	32	368640	132710400	46656000	58491337364
BTC_ijb_jcid_var155	360	360	360	32	32	368640	132710400	46656000	58634001838
BTC_ijb_jcid_var155	360	360	360	32	32	368640	132710400	46656000	58450894653
BTC_ijb_jcid_var155	360	360	360	32	32	368640	132710400	46656000	59407063069
BTC_ijb_jcid_var155	392	392	392	32	32	401408	157351936	60236288	77467865120
BTC_ijb_jcid_var155	392	392	392	32	32	401408	157351936	60236288	76623137146
BTC_ijb_jcid_var155	392	392	392	32	32	401408	157351936	60236288	76561298803
BTC_ijb_jcid_var155	392	392	392	32	32	401408	157351936	60236288	76744344756
BTC_ijb_jcid_var155	392	392	392	32	32	401408	157351936	60236288	76562869970
BTC_ijb_jcid_var155	424	424	424	32	32	434176	184090624	76225024	99812487342
BTC_ijb_jcid_var155	424	424	424	32	32	434176	184090624	76225024	99367369674
BTC_ijb_jcid_var155	424	424	424	32	32	434176	184090624	76225024	98854032374
BTC_ijb_jcid_var155	424	424	424	32	32	434176	184090624	76225024	100032523226
BTC_ijb_jcid_var155	424	424	424	32	32	434176	184090624	76225024	99523498424


==> figures/data/ijb_jcid10/meas/var156.dat <==
BTC_ijb_jcid_var156	8	8	8	32	32	8192	65536	512	13756932
BTC_ijb_jcid_var156	8	8	8	32	32	8192	65536	512	13588204
BTC_ijb_jcid_var156	8	8	8	32	32	8192	65536	512	13389744
BTC_ijb_jcid_var156	8	8	8	32	32	8192	65536	512	13548342
BTC_ijb_jcid_var156	8	8	8	32	32	8192	65536	512	13440479
BTC_ijb_jcid_var156	40	40	40	32	32	40960	1638400	64000	576512143
BTC_ijb_jcid_var156	40	40	40	32	32	40960	1638400	64000	574288410
BTC_ijb_jcid_var156	40	40	40	32	32	40960	1638400	64000	527988636
BTC_ijb_jcid_var156	40	40	40	32	32	40960	1638400	64000	403971882
BTC_ijb_jcid_var156	40	40	40	32	32	40960	1638400	64000	402887467
BTC_ijb_jcid_var156	72	72	72	32	32	73728	5308416	373248	1351312707
BTC_ijb_jcid_var156	72	72	72	32	32	73728	5308416	373248	1347220656
BTC_ijb_jcid_var156	72	72	72	32	32	73728	5308416	373248	1342997771
BTC_ijb_jcid_var156	72	72	72	32	32	73728	5308416	373248	1346105597
BTC_ijb_jcid_var156	72	72	72	32	32	73728	5308416	373248	1346614740
BTC_ijb_jcid_var156	104	104	104	32	32	106496	11075584	1124864	2860347299
BTC_ijb_jcid_var156	104	104	104	32	32	106496	11075584	1124864	2859544753
BTC_ijb_jcid_var156	104	104	104	32	32	106496	11075584	1124864	2806474767
BTC_ijb_jcid_var156	104	104	104	32	32	106496	11075584	1124864	2798667570
BTC_ijb_jcid_var156	104	104	104	32	32	106496	11075584	1124864	2803529558
BTC_ijb_jcid_var156	136	136	136	32	32	139264	18939904	2515456	4941026508
BTC_ijb_jcid_var156	136	136	136	32	32	139264	18939904	2515456	5045602137
BTC_ijb_jcid_var156	136	136	136	32	32	139264	18939904	2515456	4918245581
BTC_ijb_jcid_var156	136	136	136	32	32	139264	18939904	2515456	4983151746
BTC_ijb_jcid_var156	136	136	136	32	32	139264	18939904	2515456	4929494245
BTC_ijb_jcid_var156	168	168	168	32	32	172032	28901376	4741632	7782826722
BTC_ijb_jcid_var156	168	168	168	32	32	172032	28901376	4741632	7829170875
BTC_ijb_jcid_var156	168	168	168	32	32	172032	28901376	4741632	7891991446
BTC_ijb_jcid_var156	168	168	168	32	32	172032	28901376	4741632	7903447671
BTC_ijb_jcid_var156	168	168	168	32	32	172032	28901376	4741632	7845046754
BTC_ijb_jcid_var156	200	200	200	32	32	204800	40960000	8000000	11389846872
BTC_ijb_jcid_var156	200	200	200	32	32	204800	40960000	8000000	11383247662
BTC_ijb_jcid_var156	200	200	200	32	32	204800	40960000	8000000	11370198035
BTC_ijb_jcid_var156	200	200	200	32	32	204800	40960000	8000000	11421346735
BTC_ijb_jcid_var156	200	200	200	32	32	204800	40960000	8000000	11471103849
BTC_ijb_jcid_var156	232	232	232	32	32	237568	55115776	12487168	15972881742
BTC_ijb_jcid_var156	232	232	232	32	32	237568	55115776	12487168	16101282972
BTC_ijb_jcid_var156	232	232	232	32	32	237568	55115776	12487168	15990030408
BTC_ijb_jcid_var156	232	232	232	32	32	237568	55115776	12487168	16070065723
BTC_ijb_jcid_var156	232	232	232	32	32	237568	55115776	12487168	16041491912
BTC_ijb_jcid_var156	264	264	264	32	32	270336	71368704	18399744	21288851758
BTC_ijb_jcid_var156	264	264	264	32	32	270336	71368704	18399744	21574724040
BTC_ijb_jcid_var156	264	264	264	32	32	270336	71368704	18399744	21354220832
BTC_ijb_jcid_var156	264	264	264	32	32	270336	71368704	18399744	21359836963
BTC_ijb_jcid_var156	264	264	264	32	32	270336	71368704	18399744	21406382209
BTC_ijb_jcid_var156	296	296	296	32	32	303104	89718784	25934336	29188397912
BTC_ijb_jcid_var156	296	296	296	32	32	303104	89718784	25934336	29310811671
BTC_ijb_jcid_var156	296	296	296	32	32	303104	89718784	25934336	29292284516
BTC_ijb_jcid_var156	296	296	296	32	32	303104	89718784	25934336	29288355765
BTC_ijb_jcid_var156	296	296	296	32	32	303104	89718784	25934336	29318366059
BTC_ijb_jcid_var156	328	328	328	32	32	335872	110166016	35287552	37721791554
BTC_ijb_jcid_var156	328	328	328	32	32	335872	110166016	35287552	37398713349
BTC_ijb_jcid_var156	328	328	328	32	32	335872	110166016	35287552	37074345523
BTC_ijb_jcid_var156	328	328	328	32	32	335872	110166016	35287552	37052933441
BTC_ijb_jcid_var156	328	328	328	32	32	335872	110166016	35287552	37163526369
BTC_ijb_jcid_var156	360	360	360	32	32	368640	132710400	46656000	47025779456
BTC_ijb_jcid_var156	360	360	360	32	32	368640	132710400	46656000	46762058395
BTC_ijb_jcid_var156	360	360	360	32	32	368640	132710400	46656000	46582194925
BTC_ijb_jcid_var156	360	360	360	32	32	368640	132710400	46656000	46794992639
BTC_ijb_jcid_var156	360	360	360	32	32	368640	132710400	46656000	46940652375
BTC_ijb_jcid_var156	392	392	392	32	32	401408	157351936	60236288	58384563335
BTC_ijb_jcid_var156	392	392	392	32	32	401408	157351936	60236288	58433481758
BTC_ijb_jcid_var156	392	392	392	32	32	401408	157351936	60236288	58278433189
BTC_ijb_jcid_var156	392	392	392	32	32	401408	157351936	60236288	58581179169
BTC_ijb_jcid_var156	392	392	392	32	32	401408	157351936	60236288	58754107599
BTC_ijb_jcid_var156	424	424	424	32	32	434176	184090624	76225024	69621961164
BTC_ijb_jcid_var156	424	424	424	32	32	434176	184090624	76225024	69825587739
BTC_ijb_jcid_var156	424	424	424	32	32	434176	184090624	76225024	69481151874
BTC_ijb_jcid_var156	424	424	424	32	32	434176	184090624	76225024	69459963748
BTC_ijb_jcid_var156	424	424	424	32	32	434176	184090624	76225024	70148558213
BTC_ijb_jcid_var156	456	456	456	32	32	466944	212926464	94818816	84489819481
BTC_ijb_jcid_var156	456	456	456	32	32	466944	212926464	94818816	84108428214
BTC_ijb_jcid_var156	456	456	456	32	32	466944	212926464	94818816	84126836422
BTC_ijb_jcid_var156	456	456	456	32	32	466944	212926464	94818816	84125229817
BTC_ijb_jcid_var156	456	456	456	32	32	466944	212926464	94818816	84142996970
BTC_ijb_jcid_var156	488	488	488	32	32	499712	243859456	116214272	101682493634
BTC_ijb_jcid_var156	488	488	488	32	32	499712	243859456	116214272	102772360525
BTC_ijb_jcid_var156	488	488	488	32	32	499712	243859456	116214272	102273134531
BTC_ijb_jcid_var156	488	488	488	32	32	499712	243859456	116214272	101922355382
BTC_ijb_jcid_var156	488	488	488	32	32	499712	243859456	116214272	103093721826


==> figures/data/ijb_jcid10/meas/var157.dat <==
BTC_ijb_jcid_var157	8	8	8	32	32	8192	65536	512	60585247
BTC_ijb_jcid_var157	8	8	8	32	32	8192	65536	512	60150291
BTC_ijb_jcid_var157	8	8	8	32	32	8192	65536	512	60502717
BTC_ijb_jcid_var157	8	8	8	32	32	8192	65536	512	59840744
BTC_ijb_jcid_var157	8	8	8	32	32	8192	65536	512	60146548
BTC_ijb_jcid_var157	40	40	40	32	32	40960	1638400	64000	569330682
BTC_ijb_jcid_var157	40	40	40	32	32	40960	1638400	64000	563362091
BTC_ijb_jcid_var157	40	40	40	32	32	40960	1638400	64000	450593877
BTC_ijb_jcid_var157	40	40	40	32	32	40960	1638400	64000	413567239
BTC_ijb_jcid_var157	40	40	40	32	32	40960	1638400	64000	413994759
BTC_ijb_jcid_var157	72	72	72	32	32	73728	5308416	373248	828065899
BTC_ijb_jcid_var157	72	72	72	32	32	73728	5308416	373248	825343136
BTC_ijb_jcid_var157	72	72	72	32	32	73728	5308416	373248	823532967
BTC_ijb_jcid_var157	72	72	72	32	32	73728	5308416	373248	822507485
BTC_ijb_jcid_var157	72	72	72	32	32	73728	5308416	373248	832586997
BTC_ijb_jcid_var157	104	104	104	32	32	106496	11075584	1124864	1283817861
BTC_ijb_jcid_var157	104	104	104	32	32	106496	11075584	1124864	1283029932
BTC_ijb_jcid_var157	104	104	104	32	32	106496	11075584	1124864	1283298168
BTC_ijb_jcid_var157	104	104	104	32	32	106496	11075584	1124864	1284903894
BTC_ijb_jcid_var157	104	104	104	32	32	106496	11075584	1124864	1286328976
BTC_ijb_jcid_var157	136	136	136	32	32	139264	18939904	2515456	1794498978
BTC_ijb_jcid_var157	136	136	136	32	32	139264	18939904	2515456	1796646845
BTC_ijb_jcid_var157	136	136	136	32	32	139264	18939904	2515456	1797302553
BTC_ijb_jcid_var157	136	136	136	32	32	139264	18939904	2515456	1794403386
BTC_ijb_jcid_var157	136	136	136	32	32	139264	18939904	2515456	1799417580
BTC_ijb_jcid_var157	168	168	168	32	32	172032	28901376	4741632	2379473021
BTC_ijb_jcid_var157	168	168	168	32	32	172032	28901376	4741632	2370960885
BTC_ijb_jcid_var157	168	168	168	32	32	172032	28901376	4741632	2366373059
BTC_ijb_jcid_var157	168	168	168	32	32	172032	28901376	4741632	2392726868
BTC_ijb_jcid_var157	168	168	168	32	32	172032	28901376	4741632	2405388406
BTC_ijb_jcid_var157	200	200	200	32	32	204800	40960000	8000000	3114068160
BTC_ijb_jcid_var157	200	200	200	32	32	204800	40960000	8000000	3117189394
BTC_ijb_jcid_var157	200	200	200	32	32	204800	40960000	8000000	3111913694
BTC_ijb_jcid_var157	200	200	200	32	32	204800	40960000	8000000	3087700840
BTC_ijb_jcid_var157	200	200	200	32	32	204800	40960000	8000000	3081829757
BTC_ijb_jcid_var157	232	232	232	32	32	237568	55115776	12487168	3909204311
BTC_ijb_jcid_var157	232	232	232	32	32	237568	55115776	12487168	3905924400
BTC_ijb_jcid_var157	232	232	232	32	32	237568	55115776	12487168	3915162381
BTC_ijb_jcid_var157	232	232	232	32	32	237568	55115776	12487168	3909137176
BTC_ijb_jcid_var157	232	232	232	32	32	237568	55115776	12487168	3915576467
BTC_ijb_jcid_var157	264	264	264	32	32	270336	71368704	18399744	4904504640
BTC_ijb_jcid_var157	264	264	264	32	32	270336	71368704	18399744	4864805642
BTC_ijb_jcid_var157	264	264	264	32	32	270336	71368704	18399744	4837311939
BTC_ijb_jcid_var157	264	264	264	32	32	270336	71368704	18399744	4838962952
BTC_ijb_jcid_var157	264	264	264	32	32	270336	71368704	18399744	4878138779
BTC_ijb_jcid_var157	296	296	296	32	32	303104	89718784	25934336	6048381870
BTC_ijb_jcid_var157	296	296	296	32	32	303104	89718784	25934336	5974720702
BTC_ijb_jcid_var157	296	296	296	32	32	303104	89718784	25934336	6008831432
BTC_ijb_jcid_var157	296	296	296	32	32	303104	89718784	25934336	5982525880
BTC_ijb_jcid_var157	296	296	296	32	32	303104	89718784	25934336	6044994925
BTC_ijb_jcid_var157	328	328	328	32	32	335872	110166016	35287552	7216380242
BTC_ijb_jcid_var157	328	328	328	32	32	335872	110166016	35287552	7245834214
BTC_ijb_jcid_var157	328	328	328	32	32	335872	110166016	35287552	7238295524
BTC_ijb_jcid_var157	328	328	328	32	32	335872	110166016	35287552	7408634943
BTC_ijb_jcid_var157	328	328	328	32	32	335872	110166016	35287552	7260338456
BTC_ijb_jcid_var157	360	360	360	32	32	368640	132710400	46656000	8735070860
BTC_ijb_jcid_var157	360	360	360	32	32	368640	132710400	46656000	8730353467
BTC_ijb_jcid_var157	360	360	360	32	32	368640	132710400	46656000	8732440205
BTC_ijb_jcid_var157	360	360	360	32	32	368640	132710400	46656000	8765671853
BTC_ijb_jcid_var157	360	360	360	32	32	368640	132710400	46656000	8704372494
BTC_ijb_jcid_var157	392	392	392	32	32	401408	157351936	60236288	10463522997
BTC_ijb_jcid_var157	392	392	392	32	32	401408	157351936	60236288	10432090125
BTC_ijb_jcid_var157	392	392	392	32	32	401408	157351936	60236288	10452107916
BTC_ijb_jcid_var157	392	392	392	32	32	401408	157351936	60236288	10380879311
BTC_ijb_jcid_var157	392	392	392	32	32	401408	157351936	60236288	10444852058
BTC_ijb_jcid_var157	424	424	424	32	32	434176	184090624	76225024	12327934820
BTC_ijb_jcid_var157	424	424	424	32	32	434176	184090624	76225024	12330672704
BTC_ijb_jcid_var157	424	424	424	32	32	434176	184090624	76225024	12345451714
BTC_ijb_jcid_var157	424	424	424	32	32	434176	184090624	76225024	12387373229
BTC_ijb_jcid_var157	424	424	424	32	32	434176	184090624	76225024	12319010919
BTC_ijb_jcid_var157	456	456	456	32	32	466944	212926464	94818816	14443299164
BTC_ijb_jcid_var157	456	456	456	32	32	466944	212926464	94818816	14502250008
BTC_ijb_jcid_var157	456	456	456	32	32	466944	212926464	94818816	14475169567
BTC_ijb_jcid_var157	456	456	456	32	32	466944	212926464	94818816	14470477660
BTC_ijb_jcid_var157	456	456	456	32	32	466944	212926464	94818816	14496932442
BTC_ijb_jcid_var157	488	488	488	32	32	499712	243859456	116214272	17057072402
BTC_ijb_jcid_var157	488	488	488	32	32	499712	243859456	116214272	17038108485
BTC_ijb_jcid_var157	488	488	488	32	32	499712	243859456	116214272	16977153944
BTC_ijb_jcid_var157	488	488	488	32	32	499712	243859456	116214272	16991447717
BTC_ijb_jcid_var157	488	488	488	32	32	499712	243859456	116214272	17102707564
BTC_ijb_jcid_var157	520	520	520	32	32	532480	276889600	140608000	19932852897
BTC_ijb_jcid_var157	520	520	520	32	32	532480	276889600	140608000	19979809765
BTC_ijb_jcid_var157	520	520	520	32	32	532480	276889600	140608000	19813304423
BTC_ijb_jcid_var157	520	520	520	32	32	532480	276889600	140608000	19804848199
BTC_ijb_jcid_var157	520	520	520	32	32	532480	276889600	140608000	19853947089
BTC_ijb_jcid_var157	552	552	552	32	32	565248	312016896	168196608	23276192268
BTC_ijb_jcid_var157	552	552	552	32	32	565248	312016896	168196608	23233983136
BTC_ijb_jcid_var157	552	552	552	32	32	565248	312016896	168196608	23272877811
BTC_ijb_jcid_var157	552	552	552	32	32	565248	312016896	168196608	23234791590
BTC_ijb_jcid_var157	552	552	552	32	32	565248	312016896	168196608	23240617770
BTC_ijb_jcid_var157	584	584	584	32	32	598016	349241344	199176704	26814762586
BTC_ijb_jcid_var157	584	584	584	32	32	598016	349241344	199176704	26900106203
BTC_ijb_jcid_var157	584	584	584	32	32	598016	349241344	199176704	26833699915
BTC_ijb_jcid_var157	584	584	584	32	32	598016	349241344	199176704	26952170190
BTC_ijb_jcid_var157	584	584	584	32	32	598016	349241344	199176704	26989004977
BTC_ijb_jcid_var157	616	616	616	32	32	630784	388562944	233744896	30709043618
BTC_ijb_jcid_var157	616	616	616	32	32	630784	388562944	233744896	30640321388
BTC_ijb_jcid_var157	616	616	616	32	32	630784	388562944	233744896	30630602290
BTC_ijb_jcid_var157	616	616	616	32	32	630784	388562944	233744896	30655784634
BTC_ijb_jcid_var157	616	616	616	32	32	630784	388562944	233744896	30692099804
BTC_ijb_jcid_var157	648	648	648	32	32	663552	429981696	272097792	35649919468
BTC_ijb_jcid_var157	648	648	648	32	32	663552	429981696	272097792	35231758066
BTC_ijb_jcid_var157	648	648	648	32	32	663552	429981696	272097792	35289105012
BTC_ijb_jcid_var157	648	648	648	32	32	663552	429981696	272097792	35234929510
BTC_ijb_jcid_var157	648	648	648	32	32	663552	429981696	272097792	35259814564
BTC_ijb_jcid_var157	680	680	680	32	32	696320	473497600	314432000	41504323753
BTC_ijb_jcid_var157	680	680	680	32	32	696320	473497600	314432000	41494819617
BTC_ijb_jcid_var157	680	680	680	32	32	696320	473497600	314432000	41470070709
BTC_ijb_jcid_var157	680	680	680	32	32	696320	473497600	314432000	41460402069
BTC_ijb_jcid_var157	680	680	680	32	32	696320	473497600	314432000	41457552257
BTC_ijb_jcid_var157	712	712	712	32	32	729088	519110656	360944128	49823328909
BTC_ijb_jcid_var157	712	712	712	32	32	729088	519110656	360944128	50005993121
BTC_ijb_jcid_var157	712	712	712	32	32	729088	519110656	360944128	49836010338
BTC_ijb_jcid_var157	712	712	712	32	32	729088	519110656	360944128	49812896908
BTC_ijb_jcid_var157	712	712	712	32	32	729088	519110656	360944128	50131731499
BTC_ijb_jcid_var157	744	744	744	32	32	761856	566820864	411830784	56976187906
BTC_ijb_jcid_var157	744	744	744	32	32	761856	566820864	411830784	56612081046
BTC_ijb_jcid_var157	744	744	744	32	32	761856	566820864	411830784	56973521578
BTC_ijb_jcid_var157	744	744	744	32	32	761856	566820864	411830784	57271827869
BTC_ijb_jcid_var157	744	744	744	32	32	761856	566820864	411830784	56575513369
BTC_ijb_jcid_var157	776	776	776	32	32	794624	616628224	467288576	63733816109
BTC_ijb_jcid_var157	776	776	776	32	32	794624	616628224	467288576	64202367634
BTC_ijb_jcid_var157	776	776	776	32	32	794624	616628224	467288576	64155608316
BTC_ijb_jcid_var157	776	776	776	32	32	794624	616628224	467288576	63831610276
BTC_ijb_jcid_var157	776	776	776	32	32	794624	616628224	467288576	63555427479


==> figures/data/ijb_jcid10/meas/var158.dat <==
BTC_ijb_jcid_var158	8	8	8	32	32	8192	65536	512	59295034
BTC_ijb_jcid_var158	8	8	8	32	32	8192	65536	512	59134516
BTC_ijb_jcid_var158	8	8	8	32	32	8192	65536	512	58938392
BTC_ijb_jcid_var158	8	8	8	32	32	8192	65536	512	59083976
BTC_ijb_jcid_var158	8	8	8	32	32	8192	65536	512	59359425
BTC_ijb_jcid_var158	40	40	40	32	32	40960	1638400	64000	439002399
BTC_ijb_jcid_var158	40	40	40	32	32	40960	1638400	64000	432037439
BTC_ijb_jcid_var158	40	40	40	32	32	40960	1638400	64000	419221672
BTC_ijb_jcid_var158	40	40	40	32	32	40960	1638400	64000	408329121
BTC_ijb_jcid_var158	40	40	40	32	32	40960	1638400	64000	408768416
BTC_ijb_jcid_var158	72	72	72	32	32	73728	5308416	373248	818410613
BTC_ijb_jcid_var158	72	72	72	32	32	73728	5308416	373248	799065773
BTC_ijb_jcid_var158	72	72	72	32	32	73728	5308416	373248	797326472
BTC_ijb_jcid_var158	72	72	72	32	32	73728	5308416	373248	795777475
BTC_ijb_jcid_var158	72	72	72	32	32	73728	5308416	373248	796472892
BTC_ijb_jcid_var158	104	104	104	32	32	106496	11075584	1124864	1233500520
BTC_ijb_jcid_var158	104	104	104	32	32	106496	11075584	1124864	1244619351
BTC_ijb_jcid_var158	104	104	104	32	32	106496	11075584	1124864	1241819544
BTC_ijb_jcid_var158	104	104	104	32	32	106496	11075584	1124864	1247135497
BTC_ijb_jcid_var158	104	104	104	32	32	106496	11075584	1124864	1239657608
BTC_ijb_jcid_var158	136	136	136	32	32	139264	18939904	2515456	1723599052
BTC_ijb_jcid_var158	136	136	136	32	32	139264	18939904	2515456	1727632866
BTC_ijb_jcid_var158	136	136	136	32	32	139264	18939904	2515456	1725119483
BTC_ijb_jcid_var158	136	136	136	32	32	139264	18939904	2515456	1729720563
BTC_ijb_jcid_var158	136	136	136	32	32	139264	18939904	2515456	1727221614
BTC_ijb_jcid_var158	168	168	168	32	32	172032	28901376	4741632	2292011210
BTC_ijb_jcid_var158	168	168	168	32	32	172032	28901376	4741632	2297083335
BTC_ijb_jcid_var158	168	168	168	32	32	172032	28901376	4741632	2304893830
BTC_ijb_jcid_var158	168	168	168	32	32	172032	28901376	4741632	2301590943
BTC_ijb_jcid_var158	168	168	168	32	32	172032	28901376	4741632	2274252839
BTC_ijb_jcid_var158	200	200	200	32	32	204800	40960000	8000000	3011443580
BTC_ijb_jcid_var158	200	200	200	32	32	204800	40960000	8000000	3002207665
BTC_ijb_jcid_var158	200	200	200	32	32	204800	40960000	8000000	3003316326
BTC_ijb_jcid_var158	200	200	200	32	32	204800	40960000	8000000	3010654827
BTC_ijb_jcid_var158	200	200	200	32	32	204800	40960000	8000000	3002240453
BTC_ijb_jcid_var158	232	232	232	32	32	237568	55115776	12487168	3850097480
BTC_ijb_jcid_var158	232	232	232	32	32	237568	55115776	12487168	3863492749
BTC_ijb_jcid_var158	232	232	232	32	32	237568	55115776	12487168	3847011103
BTC_ijb_jcid_var158	232	232	232	32	32	237568	55115776	12487168	3869477199
BTC_ijb_jcid_var158	232	232	232	32	32	237568	55115776	12487168	3863094754
BTC_ijb_jcid_var158	264	264	264	32	32	270336	71368704	18399744	4858913811
BTC_ijb_jcid_var158	264	264	264	32	32	270336	71368704	18399744	4792334385
BTC_ijb_jcid_var158	264	264	264	32	32	270336	71368704	18399744	4785732062
BTC_ijb_jcid_var158	264	264	264	32	32	270336	71368704	18399744	4798268005
BTC_ijb_jcid_var158	264	264	264	32	32	270336	71368704	18399744	4976280938
BTC_ijb_jcid_var158	296	296	296	32	32	303104	89718784	25934336	6007049350
BTC_ijb_jcid_var158	296	296	296	32	32	303104	89718784	25934336	5952630342
BTC_ijb_jcid_var158	296	296	296	32	32	303104	89718784	25934336	5943480629
BTC_ijb_jcid_var158	296	296	296	32	32	303104	89718784	25934336	5935482187
BTC_ijb_jcid_var158	296	296	296	32	32	303104	89718784	25934336	5936923119
BTC_ijb_jcid_var158	328	328	328	32	32	335872	110166016	35287552	7201055487
BTC_ijb_jcid_var158	328	328	328	32	32	335872	110166016	35287552	7204164890
BTC_ijb_jcid_var158	328	328	328	32	32	335872	110166016	35287552	7208182333
BTC_ijb_jcid_var158	328	328	328	32	32	335872	110166016	35287552	7200799654
BTC_ijb_jcid_var158	328	328	328	32	32	335872	110166016	35287552	7281299838
BTC_ijb_jcid_var158	360	360	360	32	32	368640	132710400	46656000	8680595205
BTC_ijb_jcid_var158	360	360	360	32	32	368640	132710400	46656000	8690564481
BTC_ijb_jcid_var158	360	360	360	32	32	368640	132710400	46656000	8734099114
BTC_ijb_jcid_var158	360	360	360	32	32	368640	132710400	46656000	8727299295
BTC_ijb_jcid_var158	360	360	360	32	32	368640	132710400	46656000	8708245183
BTC_ijb_jcid_var158	392	392	392	32	32	401408	157351936	60236288	10435461587
BTC_ijb_jcid_var158	392	392	392	32	32	401408	157351936	60236288	10406161416
BTC_ijb_jcid_var158	392	392	392	32	32	401408	157351936	60236288	10452404483
BTC_ijb_jcid_var158	392	392	392	32	32	401408	157351936	60236288	10421243168
BTC_ijb_jcid_var158	392	392	392	32	32	401408	157351936	60236288	10406742014
BTC_ijb_jcid_var158	424	424	424	32	32	434176	184090624	76225024	12496205593
BTC_ijb_jcid_var158	424	424	424	32	32	434176	184090624	76225024	12495545237
BTC_ijb_jcid_var158	424	424	424	32	32	434176	184090624	76225024	12482690802
BTC_ijb_jcid_var158	424	424	424	32	32	434176	184090624	76225024	12489706749
BTC_ijb_jcid_var158	424	424	424	32	32	434176	184090624	76225024	12506896124
BTC_ijb_jcid_var158	456	456	456	32	32	466944	212926464	94818816	14865383388
BTC_ijb_jcid_var158	456	456	456	32	32	466944	212926464	94818816	14802711252
BTC_ijb_jcid_var158	456	456	456	32	32	466944	212926464	94818816	14928316199
BTC_ijb_jcid_var158	456	456	456	32	32	466944	212926464	94818816	14882356409
BTC_ijb_jcid_var158	456	456	456	32	32	466944	212926464	94818816	14743798627
BTC_ijb_jcid_var158	488	488	488	32	32	499712	243859456	116214272	17396208701
BTC_ijb_jcid_var158	488	488	488	32	32	499712	243859456	116214272	17400724394
BTC_ijb_jcid_var158	488	488	488	32	32	499712	243859456	116214272	17431987004
BTC_ijb_jcid_var158	488	488	488	32	32	499712	243859456	116214272	17438548615
BTC_ijb_jcid_var158	488	488	488	32	32	499712	243859456	116214272	17437475617
BTC_ijb_jcid_var158	520	520	520	32	32	532480	276889600	140608000	20190845795
BTC_ijb_jcid_var158	520	520	520	32	32	532480	276889600	140608000	20305744134
BTC_ijb_jcid_var158	520	520	520	32	32	532480	276889600	140608000	20202829469
BTC_ijb_jcid_var158	520	520	520	32	32	532480	276889600	140608000	20227609410
BTC_ijb_jcid_var158	520	520	520	32	32	532480	276889600	140608000	20193555191
BTC_ijb_jcid_var158	552	552	552	32	32	565248	312016896	168196608	23395298133
BTC_ijb_jcid_var158	552	552	552	32	32	565248	312016896	168196608	23677328954
BTC_ijb_jcid_var158	552	552	552	32	32	565248	312016896	168196608	23460152361
BTC_ijb_jcid_var158	552	552	552	32	32	565248	312016896	168196608	23554385727
BTC_ijb_jcid_var158	552	552	552	32	32	565248	312016896	168196608	23299599574
BTC_ijb_jcid_var158	584	584	584	32	32	598016	349241344	199176704	26989092110
BTC_ijb_jcid_var158	584	584	584	32	32	598016	349241344	199176704	26976605332
BTC_ijb_jcid_var158	584	584	584	32	32	598016	349241344	199176704	27012986289
BTC_ijb_jcid_var158	584	584	584	32	32	598016	349241344	199176704	27136325515
BTC_ijb_jcid_var158	584	584	584	32	32	598016	349241344	199176704	27024323026
BTC_ijb_jcid_var158	616	616	616	32	32	630784	388562944	233744896	30839944116
BTC_ijb_jcid_var158	616	616	616	32	32	630784	388562944	233744896	30756592947
BTC_ijb_jcid_var158	616	616	616	32	32	630784	388562944	233744896	30753209729
BTC_ijb_jcid_var158	616	616	616	32	32	630784	388562944	233744896	31295174021
BTC_ijb_jcid_var158	616	616	616	32	32	630784	388562944	233744896	30896965661
BTC_ijb_jcid_var158	648	648	648	32	32	663552	429981696	272097792	35412718846
BTC_ijb_jcid_var158	648	648	648	32	32	663552	429981696	272097792	35821594597
BTC_ijb_jcid_var158	648	648	648	32	32	663552	429981696	272097792	35501165895
BTC_ijb_jcid_var158	648	648	648	32	32	663552	429981696	272097792	35458917359
BTC_ijb_jcid_var158	648	648	648	32	32	663552	429981696	272097792	35503971315
BTC_ijb_jcid_var158	680	680	680	32	32	696320	473497600	314432000	42079047030
BTC_ijb_jcid_var158	680	680	680	32	32	696320	473497600	314432000	42259221847
BTC_ijb_jcid_var158	680	680	680	32	32	696320	473497600	314432000	41578117833
BTC_ijb_jcid_var158	680	680	680	32	32	696320	473497600	314432000	41464245325
BTC_ijb_jcid_var158	680	680	680	32	32	696320	473497600	314432000	41491619568
BTC_ijb_jcid_var158	712	712	712	32	32	729088	519110656	360944128	49512107318
BTC_ijb_jcid_var158	712	712	712	32	32	729088	519110656	360944128	49472161442
BTC_ijb_jcid_var158	712	712	712	32	32	729088	519110656	360944128	49503193111
BTC_ijb_jcid_var158	712	712	712	32	32	729088	519110656	360944128	49443540406
BTC_ijb_jcid_var158	712	712	712	32	32	729088	519110656	360944128	49484115047
BTC_ijb_jcid_var158	744	744	744	32	32	761856	566820864	411830784	56306466792
BTC_ijb_jcid_var158	744	744	744	32	32	761856	566820864	411830784	56337806441
BTC_ijb_jcid_var158	744	744	744	32	32	761856	566820864	411830784	57001745472
BTC_ijb_jcid_var158	744	744	744	32	32	761856	566820864	411830784	57214922430
BTC_ijb_jcid_var158	744	744	744	32	32	761856	566820864	411830784	57538764005
BTC_ijb_jcid_var158	776	776	776	32	32	794624	616628224	467288576	64841111664
BTC_ijb_jcid_var158	776	776	776	32	32	794624	616628224	467288576	64566767409
BTC_ijb_jcid_var158	776	776	776	32	32	794624	616628224	467288576	64383489318
BTC_ijb_jcid_var158	776	776	776	32	32	794624	616628224	467288576	64386793968
BTC_ijb_jcid_var158	776	776	776	32	32	794624	616628224	467288576	64675795479


==> figures/data/ijb_jcid10/meas/var159.dat <==
BTC_ijb_jcid_var159	8	8	8	32	32	8192	65536	512	63813814
BTC_ijb_jcid_var159	8	8	8	32	32	8192	65536	512	63688075
BTC_ijb_jcid_var159	8	8	8	32	32	8192	65536	512	62903904
BTC_ijb_jcid_var159	8	8	8	32	32	8192	65536	512	64532526
BTC_ijb_jcid_var159	8	8	8	32	32	8192	65536	512	64618963
BTC_ijb_jcid_var159	40	40	40	32	32	40960	1638400	64000	615846550
BTC_ijb_jcid_var159	40	40	40	32	32	40960	1638400	64000	595497945
BTC_ijb_jcid_var159	40	40	40	32	32	40960	1638400	64000	460375546
BTC_ijb_jcid_var159	40	40	40	32	32	40960	1638400	64000	455441425
BTC_ijb_jcid_var159	40	40	40	32	32	40960	1638400	64000	456409141
BTC_ijb_jcid_var159	72	72	72	32	32	73728	5308416	373248	943868028
BTC_ijb_jcid_var159	72	72	72	32	32	73728	5308416	373248	938904624
BTC_ijb_jcid_var159	72	72	72	32	32	73728	5308416	373248	933899272
BTC_ijb_jcid_var159	72	72	72	32	32	73728	5308416	373248	925089045
BTC_ijb_jcid_var159	72	72	72	32	32	73728	5308416	373248	927976560
BTC_ijb_jcid_var159	104	104	104	32	32	106496	11075584	1124864	1432553808
BTC_ijb_jcid_var159	104	104	104	32	32	106496	11075584	1124864	1432933180
BTC_ijb_jcid_var159	104	104	104	32	32	106496	11075584	1124864	1435009520
BTC_ijb_jcid_var159	104	104	104	32	32	106496	11075584	1124864	1433990802
BTC_ijb_jcid_var159	104	104	104	32	32	106496	11075584	1124864	1438944547
BTC_ijb_jcid_var159	136	136	136	32	32	139264	18939904	2515456	1985290922
BTC_ijb_jcid_var159	136	136	136	32	32	139264	18939904	2515456	2027184376
BTC_ijb_jcid_var159	136	136	136	32	32	139264	18939904	2515456	2033371857
BTC_ijb_jcid_var159	136	136	136	32	32	139264	18939904	2515456	2046955941
BTC_ijb_jcid_var159	136	136	136	32	32	139264	18939904	2515456	2043918448
BTC_ijb_jcid_var159	168	168	168	32	32	172032	28901376	4741632	2659190252
BTC_ijb_jcid_var159	168	168	168	32	32	172032	28901376	4741632	2671806212
BTC_ijb_jcid_var159	168	168	168	32	32	172032	28901376	4741632	2656826984
BTC_ijb_jcid_var159	168	168	168	32	32	172032	28901376	4741632	2673908054
BTC_ijb_jcid_var159	168	168	168	32	32	172032	28901376	4741632	2659445314
BTC_ijb_jcid_var159	200	200	200	32	32	204800	40960000	8000000	3535981879
BTC_ijb_jcid_var159	200	200	200	32	32	204800	40960000	8000000	3491428090
BTC_ijb_jcid_var159	200	200	200	32	32	204800	40960000	8000000	3515693530
BTC_ijb_jcid_var159	200	200	200	32	32	204800	40960000	8000000	3520584141
BTC_ijb_jcid_var159	200	200	200	32	32	204800	40960000	8000000	3490634268
BTC_ijb_jcid_var159	232	232	232	32	32	237568	55115776	12487168	4466169792
BTC_ijb_jcid_var159	232	232	232	32	32	237568	55115776	12487168	4476779673
BTC_ijb_jcid_var159	232	232	232	32	32	237568	55115776	12487168	4558842639
BTC_ijb_jcid_var159	232	232	232	32	32	237568	55115776	12487168	4539773955
BTC_ijb_jcid_var159	232	232	232	32	32	237568	55115776	12487168	4558848529
BTC_ijb_jcid_var159	264	264	264	32	32	270336	71368704	18399744	5673913006
BTC_ijb_jcid_var159	264	264	264	32	32	270336	71368704	18399744	5675610902
BTC_ijb_jcid_var159	264	264	264	32	32	270336	71368704	18399744	5664836505
BTC_ijb_jcid_var159	264	264	264	32	32	270336	71368704	18399744	5662263028
BTC_ijb_jcid_var159	264	264	264	32	32	270336	71368704	18399744	5548207635
BTC_ijb_jcid_var159	296	296	296	32	32	303104	89718784	25934336	6879942232
BTC_ijb_jcid_var159	296	296	296	32	32	303104	89718784	25934336	6865295403
BTC_ijb_jcid_var159	296	296	296	32	32	303104	89718784	25934336	6830769201
BTC_ijb_jcid_var159	296	296	296	32	32	303104	89718784	25934336	6838549801
BTC_ijb_jcid_var159	296	296	296	32	32	303104	89718784	25934336	6860089149
BTC_ijb_jcid_var159	328	328	328	32	32	335872	110166016	35287552	8336930706
BTC_ijb_jcid_var159	328	328	328	32	32	335872	110166016	35287552	8329928367
BTC_ijb_jcid_var159	328	328	328	32	32	335872	110166016	35287552	8326475114
BTC_ijb_jcid_var159	328	328	328	32	32	335872	110166016	35287552	8364397533
BTC_ijb_jcid_var159	328	328	328	32	32	335872	110166016	35287552	8338957071
BTC_ijb_jcid_var159	360	360	360	32	32	368640	132710400	46656000	9901430852
BTC_ijb_jcid_var159	360	360	360	32	32	368640	132710400	46656000	10024722033
BTC_ijb_jcid_var159	360	360	360	32	32	368640	132710400	46656000	10039897704
BTC_ijb_jcid_var159	360	360	360	32	32	368640	132710400	46656000	9940407972
BTC_ijb_jcid_var159	360	360	360	32	32	368640	132710400	46656000	9965179473
BTC_ijb_jcid_var159	392	392	392	32	32	401408	157351936	60236288	11864572760
BTC_ijb_jcid_var159	392	392	392	32	32	401408	157351936	60236288	11918306277
BTC_ijb_jcid_var159	392	392	392	32	32	401408	157351936	60236288	12007608456
BTC_ijb_jcid_var159	392	392	392	32	32	401408	157351936	60236288	11829901459
BTC_ijb_jcid_var159	392	392	392	32	32	401408	157351936	60236288	11847042182
BTC_ijb_jcid_var159	424	424	424	32	32	434176	184090624	76225024	14034085028
BTC_ijb_jcid_var159	424	424	424	32	32	434176	184090624	76225024	14158898613
BTC_ijb_jcid_var159	424	424	424	32	32	434176	184090624	76225024	14183387078
BTC_ijb_jcid_var159	424	424	424	32	32	434176	184090624	76225024	14176500530
BTC_ijb_jcid_var159	424	424	424	32	32	434176	184090624	76225024	14151068699
BTC_ijb_jcid_var159	456	456	456	32	32	466944	212926464	94818816	16497174616
BTC_ijb_jcid_var159	456	456	456	32	32	466944	212926464	94818816	16504481902
BTC_ijb_jcid_var159	456	456	456	32	32	466944	212926464	94818816	16518132308
BTC_ijb_jcid_var159	456	456	456	32	32	466944	212926464	94818816	16594057007
BTC_ijb_jcid_var159	456	456	456	32	32	466944	212926464	94818816	16585901818
BTC_ijb_jcid_var159	488	488	488	32	32	499712	243859456	116214272	19932219698
BTC_ijb_jcid_var159	488	488	488	32	32	499712	243859456	116214272	19057102114
BTC_ijb_jcid_var159	488	488	488	32	32	499712	243859456	116214272	19056288739
BTC_ijb_jcid_var159	488	488	488	32	32	499712	243859456	116214272	19059178423
BTC_ijb_jcid_var159	488	488	488	32	32	499712	243859456	116214272	19061449504
BTC_ijb_jcid_var159	520	520	520	32	32	532480	276889600	140608000	22160033805
BTC_ijb_jcid_var159	520	520	520	32	32	532480	276889600	140608000	22386658249
BTC_ijb_jcid_var159	520	520	520	32	32	532480	276889600	140608000	22526693125
BTC_ijb_jcid_var159	520	520	520	32	32	532480	276889600	140608000	22561804966
BTC_ijb_jcid_var159	520	520	520	32	32	532480	276889600	140608000	22553611988
BTC_ijb_jcid_var159	552	552	552	32	32	565248	312016896	168196608	26188921867
BTC_ijb_jcid_var159	552	552	552	32	32	565248	312016896	168196608	26047264678
BTC_ijb_jcid_var159	552	552	552	32	32	565248	312016896	168196608	26081151425
BTC_ijb_jcid_var159	552	552	552	32	32	565248	312016896	168196608	26375223452
BTC_ijb_jcid_var159	552	552	552	32	32	565248	312016896	168196608	26773105784
BTC_ijb_jcid_var159	584	584	584	32	32	598016	349241344	199176704	30829987216
BTC_ijb_jcid_var159	584	584	584	32	32	598016	349241344	199176704	30746207268
BTC_ijb_jcid_var159	584	584	584	32	32	598016	349241344	199176704	30657230952
BTC_ijb_jcid_var159	584	584	584	32	32	598016	349241344	199176704	30280461920
BTC_ijb_jcid_var159	584	584	584	32	32	598016	349241344	199176704	30268233060
BTC_ijb_jcid_var159	616	616	616	32	32	630784	388562944	233744896	34490026732
BTC_ijb_jcid_var159	616	616	616	32	32	630784	388562944	233744896	34482601602
BTC_ijb_jcid_var159	616	616	616	32	32	630784	388562944	233744896	34630773526
BTC_ijb_jcid_var159	616	616	616	32	32	630784	388562944	233744896	34668450662
BTC_ijb_jcid_var159	616	616	616	32	32	630784	388562944	233744896	34452784720
BTC_ijb_jcid_var159	648	648	648	32	32	663552	429981696	272097792	39444446338
BTC_ijb_jcid_var159	648	648	648	32	32	663552	429981696	272097792	40032800152
BTC_ijb_jcid_var159	648	648	648	32	32	663552	429981696	272097792	40023507751
BTC_ijb_jcid_var159	648	648	648	32	32	663552	429981696	272097792	39933121100
BTC_ijb_jcid_var159	648	648	648	32	32	663552	429981696	272097792	39549945832
BTC_ijb_jcid_var159	680	680	680	32	32	696320	473497600	314432000	46441722186
BTC_ijb_jcid_var159	680	680	680	32	32	696320	473497600	314432000	46511485067
BTC_ijb_jcid_var159	680	680	680	32	32	696320	473497600	314432000	46274823924
BTC_ijb_jcid_var159	680	680	680	32	32	696320	473497600	314432000	45983600223
BTC_ijb_jcid_var159	680	680	680	32	32	696320	473497600	314432000	46576824952
BTC_ijb_jcid_var159	712	712	712	32	32	729088	519110656	360944128	55416370642
BTC_ijb_jcid_var159	712	712	712	32	32	729088	519110656	360944128	54937503588
BTC_ijb_jcid_var159	712	712	712	32	32	729088	519110656	360944128	54923620024
BTC_ijb_jcid_var159	712	712	712	32	32	729088	519110656	360944128	55511221155
BTC_ijb_jcid_var159	712	712	712	32	32	729088	519110656	360944128	55140052476
BTC_ijb_jcid_var159	744	744	744	32	32	761856	566820864	411830784	63706840629
BTC_ijb_jcid_var159	744	744	744	32	32	761856	566820864	411830784	63750808691
BTC_ijb_jcid_var159	744	744	744	32	32	761856	566820864	411830784	63726345262
BTC_ijb_jcid_var159	744	744	744	32	32	761856	566820864	411830784	62853699674
BTC_ijb_jcid_var159	744	744	744	32	32	761856	566820864	411830784	63462890927


==> figures/data/ijb_jcid10/meas/var16.dat <==
BTC_ijb_jcid_var16	8	8	8	32	32	8192	65536	512	1784558
BTC_ijb_jcid_var16	8	8	8	32	32	8192	65536	512	1656573
BTC_ijb_jcid_var16	8	8	8	32	32	8192	65536	512	1650310
BTC_ijb_jcid_var16	8	8	8	32	32	8192	65536	512	1656700
BTC_ijb_jcid_var16	8	8	8	32	32	8192	65536	512	1653170
BTC_ijb_jcid_var16	40	40	40	32	32	40960	1638400	64000	237027745
BTC_ijb_jcid_var16	40	40	40	32	32	40960	1638400	64000	229038749
BTC_ijb_jcid_var16	40	40	40	32	32	40960	1638400	64000	229046194
BTC_ijb_jcid_var16	40	40	40	32	32	40960	1638400	64000	229283886
BTC_ijb_jcid_var16	40	40	40	32	32	40960	1638400	64000	228794467
BTC_ijb_jcid_var16	72	72	72	32	32	73728	5308416	373248	1508622901
BTC_ijb_jcid_var16	72	72	72	32	32	73728	5308416	373248	1516187067
BTC_ijb_jcid_var16	72	72	72	32	32	73728	5308416	373248	1526423727
BTC_ijb_jcid_var16	72	72	72	32	32	73728	5308416	373248	1517723399
BTC_ijb_jcid_var16	72	72	72	32	32	73728	5308416	373248	1516191040
BTC_ijb_jcid_var16	104	104	104	32	32	106496	11075584	1124864	4582721295
BTC_ijb_jcid_var16	104	104	104	32	32	106496	11075584	1124864	4577353150
BTC_ijb_jcid_var16	104	104	104	32	32	106496	11075584	1124864	4581627329
BTC_ijb_jcid_var16	104	104	104	32	32	106496	11075584	1124864	4575090171
BTC_ijb_jcid_var16	104	104	104	32	32	106496	11075584	1124864	4583411522
BTC_ijb_jcid_var16	136	136	136	32	32	139264	18939904	2515456	10276822581
BTC_ijb_jcid_var16	136	136	136	32	32	139264	18939904	2515456	10258090167
BTC_ijb_jcid_var16	136	136	136	32	32	139264	18939904	2515456	10244506421
BTC_ijb_jcid_var16	136	136	136	32	32	139264	18939904	2515456	10246848308
BTC_ijb_jcid_var16	136	136	136	32	32	139264	18939904	2515456	10285964322
BTC_ijb_jcid_var16	168	168	168	32	32	172032	28901376	4741632	19317125881
BTC_ijb_jcid_var16	168	168	168	32	32	172032	28901376	4741632	19348986982
BTC_ijb_jcid_var16	168	168	168	32	32	172032	28901376	4741632	19405642234
BTC_ijb_jcid_var16	168	168	168	32	32	172032	28901376	4741632	19718826552
BTC_ijb_jcid_var16	168	168	168	32	32	172032	28901376	4741632	19453294401
BTC_ijb_jcid_var16	200	200	200	32	32	204800	40960000	8000000	32781244642
BTC_ijb_jcid_var16	200	200	200	32	32	204800	40960000	8000000	32743377265
BTC_ijb_jcid_var16	200	200	200	32	32	204800	40960000	8000000	32717647596
BTC_ijb_jcid_var16	200	200	200	32	32	204800	40960000	8000000	32611054992
BTC_ijb_jcid_var16	200	200	200	32	32	204800	40960000	8000000	32575738194
BTC_ijb_jcid_var16	232	232	232	32	32	237568	55115776	12487168	50678097770
BTC_ijb_jcid_var16	232	232	232	32	32	237568	55115776	12487168	50668536573
BTC_ijb_jcid_var16	232	232	232	32	32	237568	55115776	12487168	50647117201
BTC_ijb_jcid_var16	232	232	232	32	32	237568	55115776	12487168	50647897116
BTC_ijb_jcid_var16	232	232	232	32	32	237568	55115776	12487168	50688735372
BTC_ijb_jcid_var16	264	264	264	32	32	270336	71368704	18399744	74375866550
BTC_ijb_jcid_var16	264	264	264	32	32	270336	71368704	18399744	74396334886
BTC_ijb_jcid_var16	264	264	264	32	32	270336	71368704	18399744	74444586085
BTC_ijb_jcid_var16	264	264	264	32	32	270336	71368704	18399744	74462140343
BTC_ijb_jcid_var16	264	264	264	32	32	270336	71368704	18399744	74475132218
BTC_ijb_jcid_var16	296	296	296	32	32	303104	89718784	25934336	104653258550
BTC_ijb_jcid_var16	296	296	296	32	32	303104	89718784	25934336	105055649527
BTC_ijb_jcid_var16	296	296	296	32	32	303104	89718784	25934336	104978241579
BTC_ijb_jcid_var16	296	296	296	32	32	303104	89718784	25934336	104986188064
BTC_ijb_jcid_var16	296	296	296	32	32	303104	89718784	25934336	105026885587
BTC_ijb_jcid_var16	328	328	328	32	32	335872	110166016	35287552	142443740366
BTC_ijb_jcid_var16	328	328	328	32	32	335872	110166016	35287552	142601393019
BTC_ijb_jcid_var16	328	328	328	32	32	335872	110166016	35287552	142768500986
BTC_ijb_jcid_var16	328	328	328	32	32	335872	110166016	35287552	142449856764
BTC_ijb_jcid_var16	328	328	328	32	32	335872	110166016	35287552	141861647265


==> figures/data/ijb_jcid10/meas/var160.dat <==
BTC_ijb_jcid_var160	8	8	8	32	32	8192	65536	512	58234945
BTC_ijb_jcid_var160	8	8	8	32	32	8192	65536	512	57733512
BTC_ijb_jcid_var160	8	8	8	32	32	8192	65536	512	57582241
BTC_ijb_jcid_var160	8	8	8	32	32	8192	65536	512	57362340
BTC_ijb_jcid_var160	8	8	8	32	32	8192	65536	512	56962706
BTC_ijb_jcid_var160	40	40	40	32	32	40960	1638400	64000	561666258
BTC_ijb_jcid_var160	40	40	40	32	32	40960	1638400	64000	460696892
BTC_ijb_jcid_var160	40	40	40	32	32	40960	1638400	64000	445782232
BTC_ijb_jcid_var160	40	40	40	32	32	40960	1638400	64000	413302527
BTC_ijb_jcid_var160	40	40	40	32	32	40960	1638400	64000	413527134
BTC_ijb_jcid_var160	72	72	72	32	32	73728	5308416	373248	954696391
BTC_ijb_jcid_var160	72	72	72	32	32	73728	5308416	373248	950734160
BTC_ijb_jcid_var160	72	72	72	32	32	73728	5308416	373248	949395185
BTC_ijb_jcid_var160	72	72	72	32	32	73728	5308416	373248	950165593
BTC_ijb_jcid_var160	72	72	72	32	32	73728	5308416	373248	952226072
BTC_ijb_jcid_var160	104	104	104	32	32	106496	11075584	1124864	1495420951
BTC_ijb_jcid_var160	104	104	104	32	32	106496	11075584	1124864	1498493983
BTC_ijb_jcid_var160	104	104	104	32	32	106496	11075584	1124864	1496174608
BTC_ijb_jcid_var160	104	104	104	32	32	106496	11075584	1124864	1496998241
BTC_ijb_jcid_var160	104	104	104	32	32	106496	11075584	1124864	1506528854
BTC_ijb_jcid_var160	136	136	136	32	32	139264	18939904	2515456	2167053088
BTC_ijb_jcid_var160	136	136	136	32	32	139264	18939904	2515456	2173111513
BTC_ijb_jcid_var160	136	136	136	32	32	139264	18939904	2515456	2176600396
BTC_ijb_jcid_var160	136	136	136	32	32	139264	18939904	2515456	2165875955
BTC_ijb_jcid_var160	136	136	136	32	32	139264	18939904	2515456	2170612722
BTC_ijb_jcid_var160	168	168	168	32	32	172032	28901376	4741632	3481331623
BTC_ijb_jcid_var160	168	168	168	32	32	172032	28901376	4741632	3488236238
BTC_ijb_jcid_var160	168	168	168	32	32	172032	28901376	4741632	3478250720
BTC_ijb_jcid_var160	168	168	168	32	32	172032	28901376	4741632	3478004712
BTC_ijb_jcid_var160	168	168	168	32	32	172032	28901376	4741632	3479049414
BTC_ijb_jcid_var160	200	200	200	32	32	204800	40960000	8000000	8309798886
BTC_ijb_jcid_var160	200	200	200	32	32	204800	40960000	8000000	8413989929
BTC_ijb_jcid_var160	200	200	200	32	32	204800	40960000	8000000	8341151629
BTC_ijb_jcid_var160	200	200	200	32	32	204800	40960000	8000000	8294414205
BTC_ijb_jcid_var160	200	200	200	32	32	204800	40960000	8000000	8312196718
BTC_ijb_jcid_var160	232	232	232	32	32	237568	55115776	12487168	14579741148
BTC_ijb_jcid_var160	232	232	232	32	32	237568	55115776	12487168	14687093534
BTC_ijb_jcid_var160	232	232	232	32	32	237568	55115776	12487168	14706675667
BTC_ijb_jcid_var160	232	232	232	32	32	237568	55115776	12487168	14658462778
BTC_ijb_jcid_var160	232	232	232	32	32	237568	55115776	12487168	14687050884
BTC_ijb_jcid_var160	264	264	264	32	32	270336	71368704	18399744	20542549431
BTC_ijb_jcid_var160	264	264	264	32	32	270336	71368704	18399744	20610399318
BTC_ijb_jcid_var160	264	264	264	32	32	270336	71368704	18399744	20580229371
BTC_ijb_jcid_var160	264	264	264	32	32	270336	71368704	18399744	20521908110
BTC_ijb_jcid_var160	264	264	264	32	32	270336	71368704	18399744	20575279654
BTC_ijb_jcid_var160	296	296	296	32	32	303104	89718784	25934336	29618143102
BTC_ijb_jcid_var160	296	296	296	32	32	303104	89718784	25934336	29475426742
BTC_ijb_jcid_var160	296	296	296	32	32	303104	89718784	25934336	29623631588
BTC_ijb_jcid_var160	296	296	296	32	32	303104	89718784	25934336	29699117556
BTC_ijb_jcid_var160	296	296	296	32	32	303104	89718784	25934336	29646630490
BTC_ijb_jcid_var160	328	328	328	32	32	335872	110166016	35287552	34049006479
BTC_ijb_jcid_var160	328	328	328	32	32	335872	110166016	35287552	33752194265
BTC_ijb_jcid_var160	328	328	328	32	32	335872	110166016	35287552	33681584356
BTC_ijb_jcid_var160	328	328	328	32	32	335872	110166016	35287552	33680754535
BTC_ijb_jcid_var160	328	328	328	32	32	335872	110166016	35287552	33699344398
BTC_ijb_jcid_var160	360	360	360	32	32	368640	132710400	46656000	42914351900
BTC_ijb_jcid_var160	360	360	360	32	32	368640	132710400	46656000	42835828174
BTC_ijb_jcid_var160	360	360	360	32	32	368640	132710400	46656000	42789736146
BTC_ijb_jcid_var160	360	360	360	32	32	368640	132710400	46656000	42569117061
BTC_ijb_jcid_var160	360	360	360	32	32	368640	132710400	46656000	42877711243
BTC_ijb_jcid_var160	392	392	392	32	32	401408	157351936	60236288	53377956879
BTC_ijb_jcid_var160	392	392	392	32	32	401408	157351936	60236288	53254473006
BTC_ijb_jcid_var160	392	392	392	32	32	401408	157351936	60236288	52740132564
BTC_ijb_jcid_var160	392	392	392	32	32	401408	157351936	60236288	52696061890
BTC_ijb_jcid_var160	392	392	392	32	32	401408	157351936	60236288	53265358629
BTC_ijb_jcid_var160	424	424	424	32	32	434176	184090624	76225024	64528436087
BTC_ijb_jcid_var160	424	424	424	32	32	434176	184090624	76225024	64053991487
BTC_ijb_jcid_var160	424	424	424	32	32	434176	184090624	76225024	64247505542
BTC_ijb_jcid_var160	424	424	424	32	32	434176	184090624	76225024	64581643753
BTC_ijb_jcid_var160	424	424	424	32	32	434176	184090624	76225024	64181429078
BTC_ijb_jcid_var160	456	456	456	32	32	466944	212926464	94818816	81768702555
BTC_ijb_jcid_var160	456	456	456	32	32	466944	212926464	94818816	81885710190
BTC_ijb_jcid_var160	456	456	456	32	32	466944	212926464	94818816	81563601658
BTC_ijb_jcid_var160	456	456	456	32	32	466944	212926464	94818816	81760352053
BTC_ijb_jcid_var160	456	456	456	32	32	466944	212926464	94818816	81858302369
BTC_ijb_jcid_var160	488	488	488	32	32	499712	243859456	116214272	94903344092
BTC_ijb_jcid_var160	488	488	488	32	32	499712	243859456	116214272	94440180346
BTC_ijb_jcid_var160	488	488	488	32	32	499712	243859456	116214272	94523286785
BTC_ijb_jcid_var160	488	488	488	32	32	499712	243859456	116214272	95327627643
BTC_ijb_jcid_var160	488	488	488	32	32	499712	243859456	116214272	95175359596


==> figures/data/ijb_jcid10/meas/var161.dat <==
BTC_ijb_jcid_var161	8	8	8	32	32	8192	65536	512	61635423
BTC_ijb_jcid_var161	8	8	8	32	32	8192	65536	512	61501262
BTC_ijb_jcid_var161	8	8	8	32	32	8192	65536	512	61619724
BTC_ijb_jcid_var161	8	8	8	32	32	8192	65536	512	61711621
BTC_ijb_jcid_var161	8	8	8	32	32	8192	65536	512	61478953
BTC_ijb_jcid_var161	40	40	40	32	32	40960	1638400	64000	570213071
BTC_ijb_jcid_var161	40	40	40	32	32	40960	1638400	64000	568950465
BTC_ijb_jcid_var161	40	40	40	32	32	40960	1638400	64000	451404536
BTC_ijb_jcid_var161	40	40	40	32	32	40960	1638400	64000	409474044
BTC_ijb_jcid_var161	40	40	40	32	32	40960	1638400	64000	407595913
BTC_ijb_jcid_var161	72	72	72	32	32	73728	5308416	373248	895456704
BTC_ijb_jcid_var161	72	72	72	32	32	73728	5308416	373248	892285965
BTC_ijb_jcid_var161	72	72	72	32	32	73728	5308416	373248	893092561
BTC_ijb_jcid_var161	72	72	72	32	32	73728	5308416	373248	891385413
BTC_ijb_jcid_var161	72	72	72	32	32	73728	5308416	373248	897636009
BTC_ijb_jcid_var161	104	104	104	32	32	106496	11075584	1124864	1563819133
BTC_ijb_jcid_var161	104	104	104	32	32	106496	11075584	1124864	1561160307
BTC_ijb_jcid_var161	104	104	104	32	32	106496	11075584	1124864	1561604850
BTC_ijb_jcid_var161	104	104	104	32	32	106496	11075584	1124864	1565677814
BTC_ijb_jcid_var161	104	104	104	32	32	106496	11075584	1124864	1564667033
BTC_ijb_jcid_var161	136	136	136	32	32	139264	18939904	2515456	2340138350
BTC_ijb_jcid_var161	136	136	136	32	32	139264	18939904	2515456	2337413337
BTC_ijb_jcid_var161	136	136	136	32	32	139264	18939904	2515456	2292370522
BTC_ijb_jcid_var161	136	136	136	32	32	139264	18939904	2515456	2302107793
BTC_ijb_jcid_var161	136	136	136	32	32	139264	18939904	2515456	2340363536
BTC_ijb_jcid_var161	168	168	168	32	32	172032	28901376	4741632	3312975527
BTC_ijb_jcid_var161	168	168	168	32	32	172032	28901376	4741632	3304232126
BTC_ijb_jcid_var161	168	168	168	32	32	172032	28901376	4741632	3251538518
BTC_ijb_jcid_var161	168	168	168	32	32	172032	28901376	4741632	3240893510
BTC_ijb_jcid_var161	168	168	168	32	32	172032	28901376	4741632	3259537198
BTC_ijb_jcid_var161	200	200	200	32	32	204800	40960000	8000000	4500613766
BTC_ijb_jcid_var161	200	200	200	32	32	204800	40960000	8000000	4506732576
BTC_ijb_jcid_var161	200	200	200	32	32	204800	40960000	8000000	4537431798
BTC_ijb_jcid_var161	200	200	200	32	32	204800	40960000	8000000	4538435292
BTC_ijb_jcid_var161	200	200	200	32	32	204800	40960000	8000000	4549135812
BTC_ijb_jcid_var161	232	232	232	32	32	237568	55115776	12487168	5941665047
BTC_ijb_jcid_var161	232	232	232	32	32	237568	55115776	12487168	5911245269
BTC_ijb_jcid_var161	232	232	232	32	32	237568	55115776	12487168	5830330268
BTC_ijb_jcid_var161	232	232	232	32	32	237568	55115776	12487168	5825811105
BTC_ijb_jcid_var161	232	232	232	32	32	237568	55115776	12487168	5824774355
BTC_ijb_jcid_var161	264	264	264	32	32	270336	71368704	18399744	7453040793
BTC_ijb_jcid_var161	264	264	264	32	32	270336	71368704	18399744	7460437625
BTC_ijb_jcid_var161	264	264	264	32	32	270336	71368704	18399744	7508989939
BTC_ijb_jcid_var161	264	264	264	32	32	270336	71368704	18399744	7579842462
BTC_ijb_jcid_var161	264	264	264	32	32	270336	71368704	18399744	7585221621
BTC_ijb_jcid_var161	296	296	296	32	32	303104	89718784	25934336	9513388125
BTC_ijb_jcid_var161	296	296	296	32	32	303104	89718784	25934336	9479812599
BTC_ijb_jcid_var161	296	296	296	32	32	303104	89718784	25934336	9501916794
BTC_ijb_jcid_var161	296	296	296	32	32	303104	89718784	25934336	9464500500
BTC_ijb_jcid_var161	296	296	296	32	32	303104	89718784	25934336	9382426221
BTC_ijb_jcid_var161	328	328	328	32	32	335872	110166016	35287552	11390713837
BTC_ijb_jcid_var161	328	328	328	32	32	335872	110166016	35287552	11503670865
BTC_ijb_jcid_var161	328	328	328	32	32	335872	110166016	35287552	11449041321
BTC_ijb_jcid_var161	328	328	328	32	32	335872	110166016	35287552	11451522749
BTC_ijb_jcid_var161	328	328	328	32	32	335872	110166016	35287552	11543329792
BTC_ijb_jcid_var161	360	360	360	32	32	368640	132710400	46656000	14040460827
BTC_ijb_jcid_var161	360	360	360	32	32	368640	132710400	46656000	14021855246
BTC_ijb_jcid_var161	360	360	360	32	32	368640	132710400	46656000	14027478179
BTC_ijb_jcid_var161	360	360	360	32	32	368640	132710400	46656000	13896561765
BTC_ijb_jcid_var161	360	360	360	32	32	368640	132710400	46656000	13827511111
BTC_ijb_jcid_var161	392	392	392	32	32	401408	157351936	60236288	16468332832
BTC_ijb_jcid_var161	392	392	392	32	32	401408	157351936	60236288	16464539964
BTC_ijb_jcid_var161	392	392	392	32	32	401408	157351936	60236288	16463637077
BTC_ijb_jcid_var161	392	392	392	32	32	401408	157351936	60236288	16464251035
BTC_ijb_jcid_var161	392	392	392	32	32	401408	157351936	60236288	16461922459
BTC_ijb_jcid_var161	424	424	424	32	32	434176	184090624	76225024	19468698162
BTC_ijb_jcid_var161	424	424	424	32	32	434176	184090624	76225024	19476605030
BTC_ijb_jcid_var161	424	424	424	32	32	434176	184090624	76225024	19471719624
BTC_ijb_jcid_var161	424	424	424	32	32	434176	184090624	76225024	19469282575
BTC_ijb_jcid_var161	424	424	424	32	32	434176	184090624	76225024	19721617256
BTC_ijb_jcid_var161	456	456	456	32	32	466944	212926464	94818816	22990184252
BTC_ijb_jcid_var161	456	456	456	32	32	466944	212926464	94818816	22886620988
BTC_ijb_jcid_var161	456	456	456	32	32	466944	212926464	94818816	22888767652
BTC_ijb_jcid_var161	456	456	456	32	32	466944	212926464	94818816	22886800651
BTC_ijb_jcid_var161	456	456	456	32	32	466944	212926464	94818816	22888706988
BTC_ijb_jcid_var161	488	488	488	32	32	499712	243859456	116214272	26659888413
BTC_ijb_jcid_var161	488	488	488	32	32	499712	243859456	116214272	26626971666
BTC_ijb_jcid_var161	488	488	488	32	32	499712	243859456	116214272	26622695873
BTC_ijb_jcid_var161	488	488	488	32	32	499712	243859456	116214272	26620907877
BTC_ijb_jcid_var161	488	488	488	32	32	499712	243859456	116214272	26621174185
BTC_ijb_jcid_var161	520	520	520	32	32	532480	276889600	140608000	30855795093
BTC_ijb_jcid_var161	520	520	520	32	32	532480	276889600	140608000	30844978385
BTC_ijb_jcid_var161	520	520	520	32	32	532480	276889600	140608000	30837029991
BTC_ijb_jcid_var161	520	520	520	32	32	532480	276889600	140608000	30825248431
BTC_ijb_jcid_var161	520	520	520	32	32	532480	276889600	140608000	30828766830
BTC_ijb_jcid_var161	552	552	552	32	32	565248	312016896	168196608	35678696785
BTC_ijb_jcid_var161	552	552	552	32	32	565248	312016896	168196608	35735894867
BTC_ijb_jcid_var161	552	552	552	32	32	565248	312016896	168196608	35677847806
BTC_ijb_jcid_var161	552	552	552	32	32	565248	312016896	168196608	35653619195
BTC_ijb_jcid_var161	552	552	552	32	32	565248	312016896	168196608	35492067812
BTC_ijb_jcid_var161	584	584	584	32	32	598016	349241344	199176704	40543247892
BTC_ijb_jcid_var161	584	584	584	32	32	598016	349241344	199176704	40577096398
BTC_ijb_jcid_var161	584	584	584	32	32	598016	349241344	199176704	40526498031
BTC_ijb_jcid_var161	584	584	584	32	32	598016	349241344	199176704	40546637855
BTC_ijb_jcid_var161	584	584	584	32	32	598016	349241344	199176704	40531887206
BTC_ijb_jcid_var161	616	616	616	32	32	630784	388562944	233744896	46069114265
BTC_ijb_jcid_var161	616	616	616	32	32	630784	388562944	233744896	46307787459
BTC_ijb_jcid_var161	616	616	616	32	32	630784	388562944	233744896	45992744252
BTC_ijb_jcid_var161	616	616	616	32	32	630784	388562944	233744896	45997118241
BTC_ijb_jcid_var161	616	616	616	32	32	630784	388562944	233744896	46013586908
BTC_ijb_jcid_var161	648	648	648	32	32	663552	429981696	272097792	52202111930
BTC_ijb_jcid_var161	648	648	648	32	32	663552	429981696	272097792	52190864470
BTC_ijb_jcid_var161	648	648	648	32	32	663552	429981696	272097792	52224535172
BTC_ijb_jcid_var161	648	648	648	32	32	663552	429981696	272097792	52187540639
BTC_ijb_jcid_var161	648	648	648	32	32	663552	429981696	272097792	52192496993
BTC_ijb_jcid_var161	680	680	680	32	32	696320	473497600	314432000	60028925917
BTC_ijb_jcid_var161	680	680	680	32	32	696320	473497600	314432000	60030202587
BTC_ijb_jcid_var161	680	680	680	32	32	696320	473497600	314432000	60154377363
BTC_ijb_jcid_var161	680	680	680	32	32	696320	473497600	314432000	59816449448
BTC_ijb_jcid_var161	680	680	680	32	32	696320	473497600	314432000	59798430630
BTC_ijb_jcid_var161	712	712	712	32	32	729088	519110656	360944128	69018686090
BTC_ijb_jcid_var161	712	712	712	32	32	729088	519110656	360944128	69939759751
BTC_ijb_jcid_var161	712	712	712	32	32	729088	519110656	360944128	69477627215
BTC_ijb_jcid_var161	712	712	712	32	32	729088	519110656	360944128	70016182311
BTC_ijb_jcid_var161	712	712	712	32	32	729088	519110656	360944128	70224256441


==> figures/data/ijb_jcid10/meas/var162.dat <==
BTC_ijb_jcid_var162	8	8	8	32	32	8192	65536	512	65150991
BTC_ijb_jcid_var162	8	8	8	32	32	8192	65536	512	64645214
BTC_ijb_jcid_var162	8	8	8	32	32	8192	65536	512	64812051
BTC_ijb_jcid_var162	8	8	8	32	32	8192	65536	512	64626990
BTC_ijb_jcid_var162	8	8	8	32	32	8192	65536	512	64596622
BTC_ijb_jcid_var162	40	40	40	32	32	40960	1638400	64000	479304961
BTC_ijb_jcid_var162	40	40	40	32	32	40960	1638400	64000	477089527
BTC_ijb_jcid_var162	40	40	40	32	32	40960	1638400	64000	478208208
BTC_ijb_jcid_var162	40	40	40	32	32	40960	1638400	64000	447529357
BTC_ijb_jcid_var162	40	40	40	32	32	40960	1638400	64000	434804804
BTC_ijb_jcid_var162	72	72	72	32	32	73728	5308416	373248	971402510
BTC_ijb_jcid_var162	72	72	72	32	32	73728	5308416	373248	964441240
BTC_ijb_jcid_var162	72	72	72	32	32	73728	5308416	373248	961661621
BTC_ijb_jcid_var162	72	72	72	32	32	73728	5308416	373248	963749360
BTC_ijb_jcid_var162	72	72	72	32	32	73728	5308416	373248	967511173
BTC_ijb_jcid_var162	104	104	104	32	32	106496	11075584	1124864	1702755562
BTC_ijb_jcid_var162	104	104	104	32	32	106496	11075584	1124864	1701237564
BTC_ijb_jcid_var162	104	104	104	32	32	106496	11075584	1124864	1699631830
BTC_ijb_jcid_var162	104	104	104	32	32	106496	11075584	1124864	1710999892
BTC_ijb_jcid_var162	104	104	104	32	32	106496	11075584	1124864	1699624463
BTC_ijb_jcid_var162	136	136	136	32	32	139264	18939904	2515456	2560119100
BTC_ijb_jcid_var162	136	136	136	32	32	139264	18939904	2515456	2541129316
BTC_ijb_jcid_var162	136	136	136	32	32	139264	18939904	2515456	2555766614
BTC_ijb_jcid_var162	136	136	136	32	32	139264	18939904	2515456	2565332591
BTC_ijb_jcid_var162	136	136	136	32	32	139264	18939904	2515456	2546330898
BTC_ijb_jcid_var162	168	168	168	32	32	172032	28901376	4741632	3814302303
BTC_ijb_jcid_var162	168	168	168	32	32	172032	28901376	4741632	3831002218
BTC_ijb_jcid_var162	168	168	168	32	32	172032	28901376	4741632	3790581834
BTC_ijb_jcid_var162	168	168	168	32	32	172032	28901376	4741632	3756103537
BTC_ijb_jcid_var162	168	168	168	32	32	172032	28901376	4741632	3780073463
BTC_ijb_jcid_var162	200	200	200	32	32	204800	40960000	8000000	8502958165
BTC_ijb_jcid_var162	200	200	200	32	32	204800	40960000	8000000	8483954532
BTC_ijb_jcid_var162	200	200	200	32	32	204800	40960000	8000000	8497349712
BTC_ijb_jcid_var162	200	200	200	32	32	204800	40960000	8000000	8497822157
BTC_ijb_jcid_var162	200	200	200	32	32	204800	40960000	8000000	8472896687
BTC_ijb_jcid_var162	232	232	232	32	32	237568	55115776	12487168	14629912397
BTC_ijb_jcid_var162	232	232	232	32	32	237568	55115776	12487168	14856396925
BTC_ijb_jcid_var162	232	232	232	32	32	237568	55115776	12487168	14593787775
BTC_ijb_jcid_var162	232	232	232	32	32	237568	55115776	12487168	14649317069
BTC_ijb_jcid_var162	232	232	232	32	32	237568	55115776	12487168	14639499519
BTC_ijb_jcid_var162	264	264	264	32	32	270336	71368704	18399744	20557193817
BTC_ijb_jcid_var162	264	264	264	32	32	270336	71368704	18399744	20487510714
BTC_ijb_jcid_var162	264	264	264	32	32	270336	71368704	18399744	20587488513
BTC_ijb_jcid_var162	264	264	264	32	32	270336	71368704	18399744	20592372163
BTC_ijb_jcid_var162	264	264	264	32	32	270336	71368704	18399744	20575851027
BTC_ijb_jcid_var162	296	296	296	32	32	303104	89718784	25934336	29353443884
BTC_ijb_jcid_var162	296	296	296	32	32	303104	89718784	25934336	29415134849
BTC_ijb_jcid_var162	296	296	296	32	32	303104	89718784	25934336	29487775822
BTC_ijb_jcid_var162	296	296	296	32	32	303104	89718784	25934336	29301853402
BTC_ijb_jcid_var162	296	296	296	32	32	303104	89718784	25934336	29319114266
BTC_ijb_jcid_var162	328	328	328	32	32	335872	110166016	35287552	34006495276
BTC_ijb_jcid_var162	328	328	328	32	32	335872	110166016	35287552	34099465882
BTC_ijb_jcid_var162	328	328	328	32	32	335872	110166016	35287552	34102948985
BTC_ijb_jcid_var162	328	328	328	32	32	335872	110166016	35287552	34064453206
BTC_ijb_jcid_var162	328	328	328	32	32	335872	110166016	35287552	34014524282
BTC_ijb_jcid_var162	360	360	360	32	32	368640	132710400	46656000	42833448852
BTC_ijb_jcid_var162	360	360	360	32	32	368640	132710400	46656000	42701596890
BTC_ijb_jcid_var162	360	360	360	32	32	368640	132710400	46656000	42843631367
BTC_ijb_jcid_var162	360	360	360	32	32	368640	132710400	46656000	42866617550
BTC_ijb_jcid_var162	360	360	360	32	32	368640	132710400	46656000	42544082020
BTC_ijb_jcid_var162	392	392	392	32	32	401408	157351936	60236288	52773467709
BTC_ijb_jcid_var162	392	392	392	32	32	401408	157351936	60236288	53100774020
BTC_ijb_jcid_var162	392	392	392	32	32	401408	157351936	60236288	53178801035
BTC_ijb_jcid_var162	392	392	392	32	32	401408	157351936	60236288	52940846133
BTC_ijb_jcid_var162	392	392	392	32	32	401408	157351936	60236288	52868371221
BTC_ijb_jcid_var162	424	424	424	32	32	434176	184090624	76225024	64004828381
BTC_ijb_jcid_var162	424	424	424	32	32	434176	184090624	76225024	64420028176
BTC_ijb_jcid_var162	424	424	424	32	32	434176	184090624	76225024	64373102389
BTC_ijb_jcid_var162	424	424	424	32	32	434176	184090624	76225024	64300421521
BTC_ijb_jcid_var162	424	424	424	32	32	434176	184090624	76225024	64229941157
BTC_ijb_jcid_var162	456	456	456	32	32	466944	212926464	94818816	81930053424
BTC_ijb_jcid_var162	456	456	456	32	32	466944	212926464	94818816	82407626137
BTC_ijb_jcid_var162	456	456	456	32	32	466944	212926464	94818816	82172156381
BTC_ijb_jcid_var162	456	456	456	32	32	466944	212926464	94818816	81832526484
BTC_ijb_jcid_var162	456	456	456	32	32	466944	212926464	94818816	82304385772
BTC_ijb_jcid_var162	488	488	488	32	32	499712	243859456	116214272	95908637376
BTC_ijb_jcid_var162	488	488	488	32	32	499712	243859456	116214272	95973641756
BTC_ijb_jcid_var162	488	488	488	32	32	499712	243859456	116214272	96086241278
BTC_ijb_jcid_var162	488	488	488	32	32	499712	243859456	116214272	95175687715
BTC_ijb_jcid_var162	488	488	488	32	32	499712	243859456	116214272	95987383137


==> figures/data/ijb_jcid10/meas/var163.dat <==
BTC_ijb_jcid_var163	8	8	8	32	32	8192	65536	512	52664052
BTC_ijb_jcid_var163	8	8	8	32	32	8192	65536	512	55198111
BTC_ijb_jcid_var163	8	8	8	32	32	8192	65536	512	54718449
BTC_ijb_jcid_var163	8	8	8	32	32	8192	65536	512	52035337
BTC_ijb_jcid_var163	8	8	8	32	32	8192	65536	512	51767606
BTC_ijb_jcid_var163	40	40	40	32	32	40960	1638400	64000	468417370
BTC_ijb_jcid_var163	40	40	40	32	32	40960	1638400	64000	458603628
BTC_ijb_jcid_var163	40	40	40	32	32	40960	1638400	64000	458144493
BTC_ijb_jcid_var163	40	40	40	32	32	40960	1638400	64000	339582062
BTC_ijb_jcid_var163	40	40	40	32	32	40960	1638400	64000	324497544
BTC_ijb_jcid_var163	72	72	72	32	32	73728	5308416	373248	715451103
BTC_ijb_jcid_var163	72	72	72	32	32	73728	5308416	373248	707551840
BTC_ijb_jcid_var163	72	72	72	32	32	73728	5308416	373248	699028658
BTC_ijb_jcid_var163	72	72	72	32	32	73728	5308416	373248	698282688
BTC_ijb_jcid_var163	72	72	72	32	32	73728	5308416	373248	704225977
BTC_ijb_jcid_var163	104	104	104	32	32	106496	11075584	1124864	1130755395
BTC_ijb_jcid_var163	104	104	104	32	32	106496	11075584	1124864	1134249580
BTC_ijb_jcid_var163	104	104	104	32	32	106496	11075584	1124864	1131685529
BTC_ijb_jcid_var163	104	104	104	32	32	106496	11075584	1124864	1124816324
BTC_ijb_jcid_var163	104	104	104	32	32	106496	11075584	1124864	1133880505
BTC_ijb_jcid_var163	136	136	136	32	32	139264	18939904	2515456	1565611099
BTC_ijb_jcid_var163	136	136	136	32	32	139264	18939904	2515456	1570445564
BTC_ijb_jcid_var163	136	136	136	32	32	139264	18939904	2515456	1561643630
BTC_ijb_jcid_var163	136	136	136	32	32	139264	18939904	2515456	1569635088
BTC_ijb_jcid_var163	136	136	136	32	32	139264	18939904	2515456	1579140870
BTC_ijb_jcid_var163	168	168	168	32	32	172032	28901376	4741632	2134648662
BTC_ijb_jcid_var163	168	168	168	32	32	172032	28901376	4741632	2149084448
BTC_ijb_jcid_var163	168	168	168	32	32	172032	28901376	4741632	2147029453
BTC_ijb_jcid_var163	168	168	168	32	32	172032	28901376	4741632	2136904043
BTC_ijb_jcid_var163	168	168	168	32	32	172032	28901376	4741632	2144024185
BTC_ijb_jcid_var163	200	200	200	32	32	204800	40960000	8000000	2883922836
BTC_ijb_jcid_var163	200	200	200	32	32	204800	40960000	8000000	2908367545
BTC_ijb_jcid_var163	200	200	200	32	32	204800	40960000	8000000	2895150222
BTC_ijb_jcid_var163	200	200	200	32	32	204800	40960000	8000000	2907217920
BTC_ijb_jcid_var163	200	200	200	32	32	204800	40960000	8000000	2901811157
BTC_ijb_jcid_var163	232	232	232	32	32	237568	55115776	12487168	3809940976
BTC_ijb_jcid_var163	232	232	232	32	32	237568	55115776	12487168	3790895976
BTC_ijb_jcid_var163	232	232	232	32	32	237568	55115776	12487168	3868124756
BTC_ijb_jcid_var163	232	232	232	32	32	237568	55115776	12487168	3861205533
BTC_ijb_jcid_var163	232	232	232	32	32	237568	55115776	12487168	3803330627
BTC_ijb_jcid_var163	264	264	264	32	32	270336	71368704	18399744	5126443634
BTC_ijb_jcid_var163	264	264	264	32	32	270336	71368704	18399744	5083218576
BTC_ijb_jcid_var163	264	264	264	32	32	270336	71368704	18399744	5079081989
BTC_ijb_jcid_var163	264	264	264	32	32	270336	71368704	18399744	5016269545
BTC_ijb_jcid_var163	264	264	264	32	32	270336	71368704	18399744	5006819353
BTC_ijb_jcid_var163	296	296	296	32	32	303104	89718784	25934336	6134069713
BTC_ijb_jcid_var163	296	296	296	32	32	303104	89718784	25934336	6130212377
BTC_ijb_jcid_var163	296	296	296	32	32	303104	89718784	25934336	6124367194
BTC_ijb_jcid_var163	296	296	296	32	32	303104	89718784	25934336	6157906707
BTC_ijb_jcid_var163	296	296	296	32	32	303104	89718784	25934336	6131756715
BTC_ijb_jcid_var163	328	328	328	32	32	335872	110166016	35287552	7582889409
BTC_ijb_jcid_var163	328	328	328	32	32	335872	110166016	35287552	7593567138
BTC_ijb_jcid_var163	328	328	328	32	32	335872	110166016	35287552	7565345916
BTC_ijb_jcid_var163	328	328	328	32	32	335872	110166016	35287552	7660360391
BTC_ijb_jcid_var163	328	328	328	32	32	335872	110166016	35287552	7605158267
BTC_ijb_jcid_var163	360	360	360	32	32	368640	132710400	46656000	9353299303
BTC_ijb_jcid_var163	360	360	360	32	32	368640	132710400	46656000	9369497552
BTC_ijb_jcid_var163	360	360	360	32	32	368640	132710400	46656000	9324349695
BTC_ijb_jcid_var163	360	360	360	32	32	368640	132710400	46656000	9295473862
BTC_ijb_jcid_var163	360	360	360	32	32	368640	132710400	46656000	9302492214
BTC_ijb_jcid_var163	392	392	392	32	32	401408	157351936	60236288	11276334297
BTC_ijb_jcid_var163	392	392	392	32	32	401408	157351936	60236288	11326034347
BTC_ijb_jcid_var163	392	392	392	32	32	401408	157351936	60236288	11412108093
BTC_ijb_jcid_var163	392	392	392	32	32	401408	157351936	60236288	11272742373
BTC_ijb_jcid_var163	392	392	392	32	32	401408	157351936	60236288	11310144097
BTC_ijb_jcid_var163	424	424	424	32	32	434176	184090624	76225024	13515742716
BTC_ijb_jcid_var163	424	424	424	32	32	434176	184090624	76225024	13685029176
BTC_ijb_jcid_var163	424	424	424	32	32	434176	184090624	76225024	13642786724
BTC_ijb_jcid_var163	424	424	424	32	32	434176	184090624	76225024	13709426313
BTC_ijb_jcid_var163	424	424	424	32	32	434176	184090624	76225024	13747332004
BTC_ijb_jcid_var163	456	456	456	32	32	466944	212926464	94818816	16239380949
BTC_ijb_jcid_var163	456	456	456	32	32	466944	212926464	94818816	16251179538
BTC_ijb_jcid_var163	456	456	456	32	32	466944	212926464	94818816	16173344164
BTC_ijb_jcid_var163	456	456	456	32	32	466944	212926464	94818816	16300604618
BTC_ijb_jcid_var163	456	456	456	32	32	466944	212926464	94818816	16193655418
BTC_ijb_jcid_var163	488	488	488	32	32	499712	243859456	116214272	19868269917
BTC_ijb_jcid_var163	488	488	488	32	32	499712	243859456	116214272	19770553716
BTC_ijb_jcid_var163	488	488	488	32	32	499712	243859456	116214272	19800602793
BTC_ijb_jcid_var163	488	488	488	32	32	499712	243859456	116214272	19750177748
BTC_ijb_jcid_var163	488	488	488	32	32	499712	243859456	116214272	19790480214
BTC_ijb_jcid_var163	520	520	520	32	32	532480	276889600	140608000	24459744976
BTC_ijb_jcid_var163	520	520	520	32	32	532480	276889600	140608000	24553057803
BTC_ijb_jcid_var163	520	520	520	32	32	532480	276889600	140608000	24498281433
BTC_ijb_jcid_var163	520	520	520	32	32	532480	276889600	140608000	24418783119
BTC_ijb_jcid_var163	520	520	520	32	32	532480	276889600	140608000	24534110673
BTC_ijb_jcid_var163	552	552	552	32	32	565248	312016896	168196608	29690848597
BTC_ijb_jcid_var163	552	552	552	32	32	565248	312016896	168196608	29706762518
BTC_ijb_jcid_var163	552	552	552	32	32	565248	312016896	168196608	29583971455
BTC_ijb_jcid_var163	552	552	552	32	32	565248	312016896	168196608	30044504722
BTC_ijb_jcid_var163	552	552	552	32	32	565248	312016896	168196608	29780158828
BTC_ijb_jcid_var163	584	584	584	32	32	598016	349241344	199176704	35584349830
BTC_ijb_jcid_var163	584	584	584	32	32	598016	349241344	199176704	35657047132
BTC_ijb_jcid_var163	584	584	584	32	32	598016	349241344	199176704	35793648572
BTC_ijb_jcid_var163	584	584	584	32	32	598016	349241344	199176704	35605561406
BTC_ijb_jcid_var163	584	584	584	32	32	598016	349241344	199176704	35639128460
BTC_ijb_jcid_var163	616	616	616	32	32	630784	388562944	233744896	41681945013
BTC_ijb_jcid_var163	616	616	616	32	32	630784	388562944	233744896	41409748526
BTC_ijb_jcid_var163	616	616	616	32	32	630784	388562944	233744896	41682898006
BTC_ijb_jcid_var163	616	616	616	32	32	630784	388562944	233744896	41807041864
BTC_ijb_jcid_var163	616	616	616	32	32	630784	388562944	233744896	41157184619
BTC_ijb_jcid_var163	648	648	648	32	32	663552	429981696	272097792	47846584181
BTC_ijb_jcid_var163	648	648	648	32	32	663552	429981696	272097792	48046365195
BTC_ijb_jcid_var163	648	648	648	32	32	663552	429981696	272097792	48201544734
BTC_ijb_jcid_var163	648	648	648	32	32	663552	429981696	272097792	47798342359
BTC_ijb_jcid_var163	648	648	648	32	32	663552	429981696	272097792	48232175237
BTC_ijb_jcid_var163	680	680	680	32	32	696320	473497600	314432000	55707673299
BTC_ijb_jcid_var163	680	680	680	32	32	696320	473497600	314432000	55733130192
BTC_ijb_jcid_var163	680	680	680	32	32	696320	473497600	314432000	55977361838
BTC_ijb_jcid_var163	680	680	680	32	32	696320	473497600	314432000	55062838491
BTC_ijb_jcid_var163	680	680	680	32	32	696320	473497600	314432000	55469994067
BTC_ijb_jcid_var163	712	712	712	32	32	729088	519110656	360944128	63502193272
BTC_ijb_jcid_var163	712	712	712	32	32	729088	519110656	360944128	63290061352
BTC_ijb_jcid_var163	712	712	712	32	32	729088	519110656	360944128	63252137346
BTC_ijb_jcid_var163	712	712	712	32	32	729088	519110656	360944128	63427361561
BTC_ijb_jcid_var163	712	712	712	32	32	729088	519110656	360944128	63691998138
BTC_ijb_jcid_var163	744	744	744	32	32	761856	566820864	411830784	72517079034
BTC_ijb_jcid_var163	744	744	744	32	32	761856	566820864	411830784	72268405393
BTC_ijb_jcid_var163	744	744	744	32	32	761856	566820864	411830784	71315475737
BTC_ijb_jcid_var163	744	744	744	32	32	761856	566820864	411830784	71148776901
BTC_ijb_jcid_var163	744	744	744	32	32	761856	566820864	411830784	71188372998


==> figures/data/ijb_jcid10/meas/var164.dat <==
BTC_ijb_jcid_var164	8	8	8	32	32	8192	65536	512	53138422
BTC_ijb_jcid_var164	8	8	8	32	32	8192	65536	512	52474878
BTC_ijb_jcid_var164	8	8	8	32	32	8192	65536	512	52101865
BTC_ijb_jcid_var164	8	8	8	32	32	8192	65536	512	52092784
BTC_ijb_jcid_var164	8	8	8	32	32	8192	65536	512	52709350
BTC_ijb_jcid_var164	40	40	40	32	32	40960	1638400	64000	467804247
BTC_ijb_jcid_var164	40	40	40	32	32	40960	1638400	64000	459919071
BTC_ijb_jcid_var164	40	40	40	32	32	40960	1638400	64000	437897867
BTC_ijb_jcid_var164	40	40	40	32	32	40960	1638400	64000	426709099
BTC_ijb_jcid_var164	40	40	40	32	32	40960	1638400	64000	427569704
BTC_ijb_jcid_var164	72	72	72	32	32	73728	5308416	373248	831768999
BTC_ijb_jcid_var164	72	72	72	32	32	73728	5308416	373248	749806879
BTC_ijb_jcid_var164	72	72	72	32	32	73728	5308416	373248	749880379
BTC_ijb_jcid_var164	72	72	72	32	32	73728	5308416	373248	753414539
BTC_ijb_jcid_var164	72	72	72	32	32	73728	5308416	373248	752615615
BTC_ijb_jcid_var164	104	104	104	32	32	106496	11075584	1124864	1196929238
BTC_ijb_jcid_var164	104	104	104	32	32	106496	11075584	1124864	1201930688
BTC_ijb_jcid_var164	104	104	104	32	32	106496	11075584	1124864	1201050268
BTC_ijb_jcid_var164	104	104	104	32	32	106496	11075584	1124864	1206463695
BTC_ijb_jcid_var164	104	104	104	32	32	106496	11075584	1124864	1207304429
BTC_ijb_jcid_var164	136	136	136	32	32	139264	18939904	2515456	1727988037
BTC_ijb_jcid_var164	136	136	136	32	32	139264	18939904	2515456	1728088887
BTC_ijb_jcid_var164	136	136	136	32	32	139264	18939904	2515456	1729041950
BTC_ijb_jcid_var164	136	136	136	32	32	139264	18939904	2515456	1743989082
BTC_ijb_jcid_var164	136	136	136	32	32	139264	18939904	2515456	1752203746
BTC_ijb_jcid_var164	168	168	168	32	32	172032	28901376	4741632	2409290352
BTC_ijb_jcid_var164	168	168	168	32	32	172032	28901376	4741632	2399880474
BTC_ijb_jcid_var164	168	168	168	32	32	172032	28901376	4741632	2389896047
BTC_ijb_jcid_var164	168	168	168	32	32	172032	28901376	4741632	2389012435
BTC_ijb_jcid_var164	168	168	168	32	32	172032	28901376	4741632	2393900718
BTC_ijb_jcid_var164	200	200	200	32	32	204800	40960000	8000000	3179789712
BTC_ijb_jcid_var164	200	200	200	32	32	204800	40960000	8000000	3218988701
BTC_ijb_jcid_var164	200	200	200	32	32	204800	40960000	8000000	3175407014
BTC_ijb_jcid_var164	200	200	200	32	32	204800	40960000	8000000	3183264756
BTC_ijb_jcid_var164	200	200	200	32	32	204800	40960000	8000000	3178465926
BTC_ijb_jcid_var164	232	232	232	32	32	237568	55115776	12487168	4230770040
BTC_ijb_jcid_var164	232	232	232	32	32	237568	55115776	12487168	4234005758
BTC_ijb_jcid_var164	232	232	232	32	32	237568	55115776	12487168	4243453748
BTC_ijb_jcid_var164	232	232	232	32	32	237568	55115776	12487168	4239055093
BTC_ijb_jcid_var164	232	232	232	32	32	237568	55115776	12487168	4232059073
BTC_ijb_jcid_var164	264	264	264	32	32	270336	71368704	18399744	5137764368
BTC_ijb_jcid_var164	264	264	264	32	32	270336	71368704	18399744	5120116668
BTC_ijb_jcid_var164	264	264	264	32	32	270336	71368704	18399744	5080978324
BTC_ijb_jcid_var164	264	264	264	32	32	270336	71368704	18399744	5117998359
BTC_ijb_jcid_var164	264	264	264	32	32	270336	71368704	18399744	5147696288
BTC_ijb_jcid_var164	296	296	296	32	32	303104	89718784	25934336	6646031071
BTC_ijb_jcid_var164	296	296	296	32	32	303104	89718784	25934336	6647559117
BTC_ijb_jcid_var164	296	296	296	32	32	303104	89718784	25934336	6625668095
BTC_ijb_jcid_var164	296	296	296	32	32	303104	89718784	25934336	6633333988
BTC_ijb_jcid_var164	296	296	296	32	32	303104	89718784	25934336	6589549162
BTC_ijb_jcid_var164	328	328	328	32	32	335872	110166016	35287552	7848414454
BTC_ijb_jcid_var164	328	328	328	32	32	335872	110166016	35287552	7860172142
BTC_ijb_jcid_var164	328	328	328	32	32	335872	110166016	35287552	7852046490
BTC_ijb_jcid_var164	328	328	328	32	32	335872	110166016	35287552	7847776997
BTC_ijb_jcid_var164	328	328	328	32	32	335872	110166016	35287552	7858509279
BTC_ijb_jcid_var164	360	360	360	32	32	368640	132710400	46656000	9407428533
BTC_ijb_jcid_var164	360	360	360	32	32	368640	132710400	46656000	9405213076
BTC_ijb_jcid_var164	360	360	360	32	32	368640	132710400	46656000	9409910182
BTC_ijb_jcid_var164	360	360	360	32	32	368640	132710400	46656000	9412961998
BTC_ijb_jcid_var164	360	360	360	32	32	368640	132710400	46656000	9416543733
BTC_ijb_jcid_var164	392	392	392	32	32	401408	157351936	60236288	11451367070
BTC_ijb_jcid_var164	392	392	392	32	32	401408	157351936	60236288	11445212437
BTC_ijb_jcid_var164	392	392	392	32	32	401408	157351936	60236288	11459019473
BTC_ijb_jcid_var164	392	392	392	32	32	401408	157351936	60236288	11472327461
BTC_ijb_jcid_var164	392	392	392	32	32	401408	157351936	60236288	11584366742
BTC_ijb_jcid_var164	424	424	424	32	32	434176	184090624	76225024	13695202938
BTC_ijb_jcid_var164	424	424	424	32	32	434176	184090624	76225024	13588948669
BTC_ijb_jcid_var164	424	424	424	32	32	434176	184090624	76225024	13587061404
BTC_ijb_jcid_var164	424	424	424	32	32	434176	184090624	76225024	13570109986
BTC_ijb_jcid_var164	424	424	424	32	32	434176	184090624	76225024	13587205785
BTC_ijb_jcid_var164	456	456	456	32	32	466944	212926464	94818816	16265855044
BTC_ijb_jcid_var164	456	456	456	32	32	466944	212926464	94818816	16278023447
BTC_ijb_jcid_var164	456	456	456	32	32	466944	212926464	94818816	16302614154
BTC_ijb_jcid_var164	456	456	456	32	32	466944	212926464	94818816	16255425122
BTC_ijb_jcid_var164	456	456	456	32	32	466944	212926464	94818816	16267870027
BTC_ijb_jcid_var164	488	488	488	32	32	499712	243859456	116214272	19757659617
BTC_ijb_jcid_var164	488	488	488	32	32	499712	243859456	116214272	19766955621
BTC_ijb_jcid_var164	488	488	488	32	32	499712	243859456	116214272	19879925666
BTC_ijb_jcid_var164	488	488	488	32	32	499712	243859456	116214272	19788371282
BTC_ijb_jcid_var164	488	488	488	32	32	499712	243859456	116214272	20120048885
BTC_ijb_jcid_var164	520	520	520	32	32	532480	276889600	140608000	24488594427
BTC_ijb_jcid_var164	520	520	520	32	32	532480	276889600	140608000	24494846675
BTC_ijb_jcid_var164	520	520	520	32	32	532480	276889600	140608000	24489029292
BTC_ijb_jcid_var164	520	520	520	32	32	532480	276889600	140608000	24474767965
BTC_ijb_jcid_var164	520	520	520	32	32	532480	276889600	140608000	24543723379
BTC_ijb_jcid_var164	552	552	552	32	32	565248	312016896	168196608	29946791333
BTC_ijb_jcid_var164	552	552	552	32	32	565248	312016896	168196608	29885252025
BTC_ijb_jcid_var164	552	552	552	32	32	565248	312016896	168196608	29999580856
BTC_ijb_jcid_var164	552	552	552	32	32	565248	312016896	168196608	29950351956
BTC_ijb_jcid_var164	552	552	552	32	32	565248	312016896	168196608	29895684688
BTC_ijb_jcid_var164	584	584	584	32	32	598016	349241344	199176704	35716299337
BTC_ijb_jcid_var164	584	584	584	32	32	598016	349241344	199176704	35691642807
BTC_ijb_jcid_var164	584	584	584	32	32	598016	349241344	199176704	35666504403
BTC_ijb_jcid_var164	584	584	584	32	32	598016	349241344	199176704	35765193143
BTC_ijb_jcid_var164	584	584	584	32	32	598016	349241344	199176704	35640407538
BTC_ijb_jcid_var164	616	616	616	32	32	630784	388562944	233744896	41887885131
BTC_ijb_jcid_var164	616	616	616	32	32	630784	388562944	233744896	41832772100
BTC_ijb_jcid_var164	616	616	616	32	32	630784	388562944	233744896	41815798288
BTC_ijb_jcid_var164	616	616	616	32	32	630784	388562944	233744896	41962656920
BTC_ijb_jcid_var164	616	616	616	32	32	630784	388562944	233744896	41875171689
BTC_ijb_jcid_var164	648	648	648	32	32	663552	429981696	272097792	48412230808
BTC_ijb_jcid_var164	648	648	648	32	32	663552	429981696	272097792	49002696901
BTC_ijb_jcid_var164	648	648	648	32	32	663552	429981696	272097792	48508631830
BTC_ijb_jcid_var164	648	648	648	32	32	663552	429981696	272097792	48665773815
BTC_ijb_jcid_var164	648	648	648	32	32	663552	429981696	272097792	48397023752
BTC_ijb_jcid_var164	680	680	680	32	32	696320	473497600	314432000	55494782302
BTC_ijb_jcid_var164	680	680	680	32	32	696320	473497600	314432000	55481354068
BTC_ijb_jcid_var164	680	680	680	32	32	696320	473497600	314432000	55596417629
BTC_ijb_jcid_var164	680	680	680	32	32	696320	473497600	314432000	55460498464
BTC_ijb_jcid_var164	680	680	680	32	32	696320	473497600	314432000	55450728107
BTC_ijb_jcid_var164	712	712	712	32	32	729088	519110656	360944128	63998185956
BTC_ijb_jcid_var164	712	712	712	32	32	729088	519110656	360944128	63991512694
BTC_ijb_jcid_var164	712	712	712	32	32	729088	519110656	360944128	63477782298
BTC_ijb_jcid_var164	712	712	712	32	32	729088	519110656	360944128	63983224630
BTC_ijb_jcid_var164	712	712	712	32	32	729088	519110656	360944128	63471837533
BTC_ijb_jcid_var164	744	744	744	32	32	761856	566820864	411830784	71969725402
BTC_ijb_jcid_var164	744	744	744	32	32	761856	566820864	411830784	71974274409
BTC_ijb_jcid_var164	744	744	744	32	32	761856	566820864	411830784	72417488354
BTC_ijb_jcid_var164	744	744	744	32	32	761856	566820864	411830784	72331854613
BTC_ijb_jcid_var164	744	744	744	32	32	761856	566820864	411830784	71904444018


==> figures/data/ijb_jcid10/meas/var165.dat <==
BTC_ijb_jcid_var165	8	8	8	32	32	8192	65536	512	56500304
BTC_ijb_jcid_var165	8	8	8	32	32	8192	65536	512	56828649
BTC_ijb_jcid_var165	8	8	8	32	32	8192	65536	512	56653722
BTC_ijb_jcid_var165	8	8	8	32	32	8192	65536	512	57495142
BTC_ijb_jcid_var165	8	8	8	32	32	8192	65536	512	57387769
BTC_ijb_jcid_var165	40	40	40	32	32	40960	1638400	64000	479660695
BTC_ijb_jcid_var165	40	40	40	32	32	40960	1638400	64000	468068402
BTC_ijb_jcid_var165	40	40	40	32	32	40960	1638400	64000	388154335
BTC_ijb_jcid_var165	40	40	40	32	32	40960	1638400	64000	320580261
BTC_ijb_jcid_var165	40	40	40	32	32	40960	1638400	64000	323654459
BTC_ijb_jcid_var165	72	72	72	32	32	73728	5308416	373248	832730616
BTC_ijb_jcid_var165	72	72	72	32	32	73728	5308416	373248	826040131
BTC_ijb_jcid_var165	72	72	72	32	32	73728	5308416	373248	828871286
BTC_ijb_jcid_var165	72	72	72	32	32	73728	5308416	373248	831941817
BTC_ijb_jcid_var165	72	72	72	32	32	73728	5308416	373248	825588316
BTC_ijb_jcid_var165	104	104	104	32	32	106496	11075584	1124864	1285640888
BTC_ijb_jcid_var165	104	104	104	32	32	106496	11075584	1124864	1269711669
BTC_ijb_jcid_var165	104	104	104	32	32	106496	11075584	1124864	1274615141
BTC_ijb_jcid_var165	104	104	104	32	32	106496	11075584	1124864	1268609829
BTC_ijb_jcid_var165	104	104	104	32	32	106496	11075584	1124864	1267188119
BTC_ijb_jcid_var165	136	136	136	32	32	139264	18939904	2515456	1723193989
BTC_ijb_jcid_var165	136	136	136	32	32	139264	18939904	2515456	1723369247
BTC_ijb_jcid_var165	136	136	136	32	32	139264	18939904	2515456	1762822421
BTC_ijb_jcid_var165	136	136	136	32	32	139264	18939904	2515456	1745571785
BTC_ijb_jcid_var165	136	136	136	32	32	139264	18939904	2515456	1722073625
BTC_ijb_jcid_var165	168	168	168	32	32	172032	28901376	4741632	2336444994
BTC_ijb_jcid_var165	168	168	168	32	32	172032	28901376	4741632	2324224686
BTC_ijb_jcid_var165	168	168	168	32	32	172032	28901376	4741632	2327141140
BTC_ijb_jcid_var165	168	168	168	32	32	172032	28901376	4741632	2336720344
BTC_ijb_jcid_var165	168	168	168	32	32	172032	28901376	4741632	2328136888
BTC_ijb_jcid_var165	200	200	200	32	32	204800	40960000	8000000	3185201075
BTC_ijb_jcid_var165	200	200	200	32	32	204800	40960000	8000000	3184466289
BTC_ijb_jcid_var165	200	200	200	32	32	204800	40960000	8000000	3175408479
BTC_ijb_jcid_var165	200	200	200	32	32	204800	40960000	8000000	3218409488
BTC_ijb_jcid_var165	200	200	200	32	32	204800	40960000	8000000	3206103385
BTC_ijb_jcid_var165	232	232	232	32	32	237568	55115776	12487168	4249237546
BTC_ijb_jcid_var165	232	232	232	32	32	237568	55115776	12487168	4310548274
BTC_ijb_jcid_var165	232	232	232	32	32	237568	55115776	12487168	4238403431
BTC_ijb_jcid_var165	232	232	232	32	32	237568	55115776	12487168	4277165692
BTC_ijb_jcid_var165	232	232	232	32	32	237568	55115776	12487168	4233038927
BTC_ijb_jcid_var165	264	264	264	32	32	270336	71368704	18399744	5290633342
BTC_ijb_jcid_var165	264	264	264	32	32	270336	71368704	18399744	5324977504
BTC_ijb_jcid_var165	264	264	264	32	32	270336	71368704	18399744	5273934497
BTC_ijb_jcid_var165	264	264	264	32	32	270336	71368704	18399744	5331345845
BTC_ijb_jcid_var165	264	264	264	32	32	270336	71368704	18399744	5344415082
BTC_ijb_jcid_var165	296	296	296	32	32	303104	89718784	25934336	6906253835
BTC_ijb_jcid_var165	296	296	296	32	32	303104	89718784	25934336	6840605937
BTC_ijb_jcid_var165	296	296	296	32	32	303104	89718784	25934336	6859591961
BTC_ijb_jcid_var165	296	296	296	32	32	303104	89718784	25934336	6900875061
BTC_ijb_jcid_var165	296	296	296	32	32	303104	89718784	25934336	6910065842
BTC_ijb_jcid_var165	328	328	328	32	32	335872	110166016	35287552	8396357778
BTC_ijb_jcid_var165	328	328	328	32	32	335872	110166016	35287552	8250179728
BTC_ijb_jcid_var165	328	328	328	32	32	335872	110166016	35287552	8250293187
BTC_ijb_jcid_var165	328	328	328	32	32	335872	110166016	35287552	8244564970
BTC_ijb_jcid_var165	328	328	328	32	32	335872	110166016	35287552	8251185928
BTC_ijb_jcid_var165	360	360	360	32	32	368640	132710400	46656000	10014179650
BTC_ijb_jcid_var165	360	360	360	32	32	368640	132710400	46656000	10144502163
BTC_ijb_jcid_var165	360	360	360	32	32	368640	132710400	46656000	10159477623
BTC_ijb_jcid_var165	360	360	360	32	32	368640	132710400	46656000	10184746638
BTC_ijb_jcid_var165	360	360	360	32	32	368640	132710400	46656000	10172245963
BTC_ijb_jcid_var165	392	392	392	32	32	401408	157351936	60236288	12250405941
BTC_ijb_jcid_var165	392	392	392	32	32	401408	157351936	60236288	12163957826
BTC_ijb_jcid_var165	392	392	392	32	32	401408	157351936	60236288	12163052924
BTC_ijb_jcid_var165	392	392	392	32	32	401408	157351936	60236288	12199911083
BTC_ijb_jcid_var165	392	392	392	32	32	401408	157351936	60236288	12213080603
BTC_ijb_jcid_var165	424	424	424	32	32	434176	184090624	76225024	15211034975
BTC_ijb_jcid_var165	424	424	424	32	32	434176	184090624	76225024	14846400464
BTC_ijb_jcid_var165	424	424	424	32	32	434176	184090624	76225024	14800467743
BTC_ijb_jcid_var165	424	424	424	32	32	434176	184090624	76225024	14943075660
BTC_ijb_jcid_var165	424	424	424	32	32	434176	184090624	76225024	14732320534
BTC_ijb_jcid_var165	456	456	456	32	32	466944	212926464	94818816	17749149755
BTC_ijb_jcid_var165	456	456	456	32	32	466944	212926464	94818816	17814681770
BTC_ijb_jcid_var165	456	456	456	32	32	466944	212926464	94818816	17777606649
BTC_ijb_jcid_var165	456	456	456	32	32	466944	212926464	94818816	17704152005
BTC_ijb_jcid_var165	456	456	456	32	32	466944	212926464	94818816	17751815806
BTC_ijb_jcid_var165	488	488	488	32	32	499712	243859456	116214272	21529024654
BTC_ijb_jcid_var165	488	488	488	32	32	499712	243859456	116214272	21535062011
BTC_ijb_jcid_var165	488	488	488	32	32	499712	243859456	116214272	21515871188
BTC_ijb_jcid_var165	488	488	488	32	32	499712	243859456	116214272	21677757307
BTC_ijb_jcid_var165	488	488	488	32	32	499712	243859456	116214272	21521559848
BTC_ijb_jcid_var165	520	520	520	32	32	532480	276889600	140608000	26552244542
BTC_ijb_jcid_var165	520	520	520	32	32	532480	276889600	140608000	26582948149
BTC_ijb_jcid_var165	520	520	520	32	32	532480	276889600	140608000	26509945610
BTC_ijb_jcid_var165	520	520	520	32	32	532480	276889600	140608000	26550967209
BTC_ijb_jcid_var165	520	520	520	32	32	532480	276889600	140608000	26568679915
BTC_ijb_jcid_var165	552	552	552	32	32	565248	312016896	168196608	31828326236
BTC_ijb_jcid_var165	552	552	552	32	32	565248	312016896	168196608	32292506926
BTC_ijb_jcid_var165	552	552	552	32	32	565248	312016896	168196608	32126082868
BTC_ijb_jcid_var165	552	552	552	32	32	565248	312016896	168196608	31883605572
BTC_ijb_jcid_var165	552	552	552	32	32	565248	312016896	168196608	31793062289
BTC_ijb_jcid_var165	584	584	584	32	32	598016	349241344	199176704	38164285124
BTC_ijb_jcid_var165	584	584	584	32	32	598016	349241344	199176704	38060545494
BTC_ijb_jcid_var165	584	584	584	32	32	598016	349241344	199176704	38113016253
BTC_ijb_jcid_var165	584	584	584	32	32	598016	349241344	199176704	38077998535
BTC_ijb_jcid_var165	584	584	584	32	32	598016	349241344	199176704	38174115706
BTC_ijb_jcid_var165	616	616	616	32	32	630784	388562944	233744896	44961075918
BTC_ijb_jcid_var165	616	616	616	32	32	630784	388562944	233744896	44961100884
BTC_ijb_jcid_var165	616	616	616	32	32	630784	388562944	233744896	44832675740
BTC_ijb_jcid_var165	616	616	616	32	32	630784	388562944	233744896	44807610509
BTC_ijb_jcid_var165	616	616	616	32	32	630784	388562944	233744896	44497033414
BTC_ijb_jcid_var165	648	648	648	32	32	663552	429981696	272097792	51751382623
BTC_ijb_jcid_var165	648	648	648	32	32	663552	429981696	272097792	51993993971
BTC_ijb_jcid_var165	648	648	648	32	32	663552	429981696	272097792	51940470708
BTC_ijb_jcid_var165	648	648	648	32	32	663552	429981696	272097792	52266446791
BTC_ijb_jcid_var165	648	648	648	32	32	663552	429981696	272097792	51667644543
BTC_ijb_jcid_var165	680	680	680	32	32	696320	473497600	314432000	60026982733
BTC_ijb_jcid_var165	680	680	680	32	32	696320	473497600	314432000	60883095516
BTC_ijb_jcid_var165	680	680	680	32	32	696320	473497600	314432000	60959300917
BTC_ijb_jcid_var165	680	680	680	32	32	696320	473497600	314432000	60236195609
BTC_ijb_jcid_var165	680	680	680	32	32	696320	473497600	314432000	60149904397
BTC_ijb_jcid_var165	712	712	712	32	32	729088	519110656	360944128	68477737931
BTC_ijb_jcid_var165	712	712	712	32	32	729088	519110656	360944128	69499723804
BTC_ijb_jcid_var165	712	712	712	32	32	729088	519110656	360944128	68620224917
BTC_ijb_jcid_var165	712	712	712	32	32	729088	519110656	360944128	68462727822
BTC_ijb_jcid_var165	712	712	712	32	32	729088	519110656	360944128	68586237642


==> figures/data/ijb_jcid10/meas/var166.dat <==
BTC_ijb_jcid_var166	8	8	8	32	32	8192	65536	512	53159683
BTC_ijb_jcid_var166	8	8	8	32	32	8192	65536	512	52255501
BTC_ijb_jcid_var166	8	8	8	32	32	8192	65536	512	51786311
BTC_ijb_jcid_var166	8	8	8	32	32	8192	65536	512	51913419
BTC_ijb_jcid_var166	8	8	8	32	32	8192	65536	512	51495139
BTC_ijb_jcid_var166	40	40	40	32	32	40960	1638400	64000	460286801
BTC_ijb_jcid_var166	40	40	40	32	32	40960	1638400	64000	460938542
BTC_ijb_jcid_var166	40	40	40	32	32	40960	1638400	64000	456330666
BTC_ijb_jcid_var166	40	40	40	32	32	40960	1638400	64000	455455716
BTC_ijb_jcid_var166	40	40	40	32	32	40960	1638400	64000	338916290
BTC_ijb_jcid_var166	72	72	72	32	32	73728	5308416	373248	726742411
BTC_ijb_jcid_var166	72	72	72	32	32	73728	5308416	373248	711545417
BTC_ijb_jcid_var166	72	72	72	32	32	73728	5308416	373248	709968507
BTC_ijb_jcid_var166	72	72	72	32	32	73728	5308416	373248	708170988
BTC_ijb_jcid_var166	72	72	72	32	32	73728	5308416	373248	719231595
BTC_ijb_jcid_var166	104	104	104	32	32	106496	11075584	1124864	1181580058
BTC_ijb_jcid_var166	104	104	104	32	32	106496	11075584	1124864	1180865675
BTC_ijb_jcid_var166	104	104	104	32	32	106496	11075584	1124864	1172951631
BTC_ijb_jcid_var166	104	104	104	32	32	106496	11075584	1124864	1179237665
BTC_ijb_jcid_var166	104	104	104	32	32	106496	11075584	1124864	1179219337
BTC_ijb_jcid_var166	136	136	136	32	32	139264	18939904	2515456	1655230647
BTC_ijb_jcid_var166	136	136	136	32	32	139264	18939904	2515456	1643754296
BTC_ijb_jcid_var166	136	136	136	32	32	139264	18939904	2515456	1641097279
BTC_ijb_jcid_var166	136	136	136	32	32	139264	18939904	2515456	1634524151
BTC_ijb_jcid_var166	136	136	136	32	32	139264	18939904	2515456	1635372398
BTC_ijb_jcid_var166	168	168	168	32	32	172032	28901376	4741632	2657322973
BTC_ijb_jcid_var166	168	168	168	32	32	172032	28901376	4741632	2653554120
BTC_ijb_jcid_var166	168	168	168	32	32	172032	28901376	4741632	2668142441
BTC_ijb_jcid_var166	168	168	168	32	32	172032	28901376	4741632	2675618540
BTC_ijb_jcid_var166	168	168	168	32	32	172032	28901376	4741632	2687197828
BTC_ijb_jcid_var166	200	200	200	32	32	204800	40960000	8000000	7179744392
BTC_ijb_jcid_var166	200	200	200	32	32	204800	40960000	8000000	7095266388
BTC_ijb_jcid_var166	200	200	200	32	32	204800	40960000	8000000	7096885475
BTC_ijb_jcid_var166	200	200	200	32	32	204800	40960000	8000000	7106778407
BTC_ijb_jcid_var166	200	200	200	32	32	204800	40960000	8000000	7116565898
BTC_ijb_jcid_var166	232	232	232	32	32	237568	55115776	12487168	11323390717
BTC_ijb_jcid_var166	232	232	232	32	32	237568	55115776	12487168	11315912142
BTC_ijb_jcid_var166	232	232	232	32	32	237568	55115776	12487168	11317730561
BTC_ijb_jcid_var166	232	232	232	32	32	237568	55115776	12487168	11368309972
BTC_ijb_jcid_var166	232	232	232	32	32	237568	55115776	12487168	11452495466
BTC_ijb_jcid_var166	264	264	264	32	32	270336	71368704	18399744	15841643166
BTC_ijb_jcid_var166	264	264	264	32	32	270336	71368704	18399744	15734588570
BTC_ijb_jcid_var166	264	264	264	32	32	270336	71368704	18399744	15708135530
BTC_ijb_jcid_var166	264	264	264	32	32	270336	71368704	18399744	15926702929
BTC_ijb_jcid_var166	264	264	264	32	32	270336	71368704	18399744	15798605057
BTC_ijb_jcid_var166	296	296	296	32	32	303104	89718784	25934336	21123644692
BTC_ijb_jcid_var166	296	296	296	32	32	303104	89718784	25934336	21083843576
BTC_ijb_jcid_var166	296	296	296	32	32	303104	89718784	25934336	21226481808
BTC_ijb_jcid_var166	296	296	296	32	32	303104	89718784	25934336	21270432244
BTC_ijb_jcid_var166	296	296	296	32	32	303104	89718784	25934336	21175712485
BTC_ijb_jcid_var166	328	328	328	32	32	335872	110166016	35287552	27447360329
BTC_ijb_jcid_var166	328	328	328	32	32	335872	110166016	35287552	27533249231
BTC_ijb_jcid_var166	328	328	328	32	32	335872	110166016	35287552	27439353866
BTC_ijb_jcid_var166	328	328	328	32	32	335872	110166016	35287552	27564837608
BTC_ijb_jcid_var166	328	328	328	32	32	335872	110166016	35287552	27410655003
BTC_ijb_jcid_var166	360	360	360	32	32	368640	132710400	46656000	35169709341
BTC_ijb_jcid_var166	360	360	360	32	32	368640	132710400	46656000	35295898353
BTC_ijb_jcid_var166	360	360	360	32	32	368640	132710400	46656000	35187786707
BTC_ijb_jcid_var166	360	360	360	32	32	368640	132710400	46656000	35154166251
BTC_ijb_jcid_var166	360	360	360	32	32	368640	132710400	46656000	35297343558
BTC_ijb_jcid_var166	392	392	392	32	32	401408	157351936	60236288	45024078727
BTC_ijb_jcid_var166	392	392	392	32	32	401408	157351936	60236288	44844689677
BTC_ijb_jcid_var166	392	392	392	32	32	401408	157351936	60236288	45061477869
BTC_ijb_jcid_var166	392	392	392	32	32	401408	157351936	60236288	44926062070
BTC_ijb_jcid_var166	392	392	392	32	32	401408	157351936	60236288	45307369050
BTC_ijb_jcid_var166	424	424	424	32	32	434176	184090624	76225024	55859276614
BTC_ijb_jcid_var166	424	424	424	32	32	434176	184090624	76225024	55507406960
BTC_ijb_jcid_var166	424	424	424	32	32	434176	184090624	76225024	55577577701
BTC_ijb_jcid_var166	424	424	424	32	32	434176	184090624	76225024	55501304018
BTC_ijb_jcid_var166	424	424	424	32	32	434176	184090624	76225024	55331627525
BTC_ijb_jcid_var166	456	456	456	32	32	466944	212926464	94818816	67357720920
BTC_ijb_jcid_var166	456	456	456	32	32	466944	212926464	94818816	67467885607
BTC_ijb_jcid_var166	456	456	456	32	32	466944	212926464	94818816	67472888542
BTC_ijb_jcid_var166	456	456	456	32	32	466944	212926464	94818816	67442106347
BTC_ijb_jcid_var166	456	456	456	32	32	466944	212926464	94818816	67736262555
BTC_ijb_jcid_var166	488	488	488	32	32	499712	243859456	116214272	83473735175
BTC_ijb_jcid_var166	488	488	488	32	32	499712	243859456	116214272	82983295462
BTC_ijb_jcid_var166	488	488	488	32	32	499712	243859456	116214272	82972480770
BTC_ijb_jcid_var166	488	488	488	32	32	499712	243859456	116214272	83064312937
BTC_ijb_jcid_var166	488	488	488	32	32	499712	243859456	116214272	83433971516
BTC_ijb_jcid_var166	520	520	520	32	32	532480	276889600	140608000	98490268916
BTC_ijb_jcid_var166	520	520	520	32	32	532480	276889600	140608000	98754672937
BTC_ijb_jcid_var166	520	520	520	32	32	532480	276889600	140608000	98958330517
BTC_ijb_jcid_var166	520	520	520	32	32	532480	276889600	140608000	98616809701
BTC_ijb_jcid_var166	520	520	520	32	32	532480	276889600	140608000	98958838860


==> figures/data/ijb_jcid10/meas/var167.dat <==
BTC_ijb_jcid_var167	8	8	8	32	32	8192	65536	512	54220075
BTC_ijb_jcid_var167	8	8	8	32	32	8192	65536	512	53004190
BTC_ijb_jcid_var167	8	8	8	32	32	8192	65536	512	53081713
BTC_ijb_jcid_var167	8	8	8	32	32	8192	65536	512	53127181
BTC_ijb_jcid_var167	8	8	8	32	32	8192	65536	512	53207131
BTC_ijb_jcid_var167	40	40	40	32	32	40960	1638400	64000	496305432
BTC_ijb_jcid_var167	40	40	40	32	32	40960	1638400	64000	483870865
BTC_ijb_jcid_var167	40	40	40	32	32	40960	1638400	64000	485326141
BTC_ijb_jcid_var167	40	40	40	32	32	40960	1638400	64000	417456521
BTC_ijb_jcid_var167	40	40	40	32	32	40960	1638400	64000	347207016
BTC_ijb_jcid_var167	72	72	72	32	32	73728	5308416	373248	796406019
BTC_ijb_jcid_var167	72	72	72	32	32	73728	5308416	373248	780426699
BTC_ijb_jcid_var167	72	72	72	32	32	73728	5308416	373248	780488246
BTC_ijb_jcid_var167	72	72	72	32	32	73728	5308416	373248	780820317
BTC_ijb_jcid_var167	72	72	72	32	32	73728	5308416	373248	791865434
BTC_ijb_jcid_var167	104	104	104	32	32	106496	11075584	1124864	1527654558
BTC_ijb_jcid_var167	104	104	104	32	32	106496	11075584	1124864	1530879420
BTC_ijb_jcid_var167	104	104	104	32	32	106496	11075584	1124864	1531404856
BTC_ijb_jcid_var167	104	104	104	32	32	106496	11075584	1124864	1513991469
BTC_ijb_jcid_var167	104	104	104	32	32	106496	11075584	1124864	1507646118
BTC_ijb_jcid_var167	136	136	136	32	32	139264	18939904	2515456	2253031645
BTC_ijb_jcid_var167	136	136	136	32	32	139264	18939904	2515456	2233422224
BTC_ijb_jcid_var167	136	136	136	32	32	139264	18939904	2515456	2218739702
BTC_ijb_jcid_var167	136	136	136	32	32	139264	18939904	2515456	2221021528
BTC_ijb_jcid_var167	136	136	136	32	32	139264	18939904	2515456	2225383499
BTC_ijb_jcid_var167	168	168	168	32	32	172032	28901376	4741632	3178777837
BTC_ijb_jcid_var167	168	168	168	32	32	172032	28901376	4741632	3232919925
BTC_ijb_jcid_var167	168	168	168	32	32	172032	28901376	4741632	3218261355
BTC_ijb_jcid_var167	168	168	168	32	32	172032	28901376	4741632	3180570185
BTC_ijb_jcid_var167	168	168	168	32	32	172032	28901376	4741632	3185758026
BTC_ijb_jcid_var167	200	200	200	32	32	204800	40960000	8000000	4419949405
BTC_ijb_jcid_var167	200	200	200	32	32	204800	40960000	8000000	4441994984
BTC_ijb_jcid_var167	200	200	200	32	32	204800	40960000	8000000	4438362617
BTC_ijb_jcid_var167	200	200	200	32	32	204800	40960000	8000000	4455112598
BTC_ijb_jcid_var167	200	200	200	32	32	204800	40960000	8000000	4424848945
BTC_ijb_jcid_var167	232	232	232	32	32	237568	55115776	12487168	5830432427
BTC_ijb_jcid_var167	232	232	232	32	32	237568	55115776	12487168	5816056851
BTC_ijb_jcid_var167	232	232	232	32	32	237568	55115776	12487168	5783353912
BTC_ijb_jcid_var167	232	232	232	32	32	237568	55115776	12487168	5769992439
BTC_ijb_jcid_var167	232	232	232	32	32	237568	55115776	12487168	5767794244
BTC_ijb_jcid_var167	264	264	264	32	32	270336	71368704	18399744	7312196523
BTC_ijb_jcid_var167	264	264	264	32	32	270336	71368704	18399744	7324706538
BTC_ijb_jcid_var167	264	264	264	32	32	270336	71368704	18399744	7303357430
BTC_ijb_jcid_var167	264	264	264	32	32	270336	71368704	18399744	7300914653
BTC_ijb_jcid_var167	264	264	264	32	32	270336	71368704	18399744	7340677876
BTC_ijb_jcid_var167	296	296	296	32	32	303104	89718784	25934336	9118471081
BTC_ijb_jcid_var167	296	296	296	32	32	303104	89718784	25934336	9127240009
BTC_ijb_jcid_var167	296	296	296	32	32	303104	89718784	25934336	9092983315
BTC_ijb_jcid_var167	296	296	296	32	32	303104	89718784	25934336	9114044899
BTC_ijb_jcid_var167	296	296	296	32	32	303104	89718784	25934336	9123231292
BTC_ijb_jcid_var167	328	328	328	32	32	335872	110166016	35287552	11189732297
BTC_ijb_jcid_var167	328	328	328	32	32	335872	110166016	35287552	11165543477
BTC_ijb_jcid_var167	328	328	328	32	32	335872	110166016	35287552	11172246748
BTC_ijb_jcid_var167	328	328	328	32	32	335872	110166016	35287552	11189637667
BTC_ijb_jcid_var167	328	328	328	32	32	335872	110166016	35287552	11200627472
BTC_ijb_jcid_var167	360	360	360	32	32	368640	132710400	46656000	13517317766
BTC_ijb_jcid_var167	360	360	360	32	32	368640	132710400	46656000	13507603013
BTC_ijb_jcid_var167	360	360	360	32	32	368640	132710400	46656000	13513914755
BTC_ijb_jcid_var167	360	360	360	32	32	368640	132710400	46656000	13504459052
BTC_ijb_jcid_var167	360	360	360	32	32	368640	132710400	46656000	13518820131
BTC_ijb_jcid_var167	392	392	392	32	32	401408	157351936	60236288	16562951292
BTC_ijb_jcid_var167	392	392	392	32	32	401408	157351936	60236288	16544632748
BTC_ijb_jcid_var167	392	392	392	32	32	401408	157351936	60236288	16554564849
BTC_ijb_jcid_var167	392	392	392	32	32	401408	157351936	60236288	16543598801
BTC_ijb_jcid_var167	392	392	392	32	32	401408	157351936	60236288	16567438829
BTC_ijb_jcid_var167	424	424	424	32	32	434176	184090624	76225024	19601769677
BTC_ijb_jcid_var167	424	424	424	32	32	434176	184090624	76225024	19320464753
BTC_ijb_jcid_var167	424	424	424	32	32	434176	184090624	76225024	19331828202
BTC_ijb_jcid_var167	424	424	424	32	32	434176	184090624	76225024	19325775974
BTC_ijb_jcid_var167	424	424	424	32	32	434176	184090624	76225024	19326114176
BTC_ijb_jcid_var167	456	456	456	32	32	466944	212926464	94818816	22824462678
BTC_ijb_jcid_var167	456	456	456	32	32	466944	212926464	94818816	22837013031
BTC_ijb_jcid_var167	456	456	456	32	32	466944	212926464	94818816	22825208784
BTC_ijb_jcid_var167	456	456	456	32	32	466944	212926464	94818816	23022590929
BTC_ijb_jcid_var167	456	456	456	32	32	466944	212926464	94818816	23272124366
BTC_ijb_jcid_var167	488	488	488	32	32	499712	243859456	116214272	27764697038
BTC_ijb_jcid_var167	488	488	488	32	32	499712	243859456	116214272	27398326735
BTC_ijb_jcid_var167	488	488	488	32	32	499712	243859456	116214272	27226950268
BTC_ijb_jcid_var167	488	488	488	32	32	499712	243859456	116214272	27245260958
BTC_ijb_jcid_var167	488	488	488	32	32	499712	243859456	116214272	27291990505
BTC_ijb_jcid_var167	520	520	520	32	32	532480	276889600	140608000	32169089214
BTC_ijb_jcid_var167	520	520	520	32	32	532480	276889600	140608000	32397952914
BTC_ijb_jcid_var167	520	520	520	32	32	532480	276889600	140608000	32606014703
BTC_ijb_jcid_var167	520	520	520	32	32	532480	276889600	140608000	32394619075
BTC_ijb_jcid_var167	520	520	520	32	32	532480	276889600	140608000	32451828289
BTC_ijb_jcid_var167	552	552	552	32	32	565248	312016896	168196608	38235519866
BTC_ijb_jcid_var167	552	552	552	32	32	565248	312016896	168196608	38092248694
BTC_ijb_jcid_var167	552	552	552	32	32	565248	312016896	168196608	38376795722
BTC_ijb_jcid_var167	552	552	552	32	32	565248	312016896	168196608	38300156782
BTC_ijb_jcid_var167	552	552	552	32	32	565248	312016896	168196608	38549863455
BTC_ijb_jcid_var167	584	584	584	32	32	598016	349241344	199176704	44438574226
BTC_ijb_jcid_var167	584	584	584	32	32	598016	349241344	199176704	44704158052
BTC_ijb_jcid_var167	584	584	584	32	32	598016	349241344	199176704	44354123554
BTC_ijb_jcid_var167	584	584	584	32	32	598016	349241344	199176704	44222889418
BTC_ijb_jcid_var167	584	584	584	32	32	598016	349241344	199176704	44510725713
BTC_ijb_jcid_var167	616	616	616	32	32	630784	388562944	233744896	50922604726
BTC_ijb_jcid_var167	616	616	616	32	32	630784	388562944	233744896	50952575710
BTC_ijb_jcid_var167	616	616	616	32	32	630784	388562944	233744896	50946055910
BTC_ijb_jcid_var167	616	616	616	32	32	630784	388562944	233744896	50955174682
BTC_ijb_jcid_var167	616	616	616	32	32	630784	388562944	233744896	51125777531
BTC_ijb_jcid_var167	648	648	648	32	32	663552	429981696	272097792	58002817551
BTC_ijb_jcid_var167	648	648	648	32	32	663552	429981696	272097792	57568828211
BTC_ijb_jcid_var167	648	648	648	32	32	663552	429981696	272097792	57670218974
BTC_ijb_jcid_var167	648	648	648	32	32	663552	429981696	272097792	57888260687
BTC_ijb_jcid_var167	648	648	648	32	32	663552	429981696	272097792	57367691173
BTC_ijb_jcid_var167	680	680	680	32	32	696320	473497600	314432000	66541404869
BTC_ijb_jcid_var167	680	680	680	32	32	696320	473497600	314432000	66037606985
BTC_ijb_jcid_var167	680	680	680	32	32	696320	473497600	314432000	66423461947
BTC_ijb_jcid_var167	680	680	680	32	32	696320	473497600	314432000	66753043971
BTC_ijb_jcid_var167	680	680	680	32	32	696320	473497600	314432000	65703234704


==> figures/data/ijb_jcid10/meas/var168.dat <==
BTC_ijb_jcid_var168	8	8	8	32	32	8192	65536	512	54366654
BTC_ijb_jcid_var168	8	8	8	32	32	8192	65536	512	53956942
BTC_ijb_jcid_var168	8	8	8	32	32	8192	65536	512	54180933
BTC_ijb_jcid_var168	8	8	8	32	32	8192	65536	512	54083963
BTC_ijb_jcid_var168	8	8	8	32	32	8192	65536	512	54160610
BTC_ijb_jcid_var168	40	40	40	32	32	40960	1638400	64000	459970597
BTC_ijb_jcid_var168	40	40	40	32	32	40960	1638400	64000	458440488
BTC_ijb_jcid_var168	40	40	40	32	32	40960	1638400	64000	442446595
BTC_ijb_jcid_var168	40	40	40	32	32	40960	1638400	64000	328953996
BTC_ijb_jcid_var168	40	40	40	32	32	40960	1638400	64000	328974626
BTC_ijb_jcid_var168	72	72	72	32	32	73728	5308416	373248	816855325
BTC_ijb_jcid_var168	72	72	72	32	32	73728	5308416	373248	805078873
BTC_ijb_jcid_var168	72	72	72	32	32	73728	5308416	373248	799511351
BTC_ijb_jcid_var168	72	72	72	32	32	73728	5308416	373248	794322601
BTC_ijb_jcid_var168	72	72	72	32	32	73728	5308416	373248	805379411
BTC_ijb_jcid_var168	104	104	104	32	32	106496	11075584	1124864	1529608301
BTC_ijb_jcid_var168	104	104	104	32	32	106496	11075584	1124864	1538161302
BTC_ijb_jcid_var168	104	104	104	32	32	106496	11075584	1124864	1533034549
BTC_ijb_jcid_var168	104	104	104	32	32	106496	11075584	1124864	1534167065
BTC_ijb_jcid_var168	104	104	104	32	32	106496	11075584	1124864	1541015090
BTC_ijb_jcid_var168	136	136	136	32	32	139264	18939904	2515456	2213984991
BTC_ijb_jcid_var168	136	136	136	32	32	139264	18939904	2515456	2229279040
BTC_ijb_jcid_var168	136	136	136	32	32	139264	18939904	2515456	2242627336
BTC_ijb_jcid_var168	136	136	136	32	32	139264	18939904	2515456	2234458977
BTC_ijb_jcid_var168	136	136	136	32	32	139264	18939904	2515456	2252351721
BTC_ijb_jcid_var168	168	168	168	32	32	172032	28901376	4741632	3168598250
BTC_ijb_jcid_var168	168	168	168	32	32	172032	28901376	4741632	3135784490
BTC_ijb_jcid_var168	168	168	168	32	32	172032	28901376	4741632	3114133546
BTC_ijb_jcid_var168	168	168	168	32	32	172032	28901376	4741632	3138473940
BTC_ijb_jcid_var168	168	168	168	32	32	172032	28901376	4741632	3153981796
BTC_ijb_jcid_var168	200	200	200	32	32	204800	40960000	8000000	7022307790
BTC_ijb_jcid_var168	200	200	200	32	32	204800	40960000	8000000	7068462420
BTC_ijb_jcid_var168	200	200	200	32	32	204800	40960000	8000000	7057632049
BTC_ijb_jcid_var168	200	200	200	32	32	204800	40960000	8000000	7072306475
BTC_ijb_jcid_var168	200	200	200	32	32	204800	40960000	8000000	7080204992
BTC_ijb_jcid_var168	232	232	232	32	32	237568	55115776	12487168	11320327745
BTC_ijb_jcid_var168	232	232	232	32	32	237568	55115776	12487168	11313911933
BTC_ijb_jcid_var168	232	232	232	32	32	237568	55115776	12487168	11312008242
BTC_ijb_jcid_var168	232	232	232	32	32	237568	55115776	12487168	11322808564
BTC_ijb_jcid_var168	232	232	232	32	32	237568	55115776	12487168	11282423046
BTC_ijb_jcid_var168	264	264	264	32	32	270336	71368704	18399744	15776194165
BTC_ijb_jcid_var168	264	264	264	32	32	270336	71368704	18399744	15756527634
BTC_ijb_jcid_var168	264	264	264	32	32	270336	71368704	18399744	15805778735
BTC_ijb_jcid_var168	264	264	264	32	32	270336	71368704	18399744	15891407934
BTC_ijb_jcid_var168	264	264	264	32	32	270336	71368704	18399744	15769474701
BTC_ijb_jcid_var168	296	296	296	32	32	303104	89718784	25934336	21124575718
BTC_ijb_jcid_var168	296	296	296	32	32	303104	89718784	25934336	21112736235
BTC_ijb_jcid_var168	296	296	296	32	32	303104	89718784	25934336	21104636927
BTC_ijb_jcid_var168	296	296	296	32	32	303104	89718784	25934336	21125645679
BTC_ijb_jcid_var168	296	296	296	32	32	303104	89718784	25934336	21108699709
BTC_ijb_jcid_var168	328	328	328	32	32	335872	110166016	35287552	27463231846
BTC_ijb_jcid_var168	328	328	328	32	32	335872	110166016	35287552	27450018117
BTC_ijb_jcid_var168	328	328	328	32	32	335872	110166016	35287552	27452858433
BTC_ijb_jcid_var168	328	328	328	32	32	335872	110166016	35287552	27446564267
BTC_ijb_jcid_var168	328	328	328	32	32	335872	110166016	35287552	27494058288
BTC_ijb_jcid_var168	360	360	360	32	32	368640	132710400	46656000	35072497734
BTC_ijb_jcid_var168	360	360	360	32	32	368640	132710400	46656000	35040328363
BTC_ijb_jcid_var168	360	360	360	32	32	368640	132710400	46656000	35040488672
BTC_ijb_jcid_var168	360	360	360	32	32	368640	132710400	46656000	35038633529
BTC_ijb_jcid_var168	360	360	360	32	32	368640	132710400	46656000	35077293007
BTC_ijb_jcid_var168	392	392	392	32	32	401408	157351936	60236288	45346662835
BTC_ijb_jcid_var168	392	392	392	32	32	401408	157351936	60236288	45144004460
BTC_ijb_jcid_var168	392	392	392	32	32	401408	157351936	60236288	45238996058
BTC_ijb_jcid_var168	392	392	392	32	32	401408	157351936	60236288	45480874011
BTC_ijb_jcid_var168	392	392	392	32	32	401408	157351936	60236288	45550016111
BTC_ijb_jcid_var168	424	424	424	32	32	434176	184090624	76225024	55721318489
BTC_ijb_jcid_var168	424	424	424	32	32	434176	184090624	76225024	55413569718
BTC_ijb_jcid_var168	424	424	424	32	32	434176	184090624	76225024	55567040206
BTC_ijb_jcid_var168	424	424	424	32	32	434176	184090624	76225024	55943210948
BTC_ijb_jcid_var168	424	424	424	32	32	434176	184090624	76225024	55891420066
BTC_ijb_jcid_var168	456	456	456	32	32	466944	212926464	94818816	67721515979
BTC_ijb_jcid_var168	456	456	456	32	32	466944	212926464	94818816	68019187687
BTC_ijb_jcid_var168	456	456	456	32	32	466944	212926464	94818816	67657830971
BTC_ijb_jcid_var168	456	456	456	32	32	466944	212926464	94818816	67401098349
BTC_ijb_jcid_var168	456	456	456	32	32	466944	212926464	94818816	67650864302
BTC_ijb_jcid_var168	488	488	488	32	32	499712	243859456	116214272	83399532752
BTC_ijb_jcid_var168	488	488	488	32	32	499712	243859456	116214272	83510074178
BTC_ijb_jcid_var168	488	488	488	32	32	499712	243859456	116214272	83526699909
BTC_ijb_jcid_var168	488	488	488	32	32	499712	243859456	116214272	83540148151
BTC_ijb_jcid_var168	488	488	488	32	32	499712	243859456	116214272	83710519664
BTC_ijb_jcid_var168	520	520	520	32	32	532480	276889600	140608000	99731721491
BTC_ijb_jcid_var168	520	520	520	32	32	532480	276889600	140608000	99400779747
BTC_ijb_jcid_var168	520	520	520	32	32	532480	276889600	140608000	99139547836
BTC_ijb_jcid_var168	520	520	520	32	32	532480	276889600	140608000	99397077484
BTC_ijb_jcid_var168	520	520	520	32	32	532480	276889600	140608000	99120654225


==> figures/data/ijb_jcid10/meas/var169.dat <==
BTC_ijb_jcid_var169	8	8	8	32	32	8192	65536	512	3616319
BTC_ijb_jcid_var169	8	8	8	32	32	8192	65536	512	3208902
BTC_ijb_jcid_var169	8	8	8	32	32	8192	65536	512	3216584
BTC_ijb_jcid_var169	8	8	8	32	32	8192	65536	512	3161007
BTC_ijb_jcid_var169	8	8	8	32	32	8192	65536	512	3118936
BTC_ijb_jcid_var169	40	40	40	32	32	40960	1638400	64000	63267895
BTC_ijb_jcid_var169	40	40	40	32	32	40960	1638400	64000	59248134
BTC_ijb_jcid_var169	40	40	40	32	32	40960	1638400	64000	59317822
BTC_ijb_jcid_var169	40	40	40	32	32	40960	1638400	64000	59464717
BTC_ijb_jcid_var169	40	40	40	32	32	40960	1638400	64000	59377317
BTC_ijb_jcid_var169	72	72	72	32	32	73728	5308416	373248	184211664
BTC_ijb_jcid_var169	72	72	72	32	32	73728	5308416	373248	187302958
BTC_ijb_jcid_var169	72	72	72	32	32	73728	5308416	373248	188628054
BTC_ijb_jcid_var169	72	72	72	32	32	73728	5308416	373248	187596441
BTC_ijb_jcid_var169	72	72	72	32	32	73728	5308416	373248	187365565
BTC_ijb_jcid_var169	104	104	104	32	32	106496	11075584	1124864	383914427
BTC_ijb_jcid_var169	104	104	104	32	32	106496	11075584	1124864	383728315
BTC_ijb_jcid_var169	104	104	104	32	32	106496	11075584	1124864	271069465
BTC_ijb_jcid_var169	104	104	104	32	32	106496	11075584	1124864	230283007
BTC_ijb_jcid_var169	104	104	104	32	32	106496	11075584	1124864	230208891
BTC_ijb_jcid_var169	136	136	136	32	32	139264	18939904	2515456	409027469
BTC_ijb_jcid_var169	136	136	136	32	32	139264	18939904	2515456	409718487
BTC_ijb_jcid_var169	136	136	136	32	32	139264	18939904	2515456	404536303
BTC_ijb_jcid_var169	136	136	136	32	32	139264	18939904	2515456	404112968
BTC_ijb_jcid_var169	136	136	136	32	32	139264	18939904	2515456	410642223
BTC_ijb_jcid_var169	168	168	168	32	32	172032	28901376	4741632	564682300
BTC_ijb_jcid_var169	168	168	168	32	32	172032	28901376	4741632	564156473
BTC_ijb_jcid_var169	168	168	168	32	32	172032	28901376	4741632	568545897
BTC_ijb_jcid_var169	168	168	168	32	32	172032	28901376	4741632	573244704
BTC_ijb_jcid_var169	168	168	168	32	32	172032	28901376	4741632	573247425
BTC_ijb_jcid_var169	200	200	200	32	32	204800	40960000	8000000	815397523
BTC_ijb_jcid_var169	200	200	200	32	32	204800	40960000	8000000	816788236
BTC_ijb_jcid_var169	200	200	200	32	32	204800	40960000	8000000	803310987
BTC_ijb_jcid_var169	200	200	200	32	32	204800	40960000	8000000	802640633
BTC_ijb_jcid_var169	200	200	200	32	32	204800	40960000	8000000	802651652
BTC_ijb_jcid_var169	232	232	232	32	32	237568	55115776	12487168	1182028248
BTC_ijb_jcid_var169	232	232	232	32	32	237568	55115776	12487168	1181081033
BTC_ijb_jcid_var169	232	232	232	32	32	237568	55115776	12487168	1169800010
BTC_ijb_jcid_var169	232	232	232	32	32	237568	55115776	12487168	1165850059
BTC_ijb_jcid_var169	232	232	232	32	32	237568	55115776	12487168	1168178844
BTC_ijb_jcid_var169	264	264	264	32	32	270336	71368704	18399744	1556931572
BTC_ijb_jcid_var169	264	264	264	32	32	270336	71368704	18399744	1547662296
BTC_ijb_jcid_var169	264	264	264	32	32	270336	71368704	18399744	1567076156
BTC_ijb_jcid_var169	264	264	264	32	32	270336	71368704	18399744	1547853574
BTC_ijb_jcid_var169	264	264	264	32	32	270336	71368704	18399744	1544388851
BTC_ijb_jcid_var169	296	296	296	32	32	303104	89718784	25934336	2090180176
BTC_ijb_jcid_var169	296	296	296	32	32	303104	89718784	25934336	2090484965
BTC_ijb_jcid_var169	296	296	296	32	32	303104	89718784	25934336	2091880181
BTC_ijb_jcid_var169	296	296	296	32	32	303104	89718784	25934336	2140954267
BTC_ijb_jcid_var169	296	296	296	32	32	303104	89718784	25934336	2107715122
BTC_ijb_jcid_var169	328	328	328	32	32	335872	110166016	35287552	2568134615
BTC_ijb_jcid_var169	328	328	328	32	32	335872	110166016	35287552	2570420266
BTC_ijb_jcid_var169	328	328	328	32	32	335872	110166016	35287552	2540911957
BTC_ijb_jcid_var169	328	328	328	32	32	335872	110166016	35287552	2510838410
BTC_ijb_jcid_var169	328	328	328	32	32	335872	110166016	35287552	2511836737
BTC_ijb_jcid_var169	360	360	360	32	32	368640	132710400	46656000	3107149612
BTC_ijb_jcid_var169	360	360	360	32	32	368640	132710400	46656000	3162540957
BTC_ijb_jcid_var169	360	360	360	32	32	368640	132710400	46656000	3162159100
BTC_ijb_jcid_var169	360	360	360	32	32	368640	132710400	46656000	3142420730
BTC_ijb_jcid_var169	360	360	360	32	32	368640	132710400	46656000	3096975616
BTC_ijb_jcid_var169	392	392	392	32	32	401408	157351936	60236288	4074791675
BTC_ijb_jcid_var169	392	392	392	32	32	401408	157351936	60236288	4030249057
BTC_ijb_jcid_var169	392	392	392	32	32	401408	157351936	60236288	4037800284
BTC_ijb_jcid_var169	392	392	392	32	32	401408	157351936	60236288	4032592391
BTC_ijb_jcid_var169	392	392	392	32	32	401408	157351936	60236288	4034650962
BTC_ijb_jcid_var169	424	424	424	32	32	434176	184090624	76225024	4837925575
BTC_ijb_jcid_var169	424	424	424	32	32	434176	184090624	76225024	4876857496
BTC_ijb_jcid_var169	424	424	424	32	32	434176	184090624	76225024	4846669374
BTC_ijb_jcid_var169	424	424	424	32	32	434176	184090624	76225024	4853543744
BTC_ijb_jcid_var169	424	424	424	32	32	434176	184090624	76225024	4867616600
BTC_ijb_jcid_var169	456	456	456	32	32	466944	212926464	94818816	5970348804
BTC_ijb_jcid_var169	456	456	456	32	32	466944	212926464	94818816	5905109644
BTC_ijb_jcid_var169	456	456	456	32	32	466944	212926464	94818816	5910148807
BTC_ijb_jcid_var169	456	456	456	32	32	466944	212926464	94818816	5956923295
BTC_ijb_jcid_var169	456	456	456	32	32	466944	212926464	94818816	5879007133
BTC_ijb_jcid_var169	488	488	488	32	32	499712	243859456	116214272	6718891776
BTC_ijb_jcid_var169	488	488	488	32	32	499712	243859456	116214272	6719665232
BTC_ijb_jcid_var169	488	488	488	32	32	499712	243859456	116214272	6756372040
BTC_ijb_jcid_var169	488	488	488	32	32	499712	243859456	116214272	6695667331
BTC_ijb_jcid_var169	488	488	488	32	32	499712	243859456	116214272	6758748099
BTC_ijb_jcid_var169	520	520	520	32	32	532480	276889600	140608000	7446855046
BTC_ijb_jcid_var169	520	520	520	32	32	532480	276889600	140608000	7465300298
BTC_ijb_jcid_var169	520	520	520	32	32	532480	276889600	140608000	7422143689
BTC_ijb_jcid_var169	520	520	520	32	32	532480	276889600	140608000	7401893993
BTC_ijb_jcid_var169	520	520	520	32	32	532480	276889600	140608000	7468394080
BTC_ijb_jcid_var169	552	552	552	32	32	565248	312016896	168196608	9499324171
BTC_ijb_jcid_var169	552	552	552	32	32	565248	312016896	168196608	9551777427
BTC_ijb_jcid_var169	552	552	552	32	32	565248	312016896	168196608	9581593218
BTC_ijb_jcid_var169	552	552	552	32	32	565248	312016896	168196608	9526843685
BTC_ijb_jcid_var169	552	552	552	32	32	565248	312016896	168196608	9584195868
BTC_ijb_jcid_var169	584	584	584	32	32	598016	349241344	199176704	10897512808
BTC_ijb_jcid_var169	584	584	584	32	32	598016	349241344	199176704	10890256306
BTC_ijb_jcid_var169	584	584	584	32	32	598016	349241344	199176704	10804369451
BTC_ijb_jcid_var169	584	584	584	32	32	598016	349241344	199176704	10906432411
BTC_ijb_jcid_var169	584	584	584	32	32	598016	349241344	199176704	10902316942
BTC_ijb_jcid_var169	616	616	616	32	32	630784	388562944	233744896	12768942791
BTC_ijb_jcid_var169	616	616	616	32	32	630784	388562944	233744896	12788641289
BTC_ijb_jcid_var169	616	616	616	32	32	630784	388562944	233744896	12759127792
BTC_ijb_jcid_var169	616	616	616	32	32	630784	388562944	233744896	12785844033
BTC_ijb_jcid_var169	616	616	616	32	32	630784	388562944	233744896	12776597639
BTC_ijb_jcid_var169	648	648	648	32	32	663552	429981696	272097792	14180385168
BTC_ijb_jcid_var169	648	648	648	32	32	663552	429981696	272097792	13986108982
BTC_ijb_jcid_var169	648	648	648	32	32	663552	429981696	272097792	13988038577
BTC_ijb_jcid_var169	648	648	648	32	32	663552	429981696	272097792	13984585636
BTC_ijb_jcid_var169	648	648	648	32	32	663552	429981696	272097792	14108817974
BTC_ijb_jcid_var169	680	680	680	32	32	696320	473497600	314432000	15617144966
BTC_ijb_jcid_var169	680	680	680	32	32	696320	473497600	314432000	15537067050
BTC_ijb_jcid_var169	680	680	680	32	32	696320	473497600	314432000	15614067660
BTC_ijb_jcid_var169	680	680	680	32	32	696320	473497600	314432000	15458524312
BTC_ijb_jcid_var169	680	680	680	32	32	696320	473497600	314432000	15425785658
BTC_ijb_jcid_var169	712	712	712	32	32	729088	519110656	360944128	18517209234
BTC_ijb_jcid_var169	712	712	712	32	32	729088	519110656	360944128	18428956504
BTC_ijb_jcid_var169	712	712	712	32	32	729088	519110656	360944128	18381541522
BTC_ijb_jcid_var169	712	712	712	32	32	729088	519110656	360944128	18552343006
BTC_ijb_jcid_var169	712	712	712	32	32	729088	519110656	360944128	18462843392
BTC_ijb_jcid_var169	744	744	744	32	32	761856	566820864	411830784	20373349658
BTC_ijb_jcid_var169	744	744	744	32	32	761856	566820864	411830784	20455896449
BTC_ijb_jcid_var169	744	744	744	32	32	761856	566820864	411830784	20374966285
BTC_ijb_jcid_var169	744	744	744	32	32	761856	566820864	411830784	20355109478
BTC_ijb_jcid_var169	744	744	744	32	32	761856	566820864	411830784	20351610925
BTC_ijb_jcid_var169	776	776	776	32	32	794624	616628224	467288576	23191060125
BTC_ijb_jcid_var169	776	776	776	32	32	794624	616628224	467288576	23133525641
BTC_ijb_jcid_var169	776	776	776	32	32	794624	616628224	467288576	23239984273
BTC_ijb_jcid_var169	776	776	776	32	32	794624	616628224	467288576	23348654769
BTC_ijb_jcid_var169	776	776	776	32	32	794624	616628224	467288576	23140218116
BTC_ijb_jcid_var169	808	808	808	32	32	827392	668532736	527514112	25182831391
BTC_ijb_jcid_var169	808	808	808	32	32	827392	668532736	527514112	25130965039
BTC_ijb_jcid_var169	808	808	808	32	32	827392	668532736	527514112	25129495658
BTC_ijb_jcid_var169	808	808	808	32	32	827392	668532736	527514112	25114144079
BTC_ijb_jcid_var169	808	808	808	32	32	827392	668532736	527514112	25106699504
BTC_ijb_jcid_var169	840	840	840	32	32	860160	722534400	592704000	26818830911
BTC_ijb_jcid_var169	840	840	840	32	32	860160	722534400	592704000	26807575934
BTC_ijb_jcid_var169	840	840	840	32	32	860160	722534400	592704000	26803743693
BTC_ijb_jcid_var169	840	840	840	32	32	860160	722534400	592704000	26810281185
BTC_ijb_jcid_var169	840	840	840	32	32	860160	722534400	592704000	26820376234
BTC_ijb_jcid_var169	872	872	872	32	32	892928	778633216	663054848	31595615609
BTC_ijb_jcid_var169	872	872	872	32	32	892928	778633216	663054848	31598021342
BTC_ijb_jcid_var169	872	872	872	32	32	892928	778633216	663054848	31596953976
BTC_ijb_jcid_var169	872	872	872	32	32	892928	778633216	663054848	31600960406
BTC_ijb_jcid_var169	872	872	872	32	32	892928	778633216	663054848	31841862201
BTC_ijb_jcid_var169	904	904	904	32	32	925696	836829184	738763264	35018162379
BTC_ijb_jcid_var169	904	904	904	32	32	925696	836829184	738763264	35124193533
BTC_ijb_jcid_var169	904	904	904	32	32	925696	836829184	738763264	34788968595
BTC_ijb_jcid_var169	904	904	904	32	32	925696	836829184	738763264	34729625697
BTC_ijb_jcid_var169	904	904	904	32	32	925696	836829184	738763264	34508635663
BTC_ijb_jcid_var169	936	936	936	32	32	958464	897122304	820025856	39139905277
BTC_ijb_jcid_var169	936	936	936	32	32	958464	897122304	820025856	39118814146
BTC_ijb_jcid_var169	936	936	936	32	32	958464	897122304	820025856	38527710082
BTC_ijb_jcid_var169	936	936	936	32	32	958464	897122304	820025856	38672566977
BTC_ijb_jcid_var169	936	936	936	32	32	958464	897122304	820025856	38517857793
BTC_ijb_jcid_var169	968	968	968	32	32	991232	959512576	907039232	40897423818
BTC_ijb_jcid_var169	968	968	968	32	32	991232	959512576	907039232	40728058986
BTC_ijb_jcid_var169	968	968	968	32	32	991232	959512576	907039232	40844140201
BTC_ijb_jcid_var169	968	968	968	32	32	991232	959512576	907039232	41070916733
BTC_ijb_jcid_var169	968	968	968	32	32	991232	959512576	907039232	41093448094
BTC_ijb_jcid_var169	1000	1000	1000	32	32	1024000	1024000000	1000000000	42393113685
BTC_ijb_jcid_var169	1000	1000	1000	32	32	1024000	1024000000	1000000000	42392962061
BTC_ijb_jcid_var169	1000	1000	1000	32	32	1024000	1024000000	1000000000	42279581455
BTC_ijb_jcid_var169	1000	1000	1000	32	32	1024000	1024000000	1000000000	42181260504
BTC_ijb_jcid_var169	1000	1000	1000	32	32	1024000	1024000000	1000000000	42045775595


==> figures/data/ijb_jcid10/meas/var17.dat <==
BTC_ijb_jcid_var17	8	8	8	32	32	8192	65536	512	42711209
BTC_ijb_jcid_var17	8	8	8	32	32	8192	65536	512	1835375
BTC_ijb_jcid_var17	8	8	8	32	32	8192	65536	512	1868605
BTC_ijb_jcid_var17	8	8	8	32	32	8192	65536	512	1830469
BTC_ijb_jcid_var17	8	8	8	32	32	8192	65536	512	1949741
BTC_ijb_jcid_var17	40	40	40	32	32	40960	1638400	64000	309338980
BTC_ijb_jcid_var17	40	40	40	32	32	40960	1638400	64000	299412581
BTC_ijb_jcid_var17	40	40	40	32	32	40960	1638400	64000	300198868
BTC_ijb_jcid_var17	40	40	40	32	32	40960	1638400	64000	299816736
BTC_ijb_jcid_var17	40	40	40	32	32	40960	1638400	64000	299178647
BTC_ijb_jcid_var17	72	72	72	32	32	73728	5308416	373248	1805883971
BTC_ijb_jcid_var17	72	72	72	32	32	73728	5308416	373248	1803195003
BTC_ijb_jcid_var17	72	72	72	32	32	73728	5308416	373248	1801905361
BTC_ijb_jcid_var17	72	72	72	32	32	73728	5308416	373248	1802083124
BTC_ijb_jcid_var17	72	72	72	32	32	73728	5308416	373248	1803961052
BTC_ijb_jcid_var17	104	104	104	32	32	106496	11075584	1124864	5415531996
BTC_ijb_jcid_var17	104	104	104	32	32	106496	11075584	1124864	5423677750
BTC_ijb_jcid_var17	104	104	104	32	32	106496	11075584	1124864	5491440096
BTC_ijb_jcid_var17	104	104	104	32	32	106496	11075584	1124864	5415264232
BTC_ijb_jcid_var17	104	104	104	32	32	106496	11075584	1124864	5411157976
BTC_ijb_jcid_var17	136	136	136	32	32	139264	18939904	2515456	12108874416
BTC_ijb_jcid_var17	136	136	136	32	32	139264	18939904	2515456	12078095917
BTC_ijb_jcid_var17	136	136	136	32	32	139264	18939904	2515456	12128895893
BTC_ijb_jcid_var17	136	136	136	32	32	139264	18939904	2515456	12110003544
BTC_ijb_jcid_var17	136	136	136	32	32	139264	18939904	2515456	12408980708
BTC_ijb_jcid_var17	168	168	168	32	32	172032	28901376	4741632	22785703721
BTC_ijb_jcid_var17	168	168	168	32	32	172032	28901376	4741632	22764739340
BTC_ijb_jcid_var17	168	168	168	32	32	172032	28901376	4741632	22776134299
BTC_ijb_jcid_var17	168	168	168	32	32	172032	28901376	4741632	22755896636
BTC_ijb_jcid_var17	168	168	168	32	32	172032	28901376	4741632	22781294197
BTC_ijb_jcid_var17	200	200	200	32	32	204800	40960000	8000000	38390932394
BTC_ijb_jcid_var17	200	200	200	32	32	204800	40960000	8000000	38408311017
BTC_ijb_jcid_var17	200	200	200	32	32	204800	40960000	8000000	38367879154
BTC_ijb_jcid_var17	200	200	200	32	32	204800	40960000	8000000	38345983299
BTC_ijb_jcid_var17	200	200	200	32	32	204800	40960000	8000000	38413660619
BTC_ijb_jcid_var17	232	232	232	32	32	237568	55115776	12487168	59916853696
BTC_ijb_jcid_var17	232	232	232	32	32	237568	55115776	12487168	59893737867
BTC_ijb_jcid_var17	232	232	232	32	32	237568	55115776	12487168	59907047480
BTC_ijb_jcid_var17	232	232	232	32	32	237568	55115776	12487168	59884928295
BTC_ijb_jcid_var17	232	232	232	32	32	237568	55115776	12487168	59868382516
BTC_ijb_jcid_var17	264	264	264	32	32	270336	71368704	18399744	88383708955
BTC_ijb_jcid_var17	264	264	264	32	32	270336	71368704	18399744	87861528655
BTC_ijb_jcid_var17	264	264	264	32	32	270336	71368704	18399744	88186579999
BTC_ijb_jcid_var17	264	264	264	32	32	270336	71368704	18399744	87780449503
BTC_ijb_jcid_var17	264	264	264	32	32	270336	71368704	18399744	88291072097
BTC_ijb_jcid_var17	296	296	296	32	32	303104	89718784	25934336	124211912919
BTC_ijb_jcid_var17	296	296	296	32	32	303104	89718784	25934336	124214463847
BTC_ijb_jcid_var17	296	296	296	32	32	303104	89718784	25934336	124242292291
BTC_ijb_jcid_var17	296	296	296	32	32	303104	89718784	25934336	124248587179
BTC_ijb_jcid_var17	296	296	296	32	32	303104	89718784	25934336	123845542386


==> figures/data/ijb_jcid10/meas/var170.dat <==
BTC_ijb_jcid_var170	8	8	8	32	32	8192	65536	512	46156721
BTC_ijb_jcid_var170	8	8	8	32	32	8192	65536	512	3267606
BTC_ijb_jcid_var170	8	8	8	32	32	8192	65536	512	3339753
BTC_ijb_jcid_var170	8	8	8	32	32	8192	65536	512	3347317
BTC_ijb_jcid_var170	8	8	8	32	32	8192	65536	512	3314843
BTC_ijb_jcid_var170	40	40	40	32	32	40960	1638400	64000	63855142
BTC_ijb_jcid_var170	40	40	40	32	32	40960	1638400	64000	59929570
BTC_ijb_jcid_var170	40	40	40	32	32	40960	1638400	64000	59864243
BTC_ijb_jcid_var170	40	40	40	32	32	40960	1638400	64000	59825011
BTC_ijb_jcid_var170	40	40	40	32	32	40960	1638400	64000	59821235
BTC_ijb_jcid_var170	72	72	72	32	32	73728	5308416	373248	340028178
BTC_ijb_jcid_var170	72	72	72	32	32	73728	5308416	373248	343186794
BTC_ijb_jcid_var170	72	72	72	32	32	73728	5308416	373248	341704035
BTC_ijb_jcid_var170	72	72	72	32	32	73728	5308416	373248	341486040
BTC_ijb_jcid_var170	72	72	72	32	32	73728	5308416	373248	342239841
BTC_ijb_jcid_var170	104	104	104	32	32	106496	11075584	1124864	633854832
BTC_ijb_jcid_var170	104	104	104	32	32	106496	11075584	1124864	514563709
BTC_ijb_jcid_var170	104	104	104	32	32	106496	11075584	1124864	513705886
BTC_ijb_jcid_var170	104	104	104	32	32	106496	11075584	1124864	514027817
BTC_ijb_jcid_var170	104	104	104	32	32	106496	11075584	1124864	513950155
BTC_ijb_jcid_var170	136	136	136	32	32	139264	18939904	2515456	910476570
BTC_ijb_jcid_var170	136	136	136	32	32	139264	18939904	2515456	908978171
BTC_ijb_jcid_var170	136	136	136	32	32	139264	18939904	2515456	913956580
BTC_ijb_jcid_var170	136	136	136	32	32	139264	18939904	2515456	905376444
BTC_ijb_jcid_var170	136	136	136	32	32	139264	18939904	2515456	911112524
BTC_ijb_jcid_var170	168	168	168	32	32	172032	28901376	4741632	1307843168
BTC_ijb_jcid_var170	168	168	168	32	32	172032	28901376	4741632	1307061025
BTC_ijb_jcid_var170	168	168	168	32	32	172032	28901376	4741632	1312580351
BTC_ijb_jcid_var170	168	168	168	32	32	172032	28901376	4741632	1307715344
BTC_ijb_jcid_var170	168	168	168	32	32	172032	28901376	4741632	1306964247
BTC_ijb_jcid_var170	200	200	200	32	32	204800	40960000	8000000	1911013328
BTC_ijb_jcid_var170	200	200	200	32	32	204800	40960000	8000000	1889958529
BTC_ijb_jcid_var170	200	200	200	32	32	204800	40960000	8000000	1892221853
BTC_ijb_jcid_var170	200	200	200	32	32	204800	40960000	8000000	1890003419
BTC_ijb_jcid_var170	200	200	200	32	32	204800	40960000	8000000	1892462124
BTC_ijb_jcid_var170	232	232	232	32	32	237568	55115776	12487168	2713429485
BTC_ijb_jcid_var170	232	232	232	32	32	237568	55115776	12487168	2713964546
BTC_ijb_jcid_var170	232	232	232	32	32	237568	55115776	12487168	2725934400
BTC_ijb_jcid_var170	232	232	232	32	32	237568	55115776	12487168	2713755191
BTC_ijb_jcid_var170	232	232	232	32	32	237568	55115776	12487168	2711138780
BTC_ijb_jcid_var170	264	264	264	32	32	270336	71368704	18399744	3616216125
BTC_ijb_jcid_var170	264	264	264	32	32	270336	71368704	18399744	3614035127
BTC_ijb_jcid_var170	264	264	264	32	32	270336	71368704	18399744	3610607731
BTC_ijb_jcid_var170	264	264	264	32	32	270336	71368704	18399744	3613996064
BTC_ijb_jcid_var170	264	264	264	32	32	270336	71368704	18399744	3597824474
BTC_ijb_jcid_var170	296	296	296	32	32	303104	89718784	25934336	4782455225
BTC_ijb_jcid_var170	296	296	296	32	32	303104	89718784	25934336	4807307087
BTC_ijb_jcid_var170	296	296	296	32	32	303104	89718784	25934336	4807380443
BTC_ijb_jcid_var170	296	296	296	32	32	303104	89718784	25934336	4815728341
BTC_ijb_jcid_var170	296	296	296	32	32	303104	89718784	25934336	4800170558
BTC_ijb_jcid_var170	328	328	328	32	32	335872	110166016	35287552	5725474975
BTC_ijb_jcid_var170	328	328	328	32	32	335872	110166016	35287552	5785593962
BTC_ijb_jcid_var170	328	328	328	32	32	335872	110166016	35287552	5792985094
BTC_ijb_jcid_var170	328	328	328	32	32	335872	110166016	35287552	5793079224
BTC_ijb_jcid_var170	328	328	328	32	32	335872	110166016	35287552	5787470945
BTC_ijb_jcid_var170	360	360	360	32	32	368640	132710400	46656000	6834761257
BTC_ijb_jcid_var170	360	360	360	32	32	368640	132710400	46656000	6756833543
BTC_ijb_jcid_var170	360	360	360	32	32	368640	132710400	46656000	6713158760
BTC_ijb_jcid_var170	360	360	360	32	32	368640	132710400	46656000	6700296366
BTC_ijb_jcid_var170	360	360	360	32	32	368640	132710400	46656000	6771283982
BTC_ijb_jcid_var170	392	392	392	32	32	401408	157351936	60236288	8418213816
BTC_ijb_jcid_var170	392	392	392	32	32	401408	157351936	60236288	8527554143
BTC_ijb_jcid_var170	392	392	392	32	32	401408	157351936	60236288	8462876088
BTC_ijb_jcid_var170	392	392	392	32	32	401408	157351936	60236288	8450149033
BTC_ijb_jcid_var170	392	392	392	32	32	401408	157351936	60236288	8504736831
BTC_ijb_jcid_var170	424	424	424	32	32	434176	184090624	76225024	10146789887
BTC_ijb_jcid_var170	424	424	424	32	32	434176	184090624	76225024	10033089512
BTC_ijb_jcid_var170	424	424	424	32	32	434176	184090624	76225024	10034651583
BTC_ijb_jcid_var170	424	424	424	32	32	434176	184090624	76225024	9995761369
BTC_ijb_jcid_var170	424	424	424	32	32	434176	184090624	76225024	9987948677
BTC_ijb_jcid_var170	456	456	456	32	32	466944	212926464	94818816	11782574139
BTC_ijb_jcid_var170	456	456	456	32	32	466944	212926464	94818816	11776888125
BTC_ijb_jcid_var170	456	456	456	32	32	466944	212926464	94818816	11769527597
BTC_ijb_jcid_var170	456	456	456	32	32	466944	212926464	94818816	11838170721
BTC_ijb_jcid_var170	456	456	456	32	32	466944	212926464	94818816	11843673062
BTC_ijb_jcid_var170	488	488	488	32	32	499712	243859456	116214272	13452251810
BTC_ijb_jcid_var170	488	488	488	32	32	499712	243859456	116214272	13439427431
BTC_ijb_jcid_var170	488	488	488	32	32	499712	243859456	116214272	13471866551
BTC_ijb_jcid_var170	488	488	488	32	32	499712	243859456	116214272	13456775264
BTC_ijb_jcid_var170	488	488	488	32	32	499712	243859456	116214272	13481233018
BTC_ijb_jcid_var170	520	520	520	32	32	532480	276889600	140608000	15105033391
BTC_ijb_jcid_var170	520	520	520	32	32	532480	276889600	140608000	15304238059
BTC_ijb_jcid_var170	520	520	520	32	32	532480	276889600	140608000	15065379653
BTC_ijb_jcid_var170	520	520	520	32	32	532480	276889600	140608000	15085261287
BTC_ijb_jcid_var170	520	520	520	32	32	532480	276889600	140608000	15076051835
BTC_ijb_jcid_var170	552	552	552	32	32	565248	312016896	168196608	17896441145
BTC_ijb_jcid_var170	552	552	552	32	32	565248	312016896	168196608	17888117022
BTC_ijb_jcid_var170	552	552	552	32	32	565248	312016896	168196608	17898523568
BTC_ijb_jcid_var170	552	552	552	32	32	565248	312016896	168196608	17896829154
BTC_ijb_jcid_var170	552	552	552	32	32	565248	312016896	168196608	17920747989
BTC_ijb_jcid_var170	584	584	584	32	32	598016	349241344	199176704	20375392865
BTC_ijb_jcid_var170	584	584	584	32	32	598016	349241344	199176704	20336153049
BTC_ijb_jcid_var170	584	584	584	32	32	598016	349241344	199176704	20382851206
BTC_ijb_jcid_var170	584	584	584	32	32	598016	349241344	199176704	20378339408
BTC_ijb_jcid_var170	584	584	584	32	32	598016	349241344	199176704	20494694538
BTC_ijb_jcid_var170	616	616	616	32	32	630784	388562944	233744896	23281821447
BTC_ijb_jcid_var170	616	616	616	32	32	630784	388562944	233744896	23387425725
BTC_ijb_jcid_var170	616	616	616	32	32	630784	388562944	233744896	23417156152
BTC_ijb_jcid_var170	616	616	616	32	32	630784	388562944	233744896	23479683238
BTC_ijb_jcid_var170	616	616	616	32	32	630784	388562944	233744896	23412731508
BTC_ijb_jcid_var170	648	648	648	32	32	663552	429981696	272097792	25567363982
BTC_ijb_jcid_var170	648	648	648	32	32	663552	429981696	272097792	25553192980
BTC_ijb_jcid_var170	648	648	648	32	32	663552	429981696	272097792	25523013298
BTC_ijb_jcid_var170	648	648	648	32	32	663552	429981696	272097792	25515323842
BTC_ijb_jcid_var170	648	648	648	32	32	663552	429981696	272097792	25560179730
BTC_ijb_jcid_var170	680	680	680	32	32	696320	473497600	314432000	28127167180
BTC_ijb_jcid_var170	680	680	680	32	32	696320	473497600	314432000	28221821065
BTC_ijb_jcid_var170	680	680	680	32	32	696320	473497600	314432000	28359502979
BTC_ijb_jcid_var170	680	680	680	32	32	696320	473497600	314432000	27878936481
BTC_ijb_jcid_var170	680	680	680	32	32	696320	473497600	314432000	27996439250
BTC_ijb_jcid_var170	712	712	712	32	32	729088	519110656	360944128	32240793418
BTC_ijb_jcid_var170	712	712	712	32	32	729088	519110656	360944128	32191660215
BTC_ijb_jcid_var170	712	712	712	32	32	729088	519110656	360944128	32122769386
BTC_ijb_jcid_var170	712	712	712	32	32	729088	519110656	360944128	31949282043
BTC_ijb_jcid_var170	712	712	712	32	32	729088	519110656	360944128	31908251657
BTC_ijb_jcid_var170	744	744	744	32	32	761856	566820864	411830784	35517537688
BTC_ijb_jcid_var170	744	744	744	32	32	761856	566820864	411830784	35978442668
BTC_ijb_jcid_var170	744	744	744	32	32	761856	566820864	411830784	35457436594
BTC_ijb_jcid_var170	744	744	744	32	32	761856	566820864	411830784	35612205412
BTC_ijb_jcid_var170	744	744	744	32	32	761856	566820864	411830784	35570853002
BTC_ijb_jcid_var170	776	776	776	32	32	794624	616628224	467288576	39756539281
BTC_ijb_jcid_var170	776	776	776	32	32	794624	616628224	467288576	39643370819
BTC_ijb_jcid_var170	776	776	776	32	32	794624	616628224	467288576	39776424321
BTC_ijb_jcid_var170	776	776	776	32	32	794624	616628224	467288576	39685383596
BTC_ijb_jcid_var170	776	776	776	32	32	794624	616628224	467288576	39787875593
BTC_ijb_jcid_var170	808	808	808	32	32	827392	668532736	527514112	42833596303
BTC_ijb_jcid_var170	808	808	808	32	32	827392	668532736	527514112	42875385877
BTC_ijb_jcid_var170	808	808	808	32	32	827392	668532736	527514112	42831169802
BTC_ijb_jcid_var170	808	808	808	32	32	827392	668532736	527514112	43026100385
BTC_ijb_jcid_var170	808	808	808	32	32	827392	668532736	527514112	43023877347
BTC_ijb_jcid_var170	840	840	840	32	32	860160	722534400	592704000	46267292932
BTC_ijb_jcid_var170	840	840	840	32	32	860160	722534400	592704000	45937747187
BTC_ijb_jcid_var170	840	840	840	32	32	860160	722534400	592704000	46119568783
BTC_ijb_jcid_var170	840	840	840	32	32	860160	722534400	592704000	46283847879
BTC_ijb_jcid_var170	840	840	840	32	32	860160	722534400	592704000	46031342784
BTC_ijb_jcid_var170	872	872	872	32	32	892928	778633216	663054848	52503708709
BTC_ijb_jcid_var170	872	872	872	32	32	892928	778633216	663054848	52723286430
BTC_ijb_jcid_var170	872	872	872	32	32	892928	778633216	663054848	52240912036
BTC_ijb_jcid_var170	872	872	872	32	32	892928	778633216	663054848	52356815585
BTC_ijb_jcid_var170	872	872	872	32	32	892928	778633216	663054848	52401816619


==> figures/data/ijb_jcid10/meas/var171.dat <==
BTC_ijb_jcid_var171	8	8	8	32	32	8192	65536	512	68560234
BTC_ijb_jcid_var171	8	8	8	32	32	8192	65536	512	3316759
BTC_ijb_jcid_var171	8	8	8	32	32	8192	65536	512	3246280
BTC_ijb_jcid_var171	8	8	8	32	32	8192	65536	512	3311121
BTC_ijb_jcid_var171	8	8	8	32	32	8192	65536	512	3399528
BTC_ijb_jcid_var171	40	40	40	32	32	40960	1638400	64000	58728092
BTC_ijb_jcid_var171	40	40	40	32	32	40960	1638400	64000	55905136
BTC_ijb_jcid_var171	40	40	40	32	32	40960	1638400	64000	55768107
BTC_ijb_jcid_var171	40	40	40	32	32	40960	1638400	64000	55705512
BTC_ijb_jcid_var171	40	40	40	32	32	40960	1638400	64000	55826440
BTC_ijb_jcid_var171	72	72	72	32	32	73728	5308416	373248	170990923
BTC_ijb_jcid_var171	72	72	72	32	32	73728	5308416	373248	169966913
BTC_ijb_jcid_var171	72	72	72	32	32	73728	5308416	373248	169891403
BTC_ijb_jcid_var171	72	72	72	32	32	73728	5308416	373248	169796035
BTC_ijb_jcid_var171	72	72	72	32	32	73728	5308416	373248	171948084
BTC_ijb_jcid_var171	104	104	104	32	32	106496	11075584	1124864	363789642
BTC_ijb_jcid_var171	104	104	104	32	32	106496	11075584	1124864	364230695
BTC_ijb_jcid_var171	104	104	104	32	32	106496	11075584	1124864	364675369
BTC_ijb_jcid_var171	104	104	104	32	32	106496	11075584	1124864	312675705
BTC_ijb_jcid_var171	104	104	104	32	32	106496	11075584	1124864	213318744
BTC_ijb_jcid_var171	136	136	136	32	32	139264	18939904	2515456	372431612
BTC_ijb_jcid_var171	136	136	136	32	32	139264	18939904	2515456	372474611
BTC_ijb_jcid_var171	136	136	136	32	32	139264	18939904	2515456	373225611
BTC_ijb_jcid_var171	136	136	136	32	32	139264	18939904	2515456	376355715
BTC_ijb_jcid_var171	136	136	136	32	32	139264	18939904	2515456	376156468
BTC_ijb_jcid_var171	168	168	168	32	32	172032	28901376	4741632	554608961
BTC_ijb_jcid_var171	168	168	168	32	32	172032	28901376	4741632	559391358
BTC_ijb_jcid_var171	168	168	168	32	32	172032	28901376	4741632	553195689
BTC_ijb_jcid_var171	168	168	168	32	32	172032	28901376	4741632	551705486
BTC_ijb_jcid_var171	168	168	168	32	32	172032	28901376	4741632	544917610
BTC_ijb_jcid_var171	200	200	200	32	32	204800	40960000	8000000	781442138
BTC_ijb_jcid_var171	200	200	200	32	32	204800	40960000	8000000	779977750
BTC_ijb_jcid_var171	200	200	200	32	32	204800	40960000	8000000	781771418
BTC_ijb_jcid_var171	200	200	200	32	32	204800	40960000	8000000	782325146
BTC_ijb_jcid_var171	200	200	200	32	32	204800	40960000	8000000	782508711
BTC_ijb_jcid_var171	232	232	232	32	32	237568	55115776	12487168	1137984011
BTC_ijb_jcid_var171	232	232	232	32	32	237568	55115776	12487168	1136470319
BTC_ijb_jcid_var171	232	232	232	32	32	237568	55115776	12487168	1136499594
BTC_ijb_jcid_var171	232	232	232	32	32	237568	55115776	12487168	1137335967
BTC_ijb_jcid_var171	232	232	232	32	32	237568	55115776	12487168	1138295763
BTC_ijb_jcid_var171	264	264	264	32	32	270336	71368704	18399744	1544613771
BTC_ijb_jcid_var171	264	264	264	32	32	270336	71368704	18399744	1524693897
BTC_ijb_jcid_var171	264	264	264	32	32	270336	71368704	18399744	1533397866
BTC_ijb_jcid_var171	264	264	264	32	32	270336	71368704	18399744	1520383994
BTC_ijb_jcid_var171	264	264	264	32	32	270336	71368704	18399744	1524693584
BTC_ijb_jcid_var171	296	296	296	32	32	303104	89718784	25934336	2059087999
BTC_ijb_jcid_var171	296	296	296	32	32	303104	89718784	25934336	2058242019
BTC_ijb_jcid_var171	296	296	296	32	32	303104	89718784	25934336	2053870909
BTC_ijb_jcid_var171	296	296	296	32	32	303104	89718784	25934336	2054443447
BTC_ijb_jcid_var171	296	296	296	32	32	303104	89718784	25934336	2055312756
BTC_ijb_jcid_var171	328	328	328	32	32	335872	110166016	35287552	2470811078
BTC_ijb_jcid_var171	328	328	328	32	32	335872	110166016	35287552	2468552231
BTC_ijb_jcid_var171	328	328	328	32	32	335872	110166016	35287552	2481647482
BTC_ijb_jcid_var171	328	328	328	32	32	335872	110166016	35287552	2473082547
BTC_ijb_jcid_var171	328	328	328	32	32	335872	110166016	35287552	2467283271
BTC_ijb_jcid_var171	360	360	360	32	32	368640	132710400	46656000	3034250125
BTC_ijb_jcid_var171	360	360	360	32	32	368640	132710400	46656000	3029276307
BTC_ijb_jcid_var171	360	360	360	32	32	368640	132710400	46656000	3032261612
BTC_ijb_jcid_var171	360	360	360	32	32	368640	132710400	46656000	3027076792
BTC_ijb_jcid_var171	360	360	360	32	32	368640	132710400	46656000	3033711847
BTC_ijb_jcid_var171	392	392	392	32	32	401408	157351936	60236288	3983907103
BTC_ijb_jcid_var171	392	392	392	32	32	401408	157351936	60236288	3925136049
BTC_ijb_jcid_var171	392	392	392	32	32	401408	157351936	60236288	3991644509
BTC_ijb_jcid_var171	392	392	392	32	32	401408	157351936	60236288	3931696583
BTC_ijb_jcid_var171	392	392	392	32	32	401408	157351936	60236288	3922474718
BTC_ijb_jcid_var171	424	424	424	32	32	434176	184090624	76225024	4794820333
BTC_ijb_jcid_var171	424	424	424	32	32	434176	184090624	76225024	4745338892
BTC_ijb_jcid_var171	424	424	424	32	32	434176	184090624	76225024	4752922813
BTC_ijb_jcid_var171	424	424	424	32	32	434176	184090624	76225024	4752150580
BTC_ijb_jcid_var171	424	424	424	32	32	434176	184090624	76225024	4768563097
BTC_ijb_jcid_var171	456	456	456	32	32	466944	212926464	94818816	5820707667
BTC_ijb_jcid_var171	456	456	456	32	32	466944	212926464	94818816	5885973305
BTC_ijb_jcid_var171	456	456	456	32	32	466944	212926464	94818816	5884600631
BTC_ijb_jcid_var171	456	456	456	32	32	466944	212926464	94818816	5895619825
BTC_ijb_jcid_var171	456	456	456	32	32	466944	212926464	94818816	5883404814
BTC_ijb_jcid_var171	488	488	488	32	32	499712	243859456	116214272	6657168692
BTC_ijb_jcid_var171	488	488	488	32	32	499712	243859456	116214272	6662554677
BTC_ijb_jcid_var171	488	488	488	32	32	499712	243859456	116214272	6661473258
BTC_ijb_jcid_var171	488	488	488	32	32	499712	243859456	116214272	6648850068
BTC_ijb_jcid_var171	488	488	488	32	32	499712	243859456	116214272	6652000768
BTC_ijb_jcid_var171	520	520	520	32	32	532480	276889600	140608000	7381656215
BTC_ijb_jcid_var171	520	520	520	32	32	532480	276889600	140608000	7216065108
BTC_ijb_jcid_var171	520	520	520	32	32	532480	276889600	140608000	7249368071
BTC_ijb_jcid_var171	520	520	520	32	32	532480	276889600	140608000	7220610998
BTC_ijb_jcid_var171	520	520	520	32	32	532480	276889600	140608000	7250689223
BTC_ijb_jcid_var171	552	552	552	32	32	565248	312016896	168196608	9180626722
BTC_ijb_jcid_var171	552	552	552	32	32	565248	312016896	168196608	9238795779
BTC_ijb_jcid_var171	552	552	552	32	32	565248	312016896	168196608	9196224623
BTC_ijb_jcid_var171	552	552	552	32	32	565248	312016896	168196608	9178882947
BTC_ijb_jcid_var171	552	552	552	32	32	565248	312016896	168196608	9179902371
BTC_ijb_jcid_var171	584	584	584	32	32	598016	349241344	199176704	10550398943
BTC_ijb_jcid_var171	584	584	584	32	32	598016	349241344	199176704	10533489493
BTC_ijb_jcid_var171	584	584	584	32	32	598016	349241344	199176704	10589252759
BTC_ijb_jcid_var171	584	584	584	32	32	598016	349241344	199176704	10730475731
BTC_ijb_jcid_var171	584	584	584	32	32	598016	349241344	199176704	10681508936
BTC_ijb_jcid_var171	616	616	616	32	32	630784	388562944	233744896	12583534246
BTC_ijb_jcid_var171	616	616	616	32	32	630784	388562944	233744896	12579467229
BTC_ijb_jcid_var171	616	616	616	32	32	630784	388562944	233744896	12466432378
BTC_ijb_jcid_var171	616	616	616	32	32	630784	388562944	233744896	12615207792
BTC_ijb_jcid_var171	616	616	616	32	32	630784	388562944	233744896	12393187029
BTC_ijb_jcid_var171	648	648	648	32	32	663552	429981696	272097792	13621578305
BTC_ijb_jcid_var171	648	648	648	32	32	663552	429981696	272097792	13788649706
BTC_ijb_jcid_var171	648	648	648	32	32	663552	429981696	272097792	13627779467
BTC_ijb_jcid_var171	648	648	648	32	32	663552	429981696	272097792	13613052671
BTC_ijb_jcid_var171	648	648	648	32	32	663552	429981696	272097792	13609928435
BTC_ijb_jcid_var171	680	680	680	32	32	696320	473497600	314432000	14954465518
BTC_ijb_jcid_var171	680	680	680	32	32	696320	473497600	314432000	14886436718
BTC_ijb_jcid_var171	680	680	680	32	32	696320	473497600	314432000	14961349692
BTC_ijb_jcid_var171	680	680	680	32	32	696320	473497600	314432000	14901973013
BTC_ijb_jcid_var171	680	680	680	32	32	696320	473497600	314432000	14881498520
BTC_ijb_jcid_var171	712	712	712	32	32	729088	519110656	360944128	17860228213
BTC_ijb_jcid_var171	712	712	712	32	32	729088	519110656	360944128	17858412955
BTC_ijb_jcid_var171	712	712	712	32	32	729088	519110656	360944128	17833613031
BTC_ijb_jcid_var171	712	712	712	32	32	729088	519110656	360944128	17853644480
BTC_ijb_jcid_var171	712	712	712	32	32	729088	519110656	360944128	17839904839
BTC_ijb_jcid_var171	744	744	744	32	32	761856	566820864	411830784	19889167831
BTC_ijb_jcid_var171	744	744	744	32	32	761856	566820864	411830784	19979266972
BTC_ijb_jcid_var171	744	744	744	32	32	761856	566820864	411830784	19881407607
BTC_ijb_jcid_var171	744	744	744	32	32	761856	566820864	411830784	19862099202
BTC_ijb_jcid_var171	744	744	744	32	32	761856	566820864	411830784	19897514911
BTC_ijb_jcid_var171	776	776	776	32	32	794624	616628224	467288576	22462367847
BTC_ijb_jcid_var171	776	776	776	32	32	794624	616628224	467288576	22458073493
BTC_ijb_jcid_var171	776	776	776	32	32	794624	616628224	467288576	22452158039
BTC_ijb_jcid_var171	776	776	776	32	32	794624	616628224	467288576	22463280588
BTC_ijb_jcid_var171	776	776	776	32	32	794624	616628224	467288576	22455949236
BTC_ijb_jcid_var171	808	808	808	32	32	827392	668532736	527514112	24351278237
BTC_ijb_jcid_var171	808	808	808	32	32	827392	668532736	527514112	24344670236
BTC_ijb_jcid_var171	808	808	808	32	32	827392	668532736	527514112	24353131152
BTC_ijb_jcid_var171	808	808	808	32	32	827392	668532736	527514112	24326057510
BTC_ijb_jcid_var171	808	808	808	32	32	827392	668532736	527514112	24346176811
BTC_ijb_jcid_var171	840	840	840	32	32	860160	722534400	592704000	25917265413
BTC_ijb_jcid_var171	840	840	840	32	32	860160	722534400	592704000	25893776396
BTC_ijb_jcid_var171	840	840	840	32	32	860160	722534400	592704000	25913061901
BTC_ijb_jcid_var171	840	840	840	32	32	860160	722534400	592704000	25922514986
BTC_ijb_jcid_var171	840	840	840	32	32	860160	722534400	592704000	25907245405
BTC_ijb_jcid_var171	872	872	872	32	32	892928	778633216	663054848	30501724132
BTC_ijb_jcid_var171	872	872	872	32	32	892928	778633216	663054848	30494439845
BTC_ijb_jcid_var171	872	872	872	32	32	892928	778633216	663054848	30470439054
BTC_ijb_jcid_var171	872	872	872	32	32	892928	778633216	663054848	30516667601
BTC_ijb_jcid_var171	872	872	872	32	32	892928	778633216	663054848	30514940801
BTC_ijb_jcid_var171	904	904	904	32	32	925696	836829184	738763264	33525859733
BTC_ijb_jcid_var171	904	904	904	32	32	925696	836829184	738763264	33330957197
BTC_ijb_jcid_var171	904	904	904	32	32	925696	836829184	738763264	33341861833
BTC_ijb_jcid_var171	904	904	904	32	32	925696	836829184	738763264	33341424197
BTC_ijb_jcid_var171	904	904	904	32	32	925696	836829184	738763264	33357588417
BTC_ijb_jcid_var171	936	936	936	32	32	958464	897122304	820025856	37121661475
BTC_ijb_jcid_var171	936	936	936	32	32	958464	897122304	820025856	37082053350
BTC_ijb_jcid_var171	936	936	936	32	32	958464	897122304	820025856	37107086427
BTC_ijb_jcid_var171	936	936	936	32	32	958464	897122304	820025856	37102746551
BTC_ijb_jcid_var171	936	936	936	32	32	958464	897122304	820025856	37125572649
BTC_ijb_jcid_var171	968	968	968	32	32	991232	959512576	907039232	39206976881
BTC_ijb_jcid_var171	968	968	968	32	32	991232	959512576	907039232	39234002096
BTC_ijb_jcid_var171	968	968	968	32	32	991232	959512576	907039232	39196093322
BTC_ijb_jcid_var171	968	968	968	32	32	991232	959512576	907039232	39216253819
BTC_ijb_jcid_var171	968	968	968	32	32	991232	959512576	907039232	39193123931
BTC_ijb_jcid_var171	1000	1000	1000	32	32	1024000	1024000000	1000000000	40257923297
BTC_ijb_jcid_var171	1000	1000	1000	32	32	1024000	1024000000	1000000000	40247477579
BTC_ijb_jcid_var171	1000	1000	1000	32	32	1024000	1024000000	1000000000	40251042804
BTC_ijb_jcid_var171	1000	1000	1000	32	32	1024000	1024000000	1000000000	40250887977
BTC_ijb_jcid_var171	1000	1000	1000	32	32	1024000	1024000000	1000000000	40332882162


==> figures/data/ijb_jcid10/meas/var172.dat <==
BTC_ijb_jcid_var172	8	8	8	32	32	8192	65536	512	3244516
BTC_ijb_jcid_var172	8	8	8	32	32	8192	65536	512	2827524
BTC_ijb_jcid_var172	8	8	8	32	32	8192	65536	512	2855378
BTC_ijb_jcid_var172	8	8	8	32	32	8192	65536	512	2853442
BTC_ijb_jcid_var172	8	8	8	32	32	8192	65536	512	2842204
BTC_ijb_jcid_var172	40	40	40	32	32	40960	1638400	64000	47992553
BTC_ijb_jcid_var172	40	40	40	32	32	40960	1638400	64000	45047293
BTC_ijb_jcid_var172	40	40	40	32	32	40960	1638400	64000	44916415
BTC_ijb_jcid_var172	40	40	40	32	32	40960	1638400	64000	44993496
BTC_ijb_jcid_var172	40	40	40	32	32	40960	1638400	64000	44908450
BTC_ijb_jcid_var172	72	72	72	32	32	73728	5308416	373248	129269996
BTC_ijb_jcid_var172	72	72	72	32	32	73728	5308416	373248	128333166
BTC_ijb_jcid_var172	72	72	72	32	32	73728	5308416	373248	128315317
BTC_ijb_jcid_var172	72	72	72	32	32	73728	5308416	373248	128513998
BTC_ijb_jcid_var172	72	72	72	32	32	73728	5308416	373248	128688666
BTC_ijb_jcid_var172	104	104	104	32	32	106496	11075584	1124864	270521032
BTC_ijb_jcid_var172	104	104	104	32	32	106496	11075584	1124864	270748365
BTC_ijb_jcid_var172	104	104	104	32	32	106496	11075584	1124864	270526968
BTC_ijb_jcid_var172	104	104	104	32	32	106496	11075584	1124864	270479400
BTC_ijb_jcid_var172	104	104	104	32	32	106496	11075584	1124864	220622179
BTC_ijb_jcid_var172	136	136	136	32	32	139264	18939904	2515456	212636109
BTC_ijb_jcid_var172	136	136	136	32	32	139264	18939904	2515456	212199764
BTC_ijb_jcid_var172	136	136	136	32	32	139264	18939904	2515456	213257881
BTC_ijb_jcid_var172	136	136	136	32	32	139264	18939904	2515456	212889855
BTC_ijb_jcid_var172	136	136	136	32	32	139264	18939904	2515456	212103220
BTC_ijb_jcid_var172	168	168	168	32	32	172032	28901376	4741632	298310068
BTC_ijb_jcid_var172	168	168	168	32	32	172032	28901376	4741632	297454422
BTC_ijb_jcid_var172	168	168	168	32	32	172032	28901376	4741632	296902405
BTC_ijb_jcid_var172	168	168	168	32	32	172032	28901376	4741632	297008818
BTC_ijb_jcid_var172	168	168	168	32	32	172032	28901376	4741632	297226608
BTC_ijb_jcid_var172	200	200	200	32	32	204800	40960000	8000000	475999309
BTC_ijb_jcid_var172	200	200	200	32	32	204800	40960000	8000000	473961843
BTC_ijb_jcid_var172	200	200	200	32	32	204800	40960000	8000000	472897339
BTC_ijb_jcid_var172	200	200	200	32	32	204800	40960000	8000000	473560674
BTC_ijb_jcid_var172	200	200	200	32	32	204800	40960000	8000000	472680491
BTC_ijb_jcid_var172	232	232	232	32	32	237568	55115776	12487168	766345953
BTC_ijb_jcid_var172	232	232	232	32	32	237568	55115776	12487168	766993640
BTC_ijb_jcid_var172	232	232	232	32	32	237568	55115776	12487168	767661651
BTC_ijb_jcid_var172	232	232	232	32	32	237568	55115776	12487168	766810452
BTC_ijb_jcid_var172	232	232	232	32	32	237568	55115776	12487168	767358402
BTC_ijb_jcid_var172	264	264	264	32	32	270336	71368704	18399744	1061298270
BTC_ijb_jcid_var172	264	264	264	32	32	270336	71368704	18399744	1058733128
BTC_ijb_jcid_var172	264	264	264	32	32	270336	71368704	18399744	1056361740
BTC_ijb_jcid_var172	264	264	264	32	32	270336	71368704	18399744	1058887381
BTC_ijb_jcid_var172	264	264	264	32	32	270336	71368704	18399744	1058678538
BTC_ijb_jcid_var172	296	296	296	32	32	303104	89718784	25934336	1522664805
BTC_ijb_jcid_var172	296	296	296	32	32	303104	89718784	25934336	1509848763
BTC_ijb_jcid_var172	296	296	296	32	32	303104	89718784	25934336	1507904191
BTC_ijb_jcid_var172	296	296	296	32	32	303104	89718784	25934336	1486964731
BTC_ijb_jcid_var172	296	296	296	32	32	303104	89718784	25934336	1512990391
BTC_ijb_jcid_var172	328	328	328	32	32	335872	110166016	35287552	1818940913
BTC_ijb_jcid_var172	328	328	328	32	32	335872	110166016	35287552	1815283537
BTC_ijb_jcid_var172	328	328	328	32	32	335872	110166016	35287552	1814592547
BTC_ijb_jcid_var172	328	328	328	32	32	335872	110166016	35287552	1825187644
BTC_ijb_jcid_var172	328	328	328	32	32	335872	110166016	35287552	1814717268
BTC_ijb_jcid_var172	360	360	360	32	32	368640	132710400	46656000	2082149699
BTC_ijb_jcid_var172	360	360	360	32	32	368640	132710400	46656000	2076054907
BTC_ijb_jcid_var172	360	360	360	32	32	368640	132710400	46656000	2070869845
BTC_ijb_jcid_var172	360	360	360	32	32	368640	132710400	46656000	2094965339
BTC_ijb_jcid_var172	360	360	360	32	32	368640	132710400	46656000	2107474734
BTC_ijb_jcid_var172	392	392	392	32	32	401408	157351936	60236288	2926072050
BTC_ijb_jcid_var172	392	392	392	32	32	401408	157351936	60236288	2949992938
BTC_ijb_jcid_var172	392	392	392	32	32	401408	157351936	60236288	2955960376
BTC_ijb_jcid_var172	392	392	392	32	32	401408	157351936	60236288	2942475244
BTC_ijb_jcid_var172	392	392	392	32	32	401408	157351936	60236288	2949558232
BTC_ijb_jcid_var172	424	424	424	32	32	434176	184090624	76225024	3540449609
BTC_ijb_jcid_var172	424	424	424	32	32	434176	184090624	76225024	3597288495
BTC_ijb_jcid_var172	424	424	424	32	32	434176	184090624	76225024	3551725014
BTC_ijb_jcid_var172	424	424	424	32	32	434176	184090624	76225024	3531096560
BTC_ijb_jcid_var172	424	424	424	32	32	434176	184090624	76225024	3574777687
BTC_ijb_jcid_var172	456	456	456	32	32	466944	212926464	94818816	4369828053
BTC_ijb_jcid_var172	456	456	456	32	32	466944	212926464	94818816	4348856064
BTC_ijb_jcid_var172	456	456	456	32	32	466944	212926464	94818816	4360242236
BTC_ijb_jcid_var172	456	456	456	32	32	466944	212926464	94818816	4353774114
BTC_ijb_jcid_var172	456	456	456	32	32	466944	212926464	94818816	4371716981
BTC_ijb_jcid_var172	488	488	488	32	32	499712	243859456	116214272	4859121197
BTC_ijb_jcid_var172	488	488	488	32	32	499712	243859456	116214272	4923737192
BTC_ijb_jcid_var172	488	488	488	32	32	499712	243859456	116214272	4864027311
BTC_ijb_jcid_var172	488	488	488	32	32	499712	243859456	116214272	4904825873
BTC_ijb_jcid_var172	488	488	488	32	32	499712	243859456	116214272	4898063112
BTC_ijb_jcid_var172	520	520	520	32	32	532480	276889600	140608000	5415855125
BTC_ijb_jcid_var172	520	520	520	32	32	532480	276889600	140608000	5450267545
BTC_ijb_jcid_var172	520	520	520	32	32	532480	276889600	140608000	5504945224
BTC_ijb_jcid_var172	520	520	520	32	32	532480	276889600	140608000	5519181929
BTC_ijb_jcid_var172	520	520	520	32	32	532480	276889600	140608000	5412301904
BTC_ijb_jcid_var172	552	552	552	32	32	565248	312016896	168196608	6976300778
BTC_ijb_jcid_var172	552	552	552	32	32	565248	312016896	168196608	6978099013
BTC_ijb_jcid_var172	552	552	552	32	32	565248	312016896	168196608	6970249359
BTC_ijb_jcid_var172	552	552	552	32	32	565248	312016896	168196608	7047777822
BTC_ijb_jcid_var172	552	552	552	32	32	565248	312016896	168196608	6972690079
BTC_ijb_jcid_var172	584	584	584	32	32	598016	349241344	199176704	8262400341
BTC_ijb_jcid_var172	584	584	584	32	32	598016	349241344	199176704	8131095022
BTC_ijb_jcid_var172	584	584	584	32	32	598016	349241344	199176704	8263036964
BTC_ijb_jcid_var172	584	584	584	32	32	598016	349241344	199176704	8278178300
BTC_ijb_jcid_var172	584	584	584	32	32	598016	349241344	199176704	8210295797
BTC_ijb_jcid_var172	616	616	616	32	32	630784	388562944	233744896	9608767343
BTC_ijb_jcid_var172	616	616	616	32	32	630784	388562944	233744896	9612839473
BTC_ijb_jcid_var172	616	616	616	32	32	630784	388562944	233744896	9598903595
BTC_ijb_jcid_var172	616	616	616	32	32	630784	388562944	233744896	9664621806
BTC_ijb_jcid_var172	616	616	616	32	32	630784	388562944	233744896	9669144838
BTC_ijb_jcid_var172	648	648	648	32	32	663552	429981696	272097792	10383317302
BTC_ijb_jcid_var172	648	648	648	32	32	663552	429981696	272097792	10376343441
BTC_ijb_jcid_var172	648	648	648	32	32	663552	429981696	272097792	10367967910
BTC_ijb_jcid_var172	648	648	648	32	32	663552	429981696	272097792	10404056460
BTC_ijb_jcid_var172	648	648	648	32	32	663552	429981696	272097792	10501444290
BTC_ijb_jcid_var172	680	680	680	32	32	696320	473497600	314432000	11472470240
BTC_ijb_jcid_var172	680	680	680	32	32	696320	473497600	314432000	11467836899
BTC_ijb_jcid_var172	680	680	680	32	32	696320	473497600	314432000	11418203939
BTC_ijb_jcid_var172	680	680	680	32	32	696320	473497600	314432000	11370412959
BTC_ijb_jcid_var172	680	680	680	32	32	696320	473497600	314432000	11550662171
BTC_ijb_jcid_var172	712	712	712	32	32	729088	519110656	360944128	13656773667
BTC_ijb_jcid_var172	712	712	712	32	32	729088	519110656	360944128	13652764674
BTC_ijb_jcid_var172	712	712	712	32	32	729088	519110656	360944128	13812609751
BTC_ijb_jcid_var172	712	712	712	32	32	729088	519110656	360944128	13637515204
BTC_ijb_jcid_var172	712	712	712	32	32	729088	519110656	360944128	13679054042
BTC_ijb_jcid_var172	744	744	744	32	32	761856	566820864	411830784	15480175760
BTC_ijb_jcid_var172	744	744	744	32	32	761856	566820864	411830784	15443823876
BTC_ijb_jcid_var172	744	744	744	32	32	761856	566820864	411830784	15651967567
BTC_ijb_jcid_var172	744	744	744	32	32	761856	566820864	411830784	15675706527
BTC_ijb_jcid_var172	744	744	744	32	32	761856	566820864	411830784	15616139799
BTC_ijb_jcid_var172	776	776	776	32	32	794624	616628224	467288576	17993400348
BTC_ijb_jcid_var172	776	776	776	32	32	794624	616628224	467288576	18011138337
BTC_ijb_jcid_var172	776	776	776	32	32	794624	616628224	467288576	18036389862
BTC_ijb_jcid_var172	776	776	776	32	32	794624	616628224	467288576	17950255114
BTC_ijb_jcid_var172	776	776	776	32	32	794624	616628224	467288576	17830336751
BTC_ijb_jcid_var172	808	808	808	32	32	827392	668532736	527514112	18989357810
BTC_ijb_jcid_var172	808	808	808	32	32	827392	668532736	527514112	19083421775
BTC_ijb_jcid_var172	808	808	808	32	32	827392	668532736	527514112	18938085028
BTC_ijb_jcid_var172	808	808	808	32	32	827392	668532736	527514112	18964809666
BTC_ijb_jcid_var172	808	808	808	32	32	827392	668532736	527514112	19076674877
BTC_ijb_jcid_var172	840	840	840	32	32	860160	722534400	592704000	20440169412
BTC_ijb_jcid_var172	840	840	840	32	32	860160	722534400	592704000	20360314430
BTC_ijb_jcid_var172	840	840	840	32	32	860160	722534400	592704000	20284412400
BTC_ijb_jcid_var172	840	840	840	32	32	860160	722534400	592704000	20351905414
BTC_ijb_jcid_var172	840	840	840	32	32	860160	722534400	592704000	20478238340
BTC_ijb_jcid_var172	872	872	872	32	32	892928	778633216	663054848	24509056538
BTC_ijb_jcid_var172	872	872	872	32	32	892928	778633216	663054848	24199079427
BTC_ijb_jcid_var172	872	872	872	32	32	892928	778633216	663054848	24103613685
BTC_ijb_jcid_var172	872	872	872	32	32	892928	778633216	663054848	24057096868
BTC_ijb_jcid_var172	872	872	872	32	32	892928	778633216	663054848	24065063655
BTC_ijb_jcid_var172	904	904	904	32	32	925696	836829184	738763264	26801006957
BTC_ijb_jcid_var172	904	904	904	32	32	925696	836829184	738763264	26708222931
BTC_ijb_jcid_var172	904	904	904	32	32	925696	836829184	738763264	26724055406
BTC_ijb_jcid_var172	904	904	904	32	32	925696	836829184	738763264	26761703096
BTC_ijb_jcid_var172	904	904	904	32	32	925696	836829184	738763264	26686399195
BTC_ijb_jcid_var172	936	936	936	32	32	958464	897122304	820025856	29989558968
BTC_ijb_jcid_var172	936	936	936	32	32	958464	897122304	820025856	29935473904
BTC_ijb_jcid_var172	936	936	936	32	32	958464	897122304	820025856	29955015179
BTC_ijb_jcid_var172	936	936	936	32	32	958464	897122304	820025856	30130521086
BTC_ijb_jcid_var172	936	936	936	32	32	958464	897122304	820025856	29938029411
BTC_ijb_jcid_var172	968	968	968	32	32	991232	959512576	907039232	31392469267
BTC_ijb_jcid_var172	968	968	968	32	32	991232	959512576	907039232	31180157702
BTC_ijb_jcid_var172	968	968	968	32	32	991232	959512576	907039232	31369818701
BTC_ijb_jcid_var172	968	968	968	32	32	991232	959512576	907039232	31337750426
BTC_ijb_jcid_var172	968	968	968	32	32	991232	959512576	907039232	31578400936
BTC_ijb_jcid_var172	1000	1000	1000	32	32	1024000	1024000000	1000000000	32453513836
BTC_ijb_jcid_var172	1000	1000	1000	32	32	1024000	1024000000	1000000000	32930375196
BTC_ijb_jcid_var172	1000	1000	1000	32	32	1024000	1024000000	1000000000	32693213003
BTC_ijb_jcid_var172	1000	1000	1000	32	32	1024000	1024000000	1000000000	32890499871
BTC_ijb_jcid_var172	1000	1000	1000	32	32	1024000	1024000000	1000000000	32615838655


==> figures/data/ijb_jcid10/meas/var173.dat <==
BTC_ijb_jcid_var173	8	8	8	32	32	8192	65536	512	67338746
BTC_ijb_jcid_var173	8	8	8	32	32	8192	65536	512	3399299
BTC_ijb_jcid_var173	8	8	8	32	32	8192	65536	512	3467196
BTC_ijb_jcid_var173	8	8	8	32	32	8192	65536	512	3400117
BTC_ijb_jcid_var173	8	8	8	32	32	8192	65536	512	3414504
BTC_ijb_jcid_var173	40	40	40	32	32	40960	1638400	64000	65106891
BTC_ijb_jcid_var173	40	40	40	32	32	40960	1638400	64000	56281319
BTC_ijb_jcid_var173	40	40	40	32	32	40960	1638400	64000	56167079
BTC_ijb_jcid_var173	40	40	40	32	32	40960	1638400	64000	56162108
BTC_ijb_jcid_var173	40	40	40	32	32	40960	1638400	64000	56007461
BTC_ijb_jcid_var173	72	72	72	32	32	73728	5308416	373248	205795498
BTC_ijb_jcid_var173	72	72	72	32	32	73728	5308416	373248	210534175
BTC_ijb_jcid_var173	72	72	72	32	32	73728	5308416	373248	210297111
BTC_ijb_jcid_var173	72	72	72	32	32	73728	5308416	373248	213801924
BTC_ijb_jcid_var173	72	72	72	32	32	73728	5308416	373248	217775202
BTC_ijb_jcid_var173	104	104	104	32	32	106496	11075584	1124864	413123387
BTC_ijb_jcid_var173	104	104	104	32	32	106496	11075584	1124864	415989650
BTC_ijb_jcid_var173	104	104	104	32	32	106496	11075584	1124864	401980180
BTC_ijb_jcid_var173	104	104	104	32	32	106496	11075584	1124864	270536578
BTC_ijb_jcid_var173	104	104	104	32	32	106496	11075584	1124864	270061176
BTC_ijb_jcid_var173	136	136	136	32	32	139264	18939904	2515456	469886352
BTC_ijb_jcid_var173	136	136	136	32	32	139264	18939904	2515456	473573371
BTC_ijb_jcid_var173	136	136	136	32	32	139264	18939904	2515456	471250970
BTC_ijb_jcid_var173	136	136	136	32	32	139264	18939904	2515456	468408416
BTC_ijb_jcid_var173	136	136	136	32	32	139264	18939904	2515456	471299836
BTC_ijb_jcid_var173	168	168	168	32	32	172032	28901376	4741632	716506694
BTC_ijb_jcid_var173	168	168	168	32	32	172032	28901376	4741632	716645913
BTC_ijb_jcid_var173	168	168	168	32	32	172032	28901376	4741632	716333822
BTC_ijb_jcid_var173	168	168	168	32	32	172032	28901376	4741632	717324197
BTC_ijb_jcid_var173	168	168	168	32	32	172032	28901376	4741632	717405731
BTC_ijb_jcid_var173	200	200	200	32	32	204800	40960000	8000000	1004457866
BTC_ijb_jcid_var173	200	200	200	32	32	204800	40960000	8000000	1008166591
BTC_ijb_jcid_var173	200	200	200	32	32	204800	40960000	8000000	1006037026
BTC_ijb_jcid_var173	200	200	200	32	32	204800	40960000	8000000	1012229154
BTC_ijb_jcid_var173	200	200	200	32	32	204800	40960000	8000000	1007078828
BTC_ijb_jcid_var173	232	232	232	32	32	237568	55115776	12487168	1511163323
BTC_ijb_jcid_var173	232	232	232	32	32	237568	55115776	12487168	1513786245
BTC_ijb_jcid_var173	232	232	232	32	32	237568	55115776	12487168	1511875441
BTC_ijb_jcid_var173	232	232	232	32	32	237568	55115776	12487168	1514189774
BTC_ijb_jcid_var173	232	232	232	32	32	237568	55115776	12487168	1516035089
BTC_ijb_jcid_var173	264	264	264	32	32	270336	71368704	18399744	2249754189
BTC_ijb_jcid_var173	264	264	264	32	32	270336	71368704	18399744	2248205795
BTC_ijb_jcid_var173	264	264	264	32	32	270336	71368704	18399744	2247538285
BTC_ijb_jcid_var173	264	264	264	32	32	270336	71368704	18399744	2249588049
BTC_ijb_jcid_var173	264	264	264	32	32	270336	71368704	18399744	2255434963
BTC_ijb_jcid_var173	296	296	296	32	32	303104	89718784	25934336	3036809950
BTC_ijb_jcid_var173	296	296	296	32	32	303104	89718784	25934336	3011520552
BTC_ijb_jcid_var173	296	296	296	32	32	303104	89718784	25934336	3011105397
BTC_ijb_jcid_var173	296	296	296	32	32	303104	89718784	25934336	3014410121
BTC_ijb_jcid_var173	296	296	296	32	32	303104	89718784	25934336	3005395173
BTC_ijb_jcid_var173	328	328	328	32	32	335872	110166016	35287552	4093700349
BTC_ijb_jcid_var173	328	328	328	32	32	335872	110166016	35287552	4105351983
BTC_ijb_jcid_var173	328	328	328	32	32	335872	110166016	35287552	4092146315
BTC_ijb_jcid_var173	328	328	328	32	32	335872	110166016	35287552	4093772023
BTC_ijb_jcid_var173	328	328	328	32	32	335872	110166016	35287552	4098117856
BTC_ijb_jcid_var173	360	360	360	32	32	368640	132710400	46656000	5526035231
BTC_ijb_jcid_var173	360	360	360	32	32	368640	132710400	46656000	5532753340
BTC_ijb_jcid_var173	360	360	360	32	32	368640	132710400	46656000	5521419126
BTC_ijb_jcid_var173	360	360	360	32	32	368640	132710400	46656000	5535424173
BTC_ijb_jcid_var173	360	360	360	32	32	368640	132710400	46656000	5519497623
BTC_ijb_jcid_var173	392	392	392	32	32	401408	157351936	60236288	7436967011
BTC_ijb_jcid_var173	392	392	392	32	32	401408	157351936	60236288	7423567630
BTC_ijb_jcid_var173	392	392	392	32	32	401408	157351936	60236288	7428065344
BTC_ijb_jcid_var173	392	392	392	32	32	401408	157351936	60236288	7442875412
BTC_ijb_jcid_var173	392	392	392	32	32	401408	157351936	60236288	7428228594
BTC_ijb_jcid_var173	424	424	424	32	32	434176	184090624	76225024	9729191273
BTC_ijb_jcid_var173	424	424	424	32	32	434176	184090624	76225024	9710677225
BTC_ijb_jcid_var173	424	424	424	32	32	434176	184090624	76225024	9739328829
BTC_ijb_jcid_var173	424	424	424	32	32	434176	184090624	76225024	9723319878
BTC_ijb_jcid_var173	424	424	424	32	32	434176	184090624	76225024	9749536076
BTC_ijb_jcid_var173	456	456	456	32	32	466944	212926464	94818816	12117323633
BTC_ijb_jcid_var173	456	456	456	32	32	466944	212926464	94818816	12127723932
BTC_ijb_jcid_var173	456	456	456	32	32	466944	212926464	94818816	12196937691
BTC_ijb_jcid_var173	456	456	456	32	32	466944	212926464	94818816	12184975301
BTC_ijb_jcid_var173	456	456	456	32	32	466944	212926464	94818816	12145548362
BTC_ijb_jcid_var173	488	488	488	32	32	499712	243859456	116214272	14612908874
BTC_ijb_jcid_var173	488	488	488	32	32	499712	243859456	116214272	14679676016
BTC_ijb_jcid_var173	488	488	488	32	32	499712	243859456	116214272	14728776745
BTC_ijb_jcid_var173	488	488	488	32	32	499712	243859456	116214272	14768972882
BTC_ijb_jcid_var173	488	488	488	32	32	499712	243859456	116214272	14807802097
BTC_ijb_jcid_var173	520	520	520	32	32	532480	276889600	140608000	17761595214
BTC_ijb_jcid_var173	520	520	520	32	32	532480	276889600	140608000	17611522304
BTC_ijb_jcid_var173	520	520	520	32	32	532480	276889600	140608000	17583319855
BTC_ijb_jcid_var173	520	520	520	32	32	532480	276889600	140608000	17408147736
BTC_ijb_jcid_var173	520	520	520	32	32	532480	276889600	140608000	17399683464
BTC_ijb_jcid_var173	552	552	552	32	32	565248	312016896	168196608	19370627077
BTC_ijb_jcid_var173	552	552	552	32	32	565248	312016896	168196608	19381706705
BTC_ijb_jcid_var173	552	552	552	32	32	565248	312016896	168196608	19497852382
BTC_ijb_jcid_var173	552	552	552	32	32	565248	312016896	168196608	19383627813
BTC_ijb_jcid_var173	552	552	552	32	32	565248	312016896	168196608	19387912382
BTC_ijb_jcid_var173	584	584	584	32	32	598016	349241344	199176704	22535380289
BTC_ijb_jcid_var173	584	584	584	32	32	598016	349241344	199176704	22681571055
BTC_ijb_jcid_var173	584	584	584	32	32	598016	349241344	199176704	23014720952
BTC_ijb_jcid_var173	584	584	584	32	32	598016	349241344	199176704	22696466517
BTC_ijb_jcid_var173	584	584	584	32	32	598016	349241344	199176704	22484491736
BTC_ijb_jcid_var173	616	616	616	32	32	630784	388562944	233744896	26094301567
BTC_ijb_jcid_var173	616	616	616	32	32	630784	388562944	233744896	25788076013
BTC_ijb_jcid_var173	616	616	616	32	32	630784	388562944	233744896	25716382776
BTC_ijb_jcid_var173	616	616	616	32	32	630784	388562944	233744896	25689796073
BTC_ijb_jcid_var173	616	616	616	32	32	630784	388562944	233744896	25717686045
BTC_ijb_jcid_var173	648	648	648	32	32	663552	429981696	272097792	28329558401
BTC_ijb_jcid_var173	648	648	648	32	32	663552	429981696	272097792	28493938926
BTC_ijb_jcid_var173	648	648	648	32	32	663552	429981696	272097792	28508125318
BTC_ijb_jcid_var173	648	648	648	32	32	663552	429981696	272097792	28816218527
BTC_ijb_jcid_var173	648	648	648	32	32	663552	429981696	272097792	28832027405
BTC_ijb_jcid_var173	680	680	680	32	32	696320	473497600	314432000	31556740164
BTC_ijb_jcid_var173	680	680	680	32	32	696320	473497600	314432000	31443468087
BTC_ijb_jcid_var173	680	680	680	32	32	696320	473497600	314432000	31456824609
BTC_ijb_jcid_var173	680	680	680	32	32	696320	473497600	314432000	31429956184
BTC_ijb_jcid_var173	680	680	680	32	32	696320	473497600	314432000	31433811126
BTC_ijb_jcid_var173	712	712	712	32	32	729088	519110656	360944128	36118376162
BTC_ijb_jcid_var173	712	712	712	32	32	729088	519110656	360944128	36123769973
BTC_ijb_jcid_var173	712	712	712	32	32	729088	519110656	360944128	36123208296
BTC_ijb_jcid_var173	712	712	712	32	32	729088	519110656	360944128	36107150187
BTC_ijb_jcid_var173	712	712	712	32	32	729088	519110656	360944128	36280539767
BTC_ijb_jcid_var173	744	744	744	32	32	761856	566820864	411830784	41166822085
BTC_ijb_jcid_var173	744	744	744	32	32	761856	566820864	411830784	41159671706
BTC_ijb_jcid_var173	744	744	744	32	32	761856	566820864	411830784	41157090872
BTC_ijb_jcid_var173	744	744	744	32	32	761856	566820864	411830784	41170115367
BTC_ijb_jcid_var173	744	744	744	32	32	761856	566820864	411830784	41693779110
BTC_ijb_jcid_var173	776	776	776	32	32	794624	616628224	467288576	45803503101
BTC_ijb_jcid_var173	776	776	776	32	32	794624	616628224	467288576	45736364455
BTC_ijb_jcid_var173	776	776	776	32	32	794624	616628224	467288576	46081942738
BTC_ijb_jcid_var173	776	776	776	32	32	794624	616628224	467288576	46025017634
BTC_ijb_jcid_var173	776	776	776	32	32	794624	616628224	467288576	46160288321
BTC_ijb_jcid_var173	808	808	808	32	32	827392	668532736	527514112	49262932397
BTC_ijb_jcid_var173	808	808	808	32	32	827392	668532736	527514112	49011518248
BTC_ijb_jcid_var173	808	808	808	32	32	827392	668532736	527514112	49058206872
BTC_ijb_jcid_var173	808	808	808	32	32	827392	668532736	527514112	49723024802
BTC_ijb_jcid_var173	808	808	808	32	32	827392	668532736	527514112	49121446279
BTC_ijb_jcid_var173	840	840	840	32	32	860160	722534400	592704000	51569651454
BTC_ijb_jcid_var173	840	840	840	32	32	860160	722534400	592704000	52155741001
BTC_ijb_jcid_var173	840	840	840	32	32	860160	722534400	592704000	52293806214
BTC_ijb_jcid_var173	840	840	840	32	32	860160	722534400	592704000	52442801618
BTC_ijb_jcid_var173	840	840	840	32	32	860160	722534400	592704000	51673168083


==> figures/data/ijb_jcid10/meas/var174.dat <==
BTC_ijb_jcid_var174	8	8	8	32	32	8192	65536	512	4335880
BTC_ijb_jcid_var174	8	8	8	32	32	8192	65536	512	3691228
BTC_ijb_jcid_var174	8	8	8	32	32	8192	65536	512	3729037
BTC_ijb_jcid_var174	8	8	8	32	32	8192	65536	512	3709334
BTC_ijb_jcid_var174	8	8	8	32	32	8192	65536	512	3782140
BTC_ijb_jcid_var174	40	40	40	32	32	40960	1638400	64000	65705373
BTC_ijb_jcid_var174	40	40	40	32	32	40960	1638400	64000	56975013
BTC_ijb_jcid_var174	40	40	40	32	32	40960	1638400	64000	56995649
BTC_ijb_jcid_var174	40	40	40	32	32	40960	1638400	64000	57046823
BTC_ijb_jcid_var174	40	40	40	32	32	40960	1638400	64000	57009832
BTC_ijb_jcid_var174	72	72	72	32	32	73728	5308416	373248	384256177
BTC_ijb_jcid_var174	72	72	72	32	32	73728	5308416	373248	393110365
BTC_ijb_jcid_var174	72	72	72	32	32	73728	5308416	373248	392865113
BTC_ijb_jcid_var174	72	72	72	32	32	73728	5308416	373248	392539457
BTC_ijb_jcid_var174	72	72	72	32	32	73728	5308416	373248	372859564
BTC_ijb_jcid_var174	104	104	104	32	32	106496	11075584	1124864	624633451
BTC_ijb_jcid_var174	104	104	104	32	32	106496	11075584	1124864	632597706
BTC_ijb_jcid_var174	104	104	104	32	32	106496	11075584	1124864	631163344
BTC_ijb_jcid_var174	104	104	104	32	32	106496	11075584	1124864	633787025
BTC_ijb_jcid_var174	104	104	104	32	32	106496	11075584	1124864	637061687
BTC_ijb_jcid_var174	136	136	136	32	32	139264	18939904	2515456	1108351496
BTC_ijb_jcid_var174	136	136	136	32	32	139264	18939904	2515456	1101019693
BTC_ijb_jcid_var174	136	136	136	32	32	139264	18939904	2515456	1098260635
BTC_ijb_jcid_var174	136	136	136	32	32	139264	18939904	2515456	1101509388
BTC_ijb_jcid_var174	136	136	136	32	32	139264	18939904	2515456	1107938406
BTC_ijb_jcid_var174	168	168	168	32	32	172032	28901376	4741632	1625046628
BTC_ijb_jcid_var174	168	168	168	32	32	172032	28901376	4741632	1605526521
BTC_ijb_jcid_var174	168	168	168	32	32	172032	28901376	4741632	1608353358
BTC_ijb_jcid_var174	168	168	168	32	32	172032	28901376	4741632	1606069242
BTC_ijb_jcid_var174	168	168	168	32	32	172032	28901376	4741632	1608593211
BTC_ijb_jcid_var174	200	200	200	32	32	204800	40960000	8000000	2222654046
BTC_ijb_jcid_var174	200	200	200	32	32	204800	40960000	8000000	2232941914
BTC_ijb_jcid_var174	200	200	200	32	32	204800	40960000	8000000	2232626185
BTC_ijb_jcid_var174	200	200	200	32	32	204800	40960000	8000000	2220439760
BTC_ijb_jcid_var174	200	200	200	32	32	204800	40960000	8000000	2232311116
BTC_ijb_jcid_var174	232	232	232	32	32	237568	55115776	12487168	3205613249
BTC_ijb_jcid_var174	232	232	232	32	32	237568	55115776	12487168	3211331178
BTC_ijb_jcid_var174	232	232	232	32	32	237568	55115776	12487168	3220119778
BTC_ijb_jcid_var174	232	232	232	32	32	237568	55115776	12487168	3216909795
BTC_ijb_jcid_var174	232	232	232	32	32	237568	55115776	12487168	3203708841
BTC_ijb_jcid_var174	264	264	264	32	32	270336	71368704	18399744	4633849905
BTC_ijb_jcid_var174	264	264	264	32	32	270336	71368704	18399744	4650137044
BTC_ijb_jcid_var174	264	264	264	32	32	270336	71368704	18399744	4660538727
BTC_ijb_jcid_var174	264	264	264	32	32	270336	71368704	18399744	4648704300
BTC_ijb_jcid_var174	264	264	264	32	32	270336	71368704	18399744	4647691538
BTC_ijb_jcid_var174	296	296	296	32	32	303104	89718784	25934336	5406474812
BTC_ijb_jcid_var174	296	296	296	32	32	303104	89718784	25934336	5411661447
BTC_ijb_jcid_var174	296	296	296	32	32	303104	89718784	25934336	5396249410
BTC_ijb_jcid_var174	296	296	296	32	32	303104	89718784	25934336	5417266756
BTC_ijb_jcid_var174	296	296	296	32	32	303104	89718784	25934336	5413345778
BTC_ijb_jcid_var174	328	328	328	32	32	335872	110166016	35287552	6420389310
BTC_ijb_jcid_var174	328	328	328	32	32	335872	110166016	35287552	6420900634
BTC_ijb_jcid_var174	328	328	328	32	32	335872	110166016	35287552	6421092835
BTC_ijb_jcid_var174	328	328	328	32	32	335872	110166016	35287552	6434152110
BTC_ijb_jcid_var174	328	328	328	32	32	335872	110166016	35287552	6396364884
BTC_ijb_jcid_var174	360	360	360	32	32	368640	132710400	46656000	7846681410
BTC_ijb_jcid_var174	360	360	360	32	32	368640	132710400	46656000	7825175668
BTC_ijb_jcid_var174	360	360	360	32	32	368640	132710400	46656000	7847464091
BTC_ijb_jcid_var174	360	360	360	32	32	368640	132710400	46656000	7805466427
BTC_ijb_jcid_var174	360	360	360	32	32	368640	132710400	46656000	7822421224
BTC_ijb_jcid_var174	392	392	392	32	32	401408	157351936	60236288	9702054721
BTC_ijb_jcid_var174	392	392	392	32	32	401408	157351936	60236288	9757961774
BTC_ijb_jcid_var174	392	392	392	32	32	401408	157351936	60236288	9686888615
BTC_ijb_jcid_var174	392	392	392	32	32	401408	157351936	60236288	9658739707
BTC_ijb_jcid_var174	392	392	392	32	32	401408	157351936	60236288	9686228938
BTC_ijb_jcid_var174	424	424	424	32	32	434176	184090624	76225024	11690326023
BTC_ijb_jcid_var174	424	424	424	32	32	434176	184090624	76225024	11688130636
BTC_ijb_jcid_var174	424	424	424	32	32	434176	184090624	76225024	11711041711
BTC_ijb_jcid_var174	424	424	424	32	32	434176	184090624	76225024	11693643052
BTC_ijb_jcid_var174	424	424	424	32	32	434176	184090624	76225024	11764252618
BTC_ijb_jcid_var174	456	456	456	32	32	466944	212926464	94818816	13743734306
BTC_ijb_jcid_var174	456	456	456	32	32	466944	212926464	94818816	13735632637
BTC_ijb_jcid_var174	456	456	456	32	32	466944	212926464	94818816	13721117201
BTC_ijb_jcid_var174	456	456	456	32	32	466944	212926464	94818816	13658642410
BTC_ijb_jcid_var174	456	456	456	32	32	466944	212926464	94818816	13680059913
BTC_ijb_jcid_var174	488	488	488	32	32	499712	243859456	116214272	15981495177
BTC_ijb_jcid_var174	488	488	488	32	32	499712	243859456	116214272	15919448350
BTC_ijb_jcid_var174	488	488	488	32	32	499712	243859456	116214272	16030157646
BTC_ijb_jcid_var174	488	488	488	32	32	499712	243859456	116214272	15803203800
BTC_ijb_jcid_var174	488	488	488	32	32	499712	243859456	116214272	15811788822
BTC_ijb_jcid_var174	520	520	520	32	32	532480	276889600	140608000	18334703131
BTC_ijb_jcid_var174	520	520	520	32	32	532480	276889600	140608000	18293719615
BTC_ijb_jcid_var174	520	520	520	32	32	532480	276889600	140608000	18292881305
BTC_ijb_jcid_var174	520	520	520	32	32	532480	276889600	140608000	18290063602
BTC_ijb_jcid_var174	520	520	520	32	32	532480	276889600	140608000	18284508346
BTC_ijb_jcid_var174	552	552	552	32	32	565248	312016896	168196608	20849457437
BTC_ijb_jcid_var174	552	552	552	32	32	565248	312016896	168196608	20835926879
BTC_ijb_jcid_var174	552	552	552	32	32	565248	312016896	168196608	20821280707
BTC_ijb_jcid_var174	552	552	552	32	32	565248	312016896	168196608	20821674082
BTC_ijb_jcid_var174	552	552	552	32	32	565248	312016896	168196608	20728192663
BTC_ijb_jcid_var174	584	584	584	32	32	598016	349241344	199176704	23241331910
BTC_ijb_jcid_var174	584	584	584	32	32	598016	349241344	199176704	23236367544
BTC_ijb_jcid_var174	584	584	584	32	32	598016	349241344	199176704	23217625016
BTC_ijb_jcid_var174	584	584	584	32	32	598016	349241344	199176704	23251516232
BTC_ijb_jcid_var174	584	584	584	32	32	598016	349241344	199176704	23222081913
BTC_ijb_jcid_var174	616	616	616	32	32	630784	388562944	233744896	26419834019
BTC_ijb_jcid_var174	616	616	616	32	32	630784	388562944	233744896	26490425379
BTC_ijb_jcid_var174	616	616	616	32	32	630784	388562944	233744896	26485805086
BTC_ijb_jcid_var174	616	616	616	32	32	630784	388562944	233744896	26538384986
BTC_ijb_jcid_var174	616	616	616	32	32	630784	388562944	233744896	26518335461
BTC_ijb_jcid_var174	648	648	648	32	32	663552	429981696	272097792	29012940009
BTC_ijb_jcid_var174	648	648	648	32	32	663552	429981696	272097792	28996545116
BTC_ijb_jcid_var174	648	648	648	32	32	663552	429981696	272097792	28917937717
BTC_ijb_jcid_var174	648	648	648	32	32	663552	429981696	272097792	28872263815
BTC_ijb_jcid_var174	648	648	648	32	32	663552	429981696	272097792	28891235560
BTC_ijb_jcid_var174	680	680	680	32	32	696320	473497600	314432000	32050475081
BTC_ijb_jcid_var174	680	680	680	32	32	696320	473497600	314432000	32130722347
BTC_ijb_jcid_var174	680	680	680	32	32	696320	473497600	314432000	32113030646
BTC_ijb_jcid_var174	680	680	680	32	32	696320	473497600	314432000	32081468132
BTC_ijb_jcid_var174	680	680	680	32	32	696320	473497600	314432000	32082052542
BTC_ijb_jcid_var174	712	712	712	32	32	729088	519110656	360944128	37385411846
BTC_ijb_jcid_var174	712	712	712	32	32	729088	519110656	360944128	37608740291
BTC_ijb_jcid_var174	712	712	712	32	32	729088	519110656	360944128	37363812596
BTC_ijb_jcid_var174	712	712	712	32	32	729088	519110656	360944128	37482212376
BTC_ijb_jcid_var174	712	712	712	32	32	729088	519110656	360944128	37389235775
BTC_ijb_jcid_var174	744	744	744	32	32	761856	566820864	411830784	42256975121
BTC_ijb_jcid_var174	744	744	744	32	32	761856	566820864	411830784	42174273627
BTC_ijb_jcid_var174	744	744	744	32	32	761856	566820864	411830784	42058127882
BTC_ijb_jcid_var174	744	744	744	32	32	761856	566820864	411830784	42079912380
BTC_ijb_jcid_var174	744	744	744	32	32	761856	566820864	411830784	42195651263
BTC_ijb_jcid_var174	776	776	776	32	32	794624	616628224	467288576	46793957379
BTC_ijb_jcid_var174	776	776	776	32	32	794624	616628224	467288576	46619780216
BTC_ijb_jcid_var174	776	776	776	32	32	794624	616628224	467288576	46479711678
BTC_ijb_jcid_var174	776	776	776	32	32	794624	616628224	467288576	46782676836
BTC_ijb_jcid_var174	776	776	776	32	32	794624	616628224	467288576	46434931225
BTC_ijb_jcid_var174	808	808	808	32	32	827392	668532736	527514112	50062579793
BTC_ijb_jcid_var174	808	808	808	32	32	827392	668532736	527514112	49902293731
BTC_ijb_jcid_var174	808	808	808	32	32	827392	668532736	527514112	49898487196
BTC_ijb_jcid_var174	808	808	808	32	32	827392	668532736	527514112	49908140990
BTC_ijb_jcid_var174	808	808	808	32	32	827392	668532736	527514112	49936417179
BTC_ijb_jcid_var174	840	840	840	32	32	860160	722534400	592704000	53664448002
BTC_ijb_jcid_var174	840	840	840	32	32	860160	722534400	592704000	53478122220
BTC_ijb_jcid_var174	840	840	840	32	32	860160	722534400	592704000	53286681486
BTC_ijb_jcid_var174	840	840	840	32	32	860160	722534400	592704000	53267636844
BTC_ijb_jcid_var174	840	840	840	32	32	860160	722534400	592704000	53294174609


==> figures/data/ijb_jcid10/meas/var175.dat <==
BTC_ijb_jcid_var175	8	8	8	32	32	8192	65536	512	3757584
BTC_ijb_jcid_var175	8	8	8	32	32	8192	65536	512	3298388
BTC_ijb_jcid_var175	8	8	8	32	32	8192	65536	512	3287956
BTC_ijb_jcid_var175	8	8	8	32	32	8192	65536	512	3348078
BTC_ijb_jcid_var175	8	8	8	32	32	8192	65536	512	3255958
BTC_ijb_jcid_var175	40	40	40	32	32	40960	1638400	64000	56789117
BTC_ijb_jcid_var175	40	40	40	32	32	40960	1638400	64000	55652137
BTC_ijb_jcid_var175	40	40	40	32	32	40960	1638400	64000	55514508
BTC_ijb_jcid_var175	40	40	40	32	32	40960	1638400	64000	55410357
BTC_ijb_jcid_var175	40	40	40	32	32	40960	1638400	64000	55493763
BTC_ijb_jcid_var175	72	72	72	32	32	73728	5308416	373248	186396158
BTC_ijb_jcid_var175	72	72	72	32	32	73728	5308416	373248	184886243
BTC_ijb_jcid_var175	72	72	72	32	32	73728	5308416	373248	183384908
BTC_ijb_jcid_var175	72	72	72	32	32	73728	5308416	373248	183731212
BTC_ijb_jcid_var175	72	72	72	32	32	73728	5308416	373248	183559472
BTC_ijb_jcid_var175	104	104	104	32	32	106496	11075584	1124864	384876940
BTC_ijb_jcid_var175	104	104	104	32	32	106496	11075584	1124864	384820078
BTC_ijb_jcid_var175	104	104	104	32	32	106496	11075584	1124864	363914902
BTC_ijb_jcid_var175	104	104	104	32	32	106496	11075584	1124864	225617572
BTC_ijb_jcid_var175	104	104	104	32	32	106496	11075584	1124864	225393153
BTC_ijb_jcid_var175	136	136	136	32	32	139264	18939904	2515456	384445531
BTC_ijb_jcid_var175	136	136	136	32	32	139264	18939904	2515456	385924591
BTC_ijb_jcid_var175	136	136	136	32	32	139264	18939904	2515456	384247027
BTC_ijb_jcid_var175	136	136	136	32	32	139264	18939904	2515456	384215002
BTC_ijb_jcid_var175	136	136	136	32	32	139264	18939904	2515456	382046205
BTC_ijb_jcid_var175	168	168	168	32	32	172032	28901376	4741632	561446234
BTC_ijb_jcid_var175	168	168	168	32	32	172032	28901376	4741632	557898753
BTC_ijb_jcid_var175	168	168	168	32	32	172032	28901376	4741632	558248432
BTC_ijb_jcid_var175	168	168	168	32	32	172032	28901376	4741632	557217565
BTC_ijb_jcid_var175	168	168	168	32	32	172032	28901376	4741632	556950081
BTC_ijb_jcid_var175	200	200	200	32	32	204800	40960000	8000000	789485648
BTC_ijb_jcid_var175	200	200	200	32	32	204800	40960000	8000000	785561013
BTC_ijb_jcid_var175	200	200	200	32	32	204800	40960000	8000000	783360309
BTC_ijb_jcid_var175	200	200	200	32	32	204800	40960000	8000000	788455519
BTC_ijb_jcid_var175	200	200	200	32	32	204800	40960000	8000000	782491793
BTC_ijb_jcid_var175	232	232	232	32	32	237568	55115776	12487168	1153933066
BTC_ijb_jcid_var175	232	232	232	32	32	237568	55115776	12487168	1175771946
BTC_ijb_jcid_var175	232	232	232	32	32	237568	55115776	12487168	1174261119
BTC_ijb_jcid_var175	232	232	232	32	32	237568	55115776	12487168	1169459353
BTC_ijb_jcid_var175	232	232	232	32	32	237568	55115776	12487168	1175264017
BTC_ijb_jcid_var175	264	264	264	32	32	270336	71368704	18399744	1640832935
BTC_ijb_jcid_var175	264	264	264	32	32	270336	71368704	18399744	1615538703
BTC_ijb_jcid_var175	264	264	264	32	32	270336	71368704	18399744	1624889591
BTC_ijb_jcid_var175	264	264	264	32	32	270336	71368704	18399744	1620296229
BTC_ijb_jcid_var175	264	264	264	32	32	270336	71368704	18399744	1599587895
BTC_ijb_jcid_var175	296	296	296	32	32	303104	89718784	25934336	2152252381
BTC_ijb_jcid_var175	296	296	296	32	32	303104	89718784	25934336	2163044265
BTC_ijb_jcid_var175	296	296	296	32	32	303104	89718784	25934336	2170213236
BTC_ijb_jcid_var175	296	296	296	32	32	303104	89718784	25934336	2150056816
BTC_ijb_jcid_var175	296	296	296	32	32	303104	89718784	25934336	2131637698
BTC_ijb_jcid_var175	328	328	328	32	32	335872	110166016	35287552	2619170701
BTC_ijb_jcid_var175	328	328	328	32	32	335872	110166016	35287552	2624431606
BTC_ijb_jcid_var175	328	328	328	32	32	335872	110166016	35287552	2582803749
BTC_ijb_jcid_var175	328	328	328	32	32	335872	110166016	35287552	2587881981
BTC_ijb_jcid_var175	328	328	328	32	32	335872	110166016	35287552	2583744928
BTC_ijb_jcid_var175	360	360	360	32	32	368640	132710400	46656000	3135725388
BTC_ijb_jcid_var175	360	360	360	32	32	368640	132710400	46656000	3170534556
BTC_ijb_jcid_var175	360	360	360	32	32	368640	132710400	46656000	3195618020
BTC_ijb_jcid_var175	360	360	360	32	32	368640	132710400	46656000	3188536422
BTC_ijb_jcid_var175	360	360	360	32	32	368640	132710400	46656000	3193652006
BTC_ijb_jcid_var175	392	392	392	32	32	401408	157351936	60236288	4111504958
BTC_ijb_jcid_var175	392	392	392	32	32	401408	157351936	60236288	4109175050
BTC_ijb_jcid_var175	392	392	392	32	32	401408	157351936	60236288	4101566147
BTC_ijb_jcid_var175	392	392	392	32	32	401408	157351936	60236288	4050106091
BTC_ijb_jcid_var175	392	392	392	32	32	401408	157351936	60236288	4024037534
BTC_ijb_jcid_var175	424	424	424	32	32	434176	184090624	76225024	4983120115
BTC_ijb_jcid_var175	424	424	424	32	32	434176	184090624	76225024	4986886778
BTC_ijb_jcid_var175	424	424	424	32	32	434176	184090624	76225024	5029286080
BTC_ijb_jcid_var175	424	424	424	32	32	434176	184090624	76225024	4962985592
BTC_ijb_jcid_var175	424	424	424	32	32	434176	184090624	76225024	5025783529
BTC_ijb_jcid_var175	456	456	456	32	32	466944	212926464	94818816	6023512021
BTC_ijb_jcid_var175	456	456	456	32	32	466944	212926464	94818816	5991164788
BTC_ijb_jcid_var175	456	456	456	32	32	466944	212926464	94818816	5990980464
BTC_ijb_jcid_var175	456	456	456	32	32	466944	212926464	94818816	5982395375
BTC_ijb_jcid_var175	456	456	456	32	32	466944	212926464	94818816	5997869622
BTC_ijb_jcid_var175	488	488	488	32	32	499712	243859456	116214272	6772033868
BTC_ijb_jcid_var175	488	488	488	32	32	499712	243859456	116214272	6772042962
BTC_ijb_jcid_var175	488	488	488	32	32	499712	243859456	116214272	6773069666
BTC_ijb_jcid_var175	488	488	488	32	32	499712	243859456	116214272	6776124961
BTC_ijb_jcid_var175	488	488	488	32	32	499712	243859456	116214272	6768847051
BTC_ijb_jcid_var175	520	520	520	32	32	532480	276889600	140608000	7773539567
BTC_ijb_jcid_var175	520	520	520	32	32	532480	276889600	140608000	7767317628
BTC_ijb_jcid_var175	520	520	520	32	32	532480	276889600	140608000	7746433523
BTC_ijb_jcid_var175	520	520	520	32	32	532480	276889600	140608000	7788748215
BTC_ijb_jcid_var175	520	520	520	32	32	532480	276889600	140608000	7748930100
BTC_ijb_jcid_var175	552	552	552	32	32	565248	312016896	168196608	9287301485
BTC_ijb_jcid_var175	552	552	552	32	32	565248	312016896	168196608	9268277202
BTC_ijb_jcid_var175	552	552	552	32	32	565248	312016896	168196608	9263545658
BTC_ijb_jcid_var175	552	552	552	32	32	565248	312016896	168196608	9274448323
BTC_ijb_jcid_var175	552	552	552	32	32	565248	312016896	168196608	9264222635
BTC_ijb_jcid_var175	584	584	584	32	32	598016	349241344	199176704	10875112742
BTC_ijb_jcid_var175	584	584	584	32	32	598016	349241344	199176704	10849241607
BTC_ijb_jcid_var175	584	584	584	32	32	598016	349241344	199176704	10853915831
BTC_ijb_jcid_var175	584	584	584	32	32	598016	349241344	199176704	10852908842
BTC_ijb_jcid_var175	584	584	584	32	32	598016	349241344	199176704	10876528124
BTC_ijb_jcid_var175	616	616	616	32	32	630784	388562944	233744896	12617896508
BTC_ijb_jcid_var175	616	616	616	32	32	630784	388562944	233744896	12738176556
BTC_ijb_jcid_var175	616	616	616	32	32	630784	388562944	233744896	12704129847
BTC_ijb_jcid_var175	616	616	616	32	32	630784	388562944	233744896	12783637530
BTC_ijb_jcid_var175	616	616	616	32	32	630784	388562944	233744896	12840570456
BTC_ijb_jcid_var175	648	648	648	32	32	663552	429981696	272097792	14238557421
BTC_ijb_jcid_var175	648	648	648	32	32	663552	429981696	272097792	13906402450
BTC_ijb_jcid_var175	648	648	648	32	32	663552	429981696	272097792	13902086909
BTC_ijb_jcid_var175	648	648	648	32	32	663552	429981696	272097792	13914858524
BTC_ijb_jcid_var175	648	648	648	32	32	663552	429981696	272097792	13994957455
BTC_ijb_jcid_var175	680	680	680	32	32	696320	473497600	314432000	15147102707
BTC_ijb_jcid_var175	680	680	680	32	32	696320	473497600	314432000	15352022305
BTC_ijb_jcid_var175	680	680	680	32	32	696320	473497600	314432000	15423166661
BTC_ijb_jcid_var175	680	680	680	32	32	696320	473497600	314432000	15433299949
BTC_ijb_jcid_var175	680	680	680	32	32	696320	473497600	314432000	15431793289
BTC_ijb_jcid_var175	712	712	712	32	32	729088	519110656	360944128	18065291362
BTC_ijb_jcid_var175	712	712	712	32	32	729088	519110656	360944128	18033088504
BTC_ijb_jcid_var175	712	712	712	32	32	729088	519110656	360944128	18074797207
BTC_ijb_jcid_var175	712	712	712	32	32	729088	519110656	360944128	18171893460
BTC_ijb_jcid_var175	712	712	712	32	32	729088	519110656	360944128	18158048126
BTC_ijb_jcid_var175	744	744	744	32	32	761856	566820864	411830784	20434420434
BTC_ijb_jcid_var175	744	744	744	32	32	761856	566820864	411830784	20573761575
BTC_ijb_jcid_var175	744	744	744	32	32	761856	566820864	411830784	20413801274
BTC_ijb_jcid_var175	744	744	744	32	32	761856	566820864	411830784	20493794247
BTC_ijb_jcid_var175	744	744	744	32	32	761856	566820864	411830784	20245700163
BTC_ijb_jcid_var175	776	776	776	32	32	794624	616628224	467288576	23151791825
BTC_ijb_jcid_var175	776	776	776	32	32	794624	616628224	467288576	23426026506
BTC_ijb_jcid_var175	776	776	776	32	32	794624	616628224	467288576	23373447804
BTC_ijb_jcid_var175	776	776	776	32	32	794624	616628224	467288576	23123976071
BTC_ijb_jcid_var175	776	776	776	32	32	794624	616628224	467288576	23141198248
BTC_ijb_jcid_var175	808	808	808	32	32	827392	668532736	527514112	24693519053
BTC_ijb_jcid_var175	808	808	808	32	32	827392	668532736	527514112	24701558874
BTC_ijb_jcid_var175	808	808	808	32	32	827392	668532736	527514112	24686031160
BTC_ijb_jcid_var175	808	808	808	32	32	827392	668532736	527514112	24672596135
BTC_ijb_jcid_var175	808	808	808	32	32	827392	668532736	527514112	24689105454
BTC_ijb_jcid_var175	840	840	840	32	32	860160	722534400	592704000	26507404127
BTC_ijb_jcid_var175	840	840	840	32	32	860160	722534400	592704000	26504941833
BTC_ijb_jcid_var175	840	840	840	32	32	860160	722534400	592704000	26535656479
BTC_ijb_jcid_var175	840	840	840	32	32	860160	722534400	592704000	26506723115
BTC_ijb_jcid_var175	840	840	840	32	32	860160	722534400	592704000	26509248899
BTC_ijb_jcid_var175	872	872	872	32	32	892928	778633216	663054848	30511615363
BTC_ijb_jcid_var175	872	872	872	32	32	892928	778633216	663054848	30499520865
BTC_ijb_jcid_var175	872	872	872	32	32	892928	778633216	663054848	30526308991
BTC_ijb_jcid_var175	872	872	872	32	32	892928	778633216	663054848	30532165720
BTC_ijb_jcid_var175	872	872	872	32	32	892928	778633216	663054848	30675034815
BTC_ijb_jcid_var175	904	904	904	32	32	925696	836829184	738763264	33918550661
BTC_ijb_jcid_var175	904	904	904	32	32	925696	836829184	738763264	33923458427
BTC_ijb_jcid_var175	904	904	904	32	32	925696	836829184	738763264	33924998035
BTC_ijb_jcid_var175	904	904	904	32	32	925696	836829184	738763264	33943577201
BTC_ijb_jcid_var175	904	904	904	32	32	925696	836829184	738763264	33921485637
BTC_ijb_jcid_var175	936	936	936	32	32	958464	897122304	820025856	37621952082
BTC_ijb_jcid_var175	936	936	936	32	32	958464	897122304	820025856	37630874052
BTC_ijb_jcid_var175	936	936	936	32	32	958464	897122304	820025856	37616541116
BTC_ijb_jcid_var175	936	936	936	32	32	958464	897122304	820025856	37919660314
BTC_ijb_jcid_var175	936	936	936	32	32	958464	897122304	820025856	37772664325
BTC_ijb_jcid_var175	968	968	968	32	32	991232	959512576	907039232	40079722751
BTC_ijb_jcid_var175	968	968	968	32	32	991232	959512576	907039232	40222305287
BTC_ijb_jcid_var175	968	968	968	32	32	991232	959512576	907039232	40211215119
BTC_ijb_jcid_var175	968	968	968	32	32	991232	959512576	907039232	40287375576
BTC_ijb_jcid_var175	968	968	968	32	32	991232	959512576	907039232	39825735650
BTC_ijb_jcid_var175	1000	1000	1000	32	32	1024000	1024000000	1000000000	42637985214
BTC_ijb_jcid_var175	1000	1000	1000	32	32	1024000	1024000000	1000000000	42098834746
BTC_ijb_jcid_var175	1000	1000	1000	32	32	1024000	1024000000	1000000000	41991908259
BTC_ijb_jcid_var175	1000	1000	1000	32	32	1024000	1024000000	1000000000	42560273187
BTC_ijb_jcid_var175	1000	1000	1000	32	32	1024000	1024000000	1000000000	42426691694


==> figures/data/ijb_jcid10/meas/var176.dat <==
BTC_ijb_jcid_var176	8	8	8	32	32	8192	65536	512	3157912
BTC_ijb_jcid_var176	8	8	8	32	32	8192	65536	512	2817441
BTC_ijb_jcid_var176	8	8	8	32	32	8192	65536	512	2808210
BTC_ijb_jcid_var176	8	8	8	32	32	8192	65536	512	2960820
BTC_ijb_jcid_var176	8	8	8	32	32	8192	65536	512	2758140
BTC_ijb_jcid_var176	40	40	40	32	32	40960	1638400	64000	45502362
BTC_ijb_jcid_var176	40	40	40	32	32	40960	1638400	64000	44478454
BTC_ijb_jcid_var176	40	40	40	32	32	40960	1638400	64000	44639380
BTC_ijb_jcid_var176	40	40	40	32	32	40960	1638400	64000	44607852
BTC_ijb_jcid_var176	40	40	40	32	32	40960	1638400	64000	44579724
BTC_ijb_jcid_var176	72	72	72	32	32	73728	5308416	373248	132829732
BTC_ijb_jcid_var176	72	72	72	32	32	73728	5308416	373248	130918231
BTC_ijb_jcid_var176	72	72	72	32	32	73728	5308416	373248	130127403
BTC_ijb_jcid_var176	72	72	72	32	32	73728	5308416	373248	130078334
BTC_ijb_jcid_var176	72	72	72	32	32	73728	5308416	373248	130061033
BTC_ijb_jcid_var176	104	104	104	32	32	106496	11075584	1124864	270084649
BTC_ijb_jcid_var176	104	104	104	32	32	106496	11075584	1124864	274177892
BTC_ijb_jcid_var176	104	104	104	32	32	106496	11075584	1124864	274160133
BTC_ijb_jcid_var176	104	104	104	32	32	106496	11075584	1124864	274203629
BTC_ijb_jcid_var176	104	104	104	32	32	106496	11075584	1124864	273844959
BTC_ijb_jcid_var176	136	136	136	32	32	139264	18939904	2515456	384075782
BTC_ijb_jcid_var176	136	136	136	32	32	139264	18939904	2515456	210747199
BTC_ijb_jcid_var176	136	136	136	32	32	139264	18939904	2515456	210725850
BTC_ijb_jcid_var176	136	136	136	32	32	139264	18939904	2515456	210642706
BTC_ijb_jcid_var176	136	136	136	32	32	139264	18939904	2515456	210352987
BTC_ijb_jcid_var176	168	168	168	32	32	172032	28901376	4741632	320298732
BTC_ijb_jcid_var176	168	168	168	32	32	172032	28901376	4741632	320214238
BTC_ijb_jcid_var176	168	168	168	32	32	172032	28901376	4741632	320307524
BTC_ijb_jcid_var176	168	168	168	32	32	172032	28901376	4741632	320978507
BTC_ijb_jcid_var176	168	168	168	32	32	172032	28901376	4741632	319254880
BTC_ijb_jcid_var176	200	200	200	32	32	204800	40960000	8000000	510721229
BTC_ijb_jcid_var176	200	200	200	32	32	204800	40960000	8000000	507342422
BTC_ijb_jcid_var176	200	200	200	32	32	204800	40960000	8000000	509877623
BTC_ijb_jcid_var176	200	200	200	32	32	204800	40960000	8000000	515502115
BTC_ijb_jcid_var176	200	200	200	32	32	204800	40960000	8000000	508652228
BTC_ijb_jcid_var176	232	232	232	32	32	237568	55115776	12487168	851219529
BTC_ijb_jcid_var176	232	232	232	32	32	237568	55115776	12487168	848698225
BTC_ijb_jcid_var176	232	232	232	32	32	237568	55115776	12487168	855375936
BTC_ijb_jcid_var176	232	232	232	32	32	237568	55115776	12487168	849110005
BTC_ijb_jcid_var176	232	232	232	32	32	237568	55115776	12487168	847558438
BTC_ijb_jcid_var176	264	264	264	32	32	270336	71368704	18399744	1164782771
BTC_ijb_jcid_var176	264	264	264	32	32	270336	71368704	18399744	1161081218
BTC_ijb_jcid_var176	264	264	264	32	32	270336	71368704	18399744	1162494931
BTC_ijb_jcid_var176	264	264	264	32	32	270336	71368704	18399744	1163096704
BTC_ijb_jcid_var176	264	264	264	32	32	270336	71368704	18399744	1160993079
BTC_ijb_jcid_var176	296	296	296	32	32	303104	89718784	25934336	1663161488
BTC_ijb_jcid_var176	296	296	296	32	32	303104	89718784	25934336	1661361925
BTC_ijb_jcid_var176	296	296	296	32	32	303104	89718784	25934336	1663104532
BTC_ijb_jcid_var176	296	296	296	32	32	303104	89718784	25934336	1661321533
BTC_ijb_jcid_var176	296	296	296	32	32	303104	89718784	25934336	1659941575
BTC_ijb_jcid_var176	328	328	328	32	32	335872	110166016	35287552	1904611179
BTC_ijb_jcid_var176	328	328	328	32	32	335872	110166016	35287552	1898609925
BTC_ijb_jcid_var176	328	328	328	32	32	335872	110166016	35287552	1887045065
BTC_ijb_jcid_var176	328	328	328	32	32	335872	110166016	35287552	1893752299
BTC_ijb_jcid_var176	328	328	328	32	32	335872	110166016	35287552	1896214395
BTC_ijb_jcid_var176	360	360	360	32	32	368640	132710400	46656000	2235538546
BTC_ijb_jcid_var176	360	360	360	32	32	368640	132710400	46656000	2230137775
BTC_ijb_jcid_var176	360	360	360	32	32	368640	132710400	46656000	2231547979
BTC_ijb_jcid_var176	360	360	360	32	32	368640	132710400	46656000	2232945854
BTC_ijb_jcid_var176	360	360	360	32	32	368640	132710400	46656000	2231598233
BTC_ijb_jcid_var176	392	392	392	32	32	401408	157351936	60236288	3319096570
BTC_ijb_jcid_var176	392	392	392	32	32	401408	157351936	60236288	3299730495
BTC_ijb_jcid_var176	392	392	392	32	32	401408	157351936	60236288	3306112746
BTC_ijb_jcid_var176	392	392	392	32	32	401408	157351936	60236288	3298561420
BTC_ijb_jcid_var176	392	392	392	32	32	401408	157351936	60236288	3300724980
BTC_ijb_jcid_var176	424	424	424	32	32	434176	184090624	76225024	3909919972
BTC_ijb_jcid_var176	424	424	424	32	32	434176	184090624	76225024	3896313680
BTC_ijb_jcid_var176	424	424	424	32	32	434176	184090624	76225024	3899230465
BTC_ijb_jcid_var176	424	424	424	32	32	434176	184090624	76225024	3915773092
BTC_ijb_jcid_var176	424	424	424	32	32	434176	184090624	76225024	3897031796
BTC_ijb_jcid_var176	456	456	456	32	32	466944	212926464	94818816	4849821894
BTC_ijb_jcid_var176	456	456	456	32	32	466944	212926464	94818816	4851272926
BTC_ijb_jcid_var176	456	456	456	32	32	466944	212926464	94818816	4838131943
BTC_ijb_jcid_var176	456	456	456	32	32	466944	212926464	94818816	4843115950
BTC_ijb_jcid_var176	456	456	456	32	32	466944	212926464	94818816	4839990805
BTC_ijb_jcid_var176	488	488	488	32	32	499712	243859456	116214272	5375217295
BTC_ijb_jcid_var176	488	488	488	32	32	499712	243859456	116214272	5448576470
BTC_ijb_jcid_var176	488	488	488	32	32	499712	243859456	116214272	5422478681
BTC_ijb_jcid_var176	488	488	488	32	32	499712	243859456	116214272	5315342113
BTC_ijb_jcid_var176	488	488	488	32	32	499712	243859456	116214272	5325775582
BTC_ijb_jcid_var176	520	520	520	32	32	532480	276889600	140608000	6012377432
BTC_ijb_jcid_var176	520	520	520	32	32	532480	276889600	140608000	5993696461
BTC_ijb_jcid_var176	520	520	520	32	32	532480	276889600	140608000	5988392013
BTC_ijb_jcid_var176	520	520	520	32	32	532480	276889600	140608000	5987497880
BTC_ijb_jcid_var176	520	520	520	32	32	532480	276889600	140608000	6032092761
BTC_ijb_jcid_var176	552	552	552	32	32	565248	312016896	168196608	7669957739
BTC_ijb_jcid_var176	552	552	552	32	32	565248	312016896	168196608	7674733372
BTC_ijb_jcid_var176	552	552	552	32	32	565248	312016896	168196608	7660187024
BTC_ijb_jcid_var176	552	552	552	32	32	565248	312016896	168196608	7663523235
BTC_ijb_jcid_var176	552	552	552	32	32	565248	312016896	168196608	7664675743
BTC_ijb_jcid_var176	584	584	584	32	32	598016	349241344	199176704	8937168202
BTC_ijb_jcid_var176	584	584	584	32	32	598016	349241344	199176704	8927154681
BTC_ijb_jcid_var176	584	584	584	32	32	598016	349241344	199176704	8914326394
BTC_ijb_jcid_var176	584	584	584	32	32	598016	349241344	199176704	8931315273
BTC_ijb_jcid_var176	584	584	584	32	32	598016	349241344	199176704	8906983111
BTC_ijb_jcid_var176	616	616	616	32	32	630784	388562944	233744896	10363047452
BTC_ijb_jcid_var176	616	616	616	32	32	630784	388562944	233744896	10337222964
BTC_ijb_jcid_var176	616	616	616	32	32	630784	388562944	233744896	10339006972
BTC_ijb_jcid_var176	616	616	616	32	32	630784	388562944	233744896	10224925542
BTC_ijb_jcid_var176	616	616	616	32	32	630784	388562944	233744896	10211294977
BTC_ijb_jcid_var176	648	648	648	32	32	663552	429981696	272097792	11074593338
BTC_ijb_jcid_var176	648	648	648	32	32	663552	429981696	272097792	11165427162
BTC_ijb_jcid_var176	648	648	648	32	32	663552	429981696	272097792	11177350666
BTC_ijb_jcid_var176	648	648	648	32	32	663552	429981696	272097792	11032973588
BTC_ijb_jcid_var176	648	648	648	32	32	663552	429981696	272097792	11074072396
BTC_ijb_jcid_var176	680	680	680	32	32	696320	473497600	314432000	12111319080
BTC_ijb_jcid_var176	680	680	680	32	32	696320	473497600	314432000	12104519476
BTC_ijb_jcid_var176	680	680	680	32	32	696320	473497600	314432000	12274985641
BTC_ijb_jcid_var176	680	680	680	32	32	696320	473497600	314432000	12109538388
BTC_ijb_jcid_var176	680	680	680	32	32	696320	473497600	314432000	12106128885
BTC_ijb_jcid_var176	712	712	712	32	32	729088	519110656	360944128	15183839739
BTC_ijb_jcid_var176	712	712	712	32	32	729088	519110656	360944128	15205660581
BTC_ijb_jcid_var176	712	712	712	32	32	729088	519110656	360944128	15237587244
BTC_ijb_jcid_var176	712	712	712	32	32	729088	519110656	360944128	15286580457
BTC_ijb_jcid_var176	712	712	712	32	32	729088	519110656	360944128	15259176089
BTC_ijb_jcid_var176	744	744	744	32	32	761856	566820864	411830784	16733384656
BTC_ijb_jcid_var176	744	744	744	32	32	761856	566820864	411830784	16840520692
BTC_ijb_jcid_var176	744	744	744	32	32	761856	566820864	411830784	16772398262
BTC_ijb_jcid_var176	744	744	744	32	32	761856	566820864	411830784	16814424178
BTC_ijb_jcid_var176	744	744	744	32	32	761856	566820864	411830784	16734339689
BTC_ijb_jcid_var176	776	776	776	32	32	794624	616628224	467288576	19245924114
BTC_ijb_jcid_var176	776	776	776	32	32	794624	616628224	467288576	19080790450
BTC_ijb_jcid_var176	776	776	776	32	32	794624	616628224	467288576	19006601721
BTC_ijb_jcid_var176	776	776	776	32	32	794624	616628224	467288576	19113007626
BTC_ijb_jcid_var176	776	776	776	32	32	794624	616628224	467288576	19158254930
BTC_ijb_jcid_var176	808	808	808	32	32	827392	668532736	527514112	20473492913
BTC_ijb_jcid_var176	808	808	808	32	32	827392	668532736	527514112	20212756577
BTC_ijb_jcid_var176	808	808	808	32	32	827392	668532736	527514112	20390278502
BTC_ijb_jcid_var176	808	808	808	32	32	827392	668532736	527514112	20263627806
BTC_ijb_jcid_var176	808	808	808	32	32	827392	668532736	527514112	20249275956
BTC_ijb_jcid_var176	840	840	840	32	32	860160	722534400	592704000	21848680926
BTC_ijb_jcid_var176	840	840	840	32	32	860160	722534400	592704000	21709793363
BTC_ijb_jcid_var176	840	840	840	32	32	860160	722534400	592704000	21710310714
BTC_ijb_jcid_var176	840	840	840	32	32	860160	722534400	592704000	21851097122
BTC_ijb_jcid_var176	840	840	840	32	32	860160	722534400	592704000	21880647559
BTC_ijb_jcid_var176	872	872	872	32	32	892928	778633216	663054848	25589780511
BTC_ijb_jcid_var176	872	872	872	32	32	892928	778633216	663054848	25660979574
BTC_ijb_jcid_var176	872	872	872	32	32	892928	778633216	663054848	25406911033
BTC_ijb_jcid_var176	872	872	872	32	32	892928	778633216	663054848	25805545902
BTC_ijb_jcid_var176	872	872	872	32	32	892928	778633216	663054848	25697067891
BTC_ijb_jcid_var176	904	904	904	32	32	925696	836829184	738763264	28281119878
BTC_ijb_jcid_var176	904	904	904	32	32	925696	836829184	738763264	28334070092
BTC_ijb_jcid_var176	904	904	904	32	32	925696	836829184	738763264	28348081705
BTC_ijb_jcid_var176	904	904	904	32	32	925696	836829184	738763264	28130755029
BTC_ijb_jcid_var176	904	904	904	32	32	925696	836829184	738763264	28010277133
BTC_ijb_jcid_var176	936	936	936	32	32	958464	897122304	820025856	31995200549
BTC_ijb_jcid_var176	936	936	936	32	32	958464	897122304	820025856	31898654629
BTC_ijb_jcid_var176	936	936	936	32	32	958464	897122304	820025856	31837511477
BTC_ijb_jcid_var176	936	936	936	32	32	958464	897122304	820025856	31676641581
BTC_ijb_jcid_var176	936	936	936	32	32	958464	897122304	820025856	31691619456
BTC_ijb_jcid_var176	968	968	968	32	32	991232	959512576	907039232	33354920073
BTC_ijb_jcid_var176	968	968	968	32	32	991232	959512576	907039232	33407558919
BTC_ijb_jcid_var176	968	968	968	32	32	991232	959512576	907039232	33796623884
BTC_ijb_jcid_var176	968	968	968	32	32	991232	959512576	907039232	33884998504
BTC_ijb_jcid_var176	968	968	968	32	32	991232	959512576	907039232	33529648538
BTC_ijb_jcid_var176	1000	1000	1000	32	32	1024000	1024000000	1000000000	36278800423
BTC_ijb_jcid_var176	1000	1000	1000	32	32	1024000	1024000000	1000000000	36331537728
BTC_ijb_jcid_var176	1000	1000	1000	32	32	1024000	1024000000	1000000000	36332972322
BTC_ijb_jcid_var176	1000	1000	1000	32	32	1024000	1024000000	1000000000	36014261839
BTC_ijb_jcid_var176	1000	1000	1000	32	32	1024000	1024000000	1000000000	35701601619


==> figures/data/ijb_jcid10/meas/var18.dat <==
BTC_ijb_jcid_var18	8	8	8	32	32	8192	65536	512	1680467
BTC_ijb_jcid_var18	8	8	8	32	32	8192	65536	512	1605531
BTC_ijb_jcid_var18	8	8	8	32	32	8192	65536	512	1613572
BTC_ijb_jcid_var18	8	8	8	32	32	8192	65536	512	1566460
BTC_ijb_jcid_var18	8	8	8	32	32	8192	65536	512	1566961
BTC_ijb_jcid_var18	40	40	40	32	32	40960	1638400	64000	220974493
BTC_ijb_jcid_var18	40	40	40	32	32	40960	1638400	64000	219335381
BTC_ijb_jcid_var18	40	40	40	32	32	40960	1638400	64000	219241926
BTC_ijb_jcid_var18	40	40	40	32	32	40960	1638400	64000	219149890
BTC_ijb_jcid_var18	40	40	40	32	32	40960	1638400	64000	219200650
BTC_ijb_jcid_var18	72	72	72	32	32	73728	5308416	373248	1442355544
BTC_ijb_jcid_var18	72	72	72	32	32	73728	5308416	373248	1460713150
BTC_ijb_jcid_var18	72	72	72	32	32	73728	5308416	373248	1472154687
BTC_ijb_jcid_var18	72	72	72	32	32	73728	5308416	373248	1459654719
BTC_ijb_jcid_var18	72	72	72	32	32	73728	5308416	373248	1451974490
BTC_ijb_jcid_var18	104	104	104	32	32	106496	11075584	1124864	4399829501
BTC_ijb_jcid_var18	104	104	104	32	32	106496	11075584	1124864	4463351595
BTC_ijb_jcid_var18	104	104	104	32	32	106496	11075584	1124864	4414920079
BTC_ijb_jcid_var18	104	104	104	32	32	106496	11075584	1124864	4396905654
BTC_ijb_jcid_var18	104	104	104	32	32	106496	11075584	1124864	4401378791
BTC_ijb_jcid_var18	136	136	136	32	32	139264	18939904	2515456	9864436207
BTC_ijb_jcid_var18	136	136	136	32	32	139264	18939904	2515456	9837950024
BTC_ijb_jcid_var18	136	136	136	32	32	139264	18939904	2515456	9869623281
BTC_ijb_jcid_var18	136	136	136	32	32	139264	18939904	2515456	9837675117
BTC_ijb_jcid_var18	136	136	136	32	32	139264	18939904	2515456	9875937102
BTC_ijb_jcid_var18	168	168	168	32	32	172032	28901376	4741632	18570951840
BTC_ijb_jcid_var18	168	168	168	32	32	172032	28901376	4741632	18543540811
BTC_ijb_jcid_var18	168	168	168	32	32	172032	28901376	4741632	18449158190
BTC_ijb_jcid_var18	168	168	168	32	32	172032	28901376	4741632	18476391494
BTC_ijb_jcid_var18	168	168	168	32	32	172032	28901376	4741632	18479256301
BTC_ijb_jcid_var18	200	200	200	32	32	204800	40960000	8000000	31249420263
BTC_ijb_jcid_var18	200	200	200	32	32	204800	40960000	8000000	31203758276
BTC_ijb_jcid_var18	200	200	200	32	32	204800	40960000	8000000	31200105702
BTC_ijb_jcid_var18	200	200	200	32	32	204800	40960000	8000000	31387568408
BTC_ijb_jcid_var18	200	200	200	32	32	204800	40960000	8000000	31360709068
BTC_ijb_jcid_var18	232	232	232	32	32	237568	55115776	12487168	49035915233
BTC_ijb_jcid_var18	232	232	232	32	32	237568	55115776	12487168	48970211089
BTC_ijb_jcid_var18	232	232	232	32	32	237568	55115776	12487168	49000556531
BTC_ijb_jcid_var18	232	232	232	32	32	237568	55115776	12487168	49035106531
BTC_ijb_jcid_var18	232	232	232	32	32	237568	55115776	12487168	49024271765
BTC_ijb_jcid_var18	264	264	264	32	32	270336	71368704	18399744	72325017928
BTC_ijb_jcid_var18	264	264	264	32	32	270336	71368704	18399744	72597605428
BTC_ijb_jcid_var18	264	264	264	32	32	270336	71368704	18399744	72284345666
BTC_ijb_jcid_var18	264	264	264	32	32	270336	71368704	18399744	72333291346
BTC_ijb_jcid_var18	264	264	264	32	32	270336	71368704	18399744	72271038330
BTC_ijb_jcid_var18	296	296	296	32	32	303104	89718784	25934336	101792529409
BTC_ijb_jcid_var18	296	296	296	32	32	303104	89718784	25934336	101762914680
BTC_ijb_jcid_var18	296	296	296	32	32	303104	89718784	25934336	101883941684
BTC_ijb_jcid_var18	296	296	296	32	32	303104	89718784	25934336	101759476604
BTC_ijb_jcid_var18	296	296	296	32	32	303104	89718784	25934336	101908838105
BTC_ijb_jcid_var18	328	328	328	32	32	335872	110166016	35287552	138788489548
BTC_ijb_jcid_var18	328	328	328	32	32	335872	110166016	35287552	138547464307
BTC_ijb_jcid_var18	328	328	328	32	32	335872	110166016	35287552	138549708363
BTC_ijb_jcid_var18	328	328	328	32	32	335872	110166016	35287552	138486472457
BTC_ijb_jcid_var18	328	328	328	32	32	335872	110166016	35287552	138577116150


==> figures/data/ijb_jcid10/meas/var19.dat <==
BTC_ijb_jcid_var19	8	8	8	32	32	8192	65536	512	3381980
BTC_ijb_jcid_var19	8	8	8	32	32	8192	65536	512	2456014
BTC_ijb_jcid_var19	8	8	8	32	32	8192	65536	512	2459272
BTC_ijb_jcid_var19	8	8	8	32	32	8192	65536	512	2455756
BTC_ijb_jcid_var19	8	8	8	32	32	8192	65536	512	2507230
BTC_ijb_jcid_var19	40	40	40	32	32	40960	1638400	64000	315551992
BTC_ijb_jcid_var19	40	40	40	32	32	40960	1638400	64000	305752568
BTC_ijb_jcid_var19	40	40	40	32	32	40960	1638400	64000	305776318
BTC_ijb_jcid_var19	40	40	40	32	32	40960	1638400	64000	305782693
BTC_ijb_jcid_var19	40	40	40	32	32	40960	1638400	64000	306857980
BTC_ijb_jcid_var19	72	72	72	32	32	73728	5308416	373248	17298624582
BTC_ijb_jcid_var19	72	72	72	32	32	73728	5308416	373248	17290693862
BTC_ijb_jcid_var19	72	72	72	32	32	73728	5308416	373248	17281582232
BTC_ijb_jcid_var19	72	72	72	32	32	73728	5308416	373248	17288965244
BTC_ijb_jcid_var19	72	72	72	32	32	73728	5308416	373248	17275177139
BTC_ijb_jcid_var19	104	104	104	32	32	106496	11075584	1124864	51932570428
BTC_ijb_jcid_var19	104	104	104	32	32	106496	11075584	1124864	52007392808
BTC_ijb_jcid_var19	104	104	104	32	32	106496	11075584	1124864	52010983752
BTC_ijb_jcid_var19	104	104	104	32	32	106496	11075584	1124864	51992566817
BTC_ijb_jcid_var19	104	104	104	32	32	106496	11075584	1124864	52005823809
BTC_ijb_jcid_var19	136	136	136	32	32	139264	18939904	2515456	115347859334
BTC_ijb_jcid_var19	136	136	136	32	32	139264	18939904	2515456	115015633946
BTC_ijb_jcid_var19	136	136	136	32	32	139264	18939904	2515456	114827890302
BTC_ijb_jcid_var19	136	136	136	32	32	139264	18939904	2515456	115063791936
BTC_ijb_jcid_var19	136	136	136	32	32	139264	18939904	2515456	115043279667
BTC_ijb_jcid_var19	168	168	168	32	32	172032	28901376	4741632	216542895150
BTC_ijb_jcid_var19	168	168	168	32	32	172032	28901376	4741632	215784281941
BTC_ijb_jcid_var19	168	168	168	32	32	172032	28901376	4741632	215490578673
BTC_ijb_jcid_var19	168	168	168	32	32	172032	28901376	4741632	216237805063
BTC_ijb_jcid_var19	168	168	168	32	32	172032	28901376	4741632	216627970082


==> figures/data/ijb_jcid10/meas/var2.dat <==
BTC_ijb_jcid_var2	8	8	8	32	32	8192	65536	512	48830033
BTC_ijb_jcid_var2	8	8	8	32	32	8192	65536	512	2741026
BTC_ijb_jcid_var2	8	8	8	32	32	8192	65536	512	2924688
BTC_ijb_jcid_var2	8	8	8	32	32	8192	65536	512	2437384
BTC_ijb_jcid_var2	8	8	8	32	32	8192	65536	512	2391148
BTC_ijb_jcid_var2	40	40	40	32	32	40960	1638400	64000	310287078
BTC_ijb_jcid_var2	40	40	40	32	32	40960	1638400	64000	299793601
BTC_ijb_jcid_var2	40	40	40	32	32	40960	1638400	64000	300324568
BTC_ijb_jcid_var2	40	40	40	32	32	40960	1638400	64000	301454540
BTC_ijb_jcid_var2	40	40	40	32	32	40960	1638400	64000	299807965
BTC_ijb_jcid_var2	72	72	72	32	32	73728	5308416	373248	4032319107
BTC_ijb_jcid_var2	72	72	72	32	32	73728	5308416	373248	4019555758
BTC_ijb_jcid_var2	72	72	72	32	32	73728	5308416	373248	4031838561
BTC_ijb_jcid_var2	72	72	72	32	32	73728	5308416	373248	4008190290
BTC_ijb_jcid_var2	72	72	72	32	32	73728	5308416	373248	4016995502
BTC_ijb_jcid_var2	104	104	104	32	32	106496	11075584	1124864	13461627913
BTC_ijb_jcid_var2	104	104	104	32	32	106496	11075584	1124864	13272388254
BTC_ijb_jcid_var2	104	104	104	32	32	106496	11075584	1124864	13255500922
BTC_ijb_jcid_var2	104	104	104	32	32	106496	11075584	1124864	13260543088
BTC_ijb_jcid_var2	104	104	104	32	32	106496	11075584	1124864	13319237235
BTC_ijb_jcid_var2	136	136	136	32	32	139264	18939904	2515456	31445187151
BTC_ijb_jcid_var2	136	136	136	32	32	139264	18939904	2515456	31447526134
BTC_ijb_jcid_var2	136	136	136	32	32	139264	18939904	2515456	31441283459
BTC_ijb_jcid_var2	136	136	136	32	32	139264	18939904	2515456	31427338846
BTC_ijb_jcid_var2	136	136	136	32	32	139264	18939904	2515456	31390541323
BTC_ijb_jcid_var2	168	168	168	32	32	172032	28901376	4741632	59693718731
BTC_ijb_jcid_var2	168	168	168	32	32	172032	28901376	4741632	59699420611
BTC_ijb_jcid_var2	168	168	168	32	32	172032	28901376	4741632	59712983580
BTC_ijb_jcid_var2	168	168	168	32	32	172032	28901376	4741632	59716990822
BTC_ijb_jcid_var2	168	168	168	32	32	172032	28901376	4741632	59768724689
BTC_ijb_jcid_var2	200	200	200	32	32	204800	40960000	8000000	103954230181
BTC_ijb_jcid_var2	200	200	200	32	32	204800	40960000	8000000	103966116520
BTC_ijb_jcid_var2	200	200	200	32	32	204800	40960000	8000000	104017979393
BTC_ijb_jcid_var2	200	200	200	32	32	204800	40960000	8000000	104225752413
BTC_ijb_jcid_var2	200	200	200	32	32	204800	40960000	8000000	104028471198
BTC_ijb_jcid_var2	232	232	232	32	32	237568	55115776	12487168	194804737963
BTC_ijb_jcid_var2	232	232	232	32	32	237568	55115776	12487168	194881711385
BTC_ijb_jcid_var2	232	232	232	32	32	237568	55115776	12487168	194940691235
BTC_ijb_jcid_var2	232	232	232	32	32	237568	55115776	12487168	194994450971
BTC_ijb_jcid_var2	232	232	232	32	32	237568	55115776	12487168	194803404463


==> figures/data/ijb_jcid10/meas/var20.dat <==
BTC_ijb_jcid_var20	8	8	8	32	32	8192	65536	512	2787592
BTC_ijb_jcid_var20	8	8	8	32	32	8192	65536	512	2717033
BTC_ijb_jcid_var20	8	8	8	32	32	8192	65536	512	2712808
BTC_ijb_jcid_var20	8	8	8	32	32	8192	65536	512	2667342
BTC_ijb_jcid_var20	8	8	8	32	32	8192	65536	512	2668198
BTC_ijb_jcid_var20	40	40	40	32	32	40960	1638400	64000	312452943
BTC_ijb_jcid_var20	40	40	40	32	32	40960	1638400	64000	304102139
BTC_ijb_jcid_var20	40	40	40	32	32	40960	1638400	64000	303454968
BTC_ijb_jcid_var20	40	40	40	32	32	40960	1638400	64000	303455193
BTC_ijb_jcid_var20	40	40	40	32	32	40960	1638400	64000	303446120
BTC_ijb_jcid_var20	72	72	72	32	32	73728	5308416	373248	18130376258
BTC_ijb_jcid_var20	72	72	72	32	32	73728	5308416	373248	18111134424
BTC_ijb_jcid_var20	72	72	72	32	32	73728	5308416	373248	18110773806
BTC_ijb_jcid_var20	72	72	72	32	32	73728	5308416	373248	18140378467
BTC_ijb_jcid_var20	72	72	72	32	32	73728	5308416	373248	18113795859
BTC_ijb_jcid_var20	104	104	104	32	32	106496	11075584	1124864	58128484316
BTC_ijb_jcid_var20	104	104	104	32	32	106496	11075584	1124864	58141347948
BTC_ijb_jcid_var20	104	104	104	32	32	106496	11075584	1124864	58088273115
BTC_ijb_jcid_var20	104	104	104	32	32	106496	11075584	1124864	58368583013
BTC_ijb_jcid_var20	104	104	104	32	32	106496	11075584	1124864	58063314157
BTC_ijb_jcid_var20	136	136	136	32	32	139264	18939904	2515456	131194414325
BTC_ijb_jcid_var20	136	136	136	32	32	139264	18939904	2515456	131129466353
BTC_ijb_jcid_var20	136	136	136	32	32	139264	18939904	2515456	131209631150
BTC_ijb_jcid_var20	136	136	136	32	32	139264	18939904	2515456	131229995671
BTC_ijb_jcid_var20	136	136	136	32	32	139264	18939904	2515456	131262296204
BTC_ijb_jcid_var20	168	168	168	32	32	172032	28901376	4741632	244810031297
BTC_ijb_jcid_var20	168	168	168	32	32	172032	28901376	4741632	244561797772
BTC_ijb_jcid_var20	168	168	168	32	32	172032	28901376	4741632	244577778794
BTC_ijb_jcid_var20	168	168	168	32	32	172032	28901376	4741632	244662747277
BTC_ijb_jcid_var20	168	168	168	32	32	172032	28901376	4741632	243556957737


==> figures/data/ijb_jcid10/meas/var21.dat <==
BTC_ijb_jcid_var21	8	8	8	32	32	8192	65536	512	2894046
BTC_ijb_jcid_var21	8	8	8	32	32	8192	65536	512	2446444
BTC_ijb_jcid_var21	8	8	8	32	32	8192	65536	512	2442848
BTC_ijb_jcid_var21	8	8	8	32	32	8192	65536	512	2447993
BTC_ijb_jcid_var21	8	8	8	32	32	8192	65536	512	2539504
BTC_ijb_jcid_var21	40	40	40	32	32	40960	1638400	64000	315899970
BTC_ijb_jcid_var21	40	40	40	32	32	40960	1638400	64000	304853450
BTC_ijb_jcid_var21	40	40	40	32	32	40960	1638400	64000	306021053
BTC_ijb_jcid_var21	40	40	40	32	32	40960	1638400	64000	312836364
BTC_ijb_jcid_var21	40	40	40	32	32	40960	1638400	64000	307487836
BTC_ijb_jcid_var21	72	72	72	32	32	73728	5308416	373248	2125326766
BTC_ijb_jcid_var21	72	72	72	32	32	73728	5308416	373248	2093962833
BTC_ijb_jcid_var21	72	72	72	32	32	73728	5308416	373248	2094909503
BTC_ijb_jcid_var21	72	72	72	32	32	73728	5308416	373248	2096353224
BTC_ijb_jcid_var21	72	72	72	32	32	73728	5308416	373248	2095921252
BTC_ijb_jcid_var21	104	104	104	32	32	106496	11075584	1124864	6316545073
BTC_ijb_jcid_var21	104	104	104	32	32	106496	11075584	1124864	6313773050
BTC_ijb_jcid_var21	104	104	104	32	32	106496	11075584	1124864	6295339382
BTC_ijb_jcid_var21	104	104	104	32	32	106496	11075584	1124864	6289055108
BTC_ijb_jcid_var21	104	104	104	32	32	106496	11075584	1124864	6322157772
BTC_ijb_jcid_var21	136	136	136	32	32	139264	18939904	2515456	14098503574
BTC_ijb_jcid_var21	136	136	136	32	32	139264	18939904	2515456	14021829674
BTC_ijb_jcid_var21	136	136	136	32	32	139264	18939904	2515456	13979822904
BTC_ijb_jcid_var21	136	136	136	32	32	139264	18939904	2515456	14435443275
BTC_ijb_jcid_var21	136	136	136	32	32	139264	18939904	2515456	14020262778
BTC_ijb_jcid_var21	168	168	168	32	32	172032	28901376	4741632	26156125815
BTC_ijb_jcid_var21	168	168	168	32	32	172032	28901376	4741632	26106196097
BTC_ijb_jcid_var21	168	168	168	32	32	172032	28901376	4741632	26210950994
BTC_ijb_jcid_var21	168	168	168	32	32	172032	28901376	4741632	26146206900
BTC_ijb_jcid_var21	168	168	168	32	32	172032	28901376	4741632	26120532624
BTC_ijb_jcid_var21	200	200	200	32	32	204800	40960000	8000000	58679862777
BTC_ijb_jcid_var21	200	200	200	32	32	204800	40960000	8000000	58578198159
BTC_ijb_jcid_var21	200	200	200	32	32	204800	40960000	8000000	58645753115
BTC_ijb_jcid_var21	200	200	200	32	32	204800	40960000	8000000	58686824050
BTC_ijb_jcid_var21	200	200	200	32	32	204800	40960000	8000000	58651324601
BTC_ijb_jcid_var21	232	232	232	32	32	237568	55115776	12487168	93477897872
BTC_ijb_jcid_var21	232	232	232	32	32	237568	55115776	12487168	93443665611
BTC_ijb_jcid_var21	232	232	232	32	32	237568	55115776	12487168	93533230295
BTC_ijb_jcid_var21	232	232	232	32	32	237568	55115776	12487168	93467972382
BTC_ijb_jcid_var21	232	232	232	32	32	237568	55115776	12487168	94094377032
BTC_ijb_jcid_var21	264	264	264	32	32	270336	71368704	18399744	256593876828
BTC_ijb_jcid_var21	264	264	264	32	32	270336	71368704	18399744	256517950587
BTC_ijb_jcid_var21	264	264	264	32	32	270336	71368704	18399744	256617633726
BTC_ijb_jcid_var21	264	264	264	32	32	270336	71368704	18399744	256838608320
BTC_ijb_jcid_var21	264	264	264	32	32	270336	71368704	18399744	256556604515


==> figures/data/ijb_jcid10/meas/var22.dat <==
BTC_ijb_jcid_var22	8	8	8	32	32	8192	65536	512	2009371
BTC_ijb_jcid_var22	8	8	8	32	32	8192	65536	512	1772621
BTC_ijb_jcid_var22	8	8	8	32	32	8192	65536	512	1717001
BTC_ijb_jcid_var22	8	8	8	32	32	8192	65536	512	1722469
BTC_ijb_jcid_var22	8	8	8	32	32	8192	65536	512	1722261
BTC_ijb_jcid_var22	40	40	40	32	32	40960	1638400	64000	237074509
BTC_ijb_jcid_var22	40	40	40	32	32	40960	1638400	64000	231716809
BTC_ijb_jcid_var22	40	40	40	32	32	40960	1638400	64000	231719031
BTC_ijb_jcid_var22	40	40	40	32	32	40960	1638400	64000	233846120
BTC_ijb_jcid_var22	40	40	40	32	32	40960	1638400	64000	240682189
BTC_ijb_jcid_var22	72	72	72	32	32	73728	5308416	373248	1686702170
BTC_ijb_jcid_var22	72	72	72	32	32	73728	5308416	373248	1685257903
BTC_ijb_jcid_var22	72	72	72	32	32	73728	5308416	373248	1686333547
BTC_ijb_jcid_var22	72	72	72	32	32	73728	5308416	373248	1687346095
BTC_ijb_jcid_var22	72	72	72	32	32	73728	5308416	373248	1684600640
BTC_ijb_jcid_var22	104	104	104	32	32	106496	11075584	1124864	5095020700
BTC_ijb_jcid_var22	104	104	104	32	32	106496	11075584	1124864	5145975747
BTC_ijb_jcid_var22	104	104	104	32	32	106496	11075584	1124864	5098962083
BTC_ijb_jcid_var22	104	104	104	32	32	106496	11075584	1124864	5078181123
BTC_ijb_jcid_var22	104	104	104	32	32	106496	11075584	1124864	5068411995
BTC_ijb_jcid_var22	136	136	136	32	32	139264	18939904	2515456	10988500849
BTC_ijb_jcid_var22	136	136	136	32	32	139264	18939904	2515456	10974343515
BTC_ijb_jcid_var22	136	136	136	32	32	139264	18939904	2515456	10994212303
BTC_ijb_jcid_var22	136	136	136	32	32	139264	18939904	2515456	11001099100
BTC_ijb_jcid_var22	136	136	136	32	32	139264	18939904	2515456	10973955692
BTC_ijb_jcid_var22	168	168	168	32	32	172032	28901376	4741632	20416176571
BTC_ijb_jcid_var22	168	168	168	32	32	172032	28901376	4741632	20421525557
BTC_ijb_jcid_var22	168	168	168	32	32	172032	28901376	4741632	20437743408
BTC_ijb_jcid_var22	168	168	168	32	32	172032	28901376	4741632	20402253362
BTC_ijb_jcid_var22	168	168	168	32	32	172032	28901376	4741632	20417111858
BTC_ijb_jcid_var22	200	200	200	32	32	204800	40960000	8000000	33798882491
BTC_ijb_jcid_var22	200	200	200	32	32	204800	40960000	8000000	33799221120
BTC_ijb_jcid_var22	200	200	200	32	32	204800	40960000	8000000	33861977330
BTC_ijb_jcid_var22	200	200	200	32	32	204800	40960000	8000000	33869519569
BTC_ijb_jcid_var22	200	200	200	32	32	204800	40960000	8000000	33864884885
BTC_ijb_jcid_var22	232	232	232	32	32	237568	55115776	12487168	52392334400
BTC_ijb_jcid_var22	232	232	232	32	32	237568	55115776	12487168	52398569692
BTC_ijb_jcid_var22	232	232	232	32	32	237568	55115776	12487168	52691919495
BTC_ijb_jcid_var22	232	232	232	32	32	237568	55115776	12487168	52453555735
BTC_ijb_jcid_var22	232	232	232	32	32	237568	55115776	12487168	52400568497
BTC_ijb_jcid_var22	264	264	264	32	32	270336	71368704	18399744	77254108867
BTC_ijb_jcid_var22	264	264	264	32	32	270336	71368704	18399744	77139657320
BTC_ijb_jcid_var22	264	264	264	32	32	270336	71368704	18399744	77226381593
BTC_ijb_jcid_var22	264	264	264	32	32	270336	71368704	18399744	77272823314
BTC_ijb_jcid_var22	264	264	264	32	32	270336	71368704	18399744	77187361424
BTC_ijb_jcid_var22	296	296	296	32	32	303104	89718784	25934336	107355752977
BTC_ijb_jcid_var22	296	296	296	32	32	303104	89718784	25934336	107431808257
BTC_ijb_jcid_var22	296	296	296	32	32	303104	89718784	25934336	107393880493
BTC_ijb_jcid_var22	296	296	296	32	32	303104	89718784	25934336	107607293229
BTC_ijb_jcid_var22	296	296	296	32	32	303104	89718784	25934336	107836206215
BTC_ijb_jcid_var22	328	328	328	32	32	335872	110166016	35287552	146045388319
BTC_ijb_jcid_var22	328	328	328	32	32	335872	110166016	35287552	146078772840
BTC_ijb_jcid_var22	328	328	328	32	32	335872	110166016	35287552	145430374096
BTC_ijb_jcid_var22	328	328	328	32	32	335872	110166016	35287552	145142123370
BTC_ijb_jcid_var22	328	328	328	32	32	335872	110166016	35287552	145659588178


==> figures/data/ijb_jcid10/meas/var23.dat <==
BTC_ijb_jcid_var23	8	8	8	32	32	8192	65536	512	44680195
BTC_ijb_jcid_var23	8	8	8	32	32	8192	65536	512	2009146
BTC_ijb_jcid_var23	8	8	8	32	32	8192	65536	512	2003428
BTC_ijb_jcid_var23	8	8	8	32	32	8192	65536	512	2058243
BTC_ijb_jcid_var23	8	8	8	32	32	8192	65536	512	2014301
BTC_ijb_jcid_var23	40	40	40	32	32	40960	1638400	64000	311486528
BTC_ijb_jcid_var23	40	40	40	32	32	40960	1638400	64000	303467360
BTC_ijb_jcid_var23	40	40	40	32	32	40960	1638400	64000	302808451
BTC_ijb_jcid_var23	40	40	40	32	32	40960	1638400	64000	303612823
BTC_ijb_jcid_var23	40	40	40	32	32	40960	1638400	64000	303026683
BTC_ijb_jcid_var23	72	72	72	32	32	73728	5308416	373248	2066611544
BTC_ijb_jcid_var23	72	72	72	32	32	73728	5308416	373248	2085461740
BTC_ijb_jcid_var23	72	72	72	32	32	73728	5308416	373248	2074718343
BTC_ijb_jcid_var23	72	72	72	32	32	73728	5308416	373248	2074468216
BTC_ijb_jcid_var23	72	72	72	32	32	73728	5308416	373248	2079555648
BTC_ijb_jcid_var23	104	104	104	32	32	106496	11075584	1124864	6111159507
BTC_ijb_jcid_var23	104	104	104	32	32	106496	11075584	1124864	6092052627
BTC_ijb_jcid_var23	104	104	104	32	32	106496	11075584	1124864	6093456553
BTC_ijb_jcid_var23	104	104	104	32	32	106496	11075584	1124864	6076789815
BTC_ijb_jcid_var23	104	104	104	32	32	106496	11075584	1124864	6061933961
BTC_ijb_jcid_var23	136	136	136	32	32	139264	18939904	2515456	13547391430
BTC_ijb_jcid_var23	136	136	136	32	32	139264	18939904	2515456	13530492417
BTC_ijb_jcid_var23	136	136	136	32	32	139264	18939904	2515456	13572053516
BTC_ijb_jcid_var23	136	136	136	32	32	139264	18939904	2515456	13543615936
BTC_ijb_jcid_var23	136	136	136	32	32	139264	18939904	2515456	13555751489
BTC_ijb_jcid_var23	168	168	168	32	32	172032	28901376	4741632	27175508241
BTC_ijb_jcid_var23	168	168	168	32	32	172032	28901376	4741632	27174504319
BTC_ijb_jcid_var23	168	168	168	32	32	172032	28901376	4741632	27158861257
BTC_ijb_jcid_var23	168	168	168	32	32	172032	28901376	4741632	27172469296
BTC_ijb_jcid_var23	168	168	168	32	32	172032	28901376	4741632	27217248193
BTC_ijb_jcid_var23	200	200	200	32	32	204800	40960000	8000000	45102265899
BTC_ijb_jcid_var23	200	200	200	32	32	204800	40960000	8000000	44900042417
BTC_ijb_jcid_var23	200	200	200	32	32	204800	40960000	8000000	44915868524
BTC_ijb_jcid_var23	200	200	200	32	32	204800	40960000	8000000	44942338704
BTC_ijb_jcid_var23	200	200	200	32	32	204800	40960000	8000000	45008788238
BTC_ijb_jcid_var23	232	232	232	32	32	237568	55115776	12487168	70103708746
BTC_ijb_jcid_var23	232	232	232	32	32	237568	55115776	12487168	70154224000
BTC_ijb_jcid_var23	232	232	232	32	32	237568	55115776	12487168	70462721280
BTC_ijb_jcid_var23	232	232	232	32	32	237568	55115776	12487168	70168714893
BTC_ijb_jcid_var23	232	232	232	32	32	237568	55115776	12487168	70289429455
BTC_ijb_jcid_var23	264	264	264	32	32	270336	71368704	18399744	107956991311
BTC_ijb_jcid_var23	264	264	264	32	32	270336	71368704	18399744	107970026790
BTC_ijb_jcid_var23	264	264	264	32	32	270336	71368704	18399744	107958160825
BTC_ijb_jcid_var23	264	264	264	32	32	270336	71368704	18399744	107946837012
BTC_ijb_jcid_var23	264	264	264	32	32	270336	71368704	18399744	108032830762
BTC_ijb_jcid_var23	296	296	296	32	32	303104	89718784	25934336	145575365634
BTC_ijb_jcid_var23	296	296	296	32	32	303104	89718784	25934336	145131731217
BTC_ijb_jcid_var23	296	296	296	32	32	303104	89718784	25934336	145079692028
BTC_ijb_jcid_var23	296	296	296	32	32	303104	89718784	25934336	145037810310
BTC_ijb_jcid_var23	296	296	296	32	32	303104	89718784	25934336	145133354502


==> figures/data/ijb_jcid10/meas/var24.dat <==
BTC_ijb_jcid_var24	8	8	8	32	32	8192	65536	512	1809799
BTC_ijb_jcid_var24	8	8	8	32	32	8192	65536	512	1691458
BTC_ijb_jcid_var24	8	8	8	32	32	8192	65536	512	1724420
BTC_ijb_jcid_var24	8	8	8	32	32	8192	65536	512	1700960
BTC_ijb_jcid_var24	8	8	8	32	32	8192	65536	512	1779932
BTC_ijb_jcid_var24	40	40	40	32	32	40960	1638400	64000	221573787
BTC_ijb_jcid_var24	40	40	40	32	32	40960	1638400	64000	221180954
BTC_ijb_jcid_var24	40	40	40	32	32	40960	1638400	64000	220558865
BTC_ijb_jcid_var24	40	40	40	32	32	40960	1638400	64000	220656047
BTC_ijb_jcid_var24	40	40	40	32	32	40960	1638400	64000	220634742
BTC_ijb_jcid_var24	72	72	72	32	32	73728	5308416	373248	1718747191
BTC_ijb_jcid_var24	72	72	72	32	32	73728	5308416	373248	1708088156
BTC_ijb_jcid_var24	72	72	72	32	32	73728	5308416	373248	1712691451
BTC_ijb_jcid_var24	72	72	72	32	32	73728	5308416	373248	1709434648
BTC_ijb_jcid_var24	72	72	72	32	32	73728	5308416	373248	1711723919
BTC_ijb_jcid_var24	104	104	104	32	32	106496	11075584	1124864	5167537269
BTC_ijb_jcid_var24	104	104	104	32	32	106496	11075584	1124864	5117385573
BTC_ijb_jcid_var24	104	104	104	32	32	106496	11075584	1124864	5126087225
BTC_ijb_jcid_var24	104	104	104	32	32	106496	11075584	1124864	5119334428
BTC_ijb_jcid_var24	104	104	104	32	32	106496	11075584	1124864	5124283804
BTC_ijb_jcid_var24	136	136	136	32	32	139264	18939904	2515456	11157576192
BTC_ijb_jcid_var24	136	136	136	32	32	139264	18939904	2515456	11184706294
BTC_ijb_jcid_var24	136	136	136	32	32	139264	18939904	2515456	11145155276
BTC_ijb_jcid_var24	136	136	136	32	32	139264	18939904	2515456	11174985549
BTC_ijb_jcid_var24	136	136	136	32	32	139264	18939904	2515456	11165381356
BTC_ijb_jcid_var24	168	168	168	32	32	172032	28901376	4741632	20774877682
BTC_ijb_jcid_var24	168	168	168	32	32	172032	28901376	4741632	20740535144
BTC_ijb_jcid_var24	168	168	168	32	32	172032	28901376	4741632	20769281814
BTC_ijb_jcid_var24	168	168	168	32	32	172032	28901376	4741632	20739851048
BTC_ijb_jcid_var24	168	168	168	32	32	172032	28901376	4741632	20766016519
BTC_ijb_jcid_var24	200	200	200	32	32	204800	40960000	8000000	34490550152
BTC_ijb_jcid_var24	200	200	200	32	32	204800	40960000	8000000	34504112185
BTC_ijb_jcid_var24	200	200	200	32	32	204800	40960000	8000000	34490497102
BTC_ijb_jcid_var24	200	200	200	32	32	204800	40960000	8000000	34520919181
BTC_ijb_jcid_var24	200	200	200	32	32	204800	40960000	8000000	34486955527
BTC_ijb_jcid_var24	232	232	232	32	32	237568	55115776	12487168	53506365603
BTC_ijb_jcid_var24	232	232	232	32	32	237568	55115776	12487168	53485123182
BTC_ijb_jcid_var24	232	232	232	32	32	237568	55115776	12487168	53582645141
BTC_ijb_jcid_var24	232	232	232	32	32	237568	55115776	12487168	53516627908
BTC_ijb_jcid_var24	232	232	232	32	32	237568	55115776	12487168	53727988517
BTC_ijb_jcid_var24	264	264	264	32	32	270336	71368704	18399744	78709756707
BTC_ijb_jcid_var24	264	264	264	32	32	270336	71368704	18399744	78694117329
BTC_ijb_jcid_var24	264	264	264	32	32	270336	71368704	18399744	78715818209
BTC_ijb_jcid_var24	264	264	264	32	32	270336	71368704	18399744	78727825708
BTC_ijb_jcid_var24	264	264	264	32	32	270336	71368704	18399744	78694123764
BTC_ijb_jcid_var24	296	296	296	32	32	303104	89718784	25934336	109077606214
BTC_ijb_jcid_var24	296	296	296	32	32	303104	89718784	25934336	109074740831
BTC_ijb_jcid_var24	296	296	296	32	32	303104	89718784	25934336	109102153583
BTC_ijb_jcid_var24	296	296	296	32	32	303104	89718784	25934336	109584300887
BTC_ijb_jcid_var24	296	296	296	32	32	303104	89718784	25934336	109082754107
BTC_ijb_jcid_var24	328	328	328	32	32	335872	110166016	35287552	147531937740
BTC_ijb_jcid_var24	328	328	328	32	32	335872	110166016	35287552	147517791070
BTC_ijb_jcid_var24	328	328	328	32	32	335872	110166016	35287552	147511021675
BTC_ijb_jcid_var24	328	328	328	32	32	335872	110166016	35287552	147584994418
BTC_ijb_jcid_var24	328	328	328	32	32	335872	110166016	35287552	147919964024


==> figures/data/ijb_jcid10/meas/var25.dat <==
BTC_ijb_jcid_var25	8	8	8	32	32	8192	65536	512	37277545
BTC_ijb_jcid_var25	8	8	8	32	32	8192	65536	512	1712971
BTC_ijb_jcid_var25	8	8	8	32	32	8192	65536	512	1655230
BTC_ijb_jcid_var25	8	8	8	32	32	8192	65536	512	1826846
BTC_ijb_jcid_var25	8	8	8	32	32	8192	65536	512	1840218
BTC_ijb_jcid_var25	40	40	40	32	32	40960	1638400	64000	201511347
BTC_ijb_jcid_var25	40	40	40	32	32	40960	1638400	64000	185376290
BTC_ijb_jcid_var25	40	40	40	32	32	40960	1638400	64000	189042168
BTC_ijb_jcid_var25	40	40	40	32	32	40960	1638400	64000	185584380
BTC_ijb_jcid_var25	40	40	40	32	32	40960	1638400	64000	187660361
BTC_ijb_jcid_var25	72	72	72	32	32	73728	5308416	373248	4394591968
BTC_ijb_jcid_var25	72	72	72	32	32	73728	5308416	373248	4433216240
BTC_ijb_jcid_var25	72	72	72	32	32	73728	5308416	373248	4435483055
BTC_ijb_jcid_var25	72	72	72	32	32	73728	5308416	373248	4439945502
BTC_ijb_jcid_var25	72	72	72	32	32	73728	5308416	373248	4445039200
BTC_ijb_jcid_var25	104	104	104	32	32	106496	11075584	1124864	11163236836
BTC_ijb_jcid_var25	104	104	104	32	32	106496	11075584	1124864	11158471762
BTC_ijb_jcid_var25	104	104	104	32	32	106496	11075584	1124864	11146662178
BTC_ijb_jcid_var25	104	104	104	32	32	106496	11075584	1124864	11162180389
BTC_ijb_jcid_var25	104	104	104	32	32	106496	11075584	1124864	11222745035
BTC_ijb_jcid_var25	136	136	136	32	32	139264	18939904	2515456	20993463786
BTC_ijb_jcid_var25	136	136	136	32	32	139264	18939904	2515456	20935408218
BTC_ijb_jcid_var25	136	136	136	32	32	139264	18939904	2515456	20887771887
BTC_ijb_jcid_var25	136	136	136	32	32	139264	18939904	2515456	20894375532
BTC_ijb_jcid_var25	136	136	136	32	32	139264	18939904	2515456	20888968423
BTC_ijb_jcid_var25	168	168	168	32	32	172032	28901376	4741632	42552252525
BTC_ijb_jcid_var25	168	168	168	32	32	172032	28901376	4741632	42604425295
BTC_ijb_jcid_var25	168	168	168	32	32	172032	28901376	4741632	42601458456
BTC_ijb_jcid_var25	168	168	168	32	32	172032	28901376	4741632	42556532054
BTC_ijb_jcid_var25	168	168	168	32	32	172032	28901376	4741632	42602575630
BTC_ijb_jcid_var25	200	200	200	32	32	204800	40960000	8000000	69324221652
BTC_ijb_jcid_var25	200	200	200	32	32	204800	40960000	8000000	69265192435
BTC_ijb_jcid_var25	200	200	200	32	32	204800	40960000	8000000	69565915191
BTC_ijb_jcid_var25	200	200	200	32	32	204800	40960000	8000000	69321198555
BTC_ijb_jcid_var25	200	200	200	32	32	204800	40960000	8000000	69295525090
BTC_ijb_jcid_var25	232	232	232	32	32	237568	55115776	12487168	96142493480
BTC_ijb_jcid_var25	232	232	232	32	32	237568	55115776	12487168	96158072584
BTC_ijb_jcid_var25	232	232	232	32	32	237568	55115776	12487168	96307333261
BTC_ijb_jcid_var25	232	232	232	32	32	237568	55115776	12487168	96164397986
BTC_ijb_jcid_var25	232	232	232	32	32	237568	55115776	12487168	96155561930
BTC_ijb_jcid_var25	264	264	264	32	32	270336	71368704	18399744	137265782152
BTC_ijb_jcid_var25	264	264	264	32	32	270336	71368704	18399744	137588058450
BTC_ijb_jcid_var25	264	264	264	32	32	270336	71368704	18399744	137247217420
BTC_ijb_jcid_var25	264	264	264	32	32	270336	71368704	18399744	137124016410
BTC_ijb_jcid_var25	264	264	264	32	32	270336	71368704	18399744	137130115945


==> figures/data/ijb_jcid10/meas/var26.dat <==
BTC_ijb_jcid_var26	8	8	8	32	32	8192	65536	512	44968165
BTC_ijb_jcid_var26	8	8	8	32	32	8192	65536	512	1669249
BTC_ijb_jcid_var26	8	8	8	32	32	8192	65536	512	1693031
BTC_ijb_jcid_var26	8	8	8	32	32	8192	65536	512	1678185
BTC_ijb_jcid_var26	8	8	8	32	32	8192	65536	512	1709498
BTC_ijb_jcid_var26	40	40	40	32	32	40960	1638400	64000	195728876
BTC_ijb_jcid_var26	40	40	40	32	32	40960	1638400	64000	181757807
BTC_ijb_jcid_var26	40	40	40	32	32	40960	1638400	64000	181128043
BTC_ijb_jcid_var26	40	40	40	32	32	40960	1638400	64000	181283044
BTC_ijb_jcid_var26	40	40	40	32	32	40960	1638400	64000	181337604
BTC_ijb_jcid_var26	72	72	72	32	32	73728	5308416	373248	4115042954
BTC_ijb_jcid_var26	72	72	72	32	32	73728	5308416	373248	4131329614
BTC_ijb_jcid_var26	72	72	72	32	32	73728	5308416	373248	4122914444
BTC_ijb_jcid_var26	72	72	72	32	32	73728	5308416	373248	4124803772
BTC_ijb_jcid_var26	72	72	72	32	32	73728	5308416	373248	4133335407
BTC_ijb_jcid_var26	104	104	104	32	32	106496	11075584	1124864	12291567711
BTC_ijb_jcid_var26	104	104	104	32	32	106496	11075584	1124864	12257448367
BTC_ijb_jcid_var26	104	104	104	32	32	106496	11075584	1124864	12295753396
BTC_ijb_jcid_var26	104	104	104	32	32	106496	11075584	1124864	12290526873
BTC_ijb_jcid_var26	104	104	104	32	32	106496	11075584	1124864	12290938426
BTC_ijb_jcid_var26	136	136	136	32	32	139264	18939904	2515456	27632041960
BTC_ijb_jcid_var26	136	136	136	32	32	139264	18939904	2515456	27537482737
BTC_ijb_jcid_var26	136	136	136	32	32	139264	18939904	2515456	27557836367
BTC_ijb_jcid_var26	136	136	136	32	32	139264	18939904	2515456	27526356415
BTC_ijb_jcid_var26	136	136	136	32	32	139264	18939904	2515456	27541805937
BTC_ijb_jcid_var26	168	168	168	32	32	172032	28901376	4741632	51958774516
BTC_ijb_jcid_var26	168	168	168	32	32	172032	28901376	4741632	51842128464
BTC_ijb_jcid_var26	168	168	168	32	32	172032	28901376	4741632	51853765995
BTC_ijb_jcid_var26	168	168	168	32	32	172032	28901376	4741632	51852267223
BTC_ijb_jcid_var26	168	168	168	32	32	172032	28901376	4741632	51844728339
BTC_ijb_jcid_var26	200	200	200	32	32	204800	40960000	8000000	89198353477
BTC_ijb_jcid_var26	200	200	200	32	32	204800	40960000	8000000	89414772014
BTC_ijb_jcid_var26	200	200	200	32	32	204800	40960000	8000000	89148715354
BTC_ijb_jcid_var26	200	200	200	32	32	204800	40960000	8000000	89129663737
BTC_ijb_jcid_var26	200	200	200	32	32	204800	40960000	8000000	89172426532
BTC_ijb_jcid_var26	232	232	232	32	32	237568	55115776	12487168	142443674446
BTC_ijb_jcid_var26	232	232	232	32	32	237568	55115776	12487168	142644895307
BTC_ijb_jcid_var26	232	232	232	32	32	237568	55115776	12487168	142602893866
BTC_ijb_jcid_var26	232	232	232	32	32	237568	55115776	12487168	142982818748
BTC_ijb_jcid_var26	232	232	232	32	32	237568	55115776	12487168	142577485633


==> figures/data/ijb_jcid10/meas/var27.dat <==
BTC_ijb_jcid_var27	8	8	8	32	32	8192	65536	512	1378586
BTC_ijb_jcid_var27	8	8	8	32	32	8192	65536	512	1185439
BTC_ijb_jcid_var27	8	8	8	32	32	8192	65536	512	1191721
BTC_ijb_jcid_var27	8	8	8	32	32	8192	65536	512	1183712
BTC_ijb_jcid_var27	8	8	8	32	32	8192	65536	512	1188376
BTC_ijb_jcid_var27	40	40	40	32	32	40960	1638400	64000	163751083
BTC_ijb_jcid_var27	40	40	40	32	32	40960	1638400	64000	158780089
BTC_ijb_jcid_var27	40	40	40	32	32	40960	1638400	64000	158796814
BTC_ijb_jcid_var27	40	40	40	32	32	40960	1638400	64000	154734185
BTC_ijb_jcid_var27	40	40	40	32	32	40960	1638400	64000	164696046
BTC_ijb_jcid_var27	72	72	72	32	32	73728	5308416	373248	4259912745
BTC_ijb_jcid_var27	72	72	72	32	32	73728	5308416	373248	4384303768
BTC_ijb_jcid_var27	72	72	72	32	32	73728	5308416	373248	4152865730
BTC_ijb_jcid_var27	72	72	72	32	32	73728	5308416	373248	4328078754
BTC_ijb_jcid_var27	72	72	72	32	32	73728	5308416	373248	4283354380
BTC_ijb_jcid_var27	104	104	104	32	32	106496	11075584	1124864	12287179978
BTC_ijb_jcid_var27	104	104	104	32	32	106496	11075584	1124864	12288556273
BTC_ijb_jcid_var27	104	104	104	32	32	106496	11075584	1124864	12223167656
BTC_ijb_jcid_var27	104	104	104	32	32	106496	11075584	1124864	12445790833
BTC_ijb_jcid_var27	104	104	104	32	32	106496	11075584	1124864	12454153612
BTC_ijb_jcid_var27	136	136	136	32	32	139264	18939904	2515456	11542966575
BTC_ijb_jcid_var27	136	136	136	32	32	139264	18939904	2515456	11470651395
BTC_ijb_jcid_var27	136	136	136	32	32	139264	18939904	2515456	11242237460
BTC_ijb_jcid_var27	136	136	136	32	32	139264	18939904	2515456	11285272407
BTC_ijb_jcid_var27	136	136	136	32	32	139264	18939904	2515456	11380196784
BTC_ijb_jcid_var27	168	168	168	32	32	172032	28901376	4741632	28479600859
BTC_ijb_jcid_var27	168	168	168	32	32	172032	28901376	4741632	28560031226
BTC_ijb_jcid_var27	168	168	168	32	32	172032	28901376	4741632	28273670105
BTC_ijb_jcid_var27	168	168	168	32	32	172032	28901376	4741632	28876339759
BTC_ijb_jcid_var27	168	168	168	32	32	172032	28901376	4741632	29262491063
BTC_ijb_jcid_var27	200	200	200	32	32	204800	40960000	8000000	58727688280
BTC_ijb_jcid_var27	200	200	200	32	32	204800	40960000	8000000	61193204878
BTC_ijb_jcid_var27	200	200	200	32	32	204800	40960000	8000000	58976152714
BTC_ijb_jcid_var27	200	200	200	32	32	204800	40960000	8000000	59067507044
BTC_ijb_jcid_var27	200	200	200	32	32	204800	40960000	8000000	57992454504
BTC_ijb_jcid_var27	232	232	232	32	32	237568	55115776	12487168	140934549529
BTC_ijb_jcid_var27	232	232	232	32	32	237568	55115776	12487168	142770907272
BTC_ijb_jcid_var27	232	232	232	32	32	237568	55115776	12487168	140914806716
BTC_ijb_jcid_var27	232	232	232	32	32	237568	55115776	12487168	141736156309
BTC_ijb_jcid_var27	232	232	232	32	32	237568	55115776	12487168	141918778512
BTC_ijb_jcid_var27	264	264	264	32	32	270336	71368704	18399744	191750384641
BTC_ijb_jcid_var27	264	264	264	32	32	270336	71368704	18399744	190415836996
BTC_ijb_jcid_var27	264	264	264	32	32	270336	71368704	18399744	187364246377
BTC_ijb_jcid_var27	264	264	264	32	32	270336	71368704	18399744	189393749425
BTC_ijb_jcid_var27	264	264	264	32	32	270336	71368704	18399744	187525647767


==> figures/data/ijb_jcid10/meas/var28.dat <==
BTC_ijb_jcid_var28	8	8	8	32	32	8192	65536	512	1191928
BTC_ijb_jcid_var28	8	8	8	32	32	8192	65536	512	1088662
BTC_ijb_jcid_var28	8	8	8	32	32	8192	65536	512	1094009
BTC_ijb_jcid_var28	8	8	8	32	32	8192	65536	512	1087769
BTC_ijb_jcid_var28	8	8	8	32	32	8192	65536	512	1087927
BTC_ijb_jcid_var28	40	40	40	32	32	40960	1638400	64000	139058052
BTC_ijb_jcid_var28	40	40	40	32	32	40960	1638400	64000	137201855
BTC_ijb_jcid_var28	40	40	40	32	32	40960	1638400	64000	137943089
BTC_ijb_jcid_var28	40	40	40	32	32	40960	1638400	64000	137851479
BTC_ijb_jcid_var28	40	40	40	32	32	40960	1638400	64000	136889685
BTC_ijb_jcid_var28	72	72	72	32	32	73728	5308416	373248	1141499355
BTC_ijb_jcid_var28	72	72	72	32	32	73728	5308416	373248	1138349747
BTC_ijb_jcid_var28	72	72	72	32	32	73728	5308416	373248	1139813080
BTC_ijb_jcid_var28	72	72	72	32	32	73728	5308416	373248	1136925240
BTC_ijb_jcid_var28	72	72	72	32	32	73728	5308416	373248	1148109271
BTC_ijb_jcid_var28	104	104	104	32	32	106496	11075584	1124864	3490763413
BTC_ijb_jcid_var28	104	104	104	32	32	106496	11075584	1124864	3490662022
BTC_ijb_jcid_var28	104	104	104	32	32	106496	11075584	1124864	3492954478
BTC_ijb_jcid_var28	104	104	104	32	32	106496	11075584	1124864	3511726332
BTC_ijb_jcid_var28	104	104	104	32	32	106496	11075584	1124864	3493641094
BTC_ijb_jcid_var28	136	136	136	32	32	139264	18939904	2515456	7853802777
BTC_ijb_jcid_var28	136	136	136	32	32	139264	18939904	2515456	7850848102
BTC_ijb_jcid_var28	136	136	136	32	32	139264	18939904	2515456	7824603478
BTC_ijb_jcid_var28	136	136	136	32	32	139264	18939904	2515456	7830562526
BTC_ijb_jcid_var28	136	136	136	32	32	139264	18939904	2515456	7832243596
BTC_ijb_jcid_var28	168	168	168	32	32	172032	28901376	4741632	15136789762
BTC_ijb_jcid_var28	168	168	168	32	32	172032	28901376	4741632	15115747398
BTC_ijb_jcid_var28	168	168	168	32	32	172032	28901376	4741632	15118324819
BTC_ijb_jcid_var28	168	168	168	32	32	172032	28901376	4741632	15128122772
BTC_ijb_jcid_var28	168	168	168	32	32	172032	28901376	4741632	15111708102
BTC_ijb_jcid_var28	200	200	200	32	32	204800	40960000	8000000	25795684143
BTC_ijb_jcid_var28	200	200	200	32	32	204800	40960000	8000000	25784511091
BTC_ijb_jcid_var28	200	200	200	32	32	204800	40960000	8000000	25821400948
BTC_ijb_jcid_var28	200	200	200	32	32	204800	40960000	8000000	25776119874
BTC_ijb_jcid_var28	200	200	200	32	32	204800	40960000	8000000	25848147777
BTC_ijb_jcid_var28	232	232	232	32	32	237568	55115776	12487168	40658641896
BTC_ijb_jcid_var28	232	232	232	32	32	237568	55115776	12487168	40651295985
BTC_ijb_jcid_var28	232	232	232	32	32	237568	55115776	12487168	40690508436
BTC_ijb_jcid_var28	232	232	232	32	32	237568	55115776	12487168	40626566269
BTC_ijb_jcid_var28	232	232	232	32	32	237568	55115776	12487168	40702686703
BTC_ijb_jcid_var28	264	264	264	32	32	270336	71368704	18399744	61915498493
BTC_ijb_jcid_var28	264	264	264	32	32	270336	71368704	18399744	62156321012
BTC_ijb_jcid_var28	264	264	264	32	32	270336	71368704	18399744	61896145033
BTC_ijb_jcid_var28	264	264	264	32	32	270336	71368704	18399744	61897346703
BTC_ijb_jcid_var28	264	264	264	32	32	270336	71368704	18399744	61905733758
BTC_ijb_jcid_var28	296	296	296	32	32	303104	89718784	25934336	86956022661
BTC_ijb_jcid_var28	296	296	296	32	32	303104	89718784	25934336	86981643859
BTC_ijb_jcid_var28	296	296	296	32	32	303104	89718784	25934336	86951013501
BTC_ijb_jcid_var28	296	296	296	32	32	303104	89718784	25934336	86946854169
BTC_ijb_jcid_var28	296	296	296	32	32	303104	89718784	25934336	86970717863
BTC_ijb_jcid_var28	328	328	328	32	32	335872	110166016	35287552	117722207455
BTC_ijb_jcid_var28	328	328	328	32	32	335872	110166016	35287552	118165572000
BTC_ijb_jcid_var28	328	328	328	32	32	335872	110166016	35287552	117571366142
BTC_ijb_jcid_var28	328	328	328	32	32	335872	110166016	35287552	117723861223
BTC_ijb_jcid_var28	328	328	328	32	32	335872	110166016	35287552	117757009521


==> figures/data/ijb_jcid10/meas/var29.dat <==
BTC_ijb_jcid_var29	8	8	8	32	32	8192	65536	512	1234386
BTC_ijb_jcid_var29	8	8	8	32	32	8192	65536	512	1109550
BTC_ijb_jcid_var29	8	8	8	32	32	8192	65536	512	1109338
BTC_ijb_jcid_var29	8	8	8	32	32	8192	65536	512	1113750
BTC_ijb_jcid_var29	8	8	8	32	32	8192	65536	512	1108769
BTC_ijb_jcid_var29	40	40	40	32	32	40960	1638400	64000	200394485
BTC_ijb_jcid_var29	40	40	40	32	32	40960	1638400	64000	181691846
BTC_ijb_jcid_var29	40	40	40	32	32	40960	1638400	64000	181905098
BTC_ijb_jcid_var29	40	40	40	32	32	40960	1638400	64000	181927418
BTC_ijb_jcid_var29	40	40	40	32	32	40960	1638400	64000	182165990
BTC_ijb_jcid_var29	72	72	72	32	32	73728	5308416	373248	4711813684
BTC_ijb_jcid_var29	72	72	72	32	32	73728	5308416	373248	4730195279
BTC_ijb_jcid_var29	72	72	72	32	32	73728	5308416	373248	4726440808
BTC_ijb_jcid_var29	72	72	72	32	32	73728	5308416	373248	4725644761
BTC_ijb_jcid_var29	72	72	72	32	32	73728	5308416	373248	4734517423
BTC_ijb_jcid_var29	104	104	104	32	32	106496	11075584	1124864	13526041442
BTC_ijb_jcid_var29	104	104	104	32	32	106496	11075584	1124864	13511281075
BTC_ijb_jcid_var29	104	104	104	32	32	106496	11075584	1124864	13526650144
BTC_ijb_jcid_var29	104	104	104	32	32	106496	11075584	1124864	13527981603
BTC_ijb_jcid_var29	104	104	104	32	32	106496	11075584	1124864	13509854826
BTC_ijb_jcid_var29	136	136	136	32	32	139264	18939904	2515456	30093276217
BTC_ijb_jcid_var29	136	136	136	32	32	139264	18939904	2515456	30066208274
BTC_ijb_jcid_var29	136	136	136	32	32	139264	18939904	2515456	30069663127
BTC_ijb_jcid_var29	136	136	136	32	32	139264	18939904	2515456	30095710416
BTC_ijb_jcid_var29	136	136	136	32	32	139264	18939904	2515456	30071002363
BTC_ijb_jcid_var29	168	168	168	32	32	172032	28901376	4741632	56914327817
BTC_ijb_jcid_var29	168	168	168	32	32	172032	28901376	4741632	56905576012
BTC_ijb_jcid_var29	168	168	168	32	32	172032	28901376	4741632	56925421597
BTC_ijb_jcid_var29	168	168	168	32	32	172032	28901376	4741632	56915513236
BTC_ijb_jcid_var29	168	168	168	32	32	172032	28901376	4741632	56947567647
BTC_ijb_jcid_var29	200	200	200	32	32	204800	40960000	8000000	96626234690
BTC_ijb_jcid_var29	200	200	200	32	32	204800	40960000	8000000	96367744467
BTC_ijb_jcid_var29	200	200	200	32	32	204800	40960000	8000000	96349926285
BTC_ijb_jcid_var29	200	200	200	32	32	204800	40960000	8000000	96354581226
BTC_ijb_jcid_var29	200	200	200	32	32	204800	40960000	8000000	96374967341
BTC_ijb_jcid_var29	232	232	232	32	32	237568	55115776	12487168	156542572735
BTC_ijb_jcid_var29	232	232	232	32	32	237568	55115776	12487168	156604476264
BTC_ijb_jcid_var29	232	232	232	32	32	237568	55115776	12487168	157064541608
BTC_ijb_jcid_var29	232	232	232	32	32	237568	55115776	12487168	156408852974
BTC_ijb_jcid_var29	232	232	232	32	32	237568	55115776	12487168	156515553444


==> figures/data/ijb_jcid10/meas/var3.dat <==
BTC_ijb_jcid_var3	8	8	8	32	32	8192	65536	512	47103307
BTC_ijb_jcid_var3	8	8	8	32	32	8192	65536	512	1901646
BTC_ijb_jcid_var3	8	8	8	32	32	8192	65536	512	1859931
BTC_ijb_jcid_var3	8	8	8	32	32	8192	65536	512	1951139
BTC_ijb_jcid_var3	8	8	8	32	32	8192	65536	512	1646207
BTC_ijb_jcid_var3	40	40	40	32	32	40960	1638400	64000	197296654
BTC_ijb_jcid_var3	40	40	40	32	32	40960	1638400	64000	194799133
BTC_ijb_jcid_var3	40	40	40	32	32	40960	1638400	64000	195240472
BTC_ijb_jcid_var3	40	40	40	32	32	40960	1638400	64000	195232794
BTC_ijb_jcid_var3	40	40	40	32	32	40960	1638400	64000	195227011
BTC_ijb_jcid_var3	72	72	72	32	32	73728	5308416	373248	1526789115
BTC_ijb_jcid_var3	72	72	72	32	32	73728	5308416	373248	1527587299
BTC_ijb_jcid_var3	72	72	72	32	32	73728	5308416	373248	1530090719
BTC_ijb_jcid_var3	72	72	72	32	32	73728	5308416	373248	1523491950
BTC_ijb_jcid_var3	72	72	72	32	32	73728	5308416	373248	1522938642
BTC_ijb_jcid_var3	104	104	104	32	32	106496	11075584	1124864	4673481360
BTC_ijb_jcid_var3	104	104	104	32	32	106496	11075584	1124864	4912747809
BTC_ijb_jcid_var3	104	104	104	32	32	106496	11075584	1124864	4685565223
BTC_ijb_jcid_var3	104	104	104	32	32	106496	11075584	1124864	4675405289
BTC_ijb_jcid_var3	104	104	104	32	32	106496	11075584	1124864	4683639321
BTC_ijb_jcid_var3	136	136	136	32	32	139264	18939904	2515456	10735826727
BTC_ijb_jcid_var3	136	136	136	32	32	139264	18939904	2515456	10730638909
BTC_ijb_jcid_var3	136	136	136	32	32	139264	18939904	2515456	10694062471
BTC_ijb_jcid_var3	136	136	136	32	32	139264	18939904	2515456	10725418207
BTC_ijb_jcid_var3	136	136	136	32	32	139264	18939904	2515456	10729074841
BTC_ijb_jcid_var3	168	168	168	32	32	172032	28901376	4741632	19415540134
BTC_ijb_jcid_var3	168	168	168	32	32	172032	28901376	4741632	19430380147
BTC_ijb_jcid_var3	168	168	168	32	32	172032	28901376	4741632	19448683992
BTC_ijb_jcid_var3	168	168	168	32	32	172032	28901376	4741632	19454620154
BTC_ijb_jcid_var3	168	168	168	32	32	172032	28901376	4741632	19437965580
BTC_ijb_jcid_var3	200	200	200	32	32	204800	40960000	8000000	32523045402
BTC_ijb_jcid_var3	200	200	200	32	32	204800	40960000	8000000	32516105776
BTC_ijb_jcid_var3	200	200	200	32	32	204800	40960000	8000000	32465965168
BTC_ijb_jcid_var3	200	200	200	32	32	204800	40960000	8000000	32514962402
BTC_ijb_jcid_var3	200	200	200	32	32	204800	40960000	8000000	32542303571
BTC_ijb_jcid_var3	232	232	232	32	32	237568	55115776	12487168	50800759940
BTC_ijb_jcid_var3	232	232	232	32	32	237568	55115776	12487168	50730026912
BTC_ijb_jcid_var3	232	232	232	32	32	237568	55115776	12487168	50614958458
BTC_ijb_jcid_var3	232	232	232	32	32	237568	55115776	12487168	50566171202
BTC_ijb_jcid_var3	232	232	232	32	32	237568	55115776	12487168	50572066213
BTC_ijb_jcid_var3	264	264	264	32	32	270336	71368704	18399744	76072217197
BTC_ijb_jcid_var3	264	264	264	32	32	270336	71368704	18399744	75956043069
BTC_ijb_jcid_var3	264	264	264	32	32	270336	71368704	18399744	76009408334
BTC_ijb_jcid_var3	264	264	264	32	32	270336	71368704	18399744	76429674182
BTC_ijb_jcid_var3	264	264	264	32	32	270336	71368704	18399744	76069305302
BTC_ijb_jcid_var3	296	296	296	32	32	303104	89718784	25934336	104637327742
BTC_ijb_jcid_var3	296	296	296	32	32	303104	89718784	25934336	104646673232
BTC_ijb_jcid_var3	296	296	296	32	32	303104	89718784	25934336	104824703231
BTC_ijb_jcid_var3	296	296	296	32	32	303104	89718784	25934336	104577177550
BTC_ijb_jcid_var3	296	296	296	32	32	303104	89718784	25934336	104719133786
BTC_ijb_jcid_var3	328	328	328	32	32	335872	110166016	35287552	141936277518
BTC_ijb_jcid_var3	328	328	328	32	32	335872	110166016	35287552	142070795969
BTC_ijb_jcid_var3	328	328	328	32	32	335872	110166016	35287552	141692403711
BTC_ijb_jcid_var3	328	328	328	32	32	335872	110166016	35287552	141944653007
BTC_ijb_jcid_var3	328	328	328	32	32	335872	110166016	35287552	141879581184


==> figures/data/ijb_jcid10/meas/var30.dat <==
BTC_ijb_jcid_var30	8	8	8	32	32	8192	65536	512	1292903
BTC_ijb_jcid_var30	8	8	8	32	32	8192	65536	512	1138754
BTC_ijb_jcid_var30	8	8	8	32	32	8192	65536	512	1104192
BTC_ijb_jcid_var30	8	8	8	32	32	8192	65536	512	1108986
BTC_ijb_jcid_var30	8	8	8	32	32	8192	65536	512	1104174
BTC_ijb_jcid_var30	40	40	40	32	32	40960	1638400	64000	143385493
BTC_ijb_jcid_var30	40	40	40	32	32	40960	1638400	64000	141232858
BTC_ijb_jcid_var30	40	40	40	32	32	40960	1638400	64000	140851776
BTC_ijb_jcid_var30	40	40	40	32	32	40960	1638400	64000	140718629
BTC_ijb_jcid_var30	40	40	40	32	32	40960	1638400	64000	140840019
BTC_ijb_jcid_var30	72	72	72	32	32	73728	5308416	373248	1160597813
BTC_ijb_jcid_var30	72	72	72	32	32	73728	5308416	373248	1163475802
BTC_ijb_jcid_var30	72	72	72	32	32	73728	5308416	373248	1149694476
BTC_ijb_jcid_var30	72	72	72	32	32	73728	5308416	373248	1149159611
BTC_ijb_jcid_var30	72	72	72	32	32	73728	5308416	373248	1158034525
BTC_ijb_jcid_var30	104	104	104	32	32	106496	11075584	1124864	3510523704
BTC_ijb_jcid_var30	104	104	104	32	32	106496	11075584	1124864	3514747629
BTC_ijb_jcid_var30	104	104	104	32	32	106496	11075584	1124864	3529269149
BTC_ijb_jcid_var30	104	104	104	32	32	106496	11075584	1124864	3514756460
BTC_ijb_jcid_var30	104	104	104	32	32	106496	11075584	1124864	3527873309
BTC_ijb_jcid_var30	136	136	136	32	32	139264	18939904	2515456	7956272728
BTC_ijb_jcid_var30	136	136	136	32	32	139264	18939904	2515456	7949497889
BTC_ijb_jcid_var30	136	136	136	32	32	139264	18939904	2515456	7948905689
BTC_ijb_jcid_var30	136	136	136	32	32	139264	18939904	2515456	7975149463
BTC_ijb_jcid_var30	136	136	136	32	32	139264	18939904	2515456	7987159292
BTC_ijb_jcid_var30	168	168	168	32	32	172032	28901376	4741632	17213690974
BTC_ijb_jcid_var30	168	168	168	32	32	172032	28901376	4741632	17221576624
BTC_ijb_jcid_var30	168	168	168	32	32	172032	28901376	4741632	17279990724
BTC_ijb_jcid_var30	168	168	168	32	32	172032	28901376	4741632	17212928457
BTC_ijb_jcid_var30	168	168	168	32	32	172032	28901376	4741632	17247640965
BTC_ijb_jcid_var30	200	200	200	32	32	204800	40960000	8000000	33097608198
BTC_ijb_jcid_var30	200	200	200	32	32	204800	40960000	8000000	33293016139
BTC_ijb_jcid_var30	200	200	200	32	32	204800	40960000	8000000	33082681287
BTC_ijb_jcid_var30	200	200	200	32	32	204800	40960000	8000000	33097670595
BTC_ijb_jcid_var30	200	200	200	32	32	204800	40960000	8000000	33068523015
BTC_ijb_jcid_var30	232	232	232	32	32	237568	55115776	12487168	56786595672
BTC_ijb_jcid_var30	232	232	232	32	32	237568	55115776	12487168	56772021114
BTC_ijb_jcid_var30	232	232	232	32	32	237568	55115776	12487168	56786738557
BTC_ijb_jcid_var30	232	232	232	32	32	237568	55115776	12487168	56773492578
BTC_ijb_jcid_var30	232	232	232	32	32	237568	55115776	12487168	56738544084
BTC_ijb_jcid_var30	264	264	264	32	32	270336	71368704	18399744	98660799953
BTC_ijb_jcid_var30	264	264	264	32	32	270336	71368704	18399744	98702113251
BTC_ijb_jcid_var30	264	264	264	32	32	270336	71368704	18399744	98708018814
BTC_ijb_jcid_var30	264	264	264	32	32	270336	71368704	18399744	98732292864
BTC_ijb_jcid_var30	264	264	264	32	32	270336	71368704	18399744	99432497458
BTC_ijb_jcid_var30	296	296	296	32	32	303104	89718784	25934336	199083249835
BTC_ijb_jcid_var30	296	296	296	32	32	303104	89718784	25934336	199038317234
BTC_ijb_jcid_var30	296	296	296	32	32	303104	89718784	25934336	199011638404
BTC_ijb_jcid_var30	296	296	296	32	32	303104	89718784	25934336	199697372340
BTC_ijb_jcid_var30	296	296	296	32	32	303104	89718784	25934336	197422443994


==> figures/data/ijb_jcid10/meas/var31.dat <==
BTC_ijb_jcid_var31	8	8	8	32	32	8192	65536	512	1624781
BTC_ijb_jcid_var31	8	8	8	32	32	8192	65536	512	1468662
BTC_ijb_jcid_var31	8	8	8	32	32	8192	65536	512	1459774
BTC_ijb_jcid_var31	8	8	8	32	32	8192	65536	512	1463264
BTC_ijb_jcid_var31	8	8	8	32	32	8192	65536	512	1458831
BTC_ijb_jcid_var31	40	40	40	32	32	40960	1638400	64000	202961970
BTC_ijb_jcid_var31	40	40	40	32	32	40960	1638400	64000	187060705
BTC_ijb_jcid_var31	40	40	40	32	32	40960	1638400	64000	187821076
BTC_ijb_jcid_var31	40	40	40	32	32	40960	1638400	64000	186902393
BTC_ijb_jcid_var31	40	40	40	32	32	40960	1638400	64000	186821898
BTC_ijb_jcid_var31	72	72	72	32	32	73728	5308416	373248	1137709527
BTC_ijb_jcid_var31	72	72	72	32	32	73728	5308416	373248	1144508185
BTC_ijb_jcid_var31	72	72	72	32	32	73728	5308416	373248	1144468878
BTC_ijb_jcid_var31	72	72	72	32	32	73728	5308416	373248	1144523825
BTC_ijb_jcid_var31	72	72	72	32	32	73728	5308416	373248	1155454393
BTC_ijb_jcid_var31	104	104	104	32	32	106496	11075584	1124864	3383499077
BTC_ijb_jcid_var31	104	104	104	32	32	106496	11075584	1124864	3399227400
BTC_ijb_jcid_var31	104	104	104	32	32	106496	11075584	1124864	3385130202
BTC_ijb_jcid_var31	104	104	104	32	32	106496	11075584	1124864	3418928156
BTC_ijb_jcid_var31	104	104	104	32	32	106496	11075584	1124864	3398505081
BTC_ijb_jcid_var31	136	136	136	32	32	139264	18939904	2515456	7444588878
BTC_ijb_jcid_var31	136	136	136	32	32	139264	18939904	2515456	7465142331
BTC_ijb_jcid_var31	136	136	136	32	32	139264	18939904	2515456	7663961857
BTC_ijb_jcid_var31	136	136	136	32	32	139264	18939904	2515456	7476094204
BTC_ijb_jcid_var31	136	136	136	32	32	139264	18939904	2515456	7490413125
BTC_ijb_jcid_var31	168	168	168	32	32	172032	28901376	4741632	14392797283
BTC_ijb_jcid_var31	168	168	168	32	32	172032	28901376	4741632	14367375756
BTC_ijb_jcid_var31	168	168	168	32	32	172032	28901376	4741632	14411514036
BTC_ijb_jcid_var31	168	168	168	32	32	172032	28901376	4741632	14395806858
BTC_ijb_jcid_var31	168	168	168	32	32	172032	28901376	4741632	14373328501
BTC_ijb_jcid_var31	200	200	200	32	32	204800	40960000	8000000	25386767987
BTC_ijb_jcid_var31	200	200	200	32	32	204800	40960000	8000000	25370560422
BTC_ijb_jcid_var31	200	200	200	32	32	204800	40960000	8000000	25411622861
BTC_ijb_jcid_var31	200	200	200	32	32	204800	40960000	8000000	25380556167
BTC_ijb_jcid_var31	200	200	200	32	32	204800	40960000	8000000	25365727730
BTC_ijb_jcid_var31	232	232	232	32	32	237568	55115776	12487168	41055208853
BTC_ijb_jcid_var31	232	232	232	32	32	237568	55115776	12487168	41017120834
BTC_ijb_jcid_var31	232	232	232	32	32	237568	55115776	12487168	41052614876
BTC_ijb_jcid_var31	232	232	232	32	32	237568	55115776	12487168	41077167839
BTC_ijb_jcid_var31	232	232	232	32	32	237568	55115776	12487168	41021289953
BTC_ijb_jcid_var31	264	264	264	32	32	270336	71368704	18399744	78575432202
BTC_ijb_jcid_var31	264	264	264	32	32	270336	71368704	18399744	78575417822
BTC_ijb_jcid_var31	264	264	264	32	32	270336	71368704	18399744	78650389419
BTC_ijb_jcid_var31	264	264	264	32	32	270336	71368704	18399744	78497487759
BTC_ijb_jcid_var31	264	264	264	32	32	270336	71368704	18399744	78469789841
BTC_ijb_jcid_var31	296	296	296	32	32	303104	89718784	25934336	124102235292
BTC_ijb_jcid_var31	296	296	296	32	32	303104	89718784	25934336	122942067730
BTC_ijb_jcid_var31	296	296	296	32	32	303104	89718784	25934336	122700305249
BTC_ijb_jcid_var31	296	296	296	32	32	303104	89718784	25934336	122581764085
BTC_ijb_jcid_var31	296	296	296	32	32	303104	89718784	25934336	122655713062


==> figures/data/ijb_jcid10/meas/var32.dat <==
BTC_ijb_jcid_var32	8	8	8	32	32	8192	65536	512	1718220
BTC_ijb_jcid_var32	8	8	8	32	32	8192	65536	512	1490462
BTC_ijb_jcid_var32	8	8	8	32	32	8192	65536	512	1495844
BTC_ijb_jcid_var32	8	8	8	32	32	8192	65536	512	1491146
BTC_ijb_jcid_var32	8	8	8	32	32	8192	65536	512	1495810
BTC_ijb_jcid_var32	40	40	40	32	32	40960	1638400	64000	197938431
BTC_ijb_jcid_var32	40	40	40	32	32	40960	1638400	64000	182640115
BTC_ijb_jcid_var32	40	40	40	32	32	40960	1638400	64000	182783446
BTC_ijb_jcid_var32	40	40	40	32	32	40960	1638400	64000	182501946
BTC_ijb_jcid_var32	40	40	40	32	32	40960	1638400	64000	182862133
BTC_ijb_jcid_var32	72	72	72	32	32	73728	5308416	373248	1115782565
BTC_ijb_jcid_var32	72	72	72	32	32	73728	5308416	373248	1123027938
BTC_ijb_jcid_var32	72	72	72	32	32	73728	5308416	373248	1123406368
BTC_ijb_jcid_var32	72	72	72	32	32	73728	5308416	373248	1122124435
BTC_ijb_jcid_var32	72	72	72	32	32	73728	5308416	373248	1130982509
BTC_ijb_jcid_var32	104	104	104	32	32	106496	11075584	1124864	3444986960
BTC_ijb_jcid_var32	104	104	104	32	32	106496	11075584	1124864	3438682887
BTC_ijb_jcid_var32	104	104	104	32	32	106496	11075584	1124864	3439393188
BTC_ijb_jcid_var32	104	104	104	32	32	106496	11075584	1124864	3441717039
BTC_ijb_jcid_var32	104	104	104	32	32	106496	11075584	1124864	3440113815
BTC_ijb_jcid_var32	136	136	136	32	32	139264	18939904	2515456	7887151589
BTC_ijb_jcid_var32	136	136	136	32	32	139264	18939904	2515456	7924412285
BTC_ijb_jcid_var32	136	136	136	32	32	139264	18939904	2515456	7887798420
BTC_ijb_jcid_var32	136	136	136	32	32	139264	18939904	2515456	7893556819
BTC_ijb_jcid_var32	136	136	136	32	32	139264	18939904	2515456	7876435588
BTC_ijb_jcid_var32	168	168	168	32	32	172032	28901376	4741632	15091035944
BTC_ijb_jcid_var32	168	168	168	32	32	172032	28901376	4741632	15103594072
BTC_ijb_jcid_var32	168	168	168	32	32	172032	28901376	4741632	15077732189
BTC_ijb_jcid_var32	168	168	168	32	32	172032	28901376	4741632	15101599974
BTC_ijb_jcid_var32	168	168	168	32	32	172032	28901376	4741632	15115546183
BTC_ijb_jcid_var32	200	200	200	32	32	204800	40960000	8000000	26361643336
BTC_ijb_jcid_var32	200	200	200	32	32	204800	40960000	8000000	26366340700
BTC_ijb_jcid_var32	200	200	200	32	32	204800	40960000	8000000	26399826477
BTC_ijb_jcid_var32	200	200	200	32	32	204800	40960000	8000000	26327069240
BTC_ijb_jcid_var32	200	200	200	32	32	204800	40960000	8000000	26375095245
BTC_ijb_jcid_var32	232	232	232	32	32	237568	55115776	12487168	46123403085
BTC_ijb_jcid_var32	232	232	232	32	32	237568	55115776	12487168	45968468996
BTC_ijb_jcid_var32	232	232	232	32	32	237568	55115776	12487168	45833036411
BTC_ijb_jcid_var32	232	232	232	32	32	237568	55115776	12487168	45834805000
BTC_ijb_jcid_var32	232	232	232	32	32	237568	55115776	12487168	45836612382
BTC_ijb_jcid_var32	264	264	264	32	32	270336	71368704	18399744	81203251105
BTC_ijb_jcid_var32	264	264	264	32	32	270336	71368704	18399744	81547554396
BTC_ijb_jcid_var32	264	264	264	32	32	270336	71368704	18399744	82197072680
BTC_ijb_jcid_var32	264	264	264	32	32	270336	71368704	18399744	81667964326
BTC_ijb_jcid_var32	264	264	264	32	32	270336	71368704	18399744	81642428650
BTC_ijb_jcid_var32	296	296	296	32	32	303104	89718784	25934336	136342167509
BTC_ijb_jcid_var32	296	296	296	32	32	303104	89718784	25934336	136333940406
BTC_ijb_jcid_var32	296	296	296	32	32	303104	89718784	25934336	136290613029
BTC_ijb_jcid_var32	296	296	296	32	32	303104	89718784	25934336	135338606636
BTC_ijb_jcid_var32	296	296	296	32	32	303104	89718784	25934336	135911564908


==> figures/data/ijb_jcid10/meas/var33.dat <==
BTC_ijb_jcid_var33	8	8	8	32	32	8192	65536	512	1488166
BTC_ijb_jcid_var33	8	8	8	32	32	8192	65536	512	1255467
BTC_ijb_jcid_var33	8	8	8	32	32	8192	65536	512	1248228
BTC_ijb_jcid_var33	8	8	8	32	32	8192	65536	512	1252340
BTC_ijb_jcid_var33	8	8	8	32	32	8192	65536	512	1249014
BTC_ijb_jcid_var33	40	40	40	32	32	40960	1638400	64000	161534330
BTC_ijb_jcid_var33	40	40	40	32	32	40960	1638400	64000	159262463
BTC_ijb_jcid_var33	40	40	40	32	32	40960	1638400	64000	159715550
BTC_ijb_jcid_var33	40	40	40	32	32	40960	1638400	64000	159139241
BTC_ijb_jcid_var33	40	40	40	32	32	40960	1638400	64000	158994083
BTC_ijb_jcid_var33	72	72	72	32	32	73728	5308416	373248	948162884
BTC_ijb_jcid_var33	72	72	72	32	32	73728	5308416	373248	947481469
BTC_ijb_jcid_var33	72	72	72	32	32	73728	5308416	373248	946700331
BTC_ijb_jcid_var33	72	72	72	32	32	73728	5308416	373248	947258633
BTC_ijb_jcid_var33	72	72	72	32	32	73728	5308416	373248	949179094
BTC_ijb_jcid_var33	104	104	104	32	32	106496	11075584	1124864	2881808826
BTC_ijb_jcid_var33	104	104	104	32	32	106496	11075584	1124864	2880349889
BTC_ijb_jcid_var33	104	104	104	32	32	106496	11075584	1124864	2843353763
BTC_ijb_jcid_var33	104	104	104	32	32	106496	11075584	1124864	2848332704
BTC_ijb_jcid_var33	104	104	104	32	32	106496	11075584	1124864	2843789714
BTC_ijb_jcid_var33	136	136	136	32	32	139264	18939904	2515456	6353812921
BTC_ijb_jcid_var33	136	136	136	32	32	139264	18939904	2515456	6408728543
BTC_ijb_jcid_var33	136	136	136	32	32	139264	18939904	2515456	6393429174
BTC_ijb_jcid_var33	136	136	136	32	32	139264	18939904	2515456	6352173082
BTC_ijb_jcid_var33	136	136	136	32	32	139264	18939904	2515456	6388407935
BTC_ijb_jcid_var33	168	168	168	32	32	172032	28901376	4741632	12017444520
BTC_ijb_jcid_var33	168	168	168	32	32	172032	28901376	4741632	12034917388
BTC_ijb_jcid_var33	168	168	168	32	32	172032	28901376	4741632	12013088649
BTC_ijb_jcid_var33	168	168	168	32	32	172032	28901376	4741632	12054929905
BTC_ijb_jcid_var33	168	168	168	32	32	172032	28901376	4741632	12021216853
BTC_ijb_jcid_var33	200	200	200	32	32	204800	40960000	8000000	20314272375
BTC_ijb_jcid_var33	200	200	200	32	32	204800	40960000	8000000	20330215301
BTC_ijb_jcid_var33	200	200	200	32	32	204800	40960000	8000000	20312187479
BTC_ijb_jcid_var33	200	200	200	32	32	204800	40960000	8000000	20324479457
BTC_ijb_jcid_var33	200	200	200	32	32	204800	40960000	8000000	20315523689
BTC_ijb_jcid_var33	232	232	232	32	32	237568	55115776	12487168	31663376180
BTC_ijb_jcid_var33	232	232	232	32	32	237568	55115776	12487168	31705435346
BTC_ijb_jcid_var33	232	232	232	32	32	237568	55115776	12487168	31772680411
BTC_ijb_jcid_var33	232	232	232	32	32	237568	55115776	12487168	31655734376
BTC_ijb_jcid_var33	232	232	232	32	32	237568	55115776	12487168	31696645950
BTC_ijb_jcid_var33	264	264	264	32	32	270336	71368704	18399744	46713620691
BTC_ijb_jcid_var33	264	264	264	32	32	270336	71368704	18399744	46748516780
BTC_ijb_jcid_var33	264	264	264	32	32	270336	71368704	18399744	46739423133
BTC_ijb_jcid_var33	264	264	264	32	32	270336	71368704	18399744	46804828781
BTC_ijb_jcid_var33	264	264	264	32	32	270336	71368704	18399744	46912831013
BTC_ijb_jcid_var33	296	296	296	32	32	303104	89718784	25934336	66729404904
BTC_ijb_jcid_var33	296	296	296	32	32	303104	89718784	25934336	66238550049
BTC_ijb_jcid_var33	296	296	296	32	32	303104	89718784	25934336	66264967595
BTC_ijb_jcid_var33	296	296	296	32	32	303104	89718784	25934336	66219137077
BTC_ijb_jcid_var33	296	296	296	32	32	303104	89718784	25934336	66260617080
BTC_ijb_jcid_var33	328	328	328	32	32	335872	110166016	35287552	90347332675
BTC_ijb_jcid_var33	328	328	328	32	32	335872	110166016	35287552	90320063729
BTC_ijb_jcid_var33	328	328	328	32	32	335872	110166016	35287552	90398353223
BTC_ijb_jcid_var33	328	328	328	32	32	335872	110166016	35287552	90328217248
BTC_ijb_jcid_var33	328	328	328	32	32	335872	110166016	35287552	90409177796
BTC_ijb_jcid_var33	360	360	360	32	32	368640	132710400	46656000	119945127403
BTC_ijb_jcid_var33	360	360	360	32	32	368640	132710400	46656000	119500197874
BTC_ijb_jcid_var33	360	360	360	32	32	368640	132710400	46656000	119672298474
BTC_ijb_jcid_var33	360	360	360	32	32	368640	132710400	46656000	119508061092
BTC_ijb_jcid_var33	360	360	360	32	32	368640	132710400	46656000	119571859919


==> figures/data/ijb_jcid10/meas/var34.dat <==
BTC_ijb_jcid_var34	8	8	8	32	32	8192	65536	512	1716095
BTC_ijb_jcid_var34	8	8	8	32	32	8192	65536	512	1446906
BTC_ijb_jcid_var34	8	8	8	32	32	8192	65536	512	1448020
BTC_ijb_jcid_var34	8	8	8	32	32	8192	65536	512	1444044
BTC_ijb_jcid_var34	8	8	8	32	32	8192	65536	512	1448387
BTC_ijb_jcid_var34	40	40	40	32	32	40960	1638400	64000	267838655
BTC_ijb_jcid_var34	40	40	40	32	32	40960	1638400	64000	265531659
BTC_ijb_jcid_var34	40	40	40	32	32	40960	1638400	64000	264373034
BTC_ijb_jcid_var34	40	40	40	32	32	40960	1638400	64000	263938857
BTC_ijb_jcid_var34	40	40	40	32	32	40960	1638400	64000	264631581
BTC_ijb_jcid_var34	72	72	72	32	32	73728	5308416	373248	1887155934
BTC_ijb_jcid_var34	72	72	72	32	32	73728	5308416	373248	1887004189
BTC_ijb_jcid_var34	72	72	72	32	32	73728	5308416	373248	1887595466
BTC_ijb_jcid_var34	72	72	72	32	32	73728	5308416	373248	1891476757
BTC_ijb_jcid_var34	72	72	72	32	32	73728	5308416	373248	1887429831
BTC_ijb_jcid_var34	104	104	104	32	32	106496	11075584	1124864	5737584315
BTC_ijb_jcid_var34	104	104	104	32	32	106496	11075584	1124864	5765100475
BTC_ijb_jcid_var34	104	104	104	32	32	106496	11075584	1124864	5692299599
BTC_ijb_jcid_var34	104	104	104	32	32	106496	11075584	1124864	5685647405
BTC_ijb_jcid_var34	104	104	104	32	32	106496	11075584	1124864	5693007681
BTC_ijb_jcid_var34	136	136	136	32	32	139264	18939904	2515456	12730135139
BTC_ijb_jcid_var34	136	136	136	32	32	139264	18939904	2515456	12770012301
BTC_ijb_jcid_var34	136	136	136	32	32	139264	18939904	2515456	12721928038
BTC_ijb_jcid_var34	136	136	136	32	32	139264	18939904	2515456	12732758812
BTC_ijb_jcid_var34	136	136	136	32	32	139264	18939904	2515456	12737057779
BTC_ijb_jcid_var34	168	168	168	32	32	172032	28901376	4741632	24049202785
BTC_ijb_jcid_var34	168	168	168	32	32	172032	28901376	4741632	24058080290
BTC_ijb_jcid_var34	168	168	168	32	32	172032	28901376	4741632	24012893507
BTC_ijb_jcid_var34	168	168	168	32	32	172032	28901376	4741632	24039224727
BTC_ijb_jcid_var34	168	168	168	32	32	172032	28901376	4741632	24009398893
BTC_ijb_jcid_var34	200	200	200	32	32	204800	40960000	8000000	40540800384
BTC_ijb_jcid_var34	200	200	200	32	32	204800	40960000	8000000	40577614180
BTC_ijb_jcid_var34	200	200	200	32	32	204800	40960000	8000000	40555765385
BTC_ijb_jcid_var34	200	200	200	32	32	204800	40960000	8000000	40568894927
BTC_ijb_jcid_var34	200	200	200	32	32	204800	40960000	8000000	40752520530
BTC_ijb_jcid_var34	232	232	232	32	32	237568	55115776	12487168	64296164821
BTC_ijb_jcid_var34	232	232	232	32	32	237568	55115776	12487168	63670415704
BTC_ijb_jcid_var34	232	232	232	32	32	237568	55115776	12487168	63629353344
BTC_ijb_jcid_var34	232	232	232	32	32	237568	55115776	12487168	63257429361
BTC_ijb_jcid_var34	232	232	232	32	32	237568	55115776	12487168	63303976098
BTC_ijb_jcid_var34	264	264	264	32	32	270336	71368704	18399744	93229381551
BTC_ijb_jcid_var34	264	264	264	32	32	270336	71368704	18399744	93239934051
BTC_ijb_jcid_var34	264	264	264	32	32	270336	71368704	18399744	93534098268
BTC_ijb_jcid_var34	264	264	264	32	32	270336	71368704	18399744	93774266927
BTC_ijb_jcid_var34	264	264	264	32	32	270336	71368704	18399744	93861307058
BTC_ijb_jcid_var34	296	296	296	32	32	303104	89718784	25934336	132806414598
BTC_ijb_jcid_var34	296	296	296	32	32	303104	89718784	25934336	132308309063
BTC_ijb_jcid_var34	296	296	296	32	32	303104	89718784	25934336	131826042202
BTC_ijb_jcid_var34	296	296	296	32	32	303104	89718784	25934336	131436826360
BTC_ijb_jcid_var34	296	296	296	32	32	303104	89718784	25934336	131466141249


==> figures/data/ijb_jcid10/meas/var35.dat <==
BTC_ijb_jcid_var35	8	8	8	32	32	8192	65536	512	1455060
BTC_ijb_jcid_var35	8	8	8	32	32	8192	65536	512	1306206
BTC_ijb_jcid_var35	8	8	8	32	32	8192	65536	512	1302306
BTC_ijb_jcid_var35	8	8	8	32	32	8192	65536	512	1368778
BTC_ijb_jcid_var35	8	8	8	32	32	8192	65536	512	1356283
BTC_ijb_jcid_var35	40	40	40	32	32	40960	1638400	64000	213666740
BTC_ijb_jcid_var35	40	40	40	32	32	40960	1638400	64000	211654733
BTC_ijb_jcid_var35	40	40	40	32	32	40960	1638400	64000	185599126
BTC_ijb_jcid_var35	40	40	40	32	32	40960	1638400	64000	184935107
BTC_ijb_jcid_var35	40	40	40	32	32	40960	1638400	64000	185659186
BTC_ijb_jcid_var35	72	72	72	32	32	73728	5308416	373248	1131237458
BTC_ijb_jcid_var35	72	72	72	32	32	73728	5308416	373248	1135662006
BTC_ijb_jcid_var35	72	72	72	32	32	73728	5308416	373248	1136650338
BTC_ijb_jcid_var35	72	72	72	32	32	73728	5308416	373248	1137520807
BTC_ijb_jcid_var35	72	72	72	32	32	73728	5308416	373248	1137648854
BTC_ijb_jcid_var35	104	104	104	32	32	106496	11075584	1124864	3500564300
BTC_ijb_jcid_var35	104	104	104	32	32	106496	11075584	1124864	3480570187
BTC_ijb_jcid_var35	104	104	104	32	32	106496	11075584	1124864	3479195953
BTC_ijb_jcid_var35	104	104	104	32	32	106496	11075584	1124864	3488364476
BTC_ijb_jcid_var35	104	104	104	32	32	106496	11075584	1124864	3486729136
BTC_ijb_jcid_var35	136	136	136	32	32	139264	18939904	2515456	7932323464
BTC_ijb_jcid_var35	136	136	136	32	32	139264	18939904	2515456	7945465839
BTC_ijb_jcid_var35	136	136	136	32	32	139264	18939904	2515456	7962581346
BTC_ijb_jcid_var35	136	136	136	32	32	139264	18939904	2515456	7942690607
BTC_ijb_jcid_var35	136	136	136	32	32	139264	18939904	2515456	7936718913
BTC_ijb_jcid_var35	168	168	168	32	32	172032	28901376	4741632	15187565904
BTC_ijb_jcid_var35	168	168	168	32	32	172032	28901376	4741632	15224898927
BTC_ijb_jcid_var35	168	168	168	32	32	172032	28901376	4741632	15199915416
BTC_ijb_jcid_var35	168	168	168	32	32	172032	28901376	4741632	15171105252
BTC_ijb_jcid_var35	168	168	168	32	32	172032	28901376	4741632	15228872723
BTC_ijb_jcid_var35	200	200	200	32	32	204800	40960000	8000000	26574158946
BTC_ijb_jcid_var35	200	200	200	32	32	204800	40960000	8000000	26561049125
BTC_ijb_jcid_var35	200	200	200	32	32	204800	40960000	8000000	26576999593
BTC_ijb_jcid_var35	200	200	200	32	32	204800	40960000	8000000	26646092536
BTC_ijb_jcid_var35	200	200	200	32	32	204800	40960000	8000000	26587621692
BTC_ijb_jcid_var35	232	232	232	32	32	237568	55115776	12487168	42398293883
BTC_ijb_jcid_var35	232	232	232	32	32	237568	55115776	12487168	42977016606
BTC_ijb_jcid_var35	232	232	232	32	32	237568	55115776	12487168	42586986074
BTC_ijb_jcid_var35	232	232	232	32	32	237568	55115776	12487168	42592794673
BTC_ijb_jcid_var35	232	232	232	32	32	237568	55115776	12487168	42678202793
BTC_ijb_jcid_var35	264	264	264	32	32	270336	71368704	18399744	86490176764
BTC_ijb_jcid_var35	264	264	264	32	32	270336	71368704	18399744	86509430607
BTC_ijb_jcid_var35	264	264	264	32	32	270336	71368704	18399744	86488832359
BTC_ijb_jcid_var35	264	264	264	32	32	270336	71368704	18399744	86563009554
BTC_ijb_jcid_var35	264	264	264	32	32	270336	71368704	18399744	86530437414
BTC_ijb_jcid_var35	296	296	296	32	32	303104	89718784	25934336	147955154782
BTC_ijb_jcid_var35	296	296	296	32	32	303104	89718784	25934336	148255779470
BTC_ijb_jcid_var35	296	296	296	32	32	303104	89718784	25934336	147749747752
BTC_ijb_jcid_var35	296	296	296	32	32	303104	89718784	25934336	147679270396
BTC_ijb_jcid_var35	296	296	296	32	32	303104	89718784	25934336	147665391480


==> figures/data/ijb_jcid10/meas/var36.dat <==
BTC_ijb_jcid_var36	8	8	8	32	32	8192	65536	512	1901679
BTC_ijb_jcid_var36	8	8	8	32	32	8192	65536	512	1527612
BTC_ijb_jcid_var36	8	8	8	32	32	8192	65536	512	1477653
BTC_ijb_jcid_var36	8	8	8	32	32	8192	65536	512	1482634
BTC_ijb_jcid_var36	8	8	8	32	32	8192	65536	512	1476253
BTC_ijb_jcid_var36	40	40	40	32	32	40960	1638400	64000	272386785
BTC_ijb_jcid_var36	40	40	40	32	32	40960	1638400	64000	269600776
BTC_ijb_jcid_var36	40	40	40	32	32	40960	1638400	64000	269635623
BTC_ijb_jcid_var36	40	40	40	32	32	40960	1638400	64000	270005419
BTC_ijb_jcid_var36	40	40	40	32	32	40960	1638400	64000	269431443
BTC_ijb_jcid_var36	72	72	72	32	32	73728	5308416	373248	1900171805
BTC_ijb_jcid_var36	72	72	72	32	32	73728	5308416	373248	1934021932
BTC_ijb_jcid_var36	72	72	72	32	32	73728	5308416	373248	1902705373
BTC_ijb_jcid_var36	72	72	72	32	32	73728	5308416	373248	1900408406
BTC_ijb_jcid_var36	72	72	72	32	32	73728	5308416	373248	1902034023
BTC_ijb_jcid_var36	104	104	104	32	32	106496	11075584	1124864	5753279937
BTC_ijb_jcid_var36	104	104	104	32	32	106496	11075584	1124864	5750857150
BTC_ijb_jcid_var36	104	104	104	32	32	106496	11075584	1124864	5758541422
BTC_ijb_jcid_var36	104	104	104	32	32	106496	11075584	1124864	5745996029
BTC_ijb_jcid_var36	104	104	104	32	32	106496	11075584	1124864	5776368052
BTC_ijb_jcid_var36	136	136	136	32	32	139264	18939904	2515456	12898553438
BTC_ijb_jcid_var36	136	136	136	32	32	139264	18939904	2515456	12876689068
BTC_ijb_jcid_var36	136	136	136	32	32	139264	18939904	2515456	12890047790
BTC_ijb_jcid_var36	136	136	136	32	32	139264	18939904	2515456	12945555678
BTC_ijb_jcid_var36	136	136	136	32	32	139264	18939904	2515456	12863572173
BTC_ijb_jcid_var36	168	168	168	32	32	172032	28901376	4741632	24320923486
BTC_ijb_jcid_var36	168	168	168	32	32	172032	28901376	4741632	24309928904
BTC_ijb_jcid_var36	168	168	168	32	32	172032	28901376	4741632	24337919586
BTC_ijb_jcid_var36	168	168	168	32	32	172032	28901376	4741632	24330249098
BTC_ijb_jcid_var36	168	168	168	32	32	172032	28901376	4741632	24337930015
BTC_ijb_jcid_var36	200	200	200	32	32	204800	40960000	8000000	41091120759
BTC_ijb_jcid_var36	200	200	200	32	32	204800	40960000	8000000	41488452211
BTC_ijb_jcid_var36	200	200	200	32	32	204800	40960000	8000000	41016078416
BTC_ijb_jcid_var36	200	200	200	32	32	204800	40960000	8000000	41022255664
BTC_ijb_jcid_var36	200	200	200	32	32	204800	40960000	8000000	41034122287
BTC_ijb_jcid_var36	232	232	232	32	32	237568	55115776	12487168	64021124188
BTC_ijb_jcid_var36	232	232	232	32	32	237568	55115776	12487168	64047662239
BTC_ijb_jcid_var36	232	232	232	32	32	237568	55115776	12487168	64003711016
BTC_ijb_jcid_var36	232	232	232	32	32	237568	55115776	12487168	64038406850
BTC_ijb_jcid_var36	232	232	232	32	32	237568	55115776	12487168	64001894830
BTC_ijb_jcid_var36	264	264	264	32	32	270336	71368704	18399744	94337392177
BTC_ijb_jcid_var36	264	264	264	32	32	270336	71368704	18399744	94475625464
BTC_ijb_jcid_var36	264	264	264	32	32	270336	71368704	18399744	94360916689
BTC_ijb_jcid_var36	264	264	264	32	32	270336	71368704	18399744	94681916457
BTC_ijb_jcid_var36	264	264	264	32	32	270336	71368704	18399744	94504138310
BTC_ijb_jcid_var36	296	296	296	32	32	303104	89718784	25934336	132908495521
BTC_ijb_jcid_var36	296	296	296	32	32	303104	89718784	25934336	132893257893
BTC_ijb_jcid_var36	296	296	296	32	32	303104	89718784	25934336	132957471062
BTC_ijb_jcid_var36	296	296	296	32	32	303104	89718784	25934336	132906776271
BTC_ijb_jcid_var36	296	296	296	32	32	303104	89718784	25934336	132961075713


==> figures/data/ijb_jcid10/meas/var37.dat <==
BTC_ijb_jcid_var37	8	8	8	32	32	8192	65536	512	1424895
BTC_ijb_jcid_var37	8	8	8	32	32	8192	65536	512	1152386
BTC_ijb_jcid_var37	8	8	8	32	32	8192	65536	512	1157875
BTC_ijb_jcid_var37	8	8	8	32	32	8192	65536	512	1152163
BTC_ijb_jcid_var37	8	8	8	32	32	8192	65536	512	1162047
BTC_ijb_jcid_var37	40	40	40	32	32	40960	1638400	64000	149487218
BTC_ijb_jcid_var37	40	40	40	32	32	40960	1638400	64000	145568801
BTC_ijb_jcid_var37	40	40	40	32	32	40960	1638400	64000	145624074
BTC_ijb_jcid_var37	40	40	40	32	32	40960	1638400	64000	145737116
BTC_ijb_jcid_var37	40	40	40	32	32	40960	1638400	64000	145354228
BTC_ijb_jcid_var37	72	72	72	32	32	73728	5308416	373248	869932654
BTC_ijb_jcid_var37	72	72	72	32	32	73728	5308416	373248	903022719
BTC_ijb_jcid_var37	72	72	72	32	32	73728	5308416	373248	872432138
BTC_ijb_jcid_var37	72	72	72	32	32	73728	5308416	373248	863251001
BTC_ijb_jcid_var37	72	72	72	32	32	73728	5308416	373248	860868270
BTC_ijb_jcid_var37	104	104	104	32	32	106496	11075584	1124864	2586045047
BTC_ijb_jcid_var37	104	104	104	32	32	106496	11075584	1124864	2573138182
BTC_ijb_jcid_var37	104	104	104	32	32	106496	11075584	1124864	2574720366
BTC_ijb_jcid_var37	104	104	104	32	32	106496	11075584	1124864	2575960614
BTC_ijb_jcid_var37	104	104	104	32	32	106496	11075584	1124864	2571552863
BTC_ijb_jcid_var37	136	136	136	32	32	139264	18939904	2515456	5701816076
BTC_ijb_jcid_var37	136	136	136	32	32	139264	18939904	2515456	5713557354
BTC_ijb_jcid_var37	136	136	136	32	32	139264	18939904	2515456	5709499025
BTC_ijb_jcid_var37	136	136	136	32	32	139264	18939904	2515456	5696754006
BTC_ijb_jcid_var37	136	136	136	32	32	139264	18939904	2515456	5734273545
BTC_ijb_jcid_var37	168	168	168	32	32	172032	28901376	4741632	11123012205
BTC_ijb_jcid_var37	168	168	168	32	32	172032	28901376	4741632	11076701132
BTC_ijb_jcid_var37	168	168	168	32	32	172032	28901376	4741632	11114849016
BTC_ijb_jcid_var37	168	168	168	32	32	172032	28901376	4741632	11153799748
BTC_ijb_jcid_var37	168	168	168	32	32	172032	28901376	4741632	11244218089
BTC_ijb_jcid_var37	200	200	200	32	32	204800	40960000	8000000	19133056473
BTC_ijb_jcid_var37	200	200	200	32	32	204800	40960000	8000000	18925918456
BTC_ijb_jcid_var37	200	200	200	32	32	204800	40960000	8000000	18894428128
BTC_ijb_jcid_var37	200	200	200	32	32	204800	40960000	8000000	18818419642
BTC_ijb_jcid_var37	200	200	200	32	32	204800	40960000	8000000	19417719474
BTC_ijb_jcid_var37	232	232	232	32	32	237568	55115776	12487168	28823475734
BTC_ijb_jcid_var37	232	232	232	32	32	237568	55115776	12487168	28763523942
BTC_ijb_jcid_var37	232	232	232	32	32	237568	55115776	12487168	28908010193
BTC_ijb_jcid_var37	232	232	232	32	32	237568	55115776	12487168	28987159326
BTC_ijb_jcid_var37	232	232	232	32	32	237568	55115776	12487168	29023883585
BTC_ijb_jcid_var37	264	264	264	32	32	270336	71368704	18399744	42012301824
BTC_ijb_jcid_var37	264	264	264	32	32	270336	71368704	18399744	42012304428
BTC_ijb_jcid_var37	264	264	264	32	32	270336	71368704	18399744	42022575859
BTC_ijb_jcid_var37	264	264	264	32	32	270336	71368704	18399744	42042692776
BTC_ijb_jcid_var37	264	264	264	32	32	270336	71368704	18399744	42021037453
BTC_ijb_jcid_var37	296	296	296	32	32	303104	89718784	25934336	62756143474
BTC_ijb_jcid_var37	296	296	296	32	32	303104	89718784	25934336	62639693210
BTC_ijb_jcid_var37	296	296	296	32	32	303104	89718784	25934336	62633975936
BTC_ijb_jcid_var37	296	296	296	32	32	303104	89718784	25934336	63078921702
BTC_ijb_jcid_var37	296	296	296	32	32	303104	89718784	25934336	63885919680
BTC_ijb_jcid_var37	328	328	328	32	32	335872	110166016	35287552	88053740684
BTC_ijb_jcid_var37	328	328	328	32	32	335872	110166016	35287552	86738761913
BTC_ijb_jcid_var37	328	328	328	32	32	335872	110166016	35287552	86119802061
BTC_ijb_jcid_var37	328	328	328	32	32	335872	110166016	35287552	85562750336
BTC_ijb_jcid_var37	328	328	328	32	32	335872	110166016	35287552	85463916493
BTC_ijb_jcid_var37	360	360	360	32	32	368640	132710400	46656000	108907693950
BTC_ijb_jcid_var37	360	360	360	32	32	368640	132710400	46656000	108975510690
BTC_ijb_jcid_var37	360	360	360	32	32	368640	132710400	46656000	109353848909
BTC_ijb_jcid_var37	360	360	360	32	32	368640	132710400	46656000	108784338653
BTC_ijb_jcid_var37	360	360	360	32	32	368640	132710400	46656000	108983957478
BTC_ijb_jcid_var37	392	392	392	32	32	401408	157351936	60236288	137892714671
BTC_ijb_jcid_var37	392	392	392	32	32	401408	157351936	60236288	138479041079
BTC_ijb_jcid_var37	392	392	392	32	32	401408	157351936	60236288	138061674336
BTC_ijb_jcid_var37	392	392	392	32	32	401408	157351936	60236288	137664135349
BTC_ijb_jcid_var37	392	392	392	32	32	401408	157351936	60236288	138348832350


==> figures/data/ijb_jcid10/meas/var38.dat <==
BTC_ijb_jcid_var38	8	8	8	32	32	8192	65536	512	1301462
BTC_ijb_jcid_var38	8	8	8	32	32	8192	65536	512	1129451
BTC_ijb_jcid_var38	8	8	8	32	32	8192	65536	512	1148376
BTC_ijb_jcid_var38	8	8	8	32	32	8192	65536	512	1088584
BTC_ijb_jcid_var38	8	8	8	32	32	8192	65536	512	1098496
BTC_ijb_jcid_var38	40	40	40	32	32	40960	1638400	64000	140897086
BTC_ijb_jcid_var38	40	40	40	32	32	40960	1638400	64000	138379461
BTC_ijb_jcid_var38	40	40	40	32	32	40960	1638400	64000	140144837
BTC_ijb_jcid_var38	40	40	40	32	32	40960	1638400	64000	139355987
BTC_ijb_jcid_var38	40	40	40	32	32	40960	1638400	64000	138251235
BTC_ijb_jcid_var38	72	72	72	32	32	73728	5308416	373248	806766586
BTC_ijb_jcid_var38	72	72	72	32	32	73728	5308416	373248	808540394
BTC_ijb_jcid_var38	72	72	72	32	32	73728	5308416	373248	807587829
BTC_ijb_jcid_var38	72	72	72	32	32	73728	5308416	373248	807658852
BTC_ijb_jcid_var38	72	72	72	32	32	73728	5308416	373248	808883678
BTC_ijb_jcid_var38	104	104	104	32	32	106496	11075584	1124864	2436638901
BTC_ijb_jcid_var38	104	104	104	32	32	106496	11075584	1124864	2468146741
BTC_ijb_jcid_var38	104	104	104	32	32	106496	11075584	1124864	2436106586
BTC_ijb_jcid_var38	104	104	104	32	32	106496	11075584	1124864	2446688325
BTC_ijb_jcid_var38	104	104	104	32	32	106496	11075584	1124864	2444693935
BTC_ijb_jcid_var38	136	136	136	32	32	139264	18939904	2515456	5436676282
BTC_ijb_jcid_var38	136	136	136	32	32	139264	18939904	2515456	5429617508
BTC_ijb_jcid_var38	136	136	136	32	32	139264	18939904	2515456	5430552593
BTC_ijb_jcid_var38	136	136	136	32	32	139264	18939904	2515456	5438036617
BTC_ijb_jcid_var38	136	136	136	32	32	139264	18939904	2515456	5469310849
BTC_ijb_jcid_var38	168	168	168	32	32	172032	28901376	4741632	10285889896
BTC_ijb_jcid_var38	168	168	168	32	32	172032	28901376	4741632	10312930756
BTC_ijb_jcid_var38	168	168	168	32	32	172032	28901376	4741632	10312722314
BTC_ijb_jcid_var38	168	168	168	32	32	172032	28901376	4741632	10630864851
BTC_ijb_jcid_var38	168	168	168	32	32	172032	28901376	4741632	10476322924
BTC_ijb_jcid_var38	200	200	200	32	32	204800	40960000	8000000	17381855493
BTC_ijb_jcid_var38	200	200	200	32	32	204800	40960000	8000000	17367737904
BTC_ijb_jcid_var38	200	200	200	32	32	204800	40960000	8000000	17363513438
BTC_ijb_jcid_var38	200	200	200	32	32	204800	40960000	8000000	17369463876
BTC_ijb_jcid_var38	200	200	200	32	32	204800	40960000	8000000	17390497286
BTC_ijb_jcid_var38	232	232	232	32	32	237568	55115776	12487168	27281607378
BTC_ijb_jcid_var38	232	232	232	32	32	237568	55115776	12487168	27322101150
BTC_ijb_jcid_var38	232	232	232	32	32	237568	55115776	12487168	27302536119
BTC_ijb_jcid_var38	232	232	232	32	32	237568	55115776	12487168	27283264325
BTC_ijb_jcid_var38	232	232	232	32	32	237568	55115776	12487168	27304636756
BTC_ijb_jcid_var38	264	264	264	32	32	270336	71368704	18399744	40320829597
BTC_ijb_jcid_var38	264	264	264	32	32	270336	71368704	18399744	40343743661
BTC_ijb_jcid_var38	264	264	264	32	32	270336	71368704	18399744	40342436761
BTC_ijb_jcid_var38	264	264	264	32	32	270336	71368704	18399744	40307188621
BTC_ijb_jcid_var38	264	264	264	32	32	270336	71368704	18399744	40303958259
BTC_ijb_jcid_var38	296	296	296	32	32	303104	89718784	25934336	56875640612
BTC_ijb_jcid_var38	296	296	296	32	32	303104	89718784	25934336	56883457947
BTC_ijb_jcid_var38	296	296	296	32	32	303104	89718784	25934336	56884901861
BTC_ijb_jcid_var38	296	296	296	32	32	303104	89718784	25934336	56908991496
BTC_ijb_jcid_var38	296	296	296	32	32	303104	89718784	25934336	56868843469
BTC_ijb_jcid_var38	328	328	328	32	32	335872	110166016	35287552	77060584079
BTC_ijb_jcid_var38	328	328	328	32	32	335872	110166016	35287552	77444709325
BTC_ijb_jcid_var38	328	328	328	32	32	335872	110166016	35287552	77047990840
BTC_ijb_jcid_var38	328	328	328	32	32	335872	110166016	35287552	77060354261
BTC_ijb_jcid_var38	328	328	328	32	32	335872	110166016	35287552	77018308133
BTC_ijb_jcid_var38	360	360	360	32	32	368640	132710400	46656000	102188780891
BTC_ijb_jcid_var38	360	360	360	32	32	368640	132710400	46656000	102072404772
BTC_ijb_jcid_var38	360	360	360	32	32	368640	132710400	46656000	102123082746
BTC_ijb_jcid_var38	360	360	360	32	32	368640	132710400	46656000	102184233629
BTC_ijb_jcid_var38	360	360	360	32	32	368640	132710400	46656000	102115836247
BTC_ijb_jcid_var38	392	392	392	32	32	401408	157351936	60236288	131507792792
BTC_ijb_jcid_var38	392	392	392	32	32	401408	157351936	60236288	131169995319
BTC_ijb_jcid_var38	392	392	392	32	32	401408	157351936	60236288	131132233942
BTC_ijb_jcid_var38	392	392	392	32	32	401408	157351936	60236288	131142781874
BTC_ijb_jcid_var38	392	392	392	32	32	401408	157351936	60236288	131030555202


==> figures/data/ijb_jcid10/meas/var39.dat <==
BTC_ijb_jcid_var39	8	8	8	32	32	8192	65536	512	1359450
BTC_ijb_jcid_var39	8	8	8	32	32	8192	65536	512	1211105
BTC_ijb_jcid_var39	8	8	8	32	32	8192	65536	512	1201922
BTC_ijb_jcid_var39	8	8	8	32	32	8192	65536	512	1203375
BTC_ijb_jcid_var39	8	8	8	32	32	8192	65536	512	1252809
BTC_ijb_jcid_var39	40	40	40	32	32	40960	1638400	64000	162459796
BTC_ijb_jcid_var39	40	40	40	32	32	40960	1638400	64000	158851240
BTC_ijb_jcid_var39	40	40	40	32	32	40960	1638400	64000	158979557
BTC_ijb_jcid_var39	40	40	40	32	32	40960	1638400	64000	159549848
BTC_ijb_jcid_var39	40	40	40	32	32	40960	1638400	64000	158864664
BTC_ijb_jcid_var39	72	72	72	32	32	73728	5308416	373248	957861489
BTC_ijb_jcid_var39	72	72	72	32	32	73728	5308416	373248	948751881
BTC_ijb_jcid_var39	72	72	72	32	32	73728	5308416	373248	948067242
BTC_ijb_jcid_var39	72	72	72	32	32	73728	5308416	373248	950428083
BTC_ijb_jcid_var39	72	72	72	32	32	73728	5308416	373248	948990921
BTC_ijb_jcid_var39	104	104	104	32	32	106496	11075584	1124864	2870039978
BTC_ijb_jcid_var39	104	104	104	32	32	106496	11075584	1124864	2851289203
BTC_ijb_jcid_var39	104	104	104	32	32	106496	11075584	1124864	2856040755
BTC_ijb_jcid_var39	104	104	104	32	32	106496	11075584	1124864	2900029051
BTC_ijb_jcid_var39	104	104	104	32	32	106496	11075584	1124864	2847514074
BTC_ijb_jcid_var39	136	136	136	32	32	139264	18939904	2515456	6391048552
BTC_ijb_jcid_var39	136	136	136	32	32	139264	18939904	2515456	6595837915
BTC_ijb_jcid_var39	136	136	136	32	32	139264	18939904	2515456	6497221550
BTC_ijb_jcid_var39	136	136	136	32	32	139264	18939904	2515456	6356318216
BTC_ijb_jcid_var39	136	136	136	32	32	139264	18939904	2515456	6346004762
BTC_ijb_jcid_var39	168	168	168	32	32	172032	28901376	4741632	12069489407
BTC_ijb_jcid_var39	168	168	168	32	32	172032	28901376	4741632	12021725946
BTC_ijb_jcid_var39	168	168	168	32	32	172032	28901376	4741632	12038550745
BTC_ijb_jcid_var39	168	168	168	32	32	172032	28901376	4741632	12024507046
BTC_ijb_jcid_var39	168	168	168	32	32	172032	28901376	4741632	12067091026
BTC_ijb_jcid_var39	200	200	200	32	32	204800	40960000	8000000	20292066402
BTC_ijb_jcid_var39	200	200	200	32	32	204800	40960000	8000000	20308244090
BTC_ijb_jcid_var39	200	200	200	32	32	204800	40960000	8000000	20313387826
BTC_ijb_jcid_var39	200	200	200	32	32	204800	40960000	8000000	20312484675
BTC_ijb_jcid_var39	200	200	200	32	32	204800	40960000	8000000	20287823248
BTC_ijb_jcid_var39	232	232	232	32	32	237568	55115776	12487168	31644870956
BTC_ijb_jcid_var39	232	232	232	32	32	237568	55115776	12487168	31642665530
BTC_ijb_jcid_var39	232	232	232	32	32	237568	55115776	12487168	31620549187
BTC_ijb_jcid_var39	232	232	232	32	32	237568	55115776	12487168	31636402710
BTC_ijb_jcid_var39	232	232	232	32	32	237568	55115776	12487168	31682036381
BTC_ijb_jcid_var39	264	264	264	32	32	270336	71368704	18399744	46583787550
BTC_ijb_jcid_var39	264	264	264	32	32	270336	71368704	18399744	46385094768
BTC_ijb_jcid_var39	264	264	264	32	32	270336	71368704	18399744	46297287456
BTC_ijb_jcid_var39	264	264	264	32	32	270336	71368704	18399744	46276933951
BTC_ijb_jcid_var39	264	264	264	32	32	270336	71368704	18399744	46293748374
BTC_ijb_jcid_var39	296	296	296	32	32	303104	89718784	25934336	65525842399
BTC_ijb_jcid_var39	296	296	296	32	32	303104	89718784	25934336	65521895874
BTC_ijb_jcid_var39	296	296	296	32	32	303104	89718784	25934336	65568018930
BTC_ijb_jcid_var39	296	296	296	32	32	303104	89718784	25934336	65506327255
BTC_ijb_jcid_var39	296	296	296	32	32	303104	89718784	25934336	65950420016
BTC_ijb_jcid_var39	328	328	328	32	32	335872	110166016	35287552	89146088982
BTC_ijb_jcid_var39	328	328	328	32	32	335872	110166016	35287552	89086074619
BTC_ijb_jcid_var39	328	328	328	32	32	335872	110166016	35287552	89100438672
BTC_ijb_jcid_var39	328	328	328	32	32	335872	110166016	35287552	89130735661
BTC_ijb_jcid_var39	328	328	328	32	32	335872	110166016	35287552	89107043072
BTC_ijb_jcid_var39	360	360	360	32	32	368640	132710400	46656000	117568285651
BTC_ijb_jcid_var39	360	360	360	32	32	368640	132710400	46656000	118184980633
BTC_ijb_jcid_var39	360	360	360	32	32	368640	132710400	46656000	118613906597
BTC_ijb_jcid_var39	360	360	360	32	32	368640	132710400	46656000	118285159294
BTC_ijb_jcid_var39	360	360	360	32	32	368640	132710400	46656000	118249527523


==> figures/data/ijb_jcid10/meas/var4.dat <==
BTC_ijb_jcid_var4	8	8	8	32	32	8192	65536	512	1806037
BTC_ijb_jcid_var4	8	8	8	32	32	8192	65536	512	1657121
BTC_ijb_jcid_var4	8	8	8	32	32	8192	65536	512	1651683
BTC_ijb_jcid_var4	8	8	8	32	32	8192	65536	512	1753267
BTC_ijb_jcid_var4	8	8	8	32	32	8192	65536	512	1651172
BTC_ijb_jcid_var4	40	40	40	32	32	40960	1638400	64000	309521041
BTC_ijb_jcid_var4	40	40	40	32	32	40960	1638400	64000	300596190
BTC_ijb_jcid_var4	40	40	40	32	32	40960	1638400	64000	300158196
BTC_ijb_jcid_var4	40	40	40	32	32	40960	1638400	64000	300210356
BTC_ijb_jcid_var4	40	40	40	32	32	40960	1638400	64000	301716172
BTC_ijb_jcid_var4	72	72	72	32	32	73728	5308416	373248	3790706922
BTC_ijb_jcid_var4	72	72	72	32	32	73728	5308416	373248	3864492375
BTC_ijb_jcid_var4	72	72	72	32	32	73728	5308416	373248	3829097079
BTC_ijb_jcid_var4	72	72	72	32	32	73728	5308416	373248	3845189329
BTC_ijb_jcid_var4	72	72	72	32	32	73728	5308416	373248	3820817196
BTC_ijb_jcid_var4	104	104	104	32	32	106496	11075584	1124864	12181198229
BTC_ijb_jcid_var4	104	104	104	32	32	106496	11075584	1124864	11975878674
BTC_ijb_jcid_var4	104	104	104	32	32	106496	11075584	1124864	12002425749
BTC_ijb_jcid_var4	104	104	104	32	32	106496	11075584	1124864	11969846849
BTC_ijb_jcid_var4	104	104	104	32	32	106496	11075584	1124864	11971501581
BTC_ijb_jcid_var4	136	136	136	32	32	139264	18939904	2515456	26893452569
BTC_ijb_jcid_var4	136	136	136	32	32	139264	18939904	2515456	26846738999
BTC_ijb_jcid_var4	136	136	136	32	32	139264	18939904	2515456	26872010172
BTC_ijb_jcid_var4	136	136	136	32	32	139264	18939904	2515456	26895848062
BTC_ijb_jcid_var4	136	136	136	32	32	139264	18939904	2515456	26737785816
BTC_ijb_jcid_var4	168	168	168	32	32	172032	28901376	4741632	50131210537
BTC_ijb_jcid_var4	168	168	168	32	32	172032	28901376	4741632	50093101570
BTC_ijb_jcid_var4	168	168	168	32	32	172032	28901376	4741632	50104409068
BTC_ijb_jcid_var4	168	168	168	32	32	172032	28901376	4741632	50075470850
BTC_ijb_jcid_var4	168	168	168	32	32	172032	28901376	4741632	50110181461
BTC_ijb_jcid_var4	200	200	200	32	32	204800	40960000	8000000	81055004738
BTC_ijb_jcid_var4	200	200	200	32	32	204800	40960000	8000000	81391292453
BTC_ijb_jcid_var4	200	200	200	32	32	204800	40960000	8000000	81376686138
BTC_ijb_jcid_var4	200	200	200	32	32	204800	40960000	8000000	81503711265
BTC_ijb_jcid_var4	200	200	200	32	32	204800	40960000	8000000	82040573907
BTC_ijb_jcid_var4	232	232	232	32	32	237568	55115776	12487168	129037961982
BTC_ijb_jcid_var4	232	232	232	32	32	237568	55115776	12487168	128963577823
BTC_ijb_jcid_var4	232	232	232	32	32	237568	55115776	12487168	129028324691
BTC_ijb_jcid_var4	232	232	232	32	32	237568	55115776	12487168	129038295360
BTC_ijb_jcid_var4	232	232	232	32	32	237568	55115776	12487168	129053966773


==> figures/data/ijb_jcid10/meas/var40.dat <==
BTC_ijb_jcid_var40	8	8	8	32	32	8192	65536	512	1624339
BTC_ijb_jcid_var40	8	8	8	32	32	8192	65536	512	1422941
BTC_ijb_jcid_var40	8	8	8	32	32	8192	65536	512	1430505
BTC_ijb_jcid_var40	8	8	8	32	32	8192	65536	512	1419752
BTC_ijb_jcid_var40	8	8	8	32	32	8192	65536	512	1426093
BTC_ijb_jcid_var40	40	40	40	32	32	40960	1638400	64000	254543722
BTC_ijb_jcid_var40	40	40	40	32	32	40960	1638400	64000	251695643
BTC_ijb_jcid_var40	40	40	40	32	32	40960	1638400	64000	251244435
BTC_ijb_jcid_var40	40	40	40	32	32	40960	1638400	64000	251416109
BTC_ijb_jcid_var40	40	40	40	32	32	40960	1638400	64000	252501924
BTC_ijb_jcid_var40	72	72	72	32	32	73728	5308416	373248	1871680788
BTC_ijb_jcid_var40	72	72	72	32	32	73728	5308416	373248	1880402393
BTC_ijb_jcid_var40	72	72	72	32	32	73728	5308416	373248	1879530713
BTC_ijb_jcid_var40	72	72	72	32	32	73728	5308416	373248	1894256389
BTC_ijb_jcid_var40	72	72	72	32	32	73728	5308416	373248	1879262069
BTC_ijb_jcid_var40	104	104	104	32	32	106496	11075584	1124864	5687384484
BTC_ijb_jcid_var40	104	104	104	32	32	106496	11075584	1124864	5696136137
BTC_ijb_jcid_var40	104	104	104	32	32	106496	11075584	1124864	5691928916
BTC_ijb_jcid_var40	104	104	104	32	32	106496	11075584	1124864	5699467468
BTC_ijb_jcid_var40	104	104	104	32	32	106496	11075584	1124864	5694320741
BTC_ijb_jcid_var40	136	136	136	32	32	139264	18939904	2515456	12740650879
BTC_ijb_jcid_var40	136	136	136	32	32	139264	18939904	2515456	12756214196
BTC_ijb_jcid_var40	136	136	136	32	32	139264	18939904	2515456	12771480765
BTC_ijb_jcid_var40	136	136	136	32	32	139264	18939904	2515456	12745302468
BTC_ijb_jcid_var40	136	136	136	32	32	139264	18939904	2515456	12746210886
BTC_ijb_jcid_var40	168	168	168	32	32	172032	28901376	4741632	24078504172
BTC_ijb_jcid_var40	168	168	168	32	32	172032	28901376	4741632	24044456231
BTC_ijb_jcid_var40	168	168	168	32	32	172032	28901376	4741632	24039855237
BTC_ijb_jcid_var40	168	168	168	32	32	172032	28901376	4741632	24063100096
BTC_ijb_jcid_var40	168	168	168	32	32	172032	28901376	4741632	24048893680
BTC_ijb_jcid_var40	200	200	200	32	32	204800	40960000	8000000	40621877458
BTC_ijb_jcid_var40	200	200	200	32	32	204800	40960000	8000000	40592487671
BTC_ijb_jcid_var40	200	200	200	32	32	204800	40960000	8000000	40581243491
BTC_ijb_jcid_var40	200	200	200	32	32	204800	40960000	8000000	40566023493
BTC_ijb_jcid_var40	200	200	200	32	32	204800	40960000	8000000	40599847897
BTC_ijb_jcid_var40	232	232	232	32	32	237568	55115776	12487168	63696097410
BTC_ijb_jcid_var40	232	232	232	32	32	237568	55115776	12487168	63711774907
BTC_ijb_jcid_var40	232	232	232	32	32	237568	55115776	12487168	63767716504
BTC_ijb_jcid_var40	232	232	232	32	32	237568	55115776	12487168	63783683195
BTC_ijb_jcid_var40	232	232	232	32	32	237568	55115776	12487168	63712524530
BTC_ijb_jcid_var40	264	264	264	32	32	270336	71368704	18399744	94310807699
BTC_ijb_jcid_var40	264	264	264	32	32	270336	71368704	18399744	93846492528
BTC_ijb_jcid_var40	264	264	264	32	32	270336	71368704	18399744	93780873825
BTC_ijb_jcid_var40	264	264	264	32	32	270336	71368704	18399744	93845169148
BTC_ijb_jcid_var40	264	264	264	32	32	270336	71368704	18399744	93823365617
BTC_ijb_jcid_var40	296	296	296	32	32	303104	89718784	25934336	132305534969
BTC_ijb_jcid_var40	296	296	296	32	32	303104	89718784	25934336	132449639283
BTC_ijb_jcid_var40	296	296	296	32	32	303104	89718784	25934336	132614515774
BTC_ijb_jcid_var40	296	296	296	32	32	303104	89718784	25934336	132308397163
BTC_ijb_jcid_var40	296	296	296	32	32	303104	89718784	25934336	132358409658


==> figures/data/ijb_jcid10/meas/var41.dat <==
BTC_ijb_jcid_var41	8	8	8	32	32	8192	65536	512	1337760
BTC_ijb_jcid_var41	8	8	8	32	32	8192	65536	512	1143025
BTC_ijb_jcid_var41	8	8	8	32	32	8192	65536	512	1132202
BTC_ijb_jcid_var41	8	8	8	32	32	8192	65536	512	1192506
BTC_ijb_jcid_var41	8	8	8	32	32	8192	65536	512	1174216
BTC_ijb_jcid_var41	40	40	40	32	32	40960	1638400	64000	145979866
BTC_ijb_jcid_var41	40	40	40	32	32	40960	1638400	64000	142174072
BTC_ijb_jcid_var41	40	40	40	32	32	40960	1638400	64000	140635177
BTC_ijb_jcid_var41	40	40	40	32	32	40960	1638400	64000	140580556
BTC_ijb_jcid_var41	40	40	40	32	32	40960	1638400	64000	140625084
BTC_ijb_jcid_var41	72	72	72	32	32	73728	5308416	373248	827601883
BTC_ijb_jcid_var41	72	72	72	32	32	73728	5308416	373248	831134133
BTC_ijb_jcid_var41	72	72	72	32	32	73728	5308416	373248	831822693
BTC_ijb_jcid_var41	72	72	72	32	32	73728	5308416	373248	830301242
BTC_ijb_jcid_var41	72	72	72	32	32	73728	5308416	373248	832062560
BTC_ijb_jcid_var41	104	104	104	32	32	106496	11075584	1124864	2482346042
BTC_ijb_jcid_var41	104	104	104	32	32	106496	11075584	1124864	2492590361
BTC_ijb_jcid_var41	104	104	104	32	32	106496	11075584	1124864	2480029005
BTC_ijb_jcid_var41	104	104	104	32	32	106496	11075584	1124864	2499162478
BTC_ijb_jcid_var41	104	104	104	32	32	106496	11075584	1124864	2480881701
BTC_ijb_jcid_var41	136	136	136	32	32	139264	18939904	2515456	5534310043
BTC_ijb_jcid_var41	136	136	136	32	32	139264	18939904	2515456	5540390754
BTC_ijb_jcid_var41	136	136	136	32	32	139264	18939904	2515456	5551526802
BTC_ijb_jcid_var41	136	136	136	32	32	139264	18939904	2515456	5563007846
BTC_ijb_jcid_var41	136	136	136	32	32	139264	18939904	2515456	5539030541
BTC_ijb_jcid_var41	168	168	168	32	32	172032	28901376	4741632	10424989706
BTC_ijb_jcid_var41	168	168	168	32	32	172032	28901376	4741632	10432606395
BTC_ijb_jcid_var41	168	168	168	32	32	172032	28901376	4741632	10427877929
BTC_ijb_jcid_var41	168	168	168	32	32	172032	28901376	4741632	10456908918
BTC_ijb_jcid_var41	168	168	168	32	32	172032	28901376	4741632	10415762112
BTC_ijb_jcid_var41	200	200	200	32	32	204800	40960000	8000000	17667120962
BTC_ijb_jcid_var41	200	200	200	32	32	204800	40960000	8000000	17662272538
BTC_ijb_jcid_var41	200	200	200	32	32	204800	40960000	8000000	17655567117
BTC_ijb_jcid_var41	200	200	200	32	32	204800	40960000	8000000	17702216007
BTC_ijb_jcid_var41	200	200	200	32	32	204800	40960000	8000000	17651799555
BTC_ijb_jcid_var41	232	232	232	32	32	237568	55115776	12487168	27662201041
BTC_ijb_jcid_var41	232	232	232	32	32	237568	55115776	12487168	27626906166
BTC_ijb_jcid_var41	232	232	232	32	32	237568	55115776	12487168	27648633746
BTC_ijb_jcid_var41	232	232	232	32	32	237568	55115776	12487168	27657589260
BTC_ijb_jcid_var41	232	232	232	32	32	237568	55115776	12487168	27652362764
BTC_ijb_jcid_var41	264	264	264	32	32	270336	71368704	18399744	40785721897
BTC_ijb_jcid_var41	264	264	264	32	32	270336	71368704	18399744	40776351482
BTC_ijb_jcid_var41	264	264	264	32	32	270336	71368704	18399744	40831132735
BTC_ijb_jcid_var41	264	264	264	32	32	270336	71368704	18399744	40778979043
BTC_ijb_jcid_var41	264	264	264	32	32	270336	71368704	18399744	41226964253
BTC_ijb_jcid_var41	296	296	296	32	32	303104	89718784	25934336	57456795701
BTC_ijb_jcid_var41	296	296	296	32	32	303104	89718784	25934336	57483545261
BTC_ijb_jcid_var41	296	296	296	32	32	303104	89718784	25934336	57491270070
BTC_ijb_jcid_var41	296	296	296	32	32	303104	89718784	25934336	57462047098
BTC_ijb_jcid_var41	296	296	296	32	32	303104	89718784	25934336	57467989966
BTC_ijb_jcid_var41	328	328	328	32	32	335872	110166016	35287552	78043752432
BTC_ijb_jcid_var41	328	328	328	32	32	335872	110166016	35287552	77760575011
BTC_ijb_jcid_var41	328	328	328	32	32	335872	110166016	35287552	78046623418
BTC_ijb_jcid_var41	328	328	328	32	32	335872	110166016	35287552	78192361097
BTC_ijb_jcid_var41	328	328	328	32	32	335872	110166016	35287552	78048120189
BTC_ijb_jcid_var41	360	360	360	32	32	368640	132710400	46656000	103415671169
BTC_ijb_jcid_var41	360	360	360	32	32	368640	132710400	46656000	103734390120
BTC_ijb_jcid_var41	360	360	360	32	32	368640	132710400	46656000	103429543771
BTC_ijb_jcid_var41	360	360	360	32	32	368640	132710400	46656000	103394602882
BTC_ijb_jcid_var41	360	360	360	32	32	368640	132710400	46656000	103387668521
BTC_ijb_jcid_var41	392	392	392	32	32	401408	157351936	60236288	132872928486
BTC_ijb_jcid_var41	392	392	392	32	32	401408	157351936	60236288	133528086720
BTC_ijb_jcid_var41	392	392	392	32	32	401408	157351936	60236288	133705440608
BTC_ijb_jcid_var41	392	392	392	32	32	401408	157351936	60236288	133839718749
BTC_ijb_jcid_var41	392	392	392	32	32	401408	157351936	60236288	133533715666


==> figures/data/ijb_jcid10/meas/var42.dat <==
BTC_ijb_jcid_var42	8	8	8	32	32	8192	65536	512	1499129
BTC_ijb_jcid_var42	8	8	8	32	32	8192	65536	512	1410954
BTC_ijb_jcid_var42	8	8	8	32	32	8192	65536	512	1414644
BTC_ijb_jcid_var42	8	8	8	32	32	8192	65536	512	1464397
BTC_ijb_jcid_var42	8	8	8	32	32	8192	65536	512	1476166
BTC_ijb_jcid_var42	40	40	40	32	32	40960	1638400	64000	264049420
BTC_ijb_jcid_var42	40	40	40	32	32	40960	1638400	64000	257377875
BTC_ijb_jcid_var42	40	40	40	32	32	40960	1638400	64000	256062405
BTC_ijb_jcid_var42	40	40	40	32	32	40960	1638400	64000	261798753
BTC_ijb_jcid_var42	40	40	40	32	32	40960	1638400	64000	258471108
BTC_ijb_jcid_var42	72	72	72	32	32	73728	5308416	373248	1900359082
BTC_ijb_jcid_var42	72	72	72	32	32	73728	5308416	373248	1910806893
BTC_ijb_jcid_var42	72	72	72	32	32	73728	5308416	373248	1920451341
BTC_ijb_jcid_var42	72	72	72	32	32	73728	5308416	373248	1909109816
BTC_ijb_jcid_var42	72	72	72	32	32	73728	5308416	373248	1906964058
BTC_ijb_jcid_var42	104	104	104	32	32	106496	11075584	1124864	5762725901
BTC_ijb_jcid_var42	104	104	104	32	32	106496	11075584	1124864	5755270133
BTC_ijb_jcid_var42	104	104	104	32	32	106496	11075584	1124864	5791073388
BTC_ijb_jcid_var42	104	104	104	32	32	106496	11075584	1124864	5753195140
BTC_ijb_jcid_var42	104	104	104	32	32	106496	11075584	1124864	5753459877
BTC_ijb_jcid_var42	136	136	136	32	32	139264	18939904	2515456	12878672943
BTC_ijb_jcid_var42	136	136	136	32	32	139264	18939904	2515456	12864402654
BTC_ijb_jcid_var42	136	136	136	32	32	139264	18939904	2515456	12893062102
BTC_ijb_jcid_var42	136	136	136	32	32	139264	18939904	2515456	12881532073
BTC_ijb_jcid_var42	136	136	136	32	32	139264	18939904	2515456	12863582779
BTC_ijb_jcid_var42	168	168	168	32	32	172032	28901376	4741632	24314530619
BTC_ijb_jcid_var42	168	168	168	32	32	172032	28901376	4741632	24283371896
BTC_ijb_jcid_var42	168	168	168	32	32	172032	28901376	4741632	24303716002
BTC_ijb_jcid_var42	168	168	168	32	32	172032	28901376	4741632	24247399950
BTC_ijb_jcid_var42	168	168	168	32	32	172032	28901376	4741632	24248054808
BTC_ijb_jcid_var42	200	200	200	32	32	204800	40960000	8000000	40894903729
BTC_ijb_jcid_var42	200	200	200	32	32	204800	40960000	8000000	40925917925
BTC_ijb_jcid_var42	200	200	200	32	32	204800	40960000	8000000	41315342245
BTC_ijb_jcid_var42	200	200	200	32	32	204800	40960000	8000000	40934043124
BTC_ijb_jcid_var42	200	200	200	32	32	204800	40960000	8000000	40922763115
BTC_ijb_jcid_var42	232	232	232	32	32	237568	55115776	12487168	63856694282
BTC_ijb_jcid_var42	232	232	232	32	32	237568	55115776	12487168	63783890342
BTC_ijb_jcid_var42	232	232	232	32	32	237568	55115776	12487168	63845745855
BTC_ijb_jcid_var42	232	232	232	32	32	237568	55115776	12487168	63850030080
BTC_ijb_jcid_var42	232	232	232	32	32	237568	55115776	12487168	63829090911
BTC_ijb_jcid_var42	264	264	264	32	32	270336	71368704	18399744	94042466732
BTC_ijb_jcid_var42	264	264	264	32	32	270336	71368704	18399744	94004947723
BTC_ijb_jcid_var42	264	264	264	32	32	270336	71368704	18399744	94040863202
BTC_ijb_jcid_var42	264	264	264	32	32	270336	71368704	18399744	94082276537
BTC_ijb_jcid_var42	264	264	264	32	32	270336	71368704	18399744	94426184440
BTC_ijb_jcid_var42	296	296	296	32	32	303104	89718784	25934336	132526423273
BTC_ijb_jcid_var42	296	296	296	32	32	303104	89718784	25934336	132539763624
BTC_ijb_jcid_var42	296	296	296	32	32	303104	89718784	25934336	132486936596
BTC_ijb_jcid_var42	296	296	296	32	32	303104	89718784	25934336	132476212456
BTC_ijb_jcid_var42	296	296	296	32	32	303104	89718784	25934336	132582725041


==> figures/data/ijb_jcid10/meas/var43.dat <==
BTC_ijb_jcid_var43	8	8	8	32	32	8192	65536	512	41204747
BTC_ijb_jcid_var43	8	8	8	32	32	8192	65536	512	1377877
BTC_ijb_jcid_var43	8	8	8	32	32	8192	65536	512	1279888
BTC_ijb_jcid_var43	8	8	8	32	32	8192	65536	512	1450776
BTC_ijb_jcid_var43	8	8	8	32	32	8192	65536	512	1320272
BTC_ijb_jcid_var43	40	40	40	32	32	40960	1638400	64000	196880463
BTC_ijb_jcid_var43	40	40	40	32	32	40960	1638400	64000	183693714
BTC_ijb_jcid_var43	40	40	40	32	32	40960	1638400	64000	183754343
BTC_ijb_jcid_var43	40	40	40	32	32	40960	1638400	64000	182173239
BTC_ijb_jcid_var43	40	40	40	32	32	40960	1638400	64000	182090374
BTC_ijb_jcid_var43	72	72	72	32	32	73728	5308416	373248	1124458269
BTC_ijb_jcid_var43	72	72	72	32	32	73728	5308416	373248	1117833836
BTC_ijb_jcid_var43	72	72	72	32	32	73728	5308416	373248	1113069645
BTC_ijb_jcid_var43	72	72	72	32	32	73728	5308416	373248	1114471902
BTC_ijb_jcid_var43	72	72	72	32	32	73728	5308416	373248	1122940874
BTC_ijb_jcid_var43	104	104	104	32	32	106496	11075584	1124864	3615102835
BTC_ijb_jcid_var43	104	104	104	32	32	106496	11075584	1124864	3612181213
BTC_ijb_jcid_var43	104	104	104	32	32	106496	11075584	1124864	3585255436
BTC_ijb_jcid_var43	104	104	104	32	32	106496	11075584	1124864	3652775448
BTC_ijb_jcid_var43	104	104	104	32	32	106496	11075584	1124864	3587061672
BTC_ijb_jcid_var43	136	136	136	32	32	139264	18939904	2515456	10054014361
BTC_ijb_jcid_var43	136	136	136	32	32	139264	18939904	2515456	10006690427
BTC_ijb_jcid_var43	136	136	136	32	32	139264	18939904	2515456	10067208129
BTC_ijb_jcid_var43	136	136	136	32	32	139264	18939904	2515456	10078139958
BTC_ijb_jcid_var43	136	136	136	32	32	139264	18939904	2515456	10027493469
BTC_ijb_jcid_var43	168	168	168	32	32	172032	28901376	4741632	19894688797
BTC_ijb_jcid_var43	168	168	168	32	32	172032	28901376	4741632	19949601368
BTC_ijb_jcid_var43	168	168	168	32	32	172032	28901376	4741632	20318993348
BTC_ijb_jcid_var43	168	168	168	32	32	172032	28901376	4741632	19920207701
BTC_ijb_jcid_var43	168	168	168	32	32	172032	28901376	4741632	19882996678
BTC_ijb_jcid_var43	200	200	200	32	32	204800	40960000	8000000	37998916595
BTC_ijb_jcid_var43	200	200	200	32	32	204800	40960000	8000000	37965583600
BTC_ijb_jcid_var43	200	200	200	32	32	204800	40960000	8000000	37857033807
BTC_ijb_jcid_var43	200	200	200	32	32	204800	40960000	8000000	37675858372
BTC_ijb_jcid_var43	200	200	200	32	32	204800	40960000	8000000	37650740145
BTC_ijb_jcid_var43	232	232	232	32	32	237568	55115776	12487168	83078906817
BTC_ijb_jcid_var43	232	232	232	32	32	237568	55115776	12487168	82870501569
BTC_ijb_jcid_var43	232	232	232	32	32	237568	55115776	12487168	82647981907
BTC_ijb_jcid_var43	232	232	232	32	32	237568	55115776	12487168	82559301464
BTC_ijb_jcid_var43	232	232	232	32	32	237568	55115776	12487168	82604163192
BTC_ijb_jcid_var43	264	264	264	32	32	270336	71368704	18399744	176638901765
BTC_ijb_jcid_var43	264	264	264	32	32	270336	71368704	18399744	177235037672
BTC_ijb_jcid_var43	264	264	264	32	32	270336	71368704	18399744	177102958639
BTC_ijb_jcid_var43	264	264	264	32	32	270336	71368704	18399744	176989762693
BTC_ijb_jcid_var43	264	264	264	32	32	270336	71368704	18399744	177228008502


==> figures/data/ijb_jcid10/meas/var44.dat <==
BTC_ijb_jcid_var44	8	8	8	32	32	8192	65536	512	41826970
BTC_ijb_jcid_var44	8	8	8	32	32	8192	65536	512	1290565
BTC_ijb_jcid_var44	8	8	8	32	32	8192	65536	512	1306043
BTC_ijb_jcid_var44	8	8	8	32	32	8192	65536	512	1253999
BTC_ijb_jcid_var44	8	8	8	32	32	8192	65536	512	1350848
BTC_ijb_jcid_var44	40	40	40	32	32	40960	1638400	64000	142344524
BTC_ijb_jcid_var44	40	40	40	32	32	40960	1638400	64000	139591601
BTC_ijb_jcid_var44	40	40	40	32	32	40960	1638400	64000	139731785
BTC_ijb_jcid_var44	40	40	40	32	32	40960	1638400	64000	139547912
BTC_ijb_jcid_var44	40	40	40	32	32	40960	1638400	64000	140168034
BTC_ijb_jcid_var44	72	72	72	32	32	73728	5308416	373248	858309726
BTC_ijb_jcid_var44	72	72	72	32	32	73728	5308416	373248	829482174
BTC_ijb_jcid_var44	72	72	72	32	32	73728	5308416	373248	828564162
BTC_ijb_jcid_var44	72	72	72	32	32	73728	5308416	373248	829109064
BTC_ijb_jcid_var44	72	72	72	32	32	73728	5308416	373248	832343773
BTC_ijb_jcid_var44	104	104	104	32	32	106496	11075584	1124864	2538472051
BTC_ijb_jcid_var44	104	104	104	32	32	106496	11075584	1124864	2550060234
BTC_ijb_jcid_var44	104	104	104	32	32	106496	11075584	1124864	2524823439
BTC_ijb_jcid_var44	104	104	104	32	32	106496	11075584	1124864	2524305296
BTC_ijb_jcid_var44	104	104	104	32	32	106496	11075584	1124864	2524587442
BTC_ijb_jcid_var44	136	136	136	32	32	139264	18939904	2515456	5884982117
BTC_ijb_jcid_var44	136	136	136	32	32	139264	18939904	2515456	5876592618
BTC_ijb_jcid_var44	136	136	136	32	32	139264	18939904	2515456	5910214495
BTC_ijb_jcid_var44	136	136	136	32	32	139264	18939904	2515456	5865588238
BTC_ijb_jcid_var44	136	136	136	32	32	139264	18939904	2515456	5883808178
BTC_ijb_jcid_var44	168	168	168	32	32	172032	28901376	4741632	12513801649
BTC_ijb_jcid_var44	168	168	168	32	32	172032	28901376	4741632	12530271678
BTC_ijb_jcid_var44	168	168	168	32	32	172032	28901376	4741632	12528133952
BTC_ijb_jcid_var44	168	168	168	32	32	172032	28901376	4741632	12532242197
BTC_ijb_jcid_var44	168	168	168	32	32	172032	28901376	4741632	12510341521
BTC_ijb_jcid_var44	200	200	200	32	32	204800	40960000	8000000	24405431730
BTC_ijb_jcid_var44	200	200	200	32	32	204800	40960000	8000000	24362011523
BTC_ijb_jcid_var44	200	200	200	32	32	204800	40960000	8000000	24418251458
BTC_ijb_jcid_var44	200	200	200	32	32	204800	40960000	8000000	24422020563
BTC_ijb_jcid_var44	200	200	200	32	32	204800	40960000	8000000	24370451233
BTC_ijb_jcid_var44	232	232	232	32	32	237568	55115776	12487168	46355072191
BTC_ijb_jcid_var44	232	232	232	32	32	237568	55115776	12487168	46621252954
BTC_ijb_jcid_var44	232	232	232	32	32	237568	55115776	12487168	46851037395
BTC_ijb_jcid_var44	232	232	232	32	32	237568	55115776	12487168	46842827497
BTC_ijb_jcid_var44	232	232	232	32	32	237568	55115776	12487168	46848889027
BTC_ijb_jcid_var44	264	264	264	32	32	270336	71368704	18399744	107740272295
BTC_ijb_jcid_var44	264	264	264	32	32	270336	71368704	18399744	107974417438
BTC_ijb_jcid_var44	264	264	264	32	32	270336	71368704	18399744	107769636290
BTC_ijb_jcid_var44	264	264	264	32	32	270336	71368704	18399744	106753384493
BTC_ijb_jcid_var44	264	264	264	32	32	270336	71368704	18399744	106402987547
BTC_ijb_jcid_var44	296	296	296	32	32	303104	89718784	25934336	214421840528
BTC_ijb_jcid_var44	296	296	296	32	32	303104	89718784	25934336	214493851180
BTC_ijb_jcid_var44	296	296	296	32	32	303104	89718784	25934336	214698499838
BTC_ijb_jcid_var44	296	296	296	32	32	303104	89718784	25934336	214526670434
BTC_ijb_jcid_var44	296	296	296	32	32	303104	89718784	25934336	214399174046


==> figures/data/ijb_jcid10/meas/var45.dat <==
BTC_ijb_jcid_var45	8	8	8	32	32	8192	65536	512	18510307
BTC_ijb_jcid_var45	8	8	8	32	32	8192	65536	512	1389993
BTC_ijb_jcid_var45	8	8	8	32	32	8192	65536	512	1476569
BTC_ijb_jcid_var45	8	8	8	32	32	8192	65536	512	1393322
BTC_ijb_jcid_var45	8	8	8	32	32	8192	65536	512	1489551
BTC_ijb_jcid_var45	40	40	40	32	32	40960	1638400	64000	210949306
BTC_ijb_jcid_var45	40	40	40	32	32	40960	1638400	64000	192171210
BTC_ijb_jcid_var45	40	40	40	32	32	40960	1638400	64000	192089009
BTC_ijb_jcid_var45	40	40	40	32	32	40960	1638400	64000	192012522
BTC_ijb_jcid_var45	40	40	40	32	32	40960	1638400	64000	192781326
BTC_ijb_jcid_var45	72	72	72	32	32	73728	5308416	373248	1143887992
BTC_ijb_jcid_var45	72	72	72	32	32	73728	5308416	373248	1138334727
BTC_ijb_jcid_var45	72	72	72	32	32	73728	5308416	373248	1138219302
BTC_ijb_jcid_var45	72	72	72	32	32	73728	5308416	373248	1134898751
BTC_ijb_jcid_var45	72	72	72	32	32	73728	5308416	373248	1135558032
BTC_ijb_jcid_var45	104	104	104	32	32	106496	11075584	1124864	3557272529
BTC_ijb_jcid_var45	104	104	104	32	32	106496	11075584	1124864	3537714268
BTC_ijb_jcid_var45	104	104	104	32	32	106496	11075584	1124864	3544375268
BTC_ijb_jcid_var45	104	104	104	32	32	106496	11075584	1124864	3531697254
BTC_ijb_jcid_var45	104	104	104	32	32	106496	11075584	1124864	3551691920
BTC_ijb_jcid_var45	136	136	136	32	32	139264	18939904	2515456	8920675643
BTC_ijb_jcid_var45	136	136	136	32	32	139264	18939904	2515456	8976963759
BTC_ijb_jcid_var45	136	136	136	32	32	139264	18939904	2515456	8892031478
BTC_ijb_jcid_var45	136	136	136	32	32	139264	18939904	2515456	8900889937
BTC_ijb_jcid_var45	136	136	136	32	32	139264	18939904	2515456	8933025210
BTC_ijb_jcid_var45	168	168	168	32	32	172032	28901376	4741632	16028154940
BTC_ijb_jcid_var45	168	168	168	32	32	172032	28901376	4741632	15983535039
BTC_ijb_jcid_var45	168	168	168	32	32	172032	28901376	4741632	16029063266
BTC_ijb_jcid_var45	168	168	168	32	32	172032	28901376	4741632	16056475677
BTC_ijb_jcid_var45	168	168	168	32	32	172032	28901376	4741632	15979754917
BTC_ijb_jcid_var45	200	200	200	32	32	204800	40960000	8000000	30968885018
BTC_ijb_jcid_var45	200	200	200	32	32	204800	40960000	8000000	30962314588
BTC_ijb_jcid_var45	200	200	200	32	32	204800	40960000	8000000	30922711415
BTC_ijb_jcid_var45	200	200	200	32	32	204800	40960000	8000000	30975201886
BTC_ijb_jcid_var45	200	200	200	32	32	204800	40960000	8000000	30974201312
BTC_ijb_jcid_var45	232	232	232	32	32	237568	55115776	12487168	45437020567
BTC_ijb_jcid_var45	232	232	232	32	32	237568	55115776	12487168	45139581704
BTC_ijb_jcid_var45	232	232	232	32	32	237568	55115776	12487168	45166006772
BTC_ijb_jcid_var45	232	232	232	32	32	237568	55115776	12487168	45174856247
BTC_ijb_jcid_var45	232	232	232	32	32	237568	55115776	12487168	45176542369
BTC_ijb_jcid_var45	264	264	264	32	32	270336	71368704	18399744	72652897476
BTC_ijb_jcid_var45	264	264	264	32	32	270336	71368704	18399744	72590630986
BTC_ijb_jcid_var45	264	264	264	32	32	270336	71368704	18399744	72533425144
BTC_ijb_jcid_var45	264	264	264	32	32	270336	71368704	18399744	72320699460
BTC_ijb_jcid_var45	264	264	264	32	32	270336	71368704	18399744	72120435109
BTC_ijb_jcid_var45	296	296	296	32	32	303104	89718784	25934336	134643783055
BTC_ijb_jcid_var45	296	296	296	32	32	303104	89718784	25934336	135237092496
BTC_ijb_jcid_var45	296	296	296	32	32	303104	89718784	25934336	134932411647
BTC_ijb_jcid_var45	296	296	296	32	32	303104	89718784	25934336	134955433750
BTC_ijb_jcid_var45	296	296	296	32	32	303104	89718784	25934336	135043177914


==> figures/data/ijb_jcid10/meas/var46.dat <==
BTC_ijb_jcid_var46	8	8	8	32	32	8192	65536	512	1516869
BTC_ijb_jcid_var46	8	8	8	32	32	8192	65536	512	1438581
BTC_ijb_jcid_var46	8	8	8	32	32	8192	65536	512	1446623
BTC_ijb_jcid_var46	8	8	8	32	32	8192	65536	512	1435774
BTC_ijb_jcid_var46	8	8	8	32	32	8192	65536	512	1535626
BTC_ijb_jcid_var46	40	40	40	32	32	40960	1638400	64000	288516181
BTC_ijb_jcid_var46	40	40	40	32	32	40960	1638400	64000	284502571
BTC_ijb_jcid_var46	40	40	40	32	32	40960	1638400	64000	284520236
BTC_ijb_jcid_var46	40	40	40	32	32	40960	1638400	64000	285049470
BTC_ijb_jcid_var46	40	40	40	32	32	40960	1638400	64000	285275984
BTC_ijb_jcid_var46	72	72	72	32	32	73728	5308416	373248	1912614797
BTC_ijb_jcid_var46	72	72	72	32	32	73728	5308416	373248	1928929551
BTC_ijb_jcid_var46	72	72	72	32	32	73728	5308416	373248	1901380473
BTC_ijb_jcid_var46	72	72	72	32	32	73728	5308416	373248	1901534905
BTC_ijb_jcid_var46	72	72	72	32	32	73728	5308416	373248	1901534942
BTC_ijb_jcid_var46	104	104	104	32	32	106496	11075584	1124864	5762757744
BTC_ijb_jcid_var46	104	104	104	32	32	106496	11075584	1124864	5756212641
BTC_ijb_jcid_var46	104	104	104	32	32	106496	11075584	1124864	5765283108
BTC_ijb_jcid_var46	104	104	104	32	32	106496	11075584	1124864	5795821512
BTC_ijb_jcid_var46	104	104	104	32	32	106496	11075584	1124864	5768137234
BTC_ijb_jcid_var46	136	136	136	32	32	139264	18939904	2515456	13234231263
BTC_ijb_jcid_var46	136	136	136	32	32	139264	18939904	2515456	13206737905
BTC_ijb_jcid_var46	136	136	136	32	32	139264	18939904	2515456	13277164525
BTC_ijb_jcid_var46	136	136	136	32	32	139264	18939904	2515456	13273957813
BTC_ijb_jcid_var46	136	136	136	32	32	139264	18939904	2515456	13204856458
BTC_ijb_jcid_var46	168	168	168	32	32	172032	28901376	4741632	25462695487
BTC_ijb_jcid_var46	168	168	168	32	32	172032	28901376	4741632	25446951902
BTC_ijb_jcid_var46	168	168	168	32	32	172032	28901376	4741632	25461333613
BTC_ijb_jcid_var46	168	168	168	32	32	172032	28901376	4741632	25459067362
BTC_ijb_jcid_var46	168	168	168	32	32	172032	28901376	4741632	25436728535
BTC_ijb_jcid_var46	200	200	200	32	32	204800	40960000	8000000	43388048362
BTC_ijb_jcid_var46	200	200	200	32	32	204800	40960000	8000000	43050315252
BTC_ijb_jcid_var46	200	200	200	32	32	204800	40960000	8000000	43053342678
BTC_ijb_jcid_var46	200	200	200	32	32	204800	40960000	8000000	43036441675
BTC_ijb_jcid_var46	200	200	200	32	32	204800	40960000	8000000	43069350346
BTC_ijb_jcid_var46	232	232	232	32	32	237568	55115776	12487168	67217755261
BTC_ijb_jcid_var46	232	232	232	32	32	237568	55115776	12487168	67218303423
BTC_ijb_jcid_var46	232	232	232	32	32	237568	55115776	12487168	67151352433
BTC_ijb_jcid_var46	232	232	232	32	32	237568	55115776	12487168	67172335475
BTC_ijb_jcid_var46	232	232	232	32	32	237568	55115776	12487168	67128757565
BTC_ijb_jcid_var46	264	264	264	32	32	270336	71368704	18399744	99021311489
BTC_ijb_jcid_var46	264	264	264	32	32	270336	71368704	18399744	99086251155
BTC_ijb_jcid_var46	264	264	264	32	32	270336	71368704	18399744	99017752599
BTC_ijb_jcid_var46	264	264	264	32	32	270336	71368704	18399744	99282997706
BTC_ijb_jcid_var46	264	264	264	32	32	270336	71368704	18399744	99043400500
BTC_ijb_jcid_var46	296	296	296	32	32	303104	89718784	25934336	139783380385
BTC_ijb_jcid_var46	296	296	296	32	32	303104	89718784	25934336	139796379641
BTC_ijb_jcid_var46	296	296	296	32	32	303104	89718784	25934336	139850396765
BTC_ijb_jcid_var46	296	296	296	32	32	303104	89718784	25934336	139573445368
BTC_ijb_jcid_var46	296	296	296	32	32	303104	89718784	25934336	139327868630


==> figures/data/ijb_jcid10/meas/var47.dat <==
BTC_ijb_jcid_var47	8	8	8	32	32	8192	65536	512	1266055
BTC_ijb_jcid_var47	8	8	8	32	32	8192	65536	512	1141147
BTC_ijb_jcid_var47	8	8	8	32	32	8192	65536	512	1143863
BTC_ijb_jcid_var47	8	8	8	32	32	8192	65536	512	1138365
BTC_ijb_jcid_var47	8	8	8	32	32	8192	65536	512	1137951
BTC_ijb_jcid_var47	40	40	40	32	32	40960	1638400	64000	146195997
BTC_ijb_jcid_var47	40	40	40	32	32	40960	1638400	64000	143240528
BTC_ijb_jcid_var47	40	40	40	32	32	40960	1638400	64000	141239958
BTC_ijb_jcid_var47	40	40	40	32	32	40960	1638400	64000	141655565
BTC_ijb_jcid_var47	40	40	40	32	32	40960	1638400	64000	140790294
BTC_ijb_jcid_var47	72	72	72	32	32	73728	5308416	373248	826433823
BTC_ijb_jcid_var47	72	72	72	32	32	73728	5308416	373248	826288733
BTC_ijb_jcid_var47	72	72	72	32	32	73728	5308416	373248	829718036
BTC_ijb_jcid_var47	72	72	72	32	32	73728	5308416	373248	828685918
BTC_ijb_jcid_var47	72	72	72	32	32	73728	5308416	373248	826151154
BTC_ijb_jcid_var47	104	104	104	32	32	106496	11075584	1124864	2478786941
BTC_ijb_jcid_var47	104	104	104	32	32	106496	11075584	1124864	2467168940
BTC_ijb_jcid_var47	104	104	104	32	32	106496	11075584	1124864	2472161143
BTC_ijb_jcid_var47	104	104	104	32	32	106496	11075584	1124864	2464460514
BTC_ijb_jcid_var47	104	104	104	32	32	106496	11075584	1124864	2463869224
BTC_ijb_jcid_var47	136	136	136	32	32	139264	18939904	2515456	5676056668
BTC_ijb_jcid_var47	136	136	136	32	32	139264	18939904	2515456	5666538077
BTC_ijb_jcid_var47	136	136	136	32	32	139264	18939904	2515456	5652405864
BTC_ijb_jcid_var47	136	136	136	32	32	139264	18939904	2515456	5644897449
BTC_ijb_jcid_var47	136	136	136	32	32	139264	18939904	2515456	5635884395
BTC_ijb_jcid_var47	168	168	168	32	32	172032	28901376	4741632	12009588014
BTC_ijb_jcid_var47	168	168	168	32	32	172032	28901376	4741632	12037086096
BTC_ijb_jcid_var47	168	168	168	32	32	172032	28901376	4741632	12017201495
BTC_ijb_jcid_var47	168	168	168	32	32	172032	28901376	4741632	12013779832
BTC_ijb_jcid_var47	168	168	168	32	32	172032	28901376	4741632	12038440886
BTC_ijb_jcid_var47	200	200	200	32	32	204800	40960000	8000000	21201736105
BTC_ijb_jcid_var47	200	200	200	32	32	204800	40960000	8000000	21168066245
BTC_ijb_jcid_var47	200	200	200	32	32	204800	40960000	8000000	21034465726
BTC_ijb_jcid_var47	200	200	200	32	32	204800	40960000	8000000	21067016697
BTC_ijb_jcid_var47	200	200	200	32	32	204800	40960000	8000000	21060296261
BTC_ijb_jcid_var47	232	232	232	32	32	237568	55115776	12487168	35019477437
BTC_ijb_jcid_var47	232	232	232	32	32	237568	55115776	12487168	35279115234
BTC_ijb_jcid_var47	232	232	232	32	32	237568	55115776	12487168	34977329181
BTC_ijb_jcid_var47	232	232	232	32	32	237568	55115776	12487168	35010149179
BTC_ijb_jcid_var47	232	232	232	32	32	237568	55115776	12487168	35021521904
BTC_ijb_jcid_var47	264	264	264	32	32	270336	71368704	18399744	56426213916
BTC_ijb_jcid_var47	264	264	264	32	32	270336	71368704	18399744	56469583091
BTC_ijb_jcid_var47	264	264	264	32	32	270336	71368704	18399744	56422860262
BTC_ijb_jcid_var47	264	264	264	32	32	270336	71368704	18399744	56429995378
BTC_ijb_jcid_var47	264	264	264	32	32	270336	71368704	18399744	56451854984
BTC_ijb_jcid_var47	296	296	296	32	32	303104	89718784	25934336	75250367127
BTC_ijb_jcid_var47	296	296	296	32	32	303104	89718784	25934336	75268743262
BTC_ijb_jcid_var47	296	296	296	32	32	303104	89718784	25934336	75280973644
BTC_ijb_jcid_var47	296	296	296	32	32	303104	89718784	25934336	75281738628
BTC_ijb_jcid_var47	296	296	296	32	32	303104	89718784	25934336	75237304760
BTC_ijb_jcid_var47	328	328	328	32	32	335872	110166016	35287552	104085179844
BTC_ijb_jcid_var47	328	328	328	32	32	335872	110166016	35287552	103825862106
BTC_ijb_jcid_var47	328	328	328	32	32	335872	110166016	35287552	103832419597
BTC_ijb_jcid_var47	328	328	328	32	32	335872	110166016	35287552	103800169380
BTC_ijb_jcid_var47	328	328	328	32	32	335872	110166016	35287552	103874640420
BTC_ijb_jcid_var47	360	360	360	32	32	368640	132710400	46656000	139805469608
BTC_ijb_jcid_var47	360	360	360	32	32	368640	132710400	46656000	139854252294
BTC_ijb_jcid_var47	360	360	360	32	32	368640	132710400	46656000	140127211846
BTC_ijb_jcid_var47	360	360	360	32	32	368640	132710400	46656000	139890745288
BTC_ijb_jcid_var47	360	360	360	32	32	368640	132710400	46656000	139806231056


==> figures/data/ijb_jcid10/meas/var48.dat <==
BTC_ijb_jcid_var48	8	8	8	32	32	8192	65536	512	1490534
BTC_ijb_jcid_var48	8	8	8	32	32	8192	65536	512	1444999
BTC_ijb_jcid_var48	8	8	8	32	32	8192	65536	512	1424562
BTC_ijb_jcid_var48	8	8	8	32	32	8192	65536	512	1433500
BTC_ijb_jcid_var48	8	8	8	32	32	8192	65536	512	1426684
BTC_ijb_jcid_var48	40	40	40	32	32	40960	1638400	64000	275297260
BTC_ijb_jcid_var48	40	40	40	32	32	40960	1638400	64000	271152059
BTC_ijb_jcid_var48	40	40	40	32	32	40960	1638400	64000	269481589
BTC_ijb_jcid_var48	40	40	40	32	32	40960	1638400	64000	269415403
BTC_ijb_jcid_var48	40	40	40	32	32	40960	1638400	64000	269475945
BTC_ijb_jcid_var48	72	72	72	32	32	73728	5308416	373248	1894531881
BTC_ijb_jcid_var48	72	72	72	32	32	73728	5308416	373248	1895729444
BTC_ijb_jcid_var48	72	72	72	32	32	73728	5308416	373248	1915486959
BTC_ijb_jcid_var48	72	72	72	32	32	73728	5308416	373248	1894723236
BTC_ijb_jcid_var48	72	72	72	32	32	73728	5308416	373248	1892645107
BTC_ijb_jcid_var48	104	104	104	32	32	106496	11075584	1124864	5760507670
BTC_ijb_jcid_var48	104	104	104	32	32	106496	11075584	1124864	5716114084
BTC_ijb_jcid_var48	104	104	104	32	32	106496	11075584	1124864	5725599930
BTC_ijb_jcid_var48	104	104	104	32	32	106496	11075584	1124864	5710899258
BTC_ijb_jcid_var48	104	104	104	32	32	106496	11075584	1124864	5720258397
BTC_ijb_jcid_var48	136	136	136	32	32	139264	18939904	2515456	13124086448
BTC_ijb_jcid_var48	136	136	136	32	32	139264	18939904	2515456	13173098615
BTC_ijb_jcid_var48	136	136	136	32	32	139264	18939904	2515456	13102787715
BTC_ijb_jcid_var48	136	136	136	32	32	139264	18939904	2515456	13125465822
BTC_ijb_jcid_var48	136	136	136	32	32	139264	18939904	2515456	13204549157
BTC_ijb_jcid_var48	168	168	168	32	32	172032	28901376	4741632	25481602294
BTC_ijb_jcid_var48	168	168	168	32	32	172032	28901376	4741632	25502481250
BTC_ijb_jcid_var48	168	168	168	32	32	172032	28901376	4741632	25810703265
BTC_ijb_jcid_var48	168	168	168	32	32	172032	28901376	4741632	25482383168
BTC_ijb_jcid_var48	168	168	168	32	32	172032	28901376	4741632	25488805114
BTC_ijb_jcid_var48	200	200	200	32	32	204800	40960000	8000000	43053799215
BTC_ijb_jcid_var48	200	200	200	32	32	204800	40960000	8000000	43071384545
BTC_ijb_jcid_var48	200	200	200	32	32	204800	40960000	8000000	43054694903
BTC_ijb_jcid_var48	200	200	200	32	32	204800	40960000	8000000	43055389313
BTC_ijb_jcid_var48	200	200	200	32	32	204800	40960000	8000000	43069981428
BTC_ijb_jcid_var48	232	232	232	32	32	237568	55115776	12487168	67165903996
BTC_ijb_jcid_var48	232	232	232	32	32	237568	55115776	12487168	67239594869
BTC_ijb_jcid_var48	232	232	232	32	32	237568	55115776	12487168	67293529319
BTC_ijb_jcid_var48	232	232	232	32	32	237568	55115776	12487168	67419564686
BTC_ijb_jcid_var48	232	232	232	32	32	237568	55115776	12487168	67478680917
BTC_ijb_jcid_var48	264	264	264	32	32	270336	71368704	18399744	99045392992
BTC_ijb_jcid_var48	264	264	264	32	32	270336	71368704	18399744	98957701102
BTC_ijb_jcid_var48	264	264	264	32	32	270336	71368704	18399744	99406237889
BTC_ijb_jcid_var48	264	264	264	32	32	270336	71368704	18399744	99305694932
BTC_ijb_jcid_var48	264	264	264	32	32	270336	71368704	18399744	99561642504
BTC_ijb_jcid_var48	296	296	296	32	32	303104	89718784	25934336	140313931977
BTC_ijb_jcid_var48	296	296	296	32	32	303104	89718784	25934336	140324359909
BTC_ijb_jcid_var48	296	296	296	32	32	303104	89718784	25934336	140330328964
BTC_ijb_jcid_var48	296	296	296	32	32	303104	89718784	25934336	140319437197
BTC_ijb_jcid_var48	296	296	296	32	32	303104	89718784	25934336	140549610305


==> figures/data/ijb_jcid10/meas/var49.dat <==
BTC_ijb_jcid_var49	8	8	8	32	32	8192	65536	512	2724804
BTC_ijb_jcid_var49	8	8	8	32	32	8192	65536	512	2539544
BTC_ijb_jcid_var49	8	8	8	32	32	8192	65536	512	2539149
BTC_ijb_jcid_var49	8	8	8	32	32	8192	65536	512	2541376
BTC_ijb_jcid_var49	8	8	8	32	32	8192	65536	512	2538524
BTC_ijb_jcid_var49	40	40	40	32	32	40960	1638400	64000	180248716
BTC_ijb_jcid_var49	40	40	40	32	32	40960	1638400	64000	175199457
BTC_ijb_jcid_var49	40	40	40	32	32	40960	1638400	64000	175167390
BTC_ijb_jcid_var49	40	40	40	32	32	40960	1638400	64000	175702390
BTC_ijb_jcid_var49	40	40	40	32	32	40960	1638400	64000	175196463
BTC_ijb_jcid_var49	72	72	72	32	32	73728	5308416	373248	1796308743
BTC_ijb_jcid_var49	72	72	72	32	32	73728	5308416	373248	1797125667
BTC_ijb_jcid_var49	72	72	72	32	32	73728	5308416	373248	1806010572
BTC_ijb_jcid_var49	72	72	72	32	32	73728	5308416	373248	1819298616
BTC_ijb_jcid_var49	72	72	72	32	32	73728	5308416	373248	1796521991
BTC_ijb_jcid_var49	104	104	104	32	32	106496	11075584	1124864	5201065548
BTC_ijb_jcid_var49	104	104	104	32	32	106496	11075584	1124864	5217672865
BTC_ijb_jcid_var49	104	104	104	32	32	106496	11075584	1124864	5229932891
BTC_ijb_jcid_var49	104	104	104	32	32	106496	11075584	1124864	5206074474
BTC_ijb_jcid_var49	104	104	104	32	32	106496	11075584	1124864	5199386027
BTC_ijb_jcid_var49	136	136	136	32	32	139264	18939904	2515456	12893717617
BTC_ijb_jcid_var49	136	136	136	32	32	139264	18939904	2515456	12914311592
BTC_ijb_jcid_var49	136	136	136	32	32	139264	18939904	2515456	12914525015
BTC_ijb_jcid_var49	136	136	136	32	32	139264	18939904	2515456	12920241040
BTC_ijb_jcid_var49	136	136	136	32	32	139264	18939904	2515456	12931333371
BTC_ijb_jcid_var49	168	168	168	32	32	172032	28901376	4741632	25839699564
BTC_ijb_jcid_var49	168	168	168	32	32	172032	28901376	4741632	25862853386
BTC_ijb_jcid_var49	168	168	168	32	32	172032	28901376	4741632	25859169874
BTC_ijb_jcid_var49	168	168	168	32	32	172032	28901376	4741632	25878111718
BTC_ijb_jcid_var49	168	168	168	32	32	172032	28901376	4741632	25849167855
BTC_ijb_jcid_var49	200	200	200	32	32	204800	40960000	8000000	43495486017
BTC_ijb_jcid_var49	200	200	200	32	32	204800	40960000	8000000	43535035507
BTC_ijb_jcid_var49	200	200	200	32	32	204800	40960000	8000000	43521835168
BTC_ijb_jcid_var49	200	200	200	32	32	204800	40960000	8000000	43537682676
BTC_ijb_jcid_var49	200	200	200	32	32	204800	40960000	8000000	43536950252
BTC_ijb_jcid_var49	232	232	232	32	32	237568	55115776	12487168	67969010632
BTC_ijb_jcid_var49	232	232	232	32	32	237568	55115776	12487168	68056488086
BTC_ijb_jcid_var49	232	232	232	32	32	237568	55115776	12487168	68051062949
BTC_ijb_jcid_var49	232	232	232	32	32	237568	55115776	12487168	68305459783
BTC_ijb_jcid_var49	232	232	232	32	32	237568	55115776	12487168	68269971833
BTC_ijb_jcid_var49	264	264	264	32	32	270336	71368704	18399744	100293023460
BTC_ijb_jcid_var49	264	264	264	32	32	270336	71368704	18399744	100320600141
BTC_ijb_jcid_var49	264	264	264	32	32	270336	71368704	18399744	100316890380
BTC_ijb_jcid_var49	264	264	264	32	32	270336	71368704	18399744	100210707007
BTC_ijb_jcid_var49	264	264	264	32	32	270336	71368704	18399744	100261194811
BTC_ijb_jcid_var49	296	296	296	32	32	303104	89718784	25934336	141531124601
BTC_ijb_jcid_var49	296	296	296	32	32	303104	89718784	25934336	141837981450
BTC_ijb_jcid_var49	296	296	296	32	32	303104	89718784	25934336	141586281751
BTC_ijb_jcid_var49	296	296	296	32	32	303104	89718784	25934336	141546127116
BTC_ijb_jcid_var49	296	296	296	32	32	303104	89718784	25934336	141561265139


==> figures/data/ijb_jcid10/meas/var5.dat <==
BTC_ijb_jcid_var5	8	8	8	32	32	8192	65536	512	2875491
BTC_ijb_jcid_var5	8	8	8	32	32	8192	65536	512	2429865
BTC_ijb_jcid_var5	8	8	8	32	32	8192	65536	512	2434423
BTC_ijb_jcid_var5	8	8	8	32	32	8192	65536	512	2431900
BTC_ijb_jcid_var5	8	8	8	32	32	8192	65536	512	2525351
BTC_ijb_jcid_var5	40	40	40	32	32	40960	1638400	64000	315301106
BTC_ijb_jcid_var5	40	40	40	32	32	40960	1638400	64000	304135505
BTC_ijb_jcid_var5	40	40	40	32	32	40960	1638400	64000	306643141
BTC_ijb_jcid_var5	40	40	40	32	32	40960	1638400	64000	304204239
BTC_ijb_jcid_var5	40	40	40	32	32	40960	1638400	64000	305620830
BTC_ijb_jcid_var5	72	72	72	32	32	73728	5308416	373248	18731564150
BTC_ijb_jcid_var5	72	72	72	32	32	73728	5308416	373248	18734751975
BTC_ijb_jcid_var5	72	72	72	32	32	73728	5308416	373248	18723347842
BTC_ijb_jcid_var5	72	72	72	32	32	73728	5308416	373248	18750454287
BTC_ijb_jcid_var5	72	72	72	32	32	73728	5308416	373248	18729409832
BTC_ijb_jcid_var5	104	104	104	32	32	106496	11075584	1124864	59357238920
BTC_ijb_jcid_var5	104	104	104	32	32	106496	11075584	1124864	59306518646
BTC_ijb_jcid_var5	104	104	104	32	32	106496	11075584	1124864	59298071771
BTC_ijb_jcid_var5	104	104	104	32	32	106496	11075584	1124864	59348211020
BTC_ijb_jcid_var5	104	104	104	32	32	106496	11075584	1124864	59281218176
BTC_ijb_jcid_var5	136	136	136	32	32	139264	18939904	2515456	130686387502
BTC_ijb_jcid_var5	136	136	136	32	32	139264	18939904	2515456	130730893573
BTC_ijb_jcid_var5	136	136	136	32	32	139264	18939904	2515456	130623407960
BTC_ijb_jcid_var5	136	136	136	32	32	139264	18939904	2515456	130494013328
BTC_ijb_jcid_var5	136	136	136	32	32	139264	18939904	2515456	130057931731
BTC_ijb_jcid_var5	168	168	168	32	32	172032	28901376	4741632	240927013216
BTC_ijb_jcid_var5	168	168	168	32	32	172032	28901376	4741632	241665887139
BTC_ijb_jcid_var5	168	168	168	32	32	172032	28901376	4741632	242052090127
BTC_ijb_jcid_var5	168	168	168	32	32	172032	28901376	4741632	241832933769
BTC_ijb_jcid_var5	168	168	168	32	32	172032	28901376	4741632	241818932915


==> figures/data/ijb_jcid10/meas/var50.dat <==
BTC_ijb_jcid_var50	8	8	8	32	32	8192	65536	512	2966849
BTC_ijb_jcid_var50	8	8	8	32	32	8192	65536	512	2829425
BTC_ijb_jcid_var50	8	8	8	32	32	8192	65536	512	2832144
BTC_ijb_jcid_var50	8	8	8	32	32	8192	65536	512	2927796
BTC_ijb_jcid_var50	8	8	8	32	32	8192	65536	512	2828550
BTC_ijb_jcid_var50	40	40	40	32	32	40960	1638400	64000	303263395
BTC_ijb_jcid_var50	40	40	40	32	32	40960	1638400	64000	301273831
BTC_ijb_jcid_var50	40	40	40	32	32	40960	1638400	64000	300529435
BTC_ijb_jcid_var50	40	40	40	32	32	40960	1638400	64000	300364126
BTC_ijb_jcid_var50	40	40	40	32	32	40960	1638400	64000	300784134
BTC_ijb_jcid_var50	72	72	72	32	32	73728	5308416	373248	2503123780
BTC_ijb_jcid_var50	72	72	72	32	32	73728	5308416	373248	2504312875
BTC_ijb_jcid_var50	72	72	72	32	32	73728	5308416	373248	2501526350
BTC_ijb_jcid_var50	72	72	72	32	32	73728	5308416	373248	2503246033
BTC_ijb_jcid_var50	72	72	72	32	32	73728	5308416	373248	2503987129
BTC_ijb_jcid_var50	104	104	104	32	32	106496	11075584	1124864	7574674648
BTC_ijb_jcid_var50	104	104	104	32	32	106496	11075584	1124864	7581263688
BTC_ijb_jcid_var50	104	104	104	32	32	106496	11075584	1124864	7575313816
BTC_ijb_jcid_var50	104	104	104	32	32	106496	11075584	1124864	7600919209
BTC_ijb_jcid_var50	104	104	104	32	32	106496	11075584	1124864	7570185333
BTC_ijb_jcid_var50	136	136	136	32	32	139264	18939904	2515456	17719761855
BTC_ijb_jcid_var50	136	136	136	32	32	139264	18939904	2515456	17786479785
BTC_ijb_jcid_var50	136	136	136	32	32	139264	18939904	2515456	17721915627
BTC_ijb_jcid_var50	136	136	136	32	32	139264	18939904	2515456	17750452219
BTC_ijb_jcid_var50	136	136	136	32	32	139264	18939904	2515456	17722598460
BTC_ijb_jcid_var50	168	168	168	32	32	172032	28901376	4741632	34525107499
BTC_ijb_jcid_var50	168	168	168	32	32	172032	28901376	4741632	34538753710
BTC_ijb_jcid_var50	168	168	168	32	32	172032	28901376	4741632	34534720422
BTC_ijb_jcid_var50	168	168	168	32	32	172032	28901376	4741632	34487010011
BTC_ijb_jcid_var50	168	168	168	32	32	172032	28901376	4741632	34532061381
BTC_ijb_jcid_var50	200	200	200	32	32	204800	40960000	8000000	58114753072
BTC_ijb_jcid_var50	200	200	200	32	32	204800	40960000	8000000	58078072970
BTC_ijb_jcid_var50	200	200	200	32	32	204800	40960000	8000000	58124525010
BTC_ijb_jcid_var50	200	200	200	32	32	204800	40960000	8000000	58170631680
BTC_ijb_jcid_var50	200	200	200	32	32	204800	40960000	8000000	58111334826
BTC_ijb_jcid_var50	232	232	232	32	32	237568	55115776	12487168	90861047997
BTC_ijb_jcid_var50	232	232	232	32	32	237568	55115776	12487168	90520477519
BTC_ijb_jcid_var50	232	232	232	32	32	237568	55115776	12487168	90521779771
BTC_ijb_jcid_var50	232	232	232	32	32	237568	55115776	12487168	90532232174
BTC_ijb_jcid_var50	232	232	232	32	32	237568	55115776	12487168	90521449623
BTC_ijb_jcid_var50	264	264	264	32	32	270336	71368704	18399744	133513847799
BTC_ijb_jcid_var50	264	264	264	32	32	270336	71368704	18399744	133553133050
BTC_ijb_jcid_var50	264	264	264	32	32	270336	71368704	18399744	133565382387
BTC_ijb_jcid_var50	264	264	264	32	32	270336	71368704	18399744	133869146818
BTC_ijb_jcid_var50	264	264	264	32	32	270336	71368704	18399744	133480996379


==> figures/data/ijb_jcid10/meas/var51.dat <==
BTC_ijb_jcid_var51	8	8	8	32	32	8192	65536	512	2779523
BTC_ijb_jcid_var51	8	8	8	32	32	8192	65536	512	2541317
BTC_ijb_jcid_var51	8	8	8	32	32	8192	65536	512	2542110
BTC_ijb_jcid_var51	8	8	8	32	32	8192	65536	512	2541495
BTC_ijb_jcid_var51	8	8	8	32	32	8192	65536	512	2581987
BTC_ijb_jcid_var51	40	40	40	32	32	40960	1638400	64000	193187232
BTC_ijb_jcid_var51	40	40	40	32	32	40960	1638400	64000	187508985
BTC_ijb_jcid_var51	40	40	40	32	32	40960	1638400	64000	187907810
BTC_ijb_jcid_var51	40	40	40	32	32	40960	1638400	64000	187696087
BTC_ijb_jcid_var51	40	40	40	32	32	40960	1638400	64000	187616146
BTC_ijb_jcid_var51	72	72	72	32	32	73728	5308416	373248	1930657453
BTC_ijb_jcid_var51	72	72	72	32	32	73728	5308416	373248	1933843983
BTC_ijb_jcid_var51	72	72	72	32	32	73728	5308416	373248	1936576225
BTC_ijb_jcid_var51	72	72	72	32	32	73728	5308416	373248	1946451150
BTC_ijb_jcid_var51	72	72	72	32	32	73728	5308416	373248	1932378099
BTC_ijb_jcid_var51	104	104	104	32	32	106496	11075584	1124864	5496786248
BTC_ijb_jcid_var51	104	104	104	32	32	106496	11075584	1124864	5501768493
BTC_ijb_jcid_var51	104	104	104	32	32	106496	11075584	1124864	5506786308
BTC_ijb_jcid_var51	104	104	104	32	32	106496	11075584	1124864	5509737790
BTC_ijb_jcid_var51	104	104	104	32	32	106496	11075584	1124864	5529658096
BTC_ijb_jcid_var51	136	136	136	32	32	139264	18939904	2515456	14057631473
BTC_ijb_jcid_var51	136	136	136	32	32	139264	18939904	2515456	14047961119
BTC_ijb_jcid_var51	136	136	136	32	32	139264	18939904	2515456	14109758444
BTC_ijb_jcid_var51	136	136	136	32	32	139264	18939904	2515456	14059078750
BTC_ijb_jcid_var51	136	136	136	32	32	139264	18939904	2515456	14056473072
BTC_ijb_jcid_var51	168	168	168	32	32	172032	28901376	4741632	27967787764
BTC_ijb_jcid_var51	168	168	168	32	32	172032	28901376	4741632	27933726666
BTC_ijb_jcid_var51	168	168	168	32	32	172032	28901376	4741632	27907453522
BTC_ijb_jcid_var51	168	168	168	32	32	172032	28901376	4741632	27936330309
BTC_ijb_jcid_var51	168	168	168	32	32	172032	28901376	4741632	27767606278
BTC_ijb_jcid_var51	200	200	200	32	32	204800	40960000	8000000	46955253212
BTC_ijb_jcid_var51	200	200	200	32	32	204800	40960000	8000000	46862355400
BTC_ijb_jcid_var51	200	200	200	32	32	204800	40960000	8000000	46879630308
BTC_ijb_jcid_var51	200	200	200	32	32	204800	40960000	8000000	46916266921
BTC_ijb_jcid_var51	200	200	200	32	32	204800	40960000	8000000	47214605862
BTC_ijb_jcid_var51	232	232	232	32	32	237568	55115776	12487168	73924001424
BTC_ijb_jcid_var51	232	232	232	32	32	237568	55115776	12487168	73882459576
BTC_ijb_jcid_var51	232	232	232	32	32	237568	55115776	12487168	73861357553
BTC_ijb_jcid_var51	232	232	232	32	32	237568	55115776	12487168	73889068585
BTC_ijb_jcid_var51	232	232	232	32	32	237568	55115776	12487168	73916816822
BTC_ijb_jcid_var51	264	264	264	32	32	270336	71368704	18399744	113311145410
BTC_ijb_jcid_var51	264	264	264	32	32	270336	71368704	18399744	113349969438
BTC_ijb_jcid_var51	264	264	264	32	32	270336	71368704	18399744	113376931898
BTC_ijb_jcid_var51	264	264	264	32	32	270336	71368704	18399744	113372625629
BTC_ijb_jcid_var51	264	264	264	32	32	270336	71368704	18399744	113695920199
BTC_ijb_jcid_var51	296	296	296	32	32	303104	89718784	25934336	167650301193
BTC_ijb_jcid_var51	296	296	296	32	32	303104	89718784	25934336	167584015872
BTC_ijb_jcid_var51	296	296	296	32	32	303104	89718784	25934336	167562571344
BTC_ijb_jcid_var51	296	296	296	32	32	303104	89718784	25934336	167620228984
BTC_ijb_jcid_var51	296	296	296	32	32	303104	89718784	25934336	168685765966


==> figures/data/ijb_jcid10/meas/var52.dat <==
BTC_ijb_jcid_var52	8	8	8	32	32	8192	65536	512	43526799
BTC_ijb_jcid_var52	8	8	8	32	32	8192	65536	512	3524777
BTC_ijb_jcid_var52	8	8	8	32	32	8192	65536	512	3366275
BTC_ijb_jcid_var52	8	8	8	32	32	8192	65536	512	3348764
BTC_ijb_jcid_var52	8	8	8	32	32	8192	65536	512	2972635
BTC_ijb_jcid_var52	40	40	40	32	32	40960	1638400	64000	597767777
BTC_ijb_jcid_var52	40	40	40	32	32	40960	1638400	64000	582889748
BTC_ijb_jcid_var52	40	40	40	32	32	40960	1638400	64000	583671294
BTC_ijb_jcid_var52	40	40	40	32	32	40960	1638400	64000	582919058
BTC_ijb_jcid_var52	40	40	40	32	32	40960	1638400	64000	582765596
BTC_ijb_jcid_var52	72	72	72	32	32	73728	5308416	373248	5155765916
BTC_ijb_jcid_var52	72	72	72	32	32	73728	5308416	373248	5208860673
BTC_ijb_jcid_var52	72	72	72	32	32	73728	5308416	373248	5153221083
BTC_ijb_jcid_var52	72	72	72	32	32	73728	5308416	373248	5162216516
BTC_ijb_jcid_var52	72	72	72	32	32	73728	5308416	373248	5154819953
BTC_ijb_jcid_var52	104	104	104	32	32	106496	11075584	1124864	16166383093
BTC_ijb_jcid_var52	104	104	104	32	32	106496	11075584	1124864	16172221989
BTC_ijb_jcid_var52	104	104	104	32	32	106496	11075584	1124864	16140591824
BTC_ijb_jcid_var52	104	104	104	32	32	106496	11075584	1124864	16164842257
BTC_ijb_jcid_var52	104	104	104	32	32	106496	11075584	1124864	16191032076
BTC_ijb_jcid_var52	136	136	136	32	32	139264	18939904	2515456	36245098844
BTC_ijb_jcid_var52	136	136	136	32	32	139264	18939904	2515456	36246072530
BTC_ijb_jcid_var52	136	136	136	32	32	139264	18939904	2515456	36258715643
BTC_ijb_jcid_var52	136	136	136	32	32	139264	18939904	2515456	36338615709
BTC_ijb_jcid_var52	136	136	136	32	32	139264	18939904	2515456	36226223874
BTC_ijb_jcid_var52	168	168	168	32	32	172032	28901376	4741632	69642293538
BTC_ijb_jcid_var52	168	168	168	32	32	172032	28901376	4741632	69808573001
BTC_ijb_jcid_var52	168	168	168	32	32	172032	28901376	4741632	69571735116
BTC_ijb_jcid_var52	168	168	168	32	32	172032	28901376	4741632	69423391084
BTC_ijb_jcid_var52	168	168	168	32	32	172032	28901376	4741632	69548747722
BTC_ijb_jcid_var52	200	200	200	32	32	204800	40960000	8000000	126897084591
BTC_ijb_jcid_var52	200	200	200	32	32	204800	40960000	8000000	126937502520
BTC_ijb_jcid_var52	200	200	200	32	32	204800	40960000	8000000	126959378069
BTC_ijb_jcid_var52	200	200	200	32	32	204800	40960000	8000000	126944637036
BTC_ijb_jcid_var52	200	200	200	32	32	204800	40960000	8000000	127235340540
BTC_ijb_jcid_var52	232	232	232	32	32	237568	55115776	12487168	229432907994
BTC_ijb_jcid_var52	232	232	232	32	32	237568	55115776	12487168	229545532377
BTC_ijb_jcid_var52	232	232	232	32	32	237568	55115776	12487168	229044544223
BTC_ijb_jcid_var52	232	232	232	32	32	237568	55115776	12487168	229702413867
BTC_ijb_jcid_var52	232	232	232	32	32	237568	55115776	12487168	229418329038


==> figures/data/ijb_jcid10/meas/var53.dat <==
BTC_ijb_jcid_var53	8	8	8	32	32	8192	65536	512	3792503
BTC_ijb_jcid_var53	8	8	8	32	32	8192	65536	512	3764295
BTC_ijb_jcid_var53	8	8	8	32	32	8192	65536	512	3667562
BTC_ijb_jcid_var53	8	8	8	32	32	8192	65536	512	3672891
BTC_ijb_jcid_var53	8	8	8	32	32	8192	65536	512	3665396
BTC_ijb_jcid_var53	40	40	40	32	32	40960	1638400	64000	373133762
BTC_ijb_jcid_var53	40	40	40	32	32	40960	1638400	64000	369057298
BTC_ijb_jcid_var53	40	40	40	32	32	40960	1638400	64000	369033625
BTC_ijb_jcid_var53	40	40	40	32	32	40960	1638400	64000	369362694
BTC_ijb_jcid_var53	40	40	40	32	32	40960	1638400	64000	368392861
BTC_ijb_jcid_var53	72	72	72	32	32	73728	5308416	373248	13135588081
BTC_ijb_jcid_var53	72	72	72	32	32	73728	5308416	373248	13162344346
BTC_ijb_jcid_var53	72	72	72	32	32	73728	5308416	373248	13173314573
BTC_ijb_jcid_var53	72	72	72	32	32	73728	5308416	373248	13146324551
BTC_ijb_jcid_var53	72	72	72	32	32	73728	5308416	373248	13155040814
BTC_ijb_jcid_var53	104	104	104	32	32	106496	11075584	1124864	40892911111
BTC_ijb_jcid_var53	104	104	104	32	32	106496	11075584	1124864	40873599175
BTC_ijb_jcid_var53	104	104	104	32	32	106496	11075584	1124864	40777378052
BTC_ijb_jcid_var53	104	104	104	32	32	106496	11075584	1124864	41146183841
BTC_ijb_jcid_var53	104	104	104	32	32	106496	11075584	1124864	40882308404
BTC_ijb_jcid_var53	136	136	136	32	32	139264	18939904	2515456	93012935845
BTC_ijb_jcid_var53	136	136	136	32	32	139264	18939904	2515456	93028936237
BTC_ijb_jcid_var53	136	136	136	32	32	139264	18939904	2515456	93052504807
BTC_ijb_jcid_var53	136	136	136	32	32	139264	18939904	2515456	92913254327
BTC_ijb_jcid_var53	136	136	136	32	32	139264	18939904	2515456	93047663393
BTC_ijb_jcid_var53	168	168	168	32	32	172032	28901376	4741632	176607013458
BTC_ijb_jcid_var53	168	168	168	32	32	172032	28901376	4741632	176918993904
BTC_ijb_jcid_var53	168	168	168	32	32	172032	28901376	4741632	176601339937
BTC_ijb_jcid_var53	168	168	168	32	32	172032	28901376	4741632	176598157440
BTC_ijb_jcid_var53	168	168	168	32	32	172032	28901376	4741632	176577734975


==> figures/data/ijb_jcid10/meas/var54.dat <==
BTC_ijb_jcid_var54	8	8	8	32	32	8192	65536	512	4224207
BTC_ijb_jcid_var54	8	8	8	32	32	8192	65536	512	3864311
BTC_ijb_jcid_var54	8	8	8	32	32	8192	65536	512	3790008
BTC_ijb_jcid_var54	8	8	8	32	32	8192	65536	512	3798632
BTC_ijb_jcid_var54	8	8	8	32	32	8192	65536	512	3791704
BTC_ijb_jcid_var54	40	40	40	32	32	40960	1638400	64000	593948579
BTC_ijb_jcid_var54	40	40	40	32	32	40960	1638400	64000	591472012
BTC_ijb_jcid_var54	40	40	40	32	32	40960	1638400	64000	589575370
BTC_ijb_jcid_var54	40	40	40	32	32	40960	1638400	64000	588901569
BTC_ijb_jcid_var54	40	40	40	32	32	40960	1638400	64000	598168602
BTC_ijb_jcid_var54	72	72	72	32	32	73728	5308416	373248	14931849209
BTC_ijb_jcid_var54	72	72	72	32	32	73728	5308416	373248	14914293386
BTC_ijb_jcid_var54	72	72	72	32	32	73728	5308416	373248	14893081398
BTC_ijb_jcid_var54	72	72	72	32	32	73728	5308416	373248	14943178413
BTC_ijb_jcid_var54	72	72	72	32	32	73728	5308416	373248	14915211143
BTC_ijb_jcid_var54	104	104	104	32	32	106496	11075584	1124864	46605488844
BTC_ijb_jcid_var54	104	104	104	32	32	106496	11075584	1124864	46592630791
BTC_ijb_jcid_var54	104	104	104	32	32	106496	11075584	1124864	46612879631
BTC_ijb_jcid_var54	104	104	104	32	32	106496	11075584	1124864	46637971969
BTC_ijb_jcid_var54	104	104	104	32	32	106496	11075584	1124864	46635931585
BTC_ijb_jcid_var54	136	136	136	32	32	139264	18939904	2515456	104504877129
BTC_ijb_jcid_var54	136	136	136	32	32	139264	18939904	2515456	104509114475
BTC_ijb_jcid_var54	136	136	136	32	32	139264	18939904	2515456	104536709297
BTC_ijb_jcid_var54	136	136	136	32	32	139264	18939904	2515456	104496450710
BTC_ijb_jcid_var54	136	136	136	32	32	139264	18939904	2515456	104813911054
BTC_ijb_jcid_var54	168	168	168	32	32	172032	28901376	4741632	195859463330
BTC_ijb_jcid_var54	168	168	168	32	32	172032	28901376	4741632	195870615687
BTC_ijb_jcid_var54	168	168	168	32	32	172032	28901376	4741632	195970263627
BTC_ijb_jcid_var54	168	168	168	32	32	172032	28901376	4741632	196197590160
BTC_ijb_jcid_var54	168	168	168	32	32	172032	28901376	4741632	195856901234


==> figures/data/ijb_jcid10/meas/var55.dat <==
BTC_ijb_jcid_var55	8	8	8	32	32	8192	65536	512	42433746
BTC_ijb_jcid_var55	8	8	8	32	32	8192	65536	512	2943197
BTC_ijb_jcid_var55	8	8	8	32	32	8192	65536	512	2962666
BTC_ijb_jcid_var55	8	8	8	32	32	8192	65536	512	2756242
BTC_ijb_jcid_var55	8	8	8	32	32	8192	65536	512	2504065
BTC_ijb_jcid_var55	40	40	40	32	32	40960	1638400	64000	178404486
BTC_ijb_jcid_var55	40	40	40	32	32	40960	1638400	64000	173588579
BTC_ijb_jcid_var55	40	40	40	32	32	40960	1638400	64000	173499648
BTC_ijb_jcid_var55	40	40	40	32	32	40960	1638400	64000	173743045
BTC_ijb_jcid_var55	40	40	40	32	32	40960	1638400	64000	173424620
BTC_ijb_jcid_var55	72	72	72	32	32	73728	5308416	373248	951628692
BTC_ijb_jcid_var55	72	72	72	32	32	73728	5308416	373248	997861346
BTC_ijb_jcid_var55	72	72	72	32	32	73728	5308416	373248	958752929
BTC_ijb_jcid_var55	72	72	72	32	32	73728	5308416	373248	952199597
BTC_ijb_jcid_var55	72	72	72	32	32	73728	5308416	373248	951315384
BTC_ijb_jcid_var55	104	104	104	32	32	106496	11075584	1124864	2933737231
BTC_ijb_jcid_var55	104	104	104	32	32	106496	11075584	1124864	2934427901
BTC_ijb_jcid_var55	104	104	104	32	32	106496	11075584	1124864	2957620807
BTC_ijb_jcid_var55	104	104	104	32	32	106496	11075584	1124864	2943398189
BTC_ijb_jcid_var55	104	104	104	32	32	106496	11075584	1124864	2932966751
BTC_ijb_jcid_var55	136	136	136	32	32	139264	18939904	2515456	8661527906
BTC_ijb_jcid_var55	136	136	136	32	32	139264	18939904	2515456	8673639026
BTC_ijb_jcid_var55	136	136	136	32	32	139264	18939904	2515456	8719838083
BTC_ijb_jcid_var55	136	136	136	32	32	139264	18939904	2515456	8654755352
BTC_ijb_jcid_var55	136	136	136	32	32	139264	18939904	2515456	8721477645
BTC_ijb_jcid_var55	168	168	168	32	32	172032	28901376	4741632	17843992208
BTC_ijb_jcid_var55	168	168	168	32	32	172032	28901376	4741632	17889996498
BTC_ijb_jcid_var55	168	168	168	32	32	172032	28901376	4741632	17834362937
BTC_ijb_jcid_var55	168	168	168	32	32	172032	28901376	4741632	17884341981
BTC_ijb_jcid_var55	168	168	168	32	32	172032	28901376	4741632	17833006650
BTC_ijb_jcid_var55	200	200	200	32	32	204800	40960000	8000000	30314481145
BTC_ijb_jcid_var55	200	200	200	32	32	204800	40960000	8000000	30241228637
BTC_ijb_jcid_var55	200	200	200	32	32	204800	40960000	8000000	30275614827
BTC_ijb_jcid_var55	200	200	200	32	32	204800	40960000	8000000	30267827702
BTC_ijb_jcid_var55	200	200	200	32	32	204800	40960000	8000000	30281777195
BTC_ijb_jcid_var55	232	232	232	32	32	237568	55115776	12487168	47296277806
BTC_ijb_jcid_var55	232	232	232	32	32	237568	55115776	12487168	47301023371
BTC_ijb_jcid_var55	232	232	232	32	32	237568	55115776	12487168	47278973990
BTC_ijb_jcid_var55	232	232	232	32	32	237568	55115776	12487168	47298303266
BTC_ijb_jcid_var55	232	232	232	32	32	237568	55115776	12487168	47257658588
BTC_ijb_jcid_var55	264	264	264	32	32	270336	71368704	18399744	70004524115
BTC_ijb_jcid_var55	264	264	264	32	32	270336	71368704	18399744	70238985136
BTC_ijb_jcid_var55	264	264	264	32	32	270336	71368704	18399744	69953647173
BTC_ijb_jcid_var55	264	264	264	32	32	270336	71368704	18399744	69953952877
BTC_ijb_jcid_var55	264	264	264	32	32	270336	71368704	18399744	69955775192
BTC_ijb_jcid_var55	296	296	296	32	32	303104	89718784	25934336	98442837220
BTC_ijb_jcid_var55	296	296	296	32	32	303104	89718784	25934336	98386892352
BTC_ijb_jcid_var55	296	296	296	32	32	303104	89718784	25934336	98433444947
BTC_ijb_jcid_var55	296	296	296	32	32	303104	89718784	25934336	98192658859
BTC_ijb_jcid_var55	296	296	296	32	32	303104	89718784	25934336	97850647683
BTC_ijb_jcid_var55	328	328	328	32	32	335872	110166016	35287552	133944551726
BTC_ijb_jcid_var55	328	328	328	32	32	335872	110166016	35287552	133374655770
BTC_ijb_jcid_var55	328	328	328	32	32	335872	110166016	35287552	133429937764
BTC_ijb_jcid_var55	328	328	328	32	32	335872	110166016	35287552	133398112297
BTC_ijb_jcid_var55	328	328	328	32	32	335872	110166016	35287552	133900683165


==> figures/data/ijb_jcid10/meas/var56.dat <==
BTC_ijb_jcid_var56	8	8	8	32	32	8192	65536	512	2976870
BTC_ijb_jcid_var56	8	8	8	32	32	8192	65536	512	2776511
BTC_ijb_jcid_var56	8	8	8	32	32	8192	65536	512	2789939
BTC_ijb_jcid_var56	8	8	8	32	32	8192	65536	512	2792836
BTC_ijb_jcid_var56	8	8	8	32	32	8192	65536	512	2886725
BTC_ijb_jcid_var56	40	40	40	32	32	40960	1638400	64000	288916652
BTC_ijb_jcid_var56	40	40	40	32	32	40960	1638400	64000	285716545
BTC_ijb_jcid_var56	40	40	40	32	32	40960	1638400	64000	285080124
BTC_ijb_jcid_var56	40	40	40	32	32	40960	1638400	64000	285270469
BTC_ijb_jcid_var56	40	40	40	32	32	40960	1638400	64000	285880521
BTC_ijb_jcid_var56	72	72	72	32	32	73728	5308416	373248	1966038794
BTC_ijb_jcid_var56	72	72	72	32	32	73728	5308416	373248	1966338945
BTC_ijb_jcid_var56	72	72	72	32	32	73728	5308416	373248	1963592742
BTC_ijb_jcid_var56	72	72	72	32	32	73728	5308416	373248	1965154790
BTC_ijb_jcid_var56	72	72	72	32	32	73728	5308416	373248	1963223917
BTC_ijb_jcid_var56	104	104	104	32	32	106496	11075584	1124864	5936377627
BTC_ijb_jcid_var56	104	104	104	32	32	106496	11075584	1124864	5934686747
BTC_ijb_jcid_var56	104	104	104	32	32	106496	11075584	1124864	5940394930
BTC_ijb_jcid_var56	104	104	104	32	32	106496	11075584	1124864	5983494058
BTC_ijb_jcid_var56	104	104	104	32	32	106496	11075584	1124864	5943538001
BTC_ijb_jcid_var56	136	136	136	32	32	139264	18939904	2515456	13974609053
BTC_ijb_jcid_var56	136	136	136	32	32	139264	18939904	2515456	13992069593
BTC_ijb_jcid_var56	136	136	136	32	32	139264	18939904	2515456	14041033453
BTC_ijb_jcid_var56	136	136	136	32	32	139264	18939904	2515456	13983972555
BTC_ijb_jcid_var56	136	136	136	32	32	139264	18939904	2515456	14044947333
BTC_ijb_jcid_var56	168	168	168	32	32	172032	28901376	4741632	27550107172
BTC_ijb_jcid_var56	168	168	168	32	32	172032	28901376	4741632	27555025860
BTC_ijb_jcid_var56	168	168	168	32	32	172032	28901376	4741632	27525712751
BTC_ijb_jcid_var56	168	168	168	32	32	172032	28901376	4741632	27545783769
BTC_ijb_jcid_var56	168	168	168	32	32	172032	28901376	4741632	27549698176
BTC_ijb_jcid_var56	200	200	200	32	32	204800	40960000	8000000	46363434874
BTC_ijb_jcid_var56	200	200	200	32	32	204800	40960000	8000000	46335530363
BTC_ijb_jcid_var56	200	200	200	32	32	204800	40960000	8000000	46328986667
BTC_ijb_jcid_var56	200	200	200	32	32	204800	40960000	8000000	46343073031
BTC_ijb_jcid_var56	200	200	200	32	32	204800	40960000	8000000	46359408431
BTC_ijb_jcid_var56	232	232	232	32	32	237568	55115776	12487168	71927622956
BTC_ijb_jcid_var56	232	232	232	32	32	237568	55115776	12487168	72036553086
BTC_ijb_jcid_var56	232	232	232	32	32	237568	55115776	12487168	71708516332
BTC_ijb_jcid_var56	232	232	232	32	32	237568	55115776	12487168	72112283316
BTC_ijb_jcid_var56	232	232	232	32	32	237568	55115776	12487168	71813869723
BTC_ijb_jcid_var56	264	264	264	32	32	270336	71368704	18399744	105942499678
BTC_ijb_jcid_var56	264	264	264	32	32	270336	71368704	18399744	105914725800
BTC_ijb_jcid_var56	264	264	264	32	32	270336	71368704	18399744	105921166368
BTC_ijb_jcid_var56	264	264	264	32	32	270336	71368704	18399744	105960388141
BTC_ijb_jcid_var56	264	264	264	32	32	270336	71368704	18399744	106062466676
BTC_ijb_jcid_var56	296	296	296	32	32	303104	89718784	25934336	149308869562
BTC_ijb_jcid_var56	296	296	296	32	32	303104	89718784	25934336	148960305315
BTC_ijb_jcid_var56	296	296	296	32	32	303104	89718784	25934336	149608259948
BTC_ijb_jcid_var56	296	296	296	32	32	303104	89718784	25934336	149944313251
BTC_ijb_jcid_var56	296	296	296	32	32	303104	89718784	25934336	149948982646


==> figures/data/ijb_jcid10/meas/var57.dat <==
BTC_ijb_jcid_var57	8	8	8	32	32	8192	65536	512	45010178
BTC_ijb_jcid_var57	8	8	8	32	32	8192	65536	512	2943899
BTC_ijb_jcid_var57	8	8	8	32	32	8192	65536	512	2953014
BTC_ijb_jcid_var57	8	8	8	32	32	8192	65536	512	2933192
BTC_ijb_jcid_var57	8	8	8	32	32	8192	65536	512	2627902
BTC_ijb_jcid_var57	40	40	40	32	32	40960	1638400	64000	170130697
BTC_ijb_jcid_var57	40	40	40	32	32	40960	1638400	64000	164556908
BTC_ijb_jcid_var57	40	40	40	32	32	40960	1638400	64000	164082035
BTC_ijb_jcid_var57	40	40	40	32	32	40960	1638400	64000	163401762
BTC_ijb_jcid_var57	40	40	40	32	32	40960	1638400	64000	163473866
BTC_ijb_jcid_var57	72	72	72	32	32	73728	5308416	373248	866993829
BTC_ijb_jcid_var57	72	72	72	32	32	73728	5308416	373248	871085198
BTC_ijb_jcid_var57	72	72	72	32	32	73728	5308416	373248	871995995
BTC_ijb_jcid_var57	72	72	72	32	32	73728	5308416	373248	871991235
BTC_ijb_jcid_var57	72	72	72	32	32	73728	5308416	373248	870422177
BTC_ijb_jcid_var57	104	104	104	32	32	106496	11075584	1124864	2720656683
BTC_ijb_jcid_var57	104	104	104	32	32	106496	11075584	1124864	2729246066
BTC_ijb_jcid_var57	104	104	104	32	32	106496	11075584	1124864	2718070227
BTC_ijb_jcid_var57	104	104	104	32	32	106496	11075584	1124864	2751244804
BTC_ijb_jcid_var57	104	104	104	32	32	106496	11075584	1124864	2724966562
BTC_ijb_jcid_var57	136	136	136	32	32	139264	18939904	2515456	7250003849
BTC_ijb_jcid_var57	136	136	136	32	32	139264	18939904	2515456	7223468607
BTC_ijb_jcid_var57	136	136	136	32	32	139264	18939904	2515456	7215516771
BTC_ijb_jcid_var57	136	136	136	32	32	139264	18939904	2515456	7220737253
BTC_ijb_jcid_var57	136	136	136	32	32	139264	18939904	2515456	7224806123
BTC_ijb_jcid_var57	168	168	168	32	32	172032	28901376	4741632	14536230828
BTC_ijb_jcid_var57	168	168	168	32	32	172032	28901376	4741632	14520991592
BTC_ijb_jcid_var57	168	168	168	32	32	172032	28901376	4741632	14516332127
BTC_ijb_jcid_var57	168	168	168	32	32	172032	28901376	4741632	14575685709
BTC_ijb_jcid_var57	168	168	168	32	32	172032	28901376	4741632	14520934951
BTC_ijb_jcid_var57	200	200	200	32	32	204800	40960000	8000000	24302189243
BTC_ijb_jcid_var57	200	200	200	32	32	204800	40960000	8000000	24289019695
BTC_ijb_jcid_var57	200	200	200	32	32	204800	40960000	8000000	24339202032
BTC_ijb_jcid_var57	200	200	200	32	32	204800	40960000	8000000	24331275338
BTC_ijb_jcid_var57	200	200	200	32	32	204800	40960000	8000000	24329173941
BTC_ijb_jcid_var57	232	232	232	32	32	237568	55115776	12487168	37825915603
BTC_ijb_jcid_var57	232	232	232	32	32	237568	55115776	12487168	37835815316
BTC_ijb_jcid_var57	232	232	232	32	32	237568	55115776	12487168	37867877787
BTC_ijb_jcid_var57	232	232	232	32	32	237568	55115776	12487168	38170817549
BTC_ijb_jcid_var57	232	232	232	32	32	237568	55115776	12487168	37954973199
BTC_ijb_jcid_var57	264	264	264	32	32	270336	71368704	18399744	55754416791
BTC_ijb_jcid_var57	264	264	264	32	32	270336	71368704	18399744	55729263582
BTC_ijb_jcid_var57	264	264	264	32	32	270336	71368704	18399744	55691568464
BTC_ijb_jcid_var57	264	264	264	32	32	270336	71368704	18399744	55732862373
BTC_ijb_jcid_var57	264	264	264	32	32	270336	71368704	18399744	55737975145
BTC_ijb_jcid_var57	296	296	296	32	32	303104	89718784	25934336	78362022430
BTC_ijb_jcid_var57	296	296	296	32	32	303104	89718784	25934336	78393237160
BTC_ijb_jcid_var57	296	296	296	32	32	303104	89718784	25934336	78417342565
BTC_ijb_jcid_var57	296	296	296	32	32	303104	89718784	25934336	78429380071
BTC_ijb_jcid_var57	296	296	296	32	32	303104	89718784	25934336	78419624226
BTC_ijb_jcid_var57	328	328	328	32	32	335872	110166016	35287552	107540216765
BTC_ijb_jcid_var57	328	328	328	32	32	335872	110166016	35287552	106729329603
BTC_ijb_jcid_var57	328	328	328	32	32	335872	110166016	35287552	107172000479
BTC_ijb_jcid_var57	328	328	328	32	32	335872	110166016	35287552	107389880976
BTC_ijb_jcid_var57	328	328	328	32	32	335872	110166016	35287552	107405743971
BTC_ijb_jcid_var57	360	360	360	32	32	368640	132710400	46656000	141127397867
BTC_ijb_jcid_var57	360	360	360	32	32	368640	132710400	46656000	141231097715
BTC_ijb_jcid_var57	360	360	360	32	32	368640	132710400	46656000	141708756003
BTC_ijb_jcid_var57	360	360	360	32	32	368640	132710400	46656000	141185096565
BTC_ijb_jcid_var57	360	360	360	32	32	368640	132710400	46656000	141247628026


==> figures/data/ijb_jcid10/meas/var58.dat <==
BTC_ijb_jcid_var58	8	8	8	32	32	8192	65536	512	2869057
BTC_ijb_jcid_var58	8	8	8	32	32	8192	65536	512	2600089
BTC_ijb_jcid_var58	8	8	8	32	32	8192	65536	512	2599492
BTC_ijb_jcid_var58	8	8	8	32	32	8192	65536	512	2688697
BTC_ijb_jcid_var58	8	8	8	32	32	8192	65536	512	2597927
BTC_ijb_jcid_var58	40	40	40	32	32	40960	1638400	64000	187894768
BTC_ijb_jcid_var58	40	40	40	32	32	40960	1638400	64000	180859974
BTC_ijb_jcid_var58	40	40	40	32	32	40960	1638400	64000	178819312
BTC_ijb_jcid_var58	40	40	40	32	32	40960	1638400	64000	179427009
BTC_ijb_jcid_var58	40	40	40	32	32	40960	1638400	64000	179287650
BTC_ijb_jcid_var58	72	72	72	32	32	73728	5308416	373248	1025205365
BTC_ijb_jcid_var58	72	72	72	32	32	73728	5308416	373248	1033245198
BTC_ijb_jcid_var58	72	72	72	32	32	73728	5308416	373248	1031869752
BTC_ijb_jcid_var58	72	72	72	32	32	73728	5308416	373248	1031304148
BTC_ijb_jcid_var58	72	72	72	32	32	73728	5308416	373248	1037902000
BTC_ijb_jcid_var58	104	104	104	32	32	106496	11075584	1124864	3230238750
BTC_ijb_jcid_var58	104	104	104	32	32	106496	11075584	1124864	3222653880
BTC_ijb_jcid_var58	104	104	104	32	32	106496	11075584	1124864	3219393184
BTC_ijb_jcid_var58	104	104	104	32	32	106496	11075584	1124864	3221761175
BTC_ijb_jcid_var58	104	104	104	32	32	106496	11075584	1124864	3223774667
BTC_ijb_jcid_var58	136	136	136	32	32	139264	18939904	2515456	8404978894
BTC_ijb_jcid_var58	136	136	136	32	32	139264	18939904	2515456	8434435928
BTC_ijb_jcid_var58	136	136	136	32	32	139264	18939904	2515456	8393361443
BTC_ijb_jcid_var58	136	136	136	32	32	139264	18939904	2515456	8409216486
BTC_ijb_jcid_var58	136	136	136	32	32	139264	18939904	2515456	8396381868
BTC_ijb_jcid_var58	168	168	168	32	32	172032	28901376	4741632	16417852764
BTC_ijb_jcid_var58	168	168	168	32	32	172032	28901376	4741632	16340844140
BTC_ijb_jcid_var58	168	168	168	32	32	172032	28901376	4741632	16307771804
BTC_ijb_jcid_var58	168	168	168	32	32	172032	28901376	4741632	16334030172
BTC_ijb_jcid_var58	168	168	168	32	32	172032	28901376	4741632	16340491714
BTC_ijb_jcid_var58	200	200	200	32	32	204800	40960000	8000000	28040089460
BTC_ijb_jcid_var58	200	200	200	32	32	204800	40960000	8000000	28024226278
BTC_ijb_jcid_var58	200	200	200	32	32	204800	40960000	8000000	28072829064
BTC_ijb_jcid_var58	200	200	200	32	32	204800	40960000	8000000	28361829483
BTC_ijb_jcid_var58	200	200	200	32	32	204800	40960000	8000000	28026770865
BTC_ijb_jcid_var58	232	232	232	32	32	237568	55115776	12487168	44402624806
BTC_ijb_jcid_var58	232	232	232	32	32	237568	55115776	12487168	44416132756
BTC_ijb_jcid_var58	232	232	232	32	32	237568	55115776	12487168	44399289934
BTC_ijb_jcid_var58	232	232	232	32	32	237568	55115776	12487168	44394400820
BTC_ijb_jcid_var58	232	232	232	32	32	237568	55115776	12487168	44375808033
BTC_ijb_jcid_var58	264	264	264	32	32	270336	71368704	18399744	66132742592
BTC_ijb_jcid_var58	264	264	264	32	32	270336	71368704	18399744	66173592321
BTC_ijb_jcid_var58	264	264	264	32	32	270336	71368704	18399744	66123147919
BTC_ijb_jcid_var58	264	264	264	32	32	270336	71368704	18399744	66185341905
BTC_ijb_jcid_var58	264	264	264	32	32	270336	71368704	18399744	66274252539
BTC_ijb_jcid_var58	296	296	296	32	32	303104	89718784	25934336	92974196470
BTC_ijb_jcid_var58	296	296	296	32	32	303104	89718784	25934336	92952956784
BTC_ijb_jcid_var58	296	296	296	32	32	303104	89718784	25934336	92746559997
BTC_ijb_jcid_var58	296	296	296	32	32	303104	89718784	25934336	92370377167
BTC_ijb_jcid_var58	296	296	296	32	32	303104	89718784	25934336	92368938906
BTC_ijb_jcid_var58	328	328	328	32	32	335872	110166016	35287552	127463654945
BTC_ijb_jcid_var58	328	328	328	32	32	335872	110166016	35287552	127455841667
BTC_ijb_jcid_var58	328	328	328	32	32	335872	110166016	35287552	127434176187
BTC_ijb_jcid_var58	328	328	328	32	32	335872	110166016	35287552	127676840956
BTC_ijb_jcid_var58	328	328	328	32	32	335872	110166016	35287552	127938972137


==> figures/data/ijb_jcid10/meas/var59.dat <==
BTC_ijb_jcid_var59	8	8	8	32	32	8192	65536	512	44312495
BTC_ijb_jcid_var59	8	8	8	32	32	8192	65536	512	3215674
BTC_ijb_jcid_var59	8	8	8	32	32	8192	65536	512	3256323
BTC_ijb_jcid_var59	8	8	8	32	32	8192	65536	512	2776411
BTC_ijb_jcid_var59	8	8	8	32	32	8192	65536	512	2864409
BTC_ijb_jcid_var59	40	40	40	32	32	40960	1638400	64000	302399403
BTC_ijb_jcid_var59	40	40	40	32	32	40960	1638400	64000	303113291
BTC_ijb_jcid_var59	40	40	40	32	32	40960	1638400	64000	301042995
BTC_ijb_jcid_var59	40	40	40	32	32	40960	1638400	64000	302232104
BTC_ijb_jcid_var59	40	40	40	32	32	40960	1638400	64000	306764023
BTC_ijb_jcid_var59	72	72	72	32	32	73728	5308416	373248	1975962629
BTC_ijb_jcid_var59	72	72	72	32	32	73728	5308416	373248	1980909252
BTC_ijb_jcid_var59	72	72	72	32	32	73728	5308416	373248	1977544203
BTC_ijb_jcid_var59	72	72	72	32	32	73728	5308416	373248	1977082193
BTC_ijb_jcid_var59	72	72	72	32	32	73728	5308416	373248	1989849521
BTC_ijb_jcid_var59	104	104	104	32	32	106496	11075584	1124864	5955283360
BTC_ijb_jcid_var59	104	104	104	32	32	106496	11075584	1124864	5953385866
BTC_ijb_jcid_var59	104	104	104	32	32	106496	11075584	1124864	5945902847
BTC_ijb_jcid_var59	104	104	104	32	32	106496	11075584	1124864	5946733352
BTC_ijb_jcid_var59	104	104	104	32	32	106496	11075584	1124864	5936483850
BTC_ijb_jcid_var59	136	136	136	32	32	139264	18939904	2515456	13944680801
BTC_ijb_jcid_var59	136	136	136	32	32	139264	18939904	2515456	13936962978
BTC_ijb_jcid_var59	136	136	136	32	32	139264	18939904	2515456	13955940171
BTC_ijb_jcid_var59	136	136	136	32	32	139264	18939904	2515456	13992163077
BTC_ijb_jcid_var59	136	136	136	32	32	139264	18939904	2515456	13973110925
BTC_ijb_jcid_var59	168	168	168	32	32	172032	28901376	4741632	27712908247
BTC_ijb_jcid_var59	168	168	168	32	32	172032	28901376	4741632	27412657194
BTC_ijb_jcid_var59	168	168	168	32	32	172032	28901376	4741632	27457247294
BTC_ijb_jcid_var59	168	168	168	32	32	172032	28901376	4741632	27459826787
BTC_ijb_jcid_var59	168	168	168	32	32	172032	28901376	4741632	27403030645
BTC_ijb_jcid_var59	200	200	200	32	32	204800	40960000	8000000	46173471901
BTC_ijb_jcid_var59	200	200	200	32	32	204800	40960000	8000000	46209600755
BTC_ijb_jcid_var59	200	200	200	32	32	204800	40960000	8000000	46123396030
BTC_ijb_jcid_var59	200	200	200	32	32	204800	40960000	8000000	46130339976
BTC_ijb_jcid_var59	200	200	200	32	32	204800	40960000	8000000	46185003011
BTC_ijb_jcid_var59	232	232	232	32	32	237568	55115776	12487168	72033619370
BTC_ijb_jcid_var59	232	232	232	32	32	237568	55115776	12487168	72324646088
BTC_ijb_jcid_var59	232	232	232	32	32	237568	55115776	12487168	72321220645
BTC_ijb_jcid_var59	232	232	232	32	32	237568	55115776	12487168	72316996805
BTC_ijb_jcid_var59	232	232	232	32	32	237568	55115776	12487168	72301989648
BTC_ijb_jcid_var59	264	264	264	32	32	270336	71368704	18399744	106896286078
BTC_ijb_jcid_var59	264	264	264	32	32	270336	71368704	18399744	106935258995
BTC_ijb_jcid_var59	264	264	264	32	32	270336	71368704	18399744	106375615546
BTC_ijb_jcid_var59	264	264	264	32	32	270336	71368704	18399744	106081097568
BTC_ijb_jcid_var59	264	264	264	32	32	270336	71368704	18399744	106076848681
BTC_ijb_jcid_var59	296	296	296	32	32	303104	89718784	25934336	149307218412
BTC_ijb_jcid_var59	296	296	296	32	32	303104	89718784	25934336	149302814821
BTC_ijb_jcid_var59	296	296	296	32	32	303104	89718784	25934336	149545706527
BTC_ijb_jcid_var59	296	296	296	32	32	303104	89718784	25934336	149299449068
BTC_ijb_jcid_var59	296	296	296	32	32	303104	89718784	25934336	149269429960


==> figures/data/ijb_jcid10/meas/var6.dat <==
BTC_ijb_jcid_var6	8	8	8	32	32	8192	65536	512	38783070
BTC_ijb_jcid_var6	8	8	8	32	32	8192	65536	512	3102280
BTC_ijb_jcid_var6	8	8	8	32	32	8192	65536	512	3161343
BTC_ijb_jcid_var6	8	8	8	32	32	8192	65536	512	3134912
BTC_ijb_jcid_var6	8	8	8	32	32	8192	65536	512	3141992
BTC_ijb_jcid_var6	40	40	40	32	32	40960	1638400	64000	313707279
BTC_ijb_jcid_var6	40	40	40	32	32	40960	1638400	64000	303388642
BTC_ijb_jcid_var6	40	40	40	32	32	40960	1638400	64000	303718859
BTC_ijb_jcid_var6	40	40	40	32	32	40960	1638400	64000	304182411
BTC_ijb_jcid_var6	40	40	40	32	32	40960	1638400	64000	303877644
BTC_ijb_jcid_var6	72	72	72	32	32	73728	5308416	373248	18315746073
BTC_ijb_jcid_var6	72	72	72	32	32	73728	5308416	373248	18308200662
BTC_ijb_jcid_var6	72	72	72	32	32	73728	5308416	373248	18302562233
BTC_ijb_jcid_var6	72	72	72	32	32	73728	5308416	373248	18293527893
BTC_ijb_jcid_var6	72	72	72	32	32	73728	5308416	373248	18278665297
BTC_ijb_jcid_var6	104	104	104	32	32	106496	11075584	1124864	58346666221
BTC_ijb_jcid_var6	104	104	104	32	32	106496	11075584	1124864	58371520138
BTC_ijb_jcid_var6	104	104	104	32	32	106496	11075584	1124864	58393514974
BTC_ijb_jcid_var6	104	104	104	32	32	106496	11075584	1124864	58389955658
BTC_ijb_jcid_var6	104	104	104	32	32	106496	11075584	1124864	58362012791
BTC_ijb_jcid_var6	136	136	136	32	32	139264	18939904	2515456	131247674594
BTC_ijb_jcid_var6	136	136	136	32	32	139264	18939904	2515456	131252421854
BTC_ijb_jcid_var6	136	136	136	32	32	139264	18939904	2515456	131272556485
BTC_ijb_jcid_var6	136	136	136	32	32	139264	18939904	2515456	131413762327
BTC_ijb_jcid_var6	136	136	136	32	32	139264	18939904	2515456	131320677650
BTC_ijb_jcid_var6	168	168	168	32	32	172032	28901376	4741632	244213588226
BTC_ijb_jcid_var6	168	168	168	32	32	172032	28901376	4741632	244231362651
BTC_ijb_jcid_var6	168	168	168	32	32	172032	28901376	4741632	244453308574
BTC_ijb_jcid_var6	168	168	168	32	32	172032	28901376	4741632	244219779680
BTC_ijb_jcid_var6	168	168	168	32	32	172032	28901376	4741632	243925015305


==> figures/data/ijb_jcid10/meas/var60.dat <==
BTC_ijb_jcid_var60	8	8	8	32	32	8192	65536	512	44151455
BTC_ijb_jcid_var60	8	8	8	32	32	8192	65536	512	3197790
BTC_ijb_jcid_var60	8	8	8	32	32	8192	65536	512	2977076
BTC_ijb_jcid_var60	8	8	8	32	32	8192	65536	512	2795318
BTC_ijb_jcid_var60	8	8	8	32	32	8192	65536	512	2559209
BTC_ijb_jcid_var60	40	40	40	32	32	40960	1638400	64000	178838156
BTC_ijb_jcid_var60	40	40	40	32	32	40960	1638400	64000	175551177
BTC_ijb_jcid_var60	40	40	40	32	32	40960	1638400	64000	175514839
BTC_ijb_jcid_var60	40	40	40	32	32	40960	1638400	64000	174765939
BTC_ijb_jcid_var60	40	40	40	32	32	40960	1638400	64000	175015055
BTC_ijb_jcid_var60	72	72	72	32	32	73728	5308416	373248	1039705617
BTC_ijb_jcid_var60	72	72	72	32	32	73728	5308416	373248	1041423283
BTC_ijb_jcid_var60	72	72	72	32	32	73728	5308416	373248	1042868739
BTC_ijb_jcid_var60	72	72	72	32	32	73728	5308416	373248	1040633885
BTC_ijb_jcid_var60	72	72	72	32	32	73728	5308416	373248	1041365395
BTC_ijb_jcid_var60	104	104	104	32	32	106496	11075584	1124864	3258826689
BTC_ijb_jcid_var60	104	104	104	32	32	106496	11075584	1124864	3259378214
BTC_ijb_jcid_var60	104	104	104	32	32	106496	11075584	1124864	3265167749
BTC_ijb_jcid_var60	104	104	104	32	32	106496	11075584	1124864	3257811486
BTC_ijb_jcid_var60	104	104	104	32	32	106496	11075584	1124864	3280120299
BTC_ijb_jcid_var60	136	136	136	32	32	139264	18939904	2515456	8569060110
BTC_ijb_jcid_var60	136	136	136	32	32	139264	18939904	2515456	8585115953
BTC_ijb_jcid_var60	136	136	136	32	32	139264	18939904	2515456	8558756705
BTC_ijb_jcid_var60	136	136	136	32	32	139264	18939904	2515456	8566768470
BTC_ijb_jcid_var60	136	136	136	32	32	139264	18939904	2515456	8591241581
BTC_ijb_jcid_var60	168	168	168	32	32	172032	28901376	4741632	16726502719
BTC_ijb_jcid_var60	168	168	168	32	32	172032	28901376	4741632	16694926581
BTC_ijb_jcid_var60	168	168	168	32	32	172032	28901376	4741632	16702728831
BTC_ijb_jcid_var60	168	168	168	32	32	172032	28901376	4741632	16622313267
BTC_ijb_jcid_var60	168	168	168	32	32	172032	28901376	4741632	16627079305
BTC_ijb_jcid_var60	200	200	200	32	32	204800	40960000	8000000	28527747360
BTC_ijb_jcid_var60	200	200	200	32	32	204800	40960000	8000000	28540150738
BTC_ijb_jcid_var60	200	200	200	32	32	204800	40960000	8000000	28546799139
BTC_ijb_jcid_var60	200	200	200	32	32	204800	40960000	8000000	28550555612
BTC_ijb_jcid_var60	200	200	200	32	32	204800	40960000	8000000	28545015324
BTC_ijb_jcid_var60	232	232	232	32	32	237568	55115776	12487168	45149241732
BTC_ijb_jcid_var60	232	232	232	32	32	237568	55115776	12487168	44927015601
BTC_ijb_jcid_var60	232	232	232	32	32	237568	55115776	12487168	44906745041
BTC_ijb_jcid_var60	232	232	232	32	32	237568	55115776	12487168	44930435007
BTC_ijb_jcid_var60	232	232	232	32	32	237568	55115776	12487168	44921223330
BTC_ijb_jcid_var60	264	264	264	32	32	270336	71368704	18399744	66802549240
BTC_ijb_jcid_var60	264	264	264	32	32	270336	71368704	18399744	66756007357
BTC_ijb_jcid_var60	264	264	264	32	32	270336	71368704	18399744	66757119007
BTC_ijb_jcid_var60	264	264	264	32	32	270336	71368704	18399744	66716024182
BTC_ijb_jcid_var60	264	264	264	32	32	270336	71368704	18399744	66774478702
BTC_ijb_jcid_var60	296	296	296	32	32	303104	89718784	25934336	93207306933
BTC_ijb_jcid_var60	296	296	296	32	32	303104	89718784	25934336	93406144947
BTC_ijb_jcid_var60	296	296	296	32	32	303104	89718784	25934336	93827817640
BTC_ijb_jcid_var60	296	296	296	32	32	303104	89718784	25934336	93540606902
BTC_ijb_jcid_var60	296	296	296	32	32	303104	89718784	25934336	93337989475
BTC_ijb_jcid_var60	328	328	328	32	32	335872	110166016	35287552	128476574968
BTC_ijb_jcid_var60	328	328	328	32	32	335872	110166016	35287552	128368266768
BTC_ijb_jcid_var60	328	328	328	32	32	335872	110166016	35287552	128333498366
BTC_ijb_jcid_var60	328	328	328	32	32	335872	110166016	35287552	128435736853
BTC_ijb_jcid_var60	328	328	328	32	32	335872	110166016	35287552	128399046144


==> figures/data/ijb_jcid10/meas/var61.dat <==
BTC_ijb_jcid_var61	8	8	8	32	32	8192	65536	512	25908437
BTC_ijb_jcid_var61	8	8	8	32	32	8192	65536	512	3063212
BTC_ijb_jcid_var61	8	8	8	32	32	8192	65536	512	2704329
BTC_ijb_jcid_var61	8	8	8	32	32	8192	65536	512	2482676
BTC_ijb_jcid_var61	8	8	8	32	32	8192	65536	512	2480753
BTC_ijb_jcid_var61	40	40	40	32	32	40960	1638400	64000	189927647
BTC_ijb_jcid_var61	40	40	40	32	32	40960	1638400	64000	184963346
BTC_ijb_jcid_var61	40	40	40	32	32	40960	1638400	64000	184721398
BTC_ijb_jcid_var61	40	40	40	32	32	40960	1638400	64000	185246740
BTC_ijb_jcid_var61	40	40	40	32	32	40960	1638400	64000	184932795
BTC_ijb_jcid_var61	72	72	72	32	32	73728	5308416	373248	1037593066
BTC_ijb_jcid_var61	72	72	72	32	32	73728	5308416	373248	1034260945
BTC_ijb_jcid_var61	72	72	72	32	32	73728	5308416	373248	1032930839
BTC_ijb_jcid_var61	72	72	72	32	32	73728	5308416	373248	1034324782
BTC_ijb_jcid_var61	72	72	72	32	32	73728	5308416	373248	1033310485
BTC_ijb_jcid_var61	104	104	104	32	32	106496	11075584	1124864	3209201165
BTC_ijb_jcid_var61	104	104	104	32	32	106496	11075584	1124864	3199943314
BTC_ijb_jcid_var61	104	104	104	32	32	106496	11075584	1124864	3204500090
BTC_ijb_jcid_var61	104	104	104	32	32	106496	11075584	1124864	3202451383
BTC_ijb_jcid_var61	104	104	104	32	32	106496	11075584	1124864	3208783551
BTC_ijb_jcid_var61	136	136	136	32	32	139264	18939904	2515456	9453059193
BTC_ijb_jcid_var61	136	136	136	32	32	139264	18939904	2515456	9426050380
BTC_ijb_jcid_var61	136	136	136	32	32	139264	18939904	2515456	9462834221
BTC_ijb_jcid_var61	136	136	136	32	32	139264	18939904	2515456	9417071525
BTC_ijb_jcid_var61	136	136	136	32	32	139264	18939904	2515456	9410894973
BTC_ijb_jcid_var61	168	168	168	32	32	172032	28901376	4741632	19168755645
BTC_ijb_jcid_var61	168	168	168	32	32	172032	28901376	4741632	19151495241
BTC_ijb_jcid_var61	168	168	168	32	32	172032	28901376	4741632	19167032238
BTC_ijb_jcid_var61	168	168	168	32	32	172032	28901376	4741632	19110179611
BTC_ijb_jcid_var61	168	168	168	32	32	172032	28901376	4741632	19170238793
BTC_ijb_jcid_var61	200	200	200	32	32	204800	40960000	8000000	33319088081
BTC_ijb_jcid_var61	200	200	200	32	32	204800	40960000	8000000	33322618159
BTC_ijb_jcid_var61	200	200	200	32	32	204800	40960000	8000000	33577002408
BTC_ijb_jcid_var61	200	200	200	32	32	204800	40960000	8000000	33321662639
BTC_ijb_jcid_var61	200	200	200	32	32	204800	40960000	8000000	33254599123
BTC_ijb_jcid_var61	232	232	232	32	32	237568	55115776	12487168	54941036746
BTC_ijb_jcid_var61	232	232	232	32	32	237568	55115776	12487168	54899785902
BTC_ijb_jcid_var61	232	232	232	32	32	237568	55115776	12487168	54856958445
BTC_ijb_jcid_var61	232	232	232	32	32	237568	55115776	12487168	54684175977
BTC_ijb_jcid_var61	232	232	232	32	32	237568	55115776	12487168	54479732810
BTC_ijb_jcid_var61	264	264	264	32	32	270336	71368704	18399744	91770179791
BTC_ijb_jcid_var61	264	264	264	32	32	270336	71368704	18399744	92661747849
BTC_ijb_jcid_var61	264	264	264	32	32	270336	71368704	18399744	92616369272
BTC_ijb_jcid_var61	264	264	264	32	32	270336	71368704	18399744	91821858880
BTC_ijb_jcid_var61	264	264	264	32	32	270336	71368704	18399744	91840148055
BTC_ijb_jcid_var61	296	296	296	32	32	303104	89718784	25934336	147801510631
BTC_ijb_jcid_var61	296	296	296	32	32	303104	89718784	25934336	147569522439
BTC_ijb_jcid_var61	296	296	296	32	32	303104	89718784	25934336	147993537667
BTC_ijb_jcid_var61	296	296	296	32	32	303104	89718784	25934336	148632857548
BTC_ijb_jcid_var61	296	296	296	32	32	303104	89718784	25934336	147811695173


==> figures/data/ijb_jcid10/meas/var62.dat <==
BTC_ijb_jcid_var62	8	8	8	32	32	8192	65536	512	3048674
BTC_ijb_jcid_var62	8	8	8	32	32	8192	65536	512	2772638
BTC_ijb_jcid_var62	8	8	8	32	32	8192	65536	512	2858645
BTC_ijb_jcid_var62	8	8	8	32	32	8192	65536	512	2767744
BTC_ijb_jcid_var62	8	8	8	32	32	8192	65536	512	2771947
BTC_ijb_jcid_var62	40	40	40	32	32	40960	1638400	64000	592951432
BTC_ijb_jcid_var62	40	40	40	32	32	40960	1638400	64000	587547702
BTC_ijb_jcid_var62	40	40	40	32	32	40960	1638400	64000	590672584
BTC_ijb_jcid_var62	40	40	40	32	32	40960	1638400	64000	587427467
BTC_ijb_jcid_var62	40	40	40	32	32	40960	1638400	64000	587743942
BTC_ijb_jcid_var62	72	72	72	32	32	73728	5308416	373248	4373605768
BTC_ijb_jcid_var62	72	72	72	32	32	73728	5308416	373248	4371030661
BTC_ijb_jcid_var62	72	72	72	32	32	73728	5308416	373248	4385610212
BTC_ijb_jcid_var62	72	72	72	32	32	73728	5308416	373248	4400329052
BTC_ijb_jcid_var62	72	72	72	32	32	73728	5308416	373248	4373042049
BTC_ijb_jcid_var62	104	104	104	32	32	106496	11075584	1124864	13724150648
BTC_ijb_jcid_var62	104	104	104	32	32	106496	11075584	1124864	13692371728
BTC_ijb_jcid_var62	104	104	104	32	32	106496	11075584	1124864	13733973720
BTC_ijb_jcid_var62	104	104	104	32	32	106496	11075584	1124864	13725568114
BTC_ijb_jcid_var62	104	104	104	32	32	106496	11075584	1124864	13702668376
BTC_ijb_jcid_var62	136	136	136	32	32	139264	18939904	2515456	30819767642
BTC_ijb_jcid_var62	136	136	136	32	32	139264	18939904	2515456	30828037931
BTC_ijb_jcid_var62	136	136	136	32	32	139264	18939904	2515456	30813520139
BTC_ijb_jcid_var62	136	136	136	32	32	139264	18939904	2515456	30819173405
BTC_ijb_jcid_var62	136	136	136	32	32	139264	18939904	2515456	30858504479
BTC_ijb_jcid_var62	168	168	168	32	32	172032	28901376	4741632	58920062180
BTC_ijb_jcid_var62	168	168	168	32	32	172032	28901376	4741632	58975671645
BTC_ijb_jcid_var62	168	168	168	32	32	172032	28901376	4741632	58942333461
BTC_ijb_jcid_var62	168	168	168	32	32	172032	28901376	4741632	58916427102
BTC_ijb_jcid_var62	168	168	168	32	32	172032	28901376	4741632	58984198812
BTC_ijb_jcid_var62	200	200	200	32	32	204800	40960000	8000000	103597690946
BTC_ijb_jcid_var62	200	200	200	32	32	204800	40960000	8000000	103567513510
BTC_ijb_jcid_var62	200	200	200	32	32	204800	40960000	8000000	103835347619
BTC_ijb_jcid_var62	200	200	200	32	32	204800	40960000	8000000	103545586813
BTC_ijb_jcid_var62	200	200	200	32	32	204800	40960000	8000000	103534911125
BTC_ijb_jcid_var62	232	232	232	32	32	237568	55115776	12487168	201946949889
BTC_ijb_jcid_var62	232	232	232	32	32	237568	55115776	12487168	201971611184
BTC_ijb_jcid_var62	232	232	232	32	32	237568	55115776	12487168	202287886214
BTC_ijb_jcid_var62	232	232	232	32	32	237568	55115776	12487168	201920014554
BTC_ijb_jcid_var62	232	232	232	32	32	237568	55115776	12487168	202084382764


==> figures/data/ijb_jcid10/meas/var63.dat <==
BTC_ijb_jcid_var63	8	8	8	32	32	8192	65536	512	2819600
BTC_ijb_jcid_var63	8	8	8	32	32	8192	65536	512	2519136
BTC_ijb_jcid_var63	8	8	8	32	32	8192	65536	512	2516155
BTC_ijb_jcid_var63	8	8	8	32	32	8192	65536	512	2512257
BTC_ijb_jcid_var63	8	8	8	32	32	8192	65536	512	2516665
BTC_ijb_jcid_var63	40	40	40	32	32	40960	1638400	64000	170658352
BTC_ijb_jcid_var63	40	40	40	32	32	40960	1638400	64000	165499049
BTC_ijb_jcid_var63	40	40	40	32	32	40960	1638400	64000	164780572
BTC_ijb_jcid_var63	40	40	40	32	32	40960	1638400	64000	164193525
BTC_ijb_jcid_var63	40	40	40	32	32	40960	1638400	64000	163972406
BTC_ijb_jcid_var63	72	72	72	32	32	73728	5308416	373248	870361383
BTC_ijb_jcid_var63	72	72	72	32	32	73728	5308416	373248	872298305
BTC_ijb_jcid_var63	72	72	72	32	32	73728	5308416	373248	870600307
BTC_ijb_jcid_var63	72	72	72	32	32	73728	5308416	373248	880344173
BTC_ijb_jcid_var63	72	72	72	32	32	73728	5308416	373248	870890567
BTC_ijb_jcid_var63	104	104	104	32	32	106496	11075584	1124864	2720282292
BTC_ijb_jcid_var63	104	104	104	32	32	106496	11075584	1124864	2721345501
BTC_ijb_jcid_var63	104	104	104	32	32	106496	11075584	1124864	2720392960
BTC_ijb_jcid_var63	104	104	104	32	32	106496	11075584	1124864	2721924069
BTC_ijb_jcid_var63	104	104	104	32	32	106496	11075584	1124864	2723429173
BTC_ijb_jcid_var63	136	136	136	32	32	139264	18939904	2515456	7310159071
BTC_ijb_jcid_var63	136	136	136	32	32	139264	18939904	2515456	7296164077
BTC_ijb_jcid_var63	136	136	136	32	32	139264	18939904	2515456	7312689792
BTC_ijb_jcid_var63	136	136	136	32	32	139264	18939904	2515456	7296762934
BTC_ijb_jcid_var63	136	136	136	32	32	139264	18939904	2515456	7291963040
BTC_ijb_jcid_var63	168	168	168	32	32	172032	28901376	4741632	14743277898
BTC_ijb_jcid_var63	168	168	168	32	32	172032	28901376	4741632	14745318413
BTC_ijb_jcid_var63	168	168	168	32	32	172032	28901376	4741632	14770341597
BTC_ijb_jcid_var63	168	168	168	32	32	172032	28901376	4741632	14722170269
BTC_ijb_jcid_var63	168	168	168	32	32	172032	28901376	4741632	14671757878
BTC_ijb_jcid_var63	200	200	200	32	32	204800	40960000	8000000	25037339134
BTC_ijb_jcid_var63	200	200	200	32	32	204800	40960000	8000000	25022454639
BTC_ijb_jcid_var63	200	200	200	32	32	204800	40960000	8000000	25017032725
BTC_ijb_jcid_var63	200	200	200	32	32	204800	40960000	8000000	24974077828
BTC_ijb_jcid_var63	200	200	200	32	32	204800	40960000	8000000	24996898631
BTC_ijb_jcid_var63	232	232	232	32	32	237568	55115776	12487168	38955570683
BTC_ijb_jcid_var63	232	232	232	32	32	237568	55115776	12487168	38977960631
BTC_ijb_jcid_var63	232	232	232	32	32	237568	55115776	12487168	39231954415
BTC_ijb_jcid_var63	232	232	232	32	32	237568	55115776	12487168	39218699831
BTC_ijb_jcid_var63	232	232	232	32	32	237568	55115776	12487168	39207939385
BTC_ijb_jcid_var63	264	264	264	32	32	270336	71368704	18399744	58250238365
BTC_ijb_jcid_var63	264	264	264	32	32	270336	71368704	18399744	58198499386
BTC_ijb_jcid_var63	264	264	264	32	32	270336	71368704	18399744	58181467836
BTC_ijb_jcid_var63	264	264	264	32	32	270336	71368704	18399744	58225133360
BTC_ijb_jcid_var63	264	264	264	32	32	270336	71368704	18399744	58484623113
BTC_ijb_jcid_var63	296	296	296	32	32	303104	89718784	25934336	81961217962
BTC_ijb_jcid_var63	296	296	296	32	32	303104	89718784	25934336	81976037301
BTC_ijb_jcid_var63	296	296	296	32	32	303104	89718784	25934336	81945462991
BTC_ijb_jcid_var63	296	296	296	32	32	303104	89718784	25934336	81986145836
BTC_ijb_jcid_var63	296	296	296	32	32	303104	89718784	25934336	82032612263
BTC_ijb_jcid_var63	328	328	328	32	32	335872	110166016	35287552	113550152536
BTC_ijb_jcid_var63	328	328	328	32	32	335872	110166016	35287552	113450875082
BTC_ijb_jcid_var63	328	328	328	32	32	335872	110166016	35287552	113508849786
BTC_ijb_jcid_var63	328	328	328	32	32	335872	110166016	35287552	113744252300
BTC_ijb_jcid_var63	328	328	328	32	32	335872	110166016	35287552	113444253225
BTC_ijb_jcid_var63	360	360	360	32	32	368640	132710400	46656000	148183560218
BTC_ijb_jcid_var63	360	360	360	32	32	368640	132710400	46656000	148097782803
BTC_ijb_jcid_var63	360	360	360	32	32	368640	132710400	46656000	148223524219
BTC_ijb_jcid_var63	360	360	360	32	32	368640	132710400	46656000	148148890596
BTC_ijb_jcid_var63	360	360	360	32	32	368640	132710400	46656000	148589136350


==> figures/data/ijb_jcid10/meas/var64.dat <==
BTC_ijb_jcid_var64	8	8	8	32	32	8192	65536	512	46119413
BTC_ijb_jcid_var64	8	8	8	32	32	8192	65536	512	3004459
BTC_ijb_jcid_var64	8	8	8	32	32	8192	65536	512	3109852
BTC_ijb_jcid_var64	8	8	8	32	32	8192	65536	512	2792130
BTC_ijb_jcid_var64	8	8	8	32	32	8192	65536	512	2604252
BTC_ijb_jcid_var64	40	40	40	32	32	40960	1638400	64000	192251712
BTC_ijb_jcid_var64	40	40	40	32	32	40960	1638400	64000	184393499
BTC_ijb_jcid_var64	40	40	40	32	32	40960	1638400	64000	183760011
BTC_ijb_jcid_var64	40	40	40	32	32	40960	1638400	64000	183698403
BTC_ijb_jcid_var64	40	40	40	32	32	40960	1638400	64000	183884325
BTC_ijb_jcid_var64	72	72	72	32	32	73728	5308416	373248	1051029448
BTC_ijb_jcid_var64	72	72	72	32	32	73728	5308416	373248	1052503281
BTC_ijb_jcid_var64	72	72	72	32	32	73728	5308416	373248	1052517287
BTC_ijb_jcid_var64	72	72	72	32	32	73728	5308416	373248	1055831949
BTC_ijb_jcid_var64	72	72	72	32	32	73728	5308416	373248	1052871755
BTC_ijb_jcid_var64	104	104	104	32	32	106496	11075584	1124864	3263714598
BTC_ijb_jcid_var64	104	104	104	32	32	106496	11075584	1124864	3264090421
BTC_ijb_jcid_var64	104	104	104	32	32	106496	11075584	1124864	3273617850
BTC_ijb_jcid_var64	104	104	104	32	32	106496	11075584	1124864	3271874865
BTC_ijb_jcid_var64	104	104	104	32	32	106496	11075584	1124864	3264051192
BTC_ijb_jcid_var64	136	136	136	32	32	139264	18939904	2515456	8536010884
BTC_ijb_jcid_var64	136	136	136	32	32	139264	18939904	2515456	8580415110
BTC_ijb_jcid_var64	136	136	136	32	32	139264	18939904	2515456	8564788608
BTC_ijb_jcid_var64	136	136	136	32	32	139264	18939904	2515456	8543775209
BTC_ijb_jcid_var64	136	136	136	32	32	139264	18939904	2515456	8548135873
BTC_ijb_jcid_var64	168	168	168	32	32	172032	28901376	4741632	16948494571
BTC_ijb_jcid_var64	168	168	168	32	32	172032	28901376	4741632	16977522666
BTC_ijb_jcid_var64	168	168	168	32	32	172032	28901376	4741632	17009802024
BTC_ijb_jcid_var64	168	168	168	32	32	172032	28901376	4741632	17073126868
BTC_ijb_jcid_var64	168	168	168	32	32	172032	28901376	4741632	17031935868
BTC_ijb_jcid_var64	200	200	200	32	32	204800	40960000	8000000	29300825736
BTC_ijb_jcid_var64	200	200	200	32	32	204800	40960000	8000000	29296097002
BTC_ijb_jcid_var64	200	200	200	32	32	204800	40960000	8000000	29280079117
BTC_ijb_jcid_var64	200	200	200	32	32	204800	40960000	8000000	29348938892
BTC_ijb_jcid_var64	200	200	200	32	32	204800	40960000	8000000	29283748965
BTC_ijb_jcid_var64	232	232	232	32	32	237568	55115776	12487168	46201479843
BTC_ijb_jcid_var64	232	232	232	32	32	237568	55115776	12487168	46201002787
BTC_ijb_jcid_var64	232	232	232	32	32	237568	55115776	12487168	46297984541
BTC_ijb_jcid_var64	232	232	232	32	32	237568	55115776	12487168	46224196533
BTC_ijb_jcid_var64	232	232	232	32	32	237568	55115776	12487168	46187355744
BTC_ijb_jcid_var64	264	264	264	32	32	270336	71368704	18399744	69092538436
BTC_ijb_jcid_var64	264	264	264	32	32	270336	71368704	18399744	68843457798
BTC_ijb_jcid_var64	264	264	264	32	32	270336	71368704	18399744	68843909617
BTC_ijb_jcid_var64	264	264	264	32	32	270336	71368704	18399744	68840700037
BTC_ijb_jcid_var64	264	264	264	32	32	270336	71368704	18399744	68847222279
BTC_ijb_jcid_var64	296	296	296	32	32	303104	89718784	25934336	96070060486
BTC_ijb_jcid_var64	296	296	296	32	32	303104	89718784	25934336	96139415088
BTC_ijb_jcid_var64	296	296	296	32	32	303104	89718784	25934336	96131857664
BTC_ijb_jcid_var64	296	296	296	32	32	303104	89718784	25934336	96131539746
BTC_ijb_jcid_var64	296	296	296	32	32	303104	89718784	25934336	96157534119
BTC_ijb_jcid_var64	328	328	328	32	32	335872	110166016	35287552	132932848823
BTC_ijb_jcid_var64	328	328	328	32	32	335872	110166016	35287552	132542833992
BTC_ijb_jcid_var64	328	328	328	32	32	335872	110166016	35287552	132573638045
BTC_ijb_jcid_var64	328	328	328	32	32	335872	110166016	35287552	132594448687
BTC_ijb_jcid_var64	328	328	328	32	32	335872	110166016	35287552	132579606768


==> figures/data/ijb_jcid10/meas/var65.dat <==
BTC_ijb_jcid_var65	8	8	8	32	32	8192	65536	512	57587700
BTC_ijb_jcid_var65	8	8	8	32	32	8192	65536	512	3379753
BTC_ijb_jcid_var65	8	8	8	32	32	8192	65536	512	2964531
BTC_ijb_jcid_var65	8	8	8	32	32	8192	65536	512	2805952
BTC_ijb_jcid_var65	8	8	8	32	32	8192	65536	512	2801310
BTC_ijb_jcid_var65	40	40	40	32	32	40960	1638400	64000	594623661
BTC_ijb_jcid_var65	40	40	40	32	32	40960	1638400	64000	592092624
BTC_ijb_jcid_var65	40	40	40	32	32	40960	1638400	64000	593968278
BTC_ijb_jcid_var65	40	40	40	32	32	40960	1638400	64000	591695527
BTC_ijb_jcid_var65	40	40	40	32	32	40960	1638400	64000	600728996
BTC_ijb_jcid_var65	72	72	72	32	32	73728	5308416	373248	4412997813
BTC_ijb_jcid_var65	72	72	72	32	32	73728	5308416	373248	4407932682
BTC_ijb_jcid_var65	72	72	72	32	32	73728	5308416	373248	4410759437
BTC_ijb_jcid_var65	72	72	72	32	32	73728	5308416	373248	4409653732
BTC_ijb_jcid_var65	72	72	72	32	32	73728	5308416	373248	4418812978
BTC_ijb_jcid_var65	104	104	104	32	32	106496	11075584	1124864	13773847556
BTC_ijb_jcid_var65	104	104	104	32	32	106496	11075584	1124864	13715285811
BTC_ijb_jcid_var65	104	104	104	32	32	106496	11075584	1124864	13696978615
BTC_ijb_jcid_var65	104	104	104	32	32	106496	11075584	1124864	13754234834
BTC_ijb_jcid_var65	104	104	104	32	32	106496	11075584	1124864	13709801314
BTC_ijb_jcid_var65	136	136	136	32	32	139264	18939904	2515456	33534489641
BTC_ijb_jcid_var65	136	136	136	32	32	139264	18939904	2515456	33565631276
BTC_ijb_jcid_var65	136	136	136	32	32	139264	18939904	2515456	33496904824
BTC_ijb_jcid_var65	136	136	136	32	32	139264	18939904	2515456	33412693580
BTC_ijb_jcid_var65	136	136	136	32	32	139264	18939904	2515456	33291904912
BTC_ijb_jcid_var65	168	168	168	32	32	172032	28901376	4741632	74163873134
BTC_ijb_jcid_var65	168	168	168	32	32	172032	28901376	4741632	74474814574
BTC_ijb_jcid_var65	168	168	168	32	32	172032	28901376	4741632	74208967797
BTC_ijb_jcid_var65	168	168	168	32	32	172032	28901376	4741632	74181054192
BTC_ijb_jcid_var65	168	168	168	32	32	172032	28901376	4741632	74169949902
BTC_ijb_jcid_var65	200	200	200	32	32	204800	40960000	8000000	138822510048
BTC_ijb_jcid_var65	200	200	200	32	32	204800	40960000	8000000	138847643151
BTC_ijb_jcid_var65	200	200	200	32	32	204800	40960000	8000000	138910917313
BTC_ijb_jcid_var65	200	200	200	32	32	204800	40960000	8000000	138988594363
BTC_ijb_jcid_var65	200	200	200	32	32	204800	40960000	8000000	139343495271


==> figures/data/ijb_jcid10/meas/var66.dat <==
BTC_ijb_jcid_var66	8	8	8	32	32	8192	65536	512	2852059
BTC_ijb_jcid_var66	8	8	8	32	32	8192	65536	512	2543467
BTC_ijb_jcid_var66	8	8	8	32	32	8192	65536	512	2541370
BTC_ijb_jcid_var66	8	8	8	32	32	8192	65536	512	2641178
BTC_ijb_jcid_var66	8	8	8	32	32	8192	65536	512	2540698
BTC_ijb_jcid_var66	40	40	40	32	32	40960	1638400	64000	209085050
BTC_ijb_jcid_var66	40	40	40	32	32	40960	1638400	64000	205031048
BTC_ijb_jcid_var66	40	40	40	32	32	40960	1638400	64000	205131816
BTC_ijb_jcid_var66	40	40	40	32	32	40960	1638400	64000	204832114
BTC_ijb_jcid_var66	40	40	40	32	32	40960	1638400	64000	205101248
BTC_ijb_jcid_var66	72	72	72	32	32	73728	5308416	373248	1138450525
BTC_ijb_jcid_var66	72	72	72	32	32	73728	5308416	373248	1141927037
BTC_ijb_jcid_var66	72	72	72	32	32	73728	5308416	373248	1140813003
BTC_ijb_jcid_var66	72	72	72	32	32	73728	5308416	373248	1141668251
BTC_ijb_jcid_var66	72	72	72	32	32	73728	5308416	373248	1142602960
BTC_ijb_jcid_var66	104	104	104	32	32	106496	11075584	1124864	3577672208
BTC_ijb_jcid_var66	104	104	104	32	32	106496	11075584	1124864	3597159792
BTC_ijb_jcid_var66	104	104	104	32	32	106496	11075584	1124864	3585305618
BTC_ijb_jcid_var66	104	104	104	32	32	106496	11075584	1124864	3579744018
BTC_ijb_jcid_var66	104	104	104	32	32	106496	11075584	1124864	3588153314
BTC_ijb_jcid_var66	136	136	136	32	32	139264	18939904	2515456	11707396167
BTC_ijb_jcid_var66	136	136	136	32	32	139264	18939904	2515456	11761807288
BTC_ijb_jcid_var66	136	136	136	32	32	139264	18939904	2515456	11687001094
BTC_ijb_jcid_var66	136	136	136	32	32	139264	18939904	2515456	11698900858
BTC_ijb_jcid_var66	136	136	136	32	32	139264	18939904	2515456	11741602538
BTC_ijb_jcid_var66	168	168	168	32	32	172032	28901376	4741632	35509990115
BTC_ijb_jcid_var66	168	168	168	32	32	172032	28901376	4741632	35524007776
BTC_ijb_jcid_var66	168	168	168	32	32	172032	28901376	4741632	35474188248
BTC_ijb_jcid_var66	168	168	168	32	32	172032	28901376	4741632	35515107099
BTC_ijb_jcid_var66	168	168	168	32	32	172032	28901376	4741632	35779163968
BTC_ijb_jcid_var66	200	200	200	32	32	204800	40960000	8000000	61694382699
BTC_ijb_jcid_var66	200	200	200	32	32	204800	40960000	8000000	61707940806
BTC_ijb_jcid_var66	200	200	200	32	32	204800	40960000	8000000	61637130654
BTC_ijb_jcid_var66	200	200	200	32	32	204800	40960000	8000000	61710852426
BTC_ijb_jcid_var66	200	200	200	32	32	204800	40960000	8000000	61711252851
BTC_ijb_jcid_var66	232	232	232	32	32	237568	55115776	12487168	96868578424
BTC_ijb_jcid_var66	232	232	232	32	32	237568	55115776	12487168	96982279095
BTC_ijb_jcid_var66	232	232	232	32	32	237568	55115776	12487168	96668792149
BTC_ijb_jcid_var66	232	232	232	32	32	237568	55115776	12487168	96534194852
BTC_ijb_jcid_var66	232	232	232	32	32	237568	55115776	12487168	96463976582
BTC_ijb_jcid_var66	264	264	264	32	32	270336	71368704	18399744	141800789971
BTC_ijb_jcid_var66	264	264	264	32	32	270336	71368704	18399744	141494788341
BTC_ijb_jcid_var66	264	264	264	32	32	270336	71368704	18399744	141495453124
BTC_ijb_jcid_var66	264	264	264	32	32	270336	71368704	18399744	141987771480
BTC_ijb_jcid_var66	264	264	264	32	32	270336	71368704	18399744	142273082797


==> figures/data/ijb_jcid10/meas/var67.dat <==
BTC_ijb_jcid_var67	8	8	8	32	32	8192	65536	512	3835303
BTC_ijb_jcid_var67	8	8	8	32	32	8192	65536	512	3806532
BTC_ijb_jcid_var67	8	8	8	32	32	8192	65536	512	3720967
BTC_ijb_jcid_var67	8	8	8	32	32	8192	65536	512	3719103
BTC_ijb_jcid_var67	8	8	8	32	32	8192	65536	512	3785597
BTC_ijb_jcid_var67	40	40	40	32	32	40960	1638400	64000	371374861
BTC_ijb_jcid_var67	40	40	40	32	32	40960	1638400	64000	368578616
BTC_ijb_jcid_var67	40	40	40	32	32	40960	1638400	64000	368926920
BTC_ijb_jcid_var67	40	40	40	32	32	40960	1638400	64000	380995023
BTC_ijb_jcid_var67	40	40	40	32	32	40960	1638400	64000	368698279
BTC_ijb_jcid_var67	72	72	72	32	32	73728	5308416	373248	13448047047
BTC_ijb_jcid_var67	72	72	72	32	32	73728	5308416	373248	13393845149
BTC_ijb_jcid_var67	72	72	72	32	32	73728	5308416	373248	13375341467
BTC_ijb_jcid_var67	72	72	72	32	32	73728	5308416	373248	13388484617
BTC_ijb_jcid_var67	72	72	72	32	32	73728	5308416	373248	13395256290
BTC_ijb_jcid_var67	104	104	104	32	32	106496	11075584	1124864	41380023184
BTC_ijb_jcid_var67	104	104	104	32	32	106496	11075584	1124864	40900669444
BTC_ijb_jcid_var67	104	104	104	32	32	106496	11075584	1124864	40889704112
BTC_ijb_jcid_var67	104	104	104	32	32	106496	11075584	1124864	41042569960
BTC_ijb_jcid_var67	104	104	104	32	32	106496	11075584	1124864	41085943251
BTC_ijb_jcid_var67	136	136	136	32	32	139264	18939904	2515456	93127247173
BTC_ijb_jcid_var67	136	136	136	32	32	139264	18939904	2515456	93192311146
BTC_ijb_jcid_var67	136	136	136	32	32	139264	18939904	2515456	92751391977
BTC_ijb_jcid_var67	136	136	136	32	32	139264	18939904	2515456	92788806989
BTC_ijb_jcid_var67	136	136	136	32	32	139264	18939904	2515456	92695339221
BTC_ijb_jcid_var67	168	168	168	32	32	172032	28901376	4741632	176176778460
BTC_ijb_jcid_var67	168	168	168	32	32	172032	28901376	4741632	176345439633
BTC_ijb_jcid_var67	168	168	168	32	32	172032	28901376	4741632	176137022363
BTC_ijb_jcid_var67	168	168	168	32	32	172032	28901376	4741632	176131000270
BTC_ijb_jcid_var67	168	168	168	32	32	172032	28901376	4741632	176168146246


==> figures/data/ijb_jcid10/meas/var68.dat <==
BTC_ijb_jcid_var68	8	8	8	32	32	8192	65536	512	4261743
BTC_ijb_jcid_var68	8	8	8	32	32	8192	65536	512	3782278
BTC_ijb_jcid_var68	8	8	8	32	32	8192	65536	512	3778448
BTC_ijb_jcid_var68	8	8	8	32	32	8192	65536	512	3782194
BTC_ijb_jcid_var68	8	8	8	32	32	8192	65536	512	3866451
BTC_ijb_jcid_var68	40	40	40	32	32	40960	1638400	64000	595812871
BTC_ijb_jcid_var68	40	40	40	32	32	40960	1638400	64000	595771404
BTC_ijb_jcid_var68	40	40	40	32	32	40960	1638400	64000	602862565
BTC_ijb_jcid_var68	40	40	40	32	32	40960	1638400	64000	593370855
BTC_ijb_jcid_var68	40	40	40	32	32	40960	1638400	64000	594508114
BTC_ijb_jcid_var68	72	72	72	32	32	73728	5308416	373248	14858919802
BTC_ijb_jcid_var68	72	72	72	32	32	73728	5308416	373248	14897826493
BTC_ijb_jcid_var68	72	72	72	32	32	73728	5308416	373248	14849839779
BTC_ijb_jcid_var68	72	72	72	32	32	73728	5308416	373248	14852763794
BTC_ijb_jcid_var68	72	72	72	32	32	73728	5308416	373248	14912167229
BTC_ijb_jcid_var68	104	104	104	32	32	106496	11075584	1124864	46526609572
BTC_ijb_jcid_var68	104	104	104	32	32	106496	11075584	1124864	46184275038
BTC_ijb_jcid_var68	104	104	104	32	32	106496	11075584	1124864	46190763099
BTC_ijb_jcid_var68	104	104	104	32	32	106496	11075584	1124864	46204069066
BTC_ijb_jcid_var68	104	104	104	32	32	106496	11075584	1124864	46215487861
BTC_ijb_jcid_var68	136	136	136	32	32	139264	18939904	2515456	103285346994
BTC_ijb_jcid_var68	136	136	136	32	32	139264	18939904	2515456	102706641955
BTC_ijb_jcid_var68	136	136	136	32	32	139264	18939904	2515456	103240442869
BTC_ijb_jcid_var68	136	136	136	32	32	139264	18939904	2515456	103218742660
BTC_ijb_jcid_var68	136	136	136	32	32	139264	18939904	2515456	103072834775
BTC_ijb_jcid_var68	168	168	168	32	32	172032	28901376	4741632	192377599008
BTC_ijb_jcid_var68	168	168	168	32	32	172032	28901376	4741632	192343949293
BTC_ijb_jcid_var68	168	168	168	32	32	172032	28901376	4741632	192346447087
BTC_ijb_jcid_var68	168	168	168	32	32	172032	28901376	4741632	192425950688
BTC_ijb_jcid_var68	168	168	168	32	32	172032	28901376	4741632	193262300162


==> figures/data/ijb_jcid10/meas/var69.dat <==
BTC_ijb_jcid_var69	8	8	8	32	32	8192	65536	512	3017890
BTC_ijb_jcid_var69	8	8	8	32	32	8192	65536	512	2956034
BTC_ijb_jcid_var69	8	8	8	32	32	8192	65536	512	2953450
BTC_ijb_jcid_var69	8	8	8	32	32	8192	65536	512	2909748
BTC_ijb_jcid_var69	8	8	8	32	32	8192	65536	512	2908674
BTC_ijb_jcid_var69	40	40	40	32	32	40960	1638400	64000	314634753
BTC_ijb_jcid_var69	40	40	40	32	32	40960	1638400	64000	311702673
BTC_ijb_jcid_var69	40	40	40	32	32	40960	1638400	64000	311950240
BTC_ijb_jcid_var69	40	40	40	32	32	40960	1638400	64000	311348309
BTC_ijb_jcid_var69	40	40	40	32	32	40960	1638400	64000	312002177
BTC_ijb_jcid_var69	72	72	72	32	32	73728	5308416	373248	2204791512
BTC_ijb_jcid_var69	72	72	72	32	32	73728	5308416	373248	2181298395
BTC_ijb_jcid_var69	72	72	72	32	32	73728	5308416	373248	2207130129
BTC_ijb_jcid_var69	72	72	72	32	32	73728	5308416	373248	2180990914
BTC_ijb_jcid_var69	72	72	72	32	32	73728	5308416	373248	2179276359
BTC_ijb_jcid_var69	104	104	104	32	32	106496	11075584	1124864	6410362548
BTC_ijb_jcid_var69	104	104	104	32	32	106496	11075584	1124864	6430538964
BTC_ijb_jcid_var69	104	104	104	32	32	106496	11075584	1124864	6414442232
BTC_ijb_jcid_var69	104	104	104	32	32	106496	11075584	1124864	6411349763
BTC_ijb_jcid_var69	104	104	104	32	32	106496	11075584	1124864	6426341262
BTC_ijb_jcid_var69	136	136	136	32	32	139264	18939904	2515456	14869308772
BTC_ijb_jcid_var69	136	136	136	32	32	139264	18939904	2515456	14859194218
BTC_ijb_jcid_var69	136	136	136	32	32	139264	18939904	2515456	14867476686
BTC_ijb_jcid_var69	136	136	136	32	32	139264	18939904	2515456	14874950309
BTC_ijb_jcid_var69	136	136	136	32	32	139264	18939904	2515456	14858055906
BTC_ijb_jcid_var69	168	168	168	32	32	172032	28901376	4741632	29075448986
BTC_ijb_jcid_var69	168	168	168	32	32	172032	28901376	4741632	29132108852
BTC_ijb_jcid_var69	168	168	168	32	32	172032	28901376	4741632	29036724211
BTC_ijb_jcid_var69	168	168	168	32	32	172032	28901376	4741632	29075559293
BTC_ijb_jcid_var69	168	168	168	32	32	172032	28901376	4741632	29059306659
BTC_ijb_jcid_var69	200	200	200	32	32	204800	40960000	8000000	48805318545
BTC_ijb_jcid_var69	200	200	200	32	32	204800	40960000	8000000	48819961733
BTC_ijb_jcid_var69	200	200	200	32	32	204800	40960000	8000000	48800029118
BTC_ijb_jcid_var69	200	200	200	32	32	204800	40960000	8000000	48797424685
BTC_ijb_jcid_var69	200	200	200	32	32	204800	40960000	8000000	48855940274
BTC_ijb_jcid_var69	232	232	232	32	32	237568	55115776	12487168	75976744095
BTC_ijb_jcid_var69	232	232	232	32	32	237568	55115776	12487168	76023609282
BTC_ijb_jcid_var69	232	232	232	32	32	237568	55115776	12487168	76235036879
BTC_ijb_jcid_var69	232	232	232	32	32	237568	55115776	12487168	75890313564
BTC_ijb_jcid_var69	232	232	232	32	32	237568	55115776	12487168	75912162072
BTC_ijb_jcid_var69	264	264	264	32	32	270336	71368704	18399744	111529517860
BTC_ijb_jcid_var69	264	264	264	32	32	270336	71368704	18399744	111636265683
BTC_ijb_jcid_var69	264	264	264	32	32	270336	71368704	18399744	111543296196
BTC_ijb_jcid_var69	264	264	264	32	32	270336	71368704	18399744	111538553136
BTC_ijb_jcid_var69	264	264	264	32	32	270336	71368704	18399744	111576420875
BTC_ijb_jcid_var69	296	296	296	32	32	303104	89718784	25934336	156645709192
BTC_ijb_jcid_var69	296	296	296	32	32	303104	89718784	25934336	156357950065
BTC_ijb_jcid_var69	296	296	296	32	32	303104	89718784	25934336	156300574935
BTC_ijb_jcid_var69	296	296	296	32	32	303104	89718784	25934336	156294465895
BTC_ijb_jcid_var69	296	296	296	32	32	303104	89718784	25934336	156413313025


==> figures/data/ijb_jcid10/meas/var7.dat <==
BTC_ijb_jcid_var7	8	8	8	32	32	8192	65536	512	46819982
BTC_ijb_jcid_var7	8	8	8	32	32	8192	65536	512	2018141
BTC_ijb_jcid_var7	8	8	8	32	32	8192	65536	512	2030563
BTC_ijb_jcid_var7	8	8	8	32	32	8192	65536	512	2017947
BTC_ijb_jcid_var7	8	8	8	32	32	8192	65536	512	1937644
BTC_ijb_jcid_var7	40	40	40	32	32	40960	1638400	64000	210172629
BTC_ijb_jcid_var7	40	40	40	32	32	40960	1638400	64000	213466854
BTC_ijb_jcid_var7	40	40	40	32	32	40960	1638400	64000	208439765
BTC_ijb_jcid_var7	40	40	40	32	32	40960	1638400	64000	208518346
BTC_ijb_jcid_var7	40	40	40	32	32	40960	1638400	64000	208177875
BTC_ijb_jcid_var7	72	72	72	32	32	73728	5308416	373248	1236210435
BTC_ijb_jcid_var7	72	72	72	32	32	73728	5308416	373248	1227778602
BTC_ijb_jcid_var7	72	72	72	32	32	73728	5308416	373248	1225795365
BTC_ijb_jcid_var7	72	72	72	32	32	73728	5308416	373248	1225816337
BTC_ijb_jcid_var7	72	72	72	32	32	73728	5308416	373248	1223800355
BTC_ijb_jcid_var7	104	104	104	32	32	106496	11075584	1124864	3693452784
BTC_ijb_jcid_var7	104	104	104	32	32	106496	11075584	1124864	3706178439
BTC_ijb_jcid_var7	104	104	104	32	32	106496	11075584	1124864	3699623723
BTC_ijb_jcid_var7	104	104	104	32	32	106496	11075584	1124864	3702066135
BTC_ijb_jcid_var7	104	104	104	32	32	106496	11075584	1124864	3708736435
BTC_ijb_jcid_var7	136	136	136	32	32	139264	18939904	2515456	8288232442
BTC_ijb_jcid_var7	136	136	136	32	32	139264	18939904	2515456	8278613398
BTC_ijb_jcid_var7	136	136	136	32	32	139264	18939904	2515456	8270334483
BTC_ijb_jcid_var7	136	136	136	32	32	139264	18939904	2515456	8266685821
BTC_ijb_jcid_var7	136	136	136	32	32	139264	18939904	2515456	8260793579
BTC_ijb_jcid_var7	168	168	168	32	32	172032	28901376	4741632	15590812207
BTC_ijb_jcid_var7	168	168	168	32	32	172032	28901376	4741632	15601114165
BTC_ijb_jcid_var7	168	168	168	32	32	172032	28901376	4741632	15614697111
BTC_ijb_jcid_var7	168	168	168	32	32	172032	28901376	4741632	15598637339
BTC_ijb_jcid_var7	168	168	168	32	32	172032	28901376	4741632	15572189307
BTC_ijb_jcid_var7	200	200	200	32	32	204800	40960000	8000000	26486025901
BTC_ijb_jcid_var7	200	200	200	32	32	204800	40960000	8000000	26482955340
BTC_ijb_jcid_var7	200	200	200	32	32	204800	40960000	8000000	26376736758
BTC_ijb_jcid_var7	200	200	200	32	32	204800	40960000	8000000	26309696464
BTC_ijb_jcid_var7	200	200	200	32	32	204800	40960000	8000000	26277036311
BTC_ijb_jcid_var7	232	232	232	32	32	237568	55115776	12487168	41257929546
BTC_ijb_jcid_var7	232	232	232	32	32	237568	55115776	12487168	41269021849
BTC_ijb_jcid_var7	232	232	232	32	32	237568	55115776	12487168	41263086141
BTC_ijb_jcid_var7	232	232	232	32	32	237568	55115776	12487168	41385000285
BTC_ijb_jcid_var7	232	232	232	32	32	237568	55115776	12487168	41550187610
BTC_ijb_jcid_var7	264	264	264	32	32	270336	71368704	18399744	72552536118
BTC_ijb_jcid_var7	264	264	264	32	32	270336	71368704	18399744	72274116460
BTC_ijb_jcid_var7	264	264	264	32	32	270336	71368704	18399744	72285254505
BTC_ijb_jcid_var7	264	264	264	32	32	270336	71368704	18399744	72274932153
BTC_ijb_jcid_var7	264	264	264	32	32	270336	71368704	18399744	72987159853
BTC_ijb_jcid_var7	296	296	296	32	32	303104	89718784	25934336	104419529623
BTC_ijb_jcid_var7	296	296	296	32	32	303104	89718784	25934336	104568487019
BTC_ijb_jcid_var7	296	296	296	32	32	303104	89718784	25934336	104544785738
BTC_ijb_jcid_var7	296	296	296	32	32	303104	89718784	25934336	104512250627
BTC_ijb_jcid_var7	296	296	296	32	32	303104	89718784	25934336	104522337817
BTC_ijb_jcid_var7	328	328	328	32	32	335872	110166016	35287552	156138379890
BTC_ijb_jcid_var7	328	328	328	32	32	335872	110166016	35287552	156413611474
BTC_ijb_jcid_var7	328	328	328	32	32	335872	110166016	35287552	156242572298
BTC_ijb_jcid_var7	328	328	328	32	32	335872	110166016	35287552	156117557795
BTC_ijb_jcid_var7	328	328	328	32	32	335872	110166016	35287552	155972742825


==> figures/data/ijb_jcid10/meas/var70.dat <==
BTC_ijb_jcid_var70	8	8	8	32	32	8192	65536	512	46022712
BTC_ijb_jcid_var70	8	8	8	32	32	8192	65536	512	3145502
BTC_ijb_jcid_var70	8	8	8	32	32	8192	65536	512	3165197
BTC_ijb_jcid_var70	8	8	8	32	32	8192	65536	512	2851731
BTC_ijb_jcid_var70	8	8	8	32	32	8192	65536	512	3011351
BTC_ijb_jcid_var70	40	40	40	32	32	40960	1638400	64000	179080804
BTC_ijb_jcid_var70	40	40	40	32	32	40960	1638400	64000	175585271
BTC_ijb_jcid_var70	40	40	40	32	32	40960	1638400	64000	175551475
BTC_ijb_jcid_var70	40	40	40	32	32	40960	1638400	64000	175400739
BTC_ijb_jcid_var70	40	40	40	32	32	40960	1638400	64000	175496017
BTC_ijb_jcid_var70	72	72	72	32	32	73728	5308416	373248	1250276522
BTC_ijb_jcid_var70	72	72	72	32	32	73728	5308416	373248	1250367322
BTC_ijb_jcid_var70	72	72	72	32	32	73728	5308416	373248	1266126991
BTC_ijb_jcid_var70	72	72	72	32	32	73728	5308416	373248	1251220102
BTC_ijb_jcid_var70	72	72	72	32	32	73728	5308416	373248	1254281149
BTC_ijb_jcid_var70	104	104	104	32	32	106496	11075584	1124864	3831488413
BTC_ijb_jcid_var70	104	104	104	32	32	106496	11075584	1124864	3855064348
BTC_ijb_jcid_var70	104	104	104	32	32	106496	11075584	1124864	3861531128
BTC_ijb_jcid_var70	104	104	104	32	32	106496	11075584	1124864	3834765210
BTC_ijb_jcid_var70	104	104	104	32	32	106496	11075584	1124864	3839050341
BTC_ijb_jcid_var70	136	136	136	32	32	139264	18939904	2515456	9941688032
BTC_ijb_jcid_var70	136	136	136	32	32	139264	18939904	2515456	9930944038
BTC_ijb_jcid_var70	136	136	136	32	32	139264	18939904	2515456	9919286620
BTC_ijb_jcid_var70	136	136	136	32	32	139264	18939904	2515456	9915236118
BTC_ijb_jcid_var70	136	136	136	32	32	139264	18939904	2515456	9946979827
BTC_ijb_jcid_var70	168	168	168	32	32	172032	28901376	4741632	19110497977
BTC_ijb_jcid_var70	168	168	168	32	32	172032	28901376	4741632	19111347687
BTC_ijb_jcid_var70	168	168	168	32	32	172032	28901376	4741632	19143312847
BTC_ijb_jcid_var70	168	168	168	32	32	172032	28901376	4741632	19110030066
BTC_ijb_jcid_var70	168	168	168	32	32	172032	28901376	4741632	19128147077
BTC_ijb_jcid_var70	200	200	200	32	32	204800	40960000	8000000	32421891445
BTC_ijb_jcid_var70	200	200	200	32	32	204800	40960000	8000000	32388830631
BTC_ijb_jcid_var70	200	200	200	32	32	204800	40960000	8000000	32392467112
BTC_ijb_jcid_var70	200	200	200	32	32	204800	40960000	8000000	32403063523
BTC_ijb_jcid_var70	200	200	200	32	32	204800	40960000	8000000	32398601262
BTC_ijb_jcid_var70	232	232	232	32	32	237568	55115776	12487168	50285870043
BTC_ijb_jcid_var70	232	232	232	32	32	237568	55115776	12487168	50343636240
BTC_ijb_jcid_var70	232	232	232	32	32	237568	55115776	12487168	50318760471
BTC_ijb_jcid_var70	232	232	232	32	32	237568	55115776	12487168	50501707602
BTC_ijb_jcid_var70	232	232	232	32	32	237568	55115776	12487168	50316718393
BTC_ijb_jcid_var70	264	264	264	32	32	270336	71368704	18399744	72559331472
BTC_ijb_jcid_var70	264	264	264	32	32	270336	71368704	18399744	72543898768
BTC_ijb_jcid_var70	264	264	264	32	32	270336	71368704	18399744	72575602984
BTC_ijb_jcid_var70	264	264	264	32	32	270336	71368704	18399744	72535513767
BTC_ijb_jcid_var70	264	264	264	32	32	270336	71368704	18399744	72525073842
BTC_ijb_jcid_var70	296	296	296	32	32	303104	89718784	25934336	100105456768
BTC_ijb_jcid_var70	296	296	296	32	32	303104	89718784	25934336	100405232048
BTC_ijb_jcid_var70	296	296	296	32	32	303104	89718784	25934336	100719365009
BTC_ijb_jcid_var70	296	296	296	32	32	303104	89718784	25934336	100535915431
BTC_ijb_jcid_var70	296	296	296	32	32	303104	89718784	25934336	100209953978
BTC_ijb_jcid_var70	328	328	328	32	32	335872	110166016	35287552	137608668331
BTC_ijb_jcid_var70	328	328	328	32	32	335872	110166016	35287552	137787344971
BTC_ijb_jcid_var70	328	328	328	32	32	335872	110166016	35287552	137970947289
BTC_ijb_jcid_var70	328	328	328	32	32	335872	110166016	35287552	137929115125
BTC_ijb_jcid_var70	328	328	328	32	32	335872	110166016	35287552	137940921393


==> figures/data/ijb_jcid10/meas/var71.dat <==
BTC_ijb_jcid_var71	8	8	8	32	32	8192	65536	512	3242758
BTC_ijb_jcid_var71	8	8	8	32	32	8192	65536	512	2875376
BTC_ijb_jcid_var71	8	8	8	32	32	8192	65536	512	2839667
BTC_ijb_jcid_var71	8	8	8	32	32	8192	65536	512	2872981
BTC_ijb_jcid_var71	8	8	8	32	32	8192	65536	512	2848935
BTC_ijb_jcid_var71	40	40	40	32	32	40960	1638400	64000	604094481
BTC_ijb_jcid_var71	40	40	40	32	32	40960	1638400	64000	601100381
BTC_ijb_jcid_var71	40	40	40	32	32	40960	1638400	64000	600984091
BTC_ijb_jcid_var71	40	40	40	32	32	40960	1638400	64000	601198761
BTC_ijb_jcid_var71	40	40	40	32	32	40960	1638400	64000	619665565
BTC_ijb_jcid_var71	72	72	72	32	32	73728	5308416	373248	4606263185
BTC_ijb_jcid_var71	72	72	72	32	32	73728	5308416	373248	4569119399
BTC_ijb_jcid_var71	72	72	72	32	32	73728	5308416	373248	4569781163
BTC_ijb_jcid_var71	72	72	72	32	32	73728	5308416	373248	4579245437
BTC_ijb_jcid_var71	72	72	72	32	32	73728	5308416	373248	4580412704
BTC_ijb_jcid_var71	104	104	104	32	32	106496	11075584	1124864	14393180356
BTC_ijb_jcid_var71	104	104	104	32	32	106496	11075584	1124864	14343435020
BTC_ijb_jcid_var71	104	104	104	32	32	106496	11075584	1124864	14390050273
BTC_ijb_jcid_var71	104	104	104	32	32	106496	11075584	1124864	14386943073
BTC_ijb_jcid_var71	104	104	104	32	32	106496	11075584	1124864	14420728794
BTC_ijb_jcid_var71	136	136	136	32	32	139264	18939904	2515456	36107726063
BTC_ijb_jcid_var71	136	136	136	32	32	139264	18939904	2515456	36127145342
BTC_ijb_jcid_var71	136	136	136	32	32	139264	18939904	2515456	36091508361
BTC_ijb_jcid_var71	136	136	136	32	32	139264	18939904	2515456	36120832266
BTC_ijb_jcid_var71	136	136	136	32	32	139264	18939904	2515456	36180725812
BTC_ijb_jcid_var71	168	168	168	32	32	172032	28901376	4741632	76101039090
BTC_ijb_jcid_var71	168	168	168	32	32	172032	28901376	4741632	75780779828
BTC_ijb_jcid_var71	168	168	168	32	32	172032	28901376	4741632	75806867643
BTC_ijb_jcid_var71	168	168	168	32	32	172032	28901376	4741632	75832615102
BTC_ijb_jcid_var71	168	168	168	32	32	172032	28901376	4741632	76255299331
BTC_ijb_jcid_var71	200	200	200	32	32	204800	40960000	8000000	146584082013
BTC_ijb_jcid_var71	200	200	200	32	32	204800	40960000	8000000	146604324471
BTC_ijb_jcid_var71	200	200	200	32	32	204800	40960000	8000000	146653403403
BTC_ijb_jcid_var71	200	200	200	32	32	204800	40960000	8000000	146181379487
BTC_ijb_jcid_var71	200	200	200	32	32	204800	40960000	8000000	145797442183


==> figures/data/ijb_jcid10/meas/var72.dat <==
BTC_ijb_jcid_var72	8	8	8	32	32	8192	65536	512	2917678
BTC_ijb_jcid_var72	8	8	8	32	32	8192	65536	512	2744013
BTC_ijb_jcid_var72	8	8	8	32	32	8192	65536	512	2652558
BTC_ijb_jcid_var72	8	8	8	32	32	8192	65536	512	2654880
BTC_ijb_jcid_var72	8	8	8	32	32	8192	65536	512	2652583
BTC_ijb_jcid_var72	40	40	40	32	32	40960	1638400	64000	210571057
BTC_ijb_jcid_var72	40	40	40	32	32	40960	1638400	64000	207636175
BTC_ijb_jcid_var72	40	40	40	32	32	40960	1638400	64000	207212492
BTC_ijb_jcid_var72	40	40	40	32	32	40960	1638400	64000	207174843
BTC_ijb_jcid_var72	40	40	40	32	32	40960	1638400	64000	207171437
BTC_ijb_jcid_var72	72	72	72	32	32	73728	5308416	373248	1312620089
BTC_ijb_jcid_var72	72	72	72	32	32	73728	5308416	373248	1337287321
BTC_ijb_jcid_var72	72	72	72	32	32	73728	5308416	373248	1312418912
BTC_ijb_jcid_var72	72	72	72	32	32	73728	5308416	373248	1323154488
BTC_ijb_jcid_var72	72	72	72	32	32	73728	5308416	373248	1311366339
BTC_ijb_jcid_var72	104	104	104	32	32	106496	11075584	1124864	3981602881
BTC_ijb_jcid_var72	104	104	104	32	32	106496	11075584	1124864	3979383352
BTC_ijb_jcid_var72	104	104	104	32	32	106496	11075584	1124864	3981894022
BTC_ijb_jcid_var72	104	104	104	32	32	106496	11075584	1124864	3992516379
BTC_ijb_jcid_var72	104	104	104	32	32	106496	11075584	1124864	3981026722
BTC_ijb_jcid_var72	136	136	136	32	32	139264	18939904	2515456	11462384090
BTC_ijb_jcid_var72	136	136	136	32	32	139264	18939904	2515456	11519610244
BTC_ijb_jcid_var72	136	136	136	32	32	139264	18939904	2515456	11435002660
BTC_ijb_jcid_var72	136	136	136	32	32	139264	18939904	2515456	11461913867
BTC_ijb_jcid_var72	136	136	136	32	32	139264	18939904	2515456	11442011265
BTC_ijb_jcid_var72	168	168	168	32	32	172032	28901376	4741632	35352707933
BTC_ijb_jcid_var72	168	168	168	32	32	172032	28901376	4741632	35588192317
BTC_ijb_jcid_var72	168	168	168	32	32	172032	28901376	4741632	35320783531
BTC_ijb_jcid_var72	168	168	168	32	32	172032	28901376	4741632	35305162029
BTC_ijb_jcid_var72	168	168	168	32	32	172032	28901376	4741632	35306058769
BTC_ijb_jcid_var72	200	200	200	32	32	204800	40960000	8000000	60912793965
BTC_ijb_jcid_var72	200	200	200	32	32	204800	40960000	8000000	60877389601
BTC_ijb_jcid_var72	200	200	200	32	32	204800	40960000	8000000	60906555363
BTC_ijb_jcid_var72	200	200	200	32	32	204800	40960000	8000000	60915813060
BTC_ijb_jcid_var72	200	200	200	32	32	204800	40960000	8000000	60937278939
BTC_ijb_jcid_var72	232	232	232	32	32	237568	55115776	12487168	95191831221
BTC_ijb_jcid_var72	232	232	232	32	32	237568	55115776	12487168	95171747468
BTC_ijb_jcid_var72	232	232	232	32	32	237568	55115776	12487168	95163811322
BTC_ijb_jcid_var72	232	232	232	32	32	237568	55115776	12487168	95207219884
BTC_ijb_jcid_var72	232	232	232	32	32	237568	55115776	12487168	95551480811
BTC_ijb_jcid_var72	264	264	264	32	32	270336	71368704	18399744	140305373387
BTC_ijb_jcid_var72	264	264	264	32	32	270336	71368704	18399744	140288912540
BTC_ijb_jcid_var72	264	264	264	32	32	270336	71368704	18399744	140227877823
BTC_ijb_jcid_var72	264	264	264	32	32	270336	71368704	18399744	140216871238
BTC_ijb_jcid_var72	264	264	264	32	32	270336	71368704	18399744	140223241104


==> figures/data/ijb_jcid10/meas/var73.dat <==
BTC_ijb_jcid_var73	8	8	8	32	32	8192	65536	512	8983327
BTC_ijb_jcid_var73	8	8	8	32	32	8192	65536	512	2615018
BTC_ijb_jcid_var73	8	8	8	32	32	8192	65536	512	2617509
BTC_ijb_jcid_var73	8	8	8	32	32	8192	65536	512	2620734
BTC_ijb_jcid_var73	8	8	8	32	32	8192	65536	512	2619172
BTC_ijb_jcid_var73	40	40	40	32	32	40960	1638400	64000	355832793
BTC_ijb_jcid_var73	40	40	40	32	32	40960	1638400	64000	343160561
BTC_ijb_jcid_var73	40	40	40	32	32	40960	1638400	64000	337987888
BTC_ijb_jcid_var73	40	40	40	32	32	40960	1638400	64000	335826755
BTC_ijb_jcid_var73	40	40	40	32	32	40960	1638400	64000	342782201
BTC_ijb_jcid_var73	72	72	72	32	32	73728	5308416	373248	3987525111
BTC_ijb_jcid_var73	72	72	72	32	32	73728	5308416	373248	4005459572
BTC_ijb_jcid_var73	72	72	72	32	32	73728	5308416	373248	4030524462
BTC_ijb_jcid_var73	72	72	72	32	32	73728	5308416	373248	3980820654
BTC_ijb_jcid_var73	72	72	72	32	32	73728	5308416	373248	3981467019
BTC_ijb_jcid_var73	104	104	104	32	32	106496	11075584	1124864	17606319985
BTC_ijb_jcid_var73	104	104	104	32	32	106496	11075584	1124864	17656177725
BTC_ijb_jcid_var73	104	104	104	32	32	106496	11075584	1124864	17606650656
BTC_ijb_jcid_var73	104	104	104	32	32	106496	11075584	1124864	17622244752
BTC_ijb_jcid_var73	104	104	104	32	32	106496	11075584	1124864	17882418493
BTC_ijb_jcid_var73	136	136	136	32	32	139264	18939904	2515456	54283077277
BTC_ijb_jcid_var73	136	136	136	32	32	139264	18939904	2515456	54262451653
BTC_ijb_jcid_var73	136	136	136	32	32	139264	18939904	2515456	54331517057
BTC_ijb_jcid_var73	136	136	136	32	32	139264	18939904	2515456	54219888980
BTC_ijb_jcid_var73	136	136	136	32	32	139264	18939904	2515456	54264110811
BTC_ijb_jcid_var73	168	168	168	32	32	172032	28901376	4741632	112869824940
BTC_ijb_jcid_var73	168	168	168	32	32	172032	28901376	4741632	112821897711
BTC_ijb_jcid_var73	168	168	168	32	32	172032	28901376	4741632	112819961138
BTC_ijb_jcid_var73	168	168	168	32	32	172032	28901376	4741632	112825281163
BTC_ijb_jcid_var73	168	168	168	32	32	172032	28901376	4741632	113054563701
BTC_ijb_jcid_var73	200	200	200	32	32	204800	40960000	8000000	204409265452
BTC_ijb_jcid_var73	200	200	200	32	32	204800	40960000	8000000	204099836904
BTC_ijb_jcid_var73	200	200	200	32	32	204800	40960000	8000000	203286306875
BTC_ijb_jcid_var73	200	200	200	32	32	204800	40960000	8000000	203386844049
BTC_ijb_jcid_var73	200	200	200	32	32	204800	40960000	8000000	203417058457


==> figures/data/ijb_jcid10/meas/var74.dat <==
BTC_ijb_jcid_var74	8	8	8	32	32	8192	65536	512	3799939
BTC_ijb_jcid_var74	8	8	8	32	32	8192	65536	512	3359409
BTC_ijb_jcid_var74	8	8	8	32	32	8192	65536	512	3267954
BTC_ijb_jcid_var74	8	8	8	32	32	8192	65536	512	3271682
BTC_ijb_jcid_var74	8	8	8	32	32	8192	65536	512	3269236
BTC_ijb_jcid_var74	40	40	40	32	32	40960	1638400	64000	350777192
BTC_ijb_jcid_var74	40	40	40	32	32	40960	1638400	64000	341087146
BTC_ijb_jcid_var74	40	40	40	32	32	40960	1638400	64000	342205845
BTC_ijb_jcid_var74	40	40	40	32	32	40960	1638400	64000	342079898
BTC_ijb_jcid_var74	40	40	40	32	32	40960	1638400	64000	352324787
BTC_ijb_jcid_var74	72	72	72	32	32	73728	5308416	373248	4034591882
BTC_ijb_jcid_var74	72	72	72	32	32	73728	5308416	373248	4034624742
BTC_ijb_jcid_var74	72	72	72	32	32	73728	5308416	373248	4024389737
BTC_ijb_jcid_var74	72	72	72	32	32	73728	5308416	373248	4035758746
BTC_ijb_jcid_var74	72	72	72	32	32	73728	5308416	373248	4025611231
BTC_ijb_jcid_var74	104	104	104	32	32	106496	11075584	1124864	17984596536
BTC_ijb_jcid_var74	104	104	104	32	32	106496	11075584	1124864	17994684105
BTC_ijb_jcid_var74	104	104	104	32	32	106496	11075584	1124864	17993139014
BTC_ijb_jcid_var74	104	104	104	32	32	106496	11075584	1124864	18062334167
BTC_ijb_jcid_var74	104	104	104	32	32	106496	11075584	1124864	17977293541
BTC_ijb_jcid_var74	136	136	136	32	32	139264	18939904	2515456	55956961172
BTC_ijb_jcid_var74	136	136	136	32	32	139264	18939904	2515456	55986897777
BTC_ijb_jcid_var74	136	136	136	32	32	139264	18939904	2515456	55893333639
BTC_ijb_jcid_var74	136	136	136	32	32	139264	18939904	2515456	55950771112
BTC_ijb_jcid_var74	136	136	136	32	32	139264	18939904	2515456	55983254989
BTC_ijb_jcid_var74	168	168	168	32	32	172032	28901376	4741632	118692893343
BTC_ijb_jcid_var74	168	168	168	32	32	172032	28901376	4741632	118168518639
BTC_ijb_jcid_var74	168	168	168	32	32	172032	28901376	4741632	118433013835
BTC_ijb_jcid_var74	168	168	168	32	32	172032	28901376	4741632	118062480894
BTC_ijb_jcid_var74	168	168	168	32	32	172032	28901376	4741632	118030781042
BTC_ijb_jcid_var74	200	200	200	32	32	204800	40960000	8000000	208590478463
BTC_ijb_jcid_var74	200	200	200	32	32	204800	40960000	8000000	208606373098
BTC_ijb_jcid_var74	200	200	200	32	32	204800	40960000	8000000	208903816482
BTC_ijb_jcid_var74	200	200	200	32	32	204800	40960000	8000000	208538899645
BTC_ijb_jcid_var74	200	200	200	32	32	204800	40960000	8000000	208676406699


==> figures/data/ijb_jcid10/meas/var75.dat <==
BTC_ijb_jcid_var75	8	8	8	32	32	8192	65536	512	3055108
BTC_ijb_jcid_var75	8	8	8	32	32	8192	65536	512	2874039
BTC_ijb_jcid_var75	8	8	8	32	32	8192	65536	512	2884362
BTC_ijb_jcid_var75	8	8	8	32	32	8192	65536	512	2886574
BTC_ijb_jcid_var75	8	8	8	32	32	8192	65536	512	2898995
BTC_ijb_jcid_var75	40	40	40	32	32	40960	1638400	64000	376588763
BTC_ijb_jcid_var75	40	40	40	32	32	40960	1638400	64000	344877107
BTC_ijb_jcid_var75	40	40	40	32	32	40960	1638400	64000	344704294
BTC_ijb_jcid_var75	40	40	40	32	32	40960	1638400	64000	343572233
BTC_ijb_jcid_var75	40	40	40	32	32	40960	1638400	64000	343916089
BTC_ijb_jcid_var75	72	72	72	32	32	73728	5308416	373248	5043805777
BTC_ijb_jcid_var75	72	72	72	32	32	73728	5308416	373248	5054101652
BTC_ijb_jcid_var75	72	72	72	32	32	73728	5308416	373248	5058565002
BTC_ijb_jcid_var75	72	72	72	32	32	73728	5308416	373248	5049860683
BTC_ijb_jcid_var75	72	72	72	32	32	73728	5308416	373248	5049442891
BTC_ijb_jcid_var75	104	104	104	32	32	106496	11075584	1124864	22006438757
BTC_ijb_jcid_var75	104	104	104	32	32	106496	11075584	1124864	22013691494
BTC_ijb_jcid_var75	104	104	104	32	32	106496	11075584	1124864	22026558707
BTC_ijb_jcid_var75	104	104	104	32	32	106496	11075584	1124864	21977987282
BTC_ijb_jcid_var75	104	104	104	32	32	106496	11075584	1124864	22017003603
BTC_ijb_jcid_var75	136	136	136	32	32	139264	18939904	2515456	60921875934
BTC_ijb_jcid_var75	136	136	136	32	32	139264	18939904	2515456	60913161039
BTC_ijb_jcid_var75	136	136	136	32	32	139264	18939904	2515456	60918198454
BTC_ijb_jcid_var75	136	136	136	32	32	139264	18939904	2515456	60811754867
BTC_ijb_jcid_var75	136	136	136	32	32	139264	18939904	2515456	60634651852
BTC_ijb_jcid_var75	168	168	168	32	32	172032	28901376	4741632	122234423233
BTC_ijb_jcid_var75	168	168	168	32	32	172032	28901376	4741632	121827081531
BTC_ijb_jcid_var75	168	168	168	32	32	172032	28901376	4741632	121856062042
BTC_ijb_jcid_var75	168	168	168	32	32	172032	28901376	4741632	121851046902
BTC_ijb_jcid_var75	168	168	168	32	32	172032	28901376	4741632	121821971305
BTC_ijb_jcid_var75	200	200	200	32	32	204800	40960000	8000000	222272553281
BTC_ijb_jcid_var75	200	200	200	32	32	204800	40960000	8000000	222663896557
BTC_ijb_jcid_var75	200	200	200	32	32	204800	40960000	8000000	222319377806
BTC_ijb_jcid_var75	200	200	200	32	32	204800	40960000	8000000	222755123777
BTC_ijb_jcid_var75	200	200	200	32	32	204800	40960000	8000000	223837279751


==> figures/data/ijb_jcid10/meas/var76.dat <==
BTC_ijb_jcid_var76	8	8	8	32	32	8192	65536	512	2789229
BTC_ijb_jcid_var76	8	8	8	32	32	8192	65536	512	2539071
BTC_ijb_jcid_var76	8	8	8	32	32	8192	65536	512	2635136
BTC_ijb_jcid_var76	8	8	8	32	32	8192	65536	512	2540328
BTC_ijb_jcid_var76	8	8	8	32	32	8192	65536	512	2540011
BTC_ijb_jcid_var76	40	40	40	32	32	40960	1638400	64000	547302196
BTC_ijb_jcid_var76	40	40	40	32	32	40960	1638400	64000	540802715
BTC_ijb_jcid_var76	40	40	40	32	32	40960	1638400	64000	549328472
BTC_ijb_jcid_var76	40	40	40	32	32	40960	1638400	64000	539442951
BTC_ijb_jcid_var76	40	40	40	32	32	40960	1638400	64000	539090664
BTC_ijb_jcid_var76	72	72	72	32	32	73728	5308416	373248	5369730476
BTC_ijb_jcid_var76	72	72	72	32	32	73728	5308416	373248	5358416479
BTC_ijb_jcid_var76	72	72	72	32	32	73728	5308416	373248	5353596983
BTC_ijb_jcid_var76	72	72	72	32	32	73728	5308416	373248	5364031543
BTC_ijb_jcid_var76	72	72	72	32	32	73728	5308416	373248	5373339549
BTC_ijb_jcid_var76	104	104	104	32	32	106496	11075584	1124864	19404620197
BTC_ijb_jcid_var76	104	104	104	32	32	106496	11075584	1124864	19412222620
BTC_ijb_jcid_var76	104	104	104	32	32	106496	11075584	1124864	19410760761
BTC_ijb_jcid_var76	104	104	104	32	32	106496	11075584	1124864	19412173207
BTC_ijb_jcid_var76	104	104	104	32	32	106496	11075584	1124864	19329600970
BTC_ijb_jcid_var76	136	136	136	32	32	139264	18939904	2515456	57602627120
BTC_ijb_jcid_var76	136	136	136	32	32	139264	18939904	2515456	57524351397
BTC_ijb_jcid_var76	136	136	136	32	32	139264	18939904	2515456	57580537122
BTC_ijb_jcid_var76	136	136	136	32	32	139264	18939904	2515456	57537250932
BTC_ijb_jcid_var76	136	136	136	32	32	139264	18939904	2515456	57868394836
BTC_ijb_jcid_var76	168	168	168	32	32	172032	28901376	4741632	124144290732
BTC_ijb_jcid_var76	168	168	168	32	32	172032	28901376	4741632	124153652314
BTC_ijb_jcid_var76	168	168	168	32	32	172032	28901376	4741632	124152133078
BTC_ijb_jcid_var76	168	168	168	32	32	172032	28901376	4741632	124168102616
BTC_ijb_jcid_var76	168	168	168	32	32	172032	28901376	4741632	124134915066
BTC_ijb_jcid_var76	200	200	200	32	32	204800	40960000	8000000	223230055362
BTC_ijb_jcid_var76	200	200	200	32	32	204800	40960000	8000000	222929999896
BTC_ijb_jcid_var76	200	200	200	32	32	204800	40960000	8000000	222889400163
BTC_ijb_jcid_var76	200	200	200	32	32	204800	40960000	8000000	222915494900
BTC_ijb_jcid_var76	200	200	200	32	32	204800	40960000	8000000	223175547230


==> figures/data/ijb_jcid10/meas/var77.dat <==
BTC_ijb_jcid_var77	8	8	8	32	32	8192	65536	512	4098826
BTC_ijb_jcid_var77	8	8	8	32	32	8192	65536	512	3639432
BTC_ijb_jcid_var77	8	8	8	32	32	8192	65536	512	3628738
BTC_ijb_jcid_var77	8	8	8	32	32	8192	65536	512	3599145
BTC_ijb_jcid_var77	8	8	8	32	32	8192	65536	512	3685068
BTC_ijb_jcid_var77	40	40	40	32	32	40960	1638400	64000	362325808
BTC_ijb_jcid_var77	40	40	40	32	32	40960	1638400	64000	351782362
BTC_ijb_jcid_var77	40	40	40	32	32	40960	1638400	64000	352429794
BTC_ijb_jcid_var77	40	40	40	32	32	40960	1638400	64000	351827784
BTC_ijb_jcid_var77	40	40	40	32	32	40960	1638400	64000	352358362
BTC_ijb_jcid_var77	72	72	72	32	32	73728	5308416	373248	15587624329
BTC_ijb_jcid_var77	72	72	72	32	32	73728	5308416	373248	15609690080
BTC_ijb_jcid_var77	72	72	72	32	32	73728	5308416	373248	15625235184
BTC_ijb_jcid_var77	72	72	72	32	32	73728	5308416	373248	15603699148
BTC_ijb_jcid_var77	72	72	72	32	32	73728	5308416	373248	15603027938
BTC_ijb_jcid_var77	104	104	104	32	32	106496	11075584	1124864	51418966969
BTC_ijb_jcid_var77	104	104	104	32	32	106496	11075584	1124864	51675425783
BTC_ijb_jcid_var77	104	104	104	32	32	106496	11075584	1124864	51353985495
BTC_ijb_jcid_var77	104	104	104	32	32	106496	11075584	1124864	51330934691
BTC_ijb_jcid_var77	104	104	104	32	32	106496	11075584	1124864	51361881415
BTC_ijb_jcid_var77	136	136	136	32	32	139264	18939904	2515456	110176682305
BTC_ijb_jcid_var77	136	136	136	32	32	139264	18939904	2515456	110236544254
BTC_ijb_jcid_var77	136	136	136	32	32	139264	18939904	2515456	110200023049
BTC_ijb_jcid_var77	136	136	136	32	32	139264	18939904	2515456	110183783746
BTC_ijb_jcid_var77	136	136	136	32	32	139264	18939904	2515456	110313165869
BTC_ijb_jcid_var77	168	168	168	32	32	172032	28901376	4741632	231344243331
BTC_ijb_jcid_var77	168	168	168	32	32	172032	28901376	4741632	230213924637
BTC_ijb_jcid_var77	168	168	168	32	32	172032	28901376	4741632	230189596809
BTC_ijb_jcid_var77	168	168	168	32	32	172032	28901376	4741632	230246373102
BTC_ijb_jcid_var77	168	168	168	32	32	172032	28901376	4741632	230496264028


==> figures/data/ijb_jcid10/meas/var78.dat <==
BTC_ijb_jcid_var78	8	8	8	32	32	8192	65536	512	4096092
BTC_ijb_jcid_var78	8	8	8	32	32	8192	65536	512	3573045
BTC_ijb_jcid_var78	8	8	8	32	32	8192	65536	512	3574840
BTC_ijb_jcid_var78	8	8	8	32	32	8192	65536	512	3572919
BTC_ijb_jcid_var78	8	8	8	32	32	8192	65536	512	3661262
BTC_ijb_jcid_var78	40	40	40	32	32	40960	1638400	64000	553762816
BTC_ijb_jcid_var78	40	40	40	32	32	40960	1638400	64000	546820117
BTC_ijb_jcid_var78	40	40	40	32	32	40960	1638400	64000	553968838
BTC_ijb_jcid_var78	40	40	40	32	32	40960	1638400	64000	546335698
BTC_ijb_jcid_var78	40	40	40	32	32	40960	1638400	64000	546192978
BTC_ijb_jcid_var78	72	72	72	32	32	73728	5308416	373248	16213650793
BTC_ijb_jcid_var78	72	72	72	32	32	73728	5308416	373248	16227585861
BTC_ijb_jcid_var78	72	72	72	32	32	73728	5308416	373248	16202903263
BTC_ijb_jcid_var78	72	72	72	32	32	73728	5308416	373248	16225192602
BTC_ijb_jcid_var78	72	72	72	32	32	73728	5308416	373248	16218301447
BTC_ijb_jcid_var78	104	104	104	32	32	106496	11075584	1124864	52575989449
BTC_ijb_jcid_var78	104	104	104	32	32	106496	11075584	1124864	52541388754
BTC_ijb_jcid_var78	104	104	104	32	32	106496	11075584	1124864	52335775735
BTC_ijb_jcid_var78	104	104	104	32	32	106496	11075584	1124864	52307491491
BTC_ijb_jcid_var78	104	104	104	32	32	106496	11075584	1124864	52330955743
BTC_ijb_jcid_var78	136	136	136	32	32	139264	18939904	2515456	113658026456
BTC_ijb_jcid_var78	136	136	136	32	32	139264	18939904	2515456	113577606035
BTC_ijb_jcid_var78	136	136	136	32	32	139264	18939904	2515456	113652803239
BTC_ijb_jcid_var78	136	136	136	32	32	139264	18939904	2515456	113669193770
BTC_ijb_jcid_var78	136	136	136	32	32	139264	18939904	2515456	113896139200
BTC_ijb_jcid_var78	168	168	168	32	32	172032	28901376	4741632	238925496476
BTC_ijb_jcid_var78	168	168	168	32	32	172032	28901376	4741632	238940578389
BTC_ijb_jcid_var78	168	168	168	32	32	172032	28901376	4741632	238944306400
BTC_ijb_jcid_var78	168	168	168	32	32	172032	28901376	4741632	239287288081
BTC_ijb_jcid_var78	168	168	168	32	32	172032	28901376	4741632	240008399556


==> figures/data/ijb_jcid10/meas/var79.dat <==
BTC_ijb_jcid_var79	8	8	8	32	32	8192	65536	512	2655514
BTC_ijb_jcid_var79	8	8	8	32	32	8192	65536	512	2618610
BTC_ijb_jcid_var79	8	8	8	32	32	8192	65536	512	2528223
BTC_ijb_jcid_var79	8	8	8	32	32	8192	65536	512	2569025
BTC_ijb_jcid_var79	8	8	8	32	32	8192	65536	512	2576168
BTC_ijb_jcid_var79	40	40	40	32	32	40960	1638400	64000	343885786
BTC_ijb_jcid_var79	40	40	40	32	32	40960	1638400	64000	334819103
BTC_ijb_jcid_var79	40	40	40	32	32	40960	1638400	64000	335340980
BTC_ijb_jcid_var79	40	40	40	32	32	40960	1638400	64000	351972522
BTC_ijb_jcid_var79	40	40	40	32	32	40960	1638400	64000	335555419
BTC_ijb_jcid_var79	72	72	72	32	32	73728	5308416	373248	2302841361
BTC_ijb_jcid_var79	72	72	72	32	32	73728	5308416	373248	2306723680
BTC_ijb_jcid_var79	72	72	72	32	32	73728	5308416	373248	2307638213
BTC_ijb_jcid_var79	72	72	72	32	32	73728	5308416	373248	2304533243
BTC_ijb_jcid_var79	72	72	72	32	32	73728	5308416	373248	2321155465
BTC_ijb_jcid_var79	104	104	104	32	32	106496	11075584	1124864	12405219030
BTC_ijb_jcid_var79	104	104	104	32	32	106496	11075584	1124864	12434765124
BTC_ijb_jcid_var79	104	104	104	32	32	106496	11075584	1124864	12407837506
BTC_ijb_jcid_var79	104	104	104	32	32	106496	11075584	1124864	12421395714
BTC_ijb_jcid_var79	104	104	104	32	32	106496	11075584	1124864	12390809094
BTC_ijb_jcid_var79	136	136	136	32	32	139264	18939904	2515456	46692835510
BTC_ijb_jcid_var79	136	136	136	32	32	139264	18939904	2515456	46632987016
BTC_ijb_jcid_var79	136	136	136	32	32	139264	18939904	2515456	46628623210
BTC_ijb_jcid_var79	136	136	136	32	32	139264	18939904	2515456	46637857809
BTC_ijb_jcid_var79	136	136	136	32	32	139264	18939904	2515456	46626090224
BTC_ijb_jcid_var79	168	168	168	32	32	172032	28901376	4741632	99397442533
BTC_ijb_jcid_var79	168	168	168	32	32	172032	28901376	4741632	99426191474
BTC_ijb_jcid_var79	168	168	168	32	32	172032	28901376	4741632	99673250951
BTC_ijb_jcid_var79	168	168	168	32	32	172032	28901376	4741632	99366606139
BTC_ijb_jcid_var79	168	168	168	32	32	172032	28901376	4741632	99524644121
BTC_ijb_jcid_var79	200	200	200	32	32	204800	40960000	8000000	186517363735
BTC_ijb_jcid_var79	200	200	200	32	32	204800	40960000	8000000	185971637295
BTC_ijb_jcid_var79	200	200	200	32	32	204800	40960000	8000000	185504346455
BTC_ijb_jcid_var79	200	200	200	32	32	204800	40960000	8000000	185665647402
BTC_ijb_jcid_var79	200	200	200	32	32	204800	40960000	8000000	185341582344


==> figures/data/ijb_jcid10/meas/var8.dat <==
BTC_ijb_jcid_var8	8	8	8	32	32	8192	65536	512	54272943
BTC_ijb_jcid_var8	8	8	8	32	32	8192	65536	512	2757278
BTC_ijb_jcid_var8	8	8	8	32	32	8192	65536	512	2931270
BTC_ijb_jcid_var8	8	8	8	32	32	8192	65536	512	2473281
BTC_ijb_jcid_var8	8	8	8	32	32	8192	65536	512	2396734
BTC_ijb_jcid_var8	40	40	40	32	32	40960	1638400	64000	309903390
BTC_ijb_jcid_var8	40	40	40	32	32	40960	1638400	64000	300338513
BTC_ijb_jcid_var8	40	40	40	32	32	40960	1638400	64000	301627732
BTC_ijb_jcid_var8	40	40	40	32	32	40960	1638400	64000	301205844
BTC_ijb_jcid_var8	40	40	40	32	32	40960	1638400	64000	301062683
BTC_ijb_jcid_var8	72	72	72	32	32	73728	5308416	373248	1805395296
BTC_ijb_jcid_var8	72	72	72	32	32	73728	5308416	373248	1837285265
BTC_ijb_jcid_var8	72	72	72	32	32	73728	5308416	373248	1811346998
BTC_ijb_jcid_var8	72	72	72	32	32	73728	5308416	373248	1808954028
BTC_ijb_jcid_var8	72	72	72	32	32	73728	5308416	373248	1811441057
BTC_ijb_jcid_var8	104	104	104	32	32	106496	11075584	1124864	5466938861
BTC_ijb_jcid_var8	104	104	104	32	32	106496	11075584	1124864	5485530267
BTC_ijb_jcid_var8	104	104	104	32	32	106496	11075584	1124864	5480529388
BTC_ijb_jcid_var8	104	104	104	32	32	106496	11075584	1124864	5467696497
BTC_ijb_jcid_var8	104	104	104	32	32	106496	11075584	1124864	5466266805
BTC_ijb_jcid_var8	136	136	136	32	32	139264	18939904	2515456	12311690377
BTC_ijb_jcid_var8	136	136	136	32	32	139264	18939904	2515456	12229646302
BTC_ijb_jcid_var8	136	136	136	32	32	139264	18939904	2515456	12214550093
BTC_ijb_jcid_var8	136	136	136	32	32	139264	18939904	2515456	12209540466
BTC_ijb_jcid_var8	136	136	136	32	32	139264	18939904	2515456	12232430889
BTC_ijb_jcid_var8	168	168	168	32	32	172032	28901376	4741632	23044106089
BTC_ijb_jcid_var8	168	168	168	32	32	172032	28901376	4741632	23031278306
BTC_ijb_jcid_var8	168	168	168	32	32	172032	28901376	4741632	23020095837
BTC_ijb_jcid_var8	168	168	168	32	32	172032	28901376	4741632	23035191418
BTC_ijb_jcid_var8	168	168	168	32	32	172032	28901376	4741632	23009479948
BTC_ijb_jcid_var8	200	200	200	32	32	204800	40960000	8000000	40076864072
BTC_ijb_jcid_var8	200	200	200	32	32	204800	40960000	8000000	40119570664
BTC_ijb_jcid_var8	200	200	200	32	32	204800	40960000	8000000	40089900449
BTC_ijb_jcid_var8	200	200	200	32	32	204800	40960000	8000000	40080320858
BTC_ijb_jcid_var8	200	200	200	32	32	204800	40960000	8000000	40071928142
BTC_ijb_jcid_var8	232	232	232	32	32	237568	55115776	12487168	125390120616
BTC_ijb_jcid_var8	232	232	232	32	32	237568	55115776	12487168	125339026692
BTC_ijb_jcid_var8	232	232	232	32	32	237568	55115776	12487168	125471634926
BTC_ijb_jcid_var8	232	232	232	32	32	237568	55115776	12487168	125646474044
BTC_ijb_jcid_var8	232	232	232	32	32	237568	55115776	12487168	125351578449
BTC_ijb_jcid_var8	264	264	264	32	32	270336	71368704	18399744	207138879842
BTC_ijb_jcid_var8	264	264	264	32	32	270336	71368704	18399744	207167899795
BTC_ijb_jcid_var8	264	264	264	32	32	270336	71368704	18399744	207408315091
BTC_ijb_jcid_var8	264	264	264	32	32	270336	71368704	18399744	207168341647
BTC_ijb_jcid_var8	264	264	264	32	32	270336	71368704	18399744	207213309038


==> figures/data/ijb_jcid10/meas/var80.dat <==
BTC_ijb_jcid_var80	8	8	8	32	32	8192	65536	512	3994645
BTC_ijb_jcid_var80	8	8	8	32	32	8192	65536	512	3569228
BTC_ijb_jcid_var80	8	8	8	32	32	8192	65536	512	3658969
BTC_ijb_jcid_var80	8	8	8	32	32	8192	65536	512	3565791
BTC_ijb_jcid_var80	8	8	8	32	32	8192	65536	512	3569459
BTC_ijb_jcid_var80	40	40	40	32	32	40960	1638400	64000	350085381
BTC_ijb_jcid_var80	40	40	40	32	32	40960	1638400	64000	341366458
BTC_ijb_jcid_var80	40	40	40	32	32	40960	1638400	64000	340947491
BTC_ijb_jcid_var80	40	40	40	32	32	40960	1638400	64000	343552935
BTC_ijb_jcid_var80	40	40	40	32	32	40960	1638400	64000	342047014
BTC_ijb_jcid_var80	72	72	72	32	32	73728	5308416	373248	2327055009
BTC_ijb_jcid_var80	72	72	72	32	32	73728	5308416	373248	2329264289
BTC_ijb_jcid_var80	72	72	72	32	32	73728	5308416	373248	2329440058
BTC_ijb_jcid_var80	72	72	72	32	32	73728	5308416	373248	2329828651
BTC_ijb_jcid_var80	72	72	72	32	32	73728	5308416	373248	2329459070
BTC_ijb_jcid_var80	104	104	104	32	32	106496	11075584	1124864	12349151087
BTC_ijb_jcid_var80	104	104	104	32	32	106496	11075584	1124864	12348071027
BTC_ijb_jcid_var80	104	104	104	32	32	106496	11075584	1124864	12336941627
BTC_ijb_jcid_var80	104	104	104	32	32	106496	11075584	1124864	12339792774
BTC_ijb_jcid_var80	104	104	104	32	32	106496	11075584	1124864	12350037230
BTC_ijb_jcid_var80	136	136	136	32	32	139264	18939904	2515456	46591317740
BTC_ijb_jcid_var80	136	136	136	32	32	139264	18939904	2515456	46552479098
BTC_ijb_jcid_var80	136	136	136	32	32	139264	18939904	2515456	46441031492
BTC_ijb_jcid_var80	136	136	136	32	32	139264	18939904	2515456	46293550336
BTC_ijb_jcid_var80	136	136	136	32	32	139264	18939904	2515456	46299101196
BTC_ijb_jcid_var80	168	168	168	32	32	172032	28901376	4741632	99016565897
BTC_ijb_jcid_var80	168	168	168	32	32	172032	28901376	4741632	99256575049
BTC_ijb_jcid_var80	168	168	168	32	32	172032	28901376	4741632	99011164781
BTC_ijb_jcid_var80	168	168	168	32	32	172032	28901376	4741632	98986623615
BTC_ijb_jcid_var80	168	168	168	32	32	172032	28901376	4741632	99035998836
BTC_ijb_jcid_var80	200	200	200	32	32	204800	40960000	8000000	187213936149
BTC_ijb_jcid_var80	200	200	200	32	32	204800	40960000	8000000	186869413777
BTC_ijb_jcid_var80	200	200	200	32	32	204800	40960000	8000000	187667468617
BTC_ijb_jcid_var80	200	200	200	32	32	204800	40960000	8000000	188051913949
BTC_ijb_jcid_var80	200	200	200	32	32	204800	40960000	8000000	188141866235


==> figures/data/ijb_jcid10/meas/var81.dat <==
BTC_ijb_jcid_var81	8	8	8	32	32	8192	65536	512	2663432
BTC_ijb_jcid_var81	8	8	8	32	32	8192	65536	512	2516232
BTC_ijb_jcid_var81	8	8	8	32	32	8192	65536	512	2515283
BTC_ijb_jcid_var81	8	8	8	32	32	8192	65536	512	2516288
BTC_ijb_jcid_var81	8	8	8	32	32	8192	65536	512	2514982
BTC_ijb_jcid_var81	40	40	40	32	32	40960	1638400	64000	348422290
BTC_ijb_jcid_var81	40	40	40	32	32	40960	1638400	64000	337731025
BTC_ijb_jcid_var81	40	40	40	32	32	40960	1638400	64000	337911535
BTC_ijb_jcid_var81	40	40	40	32	32	40960	1638400	64000	337909656
BTC_ijb_jcid_var81	40	40	40	32	32	40960	1638400	64000	338608879
BTC_ijb_jcid_var81	72	72	72	32	32	73728	5308416	373248	2323658411
BTC_ijb_jcid_var81	72	72	72	32	32	73728	5308416	373248	2327533137
BTC_ijb_jcid_var81	72	72	72	32	32	73728	5308416	373248	2323254923
BTC_ijb_jcid_var81	72	72	72	32	32	73728	5308416	373248	2339083355
BTC_ijb_jcid_var81	72	72	72	32	32	73728	5308416	373248	2323090949
BTC_ijb_jcid_var81	104	104	104	32	32	106496	11075584	1124864	12337651710
BTC_ijb_jcid_var81	104	104	104	32	32	106496	11075584	1124864	12285555243
BTC_ijb_jcid_var81	104	104	104	32	32	106496	11075584	1124864	12312086148
BTC_ijb_jcid_var81	104	104	104	32	32	106496	11075584	1124864	12307861147
BTC_ijb_jcid_var81	104	104	104	32	32	106496	11075584	1124864	12327060312
BTC_ijb_jcid_var81	136	136	136	32	32	139264	18939904	2515456	46721692771
BTC_ijb_jcid_var81	136	136	136	32	32	139264	18939904	2515456	46756114052
BTC_ijb_jcid_var81	136	136	136	32	32	139264	18939904	2515456	46601596315
BTC_ijb_jcid_var81	136	136	136	32	32	139264	18939904	2515456	46485201796
BTC_ijb_jcid_var81	136	136	136	32	32	139264	18939904	2515456	46485293378
BTC_ijb_jcid_var81	168	168	168	32	32	172032	28901376	4741632	99076895733
BTC_ijb_jcid_var81	168	168	168	32	32	172032	28901376	4741632	99340461587
BTC_ijb_jcid_var81	168	168	168	32	32	172032	28901376	4741632	99004594783
BTC_ijb_jcid_var81	168	168	168	32	32	172032	28901376	4741632	99126871153
BTC_ijb_jcid_var81	168	168	168	32	32	172032	28901376	4741632	99440808913
BTC_ijb_jcid_var81	200	200	200	32	32	204800	40960000	8000000	185730881877
BTC_ijb_jcid_var81	200	200	200	32	32	204800	40960000	8000000	186314606259
BTC_ijb_jcid_var81	200	200	200	32	32	204800	40960000	8000000	186232459644
BTC_ijb_jcid_var81	200	200	200	32	32	204800	40960000	8000000	185818422188
BTC_ijb_jcid_var81	200	200	200	32	32	204800	40960000	8000000	185835324824


==> figures/data/ijb_jcid10/meas/var82.dat <==
BTC_ijb_jcid_var82	8	8	8	32	32	8192	65536	512	2710693
BTC_ijb_jcid_var82	8	8	8	32	32	8192	65536	512	2609470
BTC_ijb_jcid_var82	8	8	8	32	32	8192	65536	512	2607863
BTC_ijb_jcid_var82	8	8	8	32	32	8192	65536	512	2563997
BTC_ijb_jcid_var82	8	8	8	32	32	8192	65536	512	2563854
BTC_ijb_jcid_var82	40	40	40	32	32	40960	1638400	64000	345361650
BTC_ijb_jcid_var82	40	40	40	32	32	40960	1638400	64000	335527706
BTC_ijb_jcid_var82	40	40	40	32	32	40960	1638400	64000	336028476
BTC_ijb_jcid_var82	40	40	40	32	32	40960	1638400	64000	335399232
BTC_ijb_jcid_var82	40	40	40	32	32	40960	1638400	64000	336897250
BTC_ijb_jcid_var82	72	72	72	32	32	73728	5308416	373248	2324625504
BTC_ijb_jcid_var82	72	72	72	32	32	73728	5308416	373248	2331961875
BTC_ijb_jcid_var82	72	72	72	32	32	73728	5308416	373248	2331753944
BTC_ijb_jcid_var82	72	72	72	32	32	73728	5308416	373248	2330876744
BTC_ijb_jcid_var82	72	72	72	32	32	73728	5308416	373248	2333708655
BTC_ijb_jcid_var82	104	104	104	32	32	106496	11075584	1124864	12495670796
BTC_ijb_jcid_var82	104	104	104	32	32	106496	11075584	1124864	12494715359
BTC_ijb_jcid_var82	104	104	104	32	32	106496	11075584	1124864	12485084176
BTC_ijb_jcid_var82	104	104	104	32	32	106496	11075584	1124864	12524665182
BTC_ijb_jcid_var82	104	104	104	32	32	106496	11075584	1124864	12524376081
BTC_ijb_jcid_var82	136	136	136	32	32	139264	18939904	2515456	46769750356
BTC_ijb_jcid_var82	136	136	136	32	32	139264	18939904	2515456	46848304596
BTC_ijb_jcid_var82	136	136	136	32	32	139264	18939904	2515456	47115570527
BTC_ijb_jcid_var82	136	136	136	32	32	139264	18939904	2515456	46797371415
BTC_ijb_jcid_var82	136	136	136	32	32	139264	18939904	2515456	46767567510
BTC_ijb_jcid_var82	168	168	168	32	32	172032	28901376	4741632	99609300945
BTC_ijb_jcid_var82	168	168	168	32	32	172032	28901376	4741632	99576934691
BTC_ijb_jcid_var82	168	168	168	32	32	172032	28901376	4741632	99608561652
BTC_ijb_jcid_var82	168	168	168	32	32	172032	28901376	4741632	99573124094
BTC_ijb_jcid_var82	168	168	168	32	32	172032	28901376	4741632	99598843833
BTC_ijb_jcid_var82	200	200	200	32	32	204800	40960000	8000000	187247027050
BTC_ijb_jcid_var82	200	200	200	32	32	204800	40960000	8000000	187454006694
BTC_ijb_jcid_var82	200	200	200	32	32	204800	40960000	8000000	187234119377
BTC_ijb_jcid_var82	200	200	200	32	32	204800	40960000	8000000	187225473608
BTC_ijb_jcid_var82	200	200	200	32	32	204800	40960000	8000000	187304005968


==> figures/data/ijb_jcid10/meas/var83.dat <==
BTC_ijb_jcid_var83	8	8	8	32	32	8192	65536	512	4028849
BTC_ijb_jcid_var83	8	8	8	32	32	8192	65536	512	3398581
BTC_ijb_jcid_var83	8	8	8	32	32	8192	65536	512	3390489
BTC_ijb_jcid_var83	8	8	8	32	32	8192	65536	512	3425854
BTC_ijb_jcid_var83	8	8	8	32	32	8192	65536	512	3658002
BTC_ijb_jcid_var83	40	40	40	32	32	40960	1638400	64000	351002624
BTC_ijb_jcid_var83	40	40	40	32	32	40960	1638400	64000	340466274
BTC_ijb_jcid_var83	40	40	40	32	32	40960	1638400	64000	346873826
BTC_ijb_jcid_var83	40	40	40	32	32	40960	1638400	64000	349904123
BTC_ijb_jcid_var83	40	40	40	32	32	40960	1638400	64000	340997916
BTC_ijb_jcid_var83	72	72	72	32	32	73728	5308416	373248	2331653294
BTC_ijb_jcid_var83	72	72	72	32	32	73728	5308416	373248	2331146733
BTC_ijb_jcid_var83	72	72	72	32	32	73728	5308416	373248	2331825814
BTC_ijb_jcid_var83	72	72	72	32	32	73728	5308416	373248	2341372560
BTC_ijb_jcid_var83	72	72	72	32	32	73728	5308416	373248	2334128574
BTC_ijb_jcid_var83	104	104	104	32	32	106496	11075584	1124864	12161710673
BTC_ijb_jcid_var83	104	104	104	32	32	106496	11075584	1124864	12196195897
BTC_ijb_jcid_var83	104	104	104	32	32	106496	11075584	1124864	12143835374
BTC_ijb_jcid_var83	104	104	104	32	32	106496	11075584	1124864	12143762609
BTC_ijb_jcid_var83	104	104	104	32	32	106496	11075584	1124864	12145133556
BTC_ijb_jcid_var83	136	136	136	32	32	139264	18939904	2515456	46919284270
BTC_ijb_jcid_var83	136	136	136	32	32	139264	18939904	2515456	47194430440
BTC_ijb_jcid_var83	136	136	136	32	32	139264	18939904	2515456	46717285593
BTC_ijb_jcid_var83	136	136	136	32	32	139264	18939904	2515456	46632573185
BTC_ijb_jcid_var83	136	136	136	32	32	139264	18939904	2515456	46631472145
BTC_ijb_jcid_var83	168	168	168	32	32	172032	28901376	4741632	99111784408
BTC_ijb_jcid_var83	168	168	168	32	32	172032	28901376	4741632	99499041134
BTC_ijb_jcid_var83	168	168	168	32	32	172032	28901376	4741632	98938100333
BTC_ijb_jcid_var83	168	168	168	32	32	172032	28901376	4741632	98962142555
BTC_ijb_jcid_var83	168	168	168	32	32	172032	28901376	4741632	99553829458
BTC_ijb_jcid_var83	200	200	200	32	32	204800	40960000	8000000	187374700728
BTC_ijb_jcid_var83	200	200	200	32	32	204800	40960000	8000000	188815667429
BTC_ijb_jcid_var83	200	200	200	32	32	204800	40960000	8000000	188424200844
BTC_ijb_jcid_var83	200	200	200	32	32	204800	40960000	8000000	187963374362
BTC_ijb_jcid_var83	200	200	200	32	32	204800	40960000	8000000	188117646854


==> figures/data/ijb_jcid10/meas/var84.dat <==
BTC_ijb_jcid_var84	8	8	8	32	32	8192	65536	512	3473898
BTC_ijb_jcid_var84	8	8	8	32	32	8192	65536	512	2658843
BTC_ijb_jcid_var84	8	8	8	32	32	8192	65536	512	2659353
BTC_ijb_jcid_var84	8	8	8	32	32	8192	65536	512	2752030
BTC_ijb_jcid_var84	8	8	8	32	32	8192	65536	512	2662060
BTC_ijb_jcid_var84	40	40	40	32	32	40960	1638400	64000	340749786
BTC_ijb_jcid_var84	40	40	40	32	32	40960	1638400	64000	331631894
BTC_ijb_jcid_var84	40	40	40	32	32	40960	1638400	64000	330572567
BTC_ijb_jcid_var84	40	40	40	32	32	40960	1638400	64000	340363803
BTC_ijb_jcid_var84	40	40	40	32	32	40960	1638400	64000	331530297
BTC_ijb_jcid_var84	72	72	72	32	32	73728	5308416	373248	2318482541
BTC_ijb_jcid_var84	72	72	72	32	32	73728	5308416	373248	2368636897
BTC_ijb_jcid_var84	72	72	72	32	32	73728	5308416	373248	2324521572
BTC_ijb_jcid_var84	72	72	72	32	32	73728	5308416	373248	2324180232
BTC_ijb_jcid_var84	72	72	72	32	32	73728	5308416	373248	2549828441
BTC_ijb_jcid_var84	104	104	104	32	32	106496	11075584	1124864	12200963432
BTC_ijb_jcid_var84	104	104	104	32	32	106496	11075584	1124864	12193815281
BTC_ijb_jcid_var84	104	104	104	32	32	106496	11075584	1124864	12234396804
BTC_ijb_jcid_var84	104	104	104	32	32	106496	11075584	1124864	12186073533
BTC_ijb_jcid_var84	104	104	104	32	32	106496	11075584	1124864	12184319125
BTC_ijb_jcid_var84	136	136	136	32	32	139264	18939904	2515456	46412005737
BTC_ijb_jcid_var84	136	136	136	32	32	139264	18939904	2515456	46209571893
BTC_ijb_jcid_var84	136	136	136	32	32	139264	18939904	2515456	46186418783
BTC_ijb_jcid_var84	136	136	136	32	32	139264	18939904	2515456	46170426014
BTC_ijb_jcid_var84	136	136	136	32	32	139264	18939904	2515456	46186191905
BTC_ijb_jcid_var84	168	168	168	32	32	172032	28901376	4741632	99045671884
BTC_ijb_jcid_var84	168	168	168	32	32	172032	28901376	4741632	99119924723
BTC_ijb_jcid_var84	168	168	168	32	32	172032	28901376	4741632	99123447758
BTC_ijb_jcid_var84	168	168	168	32	32	172032	28901376	4741632	99082110916
BTC_ijb_jcid_var84	168	168	168	32	32	172032	28901376	4741632	99011041801
BTC_ijb_jcid_var84	200	200	200	32	32	204800	40960000	8000000	186052878953
BTC_ijb_jcid_var84	200	200	200	32	32	204800	40960000	8000000	185754840012
BTC_ijb_jcid_var84	200	200	200	32	32	204800	40960000	8000000	186775178987
BTC_ijb_jcid_var84	200	200	200	32	32	204800	40960000	8000000	186820322341
BTC_ijb_jcid_var84	200	200	200	32	32	204800	40960000	8000000	187066275284


==> figures/data/ijb_jcid10/meas/var85.dat <==
BTC_ijb_jcid_var85	8	8	8	32	32	8192	65536	512	2564878
BTC_ijb_jcid_var85	8	8	8	32	32	8192	65536	512	2457218
BTC_ijb_jcid_var85	8	8	8	32	32	8192	65536	512	2457264
BTC_ijb_jcid_var85	8	8	8	32	32	8192	65536	512	2547782
BTC_ijb_jcid_var85	8	8	8	32	32	8192	65536	512	2458167
BTC_ijb_jcid_var85	40	40	40	32	32	40960	1638400	64000	358574558
BTC_ijb_jcid_var85	40	40	40	32	32	40960	1638400	64000	347827692
BTC_ijb_jcid_var85	40	40	40	32	32	40960	1638400	64000	346948884
BTC_ijb_jcid_var85	40	40	40	32	32	40960	1638400	64000	348239481
BTC_ijb_jcid_var85	40	40	40	32	32	40960	1638400	64000	348053002
BTC_ijb_jcid_var85	72	72	72	32	32	73728	5308416	373248	2375911645
BTC_ijb_jcid_var85	72	72	72	32	32	73728	5308416	373248	2388601065
BTC_ijb_jcid_var85	72	72	72	32	32	73728	5308416	373248	2407124993
BTC_ijb_jcid_var85	72	72	72	32	32	73728	5308416	373248	2395531460
BTC_ijb_jcid_var85	72	72	72	32	32	73728	5308416	373248	2374299499
BTC_ijb_jcid_var85	104	104	104	32	32	106496	11075584	1124864	12727118096
BTC_ijb_jcid_var85	104	104	104	32	32	106496	11075584	1124864	12740274269
BTC_ijb_jcid_var85	104	104	104	32	32	106496	11075584	1124864	12713644577
BTC_ijb_jcid_var85	104	104	104	32	32	106496	11075584	1124864	12749344359
BTC_ijb_jcid_var85	104	104	104	32	32	106496	11075584	1124864	12827286910
BTC_ijb_jcid_var85	136	136	136	32	32	139264	18939904	2515456	47221404381
BTC_ijb_jcid_var85	136	136	136	32	32	139264	18939904	2515456	47205575424
BTC_ijb_jcid_var85	136	136	136	32	32	139264	18939904	2515456	47215221885
BTC_ijb_jcid_var85	136	136	136	32	32	139264	18939904	2515456	47214406475
BTC_ijb_jcid_var85	136	136	136	32	32	139264	18939904	2515456	47201602604
BTC_ijb_jcid_var85	168	168	168	32	32	172032	28901376	4741632	100180583057
BTC_ijb_jcid_var85	168	168	168	32	32	172032	28901376	4741632	100158853461
BTC_ijb_jcid_var85	168	168	168	32	32	172032	28901376	4741632	100114300138
BTC_ijb_jcid_var85	168	168	168	32	32	172032	28901376	4741632	100471702793
BTC_ijb_jcid_var85	168	168	168	32	32	172032	28901376	4741632	100271148112
BTC_ijb_jcid_var85	200	200	200	32	32	204800	40960000	8000000	188696353113
BTC_ijb_jcid_var85	200	200	200	32	32	204800	40960000	8000000	188747880497
BTC_ijb_jcid_var85	200	200	200	32	32	204800	40960000	8000000	188710838106
BTC_ijb_jcid_var85	200	200	200	32	32	204800	40960000	8000000	188887557028
BTC_ijb_jcid_var85	200	200	200	32	32	204800	40960000	8000000	188804660299


==> figures/data/ijb_jcid10/meas/var86.dat <==
BTC_ijb_jcid_var86	8	8	8	32	32	8192	65536	512	2780275
BTC_ijb_jcid_var86	8	8	8	32	32	8192	65536	512	2467870
BTC_ijb_jcid_var86	8	8	8	32	32	8192	65536	512	2465770
BTC_ijb_jcid_var86	8	8	8	32	32	8192	65536	512	2467448
BTC_ijb_jcid_var86	8	8	8	32	32	8192	65536	512	2462955
BTC_ijb_jcid_var86	40	40	40	32	32	40960	1638400	64000	549482098
BTC_ijb_jcid_var86	40	40	40	32	32	40960	1638400	64000	537897248
BTC_ijb_jcid_var86	40	40	40	32	32	40960	1638400	64000	538002736
BTC_ijb_jcid_var86	40	40	40	32	32	40960	1638400	64000	538912357
BTC_ijb_jcid_var86	40	40	40	32	32	40960	1638400	64000	537914702
BTC_ijb_jcid_var86	72	72	72	32	32	73728	5308416	373248	3705410977
BTC_ijb_jcid_var86	72	72	72	32	32	73728	5308416	373248	3708513486
BTC_ijb_jcid_var86	72	72	72	32	32	73728	5308416	373248	3703518227
BTC_ijb_jcid_var86	72	72	72	32	32	73728	5308416	373248	3714391085
BTC_ijb_jcid_var86	72	72	72	32	32	73728	5308416	373248	3736802922
BTC_ijb_jcid_var86	104	104	104	32	32	106496	11075584	1124864	13590902584
BTC_ijb_jcid_var86	104	104	104	32	32	106496	11075584	1124864	13535548236
BTC_ijb_jcid_var86	104	104	104	32	32	106496	11075584	1124864	13536942627
BTC_ijb_jcid_var86	104	104	104	32	32	106496	11075584	1124864	13574406502
BTC_ijb_jcid_var86	104	104	104	32	32	106496	11075584	1124864	13554559477
BTC_ijb_jcid_var86	136	136	136	32	32	139264	18939904	2515456	47843198069
BTC_ijb_jcid_var86	136	136	136	32	32	139264	18939904	2515456	47810038450
BTC_ijb_jcid_var86	136	136	136	32	32	139264	18939904	2515456	47873870048
BTC_ijb_jcid_var86	136	136	136	32	32	139264	18939904	2515456	47825546945
BTC_ijb_jcid_var86	136	136	136	32	32	139264	18939904	2515456	47820859193
BTC_ijb_jcid_var86	168	168	168	32	32	172032	28901376	4741632	102433646547
BTC_ijb_jcid_var86	168	168	168	32	32	172032	28901376	4741632	102294761349
BTC_ijb_jcid_var86	168	168	168	32	32	172032	28901376	4741632	103032767761
BTC_ijb_jcid_var86	168	168	168	32	32	172032	28901376	4741632	102862508467
BTC_ijb_jcid_var86	168	168	168	32	32	172032	28901376	4741632	102881089142
BTC_ijb_jcid_var86	200	200	200	32	32	204800	40960000	8000000	196406338787
BTC_ijb_jcid_var86	200	200	200	32	32	204800	40960000	8000000	196409905356
BTC_ijb_jcid_var86	200	200	200	32	32	204800	40960000	8000000	196515352189
BTC_ijb_jcid_var86	200	200	200	32	32	204800	40960000	8000000	196071669864
BTC_ijb_jcid_var86	200	200	200	32	32	204800	40960000	8000000	196392564788


==> figures/data/ijb_jcid10/meas/var87.dat <==
BTC_ijb_jcid_var87	8	8	8	32	32	8192	65536	512	2535444
BTC_ijb_jcid_var87	8	8	8	32	32	8192	65536	512	2446587
BTC_ijb_jcid_var87	8	8	8	32	32	8192	65536	512	2536044
BTC_ijb_jcid_var87	8	8	8	32	32	8192	65536	512	2439967
BTC_ijb_jcid_var87	8	8	8	32	32	8192	65536	512	2456465
BTC_ijb_jcid_var87	40	40	40	32	32	40960	1638400	64000	362231436
BTC_ijb_jcid_var87	40	40	40	32	32	40960	1638400	64000	340173350
BTC_ijb_jcid_var87	40	40	40	32	32	40960	1638400	64000	340056538
BTC_ijb_jcid_var87	40	40	40	32	32	40960	1638400	64000	340677272
BTC_ijb_jcid_var87	40	40	40	32	32	40960	1638400	64000	348195830
BTC_ijb_jcid_var87	72	72	72	32	32	73728	5308416	373248	2372641457
BTC_ijb_jcid_var87	72	72	72	32	32	73728	5308416	373248	2370424411
BTC_ijb_jcid_var87	72	72	72	32	32	73728	5308416	373248	2379035684
BTC_ijb_jcid_var87	72	72	72	32	32	73728	5308416	373248	2377004488
BTC_ijb_jcid_var87	72	72	72	32	32	73728	5308416	373248	2361774427
BTC_ijb_jcid_var87	104	104	104	32	32	106496	11075584	1124864	12907009861
BTC_ijb_jcid_var87	104	104	104	32	32	106496	11075584	1124864	12863177139
BTC_ijb_jcid_var87	104	104	104	32	32	106496	11075584	1124864	12868948002
BTC_ijb_jcid_var87	104	104	104	32	32	106496	11075584	1124864	12898079037
BTC_ijb_jcid_var87	104	104	104	32	32	106496	11075584	1124864	12862528154
BTC_ijb_jcid_var87	136	136	136	32	32	139264	18939904	2515456	47416466535
BTC_ijb_jcid_var87	136	136	136	32	32	139264	18939904	2515456	47402042156
BTC_ijb_jcid_var87	136	136	136	32	32	139264	18939904	2515456	47171378282
BTC_ijb_jcid_var87	136	136	136	32	32	139264	18939904	2515456	47118607072
BTC_ijb_jcid_var87	136	136	136	32	32	139264	18939904	2515456	47137426886
BTC_ijb_jcid_var87	168	168	168	32	32	172032	28901376	4741632	100525341466
BTC_ijb_jcid_var87	168	168	168	32	32	172032	28901376	4741632	100854943420
BTC_ijb_jcid_var87	168	168	168	32	32	172032	28901376	4741632	101217728712
BTC_ijb_jcid_var87	168	168	168	32	32	172032	28901376	4741632	100861572740
BTC_ijb_jcid_var87	168	168	168	32	32	172032	28901376	4741632	100838387343
BTC_ijb_jcid_var87	200	200	200	32	32	204800	40960000	8000000	196382314134
BTC_ijb_jcid_var87	200	200	200	32	32	204800	40960000	8000000	196796397837
BTC_ijb_jcid_var87	200	200	200	32	32	204800	40960000	8000000	197218596179
BTC_ijb_jcid_var87	200	200	200	32	32	204800	40960000	8000000	196970711825
BTC_ijb_jcid_var87	200	200	200	32	32	204800	40960000	8000000	197068303557


==> figures/data/ijb_jcid10/meas/var88.dat <==
BTC_ijb_jcid_var88	8	8	8	32	32	8192	65536	512	2681822
BTC_ijb_jcid_var88	8	8	8	32	32	8192	65536	512	2528945
BTC_ijb_jcid_var88	8	8	8	32	32	8192	65536	512	2617157
BTC_ijb_jcid_var88	8	8	8	32	32	8192	65536	512	2528624
BTC_ijb_jcid_var88	8	8	8	32	32	8192	65536	512	2624008
BTC_ijb_jcid_var88	40	40	40	32	32	40960	1638400	64000	350330232
BTC_ijb_jcid_var88	40	40	40	32	32	40960	1638400	64000	340045266
BTC_ijb_jcid_var88	40	40	40	32	32	40960	1638400	64000	340120375
BTC_ijb_jcid_var88	40	40	40	32	32	40960	1638400	64000	340532752
BTC_ijb_jcid_var88	40	40	40	32	32	40960	1638400	64000	343779719
BTC_ijb_jcid_var88	72	72	72	32	32	73728	5308416	373248	2352763670
BTC_ijb_jcid_var88	72	72	72	32	32	73728	5308416	373248	2352690100
BTC_ijb_jcid_var88	72	72	72	32	32	73728	5308416	373248	2352031086
BTC_ijb_jcid_var88	72	72	72	32	32	73728	5308416	373248	2358710424
BTC_ijb_jcid_var88	72	72	72	32	32	73728	5308416	373248	2349781099
BTC_ijb_jcid_var88	104	104	104	32	32	106496	11075584	1124864	12246932482
BTC_ijb_jcid_var88	104	104	104	32	32	106496	11075584	1124864	12286083180
BTC_ijb_jcid_var88	104	104	104	32	32	106496	11075584	1124864	12251943437
BTC_ijb_jcid_var88	104	104	104	32	32	106496	11075584	1124864	12247598982
BTC_ijb_jcid_var88	104	104	104	32	32	106496	11075584	1124864	12281088565
BTC_ijb_jcid_var88	136	136	136	32	32	139264	18939904	2515456	47161834997
BTC_ijb_jcid_var88	136	136	136	32	32	139264	18939904	2515456	47125028039
BTC_ijb_jcid_var88	136	136	136	32	32	139264	18939904	2515456	47013325592
BTC_ijb_jcid_var88	136	136	136	32	32	139264	18939904	2515456	46834114227
BTC_ijb_jcid_var88	136	136	136	32	32	139264	18939904	2515456	46916715922
BTC_ijb_jcid_var88	168	168	168	32	32	172032	28901376	4741632	99573941000
BTC_ijb_jcid_var88	168	168	168	32	32	172032	28901376	4741632	100302411309
BTC_ijb_jcid_var88	168	168	168	32	32	172032	28901376	4741632	100233215479
BTC_ijb_jcid_var88	168	168	168	32	32	172032	28901376	4741632	100222685721
BTC_ijb_jcid_var88	168	168	168	32	32	172032	28901376	4741632	100190801872
BTC_ijb_jcid_var88	200	200	200	32	32	204800	40960000	8000000	188741195368
BTC_ijb_jcid_var88	200	200	200	32	32	204800	40960000	8000000	188787648376
BTC_ijb_jcid_var88	200	200	200	32	32	204800	40960000	8000000	189034535757
BTC_ijb_jcid_var88	200	200	200	32	32	204800	40960000	8000000	188312930294
BTC_ijb_jcid_var88	200	200	200	32	32	204800	40960000	8000000	187545731887


==> figures/data/ijb_jcid10/meas/var89.dat <==
BTC_ijb_jcid_var89	8	8	8	32	32	8192	65536	512	45674042
BTC_ijb_jcid_var89	8	8	8	32	32	8192	65536	512	2815178
BTC_ijb_jcid_var89	8	8	8	32	32	8192	65536	512	2873674
BTC_ijb_jcid_var89	8	8	8	32	32	8192	65536	512	2787602
BTC_ijb_jcid_var89	8	8	8	32	32	8192	65536	512	2471302
BTC_ijb_jcid_var89	40	40	40	32	32	40960	1638400	64000	573653771
BTC_ijb_jcid_var89	40	40	40	32	32	40960	1638400	64000	564007702
BTC_ijb_jcid_var89	40	40	40	32	32	40960	1638400	64000	563707405
BTC_ijb_jcid_var89	40	40	40	32	32	40960	1638400	64000	561831564
BTC_ijb_jcid_var89	40	40	40	32	32	40960	1638400	64000	562520380
BTC_ijb_jcid_var89	72	72	72	32	32	73728	5308416	373248	3767946158
BTC_ijb_jcid_var89	72	72	72	32	32	73728	5308416	373248	3756015470
BTC_ijb_jcid_var89	72	72	72	32	32	73728	5308416	373248	3757078945
BTC_ijb_jcid_var89	72	72	72	32	32	73728	5308416	373248	3765460164
BTC_ijb_jcid_var89	72	72	72	32	32	73728	5308416	373248	3756499301
BTC_ijb_jcid_var89	104	104	104	32	32	106496	11075584	1124864	13421772520
BTC_ijb_jcid_var89	104	104	104	32	32	106496	11075584	1124864	13380398422
BTC_ijb_jcid_var89	104	104	104	32	32	106496	11075584	1124864	13381268454
BTC_ijb_jcid_var89	104	104	104	32	32	106496	11075584	1124864	13400686824
BTC_ijb_jcid_var89	104	104	104	32	32	106496	11075584	1124864	13387942288
BTC_ijb_jcid_var89	136	136	136	32	32	139264	18939904	2515456	50231906654
BTC_ijb_jcid_var89	136	136	136	32	32	139264	18939904	2515456	50136472276
BTC_ijb_jcid_var89	136	136	136	32	32	139264	18939904	2515456	50168841056
BTC_ijb_jcid_var89	136	136	136	32	32	139264	18939904	2515456	50581318990
BTC_ijb_jcid_var89	136	136	136	32	32	139264	18939904	2515456	50184476847
BTC_ijb_jcid_var89	168	168	168	32	32	172032	28901376	4741632	124942527027
BTC_ijb_jcid_var89	168	168	168	32	32	172032	28901376	4741632	125005854170
BTC_ijb_jcid_var89	168	168	168	32	32	172032	28901376	4741632	124978141424
BTC_ijb_jcid_var89	168	168	168	32	32	172032	28901376	4741632	124360126010
BTC_ijb_jcid_var89	168	168	168	32	32	172032	28901376	4741632	124350403137
BTC_ijb_jcid_var89	200	200	200	32	32	204800	40960000	8000000	238982475358
BTC_ijb_jcid_var89	200	200	200	32	32	204800	40960000	8000000	238768571963
BTC_ijb_jcid_var89	200	200	200	32	32	204800	40960000	8000000	238602345622
BTC_ijb_jcid_var89	200	200	200	32	32	204800	40960000	8000000	238679885597
BTC_ijb_jcid_var89	200	200	200	32	32	204800	40960000	8000000	239070126260


==> figures/data/ijb_jcid10/meas/var9.dat <==
BTC_ijb_jcid_var9	8	8	8	32	32	8192	65536	512	1804070
BTC_ijb_jcid_var9	8	8	8	32	32	8192	65536	512	1665035
BTC_ijb_jcid_var9	8	8	8	32	32	8192	65536	512	1663647
BTC_ijb_jcid_var9	8	8	8	32	32	8192	65536	512	1669890
BTC_ijb_jcid_var9	8	8	8	32	32	8192	65536	512	1645069
BTC_ijb_jcid_var9	40	40	40	32	32	40960	1638400	64000	203382973
BTC_ijb_jcid_var9	40	40	40	32	32	40960	1638400	64000	199467333
BTC_ijb_jcid_var9	40	40	40	32	32	40960	1638400	64000	199771516
BTC_ijb_jcid_var9	40	40	40	32	32	40960	1638400	64000	199436720
BTC_ijb_jcid_var9	40	40	40	32	32	40960	1638400	64000	199460818
BTC_ijb_jcid_var9	72	72	72	32	32	73728	5308416	373248	1175595120
BTC_ijb_jcid_var9	72	72	72	32	32	73728	5308416	373248	1183968816
BTC_ijb_jcid_var9	72	72	72	32	32	73728	5308416	373248	1176842669
BTC_ijb_jcid_var9	72	72	72	32	32	73728	5308416	373248	1177495310
BTC_ijb_jcid_var9	72	72	72	32	32	73728	5308416	373248	1187902284
BTC_ijb_jcid_var9	104	104	104	32	32	106496	11075584	1124864	3539229879
BTC_ijb_jcid_var9	104	104	104	32	32	106496	11075584	1124864	3533023819
BTC_ijb_jcid_var9	104	104	104	32	32	106496	11075584	1124864	3534107578
BTC_ijb_jcid_var9	104	104	104	32	32	106496	11075584	1124864	3559577959
BTC_ijb_jcid_var9	104	104	104	32	32	106496	11075584	1124864	3556889526
BTC_ijb_jcid_var9	136	136	136	32	32	139264	18939904	2515456	7913040044
BTC_ijb_jcid_var9	136	136	136	32	32	139264	18939904	2515456	7923348033
BTC_ijb_jcid_var9	136	136	136	32	32	139264	18939904	2515456	7905949666
BTC_ijb_jcid_var9	136	136	136	32	32	139264	18939904	2515456	7921436258
BTC_ijb_jcid_var9	136	136	136	32	32	139264	18939904	2515456	7926149432
BTC_ijb_jcid_var9	168	168	168	32	32	172032	28901376	4741632	14883720535
BTC_ijb_jcid_var9	168	168	168	32	32	172032	28901376	4741632	14906970204
BTC_ijb_jcid_var9	168	168	168	32	32	172032	28901376	4741632	14920740060
BTC_ijb_jcid_var9	168	168	168	32	32	172032	28901376	4741632	14885742107
BTC_ijb_jcid_var9	168	168	168	32	32	172032	28901376	4741632	14921046115
BTC_ijb_jcid_var9	200	200	200	32	32	204800	40960000	8000000	25161974724
BTC_ijb_jcid_var9	200	200	200	32	32	204800	40960000	8000000	25198749962
BTC_ijb_jcid_var9	200	200	200	32	32	204800	40960000	8000000	25213619562
BTC_ijb_jcid_var9	200	200	200	32	32	204800	40960000	8000000	25176013308
BTC_ijb_jcid_var9	200	200	200	32	32	204800	40960000	8000000	25173916618
BTC_ijb_jcid_var9	232	232	232	32	32	237568	55115776	12487168	39259544352
BTC_ijb_jcid_var9	232	232	232	32	32	237568	55115776	12487168	39200325537
BTC_ijb_jcid_var9	232	232	232	32	32	237568	55115776	12487168	39242540216
BTC_ijb_jcid_var9	232	232	232	32	32	237568	55115776	12487168	39188366794
BTC_ijb_jcid_var9	232	232	232	32	32	237568	55115776	12487168	39238204503
BTC_ijb_jcid_var9	264	264	264	32	32	270336	71368704	18399744	57954730397
BTC_ijb_jcid_var9	264	264	264	32	32	270336	71368704	18399744	57956759271
BTC_ijb_jcid_var9	264	264	264	32	32	270336	71368704	18399744	57990939212
BTC_ijb_jcid_var9	264	264	264	32	32	270336	71368704	18399744	57922115357
BTC_ijb_jcid_var9	264	264	264	32	32	270336	71368704	18399744	57951769270
BTC_ijb_jcid_var9	296	296	296	32	32	303104	89718784	25934336	82048256485
BTC_ijb_jcid_var9	296	296	296	32	32	303104	89718784	25934336	81526864334
BTC_ijb_jcid_var9	296	296	296	32	32	303104	89718784	25934336	81541961396
BTC_ijb_jcid_var9	296	296	296	32	32	303104	89718784	25934336	81521004332
BTC_ijb_jcid_var9	296	296	296	32	32	303104	89718784	25934336	81646303716
BTC_ijb_jcid_var9	328	328	328	32	32	335872	110166016	35287552	111054346350
BTC_ijb_jcid_var9	328	328	328	32	32	335872	110166016	35287552	111215805573
BTC_ijb_jcid_var9	328	328	328	32	32	335872	110166016	35287552	111106490684
BTC_ijb_jcid_var9	328	328	328	32	32	335872	110166016	35287552	111082008420
BTC_ijb_jcid_var9	328	328	328	32	32	335872	110166016	35287552	111401461855
BTC_ijb_jcid_var9	360	360	360	32	32	368640	132710400	46656000	146243053420
BTC_ijb_jcid_var9	360	360	360	32	32	368640	132710400	46656000	145914987363
BTC_ijb_jcid_var9	360	360	360	32	32	368640	132710400	46656000	145770253390
BTC_ijb_jcid_var9	360	360	360	32	32	368640	132710400	46656000	145797792999
BTC_ijb_jcid_var9	360	360	360	32	32	368640	132710400	46656000	145923338646


==> figures/data/ijb_jcid10/meas/var90.dat <==
BTC_ijb_jcid_var90	8	8	8	32	32	8192	65536	512	2782288
BTC_ijb_jcid_var90	8	8	8	32	32	8192	65536	512	2539385
BTC_ijb_jcid_var90	8	8	8	32	32	8192	65536	512	2532650
BTC_ijb_jcid_var90	8	8	8	32	32	8192	65536	512	2561568
BTC_ijb_jcid_var90	8	8	8	32	32	8192	65536	512	2538517
BTC_ijb_jcid_var90	40	40	40	32	32	40960	1638400	64000	388320520
BTC_ijb_jcid_var90	40	40	40	32	32	40960	1638400	64000	375898902
BTC_ijb_jcid_var90	40	40	40	32	32	40960	1638400	64000	375709386
BTC_ijb_jcid_var90	40	40	40	32	32	40960	1638400	64000	375866138
BTC_ijb_jcid_var90	40	40	40	32	32	40960	1638400	64000	377583164
BTC_ijb_jcid_var90	72	72	72	32	32	73728	5308416	373248	2571575428
BTC_ijb_jcid_var90	72	72	72	32	32	73728	5308416	373248	2561683382
BTC_ijb_jcid_var90	72	72	72	32	32	73728	5308416	373248	2562634125
BTC_ijb_jcid_var90	72	72	72	32	32	73728	5308416	373248	2563070630
BTC_ijb_jcid_var90	72	72	72	32	32	73728	5308416	373248	2820547919
BTC_ijb_jcid_var90	104	104	104	32	32	106496	11075584	1124864	12997979866
BTC_ijb_jcid_var90	104	104	104	32	32	106496	11075584	1124864	13033198951
BTC_ijb_jcid_var90	104	104	104	32	32	106496	11075584	1124864	12982117764
BTC_ijb_jcid_var90	104	104	104	32	32	106496	11075584	1124864	13001513134
BTC_ijb_jcid_var90	104	104	104	32	32	106496	11075584	1124864	12989923495
BTC_ijb_jcid_var90	136	136	136	32	32	139264	18939904	2515456	53972442545
BTC_ijb_jcid_var90	136	136	136	32	32	139264	18939904	2515456	53776868762
BTC_ijb_jcid_var90	136	136	136	32	32	139264	18939904	2515456	53836645380
BTC_ijb_jcid_var90	136	136	136	32	32	139264	18939904	2515456	53919277325
BTC_ijb_jcid_var90	136	136	136	32	32	139264	18939904	2515456	53972573950
BTC_ijb_jcid_var90	168	168	168	32	32	172032	28901376	4741632	126339090058
BTC_ijb_jcid_var90	168	168	168	32	32	172032	28901376	4741632	126378977266
BTC_ijb_jcid_var90	168	168	168	32	32	172032	28901376	4741632	126269317888
BTC_ijb_jcid_var90	168	168	168	32	32	172032	28901376	4741632	126615983346
BTC_ijb_jcid_var90	168	168	168	32	32	172032	28901376	4741632	126448307453
BTC_ijb_jcid_var90	200	200	200	32	32	204800	40960000	8000000	242420436754
BTC_ijb_jcid_var90	200	200	200	32	32	204800	40960000	8000000	242431867799
BTC_ijb_jcid_var90	200	200	200	32	32	204800	40960000	8000000	242918535979
BTC_ijb_jcid_var90	200	200	200	32	32	204800	40960000	8000000	242478169254
BTC_ijb_jcid_var90	200	200	200	32	32	204800	40960000	8000000	242537857551


==> figures/data/ijb_jcid10/meas/var91.dat <==
BTC_ijb_jcid_var91	8	8	8	32	32	8192	65536	512	4039556
BTC_ijb_jcid_var91	8	8	8	32	32	8192	65536	512	3643482
BTC_ijb_jcid_var91	8	8	8	32	32	8192	65536	512	3582810
BTC_ijb_jcid_var91	8	8	8	32	32	8192	65536	512	3531130
BTC_ijb_jcid_var91	8	8	8	32	32	8192	65536	512	3540242
BTC_ijb_jcid_var91	40	40	40	32	32	40960	1638400	64000	360889832
BTC_ijb_jcid_var91	40	40	40	32	32	40960	1638400	64000	351032803
BTC_ijb_jcid_var91	40	40	40	32	32	40960	1638400	64000	349762629
BTC_ijb_jcid_var91	40	40	40	32	32	40960	1638400	64000	357052499
BTC_ijb_jcid_var91	40	40	40	32	32	40960	1638400	64000	351106343
BTC_ijb_jcid_var91	72	72	72	32	32	73728	5308416	373248	15595185081
BTC_ijb_jcid_var91	72	72	72	32	32	73728	5308416	373248	15576039242
BTC_ijb_jcid_var91	72	72	72	32	32	73728	5308416	373248	15595765011
BTC_ijb_jcid_var91	72	72	72	32	32	73728	5308416	373248	15600981499
BTC_ijb_jcid_var91	72	72	72	32	32	73728	5308416	373248	15576426485
BTC_ijb_jcid_var91	104	104	104	32	32	106496	11075584	1124864	51319893548
BTC_ijb_jcid_var91	104	104	104	32	32	106496	11075584	1124864	51333351951
BTC_ijb_jcid_var91	104	104	104	32	32	106496	11075584	1124864	51303468692
BTC_ijb_jcid_var91	104	104	104	32	32	106496	11075584	1124864	51298269260
BTC_ijb_jcid_var91	104	104	104	32	32	106496	11075584	1124864	51279286526
BTC_ijb_jcid_var91	136	136	136	32	32	139264	18939904	2515456	109873967700
BTC_ijb_jcid_var91	136	136	136	32	32	139264	18939904	2515456	109710965411
BTC_ijb_jcid_var91	136	136	136	32	32	139264	18939904	2515456	109325841324
BTC_ijb_jcid_var91	136	136	136	32	32	139264	18939904	2515456	109705222521
BTC_ijb_jcid_var91	136	136	136	32	32	139264	18939904	2515456	109504356917
BTC_ijb_jcid_var91	168	168	168	32	32	172032	28901376	4741632	232438331402
BTC_ijb_jcid_var91	168	168	168	32	32	172032	28901376	4741632	232424045616
BTC_ijb_jcid_var91	168	168	168	32	32	172032	28901376	4741632	231590234135
BTC_ijb_jcid_var91	168	168	168	32	32	172032	28901376	4741632	231688291872
BTC_ijb_jcid_var91	168	168	168	32	32	172032	28901376	4741632	231200569065


==> figures/data/ijb_jcid10/meas/var92.dat <==
BTC_ijb_jcid_var92	8	8	8	32	32	8192	65536	512	4413507
BTC_ijb_jcid_var92	8	8	8	32	32	8192	65536	512	3996142
BTC_ijb_jcid_var92	8	8	8	32	32	8192	65536	512	3885862
BTC_ijb_jcid_var92	8	8	8	32	32	8192	65536	512	3935176
BTC_ijb_jcid_var92	8	8	8	32	32	8192	65536	512	3925012
BTC_ijb_jcid_var92	40	40	40	32	32	40960	1638400	64000	555314589
BTC_ijb_jcid_var92	40	40	40	32	32	40960	1638400	64000	548612366
BTC_ijb_jcid_var92	40	40	40	32	32	40960	1638400	64000	547650696
BTC_ijb_jcid_var92	40	40	40	32	32	40960	1638400	64000	559006856
BTC_ijb_jcid_var92	40	40	40	32	32	40960	1638400	64000	574770821
BTC_ijb_jcid_var92	72	72	72	32	32	73728	5308416	373248	16487243264
BTC_ijb_jcid_var92	72	72	72	32	32	73728	5308416	373248	16488826265
BTC_ijb_jcid_var92	72	72	72	32	32	73728	5308416	373248	16510205946
BTC_ijb_jcid_var92	72	72	72	32	32	73728	5308416	373248	16493613677
BTC_ijb_jcid_var92	72	72	72	32	32	73728	5308416	373248	16485626216
BTC_ijb_jcid_var92	104	104	104	32	32	106496	11075584	1124864	52871199174
BTC_ijb_jcid_var92	104	104	104	32	32	106496	11075584	1124864	52777996139
BTC_ijb_jcid_var92	104	104	104	32	32	106496	11075584	1124864	52774918641
BTC_ijb_jcid_var92	104	104	104	32	32	106496	11075584	1124864	52777649487
BTC_ijb_jcid_var92	104	104	104	32	32	106496	11075584	1124864	52785461213
BTC_ijb_jcid_var92	136	136	136	32	32	139264	18939904	2515456	114025472325
BTC_ijb_jcid_var92	136	136	136	32	32	139264	18939904	2515456	114034630487
BTC_ijb_jcid_var92	136	136	136	32	32	139264	18939904	2515456	114238606870
BTC_ijb_jcid_var92	136	136	136	32	32	139264	18939904	2515456	113978445478
BTC_ijb_jcid_var92	136	136	136	32	32	139264	18939904	2515456	113937011154
BTC_ijb_jcid_var92	168	168	168	32	32	172032	28901376	4741632	240201067780
BTC_ijb_jcid_var92	168	168	168	32	32	172032	28901376	4741632	241285249930
BTC_ijb_jcid_var92	168	168	168	32	32	172032	28901376	4741632	241906724718
BTC_ijb_jcid_var92	168	168	168	32	32	172032	28901376	4741632	241316460669
BTC_ijb_jcid_var92	168	168	168	32	32	172032	28901376	4741632	240503889204


==> figures/data/ijb_jcid10/meas/var93.dat <==
BTC_ijb_jcid_var93	8	8	8	32	32	8192	65536	512	4047658
BTC_ijb_jcid_var93	8	8	8	32	32	8192	65536	512	3581294
BTC_ijb_jcid_var93	8	8	8	32	32	8192	65536	512	3588066
BTC_ijb_jcid_var93	8	8	8	32	32	8192	65536	512	3675270
BTC_ijb_jcid_var93	8	8	8	32	32	8192	65536	512	3585487
BTC_ijb_jcid_var93	40	40	40	32	32	40960	1638400	64000	358119468
BTC_ijb_jcid_var93	40	40	40	32	32	40960	1638400	64000	348424122
BTC_ijb_jcid_var93	40	40	40	32	32	40960	1638400	64000	352988390
BTC_ijb_jcid_var93	40	40	40	32	32	40960	1638400	64000	366400520
BTC_ijb_jcid_var93	40	40	40	32	32	40960	1638400	64000	359582558
BTC_ijb_jcid_var93	72	72	72	32	32	73728	5308416	373248	2557645113
BTC_ijb_jcid_var93	72	72	72	32	32	73728	5308416	373248	2532229408
BTC_ijb_jcid_var93	72	72	72	32	32	73728	5308416	373248	2536057036
BTC_ijb_jcid_var93	72	72	72	32	32	73728	5308416	373248	2550731341
BTC_ijb_jcid_var93	72	72	72	32	32	73728	5308416	373248	2530954088
BTC_ijb_jcid_var93	104	104	104	32	32	106496	11075584	1124864	13077500676
BTC_ijb_jcid_var93	104	104	104	32	32	106496	11075584	1124864	13071317081
BTC_ijb_jcid_var93	104	104	104	32	32	106496	11075584	1124864	13113237302
BTC_ijb_jcid_var93	104	104	104	32	32	106496	11075584	1124864	13096012188
BTC_ijb_jcid_var93	104	104	104	32	32	106496	11075584	1124864	13075419747
BTC_ijb_jcid_var93	136	136	136	32	32	139264	18939904	2515456	47282854366
BTC_ijb_jcid_var93	136	136	136	32	32	139264	18939904	2515456	47313451217
BTC_ijb_jcid_var93	136	136	136	32	32	139264	18939904	2515456	47301694409
BTC_ijb_jcid_var93	136	136	136	32	32	139264	18939904	2515456	47360185591
BTC_ijb_jcid_var93	136	136	136	32	32	139264	18939904	2515456	47325954570
BTC_ijb_jcid_var93	168	168	168	32	32	172032	28901376	4741632	101620246759
BTC_ijb_jcid_var93	168	168	168	32	32	172032	28901376	4741632	101899144213
BTC_ijb_jcid_var93	168	168	168	32	32	172032	28901376	4741632	101120346768
BTC_ijb_jcid_var93	168	168	168	32	32	172032	28901376	4741632	101012239446
BTC_ijb_jcid_var93	168	168	168	32	32	172032	28901376	4741632	101228465660
BTC_ijb_jcid_var93	200	200	200	32	32	204800	40960000	8000000	188910842730
BTC_ijb_jcid_var93	200	200	200	32	32	204800	40960000	8000000	188820140804
BTC_ijb_jcid_var93	200	200	200	32	32	204800	40960000	8000000	189109201166
BTC_ijb_jcid_var93	200	200	200	32	32	204800	40960000	8000000	188716478265
BTC_ijb_jcid_var93	200	200	200	32	32	204800	40960000	8000000	188678093330


==> figures/data/ijb_jcid10/meas/var94.dat <==
BTC_ijb_jcid_var94	8	8	8	32	32	8192	65536	512	3717728
BTC_ijb_jcid_var94	8	8	8	32	32	8192	65536	512	2589173
BTC_ijb_jcid_var94	8	8	8	32	32	8192	65536	512	2590128
BTC_ijb_jcid_var94	8	8	8	32	32	8192	65536	512	2589086
BTC_ijb_jcid_var94	8	8	8	32	32	8192	65536	512	2592645
BTC_ijb_jcid_var94	40	40	40	32	32	40960	1638400	64000	351571149
BTC_ijb_jcid_var94	40	40	40	32	32	40960	1638400	64000	340623460
BTC_ijb_jcid_var94	40	40	40	32	32	40960	1638400	64000	339561678
BTC_ijb_jcid_var94	40	40	40	32	32	40960	1638400	64000	339426326
BTC_ijb_jcid_var94	40	40	40	32	32	40960	1638400	64000	340291019
BTC_ijb_jcid_var94	72	72	72	32	32	73728	5308416	373248	2664071763
BTC_ijb_jcid_var94	72	72	72	32	32	73728	5308416	373248	2673290256
BTC_ijb_jcid_var94	72	72	72	32	32	73728	5308416	373248	2670478509
BTC_ijb_jcid_var94	72	72	72	32	32	73728	5308416	373248	2674353642
BTC_ijb_jcid_var94	72	72	72	32	32	73728	5308416	373248	2673184416
BTC_ijb_jcid_var94	104	104	104	32	32	106496	11075584	1124864	13741376193
BTC_ijb_jcid_var94	104	104	104	32	32	106496	11075584	1124864	13752498658
BTC_ijb_jcid_var94	104	104	104	32	32	106496	11075584	1124864	13707333086
BTC_ijb_jcid_var94	104	104	104	32	32	106496	11075584	1124864	13722590212
BTC_ijb_jcid_var94	104	104	104	32	32	106496	11075584	1124864	13729185983
BTC_ijb_jcid_var94	136	136	136	32	32	139264	18939904	2515456	48770689047
BTC_ijb_jcid_var94	136	136	136	32	32	139264	18939904	2515456	48767296125
BTC_ijb_jcid_var94	136	136	136	32	32	139264	18939904	2515456	49026974475
BTC_ijb_jcid_var94	136	136	136	32	32	139264	18939904	2515456	48753858676
BTC_ijb_jcid_var94	136	136	136	32	32	139264	18939904	2515456	48781363590
BTC_ijb_jcid_var94	168	168	168	32	32	172032	28901376	4741632	102447849062
BTC_ijb_jcid_var94	168	168	168	32	32	172032	28901376	4741632	102450502563
BTC_ijb_jcid_var94	168	168	168	32	32	172032	28901376	4741632	102440435512
BTC_ijb_jcid_var94	168	168	168	32	32	172032	28901376	4741632	102419067514
BTC_ijb_jcid_var94	168	168	168	32	32	172032	28901376	4741632	102414938615
BTC_ijb_jcid_var94	200	200	200	32	32	204800	40960000	8000000	191253004529
BTC_ijb_jcid_var94	200	200	200	32	32	204800	40960000	8000000	191630284446
BTC_ijb_jcid_var94	200	200	200	32	32	204800	40960000	8000000	191161659571
BTC_ijb_jcid_var94	200	200	200	32	32	204800	40960000	8000000	191206769683
BTC_ijb_jcid_var94	200	200	200	32	32	204800	40960000	8000000	191271348846


==> figures/data/ijb_jcid10/meas/var95.dat <==
BTC_ijb_jcid_var95	8	8	8	32	32	8192	65536	512	3030724
BTC_ijb_jcid_var95	8	8	8	32	32	8192	65536	512	2712610
BTC_ijb_jcid_var95	8	8	8	32	32	8192	65536	512	2710155
BTC_ijb_jcid_var95	8	8	8	32	32	8192	65536	512	2715606
BTC_ijb_jcid_var95	8	8	8	32	32	8192	65536	512	2715891
BTC_ijb_jcid_var95	40	40	40	32	32	40960	1638400	64000	575908353
BTC_ijb_jcid_var95	40	40	40	32	32	40960	1638400	64000	559939707
BTC_ijb_jcid_var95	40	40	40	32	32	40960	1638400	64000	559449570
BTC_ijb_jcid_var95	40	40	40	32	32	40960	1638400	64000	560127655
BTC_ijb_jcid_var95	40	40	40	32	32	40960	1638400	64000	559797299
BTC_ijb_jcid_var95	72	72	72	32	32	73728	5308416	373248	3913056364
BTC_ijb_jcid_var95	72	72	72	32	32	73728	5308416	373248	3903361454
BTC_ijb_jcid_var95	72	72	72	32	32	73728	5308416	373248	3902160394
BTC_ijb_jcid_var95	72	72	72	32	32	73728	5308416	373248	3927139232
BTC_ijb_jcid_var95	72	72	72	32	32	73728	5308416	373248	3898341860
BTC_ijb_jcid_var95	104	104	104	32	32	106496	11075584	1124864	13883303607
BTC_ijb_jcid_var95	104	104	104	32	32	106496	11075584	1124864	13869126911
BTC_ijb_jcid_var95	104	104	104	32	32	106496	11075584	1124864	13886371028
BTC_ijb_jcid_var95	104	104	104	32	32	106496	11075584	1124864	13877153867
BTC_ijb_jcid_var95	104	104	104	32	32	106496	11075584	1124864	13885605996
BTC_ijb_jcid_var95	136	136	136	32	32	139264	18939904	2515456	50437106116
BTC_ijb_jcid_var95	136	136	136	32	32	139264	18939904	2515456	50130789628
BTC_ijb_jcid_var95	136	136	136	32	32	139264	18939904	2515456	50142563511
BTC_ijb_jcid_var95	136	136	136	32	32	139264	18939904	2515456	50165844151
BTC_ijb_jcid_var95	136	136	136	32	32	139264	18939904	2515456	50176963166
BTC_ijb_jcid_var95	168	168	168	32	32	172032	28901376	4741632	118385541400
BTC_ijb_jcid_var95	168	168	168	32	32	172032	28901376	4741632	118392865413
BTC_ijb_jcid_var95	168	168	168	32	32	172032	28901376	4741632	118394993067
BTC_ijb_jcid_var95	168	168	168	32	32	172032	28901376	4741632	118802634222
BTC_ijb_jcid_var95	168	168	168	32	32	172032	28901376	4741632	119050009817
BTC_ijb_jcid_var95	200	200	200	32	32	204800	40960000	8000000	226871330339
BTC_ijb_jcid_var95	200	200	200	32	32	204800	40960000	8000000	226234927626
BTC_ijb_jcid_var95	200	200	200	32	32	204800	40960000	8000000	225281999102
BTC_ijb_jcid_var95	200	200	200	32	32	204800	40960000	8000000	226731266443
BTC_ijb_jcid_var95	200	200	200	32	32	204800	40960000	8000000	226444119115


==> figures/data/ijb_jcid10/meas/var96.dat <==
BTC_ijb_jcid_var96	8	8	8	32	32	8192	65536	512	2928713
BTC_ijb_jcid_var96	8	8	8	32	32	8192	65536	512	2678051
BTC_ijb_jcid_var96	8	8	8	32	32	8192	65536	512	2677599
BTC_ijb_jcid_var96	8	8	8	32	32	8192	65536	512	2728803
BTC_ijb_jcid_var96	8	8	8	32	32	8192	65536	512	2718956
BTC_ijb_jcid_var96	40	40	40	32	32	40960	1638400	64000	387764795
BTC_ijb_jcid_var96	40	40	40	32	32	40960	1638400	64000	378505437
BTC_ijb_jcid_var96	40	40	40	32	32	40960	1638400	64000	378047824
BTC_ijb_jcid_var96	40	40	40	32	32	40960	1638400	64000	377925844
BTC_ijb_jcid_var96	40	40	40	32	32	40960	1638400	64000	378548044
BTC_ijb_jcid_var96	72	72	72	32	32	73728	5308416	373248	2754672688
BTC_ijb_jcid_var96	72	72	72	32	32	73728	5308416	373248	2754526817
BTC_ijb_jcid_var96	72	72	72	32	32	73728	5308416	373248	2759410435
BTC_ijb_jcid_var96	72	72	72	32	32	73728	5308416	373248	2755287618
BTC_ijb_jcid_var96	72	72	72	32	32	73728	5308416	373248	2762736826
BTC_ijb_jcid_var96	104	104	104	32	32	106496	11075584	1124864	13719095578
BTC_ijb_jcid_var96	104	104	104	32	32	106496	11075584	1124864	13667970736
BTC_ijb_jcid_var96	104	104	104	32	32	106496	11075584	1124864	13639196237
BTC_ijb_jcid_var96	104	104	104	32	32	106496	11075584	1124864	13697691865
BTC_ijb_jcid_var96	104	104	104	32	32	106496	11075584	1124864	13650423584
BTC_ijb_jcid_var96	136	136	136	32	32	139264	18939904	2515456	49227513496
BTC_ijb_jcid_var96	136	136	136	32	32	139264	18939904	2515456	49240603801
BTC_ijb_jcid_var96	136	136	136	32	32	139264	18939904	2515456	49284772656
BTC_ijb_jcid_var96	136	136	136	32	32	139264	18939904	2515456	49323569537
BTC_ijb_jcid_var96	136	136	136	32	32	139264	18939904	2515456	49229813813
BTC_ijb_jcid_var96	168	168	168	32	32	172032	28901376	4741632	117056655086
BTC_ijb_jcid_var96	168	168	168	32	32	172032	28901376	4741632	116889442019
BTC_ijb_jcid_var96	168	168	168	32	32	172032	28901376	4741632	116365195986
BTC_ijb_jcid_var96	168	168	168	32	32	172032	28901376	4741632	116896324515
BTC_ijb_jcid_var96	168	168	168	32	32	172032	28901376	4741632	116904632083
BTC_ijb_jcid_var96	200	200	200	32	32	204800	40960000	8000000	218303569923
BTC_ijb_jcid_var96	200	200	200	32	32	204800	40960000	8000000	218311319380
BTC_ijb_jcid_var96	200	200	200	32	32	204800	40960000	8000000	219666485400
BTC_ijb_jcid_var96	200	200	200	32	32	204800	40960000	8000000	219657281352
BTC_ijb_jcid_var96	200	200	200	32	32	204800	40960000	8000000	219588120590


==> figures/data/ijb_jcid10/meas/var97.dat <==
BTC_ijb_jcid_var97	8	8	8	32	32	8192	65536	512	2787714
BTC_ijb_jcid_var97	8	8	8	32	32	8192	65536	512	2650390
BTC_ijb_jcid_var97	8	8	8	32	32	8192	65536	512	2649466
BTC_ijb_jcid_var97	8	8	8	32	32	8192	65536	512	2742102
BTC_ijb_jcid_var97	8	8	8	32	32	8192	65536	512	2648296
BTC_ijb_jcid_var97	40	40	40	32	32	40960	1638400	64000	294197705
BTC_ijb_jcid_var97	40	40	40	32	32	40960	1638400	64000	289315833
BTC_ijb_jcid_var97	40	40	40	32	32	40960	1638400	64000	290109018
BTC_ijb_jcid_var97	40	40	40	32	32	40960	1638400	64000	289220136
BTC_ijb_jcid_var97	40	40	40	32	32	40960	1638400	64000	289013579
BTC_ijb_jcid_var97	72	72	72	32	32	73728	5308416	373248	1886343091
BTC_ijb_jcid_var97	72	72	72	32	32	73728	5308416	373248	1888538459
BTC_ijb_jcid_var97	72	72	72	32	32	73728	5308416	373248	1890504974
BTC_ijb_jcid_var97	72	72	72	32	32	73728	5308416	373248	1906805199
BTC_ijb_jcid_var97	72	72	72	32	32	73728	5308416	373248	1897023454
BTC_ijb_jcid_var97	104	104	104	32	32	106496	11075584	1124864	5577330643
BTC_ijb_jcid_var97	104	104	104	32	32	106496	11075584	1124864	5573121443
BTC_ijb_jcid_var97	104	104	104	32	32	106496	11075584	1124864	5571622840
BTC_ijb_jcid_var97	104	104	104	32	32	106496	11075584	1124864	5579482344
BTC_ijb_jcid_var97	104	104	104	32	32	106496	11075584	1124864	5611210469
BTC_ijb_jcid_var97	136	136	136	32	32	139264	18939904	2515456	12276625536
BTC_ijb_jcid_var97	136	136	136	32	32	139264	18939904	2515456	12270372331
BTC_ijb_jcid_var97	136	136	136	32	32	139264	18939904	2515456	12264461125
BTC_ijb_jcid_var97	136	136	136	32	32	139264	18939904	2515456	12317504712
BTC_ijb_jcid_var97	136	136	136	32	32	139264	18939904	2515456	12257661954
BTC_ijb_jcid_var97	168	168	168	32	32	172032	28901376	4741632	22957349448
BTC_ijb_jcid_var97	168	168	168	32	32	172032	28901376	4741632	22962851897
BTC_ijb_jcid_var97	168	168	168	32	32	172032	28901376	4741632	22995847209
BTC_ijb_jcid_var97	168	168	168	32	32	172032	28901376	4741632	22949631364
BTC_ijb_jcid_var97	168	168	168	32	32	172032	28901376	4741632	22982143364
BTC_ijb_jcid_var97	200	200	200	32	32	204800	40960000	8000000	38490424473
BTC_ijb_jcid_var97	200	200	200	32	32	204800	40960000	8000000	38457364184
BTC_ijb_jcid_var97	200	200	200	32	32	204800	40960000	8000000	38499077346
BTC_ijb_jcid_var97	200	200	200	32	32	204800	40960000	8000000	38511797094
BTC_ijb_jcid_var97	200	200	200	32	32	204800	40960000	8000000	38490140385
BTC_ijb_jcid_var97	232	232	232	32	32	237568	55115776	12487168	59808019037
BTC_ijb_jcid_var97	232	232	232	32	32	237568	55115776	12487168	59832350085
BTC_ijb_jcid_var97	232	232	232	32	32	237568	55115776	12487168	60268638715
BTC_ijb_jcid_var97	232	232	232	32	32	237568	55115776	12487168	59847431937
BTC_ijb_jcid_var97	232	232	232	32	32	237568	55115776	12487168	59806312126
BTC_ijb_jcid_var97	264	264	264	32	32	270336	71368704	18399744	87779593443
BTC_ijb_jcid_var97	264	264	264	32	32	270336	71368704	18399744	87803252040
BTC_ijb_jcid_var97	264	264	264	32	32	270336	71368704	18399744	87813571337
BTC_ijb_jcid_var97	264	264	264	32	32	270336	71368704	18399744	87897297778
BTC_ijb_jcid_var97	264	264	264	32	32	270336	71368704	18399744	87783301548
BTC_ijb_jcid_var97	296	296	296	32	32	303104	89718784	25934336	123531298439
BTC_ijb_jcid_var97	296	296	296	32	32	303104	89718784	25934336	124026202689
BTC_ijb_jcid_var97	296	296	296	32	32	303104	89718784	25934336	123487158455
BTC_ijb_jcid_var97	296	296	296	32	32	303104	89718784	25934336	123550684174
BTC_ijb_jcid_var97	296	296	296	32	32	303104	89718784	25934336	123529192376


==> figures/data/ijb_jcid10/meas/var98.dat <==
BTC_ijb_jcid_var98	8	8	8	32	32	8192	65536	512	3092015
BTC_ijb_jcid_var98	8	8	8	32	32	8192	65536	512	2717830
BTC_ijb_jcid_var98	8	8	8	32	32	8192	65536	512	2624350
BTC_ijb_jcid_var98	8	8	8	32	32	8192	65536	512	2624409
BTC_ijb_jcid_var98	8	8	8	32	32	8192	65536	512	2624608
BTC_ijb_jcid_var98	40	40	40	32	32	40960	1638400	64000	272678218
BTC_ijb_jcid_var98	40	40	40	32	32	40960	1638400	64000	238822947
BTC_ijb_jcid_var98	40	40	40	32	32	40960	1638400	64000	238068614
BTC_ijb_jcid_var98	40	40	40	32	32	40960	1638400	64000	259620312
BTC_ijb_jcid_var98	40	40	40	32	32	40960	1638400	64000	243834715
BTC_ijb_jcid_var98	72	72	72	32	32	73728	5308416	373248	1891527577
BTC_ijb_jcid_var98	72	72	72	32	32	73728	5308416	373248	1911793498
BTC_ijb_jcid_var98	72	72	72	32	32	73728	5308416	373248	1912087339
BTC_ijb_jcid_var98	72	72	72	32	32	73728	5308416	373248	1911023620
BTC_ijb_jcid_var98	72	72	72	32	32	73728	5308416	373248	1934996830
BTC_ijb_jcid_var98	104	104	104	32	32	106496	11075584	1124864	5579610101
BTC_ijb_jcid_var98	104	104	104	32	32	106496	11075584	1124864	5593582580
BTC_ijb_jcid_var98	104	104	104	32	32	106496	11075584	1124864	5595180578
BTC_ijb_jcid_var98	104	104	104	32	32	106496	11075584	1124864	5634717984
BTC_ijb_jcid_var98	104	104	104	32	32	106496	11075584	1124864	5601152407
BTC_ijb_jcid_var98	136	136	136	32	32	139264	18939904	2515456	12264552789
BTC_ijb_jcid_var98	136	136	136	32	32	139264	18939904	2515456	12257890347
BTC_ijb_jcid_var98	136	136	136	32	32	139264	18939904	2515456	12272397271
BTC_ijb_jcid_var98	136	136	136	32	32	139264	18939904	2515456	12272590160
BTC_ijb_jcid_var98	136	136	136	32	32	139264	18939904	2515456	12251224975
BTC_ijb_jcid_var98	168	168	168	32	32	172032	28901376	4741632	22972852075
BTC_ijb_jcid_var98	168	168	168	32	32	172032	28901376	4741632	22998234980
BTC_ijb_jcid_var98	168	168	168	32	32	172032	28901376	4741632	22964418179
BTC_ijb_jcid_var98	168	168	168	32	32	172032	28901376	4741632	22959890909
BTC_ijb_jcid_var98	168	168	168	32	32	172032	28901376	4741632	23000024432
BTC_ijb_jcid_var98	200	200	200	32	32	204800	40960000	8000000	38261981473
BTC_ijb_jcid_var98	200	200	200	32	32	204800	40960000	8000000	38351089843
BTC_ijb_jcid_var98	200	200	200	32	32	204800	40960000	8000000	38270244227
BTC_ijb_jcid_var98	200	200	200	32	32	204800	40960000	8000000	38698753038
BTC_ijb_jcid_var98	200	200	200	32	32	204800	40960000	8000000	38275886597
BTC_ijb_jcid_var98	232	232	232	32	32	237568	55115776	12487168	59595494759
BTC_ijb_jcid_var98	232	232	232	32	32	237568	55115776	12487168	59557492997
BTC_ijb_jcid_var98	232	232	232	32	32	237568	55115776	12487168	59585448115
BTC_ijb_jcid_var98	232	232	232	32	32	237568	55115776	12487168	59634744310
BTC_ijb_jcid_var98	232	232	232	32	32	237568	55115776	12487168	59561182100
BTC_ijb_jcid_var98	264	264	264	32	32	270336	71368704	18399744	87291999539
BTC_ijb_jcid_var98	264	264	264	32	32	270336	71368704	18399744	86827827713
BTC_ijb_jcid_var98	264	264	264	32	32	270336	71368704	18399744	86848640054
BTC_ijb_jcid_var98	264	264	264	32	32	270336	71368704	18399744	86840361931
BTC_ijb_jcid_var98	264	264	264	32	32	270336	71368704	18399744	86892249691
BTC_ijb_jcid_var98	296	296	296	32	32	303104	89718784	25934336	122390265007
BTC_ijb_jcid_var98	296	296	296	32	32	303104	89718784	25934336	122013455402
BTC_ijb_jcid_var98	296	296	296	32	32	303104	89718784	25934336	122012970806
BTC_ijb_jcid_var98	296	296	296	32	32	303104	89718784	25934336	121969625858
BTC_ijb_jcid_var98	296	296	296	32	32	303104	89718784	25934336	122501432138


==> figures/data/ijb_jcid10/meas/var99.dat <==
BTC_ijb_jcid_var99	8	8	8	32	32	8192	65536	512	2782239
BTC_ijb_jcid_var99	8	8	8	32	32	8192	65536	512	2596751
BTC_ijb_jcid_var99	8	8	8	32	32	8192	65536	512	2693233
BTC_ijb_jcid_var99	8	8	8	32	32	8192	65536	512	2596860
BTC_ijb_jcid_var99	8	8	8	32	32	8192	65536	512	2597473
BTC_ijb_jcid_var99	40	40	40	32	32	40960	1638400	64000	312187970
BTC_ijb_jcid_var99	40	40	40	32	32	40960	1638400	64000	306541082
BTC_ijb_jcid_var99	40	40	40	32	32	40960	1638400	64000	306105507
BTC_ijb_jcid_var99	40	40	40	32	32	40960	1638400	64000	307168089
BTC_ijb_jcid_var99	40	40	40	32	32	40960	1638400	64000	306981226
BTC_ijb_jcid_var99	72	72	72	32	32	73728	5308416	373248	1901303298
BTC_ijb_jcid_var99	72	72	72	32	32	73728	5308416	373248	1917375687
BTC_ijb_jcid_var99	72	72	72	32	32	73728	5308416	373248	1916564356
BTC_ijb_jcid_var99	72	72	72	32	32	73728	5308416	373248	1903306984
BTC_ijb_jcid_var99	72	72	72	32	32	73728	5308416	373248	1905400196
BTC_ijb_jcid_var99	104	104	104	32	32	106496	11075584	1124864	5597659835
BTC_ijb_jcid_var99	104	104	104	32	32	106496	11075584	1124864	5584499300
BTC_ijb_jcid_var99	104	104	104	32	32	106496	11075584	1124864	5572058694
BTC_ijb_jcid_var99	104	104	104	32	32	106496	11075584	1124864	5581006928
BTC_ijb_jcid_var99	104	104	104	32	32	106496	11075584	1124864	5572068385
BTC_ijb_jcid_var99	136	136	136	32	32	139264	18939904	2515456	12286355611
BTC_ijb_jcid_var99	136	136	136	32	32	139264	18939904	2515456	12310745586
BTC_ijb_jcid_var99	136	136	136	32	32	139264	18939904	2515456	12279691129
BTC_ijb_jcid_var99	136	136	136	32	32	139264	18939904	2515456	12287208528
BTC_ijb_jcid_var99	136	136	136	32	32	139264	18939904	2515456	12295187336
BTC_ijb_jcid_var99	168	168	168	32	32	172032	28901376	4741632	22954189558
BTC_ijb_jcid_var99	168	168	168	32	32	172032	28901376	4741632	22978119662
BTC_ijb_jcid_var99	168	168	168	32	32	172032	28901376	4741632	23007653001
BTC_ijb_jcid_var99	168	168	168	32	32	172032	28901376	4741632	23413788876
BTC_ijb_jcid_var99	168	168	168	32	32	172032	28901376	4741632	23075767250
BTC_ijb_jcid_var99	200	200	200	32	32	204800	40960000	8000000	38576481356
BTC_ijb_jcid_var99	200	200	200	32	32	204800	40960000	8000000	38587633843
BTC_ijb_jcid_var99	200	200	200	32	32	204800	40960000	8000000	38583127641
BTC_ijb_jcid_var99	200	200	200	32	32	204800	40960000	8000000	38574725840
BTC_ijb_jcid_var99	200	200	200	32	32	204800	40960000	8000000	38573484892
BTC_ijb_jcid_var99	232	232	232	32	32	237568	55115776	12487168	59991895659
BTC_ijb_jcid_var99	232	232	232	32	32	237568	55115776	12487168	59975597056
BTC_ijb_jcid_var99	232	232	232	32	32	237568	55115776	12487168	59936982341
BTC_ijb_jcid_var99	232	232	232	32	32	237568	55115776	12487168	59962085711
BTC_ijb_jcid_var99	232	232	232	32	32	237568	55115776	12487168	60042272724
BTC_ijb_jcid_var99	264	264	264	32	32	270336	71368704	18399744	88087220847
BTC_ijb_jcid_var99	264	264	264	32	32	270336	71368704	18399744	88092565388
BTC_ijb_jcid_var99	264	264	264	32	32	270336	71368704	18399744	88115074249
BTC_ijb_jcid_var99	264	264	264	32	32	270336	71368704	18399744	88533976261
BTC_ijb_jcid_var99	264	264	264	32	32	270336	71368704	18399744	88053086094
BTC_ijb_jcid_var99	296	296	296	32	32	303104	89718784	25934336	124069702406
BTC_ijb_jcid_var99	296	296	296	32	32	303104	89718784	25934336	123851627113
BTC_ijb_jcid_var99	296	296	296	32	32	303104	89718784	25934336	123232996727
BTC_ijb_jcid_var99	296	296	296	32	32	303104	89718784	25934336	123175001140
BTC_ijb_jcid_var99	296	296	296	32	32	303104	89718784	25934336	123391260294


==> figures/data/ijb_jcid10/pred/var1.dat <==
BTC_ijb_jcid_var1	8	8	8	32	32	8192	65536	512	1236992
BTC_ijb_jcid_var1	40	40	40	32	32	40960	1638400	64000	165312000
BTC_ijb_jcid_var1	72	72	72	32	32	73728	5308416	373248	1759864320
BTC_ijb_jcid_var1	104	104	104	32	32	106496	11075584	1124864	4695182336
BTC_ijb_jcid_var1	136	136	136	32	32	139264	18939904	2515456	11880498688
BTC_ijb_jcid_var1	168	168	168	32	32	172032	28901376	4741632	23736609792
BTC_ijb_jcid_var1	200	200	200	32	32	204800	40960000	8000000	39632000000
BTC_ijb_jcid_var1	232	232	232	32	32	237568	55115776	12487168	60700123648
BTC_ijb_jcid_var1	264	264	264	32	32	270336	71368704	18399744	87177987072
BTC_ijb_jcid_var1	296	296	296	32	32	303104	89718784	25934336	122695343616
BTC_ijb_jcid_var1	328	328	328	32	32	335872	110166016	35287552	168109897728
BTC_ijb_jcid_var1	360	360	360	32	32	368640	132710400	46656000	229127616000
BTC_ijb_jcid_var1	392	392	392	32	32	401408	157351936	60236288	342804715008
BTC_ijb_jcid_var1	424	424	424	32	32	434176	184090624	76225024	360239463424
BTC_ijb_jcid_var1	456	456	456	32	32	466944	212926464	94818816	607883429376
BTC_ijb_jcid_var1	488	488	488	32	32	499712	243859456	116214272	598154857984
BTC_ijb_jcid_var1	520	520	520	32	32	532480	276889600	140608000	713444992000
BTC_ijb_jcid_var1	552	552	552	32	32	565248	312016896	168196608	753352607232
BTC_ijb_jcid_var1	584	584	584	32	32	598016	349241344	199176704	849687819264
BTC_ijb_jcid_var1	616	616	616	32	32	630784	388562944	233744896	1070785368576
BTC_ijb_jcid_var1	648	648	648	32	32	663552	429981696	272097792	1330558202880
BTC_ijb_jcid_var1	680	680	680	32	32	696320	473497600	314432000	1450789248000
BTC_ijb_jcid_var1	712	712	712	32	32	729088	519110656	360944128	2163499103232
BTC_ijb_jcid_var1	744	744	744	32	32	761856	566820864	411830784	1918719622656
BTC_ijb_jcid_var1	776	776	776	32	32	794624	616628224	467288576	2121490135040
BTC_ijb_jcid_var1	808	808	808	32	32	827392	668532736	527514112	2524155025920
BTC_ijb_jcid_var1	840	840	840	32	32	860160	722534400	592704000	2812973184000
BTC_ijb_jcid_var1	872	872	872	32	32	892928	778633216	663054848	3241675151872
BTC_ijb_jcid_var1	904	904	904	32	32	925696	836829184	738763264	4550042942976
BTC_ijb_jcid_var1	936	936	936	32	32	958464	897122304	820025856	3864781859328
BTC_ijb_jcid_var1	968	968	968	32	32	991232	959512576	907039232	4117051074048
BTC_ijb_jcid_var1	1000	1000	1000	32	32	1024000	1024000000	1000000000	5074000000000


==> figures/data/ijb_jcid10/pred/var10.dat <==
BTC_ijb_jcid_var10	8	8	8	32	32	8192	65536	512	1110016
BTC_ijb_jcid_var10	40	40	40	32	32	40960	1638400	64000	209305600
BTC_ijb_jcid_var10	72	72	72	32	32	73728	5308416	373248	1191241728
BTC_ijb_jcid_var10	104	104	104	32	32	106496	11075584	1124864	3239608320
BTC_ijb_jcid_var10	136	136	136	32	32	139264	18939904	2515456	8290942976
BTC_ijb_jcid_var10	168	168	168	32	32	172032	28901376	4741632	16083615744
BTC_ijb_jcid_var10	200	200	200	32	32	204800	40960000	8000000	25600000000
BTC_ijb_jcid_var10	232	232	232	32	32	237568	55115776	12487168	39958937600
BTC_ijb_jcid_var10	264	264	264	32	32	270336	71368704	18399744	47692136448
BTC_ijb_jcid_var10	296	296	296	32	32	303104	89718784	25934336	77180583936
BTC_ijb_jcid_var10	328	328	328	32	32	335872	110166016	35287552	115178569728
BTC_ijb_jcid_var10	360	360	360	32	32	368640	132710400	46656000	158257152000
BTC_ijb_jcid_var10	392	392	392	32	32	401408	157351936	60236288	133001723904
BTC_ijb_jcid_var10	424	424	424	32	32	434176	184090624	76225024	204892864512
BTC_ijb_jcid_var10	456	456	456	32	32	466944	212926464	94818816	294317604864
BTC_ijb_jcid_var10	488	488	488	32	32	499712	243859456	116214272	379323383808
BTC_ijb_jcid_var10	520	520	520	32	32	532480	276889600	140608000	364455936000
BTC_ijb_jcid_var10	552	552	552	32	32	565248	312016896	168196608	500553105408
BTC_ijb_jcid_var10	584	584	584	32	32	598016	349241344	199176704	618244489216
BTC_ijb_jcid_var10	616	616	616	32	32	630784	388562944	233744896	673185300480
BTC_ijb_jcid_var10	648	648	648	32	32	663552	429981696	272097792	896834322432
BTC_ijb_jcid_var10	680	680	680	32	32	696320	473497600	314432000	996120576000
BTC_ijb_jcid_var10	712	712	712	32	32	729088	519110656	360944128	1212772270080
BTC_ijb_jcid_var10	744	744	744	32	32	761856	566820864	411830784	1436465774592
BTC_ijb_jcid_var10	776	776	776	32	32	794624	616628224	467288576	1540183146496
BTC_ijb_jcid_var10	808	808	808	32	32	827392	668532736	527514112	1620523352064
BTC_ijb_jcid_var10	840	840	840	32	32	860160	722534400	592704000	1934585856000
BTC_ijb_jcid_var10	872	872	872	32	32	892928	778633216	663054848	2312735309824
BTC_ijb_jcid_var10	904	904	904	32	32	925696	836829184	738763264	2505884991488
BTC_ijb_jcid_var10	936	936	936	32	32	958464	897122304	820025856	2519119429632
BTC_ijb_jcid_var10	968	968	968	32	32	991232	959512576	907039232	2989601308672
BTC_ijb_jcid_var10	1000	1000	1000	32	32	1024000	1024000000	1000000000	3392000000000


==> figures/data/ijb_jcid10/pred/var100.dat <==
BTC_ijb_jcid_var100	8	8	8	32	32	8192	65536	512	1998848
BTC_ijb_jcid_var100	40	40	40	32	32	40960	1638400	64000	344432640
BTC_ijb_jcid_var100	72	72	72	32	32	73728	5308416	373248	2573918208
BTC_ijb_jcid_var100	104	104	104	32	32	106496	11075584	1124864	6135873536
BTC_ijb_jcid_var100	136	136	136	32	32	139264	18939904	2515456	15379202048
BTC_ijb_jcid_var100	168	168	168	32	32	172032	28901376	4741632	25982337024
BTC_ijb_jcid_var100	200	200	200	32	32	204800	40960000	8000000	42803200000
BTC_ijb_jcid_var100	232	232	232	32	32	237568	55115776	12487168	71870971904
BTC_ijb_jcid_var100	264	264	264	32	32	270336	71368704	18399744	104769257472
BTC_ijb_jcid_var100	296	296	296	32	32	303104	89718784	25934336	140679053312
BTC_ijb_jcid_var100	328	328	328	32	32	335872	110166016	35287552	197747998720
BTC_ijb_jcid_var100	360	360	360	32	32	368640	132710400	46656000	252282470400
BTC_ijb_jcid_var100	392	392	392	32	32	401408	157351936	60236288	332327288832
BTC_ijb_jcid_var100	424	424	424	32	32	434176	184090624	76225024	415124357120
BTC_ijb_jcid_var100	456	456	456	32	32	466944	212926464	94818816	515282042880
BTC_ijb_jcid_var100	488	488	488	32	32	499712	243859456	116214272	624280207360
BTC_ijb_jcid_var100	520	520	520	32	32	532480	276889600	140608000	762277068800
BTC_ijb_jcid_var100	552	552	552	32	32	565248	312016896	168196608	894240423936
BTC_ijb_jcid_var100	584	584	584	32	32	598016	349241344	199176704	1075663339520
BTC_ijb_jcid_var100	616	616	616	32	32	630784	388562944	233744896	1231744532480
BTC_ijb_jcid_var100	648	648	648	32	32	663552	429981696	272097792	1430119120896
BTC_ijb_jcid_var100	680	680	680	32	32	696320	473497600	314432000	1661976576000
BTC_ijb_jcid_var100	712	712	712	32	32	729088	519110656	360944128	1931610750976
BTC_ijb_jcid_var100	744	744	744	32	32	761856	566820864	411830784	2212868653056
BTC_ijb_jcid_var100	776	776	776	32	32	794624	616628224	467288576	2515226525696
BTC_ijb_jcid_var100	808	808	808	32	32	827392	668532736	527514112	2878701961216
BTC_ijb_jcid_var100	840	840	840	32	32	860160	722534400	592704000	3205885132800
BTC_ijb_jcid_var100	872	872	872	32	32	892928	778633216	663054848	3556017897472
BTC_ijb_jcid_var100	904	904	904	32	32	925696	836829184	738763264	3990838378496
BTC_ijb_jcid_var100	936	936	936	32	32	958464	897122304	820025856	4426401447936
BTC_ijb_jcid_var100	968	968	968	32	32	991232	959512576	907039232	4811955568640
BTC_ijb_jcid_var100	1000	1000	1000	32	32	1024000	1024000000	1000000000	5396480000000


==> figures/data/ijb_jcid10/pred/var101.dat <==
BTC_ijb_jcid_var101	8	8	8	32	32	8192	65536	512	2172928
BTC_ijb_jcid_var101	40	40	40	32	32	40960	1638400	64000	317900800
BTC_ijb_jcid_var101	72	72	72	32	32	73728	5308416	373248	2538584064
BTC_ijb_jcid_var101	104	104	104	32	32	106496	11075584	1124864	7328921600
BTC_ijb_jcid_var101	136	136	136	32	32	139264	18939904	2515456	13141925888
BTC_ijb_jcid_var101	168	168	168	32	32	172032	28901376	4741632	28901376000
BTC_ijb_jcid_var101	200	200	200	32	32	204800	40960000	8000000	45565440000
BTC_ijb_jcid_var101	232	232	232	32	32	237568	55115776	12487168	65365587968
BTC_ijb_jcid_var101	264	264	264	32	32	270336	71368704	18399744	102237898752
BTC_ijb_jcid_var101	296	296	296	32	32	303104	89718784	25934336	128042723328
BTC_ijb_jcid_var101	328	328	328	32	32	335872	110166016	35287552	178630752256
BTC_ijb_jcid_var101	360	360	360	32	32	368640	132710400	46656000	234652723200
BTC_ijb_jcid_var101	392	392	392	32	32	401408	157351936	60236288	278080208896
BTC_ijb_jcid_var101	424	424	424	32	32	434176	184090624	76225024	360593262592
BTC_ijb_jcid_var101	456	456	456	32	32	466944	212926464	94818816	445921247232
BTC_ijb_jcid_var101	488	488	488	32	32	499712	243859456	116214272	556632070144
BTC_ijb_jcid_var101	520	520	520	32	32	532480	276889600	140608000	671093862400
BTC_ijb_jcid_var101	552	552	552	32	32	565248	312016896	168196608	810912411648
BTC_ijb_jcid_var101	584	584	584	32	32	598016	349241344	199176704	947338973184
BTC_ijb_jcid_var101	616	616	616	32	32	630784	388562944	233744896	1087794104320
BTC_ijb_jcid_var101	648	648	648	32	32	663552	429981696	272097792	1263823699968
BTC_ijb_jcid_var101	680	680	680	32	32	696320	473497600	314432000	1444478412800
BTC_ijb_jcid_var101	712	712	712	32	32	729088	519110656	360944128	1675689197568
BTC_ijb_jcid_var101	744	744	744	32	32	761856	566820864	411830784	1888753397760
BTC_ijb_jcid_var101	776	776	776	32	32	794624	616628224	467288576	2202441859072
BTC_ijb_jcid_var101	808	808	808	32	32	827392	668532736	527514112	2537248866304
BTC_ijb_jcid_var101	840	840	840	32	32	860160	722534400	592704000	2801514240000
BTC_ijb_jcid_var101	872	872	872	32	32	892928	778633216	663054848	3172808693760
BTC_ijb_jcid_var101	904	904	904	32	32	925696	836829184	738763264	3545017630720
BTC_ijb_jcid_var101	936	936	936	32	32	958464	897122304	820025856	3877979369472
BTC_ijb_jcid_var101	968	968	968	32	32	991232	959512576	907039232	4242574809088
BTC_ijb_jcid_var101	1000	1000	1000	32	32	1024000	1024000000	1000000000	4683296000000


==> figures/data/ijb_jcid10/pred/var102.dat <==
BTC_ijb_jcid_var102	8	8	8	32	32	8192	65536	512	2203648
BTC_ijb_jcid_var102	40	40	40	32	32	40960	1638400	64000	345579520
BTC_ijb_jcid_var102	72	72	72	32	32	73728	5308416	373248	3660742656
BTC_ijb_jcid_var102	104	104	104	32	32	106496	11075584	1124864	8439595008
BTC_ijb_jcid_var102	136	136	136	32	32	139264	18939904	2515456	17102733312
BTC_ijb_jcid_var102	168	168	168	32	32	172032	28901376	4741632	31097880576
BTC_ijb_jcid_var102	200	200	200	32	32	204800	40960000	8000000	51732480000
BTC_ijb_jcid_var102	232	232	232	32	32	237568	55115776	12487168	78043938816
BTC_ijb_jcid_var102	264	264	264	32	32	270336	71368704	18399744	106339368960
BTC_ijb_jcid_var102	296	296	296	32	32	303104	89718784	25934336	157187309568
BTC_ijb_jcid_var102	328	328	328	32	32	335872	110166016	35287552	207662940160
BTC_ijb_jcid_var102	360	360	360	32	32	368640	132710400	46656000	254273126400
BTC_ijb_jcid_var102	392	392	392	32	32	401408	157351936	60236288	351052169216
BTC_ijb_jcid_var102	424	424	424	32	32	434176	184090624	76225024	446603853824
BTC_ijb_jcid_var102	456	456	456	32	32	466944	212926464	94818816	523373248512
BTC_ijb_jcid_var102	488	488	488	32	32	499712	243859456	116214272	657688952832
BTC_ijb_jcid_var102	520	520	520	32	32	532480	276889600	140608000	802702950400
BTC_ijb_jcid_var102	552	552	552	32	32	565248	312016896	168196608	946659262464
BTC_ijb_jcid_var102	584	584	584	32	32	598016	349241344	199176704	1127700299776
BTC_ijb_jcid_var102	616	616	616	32	32	630784	388562944	233744896	1271377952768
BTC_ijb_jcid_var102	648	648	648	32	32	663552	429981696	272097792	1514395533312
BTC_ijb_jcid_var102	680	680	680	32	32	696320	473497600	314432000	1676181504000
BTC_ijb_jcid_var102	712	712	712	32	32	729088	519110656	360944128	2010515570688
BTC_ijb_jcid_var102	744	744	744	32	32	761856	566820864	411830784	2272951664640
BTC_ijb_jcid_var102	776	776	776	32	32	794624	616628224	467288576	2611420528640
BTC_ijb_jcid_var102	808	808	808	32	32	827392	668532736	527514112	2949566431232
BTC_ijb_jcid_var102	840	840	840	32	32	860160	722534400	592704000	3279583641600
BTC_ijb_jcid_var102	872	872	872	32	32	892928	778633216	663054848	3674370146304
BTC_ijb_jcid_var102	904	904	904	32	32	925696	836829184	738763264	4118873243648
BTC_ijb_jcid_var102	936	936	936	32	32	958464	897122304	820025856	4351043174400
BTC_ijb_jcid_var102	968	968	968	32	32	991232	959512576	907039232	4871445348352
BTC_ijb_jcid_var102	1000	1000	1000	32	32	1024000	1024000000	1000000000	5511168000000


==> figures/data/ijb_jcid10/pred/var103.dat <==
BTC_ijb_jcid_var103	8	8	8	32	32	8192	65536	512	1712128
BTC_ijb_jcid_var103	40	40	40	32	32	40960	1638400	64000	438118400
BTC_ijb_jcid_var103	72	72	72	32	32	73728	5308416	373248	2439548928
BTC_ijb_jcid_var103	104	104	104	32	32	106496	11075584	1124864	7387414528
BTC_ijb_jcid_var103	136	136	136	32	32	139264	18939904	2515456	14999812096
BTC_ijb_jcid_var103	168	168	168	32	32	172032	28901376	4741632	27370506240
BTC_ijb_jcid_var103	200	200	200	32	32	204800	40960000	8000000	48558080000
BTC_ijb_jcid_var103	232	232	232	32	32	237568	55115776	12487168	72854444032
BTC_ijb_jcid_var103	264	264	264	32	32	270336	71368704	18399744	99099906048
BTC_ijb_jcid_var103	296	296	296	32	32	303104	89718784	25934336	148392065024
BTC_ijb_jcid_var103	328	328	328	32	32	335872	110166016	35287552	193640871936
BTC_ijb_jcid_var103	360	360	360	32	32	368640	132710400	46656000	255591936000
BTC_ijb_jcid_var103	392	392	392	32	32	401408	157351936	60236288	326072549376
BTC_ijb_jcid_var103	424	424	424	32	32	434176	184090624	76225024	404567910400
BTC_ijb_jcid_var103	456	456	456	32	32	466944	212926464	94818816	498593931264
BTC_ijb_jcid_var103	488	488	488	32	32	499712	243859456	116214272	607895900160
BTC_ijb_jcid_var103	520	520	520	32	32	532480	276889600	140608000	730573209600
BTC_ijb_jcid_var103	552	552	552	32	32	565248	312016896	168196608	864121042944
BTC_ijb_jcid_var103	584	584	584	32	32	598016	349241344	199176704	1007834122240
BTC_ijb_jcid_var103	616	616	616	32	32	630784	388562944	233744896	1188832612352
BTC_ijb_jcid_var103	648	648	648	32	32	663552	429981696	272097792	1354778265600
BTC_ijb_jcid_var103	680	680	680	32	32	696320	473497600	314432000	1594236825600
BTC_ijb_jcid_var103	712	712	712	32	32	729088	519110656	360944128	1808987080704
BTC_ijb_jcid_var103	744	744	744	32	32	761856	566820864	411830784	2054371368960
BTC_ijb_jcid_var103	776	776	776	32	32	794624	616628224	467288576	2368179963904
BTC_ijb_jcid_var103	808	808	808	32	32	827392	668532736	527514112	2669096056832
BTC_ijb_jcid_var103	840	840	840	32	32	860160	722534400	592704000	2976119193600
BTC_ijb_jcid_var103	872	872	872	32	32	892928	778633216	663054848	3226923702272
BTC_ijb_jcid_var103	904	904	904	32	32	925696	836829184	738763264	3636859633664
BTC_ijb_jcid_var103	936	936	936	32	32	958464	897122304	820025856	4046834608128
BTC_ijb_jcid_var103	968	968	968	32	32	991232	959512576	907039232	4462333173760
BTC_ijb_jcid_var103	1000	1000	1000	32	32	1024000	1024000000	1000000000	4937600000000


==> figures/data/ijb_jcid10/pred/var104.dat <==
BTC_ijb_jcid_var104	8	8	8	32	32	8192	65536	512	2031616
BTC_ijb_jcid_var104	40	40	40	32	32	40960	1638400	64000	267622400
BTC_ijb_jcid_var104	72	72	72	32	32	73728	5308416	373248	2463602688
BTC_ijb_jcid_var104	104	104	104	32	32	106496	11075584	1124864	7158634496
BTC_ijb_jcid_var104	136	136	136	32	32	139264	18939904	2515456	15144820736
BTC_ijb_jcid_var104	168	168	168	32	32	172032	28901376	4741632	26268641280
BTC_ijb_jcid_var104	200	200	200	32	32	204800	40960000	8000000	42305280000
BTC_ijb_jcid_var104	232	232	232	32	32	237568	55115776	12487168	67909525504
BTC_ijb_jcid_var104	264	264	264	32	32	270336	71368704	18399744	98551259136
BTC_ijb_jcid_var104	296	296	296	32	32	303104	89718784	25934336	130871668736
BTC_ijb_jcid_var104	328	328	328	32	32	335872	110166016	35287552	183109689344
BTC_ijb_jcid_var104	360	360	360	32	32	368640	132710400	46656000	225338112000
BTC_ijb_jcid_var104	392	392	392	32	32	401408	157351936	60236288	311286384640
BTC_ijb_jcid_var104	424	424	424	32	32	434176	184090624	76225024	357348665344
BTC_ijb_jcid_var104	456	456	456	32	32	466944	212926464	94818816	474074118144
BTC_ijb_jcid_var104	488	488	488	32	32	499712	243859456	116214272	557538922496
BTC_ijb_jcid_var104	520	520	520	32	32	532480	276889600	140608000	670375680000
BTC_ijb_jcid_var104	552	552	552	32	32	565248	312016896	168196608	794999549952
BTC_ijb_jcid_var104	584	584	584	32	32	598016	349241344	199176704	960970299392
BTC_ijb_jcid_var104	616	616	616	32	32	630784	388562944	233744896	1102717349888
BTC_ijb_jcid_var104	648	648	648	32	32	663552	429981696	272097792	1298665654272
BTC_ijb_jcid_var104	680	680	680	32	32	696320	473497600	314432000	1496148838400
BTC_ijb_jcid_var104	712	712	712	32	32	729088	519110656	360944128	1718596937728
BTC_ijb_jcid_var104	744	744	744	32	32	761856	566820864	411830784	1901772564480
BTC_ijb_jcid_var104	776	776	776	32	32	794624	616628224	467288576	2191438899200
BTC_ijb_jcid_var104	808	808	808	32	32	827392	668532736	527514112	2544707184640
BTC_ijb_jcid_var104	840	840	840	32	32	860160	722534400	592704000	2773674086400
BTC_ijb_jcid_var104	872	872	872	32	32	892928	778633216	663054848	3156214073344
BTC_ijb_jcid_var104	904	904	904	32	32	925696	836829184	738763264	3479169634304
BTC_ijb_jcid_var104	936	936	936	32	32	958464	897122304	820025856	3829254414336
BTC_ijb_jcid_var104	968	968	968	32	32	991232	959512576	907039232	4223144679424
BTC_ijb_jcid_var104	1000	1000	1000	32	32	1024000	1024000000	1000000000	4613696000000


==> figures/data/ijb_jcid10/pred/var105.dat <==
BTC_ijb_jcid_var105	8	8	8	32	32	8192	65536	512	2033664
BTC_ijb_jcid_var105	40	40	40	32	32	40960	1638400	64000	301875200
BTC_ijb_jcid_var105	72	72	72	32	32	73728	5308416	373248	2095994880
BTC_ijb_jcid_var105	104	104	104	32	32	106496	11075584	1124864	6737416192
BTC_ijb_jcid_var105	136	136	136	32	32	139264	18939904	2515456	15642585088
BTC_ijb_jcid_var105	168	168	168	32	32	172032	28901376	4741632	27598104576
BTC_ijb_jcid_var105	200	200	200	32	32	204800	40960000	8000000	44782080000
BTC_ijb_jcid_var105	232	232	232	32	32	237568	55115776	12487168	68162713600
BTC_ijb_jcid_var105	264	264	264	32	32	270336	71368704	18399744	97770663936
BTC_ijb_jcid_var105	296	296	296	32	32	303104	89718784	25934336	136720211968
BTC_ijb_jcid_var105	328	328	328	32	32	335872	110166016	35287552	183151001600
BTC_ijb_jcid_var105	360	360	360	32	32	368640	132710400	46656000	238974105600
BTC_ijb_jcid_var105	392	392	392	32	32	401408	157351936	60236288	309275230208
BTC_ijb_jcid_var105	424	424	424	32	32	434176	184090624	76225024	379819227136
BTC_ijb_jcid_var105	456	456	456	32	32	466944	212926464	94818816	472257589248
BTC_ijb_jcid_var105	488	488	488	32	32	499712	243859456	116214272	577969772544
BTC_ijb_jcid_var105	520	520	520	32	32	532480	276889600	140608000	699535616000
BTC_ijb_jcid_var105	552	552	552	32	32	565248	312016896	168196608	828775378944
BTC_ijb_jcid_var105	584	584	584	32	32	598016	349241344	199176704	1015080880128
BTC_ijb_jcid_var105	616	616	616	32	32	630784	388562944	233744896	1115782778880
BTC_ijb_jcid_var105	648	648	648	32	32	663552	429981696	272097792	1327366932480
BTC_ijb_jcid_var105	680	680	680	32	32	696320	473497600	314432000	1561136384000
BTC_ijb_jcid_var105	712	712	712	32	32	729088	519110656	360944128	1787525099520
BTC_ijb_jcid_var105	744	744	744	32	32	761856	566820864	411830784	1972235483136
BTC_ijb_jcid_var105	776	776	776	32	32	794624	616628224	467288576	2287844868096
BTC_ijb_jcid_var105	808	808	808	32	32	827392	668532736	527514112	2553836834816
BTC_ijb_jcid_var105	840	840	840	32	32	860160	722534400	592704000	2878283520000
BTC_ijb_jcid_var105	872	872	872	32	32	892928	778633216	663054848	3196703000576
BTC_ijb_jcid_var105	904	904	904	32	32	925696	836829184	738763264	3496036972544
BTC_ijb_jcid_var105	936	936	936	32	32	958464	897122304	820025856	3944170174464
BTC_ijb_jcid_var105	968	968	968	32	32	991232	959512576	907039232	4339155746816
BTC_ijb_jcid_var105	1000	1000	1000	32	32	1024000	1024000000	1000000000	4761312000000


==> figures/data/ijb_jcid10/pred/var106.dat <==
BTC_ijb_jcid_var106	8	8	8	32	32	8192	65536	512	2367488
BTC_ijb_jcid_var106	40	40	40	32	32	40960	1638400	64000	354181120
BTC_ijb_jcid_var106	72	72	72	32	32	73728	5308416	373248	2302377984
BTC_ijb_jcid_var106	104	104	104	32	32	106496	11075584	1124864	7066222592
BTC_ijb_jcid_var106	136	136	136	32	32	139264	18939904	2515456	15095103488
BTC_ijb_jcid_var106	168	168	168	32	32	172032	28901376	4741632	27860926464
BTC_ijb_jcid_var106	200	200	200	32	32	204800	40960000	8000000	43458560000
BTC_ijb_jcid_var106	232	232	232	32	32	237568	55115776	12487168	69941919744
BTC_ijb_jcid_var106	264	264	264	32	32	270336	71368704	18399744	102770933760
BTC_ijb_jcid_var106	296	296	296	32	32	303104	89718784	25934336	143191179264
BTC_ijb_jcid_var106	328	328	328	32	32	335872	110166016	35287552	196756504576
BTC_ijb_jcid_var106	360	360	360	32	32	368640	132710400	46656000	254405836800
BTC_ijb_jcid_var106	392	392	392	32	32	401408	157351936	60236288	326662619136
BTC_ijb_jcid_var106	424	424	424	32	32	434176	184090624	76225024	408865275904
BTC_ijb_jcid_var106	456	456	456	32	32	466944	212926464	94818816	514856189952
BTC_ijb_jcid_var106	488	488	488	32	32	499712	243859456	116214272	629645115392
BTC_ijb_jcid_var106	520	520	520	32	32	532480	276889600	140608000	760615731200
BTC_ijb_jcid_var106	552	552	552	32	32	565248	312016896	168196608	883319832576
BTC_ijb_jcid_var106	584	584	584	32	32	598016	349241344	199176704	1072520167424
BTC_ijb_jcid_var106	616	616	616	32	32	630784	388562944	233744896	1252338368512
BTC_ijb_jcid_var106	648	648	648	32	32	663552	429981696	272097792	1442158608384
BTC_ijb_jcid_var106	680	680	680	32	32	696320	473497600	314432000	1659135590400
BTC_ijb_jcid_var106	712	712	712	32	32	729088	519110656	360944128	1928496087040
BTC_ijb_jcid_var106	744	744	744	32	32	761856	566820864	411830784	2202665877504
BTC_ijb_jcid_var106	776	776	776	32	32	794624	616628224	467288576	2497344307200
BTC_ijb_jcid_var106	808	808	808	32	32	827392	668532736	527514112	2826556407808
BTC_ijb_jcid_var106	840	840	840	32	32	860160	722534400	592704000	3200827392000
BTC_ijb_jcid_var106	872	872	872	32	32	892928	778633216	663054848	3478933209088
BTC_ijb_jcid_var106	904	904	904	32	32	925696	836829184	738763264	3952344236032
BTC_ijb_jcid_var106	936	936	936	32	32	958464	897122304	820025856	4401282023424
BTC_ijb_jcid_var106	968	968	968	32	32	991232	959512576	907039232	4842659971072
BTC_ijb_jcid_var106	1000	1000	1000	32	32	1024000	1024000000	1000000000	5393408000000


==> figures/data/ijb_jcid10/pred/var107.dat <==
BTC_ijb_jcid_var107	8	8	8	32	32	8192	65536	512	2369536
BTC_ijb_jcid_var107	40	40	40	32	32	40960	1638400	64000	308838400
BTC_ijb_jcid_var107	72	72	72	32	32	73728	5308416	373248	3120685056
BTC_ijb_jcid_var107	104	104	104	32	32	106496	11075584	1124864	7526551552
BTC_ijb_jcid_var107	136	136	136	32	32	139264	18939904	2515456	15412346880
BTC_ijb_jcid_var107	168	168	168	32	32	172032	28901376	4741632	30330187776
BTC_ijb_jcid_var107	200	200	200	32	32	204800	40960000	8000000	40893440000
BTC_ijb_jcid_var107	232	232	232	32	32	237568	55115776	12487168	66233661440
BTC_ijb_jcid_var107	264	264	264	32	32	270336	71368704	18399744	94815553536
BTC_ijb_jcid_var107	296	296	296	32	32	303104	89718784	25934336	140883724288
BTC_ijb_jcid_var107	328	328	328	32	32	335872	110166016	35287552	189354725376
BTC_ijb_jcid_var107	360	360	360	32	32	368640	132710400	46656000	246322944000
BTC_ijb_jcid_var107	392	392	392	32	32	401408	157351936	60236288	311424067584
BTC_ijb_jcid_var107	424	424	424	32	32	434176	184090624	76225024	423017242624
BTC_ijb_jcid_var107	456	456	456	32	32	466944	212926464	94818816	474939131904
BTC_ijb_jcid_var107	488	488	488	32	32	499712	243859456	116214272	587198328832
BTC_ijb_jcid_var107	520	520	520	32	32	532480	276889600	140608000	686591027200
BTC_ijb_jcid_var107	552	552	552	32	32	565248	312016896	168196608	836624553984
BTC_ijb_jcid_var107	584	584	584	32	32	598016	349241344	199176704	972287901696
BTC_ijb_jcid_var107	616	616	616	32	32	630784	388562944	233744896	1180976355328
BTC_ijb_jcid_var107	648	648	648	32	32	663552	429981696	272097792	1331814555648
BTC_ijb_jcid_var107	680	680	680	32	32	696320	473497600	314432000	1637458278400
BTC_ijb_jcid_var107	712	712	712	32	32	729088	519110656	360944128	1857215705088
BTC_ijb_jcid_var107	744	744	744	32	32	761856	566820864	411830784	1936153792512
BTC_ijb_jcid_var107	776	776	776	32	32	794624	616628224	467288576	2364017723392
BTC_ijb_jcid_var107	808	808	808	32	32	827392	668532736	527514112	2666609950720
BTC_ijb_jcid_var107	840	840	840	32	32	860160	722534400	592704000	2819916288000
BTC_ijb_jcid_var107	872	872	872	32	32	892928	778633216	663054848	3198260267008
BTC_ijb_jcid_var107	904	904	904	32	32	925696	836829184	738763264	3771510679552
BTC_ijb_jcid_var107	936	936	936	32	32	958464	897122304	820025856	3996091127808
BTC_ijb_jcid_var107	968	968	968	32	32	991232	959512576	907039232	4357566394368
BTC_ijb_jcid_var107	1000	1000	1000	32	32	1024000	1024000000	1000000000	5005184000000


==> figures/data/ijb_jcid10/pred/var108.dat <==
BTC_ijb_jcid_var108	8	8	8	32	32	8192	65536	512	2375680
BTC_ijb_jcid_var108	40	40	40	32	32	40960	1638400	64000	242032640
BTC_ijb_jcid_var108	72	72	72	32	32	73728	5308416	373248	2088493056
BTC_ijb_jcid_var108	104	104	104	32	32	106496	11075584	1124864	5715001344
BTC_ijb_jcid_var108	136	136	136	32	32	139264	18939904	2515456	13598851072
BTC_ijb_jcid_var108	168	168	168	32	32	172032	28901376	4741632	25173098496
BTC_ijb_jcid_var108	200	200	200	32	32	204800	40960000	8000000	45629440000
BTC_ijb_jcid_var108	232	232	232	32	32	237568	55115776	12487168	71209582592
BTC_ijb_jcid_var108	264	264	264	32	32	270336	71368704	18399744	99202498560
BTC_ijb_jcid_var108	296	296	296	32	32	303104	89718784	25934336	135295926272
BTC_ijb_jcid_var108	328	328	328	32	32	335872	110166016	35287552	187833057280
BTC_ijb_jcid_var108	360	360	360	32	32	368640	132710400	46656000	251353497600
BTC_ijb_jcid_var108	392	392	392	32	32	401408	157351936	60236288	327606730752
BTC_ijb_jcid_var108	424	424	424	32	32	434176	184090624	76225024	406472097792
BTC_ijb_jcid_var108	456	456	456	32	32	466944	212926464	94818816	498886705152
BTC_ijb_jcid_var108	488	488	488	32	32	499712	243859456	116214272	600869699584
BTC_ijb_jcid_var108	520	520	520	32	32	532480	276889600	140608000	737633894400
BTC_ijb_jcid_var108	552	552	552	32	32	565248	312016896	168196608	869903106048
BTC_ijb_jcid_var108	584	584	584	32	32	598016	349241344	199176704	1038643757056
BTC_ijb_jcid_var108	616	616	616	32	32	630784	388562944	233744896	1232133095424
BTC_ijb_jcid_var108	648	648	648	32	32	663552	429981696	272097792	1412489871360
BTC_ijb_jcid_var108	680	680	680	32	32	696320	473497600	314432000	1614626816000
BTC_ijb_jcid_var108	712	712	712	32	32	729088	519110656	360944128	1894234783744
BTC_ijb_jcid_var108	744	744	744	32	32	761856	566820864	411830784	2139181940736
BTC_ijb_jcid_var108	776	776	776	32	32	794624	616628224	467288576	2489944768512
BTC_ijb_jcid_var108	808	808	808	32	32	827392	668532736	527514112	2851292119040
BTC_ijb_jcid_var108	840	840	840	32	32	860160	722534400	592704000	3146637312000
BTC_ijb_jcid_var108	872	872	872	32	32	892928	778633216	663054848	3514750337024
BTC_ijb_jcid_var108	904	904	904	32	32	925696	836829184	738763264	3872008634368
BTC_ijb_jcid_var108	936	936	936	32	32	958464	897122304	820025856	4256845332480
BTC_ijb_jcid_var108	968	968	968	32	32	991232	959512576	907039232	4811955568640
BTC_ijb_jcid_var108	1000	1000	1000	32	32	1024000	1024000000	1000000000	5329920000000


==> figures/data/ijb_jcid10/pred/var109.dat <==
BTC_ijb_jcid_var109	8	8	8	32	32	8192	65536	512	1859584
BTC_ijb_jcid_var109	40	40	40	32	32	40960	1638400	64000	336640000
BTC_ijb_jcid_var109	72	72	72	32	32	73728	5308416	373248	2366392320
BTC_ijb_jcid_var109	104	104	104	32	32	106496	11075584	1124864	6962735104
BTC_ijb_jcid_var109	136	136	136	32	32	139264	18939904	2515456	16190066688
BTC_ijb_jcid_var109	168	168	168	32	32	172032	28901376	4741632	26367989760
BTC_ijb_jcid_var109	200	200	200	32	32	204800	40960000	8000000	49524480000
BTC_ijb_jcid_var109	232	232	232	32	32	237568	55115776	12487168	73951592448
BTC_ijb_jcid_var109	264	264	264	32	32	270336	71368704	18399744	105494095872
BTC_ijb_jcid_var109	296	296	296	32	32	303104	89718784	25934336	146502363136
BTC_ijb_jcid_var109	328	328	328	32	32	335872	110166016	35287552	198075054080
BTC_ijb_jcid_var109	360	360	360	32	32	368640	132710400	46656000	265487155200
BTC_ijb_jcid_var109	392	392	392	32	32	401408	157351936	60236288	331791308800
BTC_ijb_jcid_var109	424	424	424	32	32	434176	184090624	76225024	404268763136
BTC_ijb_jcid_var109	456	456	456	32	32	466944	212926464	94818816	489278398464
BTC_ijb_jcid_var109	488	488	488	32	32	499712	243859456	116214272	609458124800
BTC_ijb_jcid_var109	520	520	520	32	32	532480	276889600	140608000	739615385600
BTC_ijb_jcid_var109	552	552	552	32	32	565248	312016896	168196608	824865417216
BTC_ijb_jcid_var109	584	584	584	32	32	598016	349241344	199176704	972975470592
BTC_ijb_jcid_var109	616	616	616	32	32	630784	388562944	233744896	1181850621952
BTC_ijb_jcid_var109	648	648	648	32	32	663552	429981696	272097792	1401686581248
BTC_ijb_jcid_var109	680	680	680	32	32	696320	473497600	314432000	1573328947200
BTC_ijb_jcid_var109	712	712	712	32	32	729088	519110656	360944128	1851716376576
BTC_ijb_jcid_var109	744	744	744	32	32	761856	566820864	411830784	2116243408896
BTC_ijb_jcid_var109	776	776	776	32	32	794624	616628224	467288576	2464701550592
BTC_ijb_jcid_var109	808	808	808	32	32	827392	668532736	527514112	2774703337472
BTC_ijb_jcid_var109	840	840	840	32	32	860160	722534400	592704000	3019900262400
BTC_ijb_jcid_var109	872	872	872	32	32	892928	778633216	663054848	3452435347456
BTC_ijb_jcid_var109	904	904	904	32	32	925696	836829184	738763264	3799126042624
BTC_ijb_jcid_var109	936	936	936	32	32	958464	897122304	820025856	4153171636224
BTC_ijb_jcid_var109	968	968	968	32	32	991232	959512576	907039232	4482003181568
BTC_ijb_jcid_var109	1000	1000	1000	32	32	1024000	1024000000	1000000000	4931328000000


==> figures/data/ijb_jcid10/pred/var11.dat <==
BTC_ijb_jcid_var11	8	8	8	32	32	8192	65536	512	1109248
BTC_ijb_jcid_var11	40	40	40	32	32	40960	1638400	64000	128256000
BTC_ijb_jcid_var11	72	72	72	32	32	73728	5308416	373248	889159680
BTC_ijb_jcid_var11	104	104	104	32	32	106496	11075584	1124864	3131621376
BTC_ijb_jcid_var11	136	136	136	32	32	139264	18939904	2515456	9015394304
BTC_ijb_jcid_var11	168	168	168	32	32	172032	28901376	4741632	18359599104
BTC_ijb_jcid_var11	200	200	200	32	32	204800	40960000	8000000	32768000000
BTC_ijb_jcid_var11	232	232	232	32	32	237568	55115776	12487168	48350314496
BTC_ijb_jcid_var11	264	264	264	32	32	270336	71368704	18399744	64178307072
BTC_ijb_jcid_var11	296	296	296	32	32	303104	89718784	25934336	106227040256
BTC_ijb_jcid_var11	328	328	328	32	32	335872	110166016	35287552	136633401344
BTC_ijb_jcid_var11	360	360	360	32	32	368640	132710400	46656000	176173056000
BTC_ijb_jcid_var11	392	392	392	32	32	401408	157351936	60236288	227452223488
BTC_ijb_jcid_var11	424	424	424	32	32	434176	184090624	76225024	280508088320
BTC_ijb_jcid_var11	456	456	456	32	32	466944	212926464	94818816	367138455552
BTC_ijb_jcid_var11	488	488	488	32	32	499712	243859456	116214272	438825091072
BTC_ijb_jcid_var11	520	520	520	32	32	532480	276889600	140608000	503939072000
BTC_ijb_jcid_var11	552	552	552	32	32	565248	312016896	168196608	618963517440
BTC_ijb_jcid_var11	584	584	584	32	32	598016	349241344	199176704	637365452800
BTC_ijb_jcid_var11	616	616	616	32	32	630784	388562944	233744896	934979584000
BTC_ijb_jcid_var11	648	648	648	32	32	663552	429981696	272097792	1027441262592
BTC_ijb_jcid_var11	680	680	680	32	32	696320	473497600	314432000	1157109760000
BTC_ijb_jcid_var11	712	712	712	32	32	729088	519110656	360944128	1293623754752
BTC_ijb_jcid_var11	744	744	744	32	32	761856	566820864	411830784	1476001529856
BTC_ijb_jcid_var11	776	776	776	32	32	794624	616628224	467288576	1629902553088
BTC_ijb_jcid_var11	808	808	808	32	32	827392	668532736	527514112	1789327867904
BTC_ijb_jcid_var11	840	840	840	32	32	860160	722534400	592704000	1953552384000
BTC_ijb_jcid_var11	872	872	872	32	32	892928	778633216	663054848	2376388575232
BTC_ijb_jcid_var11	904	904	904	32	32	925696	836829184	738763264	3002333904896
BTC_ijb_jcid_var11	936	936	936	32	32	958464	897122304	820025856	3175140114432
BTC_ijb_jcid_var11	968	968	968	32	32	991232	959512576	907039232	3424980140032
BTC_ijb_jcid_var11	1000	1000	1000	32	32	1024000	1024000000	1000000000	3488000000000


==> figures/data/ijb_jcid10/pred/var110.dat <==
BTC_ijb_jcid_var110	8	8	8	32	32	8192	65536	512	1826816
BTC_ijb_jcid_var110	40	40	40	32	32	40960	1638400	64000	311009280
BTC_ijb_jcid_var110	72	72	72	32	32	73728	5308416	373248	2340200448
BTC_ijb_jcid_var110	104	104	104	32	32	106496	11075584	1124864	7021920256
BTC_ijb_jcid_var110	136	136	136	32	32	139264	18939904	2515456	14735245312
BTC_ijb_jcid_var110	168	168	168	32	32	172032	28901376	4741632	35057369088
BTC_ijb_jcid_var110	200	200	200	32	32	204800	40960000	8000000	47022080000
BTC_ijb_jcid_var110	232	232	232	32	32	237568	55115776	12487168	79036022784
BTC_ijb_jcid_var110	264	264	264	32	32	270336	71368704	18399744	104626520064
BTC_ijb_jcid_var110	296	296	296	32	32	303104	89718784	25934336	152970526720
BTC_ijb_jcid_var110	328	328	328	32	32	335872	110166016	35287552	220332032000
BTC_ijb_jcid_var110	360	360	360	32	32	368640	132710400	46656000	261439488000
BTC_ijb_jcid_var110	392	392	392	32	32	401408	157351936	60236288	352468336640
BTC_ijb_jcid_var110	424	424	424	32	32	434176	184090624	76225024	458201563136
BTC_ijb_jcid_var110	456	456	456	32	32	466944	212926464	94818816	563616350208
BTC_ijb_jcid_var110	488	488	488	32	32	499712	243859456	116214272	714020487168
BTC_ijb_jcid_var110	520	520	520	32	32	532480	276889600	140608000	832053248000
BTC_ijb_jcid_var110	552	552	552	32	32	565248	312016896	168196608	932930519040
BTC_ijb_jcid_var110	584	584	584	32	32	598016	349241344	199176704	1090680717312
BTC_ijb_jcid_var110	616	616	616	32	32	630784	388562944	233744896	1385226895360
BTC_ijb_jcid_var110	648	648	648	32	32	663552	429981696	272097792	1545354215424
BTC_ijb_jcid_var110	680	680	680	32	32	696320	473497600	314432000	1722110771200
BTC_ijb_jcid_var110	712	712	712	32	32	729088	519110656	360944128	2175592759296
BTC_ijb_jcid_var110	744	744	744	32	32	761856	566820864	411830784	2535956545536
BTC_ijb_jcid_var110	776	776	776	32	32	794624	616628224	467288576	2848822394880
BTC_ijb_jcid_var110	808	808	808	32	32	827392	668532736	527514112	3219653656576
BTC_ijb_jcid_var110	840	840	840	32	32	860160	722534400	592704000	3560649523200
BTC_ijb_jcid_var110	872	872	872	32	32	892928	778633216	663054848	4037991858176
BTC_ijb_jcid_var110	904	904	904	32	32	925696	836829184	738763264	4329754198016
BTC_ijb_jcid_var110	936	936	936	32	32	958464	897122304	820025856	5169218715648
BTC_ijb_jcid_var110	968	968	968	32	32	991232	959512576	907039232	5307064057856
BTC_ijb_jcid_var110	1000	1000	1000	32	32	1024000	1024000000	1000000000	5817344000000


==> figures/data/ijb_jcid10/pred/var111.dat <==
BTC_ijb_jcid_var111	8	8	8	32	32	8192	65536	512	1853440
BTC_ijb_jcid_var111	40	40	40	32	32	40960	1638400	64000	262348800
BTC_ijb_jcid_var111	72	72	72	32	32	73728	5308416	373248	2273992704
BTC_ijb_jcid_var111	104	104	104	32	32	106496	11075584	1124864	6845749248
BTC_ijb_jcid_var111	136	136	136	32	32	139264	18939904	2515456	14987382784
BTC_ijb_jcid_var111	168	168	168	32	32	172032	28901376	4741632	28107491328
BTC_ijb_jcid_var111	200	200	200	32	32	204800	40960000	8000000	50952960000
BTC_ijb_jcid_var111	232	232	232	32	32	237568	55115776	12487168	82084614144
BTC_ijb_jcid_var111	264	264	264	32	32	270336	71368704	18399744	112731328512
BTC_ijb_jcid_var111	296	296	296	32	32	303104	89718784	25934336	155356485632
BTC_ijb_jcid_var111	328	328	328	32	32	335872	110166016	35287552	208385904640
BTC_ijb_jcid_var111	360	360	360	32	32	368640	132710400	46656000	280844236800
BTC_ijb_jcid_var111	392	392	392	32	32	401408	157351936	60236288	348116572160
BTC_ijb_jcid_var111	424	424	424	32	32	434176	184090624	76225024	429086480384
BTC_ijb_jcid_var111	456	456	456	32	32	466944	212926464	94818816	525136545792
BTC_ijb_jcid_var111	488	488	488	32	32	499712	243859456	116214272	647256340480
BTC_ijb_jcid_var111	520	520	520	32	32	532480	276889600	140608000	756150886400
BTC_ijb_jcid_var111	552	552	552	32	32	565248	312016896	168196608	862073432064
BTC_ijb_jcid_var111	584	584	584	32	32	598016	349241344	199176704	1047342049280
BTC_ijb_jcid_var111	616	616	616	32	32	630784	388562944	233744896	1198813822976
BTC_ijb_jcid_var111	648	648	648	32	32	663552	429981696	272097792	1414196361216
BTC_ijb_jcid_var111	680	680	680	32	32	696320	473497600	314432000	1580934502400
BTC_ijb_jcid_var111	712	712	712	32	32	729088	519110656	360944128	1788352432128
BTC_ijb_jcid_var111	744	744	744	32	32	761856	566820864	411830784	2244575195136
BTC_ijb_jcid_var111	776	776	776	32	32	794624	616628224	467288576	2498192171008
BTC_ijb_jcid_var111	808	808	808	32	32	827392	668532736	527514112	2796618676224
BTC_ijb_jcid_var111	840	840	840	32	32	860160	722534400	592704000	3144198758400
BTC_ijb_jcid_var111	872	872	872	32	32	892928	778633216	663054848	3519300474880
BTC_ijb_jcid_var111	904	904	904	32	32	925696	836829184	738763264	3903389728768
BTC_ijb_jcid_var111	936	936	936	32	32	958464	897122304	820025856	4277787531264
BTC_ijb_jcid_var111	968	968	968	32	32	991232	959512576	907039232	4693695643648
BTC_ijb_jcid_var111	1000	1000	1000	32	32	1024000	1024000000	1000000000	5059008000000


==> figures/data/ijb_jcid10/pred/var112.dat <==
BTC_ijb_jcid_var112	8	8	8	32	32	8192	65536	512	2351104
BTC_ijb_jcid_var112	40	40	40	32	32	40960	1638400	64000	325795840
BTC_ijb_jcid_var112	72	72	72	32	32	73728	5308416	373248	2978758656
BTC_ijb_jcid_var112	104	104	104	32	32	106496	11075584	1124864	6479216640
BTC_ijb_jcid_var112	136	136	136	32	32	139264	18939904	2515456	13674610688
BTC_ijb_jcid_var112	168	168	168	32	32	172032	28901376	4741632	25635520512
BTC_ijb_jcid_var112	200	200	200	32	32	204800	40960000	8000000	48906240000
BTC_ijb_jcid_var112	232	232	232	32	32	237568	55115776	12487168	64816152576
BTC_ijb_jcid_var112	264	264	264	32	32	270336	71368704	18399744	98560180224
BTC_ijb_jcid_var112	296	296	296	32	32	303104	89718784	25934336	144806117376
BTC_ijb_jcid_var112	328	328	328	32	32	335872	110166016	35287552	186511065088
BTC_ijb_jcid_var112	360	360	360	32	32	368640	132710400	46656000	252680601600
BTC_ijb_jcid_var112	392	392	392	32	32	401408	157351936	60236288	313759760384
BTC_ijb_jcid_var112	424	424	424	32	32	434176	184090624	76225024	420831166464
BTC_ijb_jcid_var112	456	456	456	32	32	466944	212926464	94818816	526567145472
BTC_ijb_jcid_var112	488	488	488	32	32	499712	243859456	116214272	672320520192
BTC_ijb_jcid_var112	520	520	520	32	32	532480	276889600	140608000	728773427200
BTC_ijb_jcid_var112	552	552	552	32	32	565248	312016896	168196608	861790666752
BTC_ijb_jcid_var112	584	584	584	32	32	598016	349241344	199176704	1038643757056
BTC_ijb_jcid_var112	616	616	616	32	32	630784	388562944	233744896	1232910221312
BTC_ijb_jcid_var112	648	648	648	32	32	663552	429981696	272097792	1411199926272
BTC_ijb_jcid_var112	680	680	680	32	32	696320	473497600	314432000	1638301696000
BTC_ijb_jcid_var112	712	712	712	32	32	729088	519110656	360944128	1876585021440
BTC_ijb_jcid_var112	744	744	744	32	32	761856	566820864	411830784	2128979165184
BTC_ijb_jcid_var112	776	776	776	32	32	794624	616628224	467288576	2466512896000
BTC_ijb_jcid_var112	808	808	808	32	32	827392	668532736	527514112	2763714330624
BTC_ijb_jcid_var112	840	840	840	32	32	860160	722534400	592704000	3113400729600
BTC_ijb_jcid_var112	872	872	872	32	32	892928	778633216	663054848	3478154575872
BTC_ijb_jcid_var112	904	904	904	32	32	925696	836829184	738763264	3928913018880
BTC_ijb_jcid_var112	936	936	936	32	32	958464	897122304	820025856	4304392814592
BTC_ijb_jcid_var112	968	968	968	32	32	991232	959512576	907039232	4811955568640
BTC_ijb_jcid_var112	1000	1000	1000	32	32	1024000	1024000000	1000000000	5231616000000


==> figures/data/ijb_jcid10/pred/var113.dat <==
BTC_ijb_jcid_var113	8	8	8	32	32	8192	65536	512	2197504
BTC_ijb_jcid_var113	40	40	40	32	32	40960	1638400	64000	365445120
BTC_ijb_jcid_var113	72	72	72	32	32	73728	5308416	373248	2218622976
BTC_ijb_jcid_var113	104	104	104	32	32	106496	11075584	1124864	6578896896
BTC_ijb_jcid_var113	136	136	136	32	32	139264	18939904	2515456	13731430400
BTC_ijb_jcid_var113	168	168	168	32	32	172032	28901376	4741632	40722038784
BTC_ijb_jcid_var113	200	200	200	32	32	204800	40960000	8000000	68567040000
BTC_ijb_jcid_var113	232	232	232	32	32	237568	55115776	12487168	103562543104
BTC_ijb_jcid_var113	264	264	264	32	32	270336	71368704	18399744	153442713600
BTC_ijb_jcid_var113	296	296	296	32	32	303104	89718784	25934336	389110366208
BTC_ijb_jcid_var113	328	328	328	32	32	335872	110166016	35287552	555897716736
BTC_ijb_jcid_var113	360	360	360	32	32	368640	132710400	46656000	683325849600
BTC_ijb_jcid_var113	392	392	392	32	32	401408	157351936	60236288	889038438400
BTC_ijb_jcid_var113	424	424	424	32	32	434176	184090624	76225024	1170080006144
BTC_ijb_jcid_var113	456	456	456	32	32	466944	212926464	94818816	1489846468608
BTC_ijb_jcid_var113	488	488	488	32	32	499712	243859456	116214272	1768468774912
BTC_ijb_jcid_var113	520	520	520	32	32	532480	276889600	140608000	2120697446400
BTC_ijb_jcid_var113	552	552	552	32	32	565248	312016896	168196608	1383482916864
BTC_ijb_jcid_var113	584	584	584	32	32	598016	349241344	199176704	1709187137536
BTC_ijb_jcid_var113	616	616	616	32	32	630784	388562944	233744896	1907844055040
BTC_ijb_jcid_var113	648	648	648	32	32	663552	429981696	272097792	2274173190144
BTC_ijb_jcid_var113	680	680	680	32	32	696320	473497600	314432000	2632173158400
BTC_ijb_jcid_var113	712	712	712	32	32	729088	519110656	360944128	3007208030208
BTC_ijb_jcid_var113	744	744	744	32	32	761856	566820864	411830784	3445704032256
BTC_ijb_jcid_var113	776	776	776	32	32	794624	616628224	467288576	3850226630656
BTC_ijb_jcid_var113	808	808	808	32	32	827392	668532736	527514112	8286463262720
BTC_ijb_jcid_var113	840	840	840	32	32	860160	722534400	592704000	9166793932800
BTC_ijb_jcid_var113	872	872	872	32	32	892928	778633216	663054848	9824793919488
BTC_ijb_jcid_var113	904	904	904	32	32	925696	836829184	738763264	11054513520640
BTC_ijb_jcid_var113	936	936	936	32	32	958464	897122304	820025856	12417069809664
BTC_ijb_jcid_var113	968	968	968	32	32	991232	959512576	907039232	14038628499456
BTC_ijb_jcid_var113	1000	1000	1000	32	32	1024000	1024000000	1000000000	15336448000000


==> figures/data/ijb_jcid10/pred/var114.dat <==
BTC_ijb_jcid_var114	8	8	8	32	32	8192	65536	512	2225152
BTC_ijb_jcid_var114	40	40	40	32	32	40960	1638400	64000	316211200
BTC_ijb_jcid_var114	72	72	72	32	32	73728	5308416	373248	2261385216
BTC_ijb_jcid_var114	104	104	104	32	32	106496	11075584	1124864	6955466752
BTC_ijb_jcid_var114	136	136	136	32	32	139264	18939904	2515456	14394327040
BTC_ijb_jcid_var114	168	168	168	32	32	172032	28901376	4741632	23814733824
BTC_ijb_jcid_var114	200	200	200	32	32	204800	40960000	8000000	46653440000
BTC_ijb_jcid_var114	232	232	232	32	32	237568	55115776	12487168	109900857344
BTC_ijb_jcid_var114	264	264	264	32	32	270336	71368704	18399744	178992709632
BTC_ijb_jcid_var114	296	296	296	32	32	303104	89718784	25934336	235063214080
BTC_ijb_jcid_var114	328	328	328	32	32	335872	110166016	35287552	348565274624
BTC_ijb_jcid_var114	360	360	360	32	32	368640	132710400	46656000	544643481600
BTC_ijb_jcid_var114	392	392	392	32	32	401408	157351936	60236288	697069076480
BTC_ijb_jcid_var114	424	424	424	32	32	434176	184090624	76225024	549326422016
BTC_ijb_jcid_var114	456	456	456	32	32	466944	212926464	94818816	684984434688
BTC_ijb_jcid_var114	488	488	488	32	32	499712	243859456	116214272	862530895872
BTC_ijb_jcid_var114	520	520	520	32	32	532480	276889600	140608000	1028367974400
BTC_ijb_jcid_var114	552	552	552	32	32	565248	312016896	168196608	1216241860608
BTC_ijb_jcid_var114	584	584	584	32	32	598016	349241344	199176704	1490562056192
BTC_ijb_jcid_var114	616	616	616	32	32	630784	388562944	233744896	1720168153088
BTC_ijb_jcid_var114	648	648	648	32	32	663552	429981696	272097792	2079821463552
BTC_ijb_jcid_var114	680	680	680	32	32	696320	473497600	314432000	3934765056000
BTC_ijb_jcid_var114	712	712	712	32	32	729088	519110656	360944128	4648116813824
BTC_ijb_jcid_var114	744	744	744	32	32	761856	566820864	411830784	5018631929856
BTC_ijb_jcid_var114	776	776	776	32	32	794624	616628224	467288576	6255693332480
BTC_ijb_jcid_var114	808	808	808	32	32	827392	668532736	527514112	7240209530880
BTC_ijb_jcid_var114	840	840	840	32	32	860160	722534400	592704000	8054813491200
BTC_ijb_jcid_var114	872	872	872	32	32	892928	778633216	663054848	8897441759232
BTC_ijb_jcid_var114	904	904	904	32	32	925696	836829184	738763264	9434412220416
BTC_ijb_jcid_var114	936	936	936	32	32	958464	897122304	820025856	6380333826048
BTC_ijb_jcid_var114	968	968	968	32	32	991232	959512576	907039232	6982373015552
BTC_ijb_jcid_var114	1000	1000	1000	32	32	1024000	1024000000	1000000000	7846912000000


==> figures/data/ijb_jcid10/pred/var115.dat <==
BTC_ijb_jcid_var115	8	8	8	32	32	8192	65536	512	2185216
BTC_ijb_jcid_var115	40	40	40	32	32	40960	1638400	64000	323788800
BTC_ijb_jcid_var115	72	72	72	32	32	73728	5308416	373248	2086207488
BTC_ijb_jcid_var115	104	104	104	32	32	106496	11075584	1124864	7860895744
BTC_ijb_jcid_var115	136	136	136	32	32	139264	18939904	2515456	17396893696
BTC_ijb_jcid_var115	168	168	168	32	32	172032	28901376	4741632	29226516480
BTC_ijb_jcid_var115	200	200	200	32	32	204800	40960000	8000000	45280000000
BTC_ijb_jcid_var115	232	232	232	32	32	237568	55115776	12487168	74271952896
BTC_ijb_jcid_var115	264	264	264	32	32	270336	71368704	18399744	102639347712
BTC_ijb_jcid_var115	296	296	296	32	32	303104	89718784	25934336	138127675392
BTC_ijb_jcid_var115	328	328	328	32	32	335872	110166016	35287552	192811184128
BTC_ijb_jcid_var115	360	360	360	32	32	368640	132710400	46656000	243142041600
BTC_ijb_jcid_var115	392	392	392	32	32	401408	157351936	60236288	316911716352
BTC_ijb_jcid_var115	424	424	424	32	32	434176	184090624	76225024	387625820160
BTC_ijb_jcid_var115	456	456	456	32	32	466944	212926464	94818816	460520017920
BTC_ijb_jcid_var115	488	488	488	32	32	499712	243859456	116214272	577939290112
BTC_ijb_jcid_var115	520	520	520	32	32	532480	276889600	140608000	692570112000
BTC_ijb_jcid_var115	552	552	552	32	32	565248	312016896	168196608	814685865984
BTC_ijb_jcid_var115	584	584	584	32	32	598016	349241344	199176704	989127882752
BTC_ijb_jcid_var115	616	616	616	32	32	630784	388562944	233744896	1113354260480
BTC_ijb_jcid_var115	648	648	648	32	32	663552	429981696	272097792	1407115100160
BTC_ijb_jcid_var115	680	680	680	32	32	696320	473497600	314432000	1547908044800
BTC_ijb_jcid_var115	712	712	712	32	32	729088	519110656	360944128	1844708382720
BTC_ijb_jcid_var115	744	744	744	32	32	761856	566820864	411830784	2129971101696
BTC_ijb_jcid_var115	776	776	776	32	32	794624	616628224	467288576	2332126482432
BTC_ijb_jcid_var115	808	808	808	32	32	827392	668532736	527514112	2738748811264
BTC_ijb_jcid_var115	840	840	840	32	32	860160	722534400	592704000	3055191552000
BTC_ijb_jcid_var115	872	872	872	32	32	892928	778633216	663054848	3441704808448
BTC_ijb_jcid_var115	904	904	904	32	32	925696	836829184	738763264	3636728879104
BTC_ijb_jcid_var115	936	936	936	32	32	958464	897122304	820025856	4079467431936
BTC_ijb_jcid_var115	968	968	968	32	32	991232	959512576	907039232	4488150059008
BTC_ijb_jcid_var115	1000	1000	1000	32	32	1024000	1024000000	1000000000	4732864000000


==> figures/data/ijb_jcid10/pred/var116.dat <==
BTC_ijb_jcid_var116	8	8	8	32	32	8192	65536	512	2031616
BTC_ijb_jcid_var116	40	40	40	32	32	40960	1638400	64000	347095040
BTC_ijb_jcid_var116	72	72	72	32	32	73728	5308416	373248	3467870208
BTC_ijb_jcid_var116	104	104	104	32	32	106496	11075584	1124864	7542472704
BTC_ijb_jcid_var116	136	136	136	32	32	139264	18939904	2515456	15208742912
BTC_ijb_jcid_var116	168	168	168	32	32	172032	28901376	4741632	30317543424
BTC_ijb_jcid_var116	200	200	200	32	32	204800	40960000	8000000	48168960000
BTC_ijb_jcid_var116	232	232	232	32	32	237568	55115776	12487168	82839011328
BTC_ijb_jcid_var116	264	264	264	32	32	270336	71368704	18399744	120541741056
BTC_ijb_jcid_var116	296	296	296	32	32	303104	89718784	25934336	171093721088
BTC_ijb_jcid_var116	328	328	328	32	32	335872	110166016	35287552	233441787904
BTC_ijb_jcid_var116	360	360	360	32	32	368640	132710400	46656000	264624537600
BTC_ijb_jcid_var116	392	392	392	32	32	401408	157351936	60236288	359549173760
BTC_ijb_jcid_var116	424	424	424	32	32	434176	184090624	76225024	419910713344
BTC_ijb_jcid_var116	456	456	456	32	32	466944	212926464	94818816	560422453248
BTC_ijb_jcid_var116	488	488	488	32	32	499712	243859456	116214272	645739839488
BTC_ijb_jcid_var116	520	520	520	32	32	532480	276889600	140608000	778890444800
BTC_ijb_jcid_var116	552	552	552	32	32	565248	312016896	168196608	946347245568
BTC_ijb_jcid_var116	584	584	584	32	32	598016	349241344	199176704	1185325121536
BTC_ijb_jcid_var116	616	616	616	32	32	630784	388562944	233744896	1293526040576
BTC_ijb_jcid_var116	648	648	648	32	32	663552	429981696	272097792	1578462806016
BTC_ijb_jcid_var116	680	680	680	32	32	696320	473497600	314432000	1729213235200
BTC_ijb_jcid_var116	712	712	712	32	32	729088	519110656	360944128	1960680947712
BTC_ijb_jcid_var116	744	744	744	32	32	761856	566820864	411830784	2308661379072
BTC_ijb_jcid_var116	776	776	776	32	32	794624	616628224	467288576	2534342000640
BTC_ijb_jcid_var116	808	808	808	32	32	827392	668532736	527514112	2936864309248
BTC_ijb_jcid_var116	840	840	840	32	32	860160	722534400	592704000	3227561164800
BTC_ijb_jcid_var116	872	872	872	32	32	892928	778633216	663054848	3730431737856
BTC_ijb_jcid_var116	904	904	904	32	32	925696	836829184	738763264	3995859353600
BTC_ijb_jcid_var116	936	936	936	32	32	958464	897122304	820025856	4451520872448
BTC_ijb_jcid_var116	968	968	968	32	32	991232	959512576	907039232	5268683554816
BTC_ijb_jcid_var116	1000	1000	1000	32	32	1024000	1024000000	1000000000	5447680000000


==> figures/data/ijb_jcid10/pred/var117.dat <==
BTC_ijb_jcid_var117	8	8	8	32	32	8192	65536	512	2402304
BTC_ijb_jcid_var117	40	40	40	32	32	40960	1638400	64000	320563200
BTC_ijb_jcid_var117	72	72	72	32	32	73728	5308416	373248	2421467136
BTC_ijb_jcid_var117	104	104	104	32	32	106496	11075584	1124864	5935820800
BTC_ijb_jcid_var117	136	136	136	32	32	139264	18939904	2515456	15549069312
BTC_ijb_jcid_var117	168	168	168	32	32	172032	28901376	4741632	25090910208
BTC_ijb_jcid_var117	200	200	200	32	32	204800	40960000	8000000	47008000000
BTC_ijb_jcid_var117	232	232	232	32	32	237568	55115776	12487168	70866831360
BTC_ijb_jcid_var117	264	264	264	32	32	270336	71368704	18399744	106337138688
BTC_ijb_jcid_var117	296	296	296	32	32	303104	89718784	25934336	136162273280
BTC_ijb_jcid_var117	328	328	328	32	32	335872	110166016	35287552	178162546688
BTC_ijb_jcid_var117	360	360	360	32	32	368640	132710400	46656000	241060147200
BTC_ijb_jcid_var117	392	392	392	32	32	401408	157351936	60236288	306152777728
BTC_ijb_jcid_var117	424	424	424	32	32	434176	184090624	76225024	380889253888
BTC_ijb_jcid_var117	456	456	456	32	32	466944	212926464	94818816	464046612480
BTC_ijb_jcid_var117	488	488	488	32	32	499712	243859456	116214272	558438154240
BTC_ijb_jcid_var117	520	520	520	32	32	532480	276889600	140608000	702053580800
BTC_ijb_jcid_var117	552	552	552	32	32	565248	312016896	168196608	852274151424
BTC_ijb_jcid_var117	584	584	584	32	32	598016	349241344	199176704	1015364638720
BTC_ijb_jcid_var117	616	616	616	32	32	630784	388562944	233744896	1137809440768
BTC_ijb_jcid_var117	648	648	648	32	32	663552	429981696	272097792	1361389234176
BTC_ijb_jcid_var117	680	680	680	32	32	696320	473497600	314432000	1581837107200
BTC_ijb_jcid_var117	712	712	712	32	32	729088	519110656	360944128	1749662466048
BTC_ijb_jcid_var117	744	744	744	32	32	761856	566820864	411830784	1940422662144
BTC_ijb_jcid_var117	776	776	776	32	32	794624	616628224	467288576	2226085697536
BTC_ijb_jcid_var117	808	808	808	32	32	827392	668532736	527514112	2524003561472
BTC_ijb_jcid_var117	840	840	840	32	32	860160	722534400	592704000	2847101644800
BTC_ijb_jcid_var117	872	872	872	32	32	892928	778633216	663054848	3218675056640
BTC_ijb_jcid_var117	904	904	904	32	32	925696	836829184	738763264	3592010819584
BTC_ijb_jcid_var117	936	936	936	32	32	958464	897122304	820025856	3933713092608
BTC_ijb_jcid_var117	968	968	968	32	32	991232	959512576	907039232	4322304307200
BTC_ijb_jcid_var117	1000	1000	1000	32	32	1024000	1024000000	1000000000	5005312000000


==> figures/data/ijb_jcid10/pred/var118.dat <==
BTC_ijb_jcid_var118	8	8	8	32	32	8192	65536	512	2211840
BTC_ijb_jcid_var118	40	40	40	32	32	40960	1638400	64000	307281920
BTC_ijb_jcid_var118	72	72	72	32	32	73728	5308416	373248	2377949184
BTC_ijb_jcid_var118	104	104	104	32	32	106496	11075584	1124864	8472821760
BTC_ijb_jcid_var118	136	136	136	32	32	139264	18939904	2515456	13257932800
BTC_ijb_jcid_var118	168	168	168	32	32	172032	28901376	4741632	33294385152
BTC_ijb_jcid_var118	200	200	200	32	32	204800	40960000	8000000	54394880000
BTC_ijb_jcid_var118	232	232	232	32	32	237568	55115776	12487168	74461413376
BTC_ijb_jcid_var118	264	264	264	32	32	270336	71368704	18399744	115260456960
BTC_ijb_jcid_var118	296	296	296	32	32	303104	89718784	25934336	166069469184
BTC_ijb_jcid_var118	328	328	328	32	32	335872	110166016	35287552	213501739008
BTC_ijb_jcid_var118	360	360	360	32	32	368640	132710400	46656000	284000256000
BTC_ijb_jcid_var118	392	392	392	32	32	401408	157351936	60236288	373081440256
BTC_ijb_jcid_var118	424	424	424	32	32	434176	184090624	76225024	453599297536
BTC_ijb_jcid_var118	456	456	456	32	32	466944	212926464	94818816	545304674304
BTC_ijb_jcid_var118	488	488	488	32	32	499712	243859456	116214272	668418768896
BTC_ijb_jcid_var118	520	520	520	32	32	532480	276889600	140608000	807133184000
BTC_ijb_jcid_var118	552	552	552	32	32	565248	312016896	168196608	966004310016
BTC_ijb_jcid_var118	584	584	584	32	32	598016	349241344	199176704	1143066918912
BTC_ijb_jcid_var118	616	616	616	32	32	630784	388562944	233744896	1373181444096
BTC_ijb_jcid_var118	648	648	648	32	32	663552	429981696	272097792	1573303025664
BTC_ijb_jcid_var118	680	680	680	32	32	696320	473497600	314432000	1788400435200
BTC_ijb_jcid_var118	712	712	712	32	32	729088	519110656	360944128	2017264009216
BTC_ijb_jcid_var118	744	744	744	32	32	761856	566820864	411830784	2330767392768
BTC_ijb_jcid_var118	776	776	776	32	32	794624	616628224	467288576	2534342000640
BTC_ijb_jcid_var118	808	808	808	32	32	827392	668532736	527514112	3001043451904
BTC_ijb_jcid_var118	840	840	840	32	32	860160	722534400	592704000	3252849868800
BTC_ijb_jcid_var118	872	872	872	32	32	892928	778633216	663054848	3522536669184
BTC_ijb_jcid_var118	904	904	904	32	32	925696	836829184	738763264	3831840833536
BTC_ijb_jcid_var118	936	936	936	32	32	958464	897122304	820025856	4401282023424
BTC_ijb_jcid_var118	968	968	968	32	32	991232	959512576	907039232	4851295584256
BTC_ijb_jcid_var118	1000	1000	1000	32	32	1024000	1024000000	1000000000	5316608000000


==> figures/data/ijb_jcid10/pred/var119.dat <==
BTC_ijb_jcid_var119	8	8	8	32	32	8192	65536	512	1878016
BTC_ijb_jcid_var119	40	40	40	32	32	40960	1638400	64000	351969280
BTC_ijb_jcid_var119	72	72	72	32	32	73728	5308416	373248	2548850688
BTC_ijb_jcid_var119	104	104	104	32	32	106496	11075584	1124864	7608926208
BTC_ijb_jcid_var119	136	136	136	32	32	139264	18939904	2515456	15663300608
BTC_ijb_jcid_var119	168	168	168	32	32	172032	28901376	4741632	40664236032
BTC_ijb_jcid_var119	200	200	200	32	32	204800	40960000	8000000	70205440000
BTC_ijb_jcid_var119	232	232	232	32	32	237568	55115776	12487168	108026920960
BTC_ijb_jcid_var119	264	264	264	32	32	270336	71368704	18399744	163648438272
BTC_ijb_jcid_var119	296	296	296	32	32	303104	89718784	25934336	220259614720
BTC_ijb_jcid_var119	328	328	328	32	32	335872	110166016	35287552	314634141696
BTC_ijb_jcid_var119	360	360	360	32	32	368640	132710400	46656000	384329318400
BTC_ijb_jcid_var119	392	392	392	32	32	401408	157351936	60236288	514068774912
BTC_ijb_jcid_var119	424	424	424	32	32	434176	184090624	76225024	1167686828032
BTC_ijb_jcid_var119	456	456	456	32	32	466944	212926464	94818816	1382531530752
BTC_ijb_jcid_var119	488	488	488	32	32	499712	243859456	116214272	1748716158976
BTC_ijb_jcid_var119	520	520	520	32	32	532480	276889600	140608000	2158908211200
BTC_ijb_jcid_var119	552	552	552	32	32	565248	312016896	168196608	2553858293760
BTC_ijb_jcid_var119	584	584	584	32	32	598016	349241344	199176704	2934675013632
BTC_ijb_jcid_var119	616	616	616	32	32	630784	388562944	233744896	3458210201600
BTC_ijb_jcid_var119	648	648	648	32	32	663552	429981696	272097792	4050427576320
BTC_ijb_jcid_var119	680	680	680	32	32	696320	473497600	314432000	2521848217600
BTC_ijb_jcid_var119	712	712	712	32	32	729088	519110656	360944128	3029529788416
BTC_ijb_jcid_var119	744	744	744	32	32	761856	566820864	411830784	3477446000640
BTC_ijb_jcid_var119	776	776	776	32	32	794624	616628224	467288576	3792880205824
BTC_ijb_jcid_var119	808	808	808	32	32	827392	668532736	527514112	4449085358080
BTC_ijb_jcid_var119	840	840	840	32	32	860160	722534400	592704000	4963088793600
BTC_ijb_jcid_var119	872	872	872	32	32	892928	778633216	663054848	5477684674560
BTC_ijb_jcid_var119	904	904	904	32	32	925696	836829184	738763264	6216804007936
BTC_ijb_jcid_var119	936	936	936	32	32	958464	897122304	820025856	11853677002752
BTC_ijb_jcid_var119	968	968	968	32	32	991232	959512576	907039232	11351993286656
BTC_ijb_jcid_var119	1000	1000	1000	32	32	1024000	1024000000	1000000000	15342592000000


==> figures/data/ijb_jcid10/pred/var12.dat <==
BTC_ijb_jcid_var12	8	8	8	32	32	8192	65536	512	1271808
BTC_ijb_jcid_var12	40	40	40	32	32	40960	1638400	64000	144179200
BTC_ijb_jcid_var12	72	72	72	32	32	73728	5308416	373248	927811584
BTC_ijb_jcid_var12	104	104	104	32	32	106496	11075584	1124864	2555691008
BTC_ijb_jcid_var12	136	136	136	32	32	139264	18939904	2515456	6761545728
BTC_ijb_jcid_var12	168	168	168	32	32	172032	28901376	4741632	11683381248
BTC_ijb_jcid_var12	200	200	200	32	32	204800	40960000	8000000	17664000000
BTC_ijb_jcid_var12	232	232	232	32	32	237568	55115776	12487168	29569613824
BTC_ijb_jcid_var12	264	264	264	32	32	270336	71368704	18399744	43570593792
BTC_ijb_jcid_var12	296	296	296	32	32	303104	89718784	25934336	58922811392
BTC_ijb_jcid_var12	328	328	328	32	32	335872	110166016	35287552	88077729792
BTC_ijb_jcid_var12	360	360	360	32	32	368640	132710400	46656000	116453376000
BTC_ijb_jcid_var12	392	392	392	32	32	401408	157351936	60236288	161915142144
BTC_ijb_jcid_var12	424	424	424	32	32	434176	184090624	76225024	197575262208
BTC_ijb_jcid_var12	456	456	456	32	32	466944	212926464	94818816	254872977408
BTC_ijb_jcid_var12	488	488	488	32	32	499712	243859456	116214272	278914252800
BTC_ijb_jcid_var12	520	520	520	32	32	532480	276889600	140608000	364455936000
BTC_ijb_jcid_var12	552	552	552	32	32	565248	312016896	168196608	435965607936
BTC_ijb_jcid_var12	584	584	584	32	32	598016	349241344	199176704	497145053184
BTC_ijb_jcid_var12	616	616	616	32	32	630784	388562944	233744896	650745790464
BTC_ijb_jcid_var12	648	648	648	32	32	663552	429981696	272097792	731398864896
BTC_ijb_jcid_var12	680	680	680	32	32	696320	473497600	314432000	784822272000
BTC_ijb_jcid_var12	712	712	712	32	32	729088	519110656	360944128	935567179776
BTC_ijb_jcid_var12	744	744	744	32	32	761856	566820864	411830784	1027929636864
BTC_ijb_jcid_var12	776	776	776	32	32	794624	616628224	467288576	1121492582400
BTC_ijb_jcid_var12	808	808	808	32	32	827392	668532736	527514112	1569881997312
BTC_ijb_jcid_var12	840	840	840	32	32	860160	722534400	592704000	1479389184000
BTC_ijb_jcid_var12	872	872	872	32	32	892928	778633216	663054848	1909597962240
BTC_ijb_jcid_var12	904	904	904	32	32	925696	836829184	738763264	1843953106944
BTC_ijb_jcid_var12	936	936	936	32	32	958464	897122304	820025856	2545360257024
BTC_ijb_jcid_var12	968	968	968	32	32	991232	959512576	907039232	2612272988160
BTC_ijb_jcid_var12	1000	1000	1000	32	32	1024000	1024000000	1000000000	3264000000000


==> figures/data/ijb_jcid10/pred/var120.dat <==
BTC_ijb_jcid_var120	8	8	8	32	32	8192	65536	512	2418688
BTC_ijb_jcid_var120	40	40	40	32	32	40960	1638400	64000	355532800
BTC_ijb_jcid_var120	72	72	72	32	32	73728	5308416	373248	2378170368
BTC_ijb_jcid_var120	104	104	104	32	32	106496	11075584	1124864	7066222592
BTC_ijb_jcid_var120	136	136	136	32	32	139264	18939904	2515456	14905704448
BTC_ijb_jcid_var120	168	168	168	32	32	172032	28901376	4741632	28496756736
BTC_ijb_jcid_var120	200	200	200	32	32	204800	40960000	8000000	47390720000
BTC_ijb_jcid_var120	232	232	232	32	32	237568	55115776	12487168	112821993472
BTC_ijb_jcid_var120	264	264	264	32	32	270336	71368704	18399744	166074974208
BTC_ijb_jcid_var120	296	296	296	32	32	303104	89718784	25934336	243676217344
BTC_ijb_jcid_var120	328	328	328	32	32	335872	110166016	35287552	349226270720
BTC_ijb_jcid_var120	360	360	360	32	32	368640	132710400	46656000	522215424000
BTC_ijb_jcid_var120	392	392	392	32	32	401408	157351936	60236288	449397129216
BTC_ijb_jcid_var120	424	424	424	32	32	434176	184090624	76225024	540121890816
BTC_ijb_jcid_var120	456	456	456	32	32	466944	212926464	94818816	695417831424
BTC_ijb_jcid_var120	488	488	488	32	32	499712	243859456	116214272	868627382272
BTC_ijb_jcid_var120	520	520	520	32	32	532480	276889600	140608000	1113926860800
BTC_ijb_jcid_var120	552	552	552	32	32	565248	312016896	168196608	1248379600896
BTC_ijb_jcid_var120	584	584	584	32	32	598016	349241344	199176704	1520247570432
BTC_ijb_jcid_var120	616	616	616	32	32	630784	388562944	233744896	1767572832256
BTC_ijb_jcid_var120	648	648	648	32	32	663552	429981696	272097792	3385675874304
BTC_ijb_jcid_var120	680	680	680	32	32	696320	473497600	314432000	3909669683200
BTC_ijb_jcid_var120	712	712	712	32	32	729088	519110656	360944128	4357414846464
BTC_ijb_jcid_var120	744	744	744	32	32	761856	566820864	411830784	5404636938240
BTC_ijb_jcid_var120	776	776	776	32	32	794624	616628224	467288576	6405533990912
BTC_ijb_jcid_var120	808	808	808	32	32	827392	668532736	527514112	7109177114624
BTC_ijb_jcid_var120	840	840	840	32	32	860160	722534400	592704000	7858284134400
BTC_ijb_jcid_var120	872	872	872	32	32	892928	778633216	663054848	8909899890688
BTC_ijb_jcid_var120	904	904	904	32	32	925696	836829184	738763264	5824331120640
BTC_ijb_jcid_var120	936	936	936	32	32	958464	897122304	820025856	6771479150592
BTC_ijb_jcid_var120	968	968	968	32	32	991232	959512576	907039232	7113826238464
BTC_ijb_jcid_var120	1000	1000	1000	32	32	1024000	1024000000	1000000000	8082432000000


==> figures/data/ijb_jcid10/pred/var121.dat <==
BTC_ijb_jcid_var121	8	8	8	32	32	8192	65536	512	11679872
BTC_ijb_jcid_var121	40	40	40	32	32	40960	1638400	64000	411275200
BTC_ijb_jcid_var121	72	72	72	32	32	73728	5308416	373248	1082595456
BTC_ijb_jcid_var121	104	104	104	32	32	106496	11075584	1124864	2231989760
BTC_ijb_jcid_var121	136	136	136	32	32	139264	18939904	2515456	3969667008
BTC_ijb_jcid_var121	168	168	168	32	32	172032	28901376	4741632	6567809472
BTC_ijb_jcid_var121	200	200	200	32	32	204800	40960000	8000000	9070840000
BTC_ijb_jcid_var121	232	232	232	32	32	237568	55115776	12487168	12105663488
BTC_ijb_jcid_var121	264	264	264	32	32	270336	71368704	18399744	16571339136
BTC_ijb_jcid_var121	296	296	296	32	32	303104	89718784	25934336	21638698752
BTC_ijb_jcid_var121	328	328	328	32	32	335872	110166016	35287552	27776144704
BTC_ijb_jcid_var121	360	360	360	32	32	368640	132710400	46656000	33040353600
BTC_ijb_jcid_var121	392	392	392	32	32	401408	157351936	60236288	40834671360
BTC_ijb_jcid_var121	424	424	424	32	32	434176	184090624	76225024	50741776000
BTC_ijb_jcid_var121	456	456	456	32	32	466944	212926464	94818816	54573219072
BTC_ijb_jcid_var121	488	488	488	32	32	499712	243859456	116214272	70283438720
BTC_ijb_jcid_var121	520	520	520	32	32	532480	276889600	140608000	76475339200
BTC_ijb_jcid_var121	552	552	552	32	32	565248	312016896	168196608	89738984448
BTC_ijb_jcid_var121	584	584	584	32	32	598016	349241344	199176704	101562384128
BTC_ijb_jcid_var121	616	616	616	32	32	630784	388562944	233744896	110208062272
BTC_ijb_jcid_var121	648	648	648	32	32	663552	429981696	272097792	130258419840
BTC_ijb_jcid_var121	680	680	680	32	32	696320	473497600	314432000	147628136000
BTC_ijb_jcid_var121	712	712	712	32	32	729088	519110656	360944128	173377889664
BTC_ijb_jcid_var121	744	744	744	32	32	761856	566820864	411830784	183102512832
BTC_ijb_jcid_var121	776	776	776	32	32	794624	616628224	467288576	198052675520
BTC_ijb_jcid_var121	808	808	808	32	32	827392	668532736	527514112	230302998912
BTC_ijb_jcid_var121	840	840	840	32	32	860160	722534400	592704000	225807523200
BTC_ijb_jcid_var121	872	872	872	32	32	892928	778633216	663054848	251226311296
BTC_ijb_jcid_var121	904	904	904	32	32	925696	836829184	738763264	310847718784
BTC_ijb_jcid_var121	936	936	936	32	32	958464	897122304	820025856	297020198592
BTC_ijb_jcid_var121	968	968	968	32	32	991232	959512576	907039232	321990494144
BTC_ijb_jcid_var121	1000	1000	1000	32	32	1024000	1024000000	1000000000	349324000000


==> figures/data/ijb_jcid10/pred/var122.dat <==
BTC_ijb_jcid_var122	8	8	8	32	32	8192	65536	512	12531968
BTC_ijb_jcid_var122	40	40	40	32	32	40960	1638400	64000	449984000
BTC_ijb_jcid_var122	72	72	72	32	32	73728	5308416	373248	1040788224
BTC_ijb_jcid_var122	104	104	104	32	32	106496	11075584	1124864	3127121920
BTC_ijb_jcid_var122	136	136	136	32	32	139264	18939904	2515456	5470672896
BTC_ijb_jcid_var122	168	168	168	32	32	172032	28901376	4741632	6432362496
BTC_ijb_jcid_var122	200	200	200	32	32	204800	40960000	8000000	9390080000
BTC_ijb_jcid_var122	232	232	232	32	32	237568	55115776	12487168	12655960064
BTC_ijb_jcid_var122	264	264	264	32	32	270336	71368704	18399744	16811790336
BTC_ijb_jcid_var122	296	296	296	32	32	303104	89718784	25934336	20943728640
BTC_ijb_jcid_var122	328	328	328	32	32	335872	110166016	35287552	26443286528
BTC_ijb_jcid_var122	360	360	360	32	32	368640	132710400	46656000	33053184000
BTC_ijb_jcid_var122	392	392	392	32	32	401408	157351936	60236288	39023280128
BTC_ijb_jcid_var122	424	424	424	32	32	434176	184090624	76225024	50204964864
BTC_ijb_jcid_var122	456	456	456	32	32	466944	212926464	94818816	56079507456
BTC_ijb_jcid_var122	488	488	488	32	32	499712	243859456	116214272	67190900736
BTC_ijb_jcid_var122	520	520	520	32	32	532480	276889600	140608000	78472243200
BTC_ijb_jcid_var122	552	552	552	32	32	565248	312016896	168196608	86301923328
BTC_ijb_jcid_var122	584	584	584	32	32	598016	349241344	199176704	107631816704
BTC_ijb_jcid_var122	616	616	616	32	32	630784	388562944	233744896	112913963008
BTC_ijb_jcid_var122	648	648	648	32	32	663552	429981696	272097792	129424490496
BTC_ijb_jcid_var122	680	680	680	32	32	696320	473497600	314432000	151178905600
BTC_ijb_jcid_var122	712	712	712	32	32	729088	519110656	360944128	166456076288
BTC_ijb_jcid_var122	744	744	744	32	32	761856	566820864	411830784	183508254720
BTC_ijb_jcid_var122	776	776	776	32	32	794624	616628224	467288576	210135336960
BTC_ijb_jcid_var122	808	808	808	32	32	827392	668532736	527514112	217210464256
BTC_ijb_jcid_var122	840	840	840	32	32	860160	722534400	592704000	260541388800
BTC_ijb_jcid_var122	872	872	872	32	32	892928	778633216	663054848	276609449984
BTC_ijb_jcid_var122	904	904	904	32	32	925696	836829184	738763264	302722957312
BTC_ijb_jcid_var122	936	936	936	32	32	958464	897122304	820025856	316684173312
BTC_ijb_jcid_var122	968	968	968	32	32	991232	959512576	907039232	352440963072
BTC_ijb_jcid_var122	1000	1000	1000	32	32	1024000	1024000000	1000000000	389952000000


==> figures/data/ijb_jcid10/pred/var123.dat <==
BTC_ijb_jcid_var123	8	8	8	32	32	8192	65536	512	13718016
BTC_ijb_jcid_var123	40	40	40	32	32	40960	1638400	64000	460443200
BTC_ijb_jcid_var123	72	72	72	32	32	73728	5308416	373248	1200806208
BTC_ijb_jcid_var123	104	104	104	32	32	106496	11075584	1124864	2534524096
BTC_ijb_jcid_var123	136	136	136	32	32	139264	18939904	2515456	4193986496
BTC_ijb_jcid_var123	168	168	168	32	32	172032	28901376	4741632	7085719872
BTC_ijb_jcid_var123	200	200	200	32	32	204800	40960000	8000000	9447920000
BTC_ijb_jcid_var123	232	232	232	32	32	237568	55115776	12487168	13252007040
BTC_ijb_jcid_var123	264	264	264	32	32	270336	71368704	18399744	17698462848
BTC_ijb_jcid_var123	296	296	296	32	32	303104	89718784	25934336	24020802560
BTC_ijb_jcid_var123	328	328	328	32	32	335872	110166016	35287552	29009380096
BTC_ijb_jcid_var123	360	360	360	32	32	368640	132710400	46656000	35681083200
BTC_ijb_jcid_var123	392	392	392	32	32	401408	157351936	60236288	40722803968
BTC_ijb_jcid_var123	424	424	424	32	32	434176	184090624	76225024	51287935488
BTC_ijb_jcid_var123	456	456	456	32	32	466944	212926464	94818816	55055838528
BTC_ijb_jcid_var123	488	488	488	32	32	499712	243859456	116214272	72996375168
BTC_ijb_jcid_var123	520	520	520	32	32	532480	276889600	140608000	78796993600
BTC_ijb_jcid_var123	552	552	552	32	32	565248	312016896	168196608	90244488384
BTC_ijb_jcid_var123	584	584	584	32	32	598016	349241344	199176704	106874672384
BTC_ijb_jcid_var123	616	616	616	32	32	630784	388562944	233744896	119831825344
BTC_ijb_jcid_var123	648	648	648	32	32	663552	429981696	272097792	132640115328
BTC_ijb_jcid_var123	680	680	680	32	32	696320	473497600	314432000	150481144000
BTC_ijb_jcid_var123	712	712	712	32	32	729088	519110656	360944128	171507266304
BTC_ijb_jcid_var123	744	744	744	32	32	761856	566820864	411830784	180693524160
BTC_ijb_jcid_var123	776	776	776	32	32	794624	616628224	467288576	207556217152
BTC_ijb_jcid_var123	808	808	808	32	32	827392	668532736	527514112	233201715072
BTC_ijb_jcid_var123	840	840	840	32	32	860160	722534400	592704000	250652404800
BTC_ijb_jcid_var123	872	872	872	32	32	892928	778633216	663054848	267087921536
BTC_ijb_jcid_var123	904	904	904	32	32	925696	836829184	738763264	279907921024
BTC_ijb_jcid_var123	936	936	936	32	32	958464	897122304	820025856	298333466496
BTC_ijb_jcid_var123	968	968	968	32	32	991232	959512576	907039232	357770755584
BTC_ijb_jcid_var123	1000	1000	1000	32	32	1024000	1024000000	1000000000	369973000000


==> figures/data/ijb_jcid10/pred/var124.dat <==
BTC_ijb_jcid_var124	8	8	8	32	32	8192	65536	512	12193792
BTC_ijb_jcid_var124	40	40	40	32	32	40960	1638400	64000	489160960
BTC_ijb_jcid_var124	72	72	72	32	32	73728	5308416	373248	1490146560
BTC_ijb_jcid_var124	104	104	104	32	32	106496	11075584	1124864	3598872576
BTC_ijb_jcid_var124	136	136	136	32	32	139264	18939904	2515456	5623967744
BTC_ijb_jcid_var124	168	168	168	32	32	172032	28901376	4741632	6600351744
BTC_ijb_jcid_var124	200	200	200	32	32	204800	40960000	8000000	10346240000
BTC_ijb_jcid_var124	232	232	232	32	32	237568	55115776	12487168	13797890048
BTC_ijb_jcid_var124	264	264	264	32	32	270336	71368704	18399744	16628908032
BTC_ijb_jcid_var124	296	296	296	32	32	303104	89718784	25934336	21849327616
BTC_ijb_jcid_var124	328	328	328	32	32	335872	110166016	35287552	26412302336
BTC_ijb_jcid_var124	360	360	360	32	32	368640	132710400	46656000	33107097600
BTC_ijb_jcid_var124	392	392	392	32	32	401408	157351936	60236288	41899870208
BTC_ijb_jcid_var124	424	424	424	32	32	434176	184090624	76225024	50630674432
BTC_ijb_jcid_var124	456	456	456	32	32	466944	212926464	94818816	56199278592
BTC_ijb_jcid_var124	488	488	488	32	32	499712	243859456	116214272	68135856128
BTC_ijb_jcid_var124	520	520	520	32	32	532480	276889600	140608000	80436428800
BTC_ijb_jcid_var124	552	552	552	32	32	565248	312016896	168196608	95067648000
BTC_ijb_jcid_var124	584	584	584	32	32	598016	349241344	199176704	105492713472
BTC_ijb_jcid_var124	616	616	616	32	32	630784	388562944	233744896	130071445504
BTC_ijb_jcid_var124	648	648	648	32	32	663552	429981696	272097792	130176958464
BTC_ijb_jcid_var124	680	680	680	32	32	696320	473497600	314432000	147775641600
BTC_ijb_jcid_var124	712	712	712	32	32	729088	519110656	360944128	175881179136
BTC_ijb_jcid_var124	744	744	744	32	32	761856	566820864	411830784	180266747904
BTC_ijb_jcid_var124	776	776	776	32	32	794624	616628224	467288576	200481251328
BTC_ijb_jcid_var124	808	808	808	32	32	827392	668532736	527514112	237872304128
BTC_ijb_jcid_var124	840	840	840	32	32	860160	722534400	592704000	261670348800
BTC_ijb_jcid_var124	872	872	872	32	32	892928	778633216	663054848	280478283776
BTC_ijb_jcid_var124	904	904	904	32	32	925696	836829184	738763264	308005441536
BTC_ijb_jcid_var124	936	936	936	32	32	958464	897122304	820025856	337878687744
BTC_ijb_jcid_var124	968	968	968	32	32	991232	959512576	907039232	378917513216
BTC_ijb_jcid_var124	1000	1000	1000	32	32	1024000	1024000000	1000000000	405600000000


==> figures/data/ijb_jcid10/pred/var125.dat <==
BTC_ijb_jcid_var125	8	8	8	32	32	8192	65536	512	12545696
BTC_ijb_jcid_var125	40	40	40	32	32	40960	1638400	64000	538932480
BTC_ijb_jcid_var125	72	72	72	32	32	73728	5308416	373248	1184007168
BTC_ijb_jcid_var125	104	104	104	32	32	106496	11075584	1124864	2679945216
BTC_ijb_jcid_var125	136	136	136	32	32	139264	18939904	2515456	4507697152
BTC_ijb_jcid_var125	168	168	168	32	32	172032	28901376	4741632	7361722368
BTC_ijb_jcid_var125	200	200	200	32	32	204800	40960000	8000000	11002880000
BTC_ijb_jcid_var125	232	232	232	32	32	237568	55115776	12487168	14912262144
BTC_ijb_jcid_var125	264	264	264	32	32	270336	71368704	18399744	19476965376
BTC_ijb_jcid_var125	296	296	296	32	32	303104	89718784	25934336	24493228032
BTC_ijb_jcid_var125	328	328	328	32	32	335872	110166016	35287552	30161389568
BTC_ijb_jcid_var125	360	360	360	32	32	368640	132710400	46656000	36503654400
BTC_ijb_jcid_var125	392	392	392	32	32	401408	157351936	60236288	44456839168
BTC_ijb_jcid_var125	424	424	424	32	32	434176	184090624	76225024	55750694912
BTC_ijb_jcid_var125	456	456	456	32	32	466944	212926464	94818816	62706843648
BTC_ijb_jcid_var125	488	488	488	32	32	499712	243859456	116214272	75794567168
BTC_ijb_jcid_var125	520	520	520	32	32	532480	276889600	140608000	86112665600
BTC_ijb_jcid_var125	552	552	552	32	32	565248	312016896	168196608	98139064320
BTC_ijb_jcid_var125	584	584	584	32	32	598016	349241344	199176704	115238729728
BTC_ijb_jcid_var125	616	616	616	32	32	630784	388562944	233744896	130217156608
BTC_ijb_jcid_var125	648	648	648	32	32	663552	429981696	272097792	145898164224
BTC_ijb_jcid_var125	680	680	680	32	32	696320	473497600	314432000	169260595200
BTC_ijb_jcid_var125	712	712	712	32	32	729088	519110656	360944128	174421180416
BTC_ijb_jcid_var125	744	744	744	32	32	761856	566820864	411830784	210627090432
BTC_ijb_jcid_var125	776	776	776	32	32	794624	616628224	467288576	215473025024
BTC_ijb_jcid_var125	808	808	808	32	32	827392	668532736	527514112	254585622528
BTC_ijb_jcid_var125	840	840	840	32	32	860160	722534400	592704000	280772352000
BTC_ijb_jcid_var125	872	872	872	32	32	892928	778633216	663054848	288118622208
BTC_ijb_jcid_var125	904	904	904	32	32	925696	836829184	738763264	334940880896
BTC_ijb_jcid_var125	936	936	936	32	32	958464	897122304	820025856	345812613120
BTC_ijb_jcid_var125	968	968	968	32	32	991232	959512576	907039232	371361351680
BTC_ijb_jcid_var125	1000	1000	1000	32	32	1024000	1024000000	1000000000	441952000000


==> figures/data/ijb_jcid10/pred/var126.dat <==
BTC_ijb_jcid_var126	8	8	8	32	32	8192	65536	512	12505920
BTC_ijb_jcid_var126	40	40	40	32	32	40960	1638400	64000	507955200
BTC_ijb_jcid_var126	72	72	72	32	32	73728	5308416	373248	1642125312
BTC_ijb_jcid_var126	104	104	104	32	32	106496	11075584	1124864	2353907712
BTC_ijb_jcid_var126	136	136	136	32	32	139264	18939904	2515456	6060177408
BTC_ijb_jcid_var126	168	168	168	32	32	172032	28901376	4741632	10368368640
BTC_ijb_jcid_var126	200	200	200	32	32	204800	40960000	8000000	10325760000
BTC_ijb_jcid_var126	232	232	232	32	32	237568	55115776	12487168	13911566336
BTC_ijb_jcid_var126	264	264	264	32	32	270336	71368704	18399744	18388592640
BTC_ijb_jcid_var126	296	296	296	32	32	303104	89718784	25934336	22774552576
BTC_ijb_jcid_var126	328	328	328	32	32	335872	110166016	35287552	28002824192
BTC_ijb_jcid_var126	360	360	360	32	32	368640	132710400	46656000	36503654400
BTC_ijb_jcid_var126	392	392	392	32	32	401408	157351936	60236288	42834147328
BTC_ijb_jcid_var126	424	424	424	32	32	434176	184090624	76225024	56521574400
BTC_ijb_jcid_var126	456	456	456	32	32	466944	212926464	94818816	61402669056
BTC_ijb_jcid_var126	488	488	488	32	32	499712	243859456	116214272	77760684032
BTC_ijb_jcid_var126	520	520	520	32	32	532480	276889600	140608000	85143552000
BTC_ijb_jcid_var126	552	552	552	32	32	565248	312016896	168196608	93858582528
BTC_ijb_jcid_var126	584	584	584	32	32	598016	349241344	199176704	104608696320
BTC_ijb_jcid_var126	616	616	616	32	32	630784	388562944	233744896	124170145792
BTC_ijb_jcid_var126	648	648	648	32	32	663552	429981696	272097792	141504288768
BTC_ijb_jcid_var126	680	680	680	32	32	696320	473497600	314432000	161403494400
BTC_ijb_jcid_var126	712	712	712	32	32	729088	519110656	360944128	179320287232
BTC_ijb_jcid_var126	744	744	744	32	32	761856	566820864	411830784	199875207168
BTC_ijb_jcid_var126	776	776	776	32	32	794624	616628224	467288576	218402009088
BTC_ijb_jcid_var126	808	808	808	32	32	827392	668532736	527514112	249258252288
BTC_ijb_jcid_var126	840	840	840	32	32	860160	722534400	592704000	266660352000
BTC_ijb_jcid_var126	872	872	872	32	32	892928	778633216	663054848	300674082816
BTC_ijb_jcid_var126	904	904	904	32	32	925696	836829184	738763264	304056653824
BTC_ijb_jcid_var126	936	936	936	32	32	958464	897122304	820025856	326552518656
BTC_ijb_jcid_var126	968	968	968	32	32	991232	959512576	907039232	365214474240
BTC_ijb_jcid_var126	1000	1000	1000	32	32	1024000	1024000000	1000000000	419712000000


==> figures/data/ijb_jcid10/pred/var127.dat <==
BTC_ijb_jcid_var127	8	8	8	32	32	8192	65536	512	10607040
BTC_ijb_jcid_var127	40	40	40	32	32	40960	1638400	64000	831628800
BTC_ijb_jcid_var127	72	72	72	32	32	73728	5308416	373248	3861649728
BTC_ijb_jcid_var127	104	104	104	32	32	106496	11075584	1124864	9679400640
BTC_ijb_jcid_var127	136	136	136	32	32	139264	18939904	2515456	18991193408
BTC_ijb_jcid_var127	168	168	168	32	32	172032	28901376	4741632	34671462336
BTC_ijb_jcid_var127	200	200	200	32	32	204800	40960000	8000000	56564800000
BTC_ijb_jcid_var127	232	232	232	32	32	237568	55115776	12487168	86848845504
BTC_ijb_jcid_var127	264	264	264	32	32	270336	71368704	18399744	123852301056
BTC_ijb_jcid_var127	296	296	296	32	32	303104	89718784	25934336	171796751872
BTC_ijb_jcid_var127	328	328	328	32	32	335872	110166016	35287552	230101842624
BTC_ijb_jcid_var127	360	360	360	32	32	368640	132710400	46656000	302658638400
BTC_ijb_jcid_var127	392	392	392	32	32	401408	157351936	60236288	386000280064
BTC_ijb_jcid_var127	424	424	424	32	32	434176	184090624	76225024	484430521984
BTC_ijb_jcid_var127	456	456	456	32	32	466944	212926464	94818816	596609763264
BTC_ijb_jcid_var127	488	488	488	32	32	499712	243859456	116214272	729160730112
BTC_ijb_jcid_var127	520	520	520	32	32	532480	276889600	140608000	883181020800
BTC_ijb_jcid_var127	552	552	552	32	32	565248	312016896	168196608	1048723219008
BTC_ijb_jcid_var127	584	584	584	32	32	598016	349241344	199176704	1240436701632
BTC_ijb_jcid_var127	616	616	616	32	32	630784	388562944	233744896	1452023293952
BTC_ijb_jcid_var127	648	648	648	32	32	663552	429981696	272097792	1686593544768
BTC_ijb_jcid_var127	680	680	680	32	32	696320	473497600	314432000	1938720201600
BTC_ijb_jcid_var127	712	712	712	32	32	729088	519110656	360944128	2227644248384
BTC_ijb_jcid_var127	744	744	744	32	32	761856	566820864	411830784	2532887188416
BTC_ijb_jcid_var127	776	776	776	32	32	794624	616628224	467288576	2870319475904
BTC_ijb_jcid_var127	808	808	808	32	32	827392	668532736	527514112	3233995772928
BTC_ijb_jcid_var127	840	840	840	32	32	860160	722534400	592704000	3628665835200
BTC_ijb_jcid_var127	872	872	872	32	32	892928	778633216	663054848	4067833888640
BTC_ijb_jcid_var127	904	904	904	32	32	925696	836829184	738763264	4523664844928
BTC_ijb_jcid_var127	936	936	936	32	32	958464	897122304	820025856	5036405190336
BTC_ijb_jcid_var127	968	968	968	32	32	991232	959512576	907039232	5523417277312
BTC_ijb_jcid_var127	1000	1000	1000	32	32	1024000	1024000000	1000000000	6106465000000


==> figures/data/ijb_jcid10/pred/var128.dat <==
BTC_ijb_jcid_var128	8	8	8	32	32	8192	65536	512	10346784
BTC_ijb_jcid_var128	40	40	40	32	32	40960	1638400	64000	456833600
BTC_ijb_jcid_var128	72	72	72	32	32	73728	5308416	373248	1475223480
BTC_ijb_jcid_var128	104	104	104	32	32	106496	11075584	1124864	2816221720
BTC_ijb_jcid_var128	136	136	136	32	32	139264	18939904	2515456	5149671280
BTC_ijb_jcid_var128	168	168	168	32	32	172032	28901376	4741632	7895450808
BTC_ijb_jcid_var128	200	200	200	32	32	204800	40960000	8000000	13553661800
BTC_ijb_jcid_var128	232	232	232	32	32	237568	55115776	12487168	14607985096
BTC_ijb_jcid_var128	264	264	264	32	32	270336	71368704	18399744	16911535608
BTC_ijb_jcid_var128	296	296	296	32	32	303104	89718784	25934336	21195622568
BTC_ijb_jcid_var128	328	328	328	32	32	335872	110166016	35287552	25842146496
BTC_ijb_jcid_var128	360	360	360	32	32	368640	132710400	46656000	33230749680
BTC_ijb_jcid_var128	392	392	392	32	32	401408	157351936	60236288	40729428376
BTC_ijb_jcid_var128	424	424	424	32	32	434176	184090624	76225024	46078126224
BTC_ijb_jcid_var128	456	456	456	32	32	466944	212926464	94818816	57546391056
BTC_ijb_jcid_var128	488	488	488	32	32	499712	243859456	116214272	70703857552
BTC_ijb_jcid_var128	520	520	520	32	32	532480	276889600	140608000	75779867800
BTC_ijb_jcid_var128	552	552	552	32	32	565248	312016896	168196608	90251282952
BTC_ijb_jcid_var128	584	584	584	32	32	598016	349241344	199176704	99761538952
BTC_ijb_jcid_var128	616	616	616	32	32	630784	388562944	233744896	115079140176
BTC_ijb_jcid_var128	648	648	648	32	32	663552	429981696	272097792	130395023424
BTC_ijb_jcid_var128	680	680	680	32	32	696320	473497600	314432000	153580471120
BTC_ijb_jcid_var128	712	712	712	32	32	729088	519110656	360944128	174456725592
BTC_ijb_jcid_var128	744	744	744	32	32	761856	566820864	411830784	181927147584
BTC_ijb_jcid_var128	776	776	776	32	32	794624	616628224	467288576	211810918840
BTC_ijb_jcid_var128	808	808	808	32	32	827392	668532736	527514112	224832560960
BTC_ijb_jcid_var128	840	840	840	32	32	860160	722534400	592704000	246101570400
BTC_ijb_jcid_var128	872	872	872	32	32	892928	778633216	663054848	290304850032
BTC_ijb_jcid_var128	904	904	904	32	32	925696	836829184	738763264	303910927216
BTC_ijb_jcid_var128	936	936	936	32	32	958464	897122304	820025856	342142417656
BTC_ijb_jcid_var128	968	968	968	32	32	991232	959512576	907039232	357983299344
BTC_ijb_jcid_var128	1000	1000	1000	32	32	1024000	1024000000	1000000000	386973565000


==> figures/data/ijb_jcid10/pred/var129.dat <==
BTC_ijb_jcid_var129	8	8	8	32	32	8192	65536	512	11713024
BTC_ijb_jcid_var129	40	40	40	32	32	40960	1638400	64000	819820800
BTC_ijb_jcid_var129	72	72	72	32	32	73728	5308416	373248	3743993664
BTC_ijb_jcid_var129	104	104	104	32	32	106496	11075584	1124864	9914572928
BTC_ijb_jcid_var129	136	136	136	32	32	139264	18939904	2515456	19376483584
BTC_ijb_jcid_var129	168	168	168	32	32	172032	28901376	4741632	34019657280
BTC_ijb_jcid_var129	200	200	200	32	32	204800	40960000	8000000	55553920000
BTC_ijb_jcid_var129	232	232	232	32	32	237568	55115776	12487168	84966889344
BTC_ijb_jcid_var129	264	264	264	32	32	270336	71368704	18399744	121800938688
BTC_ijb_jcid_var129	296	296	296	32	32	303104	89718784	25934336	169394496384
BTC_ijb_jcid_var129	328	328	328	32	32	335872	110166016	35287552	226606976384
BTC_ijb_jcid_var129	360	360	360	32	32	368640	132710400	46656000	298222171200
BTC_ijb_jcid_var129	392	392	392	32	32	401408	157351936	60236288	382517331840
BTC_ijb_jcid_var129	424	424	424	32	32	434176	184090624	76225024	482251996416
BTC_ijb_jcid_var129	456	456	456	32	32	466944	212926464	94818816	599153444352
BTC_ijb_jcid_var129	488	488	488	32	32	499712	243859456	116214272	727980012160
BTC_ijb_jcid_var129	520	520	520	32	32	532480	276889600	140608000	882557478400
BTC_ijb_jcid_var129	552	552	552	32	32	565248	312016896	168196608	1050868639872
BTC_ijb_jcid_var129	584	584	584	32	32	598016	349241344	199176704	1242978250944
BTC_ijb_jcid_var129	616	616	616	32	32	630784	388562944	233744896	1453330140416
BTC_ijb_jcid_var129	648	648	648	32	32	663552	429981696	272097792	1677450135168
BTC_ijb_jcid_var129	680	680	680	32	32	696320	473497600	314432000	1953184073600
BTC_ijb_jcid_var129	712	712	712	32	32	729088	519110656	360944128	2211560436096
BTC_ijb_jcid_var129	744	744	744	32	32	761856	566820864	411830784	2524152943872
BTC_ijb_jcid_var129	776	776	776	32	32	794624	616628224	467288576	2885732772800
BTC_ijb_jcid_var129	808	808	808	32	32	827392	668532736	527514112	3215912745856
BTC_ijb_jcid_var129	840	840	840	32	32	860160	722534400	592704000	3637408219200
BTC_ijb_jcid_var129	872	872	872	32	32	892928	778633216	663054848	4050790641664
BTC_ijb_jcid_var129	904	904	904	32	32	925696	836829184	738763264	4516881134912
BTC_ijb_jcid_var129	936	936	936	32	32	958464	897122304	820025856	4999905278784
BTC_ijb_jcid_var129	968	968	968	32	32	991232	959512576	907039232	5530041099968
BTC_ijb_jcid_var129	1000	1000	1000	32	32	1024000	1024000000	1000000000	6098992000000


==> figures/data/ijb_jcid10/pred/var13.dat <==
BTC_ijb_jcid_var13	8	8	8	32	32	8192	65536	512	1117184
BTC_ijb_jcid_var13	40	40	40	32	32	40960	1638400	64000	147584000
BTC_ijb_jcid_var13	72	72	72	32	32	73728	5308416	373248	899154432
BTC_ijb_jcid_var13	104	104	104	32	32	106496	11075584	1124864	2589436928
BTC_ijb_jcid_var13	136	136	136	32	32	139264	18939904	2515456	5762909696
BTC_ijb_jcid_var13	168	168	168	32	32	172032	28901376	4741632	10436332032
BTC_ijb_jcid_var13	200	200	200	32	32	204800	40960000	8000000	18424000000
BTC_ijb_jcid_var13	232	232	232	32	32	237568	55115776	12487168	26660103680
BTC_ijb_jcid_var13	264	264	264	32	32	270336	71368704	18399744	44490580992
BTC_ijb_jcid_var13	296	296	296	32	32	303104	89718784	25934336	59648972800
BTC_ijb_jcid_var13	328	328	328	32	32	335872	110166016	35287552	79361704448
BTC_ijb_jcid_var13	360	360	360	32	32	368640	132710400	46656000	107588736000
BTC_ijb_jcid_var13	392	392	392	32	32	401408	157351936	60236288	143000947712
BTC_ijb_jcid_var13	424	424	424	32	32	434176	184090624	76225024	180577081856
BTC_ijb_jcid_var13	456	456	456	32	32	466944	212926464	94818816	199783245312
BTC_ijb_jcid_var13	488	488	488	32	32	499712	243859456	116214272	256833541120
BTC_ijb_jcid_var13	520	520	520	32	32	532480	276889600	140608000	337318592000
BTC_ijb_jcid_var13	552	552	552	32	32	565248	312016896	168196608	387861378048
BTC_ijb_jcid_var13	584	584	584	32	32	598016	349241344	199176704	440977222656
BTC_ijb_jcid_var13	616	616	616	32	32	630784	388562944	233744896	521484862976
BTC_ijb_jcid_var13	648	648	648	32	32	663552	429981696	272097792	649225331712
BTC_ijb_jcid_var13	680	680	680	32	32	696320	473497600	314432000	749920320000
BTC_ijb_jcid_var13	712	712	712	32	32	729088	519110656	360944128	840999818240
BTC_ijb_jcid_var13	744	744	744	32	32	761856	566820864	411830784	938150525952
BTC_ijb_jcid_var13	776	776	776	32	32	794624	616628224	467288576	1004203149824
BTC_ijb_jcid_var13	808	808	808	32	32	827392	668532736	527514112	1210117372928
BTC_ijb_jcid_var13	840	840	840	32	32	860160	722534400	592704000	1299207168000
BTC_ijb_jcid_var13	872	872	872	32	32	892928	778633216	663054848	1499167011328
BTC_ijb_jcid_var13	904	904	904	32	32	925696	836829184	738763264	1708020666368
BTC_ijb_jcid_var13	936	936	936	32	32	958464	897122304	820025856	1752395254272
BTC_ijb_jcid_var13	968	968	968	32	32	991232	959512576	907039232	2172358960640
BTC_ijb_jcid_var13	1000	1000	1000	32	32	1024000	1024000000	1000000000	2308000000000


==> figures/data/ijb_jcid10/pred/var130.dat <==
BTC_ijb_jcid_var130	8	8	8	32	32	8192	65536	512	8948248
BTC_ijb_jcid_var130	40	40	40	32	32	40960	1638400	64000	375710560
BTC_ijb_jcid_var130	72	72	72	32	32	73728	5308416	373248	1245273480
BTC_ijb_jcid_var130	104	104	104	32	32	106496	11075584	1124864	2763387016
BTC_ijb_jcid_var130	136	136	136	32	32	139264	18939904	2515456	5243102192
BTC_ijb_jcid_var130	168	168	168	32	32	172032	28901376	4741632	8165363640
BTC_ijb_jcid_var130	200	200	200	32	32	204800	40960000	8000000	11493960000
BTC_ijb_jcid_var130	232	232	232	32	32	237568	55115776	12487168	17555473176
BTC_ijb_jcid_var130	264	264	264	32	32	270336	71368704	18399744	24115040400
BTC_ijb_jcid_var130	296	296	296	32	32	303104	89718784	25934336	28651193608
BTC_ijb_jcid_var130	328	328	328	32	32	335872	110166016	35287552	37995877848
BTC_ijb_jcid_var130	360	360	360	32	32	368640	132710400	46656000	45632745720
BTC_ijb_jcid_var130	392	392	392	32	32	401408	157351936	60236288	55093865008
BTC_ijb_jcid_var130	424	424	424	32	32	434176	184090624	76225024	66939710624
BTC_ijb_jcid_var130	456	456	456	32	32	466944	212926464	94818816	82082440968
BTC_ijb_jcid_var130	488	488	488	32	32	499712	243859456	116214272	100048917712
BTC_ijb_jcid_var130	520	520	520	32	32	532480	276889600	140608000	121654379600
BTC_ijb_jcid_var130	552	552	552	32	32	565248	312016896	168196608	152952408744
BTC_ijb_jcid_var130	584	584	584	32	32	598016	349241344	199176704	181558782968
BTC_ijb_jcid_var130	616	616	616	32	32	630784	388562944	233744896	203770414848
BTC_ijb_jcid_var130	648	648	648	32	32	663552	429981696	272097792	230638786992
BTC_ijb_jcid_var130	680	680	680	32	32	696320	473497600	314432000	268295184560
BTC_ijb_jcid_var130	712	712	712	32	32	729088	519110656	360944128	301501689448
BTC_ijb_jcid_var130	744	744	744	32	32	761856	566820864	411830784	334263736704
BTC_ijb_jcid_var130	776	776	776	32	32	794624	616628224	467288576	366615916216
BTC_ijb_jcid_var130	808	808	808	32	32	827392	668532736	527514112	414109386536
BTC_ijb_jcid_var130	840	840	840	32	32	860160	722534400	592704000	454419204120
BTC_ijb_jcid_var130	872	872	872	32	32	892928	778633216	663054848	508340023896
BTC_ijb_jcid_var130	904	904	904	32	32	925696	836829184	738763264	553895142864
BTC_ijb_jcid_var130	936	936	936	32	32	958464	897122304	820025856	615955675608
BTC_ijb_jcid_var130	968	968	968	32	32	991232	959512576	907039232	653155524824
BTC_ijb_jcid_var130	1000	1000	1000	32	32	1024000	1024000000	1000000000	725166605000


==> figures/data/ijb_jcid10/pred/var131.dat <==
BTC_ijb_jcid_var131	8	8	8	32	32	8192	65536	512	11227900
BTC_ijb_jcid_var131	40	40	40	32	32	40960	1638400	64000	480595284
BTC_ijb_jcid_var131	72	72	72	32	32	73728	5308416	373248	1419662352
BTC_ijb_jcid_var131	104	104	104	32	32	106496	11075584	1124864	3270034884
BTC_ijb_jcid_var131	136	136	136	32	32	139264	18939904	2515456	5835693304
BTC_ijb_jcid_var131	168	168	168	32	32	172032	28901376	4741632	7566160384
BTC_ijb_jcid_var131	200	200	200	32	32	204800	40960000	8000000	15715197408
BTC_ijb_jcid_var131	232	232	232	32	32	237568	55115776	12487168	23139684320
BTC_ijb_jcid_var131	264	264	264	32	32	270336	71368704	18399744	29032178688
BTC_ijb_jcid_var131	296	296	296	32	32	303104	89718784	25934336	35152791520
BTC_ijb_jcid_var131	328	328	328	32	32	335872	110166016	35287552	42595919808
BTC_ijb_jcid_var131	360	360	360	32	32	368640	132710400	46656000	53502304576
BTC_ijb_jcid_var131	392	392	392	32	32	401408	157351936	60236288	57948242592
BTC_ijb_jcid_var131	424	424	424	32	32	434176	184090624	76225024	77655492992
BTC_ijb_jcid_var131	456	456	456	32	32	466944	212926464	94818816	84461690464
BTC_ijb_jcid_var131	488	488	488	32	32	499712	243859456	116214272	100564090624
BTC_ijb_jcid_var131	520	520	520	32	32	532480	276889600	140608000	109046113696
BTC_ijb_jcid_var131	552	552	552	32	32	565248	312016896	168196608	137922529984
BTC_ijb_jcid_var131	584	584	584	32	32	598016	349241344	199176704	170633340832
BTC_ijb_jcid_var131	616	616	616	32	32	630784	388562944	233744896	175762258560
BTC_ijb_jcid_var131	648	648	648	32	32	663552	429981696	272097792	189980357664
BTC_ijb_jcid_var131	680	680	680	32	32	696320	473497600	314432000	226874062528
BTC_ijb_jcid_var131	712	712	712	32	32	729088	519110656	360944128	258282713408
BTC_ijb_jcid_var131	744	744	744	32	32	761856	566820864	411830784	278494564448
BTC_ijb_jcid_var131	776	776	776	32	32	794624	616628224	467288576	317569914528
BTC_ijb_jcid_var131	808	808	808	32	32	827392	668532736	527514112	343988040288
BTC_ijb_jcid_var131	840	840	840	32	32	860160	722534400	592704000	363080579040
BTC_ijb_jcid_var131	872	872	872	32	32	892928	778633216	663054848	438179128224
BTC_ijb_jcid_var131	904	904	904	32	32	925696	836829184	738763264	536727397088
BTC_ijb_jcid_var131	936	936	936	32	32	958464	897122304	820025856	571135846624
BTC_ijb_jcid_var131	968	968	968	32	32	991232	959512576	907039232	545278184448
BTC_ijb_jcid_var131	1000	1000	1000	32	32	1024000	1024000000	1000000000	643618280256


==> figures/data/ijb_jcid10/pred/var132.dat <==
BTC_ijb_jcid_var132	8	8	8	32	32	8192	65536	512	10274384
BTC_ijb_jcid_var132	40	40	40	32	32	40960	1638400	64000	407664896
BTC_ijb_jcid_var132	72	72	72	32	32	73728	5308416	373248	1628424892
BTC_ijb_jcid_var132	104	104	104	32	32	106496	11075584	1124864	3087638660
BTC_ijb_jcid_var132	136	136	136	32	32	139264	18939904	2515456	5718077980
BTC_ijb_jcid_var132	168	168	168	32	32	172032	28901376	4741632	6541410784
BTC_ijb_jcid_var132	200	200	200	32	32	204800	40960000	8000000	13031473056
BTC_ijb_jcid_var132	232	232	232	32	32	237568	55115776	12487168	21435073504
BTC_ijb_jcid_var132	264	264	264	32	32	270336	71368704	18399744	18701825696
BTC_ijb_jcid_var132	296	296	296	32	32	303104	89718784	25934336	32290771840
BTC_ijb_jcid_var132	328	328	328	32	32	335872	110166016	35287552	40227274688
BTC_ijb_jcid_var132	360	360	360	32	32	368640	132710400	46656000	54061554176
BTC_ijb_jcid_var132	392	392	392	32	32	401408	157351936	60236288	58970485600
BTC_ijb_jcid_var132	424	424	424	32	32	434176	184090624	76225024	78926117824
BTC_ijb_jcid_var132	456	456	456	32	32	466944	212926464	94818816	80235787456
BTC_ijb_jcid_var132	488	488	488	32	32	499712	243859456	116214272	100639525568
BTC_ijb_jcid_var132	520	520	520	32	32	532480	276889600	140608000	122343281664
BTC_ijb_jcid_var132	552	552	552	32	32	565248	312016896	168196608	137210406336
BTC_ijb_jcid_var132	584	584	584	32	32	598016	349241344	199176704	157497164960
BTC_ijb_jcid_var132	616	616	616	32	32	630784	388562944	233744896	176114714784
BTC_ijb_jcid_var132	648	648	648	32	32	663552	429981696	272097792	198887383424
BTC_ijb_jcid_var132	680	680	680	32	32	696320	473497600	314432000	230987911008
BTC_ijb_jcid_var132	712	712	712	32	32	729088	519110656	360944128	268924969088
BTC_ijb_jcid_var132	744	744	744	32	32	761856	566820864	411830784	284483184416
BTC_ijb_jcid_var132	776	776	776	32	32	794624	616628224	467288576	302714921696
BTC_ijb_jcid_var132	808	808	808	32	32	827392	668532736	527514112	316307066048
BTC_ijb_jcid_var132	840	840	840	32	32	860160	722534400	592704000	293014160576
BTC_ijb_jcid_var132	872	872	872	32	32	892928	778633216	663054848	395868432512
BTC_ijb_jcid_var132	904	904	904	32	32	925696	836829184	738763264	344750224448
BTC_ijb_jcid_var132	936	936	936	32	32	958464	897122304	820025856	487843935744
BTC_ijb_jcid_var132	968	968	968	32	32	991232	959512576	907039232	542791486976
BTC_ijb_jcid_var132	1000	1000	1000	32	32	1024000	1024000000	1000000000	468928278496


==> figures/data/ijb_jcid10/pred/var133.dat <==
BTC_ijb_jcid_var133	8	8	8	32	32	8192	65536	512	14885504
BTC_ijb_jcid_var133	40	40	40	32	32	40960	1638400	64000	767283200
BTC_ijb_jcid_var133	72	72	72	32	32	73728	5308416	373248	4155986880
BTC_ijb_jcid_var133	104	104	104	32	32	106496	11075584	1124864	11222140800
BTC_ijb_jcid_var133	136	136	136	32	32	139264	18939904	2515456	24060170176
BTC_ijb_jcid_var133	168	168	168	32	32	172032	28901376	4741632	47952434880
BTC_ijb_jcid_var133	200	200	200	32	32	204800	40960000	8000000	73204440000
BTC_ijb_jcid_var133	232	232	232	32	32	237568	55115776	12487168	113435317952
BTC_ijb_jcid_var133	264	264	264	32	32	270336	71368704	18399744	163664468352
BTC_ijb_jcid_var133	296	296	296	32	32	303104	89718784	25934336	229732831872
BTC_ijb_jcid_var133	328	328	328	32	32	335872	110166016	35287552	309501954560
BTC_ijb_jcid_var133	360	360	360	32	32	368640	132710400	46656000	405191548800
BTC_ijb_jcid_var133	392	392	392	32	32	401408	157351936	60236288	523550765696
BTC_ijb_jcid_var133	424	424	424	32	32	434176	184090624	76225024	658641915456
BTC_ijb_jcid_var133	456	456	456	32	32	466944	212926464	94818816	815862472128
BTC_ijb_jcid_var133	488	488	488	32	32	499712	243859456	116214272	904075116672
BTC_ijb_jcid_var133	520	520	520	32	32	532480	276889600	140608000	1141204542400
BTC_ijb_jcid_var133	552	552	552	32	32	565248	312016896	168196608	1402069556160
BTC_ijb_jcid_var133	584	584	584	32	32	598016	349241344	199176704	1691144934080
BTC_ijb_jcid_var133	616	616	616	32	32	630784	388562944	233744896	1967034637568
BTC_ijb_jcid_var133	648	648	648	32	32	663552	429981696	272097792	2342890899648
BTC_ijb_jcid_var133	680	680	680	32	32	696320	473497600	314432000	2796877264000
BTC_ijb_jcid_var133	712	712	712	32	32	729088	519110656	360944128	3196401558784
BTC_ijb_jcid_var133	744	744	744	32	32	761856	566820864	411830784	3829748416128
BTC_ijb_jcid_var133	776	776	776	32	32	794624	616628224	467288576	4268622128512
BTC_ijb_jcid_var133	808	808	808	32	32	827392	668532736	527514112	4957071002112
BTC_ijb_jcid_var133	840	840	840	32	32	860160	722534400	592704000	5889668601600
BTC_ijb_jcid_var133	872	872	872	32	32	892928	778633216	663054848	6386102512832
BTC_ijb_jcid_var133	904	904	904	32	32	925696	836829184	738763264	6895914590016
BTC_ijb_jcid_var133	936	936	936	32	32	958464	897122304	820025856	7951685594112
BTC_ijb_jcid_var133	968	968	968	32	32	991232	959512576	907039232	8769616986240
BTC_ijb_jcid_var133	1000	1000	1000	32	32	1024000	1024000000	1000000000	9435118000000


==> figures/data/ijb_jcid10/pred/var134.dat <==
BTC_ijb_jcid_var134	8	8	8	32	32	8192	65536	512	16589056
BTC_ijb_jcid_var134	40	40	40	32	32	40960	1638400	64000	771749120
BTC_ijb_jcid_var134	72	72	72	32	32	73728	5308416	373248	14200897536
BTC_ijb_jcid_var134	104	104	104	32	32	106496	11075584	1124864	42635460608
BTC_ijb_jcid_var134	136	136	136	32	32	139264	18939904	2515456	91743119360
BTC_ijb_jcid_var134	168	168	168	32	32	172032	28901376	4741632	171367096320
BTC_ijb_jcid_var134	200	200	200	32	32	204800	40960000	8000000	290433280000
BTC_ijb_jcid_var134	232	232	232	32	32	237568	55115776	12487168	450707535872
BTC_ijb_jcid_var134	264	264	264	32	32	270336	71368704	18399744	670022774784
BTC_ijb_jcid_var134	296	296	296	32	32	303104	89718784	25934336	936804290560
BTC_ijb_jcid_var134	328	328	328	32	32	335872	110166016	35287552	1280666165248
BTC_ijb_jcid_var134	360	360	360	32	32	368640	132710400	46656000	1690796851200
BTC_ijb_jcid_var134	392	392	392	32	32	401408	157351936	60236288	2208232814592
BTC_ijb_jcid_var134	424	424	424	32	32	434176	184090624	76225024	2800098930688
BTC_ijb_jcid_var134	456	456	456	32	32	466944	212926464	94818816	3493284876288
BTC_ijb_jcid_var134	488	488	488	32	32	499712	243859456	116214272	4440657831936
BTC_ijb_jcid_var134	520	520	520	32	32	532480	276889600	140608000	5255831859200
BTC_ijb_jcid_var134	552	552	552	32	32	565248	312016896	168196608	6286750433280
BTC_ijb_jcid_var134	584	584	584	32	32	598016	349241344	199176704	7491958052864
BTC_ijb_jcid_var134	616	616	616	32	32	630784	388562944	233744896	8724015218688
BTC_ijb_jcid_var134	648	648	648	32	32	663552	429981696	272097792	10133727989760
BTC_ijb_jcid_var134	680	680	680	32	32	696320	473497600	314432000	11699844556800
BTC_ijb_jcid_var134	712	712	712	32	32	729088	519110656	360944128	13333178755072
BTC_ijb_jcid_var134	744	744	744	32	32	761856	566820864	411830784	15243796905984
BTC_ijb_jcid_var134	776	776	776	32	32	794624	616628224	467288576	17076555182080
BTC_ijb_jcid_var134	808	808	808	32	32	827392	668532736	527514112	19240455708672
BTC_ijb_jcid_var134	840	840	840	32	32	860160	722534400	592704000	21542543769600
BTC_ijb_jcid_var134	872	872	872	32	32	892928	778633216	663054848	24229362421760
BTC_ijb_jcid_var134	904	904	904	32	32	925696	836829184	738763264	26972024485888
BTC_ijb_jcid_var134	936	936	936	32	32	958464	897122304	820025856	30100275578880
BTC_ijb_jcid_var134	968	968	968	32	32	991232	959512576	907039232	33446389526528
BTC_ijb_jcid_var134	1000	1000	1000	32	32	1024000	1024000000	1000000000	37434784000000


==> figures/data/ijb_jcid10/pred/var135.dat <==
BTC_ijb_jcid_var135	8	8	8	32	32	8192	65536	512	14360576
BTC_ijb_jcid_var135	40	40	40	32	32	40960	1638400	64000	769548800
BTC_ijb_jcid_var135	72	72	72	32	32	73728	5308416	373248	3556742400
BTC_ijb_jcid_var135	104	104	104	32	32	106496	11075584	1124864	9272199872
BTC_ijb_jcid_var135	136	136	136	32	32	139264	18939904	2515456	19648726208
BTC_ijb_jcid_var135	168	168	168	32	32	172032	28901376	4741632	36199566144
BTC_ijb_jcid_var135	200	200	200	32	32	204800	40960000	8000000	57667120000
BTC_ijb_jcid_var135	232	232	232	32	32	237568	55115776	12487168	87092022336
BTC_ijb_jcid_var135	264	264	264	32	32	270336	71368704	18399744	125217854784
BTC_ijb_jcid_var135	296	296	296	32	32	303104	89718784	25934336	174687378944
BTC_ijb_jcid_var135	328	328	328	32	32	335872	110166016	35287552	233546574720
BTC_ijb_jcid_var135	360	360	360	32	32	368640	132710400	46656000	302340729600
BTC_ijb_jcid_var135	392	392	392	32	32	401408	157351936	60236288	387609756800
BTC_ijb_jcid_var135	424	424	424	32	32	434176	184090624	76225024	491320077632
BTC_ijb_jcid_var135	456	456	456	32	32	466944	212926464	94818816	606720859200
BTC_ijb_jcid_var135	488	488	488	32	32	499712	243859456	116214272	736481514816
BTC_ijb_jcid_var135	520	520	520	32	32	532480	276889600	140608000	889634387200
BTC_ijb_jcid_var135	552	552	552	32	32	565248	312016896	168196608	1052783704512
BTC_ijb_jcid_var135	584	584	584	32	32	598016	349241344	199176704	1251375049664
BTC_ijb_jcid_var135	616	616	616	32	32	630784	388562944	233744896	1454348979776
BTC_ijb_jcid_var135	648	648	648	32	32	663552	429981696	272097792	1707319586304
BTC_ijb_jcid_var135	680	680	680	32	32	696320	473497600	314432000	1894249344000
BTC_ijb_jcid_var135	712	712	712	32	32	729088	519110656	360944128	2247553967040
BTC_ijb_jcid_var135	744	744	744	32	32	761856	566820864	411830784	2563958824704
BTC_ijb_jcid_var135	776	776	776	32	32	794624	616628224	467288576	2899148651904
BTC_ijb_jcid_var135	808	808	808	32	32	827392	668532736	527514112	3273059237504
BTC_ijb_jcid_var135	840	840	840	32	32	860160	722534400	592704000	3654288288000
BTC_ijb_jcid_var135	872	872	872	32	32	892928	778633216	663054848	4096189368384
BTC_ijb_jcid_var135	904	904	904	32	32	925696	836829184	738763264	4563351305536
BTC_ijb_jcid_var135	936	936	936	32	32	958464	897122304	820025856	5062592575872
BTC_ijb_jcid_var135	968	968	968	32	32	991232	959512576	907039232	5606067479232
BTC_ijb_jcid_var135	1000	1000	1000	32	32	1024000	1024000000	1000000000	6133563000000


==> figures/data/ijb_jcid10/pred/var136.dat <==
BTC_ijb_jcid_var136	8	8	8	32	32	8192	65536	512	11172384
BTC_ijb_jcid_var136	40	40	40	32	32	40960	1638400	64000	384175200
BTC_ijb_jcid_var136	72	72	72	32	32	73728	5308416	373248	1302810336
BTC_ijb_jcid_var136	104	104	104	32	32	106496	11075584	1124864	2841264192
BTC_ijb_jcid_var136	136	136	136	32	32	139264	18939904	2515456	5261313952
BTC_ijb_jcid_var136	168	168	168	32	32	172032	28901376	4741632	7810657344
BTC_ijb_jcid_var136	200	200	200	32	32	204800	40960000	8000000	12396653600
BTC_ijb_jcid_var136	232	232	232	32	32	237568	55115776	12487168	18202083392
BTC_ijb_jcid_var136	264	264	264	32	32	270336	71368704	18399744	22390163136
BTC_ijb_jcid_var136	296	296	296	32	32	303104	89718784	25934336	28819815040
BTC_ijb_jcid_var136	328	328	328	32	32	335872	110166016	35287552	33365234528
BTC_ijb_jcid_var136	360	360	360	32	32	368640	132710400	46656000	46527511680
BTC_ijb_jcid_var136	392	392	392	32	32	401408	157351936	60236288	54820092992
BTC_ijb_jcid_var136	424	424	424	32	32	434176	184090624	76225024	65428929088
BTC_ijb_jcid_var136	456	456	456	32	32	466944	212926464	94818816	73714703712
BTC_ijb_jcid_var136	488	488	488	32	32	499712	243859456	116214272	91981093824
BTC_ijb_jcid_var136	520	520	520	32	32	532480	276889600	140608000	89124961120
BTC_ijb_jcid_var136	552	552	552	32	32	565248	312016896	168196608	124987134336
BTC_ijb_jcid_var136	584	584	584	32	32	598016	349241344	199176704	119900715296
BTC_ijb_jcid_var136	616	616	616	32	32	630784	388562944	233744896	135601841760
BTC_ijb_jcid_var136	648	648	648	32	32	663552	429981696	272097792	148179621888
BTC_ijb_jcid_var136	680	680	680	32	32	696320	473497600	314432000	184119843680
BTC_ijb_jcid_var136	712	712	712	32	32	729088	519110656	360944128	196127605440
BTC_ijb_jcid_var136	744	744	744	32	32	761856	566820864	411830784	220716530976
BTC_ijb_jcid_var136	776	776	776	32	32	794624	616628224	467288576	221172065248
BTC_ijb_jcid_var136	808	808	808	32	32	827392	668532736	527514112	255417697696
BTC_ijb_jcid_var136	840	840	840	32	32	860160	722534400	592704000	343273781760
BTC_ijb_jcid_var136	872	872	872	32	32	892928	778633216	663054848	313009694784
BTC_ijb_jcid_var136	904	904	904	32	32	925696	836829184	738763264	338934174336
BTC_ijb_jcid_var136	936	936	936	32	32	958464	897122304	820025856	366301690560
BTC_ijb_jcid_var136	968	968	968	32	32	991232	959512576	907039232	403509599680
BTC_ijb_jcid_var136	1000	1000	1000	32	32	1024000	1024000000	1000000000	440100464000


==> figures/data/ijb_jcid10/pred/var137.dat <==
BTC_ijb_jcid_var137	8	8	8	32	32	8192	65536	512	13098656
BTC_ijb_jcid_var137	40	40	40	32	32	40960	1638400	64000	783050240
BTC_ijb_jcid_var137	72	72	72	32	32	73728	5308416	373248	3611494656
BTC_ijb_jcid_var137	104	104	104	32	32	106496	11075584	1124864	19026814976
BTC_ijb_jcid_var137	136	136	136	32	32	139264	18939904	2515456	71228243968
BTC_ijb_jcid_var137	168	168	168	32	32	172032	28901376	4741632	133547839488
BTC_ijb_jcid_var137	200	200	200	32	32	204800	40960000	8000000	224343040000
BTC_ijb_jcid_var137	232	232	232	32	32	237568	55115776	12487168	346147741696
BTC_ijb_jcid_var137	264	264	264	32	32	270336	71368704	18399744	511653390336
BTC_ijb_jcid_var137	296	296	296	32	32	303104	89718784	25934336	738208958464
BTC_ijb_jcid_var137	328	328	328	32	32	335872	110166016	35287552	1047578974208
BTC_ijb_jcid_var137	360	360	360	32	32	368640	132710400	46656000	1426840012800
BTC_ijb_jcid_var137	392	392	392	32	32	401408	157351936	60236288	1911727677440
BTC_ijb_jcid_var137	424	424	424	32	32	434176	184090624	76225024	2470277566464
BTC_ijb_jcid_var137	456	456	456	32	32	466944	212926464	94818816	3142195752960
BTC_ijb_jcid_var137	488	488	488	32	32	499712	243859456	116214272	3899990935552
BTC_ijb_jcid_var137	520	520	520	32	32	532480	276889600	140608000	4797423820800
BTC_ijb_jcid_var137	552	552	552	32	32	565248	312016896	168196608	5804567322624
BTC_ijb_jcid_var137	584	584	584	32	32	598016	349241344	199176704	6821938534400
BTC_ijb_jcid_var137	616	616	616	32	32	630784	388562944	233744896	7928238309376
BTC_ijb_jcid_var137	648	648	648	32	32	663552	429981696	272097792	9172033615872
BTC_ijb_jcid_var137	680	680	680	32	32	696320	473497600	314432000	10595988480000
BTC_ijb_jcid_var137	712	712	712	32	32	729088	519110656	360944128	12215436179456
BTC_ijb_jcid_var137	744	744	744	32	32	761856	566820864	411830784	13721174360064
BTC_ijb_jcid_var137	776	776	776	32	32	794624	616628224	467288576	15576973150208
BTC_ijb_jcid_var137	808	808	808	32	32	827392	668532736	527514112	17696395788288
BTC_ijb_jcid_var137	840	840	840	32	32	860160	722534400	592704000	20091310848000
BTC_ijb_jcid_var137	872	872	872	32	32	892928	778633216	663054848	22442301861888
BTC_ijb_jcid_var137	904	904	904	32	32	925696	836829184	738763264	25260656502784
BTC_ijb_jcid_var137	936	936	936	32	32	958464	897122304	820025856	28502052194304
BTC_ijb_jcid_var137	968	968	968	32	32	991232	959512576	907039232	31653690202112
BTC_ijb_jcid_var137	1000	1000	1000	32	32	1024000	1024000000	1000000000	35321088000000


==> figures/data/ijb_jcid10/pred/var138.dat <==
BTC_ijb_jcid_var138	8	8	8	32	32	8192	65536	512	11257152
BTC_ijb_jcid_var138	40	40	40	32	32	40960	1638400	64000	407596608
BTC_ijb_jcid_var138	72	72	72	32	32	73728	5308416	373248	1546747904
BTC_ijb_jcid_var138	104	104	104	32	32	106496	11075584	1124864	3185062400
BTC_ijb_jcid_var138	136	136	136	32	32	139264	18939904	2515456	5796011008
BTC_ijb_jcid_var138	168	168	168	32	32	172032	28901376	4741632	9139022592
BTC_ijb_jcid_var138	200	200	200	32	32	204800	40960000	8000000	12790726400
BTC_ijb_jcid_var138	232	232	232	32	32	237568	55115776	12487168	16713406208
BTC_ijb_jcid_var138	264	264	264	32	32	270336	71368704	18399744	22369982976
BTC_ijb_jcid_var138	296	296	296	32	32	303104	89718784	25934336	30317428224
BTC_ijb_jcid_var138	328	328	328	32	32	335872	110166016	35287552	38855247360
BTC_ijb_jcid_var138	360	360	360	32	32	368640	132710400	46656000	48368816640
BTC_ijb_jcid_var138	392	392	392	32	32	401408	157351936	60236288	56617845760
BTC_ijb_jcid_var138	424	424	424	32	32	434176	184090624	76225024	69734825472
BTC_ijb_jcid_var138	456	456	456	32	32	466944	212926464	94818816	80811853056
BTC_ijb_jcid_var138	488	488	488	32	32	499712	243859456	116214272	92102496512
BTC_ijb_jcid_var138	520	520	520	32	32	532480	276889600	140608000	110434721280
BTC_ijb_jcid_var138	552	552	552	32	32	565248	312016896	168196608	131072638464
BTC_ijb_jcid_var138	584	584	584	32	32	598016	349241344	199176704	154411207168
BTC_ijb_jcid_var138	616	616	616	32	32	630784	388562944	233744896	173682668544
BTC_ijb_jcid_var138	648	648	648	32	32	663552	429981696	272097792	190060369920
BTC_ijb_jcid_var138	680	680	680	32	32	696320	473497600	314432000	197059256320
BTC_ijb_jcid_var138	712	712	712	32	32	729088	519110656	360944128	258030964480
BTC_ijb_jcid_var138	744	744	744	32	32	761856	566820864	411830784	262187766528
BTC_ijb_jcid_var138	776	776	776	32	32	794624	616628224	467288576	291655092992
BTC_ijb_jcid_var138	808	808	808	32	32	827392	668532736	527514112	330597634304
BTC_ijb_jcid_var138	840	840	840	32	32	860160	722534400	592704000	350208687360
BTC_ijb_jcid_var138	872	872	872	32	32	892928	778633216	663054848	265314161920
BTC_ijb_jcid_var138	904	904	904	32	32	925696	836829184	738763264	430703235328
BTC_ijb_jcid_var138	936	936	936	32	32	958464	897122304	820025856	457611118848
BTC_ijb_jcid_var138	968	968	968	32	32	991232	959512576	907039232	503366721792
BTC_ijb_jcid_var138	1000	1000	1000	32	32	1024000	1024000000	1000000000	555136960000


==> figures/data/ijb_jcid10/pred/var139.dat <==
BTC_ijb_jcid_var139	8	8	8	32	32	8192	65536	512	13304576
BTC_ijb_jcid_var139	40	40	40	32	32	40960	1638400	64000	442616000
BTC_ijb_jcid_var139	72	72	72	32	32	73728	5308416	373248	1486232064
BTC_ijb_jcid_var139	104	104	104	32	32	106496	11075584	1124864	2994442048
BTC_ijb_jcid_var139	136	136	136	32	32	139264	18939904	2515456	5085752640
BTC_ijb_jcid_var139	168	168	168	32	32	172032	28901376	4741632	8265313728
BTC_ijb_jcid_var139	200	200	200	32	32	204800	40960000	8000000	12065800000
BTC_ijb_jcid_var139	232	232	232	32	32	237568	55115776	12487168	15248985088
BTC_ijb_jcid_var139	264	264	264	32	32	270336	71368704	18399744	22054811328
BTC_ijb_jcid_var139	296	296	296	32	32	303104	89718784	25934336	27845153344
BTC_ijb_jcid_var139	328	328	328	32	32	335872	110166016	35287552	35851722496
BTC_ijb_jcid_var139	360	360	360	32	32	368640	132710400	46656000	45431668800
BTC_ijb_jcid_var139	392	392	392	32	32	401408	157351936	60236288	55905575488
BTC_ijb_jcid_var139	424	424	424	32	32	434176	184090624	76225024	66143545472
BTC_ijb_jcid_var139	456	456	456	32	32	466944	212926464	94818816	79920201600
BTC_ijb_jcid_var139	488	488	488	32	32	499712	243859456	116214272	90292059456
BTC_ijb_jcid_var139	520	520	520	32	32	532480	276889600	140608000	102767953600
BTC_ijb_jcid_var139	552	552	552	32	32	565248	312016896	168196608	118297976256
BTC_ijb_jcid_var139	584	584	584	32	32	598016	349241344	199176704	136901242624
BTC_ijb_jcid_var139	616	616	616	32	32	630784	388562944	233744896	149430911168
BTC_ijb_jcid_var139	648	648	648	32	32	663552	429981696	272097792	173751236352
BTC_ijb_jcid_var139	680	680	680	32	32	696320	473497600	314432000	194905761600
BTC_ijb_jcid_var139	712	712	712	32	32	729088	519110656	360944128	219672522688
BTC_ijb_jcid_var139	744	744	744	32	32	761856	566820864	411830784	248338391040
BTC_ijb_jcid_var139	776	776	776	32	32	794624	616628224	467288576	269589979968
BTC_ijb_jcid_var139	808	808	808	32	32	827392	668532736	527514112	291113363328
BTC_ijb_jcid_var139	840	840	840	32	32	860160	722534400	592704000	333629553600
BTC_ijb_jcid_var139	872	872	872	32	32	892928	778633216	663054848	356931093056
BTC_ijb_jcid_var139	904	904	904	32	32	925696	836829184	738763264	393696259648
BTC_ijb_jcid_var139	936	936	936	32	32	958464	897122304	820025856	439257012480
BTC_ijb_jcid_var139	968	968	968	32	32	991232	959512576	907039232	484419856448
BTC_ijb_jcid_var139	1000	1000	1000	32	32	1024000	1024000000	1000000000	528615000000


==> figures/data/ijb_jcid10/pred/var14.dat <==
BTC_ijb_jcid_var14	8	8	8	32	32	8192	65536	512	1116160
BTC_ijb_jcid_var14	40	40	40	32	32	40960	1638400	64000	241305600
BTC_ijb_jcid_var14	72	72	72	32	32	73728	5308416	373248	1331582976
BTC_ijb_jcid_var14	104	104	104	32	32	106496	11075584	1124864	4139499520
BTC_ijb_jcid_var14	136	136	136	32	32	139264	18939904	2515456	9578856448
BTC_ijb_jcid_var14	168	168	168	32	32	172032	28901376	4741632	16538812416
BTC_ijb_jcid_var14	200	200	200	32	32	204800	40960000	8000000	27904000000
BTC_ijb_jcid_var14	232	232	232	32	32	237568	55115776	12487168	43555241984
BTC_ijb_jcid_var14	264	264	264	32	32	270336	71368704	18399744	64178307072
BTC_ijb_jcid_var14	296	296	296	32	32	303104	89718784	25934336	92948660224
BTC_ijb_jcid_var14	328	328	328	32	32	335872	110166016	35287552	133245796352
BTC_ijb_jcid_var14	360	360	360	32	32	368640	132710400	46656000	176173056000
BTC_ijb_jcid_var14	392	392	392	32	32	401408	157351936	60236288	229379784704
BTC_ijb_jcid_var14	424	424	424	32	32	434176	184090624	76225024	280508088320
BTC_ijb_jcid_var14	456	456	456	32	32	466944	212926464	94818816	291283402752
BTC_ijb_jcid_var14	488	488	488	32	32	499712	243859456	116214272	498326798336
BTC_ijb_jcid_var14	520	520	520	32	32	532480	276889600	140608000	535435264000
BTC_ijb_jcid_var14	552	552	552	32	32	565248	312016896	168196608	672786432000
BTC_ijb_jcid_var14	584	584	584	32	32	598016	349241344	199176704	713849307136
BTC_ijb_jcid_var14	616	616	616	32	32	630784	388562944	233744896	934979584000
BTC_ijb_jcid_var14	648	648	648	32	32	663552	429981696	272097792	1053562650624
BTC_ijb_jcid_var14	680	680	680	32	32	696320	473497600	314432000	1157109760000
BTC_ijb_jcid_var14	712	712	712	32	32	729088	519110656	360944128	1362925027328
BTC_ijb_jcid_var14	744	744	744	32	32	761856	566820864	411830784	1555073040384
BTC_ijb_jcid_var14	776	776	776	32	32	794624	616628224	467288576	2048593117184
BTC_ijb_jcid_var14	808	808	808	32	32	827392	668532736	527514112	1789327867904
BTC_ijb_jcid_var14	840	840	840	32	32	860160	722534400	592704000	2124251136000
BTC_ijb_jcid_var14	872	872	872	32	32	892928	778633216	663054848	2694654902272
BTC_ijb_jcid_var14	904	904	904	32	32	925696	836829184	738763264	2364042444800
BTC_ijb_jcid_var14	936	936	936	32	32	958464	897122304	820025856	2361674465280
BTC_ijb_jcid_var14	968	968	968	32	32	991232	959512576	907039232	3889384226816
BTC_ijb_jcid_var14	1000	1000	1000	32	32	1024000	1024000000	1000000000	3584000000000


==> figures/data/ijb_jcid10/pred/var140.dat <==
BTC_ijb_jcid_var140	8	8	8	32	32	8192	65536	512	13769728
BTC_ijb_jcid_var140	40	40	40	32	32	40960	1638400	64000	406695680
BTC_ijb_jcid_var140	72	72	72	32	32	73728	5308416	373248	1605259008
BTC_ijb_jcid_var140	104	104	104	32	32	106496	11075584	1124864	3457658880
BTC_ijb_jcid_var140	136	136	136	32	32	139264	18939904	2515456	4509472768
BTC_ijb_jcid_var140	168	168	168	32	32	172032	28901376	4741632	6558806016
BTC_ijb_jcid_var140	200	200	200	32	32	204800	40960000	8000000	9820160000
BTC_ijb_jcid_var140	232	232	232	32	32	237568	55115776	12487168	13873674240
BTC_ijb_jcid_var140	264	264	264	32	32	270336	71368704	18399744	19108970496
BTC_ijb_jcid_var140	296	296	296	32	32	303104	89718784	25934336	24364257280
BTC_ijb_jcid_var140	328	328	328	32	32	335872	110166016	35287552	29187108864
BTC_ijb_jcid_var140	360	360	360	32	32	368640	132710400	46656000	36939110400
BTC_ijb_jcid_var140	392	392	392	32	32	401408	157351936	60236288	44928894976
BTC_ijb_jcid_var140	424	424	424	32	32	434176	184090624	76225024	55411277824
BTC_ijb_jcid_var140	456	456	456	32	32	466944	212926464	94818816	62873192448
BTC_ijb_jcid_var140	488	488	488	32	32	499712	243859456	116214272	74346651648
BTC_ijb_jcid_var140	520	520	520	32	32	532480	276889600	140608000	87566336000
BTC_ijb_jcid_var140	552	552	552	32	32	565248	312016896	168196608	104106387456
BTC_ijb_jcid_var140	584	584	584	32	32	598016	349241344	199176704	112892264448
BTC_ijb_jcid_var140	616	616	616	32	32	630784	388562944	233744896	125797253120
BTC_ijb_jcid_var140	648	648	648	32	32	663552	429981696	272097792	140415897600
BTC_ijb_jcid_var140	680	680	680	32	32	696320	473497600	314432000	166730342400
BTC_ijb_jcid_var140	712	712	712	32	32	729088	519110656	360944128	189556500480
BTC_ijb_jcid_var140	744	744	744	32	32	761856	566820864	411830784	204728610816
BTC_ijb_jcid_var140	776	776	776	32	32	794624	616628224	467288576	229559126016
BTC_ijb_jcid_var140	808	808	808	32	32	827392	668532736	527514112	251932383232
BTC_ijb_jcid_var140	840	840	840	32	32	860160	722534400	592704000	271921305600
BTC_ijb_jcid_var140	872	872	872	32	32	892928	778633216	663054848	295612966912
BTC_ijb_jcid_var140	904	904	904	32	32	925696	836829184	738763264	327697078272
BTC_ijb_jcid_var140	936	936	936	32	32	958464	897122304	820025856	364399865856
BTC_ijb_jcid_var140	968	968	968	32	32	991232	959512576	907039232	390041862144
BTC_ijb_jcid_var140	1000	1000	1000	32	32	1024000	1024000000	1000000000	412352000000


==> figures/data/ijb_jcid10/pred/var141.dat <==
BTC_ijb_jcid_var141	8	8	8	32	32	8192	65536	512	13322944
BTC_ijb_jcid_var141	40	40	40	32	32	40960	1638400	64000	437984000
BTC_ijb_jcid_var141	72	72	72	32	32	73728	5308416	373248	1478886336
BTC_ijb_jcid_var141	104	104	104	32	32	106496	11075584	1124864	3315525824
BTC_ijb_jcid_var141	136	136	136	32	32	139264	18939904	2515456	5272728704
BTC_ijb_jcid_var141	168	168	168	32	32	172032	28901376	4741632	8362996992
BTC_ijb_jcid_var141	200	200	200	32	32	204800	40960000	8000000	11674800000
BTC_ijb_jcid_var141	232	232	232	32	32	237568	55115776	12487168	15171317056
BTC_ijb_jcid_var141	264	264	264	32	32	270336	71368704	18399744	21277491840
BTC_ijb_jcid_var141	296	296	296	32	32	303104	89718784	25934336	27368347072
BTC_ijb_jcid_var141	328	328	328	32	32	335872	110166016	35287552	35303259264
BTC_ijb_jcid_var141	360	360	360	32	32	368640	132710400	46656000	43152523200
BTC_ijb_jcid_var141	392	392	392	32	32	401408	157351936	60236288	52686161024
BTC_ijb_jcid_var141	424	424	424	32	32	434176	184090624	76225024	64479359040
BTC_ijb_jcid_var141	456	456	456	32	32	466944	212926464	94818816	84083912064
BTC_ijb_jcid_var141	488	488	488	32	32	499712	243859456	116214272	86485089472
BTC_ijb_jcid_var141	520	520	520	32	32	532480	276889600	140608000	99457716800
BTC_ijb_jcid_var141	552	552	552	32	32	565248	312016896	168196608	116255850048
BTC_ijb_jcid_var141	584	584	584	32	32	598016	349241344	199176704	134063997760
BTC_ijb_jcid_var141	616	616	616	32	32	630784	388562944	233744896	153745705344
BTC_ijb_jcid_var141	648	648	648	32	32	663552	429981696	272097792	177576561792
BTC_ijb_jcid_var141	680	680	680	32	32	696320	473497600	314432000	197132217600
BTC_ijb_jcid_var141	712	712	712	32	32	729088	519110656	360944128	213085292352
BTC_ijb_jcid_var141	744	744	744	32	32	761856	566820864	411830784	249365200320
BTC_ijb_jcid_var141	776	776	776	32	32	794624	616628224	467288576	278333575488
BTC_ijb_jcid_var141	808	808	808	32	32	827392	668532736	527514112	302877972608
BTC_ijb_jcid_var141	840	840	840	32	32	860160	722534400	592704000	329079139200
BTC_ijb_jcid_var141	872	872	872	32	32	892928	778633216	663054848	371779871808
BTC_ijb_jcid_var141	904	904	904	32	32	925696	836829184	738763264	409674466880
BTC_ijb_jcid_var141	936	936	936	32	32	958464	897122304	820025856	429169643136
BTC_ijb_jcid_var141	968	968	968	32	32	991232	959512576	907039232	491782054016
BTC_ijb_jcid_var141	1000	1000	1000	32	32	1024000	1024000000	1000000000	515259000000


==> figures/data/ijb_jcid10/pred/var142.dat <==
BTC_ijb_jcid_var142	8	8	8	32	32	8192	65536	512	11824896
BTC_ijb_jcid_var142	40	40	40	32	32	40960	1638400	64000	443027200
BTC_ijb_jcid_var142	72	72	72	32	32	73728	5308416	373248	1543629312
BTC_ijb_jcid_var142	104	104	104	32	32	106496	11075584	1124864	3326482432
BTC_ijb_jcid_var142	136	136	136	32	32	139264	18939904	2515456	4389544704
BTC_ijb_jcid_var142	168	168	168	32	32	172032	28901376	4741632	6422879232
BTC_ijb_jcid_var142	200	200	200	32	32	204800	40960000	8000000	9369600000
BTC_ijb_jcid_var142	232	232	232	32	32	237568	55115776	12487168	13379569920
BTC_ijb_jcid_var142	264	264	264	32	32	270336	71368704	18399744	17832697344
BTC_ijb_jcid_var142	296	296	296	32	32	303104	89718784	25934336	22477008640
BTC_ijb_jcid_var142	328	328	328	32	32	335872	110166016	35287552	30545249280
BTC_ijb_jcid_var142	360	360	360	32	32	368640	132710400	46656000	36014284800
BTC_ijb_jcid_var142	392	392	392	32	32	401408	157351936	60236288	44470361600
BTC_ijb_jcid_var142	424	424	424	32	32	434176	184090624	76225024	54367857920
BTC_ijb_jcid_var142	456	456	456	32	32	466944	212926464	94818816	68731997184
BTC_ijb_jcid_var142	488	488	488	32	32	499712	243859456	116214272	83505669888
BTC_ijb_jcid_var142	520	520	520	32	32	532480	276889600	140608000	91135616000
BTC_ijb_jcid_var142	552	552	552	32	32	565248	312016896	168196608	113655810816
BTC_ijb_jcid_var142	584	584	584	32	32	598016	349241344	199176704	118878479360
BTC_ijb_jcid_var142	616	616	616	32	32	630784	388562944	233744896	137959576832
BTC_ijb_jcid_var142	648	648	648	32	32	663552	429981696	272097792	164342027520
BTC_ijb_jcid_var142	680	680	680	32	32	696320	473497600	314432000	176720032000
BTC_ijb_jcid_var142	712	712	712	32	32	729088	519110656	360944128	202623489024
BTC_ijb_jcid_var142	744	744	744	32	32	761856	566820864	411830784	201757229568
BTC_ijb_jcid_var142	776	776	776	32	32	794624	616628224	467288576	233873114880
BTC_ijb_jcid_var142	808	808	808	32	32	827392	668532736	527514112	272683012608
BTC_ijb_jcid_var142	840	840	840	32	32	860160	722534400	592704000	271492300800
BTC_ijb_jcid_var142	872	872	872	32	32	892928	778633216	663054848	325611636480
BTC_ijb_jcid_var142	904	904	904	32	32	925696	836829184	738763264	336951232256
BTC_ijb_jcid_var142	936	936	936	32	32	958464	897122304	820025856	371282476032
BTC_ijb_jcid_var142	968	968	968	32	32	991232	959512576	907039232	387875462656
BTC_ijb_jcid_var142	1000	1000	1000	32	32	1024000	1024000000	1000000000	435044000000


==> figures/data/ijb_jcid10/pred/var143.dat <==
BTC_ijb_jcid_var143	8	8	8	32	32	8192	65536	512	13637280
BTC_ijb_jcid_var143	40	40	40	32	32	40960	1638400	64000	415886080
BTC_ijb_jcid_var143	72	72	72	32	32	73728	5308416	373248	1618193664
BTC_ijb_jcid_var143	104	104	104	32	32	106496	11075584	1124864	3633137664
BTC_ijb_jcid_var143	136	136	136	32	32	139264	18939904	2515456	4752732160
BTC_ijb_jcid_var143	168	168	168	32	32	172032	28901376	4741632	7074514944
BTC_ijb_jcid_var143	200	200	200	32	32	204800	40960000	8000000	10401280000
BTC_ijb_jcid_var143	232	232	232	32	32	237568	55115776	12487168	14066579456
BTC_ijb_jcid_var143	264	264	264	32	32	270336	71368704	18399744	19885105152
BTC_ijb_jcid_var143	296	296	296	32	32	303104	89718784	25934336	24939018240
BTC_ijb_jcid_var143	328	328	328	32	32	335872	110166016	35287552	30054666240
BTC_ijb_jcid_var143	360	360	360	32	32	368640	132710400	46656000	37337241600
BTC_ijb_jcid_var143	392	392	392	32	32	401408	157351936	60236288	46354896896
BTC_ijb_jcid_var143	424	424	424	32	32	434176	184090624	76225024	54657656832
BTC_ijb_jcid_var143	456	456	456	32	32	466944	212926464	94818816	62001524736
BTC_ijb_jcid_var143	488	488	488	32	32	499712	243859456	116214272	76602351616
BTC_ijb_jcid_var143	520	520	520	32	32	532480	276889600	140608000	85065676800
BTC_ijb_jcid_var143	552	552	552	32	32	565248	312016896	168196608	101932019712
BTC_ijb_jcid_var143	584	584	584	32	32	598016	349241344	199176704	109465333760
BTC_ijb_jcid_var143	616	616	616	32	32	630784	388562944	233744896	130059302912
BTC_ijb_jcid_var143	648	648	648	32	32	663552	429981696	272097792	142256756736
BTC_ijb_jcid_var143	680	680	680	32	32	696320	473497600	314432000	161211136000
BTC_ijb_jcid_var143	712	712	712	32	32	729088	519110656	360944128	184203171840
BTC_ijb_jcid_var143	744	744	744	32	32	761856	566820864	411830784	205773686784
BTC_ijb_jcid_var143	776	776	776	32	32	794624	616628224	467288576	214432464896
BTC_ijb_jcid_var143	808	808	808	32	32	827392	668532736	527514112	249592518656
BTC_ijb_jcid_var143	840	840	840	32	32	860160	722534400	592704000	273953433600
BTC_ijb_jcid_var143	872	872	872	32	32	892928	778633216	663054848	304153600000
BTC_ijb_jcid_var143	904	904	904	32	32	925696	836829184	738763264	330416773120
BTC_ijb_jcid_var143	936	936	936	32	32	958464	897122304	820025856	355680958464
BTC_ijb_jcid_var143	968	968	968	32	32	991232	959512576	907039232	402815373312
BTC_ijb_jcid_var143	1000	1000	1000	32	32	1024000	1024000000	1000000000	433888000000


==> figures/data/ijb_jcid10/pred/var144.dat <==
BTC_ijb_jcid_var144	8	8	8	32	32	8192	65536	512	11626464
BTC_ijb_jcid_var144	40	40	40	32	32	40960	1638400	64000	426992640
BTC_ijb_jcid_var144	72	72	72	32	32	73728	5308416	373248	1297550592
BTC_ijb_jcid_var144	104	104	104	32	32	106496	11075584	1124864	2224202240
BTC_ijb_jcid_var144	136	136	136	32	32	139264	18939904	2515456	3549086464
BTC_ijb_jcid_var144	168	168	168	32	32	172032	28901376	4741632	5912928000
BTC_ijb_jcid_var144	200	200	200	32	32	204800	40960000	8000000	8503360000
BTC_ijb_jcid_var144	232	232	232	32	32	237568	55115776	12487168	11401860864
BTC_ijb_jcid_var144	264	264	264	32	32	270336	71368704	18399744	14981015808
BTC_ijb_jcid_var144	296	296	296	32	32	303104	89718784	25934336	20017101824
BTC_ijb_jcid_var144	328	328	328	32	32	335872	110166016	35287552	24568742912
BTC_ijb_jcid_var144	360	360	360	32	32	368640	132710400	46656000	30476736000
BTC_ijb_jcid_var144	392	392	392	32	32	401408	157351936	60236288	34943808256
BTC_ijb_jcid_var144	424	424	424	32	32	434176	184090624	76225024	44202603776
BTC_ijb_jcid_var144	456	456	456	32	32	466944	212926464	94818816	55971380736
BTC_ijb_jcid_var144	488	488	488	32	32	499712	243859456	116214272	70045771008
BTC_ijb_jcid_var144	520	520	520	32	32	532480	276889600	140608000	79548435200
BTC_ijb_jcid_var144	552	552	552	32	32	565248	312016896	168196608	86585907456
BTC_ijb_jcid_var144	584	584	584	32	32	598016	349241344	199176704	97629326336
BTC_ijb_jcid_var144	616	616	616	32	32	630784	388562944	233744896	122281972736
BTC_ijb_jcid_var144	648	648	648	32	32	663552	429981696	272097792	133957774080
BTC_ijb_jcid_var144	680	680	680	32	32	696320	473497600	314432000	162679718400
BTC_ijb_jcid_var144	712	712	712	32	32	729088	519110656	360944128	178381426944
BTC_ijb_jcid_var144	744	744	744	32	32	761856	566820864	411830784	197490574080
BTC_ijb_jcid_var144	776	776	776	32	32	794624	616628224	467288576	210655617024
BTC_ijb_jcid_var144	808	808	808	32	32	827392	668532736	527514112	247255265536
BTC_ijb_jcid_var144	840	840	840	32	32	860160	722534400	592704000	275009011200
BTC_ijb_jcid_var144	872	872	872	32	32	892928	778633216	663054848	291224030464
BTC_ijb_jcid_var144	904	904	904	32	32	925696	836829184	738763264	315563055104
BTC_ijb_jcid_var144	936	936	936	32	32	958464	897122304	820025856	342115488000
BTC_ijb_jcid_var144	968	968	968	32	32	991232	959512576	907039232	362006104064
BTC_ijb_jcid_var144	1000	1000	1000	32	32	1024000	1024000000	1000000000	409176000000


==> figures/data/ijb_jcid10/pred/var145.dat <==
BTC_ijb_jcid_var145	8	8	8	32	32	8192	65536	512	14371136
BTC_ijb_jcid_var145	40	40	40	32	32	40960	1638400	64000	685798400
BTC_ijb_jcid_var145	72	72	72	32	32	73728	5308416	373248	4541951232
BTC_ijb_jcid_var145	104	104	104	32	32	106496	11075584	1124864	12748354112
BTC_ijb_jcid_var145	136	136	136	32	32	139264	18939904	2515456	27372618816
BTC_ijb_jcid_var145	168	168	168	32	32	172032	28901376	4741632	54564414912
BTC_ijb_jcid_var145	200	200	200	32	32	204800	40960000	8000000	94085280000
BTC_ijb_jcid_var145	232	232	232	32	32	237568	55115776	12487168	165199581120
BTC_ijb_jcid_var145	264	264	264	32	32	270336	71368704	18399744	312320251584
BTC_ijb_jcid_var145	296	296	296	32	32	303104	89718784	25934336	482482474560
BTC_ijb_jcid_var145	328	328	328	32	32	335872	110166016	35287552	778175297792
BTC_ijb_jcid_var145	360	360	360	32	32	368640	132710400	46656000	1210222814400
BTC_ijb_jcid_var145	392	392	392	32	32	401408	157351936	60236288	1798775724928
BTC_ijb_jcid_var145	424	424	424	32	32	434176	184090624	76225024	2434190051328
BTC_ijb_jcid_var145	456	456	456	32	32	466944	212926464	94818816	3539663545536
BTC_ijb_jcid_var145	488	488	488	32	32	499712	243859456	116214272	4935392466176
BTC_ijb_jcid_var145	520	520	520	32	32	532480	276889600	140608000	6475252846400
BTC_ijb_jcid_var145	552	552	552	32	32	565248	312016896	168196608	6760205907264
BTC_ijb_jcid_var145	584	584	584	32	32	598016	349241344	199176704	8966581197952
BTC_ijb_jcid_var145	616	616	616	32	32	630784	388562944	233744896	10678727781568
BTC_ijb_jcid_var145	648	648	648	32	32	663552	429981696	272097792	12860742449664
BTC_ijb_jcid_var145	680	680	680	32	32	696320	473497600	314432000	14883353881600
BTC_ijb_jcid_var145	712	712	712	32	32	729088	519110656	360944128	17641969053888
BTC_ijb_jcid_var145	744	744	744	32	32	761856	566820864	411830784	20759622067008
BTC_ijb_jcid_var145	776	776	776	32	32	794624	616628224	467288576	23632384474304
BTC_ijb_jcid_var145	808	808	808	32	32	827392	668532736	527514112	26366215568896
BTC_ijb_jcid_var145	840	840	840	32	32	860160	722534400	592704000	28490135385600
BTC_ijb_jcid_var145	872	872	872	32	32	892928	778633216	663054848	33665249580224
BTC_ijb_jcid_var145	904	904	904	32	32	925696	836829184	738763264	35992513533440
BTC_ijb_jcid_var145	936	936	936	32	32	958464	897122304	820025856	39927725637696
BTC_ijb_jcid_var145	968	968	968	32	32	991232	959512576	907039232	44822373438656
BTC_ijb_jcid_var145	1000	1000	1000	32	32	1024000	1024000000	1000000000	49588602000000


==> figures/data/ijb_jcid10/pred/var146.dat <==
BTC_ijb_jcid_var146	8	8	8	32	32	8192	65536	512	14063360
BTC_ijb_jcid_var146	40	40	40	32	32	40960	1638400	64000	722650880
BTC_ijb_jcid_var146	72	72	72	32	32	73728	5308416	373248	18763165440
BTC_ijb_jcid_var146	104	104	104	32	32	106496	11075584	1124864	58607491072
BTC_ijb_jcid_var146	136	136	136	32	32	139264	18939904	2515456	129185533952
BTC_ijb_jcid_var146	168	168	168	32	32	172032	28901376	4741632	247419260928
BTC_ijb_jcid_var146	200	200	200	32	32	204800	40960000	8000000	396064000000
BTC_ijb_jcid_var146	232	232	232	32	32	237568	55115776	12487168	642582775808
BTC_ijb_jcid_var146	264	264	264	32	32	270336	71368704	18399744	1037261592576
BTC_ijb_jcid_var146	296	296	296	32	32	303104	89718784	25934336	1170903027712
BTC_ijb_jcid_var146	328	328	328	32	32	335872	110166016	35287552	1742919325696
BTC_ijb_jcid_var146	360	360	360	32	32	368640	132710400	46656000	2320126156800
BTC_ijb_jcid_var146	392	392	392	32	32	401408	157351936	60236288	2653873166336
BTC_ijb_jcid_var146	424	424	424	32	32	434176	184090624	76225024	3685195145216
BTC_ijb_jcid_var146	456	456	456	32	32	466944	212926464	94818816	4693864089600
BTC_ijb_jcid_var146	488	488	488	32	32	499712	243859456	116214272	5961060575232
BTC_ijb_jcid_var146	520	520	520	32	32	532480	276889600	140608000	6820483072000
BTC_ijb_jcid_var146	552	552	552	32	32	565248	312016896	168196608	7633210595328
BTC_ijb_jcid_var146	584	584	584	32	32	598016	349241344	199176704	8927962062848
BTC_ijb_jcid_var146	616	616	616	32	32	630784	388562944	233744896	10408204871680
BTC_ijb_jcid_var146	648	648	648	32	32	663552	429981696	272097792	11872399288320
BTC_ijb_jcid_var146	680	680	680	32	32	696320	473497600	314432000	14044190361600
BTC_ijb_jcid_var146	712	712	712	32	32	729088	519110656	360944128	18340779698176
BTC_ijb_jcid_var146	744	744	744	32	32	761856	566820864	411830784	21714978152448
BTC_ijb_jcid_var146	776	776	776	32	32	794624	616628224	467288576	24847246252032
BTC_ijb_jcid_var146	808	808	808	32	32	827392	668532736	527514112	25165974722560
BTC_ijb_jcid_var146	840	840	840	32	32	860160	722534400	592704000	27671893401600
BTC_ijb_jcid_var146	872	872	872	32	32	892928	778633216	663054848	33373849901056
BTC_ijb_jcid_var146	904	904	904	32	32	925696	836829184	738763264	37391646164992
BTC_ijb_jcid_var146	936	936	936	32	32	958464	897122304	820025856	41033364922368
BTC_ijb_jcid_var146	968	968	968	32	32	991232	959512576	907039232	46753989382144
BTC_ijb_jcid_var146	1000	1000	1000	32	32	1024000	1024000000	1000000000	45393152000000


==> figures/data/ijb_jcid10/pred/var147.dat <==
BTC_ijb_jcid_var147	8	8	8	32	32	8192	65536	512	14713600
BTC_ijb_jcid_var147	40	40	40	32	32	40960	1638400	64000	718379200
BTC_ijb_jcid_var147	72	72	72	32	32	73728	5308416	373248	3237931584
BTC_ijb_jcid_var147	104	104	104	32	32	106496	11075584	1124864	8521061120
BTC_ijb_jcid_var147	136	136	136	32	32	139264	18939904	2515456	17157019072
BTC_ijb_jcid_var147	168	168	168	32	32	172032	28901376	4741632	32377669632
BTC_ijb_jcid_var147	200	200	200	32	32	204800	40960000	8000000	53355960000
BTC_ijb_jcid_var147	232	232	232	32	32	237568	55115776	12487168	88153539264
BTC_ijb_jcid_var147	264	264	264	32	32	270336	71368704	18399744	223169310144
BTC_ijb_jcid_var147	296	296	296	32	32	303104	89718784	25934336	396673291712
BTC_ijb_jcid_var147	328	328	328	32	32	335872	110166016	35287552	607000009152
BTC_ijb_jcid_var147	360	360	360	32	32	368640	132710400	46656000	985198593600
BTC_ijb_jcid_var147	392	392	392	32	32	401408	157351936	60236288	1564004177792
BTC_ijb_jcid_var147	424	424	424	32	32	434176	184090624	76225024	2349879601728
BTC_ijb_jcid_var147	456	456	456	32	32	466944	212926464	94818816	3275190370944
BTC_ijb_jcid_var147	488	488	488	32	32	499712	243859456	116214272	4718329211200
BTC_ijb_jcid_var147	520	520	520	32	32	532480	276889600	140608000	6239472428800
BTC_ijb_jcid_var147	552	552	552	32	32	565248	312016896	168196608	7213092947136
BTC_ijb_jcid_var147	584	584	584	32	32	598016	349241344	199176704	8872683365312
BTC_ijb_jcid_var147	616	616	616	32	32	630784	388562944	233744896	10622518205376
BTC_ijb_jcid_var147	648	648	648	32	32	663552	429981696	272097792	12343716334080
BTC_ijb_jcid_var147	680	680	680	32	32	696320	473497600	314432000	14661696892800
BTC_ijb_jcid_var147	712	712	712	32	32	729088	519110656	360944128	17290994486592
BTC_ijb_jcid_var147	744	744	744	32	32	761856	566820864	411830784	20660235785280
BTC_ijb_jcid_var147	776	776	776	32	32	794624	616628224	467288576	23558377043904
BTC_ijb_jcid_var147	808	808	808	32	32	827392	668532736	527514112	26632806707520
BTC_ijb_jcid_var147	840	840	840	32	32	860160	722534400	592704000	28732621176000
BTC_ijb_jcid_var147	872	872	872	32	32	892928	778633216	663054848	32851433396544
BTC_ijb_jcid_var147	904	904	904	32	32	925696	836829184	738763264	35953386048576
BTC_ijb_jcid_var147	936	936	936	32	32	958464	897122304	820025856	39995178020928
BTC_ijb_jcid_var147	968	968	968	32	32	991232	959512576	907039232	44758186357632
BTC_ijb_jcid_var147	1000	1000	1000	32	32	1024000	1024000000	1000000000	49506543000000


==> figures/data/ijb_jcid10/pred/var148.dat <==
BTC_ijb_jcid_var148	8	8	8	32	32	8192	65536	512	10780432
BTC_ijb_jcid_var148	40	40	40	32	32	40960	1638400	64000	435913640
BTC_ijb_jcid_var148	72	72	72	32	32	73728	5308416	373248	1536546168
BTC_ijb_jcid_var148	104	104	104	32	32	106496	11075584	1124864	2999746568
BTC_ijb_jcid_var148	136	136	136	32	32	139264	18939904	2515456	5261031888
BTC_ijb_jcid_var148	168	168	168	32	32	172032	28901376	4741632	8549125200
BTC_ijb_jcid_var148	200	200	200	32	32	204800	40960000	8000000	13738671800
BTC_ijb_jcid_var148	232	232	232	32	32	237568	55115776	12487168	20755396512
BTC_ijb_jcid_var148	264	264	264	32	32	270336	71368704	18399744	27440104032
BTC_ijb_jcid_var148	296	296	296	32	32	303104	89718784	25934336	34977045720
BTC_ijb_jcid_var148	328	328	328	32	32	335872	110166016	35287552	45394561056
BTC_ijb_jcid_var148	360	360	360	32	32	368640	132710400	46656000	60441292800
BTC_ijb_jcid_var148	392	392	392	32	32	401408	157351936	60236288	74634678496
BTC_ijb_jcid_var148	424	424	424	32	32	434176	184090624	76225024	99409471624
BTC_ijb_jcid_var148	456	456	456	32	32	466944	212926464	94818816	120176705592
BTC_ijb_jcid_var148	488	488	488	32	32	499712	243859456	116214272	141720614848
BTC_ijb_jcid_var148	520	520	520	32	32	532480	276889600	140608000	137380500400
BTC_ijb_jcid_var148	552	552	552	32	32	565248	312016896	168196608	193936667736
BTC_ijb_jcid_var148	584	584	584	32	32	598016	349241344	199176704	182147991664
BTC_ijb_jcid_var148	616	616	616	32	32	630784	388562944	233744896	199629544576
BTC_ijb_jcid_var148	648	648	648	32	32	663552	429981696	272097792	293070173976
BTC_ijb_jcid_var148	680	680	680	32	32	696320	473497600	314432000	267368243240
BTC_ijb_jcid_var148	712	712	712	32	32	729088	519110656	360944128	366739400736
BTC_ijb_jcid_var148	744	744	744	32	32	761856	566820864	411830784	322528563696
BTC_ijb_jcid_var148	776	776	776	32	32	794624	616628224	467288576	328199551216
BTC_ijb_jcid_var148	808	808	808	32	32	827392	668532736	527514112	387636063224
BTC_ijb_jcid_var148	840	840	840	32	32	860160	722534400	592704000	546704471040
BTC_ijb_jcid_var148	872	872	872	32	32	892928	778633216	663054848	441952292056
BTC_ijb_jcid_var148	904	904	904	32	32	925696	836829184	738763264	657838265184
BTC_ijb_jcid_var148	936	936	936	32	32	958464	897122304	820025856	682131700224
BTC_ijb_jcid_var148	968	968	968	32	32	991232	959512576	907039232	640630396648
BTC_ijb_jcid_var148	1000	1000	1000	32	32	1024000	1024000000	1000000000	602991453000


==> figures/data/ijb_jcid10/pred/var149.dat <==
BTC_ijb_jcid_var149	8	8	8	32	32	8192	65536	512	15218016
BTC_ijb_jcid_var149	40	40	40	32	32	40960	1638400	64000	826058240
BTC_ijb_jcid_var149	72	72	72	32	32	73728	5308416	373248	3478263552
BTC_ijb_jcid_var149	104	104	104	32	32	106496	11075584	1124864	24480501760
BTC_ijb_jcid_var149	136	136	136	32	32	139264	18939904	2515456	118330601472
BTC_ijb_jcid_var149	168	168	168	32	32	172032	28901376	4741632	200424720384
BTC_ijb_jcid_var149	200	200	200	32	32	204800	40960000	8000000	377785600000
BTC_ijb_jcid_var149	232	232	232	32	32	237568	55115776	12487168	580456962048
BTC_ijb_jcid_var149	264	264	264	32	32	270336	71368704	18399744	779339556864
BTC_ijb_jcid_var149	296	296	296	32	32	303104	89718784	25934336	1221599748096
BTC_ijb_jcid_var149	328	328	328	32	32	335872	110166016	35287552	1663179786240
BTC_ijb_jcid_var149	360	360	360	32	32	368640	132710400	46656000	2214281318400
BTC_ijb_jcid_var149	392	392	392	32	32	401408	157351936	60236288	2848202807296
BTC_ijb_jcid_var149	424	424	424	32	32	434176	184090624	76225024	3527619323904
BTC_ijb_jcid_var149	456	456	456	32	32	466944	212926464	94818816	4104423751680
BTC_ijb_jcid_var149	488	488	488	32	32	499712	243859456	116214272	5202535737344
BTC_ijb_jcid_var149	520	520	520	32	32	532480	276889600	140608000	6899656192000
BTC_ijb_jcid_var149	552	552	552	32	32	565248	312016896	168196608	7165146249216
BTC_ijb_jcid_var149	584	584	584	32	32	598016	349241344	199176704	8925320925184
BTC_ijb_jcid_var149	616	616	616	32	32	630784	388562944	233744896	11664040306688
BTC_ijb_jcid_var149	648	648	648	32	32	663552	429981696	272097792	13467429826560
BTC_ijb_jcid_var149	680	680	680	32	32	696320	473497600	314432000	16654316288000
BTC_ijb_jcid_var149	712	712	712	32	32	729088	519110656	360944128	16129725192192
BTC_ijb_jcid_var149	744	744	744	32	32	761856	566820864	411830784	20731721084928
BTC_ijb_jcid_var149	776	776	776	32	32	794624	616628224	467288576	23980055003136
BTC_ijb_jcid_var149	808	808	808	32	32	827392	668532736	527514112	24300391962624
BTC_ijb_jcid_var149	840	840	840	32	32	860160	722534400	592704000	29902424832000
BTC_ijb_jcid_var149	872	872	872	32	32	892928	778633216	663054848	29739457703936
BTC_ijb_jcid_var149	904	904	904	32	32	925696	836829184	738763264	37405349242880
BTC_ijb_jcid_var149	936	936	936	32	32	958464	897122304	820025856	38673260421120
BTC_ijb_jcid_var149	968	968	968	32	32	991232	959512576	907039232	48282732793856
BTC_ijb_jcid_var149	1000	1000	1000	32	32	1024000	1024000000	1000000000	58570816000000


==> figures/data/ijb_jcid10/pred/var15.dat <==
BTC_ijb_jcid_var15	8	8	8	32	32	8192	65536	512	1017344
BTC_ijb_jcid_var15	40	40	40	32	32	40960	1638400	64000	137472000
BTC_ijb_jcid_var15	72	72	72	32	32	73728	5308416	373248	805095936
BTC_ijb_jcid_var15	104	104	104	32	32	106496	11075584	1124864	2471326208
BTC_ijb_jcid_var15	136	136	136	32	32	139264	18939904	2515456	5541549568
BTC_ijb_jcid_var15	168	168	168	32	32	172032	28901376	4741632	9634996224
BTC_ijb_jcid_var15	200	200	200	32	32	204800	40960000	8000000	17480000000
BTC_ijb_jcid_var15	232	232	232	32	32	237568	55115776	12487168	26460308992
BTC_ijb_jcid_var15	264	264	264	32	32	270336	71368704	18399744	40589835264
BTC_ijb_jcid_var15	296	296	296	32	32	303104	89718784	25934336	54643645952
BTC_ijb_jcid_var15	328	328	328	32	32	335872	110166016	35287552	72339481600
BTC_ijb_jcid_var15	360	360	360	32	32	368640	132710400	46656000	102923136000
BTC_ijb_jcid_var15	392	392	392	32	32	401408	157351936	60236288	135712356864
BTC_ijb_jcid_var15	424	424	424	32	32	434176	184090624	76225024	168152402944
BTC_ijb_jcid_var15	456	456	456	32	32	466944	212926464	94818816	199783245312
BTC_ijb_jcid_var15	488	488	488	32	32	499712	243859456	116214272	248349899264
BTC_ijb_jcid_var15	520	520	520	32	32	532480	276889600	140608000	286980928000
BTC_ijb_jcid_var15	552	552	552	32	32	565248	312016896	168196608	341270917632
BTC_ijb_jcid_var15	584	584	584	32	32	598016	349241344	199176704	454919591936
BTC_ijb_jcid_var15	616	616	616	32	32	630784	388562944	233744896	463516128768
BTC_ijb_jcid_var15	648	648	648	32	32	663552	429981696	272097792	600247729152
BTC_ijb_jcid_var15	680	680	680	32	32	696320	473497600	314432000	671941184000
BTC_ijb_jcid_var15	712	712	712	32	32	729088	519110656	360944128	802739740672
BTC_ijb_jcid_var15	744	744	744	32	32	761856	566820864	411830784	884612524032
BTC_ijb_jcid_var15	776	776	776	32	32	794624	616628224	467288576	994390089728
BTC_ijb_jcid_var15	808	808	808	32	32	827392	668532736	527514112	1147343193600
BTC_ijb_jcid_var15	840	840	840	32	32	860160	722534400	592704000	1271942784000
BTC_ijb_jcid_var15	872	872	872	32	32	892928	778633216	663054848	1406339332608
BTC_ijb_jcid_var15	904	904	904	32	32	925696	836829184	738763264	1529239956480
BTC_ijb_jcid_var15	936	936	936	32	32	958464	897122304	820025856	1754035305984
BTC_ijb_jcid_var15	968	968	968	32	32	991232	959512576	907039232	1859430425600
BTC_ijb_jcid_var15	1000	1000	1000	32	32	1024000	1024000000	1000000000	2212000000000


==> figures/data/ijb_jcid10/pred/var150.dat <==
BTC_ijb_jcid_var150	8	8	8	32	32	8192	65536	512	10326848
BTC_ijb_jcid_var150	40	40	40	32	32	40960	1638400	64000	396114464
BTC_ijb_jcid_var150	72	72	72	32	32	73728	5308416	373248	1490933056
BTC_ijb_jcid_var150	104	104	104	32	32	106496	11075584	1124864	3500084224
BTC_ijb_jcid_var150	136	136	136	32	32	139264	18939904	2515456	5937394432
BTC_ijb_jcid_var150	168	168	168	32	32	172032	28901376	4741632	9490919424
BTC_ijb_jcid_var150	200	200	200	32	32	204800	40960000	8000000	13122944000
BTC_ijb_jcid_var150	232	232	232	32	32	237568	55115776	12487168	20234386688
BTC_ijb_jcid_var150	264	264	264	32	32	270336	71368704	18399744	25603556352
BTC_ijb_jcid_var150	296	296	296	32	32	303104	89718784	25934336	34333575168
BTC_ijb_jcid_var150	328	328	328	32	32	335872	110166016	35287552	41694772224
BTC_ijb_jcid_var150	360	360	360	32	32	368640	132710400	46656000	55942168320
BTC_ijb_jcid_var150	392	392	392	32	32	401408	157351936	60236288	61412589056
BTC_ijb_jcid_var150	424	424	424	32	32	434176	184090624	76225024	80172972800
BTC_ijb_jcid_var150	456	456	456	32	32	466944	212926464	94818816	91732389120
BTC_ijb_jcid_var150	488	488	488	32	32	499712	243859456	116214272	114705750784
BTC_ijb_jcid_var150	520	520	520	32	32	532480	276889600	140608000	141838511360
BTC_ijb_jcid_var150	552	552	552	32	32	565248	312016896	168196608	167417413632
BTC_ijb_jcid_var150	584	584	584	32	32	598016	349241344	199176704	193575181568
BTC_ijb_jcid_var150	616	616	616	32	32	630784	388562944	233744896	248306485504
BTC_ijb_jcid_var150	648	648	648	32	32	663552	429981696	272097792	257692161024
BTC_ijb_jcid_var150	680	680	680	32	32	696320	473497600	314432000	298915553280
BTC_ijb_jcid_var150	712	712	712	32	32	729088	519110656	360944128	341119108864
BTC_ijb_jcid_var150	744	744	744	32	32	761856	566820864	411830784	369929894400
BTC_ijb_jcid_var150	776	776	776	32	32	794624	616628224	467288576	413214685952
BTC_ijb_jcid_var150	808	808	808	32	32	827392	668532736	527514112	452618458880
BTC_ijb_jcid_var150	840	840	840	32	32	860160	722534400	592704000	513195486720
BTC_ijb_jcid_var150	872	872	872	32	32	892928	778633216	663054848	554403396864
BTC_ijb_jcid_var150	904	904	904	32	32	925696	836829184	738763264	618269060608
BTC_ijb_jcid_var150	936	936	936	32	32	958464	897122304	820025856	662563878912
BTC_ijb_jcid_var150	968	968	968	32	32	991232	959512576	907039232	739569656320
BTC_ijb_jcid_var150	1000	1000	1000	32	32	1024000	1024000000	1000000000	798574784000


==> figures/data/ijb_jcid10/pred/var151.dat <==
BTC_ijb_jcid_var151	8	8	8	32	32	8192	65536	512	15041792
BTC_ijb_jcid_var151	40	40	40	32	32	40960	1638400	64000	417977600
BTC_ijb_jcid_var151	72	72	72	32	32	73728	5308416	373248	1300411584
BTC_ijb_jcid_var151	104	104	104	32	32	106496	11075584	1124864	2636767744
BTC_ijb_jcid_var151	136	136	136	32	32	139264	18939904	2515456	4268543872
BTC_ijb_jcid_var151	168	168	168	32	32	172032	28901376	4741632	6622422912
BTC_ijb_jcid_var151	200	200	200	32	32	204800	40960000	8000000	9883400000
BTC_ijb_jcid_var151	232	232	232	32	32	237568	55115776	12487168	13495883584
BTC_ijb_jcid_var151	264	264	264	32	32	270336	71368704	18399744	16997390784
BTC_ijb_jcid_var151	296	296	296	32	32	303104	89718784	25934336	21876400960
BTC_ijb_jcid_var151	328	328	328	32	32	335872	110166016	35287552	27900189056
BTC_ijb_jcid_var151	360	360	360	32	32	368640	132710400	46656000	34670592000
BTC_ijb_jcid_var151	392	392	392	32	32	401408	157351936	60236288	42051229248
BTC_ijb_jcid_var151	424	424	424	32	32	434176	184090624	76225024	51524700480
BTC_ijb_jcid_var151	456	456	456	32	32	466944	212926464	94818816	62445883968
BTC_ijb_jcid_var151	488	488	488	32	32	499712	243859456	116214272	71585848256
BTC_ijb_jcid_var151	520	520	520	32	32	532480	276889600	140608000	85044315200
BTC_ijb_jcid_var151	552	552	552	32	32	565248	312016896	168196608	97267001472
BTC_ijb_jcid_var151	584	584	584	32	32	598016	349241344	199176704	115529650496
BTC_ijb_jcid_var151	616	616	616	32	32	630784	388562944	233744896	127060462144
BTC_ijb_jcid_var151	648	648	648	32	32	663552	429981696	272097792	141645376512
BTC_ijb_jcid_var151	680	680	680	32	32	696320	473497600	314432000	161643480000
BTC_ijb_jcid_var151	712	712	712	32	32	729088	519110656	360944128	173080820480
BTC_ijb_jcid_var151	744	744	744	32	32	761856	566820864	411830784	202526091072
BTC_ijb_jcid_var151	776	776	776	32	32	794624	616628224	467288576	229055706880
BTC_ijb_jcid_var151	808	808	808	32	32	827392	668532736	527514112	236606400832
BTC_ijb_jcid_var151	840	840	840	32	32	860160	722534400	592704000	264565425600
BTC_ijb_jcid_var151	872	872	872	32	32	892928	778633216	663054848	304122424256
BTC_ijb_jcid_var151	904	904	904	32	32	925696	836829184	738763264	330051477568
BTC_ijb_jcid_var151	936	936	936	32	32	958464	897122304	820025856	354623510592
BTC_ijb_jcid_var151	968	968	968	32	32	991232	959512576	907039232	386325624960
BTC_ijb_jcid_var151	1000	1000	1000	32	32	1024000	1024000000	1000000000	436039000000


==> figures/data/ijb_jcid10/pred/var152.dat <==
BTC_ijb_jcid_var152	8	8	8	32	32	8192	65536	512	13737472
BTC_ijb_jcid_var152	40	40	40	32	32	40960	1638400	64000	437689600
BTC_ijb_jcid_var152	72	72	72	32	32	73728	5308416	373248	1606632192
BTC_ijb_jcid_var152	104	104	104	32	32	106496	11075584	1124864	3614793728
BTC_ijb_jcid_var152	136	136	136	32	32	139264	18939904	2515456	6103975936
BTC_ijb_jcid_var152	168	168	168	32	32	172032	28901376	4741632	10800986112
BTC_ijb_jcid_var152	200	200	200	32	32	204800	40960000	8000000	9792000000
BTC_ijb_jcid_var152	232	232	232	32	32	237568	55115776	12487168	12795471872
BTC_ijb_jcid_var152	264	264	264	32	32	270336	71368704	18399744	18116499456
BTC_ijb_jcid_var152	296	296	296	32	32	303104	89718784	25934336	24563320832
BTC_ijb_jcid_var152	328	328	328	32	32	335872	110166016	35287552	31232065536
BTC_ijb_jcid_var152	360	360	360	32	32	368640	132710400	46656000	39842150400
BTC_ijb_jcid_var152	392	392	392	32	32	401408	157351936	60236288	48567658496
BTC_ijb_jcid_var152	424	424	424	32	32	434176	184090624	76225024	57792950272
BTC_ijb_jcid_var152	456	456	456	32	32	466944	212926464	94818816	68083236864
BTC_ijb_jcid_var152	488	488	488	32	32	499712	243859456	116214272	77364412416
BTC_ijb_jcid_var152	520	520	520	32	32	532480	276889600	140608000	88457574400
BTC_ijb_jcid_var152	552	552	552	32	32	565248	312016896	168196608	99650396160
BTC_ijb_jcid_var152	584	584	584	32	32	598016	349241344	199176704	118742056960
BTC_ijb_jcid_var152	616	616	616	32	32	630784	388562944	233744896	135511326720
BTC_ijb_jcid_var152	648	648	648	32	32	663552	429981696	272097792	155975860224
BTC_ijb_jcid_var152	680	680	680	32	32	696320	473497600	314432000	179440793600
BTC_ijb_jcid_var152	712	712	712	32	32	729088	519110656	360944128	204805376000
BTC_ijb_jcid_var152	744	744	744	32	32	761856	566820864	411830784	222937731072
BTC_ijb_jcid_var152	776	776	776	32	32	794624	616628224	467288576	238789279744
BTC_ijb_jcid_var152	808	808	808	32	32	827392	668532736	527514112	274390904832
BTC_ijb_jcid_var152	840	840	840	32	32	860160	722534400	592704000	307686758400
BTC_ijb_jcid_var152	872	872	872	32	32	892928	778633216	663054848	333401010176
BTC_ijb_jcid_var152	904	904	904	32	32	925696	836829184	738763264	357979834368
BTC_ijb_jcid_var152	936	936	936	32	32	958464	897122304	820025856	387248449536
BTC_ijb_jcid_var152	968	968	968	32	32	991232	959512576	907039232	428452349952
BTC_ijb_jcid_var152	1000	1000	1000	32	32	1024000	1024000000	1000000000	464928000000


==> figures/data/ijb_jcid10/pred/var153.dat <==
BTC_ijb_jcid_var153	8	8	8	32	32	8192	65536	512	13241088
BTC_ijb_jcid_var153	40	40	40	32	32	40960	1638400	64000	468289600
BTC_ijb_jcid_var153	72	72	72	32	32	73728	5308416	373248	1696225536
BTC_ijb_jcid_var153	104	104	104	32	32	106496	11075584	1124864	2658021184
BTC_ijb_jcid_var153	136	136	136	32	32	139264	18939904	2515456	4390081088
BTC_ijb_jcid_var153	168	168	168	32	32	172032	28901376	4741632	6686378496
BTC_ijb_jcid_var153	200	200	200	32	32	204800	40960000	8000000	9654280000
BTC_ijb_jcid_var153	232	232	232	32	32	237568	55115776	12487168	13583186112
BTC_ijb_jcid_var153	264	264	264	32	32	270336	71368704	18399744	18870052608
BTC_ijb_jcid_var153	296	296	296	32	32	303104	89718784	25934336	22154318912
BTC_ijb_jcid_var153	328	328	328	32	32	335872	110166016	35287552	28273935872
BTC_ijb_jcid_var153	360	360	360	32	32	368640	132710400	46656000	36107726400
BTC_ijb_jcid_var153	392	392	392	32	32	401408	157351936	60236288	42307079808
BTC_ijb_jcid_var153	424	424	424	32	32	434176	184090624	76225024	51527576896
BTC_ijb_jcid_var153	456	456	456	32	32	466944	212926464	94818816	59543097408
BTC_ijb_jcid_var153	488	488	488	32	32	499712	243859456	116214272	71132422080
BTC_ijb_jcid_var153	520	520	520	32	32	532480	276889600	140608000	86154848000
BTC_ijb_jcid_var153	552	552	552	32	32	565248	312016896	168196608	98987969664
BTC_ijb_jcid_var153	584	584	584	32	32	598016	349241344	199176704	109921666688
BTC_ijb_jcid_var153	616	616	616	32	32	630784	388562944	233744896	125730848320
BTC_ijb_jcid_var153	648	648	648	32	32	663552	429981696	272097792	140034204864
BTC_ijb_jcid_var153	680	680	680	32	32	696320	473497600	314432000	158129240000
BTC_ijb_jcid_var153	712	712	712	32	32	729088	519110656	360944128	170622142080
BTC_ijb_jcid_var153	744	744	744	32	32	761856	566820864	411830784	197646117696
BTC_ijb_jcid_var153	776	776	776	32	32	794624	616628224	467288576	214086815872
BTC_ijb_jcid_var153	808	808	808	32	32	827392	668532736	527514112	241480683456
BTC_ijb_jcid_var153	840	840	840	32	32	860160	722534400	592704000	267648897600
BTC_ijb_jcid_var153	872	872	872	32	32	892928	778633216	663054848	287380289344
BTC_ijb_jcid_var153	904	904	904	32	32	925696	836829184	738763264	326938701824
BTC_ijb_jcid_var153	936	936	936	32	32	958464	897122304	820025856	341983197504
BTC_ijb_jcid_var153	968	968	968	32	32	991232	959512576	907039232	379386025216
BTC_ijb_jcid_var153	1000	1000	1000	32	32	1024000	1024000000	1000000000	430108000000


==> figures/data/ijb_jcid10/pred/var154.dat <==
BTC_ijb_jcid_var154	8	8	8	32	32	8192	65536	512	13745152
BTC_ijb_jcid_var154	40	40	40	32	32	40960	1638400	64000	443280640
BTC_ijb_jcid_var154	72	72	72	32	32	73728	5308416	373248	1088266752
BTC_ijb_jcid_var154	104	104	104	32	32	106496	11075584	1124864	2198849536
BTC_ijb_jcid_var154	136	136	136	32	32	139264	18939904	2515456	3824972800
BTC_ijb_jcid_var154	168	168	168	32	32	172032	28901376	4741632	6419266560
BTC_ijb_jcid_var154	200	200	200	32	32	204800	40960000	8000000	9909600000
BTC_ijb_jcid_var154	232	232	232	32	32	237568	55115776	12487168	15042516224
BTC_ijb_jcid_var154	264	264	264	32	32	270336	71368704	18399744	19918280448
BTC_ijb_jcid_var154	296	296	296	32	32	303104	89718784	25934336	23601998080
BTC_ijb_jcid_var154	328	328	328	32	32	335872	110166016	35287552	30248747776
BTC_ijb_jcid_var154	360	360	360	32	32	368640	132710400	46656000	38227334400
BTC_ijb_jcid_var154	392	392	392	32	32	401408	157351936	60236288	46753193984
BTC_ijb_jcid_var154	424	424	424	32	32	434176	184090624	76225024	58368952576
BTC_ijb_jcid_var154	456	456	456	32	32	466944	212926464	94818816	67474400256
BTC_ijb_jcid_var154	488	488	488	32	32	499712	243859456	116214272	77975966208
BTC_ijb_jcid_var154	520	520	520	32	32	532480	276889600	140608000	92664998400
BTC_ijb_jcid_var154	552	552	552	32	32	565248	312016896	168196608	104534191872
BTC_ijb_jcid_var154	584	584	584	32	32	598016	349241344	199176704	118519688448
BTC_ijb_jcid_var154	616	616	616	32	32	630784	388562944	233744896	132847545600
BTC_ijb_jcid_var154	648	648	648	32	32	663552	429981696	272097792	156812308992
BTC_ijb_jcid_var154	680	680	680	32	32	696320	473497600	314432000	177138041600
BTC_ijb_jcid_var154	712	712	712	32	32	729088	519110656	360944128	192719831040
BTC_ijb_jcid_var154	744	744	744	32	32	761856	566820864	411830784	213923950848
BTC_ijb_jcid_var154	776	776	776	32	32	794624	616628224	467288576	231341566976
BTC_ijb_jcid_var154	808	808	808	32	32	827392	668532736	527514112	260625920256
BTC_ijb_jcid_var154	840	840	840	32	32	860160	722534400	592704000	296651174400
BTC_ijb_jcid_var154	872	872	872	32	32	892928	778633216	663054848	309424581888
BTC_ijb_jcid_var154	904	904	904	32	32	925696	836829184	738763264	338281659904
BTC_ijb_jcid_var154	936	936	936	32	32	958464	897122304	820025856	366968579328
BTC_ijb_jcid_var154	968	968	968	32	32	991232	959512576	907039232	394179760128
BTC_ijb_jcid_var154	1000	1000	1000	32	32	1024000	1024000000	1000000000	445160000000


==> figures/data/ijb_jcid10/pred/var155.dat <==
BTC_ijb_jcid_var155	8	8	8	32	32	8192	65536	512	14344576
BTC_ijb_jcid_var155	40	40	40	32	32	40960	1638400	64000	462453760
BTC_ijb_jcid_var155	72	72	72	32	32	73728	5308416	373248	1673867520
BTC_ijb_jcid_var155	104	104	104	32	32	106496	11075584	1124864	3726587904
BTC_ijb_jcid_var155	136	136	136	32	32	139264	18939904	2515456	4712484864
BTC_ijb_jcid_var155	168	168	168	32	32	172032	28901376	4741632	7272308736
BTC_ijb_jcid_var155	200	200	200	32	32	204800	40960000	8000000	10612480000
BTC_ijb_jcid_var155	232	232	232	32	32	237568	55115776	12487168	14419664896
BTC_ijb_jcid_var155	264	264	264	32	32	270336	71368704	18399744	18004985856
BTC_ijb_jcid_var155	296	296	296	32	32	303104	89718784	25934336	25121259520
BTC_ijb_jcid_var155	328	328	328	32	32	335872	110166016	35287552	31593547776
BTC_ijb_jcid_var155	360	360	360	32	32	368640	132710400	46656000	39647232000
BTC_ijb_jcid_var155	392	392	392	32	32	401408	157351936	60236288	45907427328
BTC_ijb_jcid_var155	424	424	424	32	32	434176	184090624	76225024	54910781440
BTC_ijb_jcid_var155	456	456	456	32	32	466944	212926464	94818816	65142190080
BTC_ijb_jcid_var155	488	488	488	32	32	499712	243859456	116214272	75268745216
BTC_ijb_jcid_var155	520	520	520	32	32	532480	276889600	140608000	95379814400
BTC_ijb_jcid_var155	552	552	552	32	32	565248	312016896	168196608	103170336768
BTC_ijb_jcid_var155	584	584	584	32	32	598016	349241344	199176704	119931660288
BTC_ijb_jcid_var155	616	616	616	32	32	630784	388562944	233744896	140004085760
BTC_ijb_jcid_var155	648	648	648	32	32	663552	429981696	272097792	160275677184
BTC_ijb_jcid_var155	680	680	680	32	32	696320	473497600	314432000	181601126400
BTC_ijb_jcid_var155	712	712	712	32	32	729088	519110656	360944128	202128711680
BTC_ijb_jcid_var155	744	744	744	32	32	761856	566820864	411830784	218066614272
BTC_ijb_jcid_var155	776	776	776	32	32	794624	616628224	467288576	249387577344
BTC_ijb_jcid_var155	808	808	808	32	32	827392	668532736	527514112	267392202752
BTC_ijb_jcid_var155	840	840	840	32	32	860160	722534400	592704000	303532185600
BTC_ijb_jcid_var155	872	872	872	32	32	892928	778633216	663054848	329288853504
BTC_ijb_jcid_var155	904	904	904	32	32	925696	836829184	738763264	351232899072
BTC_ijb_jcid_var155	936	936	936	32	32	958464	897122304	820025856	390220167168
BTC_ijb_jcid_var155	968	968	968	32	32	991232	959512576	907039232	428002578432
BTC_ijb_jcid_var155	1000	1000	1000	32	32	1024000	1024000000	1000000000	490912000000


==> figures/data/ijb_jcid10/pred/var156.dat <==
BTC_ijb_jcid_var156	8	8	8	32	32	8192	65536	512	12444448
BTC_ijb_jcid_var156	40	40	40	32	32	40960	1638400	64000	443432960
BTC_ijb_jcid_var156	72	72	72	32	32	73728	5308416	373248	1429604352
BTC_ijb_jcid_var156	104	104	104	32	32	106496	11075584	1124864	3408208128
BTC_ijb_jcid_var156	136	136	136	32	32	139264	18939904	2515456	4218937600
BTC_ijb_jcid_var156	168	168	168	32	32	172032	28901376	4741632	6049193472
BTC_ijb_jcid_var156	200	200	200	32	32	204800	40960000	8000000	9298880000
BTC_ijb_jcid_var156	232	232	232	32	32	237568	55115776	12487168	11956463360
BTC_ijb_jcid_var156	264	264	264	32	32	270336	71368704	18399744	16063812864
BTC_ijb_jcid_var156	296	296	296	32	32	303104	89718784	25934336	21969536768
BTC_ijb_jcid_var156	328	328	328	32	32	335872	110166016	35287552	24403493888
BTC_ijb_jcid_var156	360	360	360	32	32	368640	132710400	46656000	36528537600
BTC_ijb_jcid_var156	392	392	392	32	32	401408	157351936	60236288	42835376640
BTC_ijb_jcid_var156	424	424	424	32	32	434176	184090624	76225024	53343134720
BTC_ijb_jcid_var156	456	456	456	32	32	466944	212926464	94818816	64077557760
BTC_ijb_jcid_var156	488	488	488	32	32	499712	243859456	116214272	77899760128
BTC_ijb_jcid_var156	520	520	520	32	32	532480	276889600	140608000	93376691200
BTC_ijb_jcid_var156	552	552	552	32	32	565248	312016896	168196608	98611964928
BTC_ijb_jcid_var156	584	584	584	32	32	598016	349241344	199176704	119369600000
BTC_ijb_jcid_var156	616	616	616	32	32	630784	388562944	233744896	138978036736
BTC_ijb_jcid_var156	648	648	648	32	32	663552	429981696	272097792	157107921408
BTC_ijb_jcid_var156	680	680	680	32	32	696320	473497600	314432000	175983891200
BTC_ijb_jcid_var156	712	712	712	32	32	729088	519110656	360944128	188832584448
BTC_ijb_jcid_var156	744	744	744	32	32	761856	566820864	411830784	216020745216
BTC_ijb_jcid_var156	776	776	776	32	32	794624	616628224	467288576	239904509696
BTC_ijb_jcid_var156	808	808	808	32	32	827392	668532736	527514112	275158672896
BTC_ijb_jcid_var156	840	840	840	32	32	860160	722534400	592704000	314440761600
BTC_ijb_jcid_var156	872	872	872	32	32	892928	778633216	663054848	317800972032
BTC_ijb_jcid_var156	904	904	904	32	32	925696	836829184	738763264	337189859328
BTC_ijb_jcid_var156	936	936	936	32	32	958464	897122304	820025856	378613647360
BTC_ijb_jcid_var156	968	968	968	32	32	991232	959512576	907039232	410307817216
BTC_ijb_jcid_var156	1000	1000	1000	32	32	1024000	1024000000	1000000000	448156000000


==> figures/data/ijb_jcid10/pred/var157.dat <==
BTC_ijb_jcid_var157	8	8	8	32	32	8192	65536	512	43389440
BTC_ijb_jcid_var157	40	40	40	32	32	40960	1638400	64000	383488000
BTC_ijb_jcid_var157	72	72	72	32	32	73728	5308416	373248	827430912
BTC_ijb_jcid_var157	104	104	104	32	32	106496	11075584	1124864	1102097152
BTC_ijb_jcid_var157	136	136	136	32	32	139264	18939904	2515456	1714722816
BTC_ijb_jcid_var157	168	168	168	32	32	172032	28901376	4741632	2623778304
BTC_ijb_jcid_var157	200	200	200	32	32	204800	40960000	8000000	3706176000
BTC_ijb_jcid_var157	232	232	232	32	32	237568	55115776	12487168	5130214144
BTC_ijb_jcid_var157	264	264	264	32	32	270336	71368704	18399744	6754268928
BTC_ijb_jcid_var157	296	296	296	32	32	303104	89718784	25934336	8312314624
BTC_ijb_jcid_var157	328	328	328	32	32	335872	110166016	35287552	10519091200
BTC_ijb_jcid_var157	360	360	360	32	32	368640	132710400	46656000	13159284480
BTC_ijb_jcid_var157	392	392	392	32	32	401408	157351936	60236288	15315508992
BTC_ijb_jcid_var157	424	424	424	32	32	434176	184090624	76225024	18543304192
BTC_ijb_jcid_var157	456	456	456	32	32	466944	212926464	94818816	21605396736
BTC_ijb_jcid_var157	488	488	488	32	32	499712	243859456	116214272	25431452416
BTC_ijb_jcid_var157	520	520	520	32	32	532480	276889600	140608000	28896258560
BTC_ijb_jcid_var157	552	552	552	32	32	565248	312016896	168196608	33721141248
BTC_ijb_jcid_var157	584	584	584	32	32	598016	349241344	199176704	39747002624
BTC_ijb_jcid_var157	616	616	616	32	32	630784	388562944	233744896	46794257664
BTC_ijb_jcid_var157	648	648	648	32	32	663552	429981696	272097792	53042231808
BTC_ijb_jcid_var157	680	680	680	32	32	696320	473497600	314432000	60180500480
BTC_ijb_jcid_var157	712	712	712	32	32	729088	519110656	360944128	68050157568
BTC_ijb_jcid_var157	744	744	744	32	32	761856	566820864	411830784	76715018496
BTC_ijb_jcid_var157	776	776	776	32	32	794624	616628224	467288576	85090597632
BTC_ijb_jcid_var157	808	808	808	32	32	827392	668532736	527514112	94073487872
BTC_ijb_jcid_var157	840	840	840	32	32	860160	722534400	592704000	103204147200
BTC_ijb_jcid_var157	872	872	872	32	32	892928	778633216	663054848	112310921216
BTC_ijb_jcid_var157	904	904	904	32	32	925696	836829184	738763264	122258261760
BTC_ijb_jcid_var157	936	936	936	32	32	958464	897122304	820025856	132419589120
BTC_ijb_jcid_var157	968	968	968	32	32	991232	959512576	907039232	141369507840
BTC_ijb_jcid_var157	1000	1000	1000	32	32	1024000	1024000000	1000000000	156625408000


==> figures/data/ijb_jcid10/pred/var158.dat <==
BTC_ijb_jcid_var158	8	8	8	32	32	8192	65536	512	40644352
BTC_ijb_jcid_var158	40	40	40	32	32	40960	1638400	64000	389794560
BTC_ijb_jcid_var158	72	72	72	32	32	73728	5308416	373248	850242816
BTC_ijb_jcid_var158	104	104	104	32	32	106496	11075584	1124864	1207418368
BTC_ijb_jcid_var158	136	136	136	32	32	139264	18939904	2515456	1832657664
BTC_ijb_jcid_var158	168	168	168	32	32	172032	28901376	4741632	2829829632
BTC_ijb_jcid_var158	200	200	200	32	32	204800	40960000	8000000	3877913600
BTC_ijb_jcid_var158	232	232	232	32	32	237568	55115776	12487168	5444034048
BTC_ijb_jcid_var158	264	264	264	32	32	270336	71368704	18399744	6929412864
BTC_ijb_jcid_var158	296	296	296	32	32	303104	89718784	25934336	8694841344
BTC_ijb_jcid_var158	328	328	328	32	32	335872	110166016	35287552	10624019712
BTC_ijb_jcid_var158	360	360	360	32	32	368640	132710400	46656000	13195503360
BTC_ijb_jcid_var158	392	392	392	32	32	401408	157351936	60236288	15762853120
BTC_ijb_jcid_var158	424	424	424	32	32	434176	184090624	76225024	17935145728
BTC_ijb_jcid_var158	456	456	456	32	32	466944	212926464	94818816	20943386880
BTC_ijb_jcid_var158	488	488	488	32	32	499712	243859456	116214272	23800642304
BTC_ijb_jcid_var158	520	520	520	32	32	532480	276889600	140608000	29506397440
BTC_ijb_jcid_var158	552	552	552	32	32	565248	312016896	168196608	34348513536
BTC_ijb_jcid_var158	584	584	584	32	32	598016	349241344	199176704	40534309376
BTC_ijb_jcid_var158	616	616	616	32	32	630784	388562944	233744896	45377398528
BTC_ijb_jcid_var158	648	648	648	32	32	663552	429981696	272097792	55196038656
BTC_ijb_jcid_var158	680	680	680	32	32	696320	473497600	314432000	60148992000
BTC_ijb_jcid_var158	712	712	712	32	32	729088	519110656	360944128	68405246208
BTC_ijb_jcid_var158	744	744	744	32	32	761856	566820864	411830784	77707740672
BTC_ijb_jcid_var158	776	776	776	32	32	794624	616628224	467288576	85219426048
BTC_ijb_jcid_var158	808	808	808	32	32	827392	668532736	527514112	92303825664
BTC_ijb_jcid_var158	840	840	840	32	32	860160	722534400	592704000	105264311040
BTC_ijb_jcid_var158	872	872	872	32	32	892928	778633216	663054848	114451241728
BTC_ijb_jcid_var158	904	904	904	32	32	925696	836829184	738763264	127696031488
BTC_ijb_jcid_var158	936	936	936	32	32	958464	897122304	820025856	138026004480
BTC_ijb_jcid_var158	968	968	968	32	32	991232	959512576	907039232	149784943616
BTC_ijb_jcid_var158	1000	1000	1000	32	32	1024000	1024000000	1000000000	163182144000


==> figures/data/ijb_jcid10/pred/var159.dat <==
BTC_ijb_jcid_var159	8	8	8	32	32	8192	65536	512	48471296
BTC_ijb_jcid_var159	40	40	40	32	32	40960	1638400	64000	359644160
BTC_ijb_jcid_var159	72	72	72	32	32	73728	5308416	373248	653663232
BTC_ijb_jcid_var159	104	104	104	32	32	106496	11075584	1124864	1161957888
BTC_ijb_jcid_var159	136	136	136	32	32	139264	18939904	2515456	1711850496
BTC_ijb_jcid_var159	168	168	168	32	32	172032	28901376	4741632	2601892608
BTC_ijb_jcid_var159	200	200	200	32	32	204800	40960000	8000000	3914227200
BTC_ijb_jcid_var159	232	232	232	32	32	237568	55115776	12487168	5270720768
BTC_ijb_jcid_var159	264	264	264	32	32	270336	71368704	18399744	6879983616
BTC_ijb_jcid_var159	296	296	296	32	32	303104	89718784	25934336	8168321280
BTC_ijb_jcid_var159	328	328	328	32	32	335872	110166016	35287552	10116464640
BTC_ijb_jcid_var159	360	360	360	32	32	368640	132710400	46656000	12167838720
BTC_ijb_jcid_var159	392	392	392	32	32	401408	157351936	60236288	15300907776
BTC_ijb_jcid_var159	424	424	424	32	32	434176	184090624	76225024	18048384256
BTC_ijb_jcid_var159	456	456	456	32	32	466944	212926464	94818816	21101666304
BTC_ijb_jcid_var159	488	488	488	32	32	499712	243859456	116214272	24556050688
BTC_ijb_jcid_var159	520	520	520	32	32	532480	276889600	140608000	29134892800
BTC_ijb_jcid_var159	552	552	552	32	32	565248	312016896	168196608	34411997952
BTC_ijb_jcid_var159	584	584	584	32	32	598016	349241344	199176704	40370976256
BTC_ijb_jcid_var159	616	616	616	32	32	630784	388562944	233744896	46515490560
BTC_ijb_jcid_var159	648	648	648	32	32	663552	429981696	272097792	53527620096
BTC_ijb_jcid_var159	680	680	680	32	32	696320	473497600	314432000	60428782080
BTC_ijb_jcid_var159	712	712	712	32	32	729088	519110656	360944128	68691344896
BTC_ijb_jcid_var159	744	744	744	32	32	761856	566820864	411830784	76708423680
BTC_ijb_jcid_var159	776	776	776	32	32	794624	616628224	467288576	85946904320
BTC_ijb_jcid_var159	808	808	808	32	32	827392	668532736	527514112	94117391360
BTC_ijb_jcid_var159	840	840	840	32	32	860160	722534400	592704000	102899596800
BTC_ijb_jcid_var159	872	872	872	32	32	892928	778633216	663054848	113844218112
BTC_ijb_jcid_var159	904	904	904	32	32	925696	836829184	738763264	124333238272
BTC_ijb_jcid_var159	936	936	936	32	32	958464	897122304	820025856	135145251072
BTC_ijb_jcid_var159	968	968	968	32	32	991232	959512576	907039232	148306706944
BTC_ijb_jcid_var159	1000	1000	1000	32	32	1024000	1024000000	1000000000	163695232000


==> figures/data/ijb_jcid10/pred/var16.dat <==
BTC_ijb_jcid_var16	8	8	8	32	32	8192	65536	512	1128448
BTC_ijb_jcid_var16	40	40	40	32	32	40960	1638400	64000	203468800
BTC_ijb_jcid_var16	72	72	72	32	32	73728	5308416	373248	1215793152
BTC_ijb_jcid_var16	104	104	104	32	32	106496	11075584	1124864	3779543040
BTC_ijb_jcid_var16	136	136	136	32	32	139264	18939904	2515456	8532426752
BTC_ijb_jcid_var16	168	168	168	32	32	172032	28901376	4741632	13200703488
BTC_ijb_jcid_var16	200	200	200	32	32	204800	40960000	8000000	26368000000
BTC_ijb_jcid_var16	232	232	232	32	32	237568	55115776	12487168	37561401344
BTC_ijb_jcid_var16	264	264	264	32	32	270336	71368704	18399744	60645556224
BTC_ijb_jcid_var16	296	296	296	32	32	303104	89718784	25934336	82989875200
BTC_ijb_jcid_var16	328	328	328	32	32	335872	110166016	35287552	105015754752
BTC_ijb_jcid_var16	360	360	360	32	32	368640	132710400	46656000	158257152000
BTC_ijb_jcid_var16	392	392	392	32	32	401408	157351936	60236288	185045876736
BTC_ijb_jcid_var16	424	424	424	32	32	434176	184090624	76225024	256116080640
BTC_ijb_jcid_var16	456	456	456	32	32	466944	212926464	94818816	330728030208
BTC_ijb_jcid_var16	488	488	488	32	32	499712	243859456	116214272	405355380736
BTC_ijb_jcid_var16	520	520	520	32	32	532480	276889600	140608000	485941248000
BTC_ijb_jcid_var16	552	552	552	32	32	565248	312016896	168196608	554376019968
BTC_ijb_jcid_var16	584	584	584	32	32	598016	349241344	199176704	535386980352
BTC_ijb_jcid_var16	616	616	616	32	32	630784	388562944	233744896	747983667200
BTC_ijb_jcid_var16	648	648	648	32	32	663552	429981696	272097792	653034700800
BTC_ijb_jcid_var16	680	680	680	32	32	696320	473497600	314432000	684204032000
BTC_ijb_jcid_var16	712	712	712	32	32	729088	519110656	360944128	750763786240
BTC_ijb_jcid_var16	744	744	744	32	32	761856	566820864	411830784	1396930019328
BTC_ijb_jcid_var16	776	776	776	32	32	794624	616628224	467288576	1480370208768
BTC_ijb_jcid_var16	808	808	808	32	32	827392	668532736	527514112	1738686513152
BTC_ijb_jcid_var16	840	840	840	32	32	860160	722534400	592704000	1953552384000
BTC_ijb_jcid_var16	872	872	872	32	32	892928	778633216	663054848	2100557758464
BTC_ijb_jcid_var16	904	904	904	32	32	925696	836829184	738763264	2576806264832
BTC_ijb_jcid_var16	936	936	936	32	32	958464	897122304	820025856	1810617090048
BTC_ijb_jcid_var16	968	968	968	32	32	991232	959512576	907039232	2176894156800
BTC_ijb_jcid_var16	1000	1000	1000	32	32	1024000	1024000000	1000000000	3008000000000


==> figures/data/ijb_jcid10/pred/var160.dat <==
BTC_ijb_jcid_var160	8	8	8	32	32	8192	65536	512	38964224
BTC_ijb_jcid_var160	40	40	40	32	32	40960	1638400	64000	406547456
BTC_ijb_jcid_var160	72	72	72	32	32	73728	5308416	373248	984420352
BTC_ijb_jcid_var160	104	104	104	32	32	106496	11075584	1124864	1553244160
BTC_ijb_jcid_var160	136	136	136	32	32	139264	18939904	2515456	2466504704
BTC_ijb_jcid_var160	168	168	168	32	32	172032	28901376	4741632	3750297600
BTC_ijb_jcid_var160	200	200	200	32	32	204800	40960000	8000000	5235302400
BTC_ijb_jcid_var160	232	232	232	32	32	237568	55115776	12487168	7124189184
BTC_ijb_jcid_var160	264	264	264	32	32	270336	71368704	18399744	9158983680
BTC_ijb_jcid_var160	296	296	296	32	32	303104	89718784	25934336	11199692800
BTC_ijb_jcid_var160	328	328	328	32	32	335872	110166016	35287552	13653196800
BTC_ijb_jcid_var160	360	360	360	32	32	368640	132710400	46656000	16111411200
BTC_ijb_jcid_var160	392	392	392	32	32	401408	157351936	60236288	19819118592
BTC_ijb_jcid_var160	424	424	424	32	32	434176	184090624	76225024	23450714112
BTC_ijb_jcid_var160	456	456	456	32	32	466944	212926464	94818816	27029520384
BTC_ijb_jcid_var160	488	488	488	32	32	499712	243859456	116214272	30671822848
BTC_ijb_jcid_var160	520	520	520	32	32	532480	276889600	140608000	35822592000
BTC_ijb_jcid_var160	552	552	552	32	32	565248	312016896	168196608	41674039296
BTC_ijb_jcid_var160	584	584	584	32	32	598016	349241344	199176704	45630414848
BTC_ijb_jcid_var160	616	616	616	32	32	630784	388562944	233744896	52791574528
BTC_ijb_jcid_var160	648	648	648	32	32	663552	429981696	272097792	57104621568
BTC_ijb_jcid_var160	680	680	680	32	32	696320	473497600	314432000	66458869760
BTC_ijb_jcid_var160	712	712	712	32	32	729088	519110656	360944128	74192723968
BTC_ijb_jcid_var160	744	744	744	32	32	761856	566820864	411830784	83758448640
BTC_ijb_jcid_var160	776	776	776	32	32	794624	616628224	467288576	95761727488
BTC_ijb_jcid_var160	808	808	808	32	32	827392	668532736	527514112	102822486016
BTC_ijb_jcid_var160	840	840	840	32	32	860160	722534400	592704000	116250624000
BTC_ijb_jcid_var160	872	872	872	32	32	892928	778633216	663054848	131363102720
BTC_ijb_jcid_var160	904	904	904	32	32	925696	836829184	738763264	148962074624
BTC_ijb_jcid_var160	936	936	936	32	32	958464	897122304	820025856	168345575424
BTC_ijb_jcid_var160	968	968	968	32	32	991232	959512576	907039232	186384326656
BTC_ijb_jcid_var160	1000	1000	1000	32	32	1024000	1024000000	1000000000	206769152000


==> figures/data/ijb_jcid10/pred/var161.dat <==
BTC_ijb_jcid_var161	8	8	8	32	32	8192	65536	512	45112832
BTC_ijb_jcid_var161	40	40	40	32	32	40960	1638400	64000	271106560
BTC_ijb_jcid_var161	72	72	72	32	32	73728	5308416	373248	630968832
BTC_ijb_jcid_var161	104	104	104	32	32	106496	11075584	1124864	1151517952
BTC_ijb_jcid_var161	136	136	136	32	32	139264	18939904	2515456	1902237440
BTC_ijb_jcid_var161	168	168	168	32	32	172032	28901376	4741632	2813782272
BTC_ijb_jcid_var161	200	200	200	32	32	204800	40960000	8000000	3921657600
BTC_ijb_jcid_var161	232	232	232	32	32	237568	55115776	12487168	5360202240
BTC_ijb_jcid_var161	264	264	264	32	32	270336	71368704	18399744	6862470912
BTC_ijb_jcid_var161	296	296	296	32	32	303104	89718784	25934336	8154501632
BTC_ijb_jcid_var161	328	328	328	32	32	335872	110166016	35287552	9826880000
BTC_ijb_jcid_var161	360	360	360	32	32	368640	132710400	46656000	11816121600
BTC_ijb_jcid_var161	392	392	392	32	32	401408	157351936	60236288	15061718784
BTC_ijb_jcid_var161	424	424	424	32	32	434176	184090624	76225024	17259079424
BTC_ijb_jcid_var161	456	456	456	32	32	466944	212926464	94818816	20522816256
BTC_ijb_jcid_var161	488	488	488	32	32	499712	243859456	116214272	24291375104
BTC_ijb_jcid_var161	520	520	520	32	32	532480	276889600	140608000	28302526720
BTC_ijb_jcid_var161	552	552	552	32	32	565248	312016896	168196608	33703212288
BTC_ijb_jcid_var161	584	584	584	32	32	598016	349241344	199176704	39895908608
BTC_ijb_jcid_var161	616	616	616	32	32	630784	388562944	233744896	45974415872
BTC_ijb_jcid_var161	648	648	648	32	32	663552	429981696	272097792	52172024832
BTC_ijb_jcid_var161	680	680	680	32	32	696320	473497600	314432000	59305356800
BTC_ijb_jcid_var161	712	712	712	32	32	729088	519110656	360944128	67610335232
BTC_ijb_jcid_var161	744	744	744	32	32	761856	566820864	411830784	75074218752
BTC_ijb_jcid_var161	776	776	776	32	32	794624	616628224	467288576	83888629504
BTC_ijb_jcid_var161	808	808	808	32	32	827392	668532736	527514112	92676229632
BTC_ijb_jcid_var161	840	840	840	32	32	860160	722534400	592704000	103082649600
BTC_ijb_jcid_var161	872	872	872	32	32	892928	778633216	663054848	113010362880
BTC_ijb_jcid_var161	904	904	904	32	32	925696	836829184	738763264	123113575936
BTC_ijb_jcid_var161	936	936	936	32	32	958464	897122304	820025856	134199307008
BTC_ijb_jcid_var161	968	968	968	32	32	991232	959512576	907039232	147342919680
BTC_ijb_jcid_var161	1000	1000	1000	32	32	1024000	1024000000	1000000000	157843936000


==> figures/data/ijb_jcid10/pred/var162.dat <==
BTC_ijb_jcid_var162	8	8	8	32	32	8192	65536	512	43878400
BTC_ijb_jcid_var162	40	40	40	32	32	40960	1638400	64000	361101312
BTC_ijb_jcid_var162	72	72	72	32	32	73728	5308416	373248	709345280
BTC_ijb_jcid_var162	104	104	104	32	32	106496	11075584	1124864	1328005120
BTC_ijb_jcid_var162	136	136	136	32	32	139264	18939904	2515456	2021556224
BTC_ijb_jcid_var162	168	168	168	32	32	172032	28901376	4741632	3201171456
BTC_ijb_jcid_var162	200	200	200	32	32	204800	40960000	8000000	4449894400
BTC_ijb_jcid_var162	232	232	232	32	32	237568	55115776	12487168	6048006144
BTC_ijb_jcid_var162	264	264	264	32	32	270336	71368704	18399744	8116838400
BTC_ijb_jcid_var162	296	296	296	32	32	303104	89718784	25934336	10274013184
BTC_ijb_jcid_var162	328	328	328	32	32	335872	110166016	35287552	12128673792
BTC_ijb_jcid_var162	360	360	360	32	32	368640	132710400	46656000	14637588480
BTC_ijb_jcid_var162	392	392	392	32	32	401408	157351936	60236288	17641078784
BTC_ijb_jcid_var162	424	424	424	32	32	434176	184090624	76225024	20827422720
BTC_ijb_jcid_var162	456	456	456	32	32	466944	212926464	94818816	25608609792
BTC_ijb_jcid_var162	488	488	488	32	32	499712	243859456	116214272	29858791424
BTC_ijb_jcid_var162	520	520	520	32	32	532480	276889600	140608000	33940275200
BTC_ijb_jcid_var162	552	552	552	32	32	565248	312016896	168196608	39744847872
BTC_ijb_jcid_var162	584	584	584	32	32	598016	349241344	199176704	48875249664
BTC_ijb_jcid_var162	616	616	616	32	32	630784	388562944	233744896	52679925760
BTC_ijb_jcid_var162	648	648	648	32	32	663552	429981696	272097792	64381796352
BTC_ijb_jcid_var162	680	680	680	32	32	696320	473497600	314432000	69309603840
BTC_ijb_jcid_var162	712	712	712	32	32	729088	519110656	360944128	79857008640
BTC_ijb_jcid_var162	744	744	744	32	32	761856	566820864	411830784	85848981504
BTC_ijb_jcid_var162	776	776	776	32	32	794624	616628224	467288576	105712009216
BTC_ijb_jcid_var162	808	808	808	32	32	827392	668532736	527514112	120836464640
BTC_ijb_jcid_var162	840	840	840	32	32	860160	722534400	592704000	133326520320
BTC_ijb_jcid_var162	872	872	872	32	32	892928	778633216	663054848	139280695296
BTC_ijb_jcid_var162	904	904	904	32	32	925696	836829184	738763264	172903350272
BTC_ijb_jcid_var162	936	936	936	32	32	958464	897122304	820025856	184131477504
BTC_ijb_jcid_var162	968	968	968	32	32	991232	959512576	907039232	213265547264
BTC_ijb_jcid_var162	1000	1000	1000	32	32	1024000	1024000000	1000000000	241730560000


==> figures/data/ijb_jcid10/pred/var163.dat <==
BTC_ijb_jcid_var163	8	8	8	32	32	8192	65536	512	40657920
BTC_ijb_jcid_var163	40	40	40	32	32	40960	1638400	64000	379774720
BTC_ijb_jcid_var163	72	72	72	32	32	73728	5308416	373248	741026304
BTC_ijb_jcid_var163	104	104	104	32	32	106496	11075584	1124864	1210896128
BTC_ijb_jcid_var163	136	136	136	32	32	139264	18939904	2515456	1877565952
BTC_ijb_jcid_var163	168	168	168	32	32	172032	28901376	4741632	2846350080
BTC_ijb_jcid_var163	200	200	200	32	32	204800	40960000	8000000	4191737600
BTC_ijb_jcid_var163	232	232	232	32	32	237568	55115776	12487168	5681943552
BTC_ijb_jcid_var163	264	264	264	32	32	270336	71368704	18399744	7304064768
BTC_ijb_jcid_var163	296	296	296	32	32	303104	89718784	25934336	8923485952
BTC_ijb_jcid_var163	328	328	328	32	32	335872	110166016	35287552	11037299712
BTC_ijb_jcid_var163	360	360	360	32	32	368640	132710400	46656000	14313450240
BTC_ijb_jcid_var163	392	392	392	32	32	401408	157351936	60236288	17086822144
BTC_ijb_jcid_var163	424	424	424	32	32	434176	184090624	76225024	20146146304
BTC_ijb_jcid_var163	456	456	456	32	32	466944	212926464	94818816	24081950976
BTC_ijb_jcid_var163	488	488	488	32	32	499712	243859456	116214272	26826523392
BTC_ijb_jcid_var163	520	520	520	32	32	532480	276889600	140608000	31687801600
BTC_ijb_jcid_var163	552	552	552	32	32	565248	312016896	168196608	36103714560
BTC_ijb_jcid_var163	584	584	584	32	32	598016	349241344	199176704	43529752832
BTC_ijb_jcid_var163	616	616	616	32	32	630784	388562944	233744896	51464818944
BTC_ijb_jcid_var163	648	648	648	32	32	663552	429981696	272097792	58891110912
BTC_ijb_jcid_var163	680	680	680	32	32	696320	473497600	314432000	71738411520
BTC_ijb_jcid_var163	712	712	712	32	32	729088	519110656	360944128	82168696064
BTC_ijb_jcid_var163	744	744	744	32	32	761856	566820864	411830784	89330996736
BTC_ijb_jcid_var163	776	776	776	32	32	794624	616628224	467288576	95041673984
BTC_ijb_jcid_var163	808	808	808	32	32	827392	668532736	527514112	104642438144
BTC_ijb_jcid_var163	840	840	840	32	32	860160	722534400	592704000	116504183040
BTC_ijb_jcid_var163	872	872	872	32	32	892928	778633216	663054848	128665762560
BTC_ijb_jcid_var163	904	904	904	32	32	925696	836829184	738763264	141859729920
BTC_ijb_jcid_var163	936	936	936	32	32	958464	897122304	820025856	154473995520
BTC_ijb_jcid_var163	968	968	968	32	32	991232	959512576	907039232	171153272576
BTC_ijb_jcid_var163	1000	1000	1000	32	32	1024000	1024000000	1000000000	187549792000


==> figures/data/ijb_jcid10/pred/var164.dat <==
BTC_ijb_jcid_var164	8	8	8	32	32	8192	65536	512	51113216
BTC_ijb_jcid_var164	40	40	40	32	32	40960	1638400	64000	363924480
BTC_ijb_jcid_var164	72	72	72	32	32	73728	5308416	373248	835038720
BTC_ijb_jcid_var164	104	104	104	32	32	106496	11075584	1124864	1379272960
BTC_ijb_jcid_var164	136	136	136	32	32	139264	18939904	2515456	2079028736
BTC_ijb_jcid_var164	168	168	168	32	32	172032	28901376	4741632	3318943488
BTC_ijb_jcid_var164	200	200	200	32	32	204800	40960000	8000000	5068435200
BTC_ijb_jcid_var164	232	232	232	32	32	237568	55115776	12487168	6524493312
BTC_ijb_jcid_var164	264	264	264	32	32	270336	71368704	18399744	8561431296
BTC_ijb_jcid_var164	296	296	296	32	32	303104	89718784	25934336	10732467456
BTC_ijb_jcid_var164	328	328	328	32	32	335872	110166016	35287552	13359371776
BTC_ijb_jcid_var164	360	360	360	32	32	368640	132710400	46656000	16810801920
BTC_ijb_jcid_var164	392	392	392	32	32	401408	157351936	60236288	19797881600
BTC_ijb_jcid_var164	424	424	424	32	32	434176	184090624	76225024	23957750272
BTC_ijb_jcid_var164	456	456	456	32	32	466944	212926464	94818816	28762918656
BTC_ijb_jcid_var164	488	488	488	32	32	499712	243859456	116214272	31615653888
BTC_ijb_jcid_var164	520	520	520	32	32	532480	276889600	140608000	37262201600
BTC_ijb_jcid_var164	552	552	552	32	32	565248	312016896	168196608	41514586368
BTC_ijb_jcid_var164	584	584	584	32	32	598016	349241344	199176704	48801357312
BTC_ijb_jcid_var164	616	616	616	32	32	630784	388562944	233744896	58117185280
BTC_ijb_jcid_var164	648	648	648	32	32	663552	429981696	272097792	65920324608
BTC_ijb_jcid_var164	680	680	680	32	32	696320	473497600	314432000	72970528000
BTC_ijb_jcid_var164	712	712	712	32	32	729088	519110656	360944128	86028305664
BTC_ijb_jcid_var164	744	744	744	32	32	761856	566820864	411830784	93284696064
BTC_ijb_jcid_var164	776	776	776	32	32	794624	616628224	467288576	101176121600
BTC_ijb_jcid_var164	808	808	808	32	32	827392	668532736	527514112	110805060608
BTC_ijb_jcid_var164	840	840	840	32	32	860160	722534400	592704000	124216162560
BTC_ijb_jcid_var164	872	872	872	32	32	892928	778633216	663054848	133177197568
BTC_ijb_jcid_var164	904	904	904	32	32	925696	836829184	738763264	148025154560
BTC_ijb_jcid_var164	936	936	936	32	32	958464	897122304	820025856	160088168448
BTC_ijb_jcid_var164	968	968	968	32	32	991232	959512576	907039232	169506867200
BTC_ijb_jcid_var164	1000	1000	1000	32	32	1024000	1024000000	1000000000	190117344000


==> figures/data/ijb_jcid10/pred/var165.dat <==
BTC_ijb_jcid_var165	8	8	8	32	32	8192	65536	512	51197440
BTC_ijb_jcid_var165	40	40	40	32	32	40960	1638400	64000	392446720
BTC_ijb_jcid_var165	72	72	72	32	32	73728	5308416	373248	925284096
BTC_ijb_jcid_var165	104	104	104	32	32	106496	11075584	1124864	1285273600
BTC_ijb_jcid_var165	136	136	136	32	32	139264	18939904	2515456	2201502720
BTC_ijb_jcid_var165	168	168	168	32	32	172032	28901376	4741632	4395202560
BTC_ijb_jcid_var165	200	200	200	32	32	204800	40960000	8000000	6061337600
BTC_ijb_jcid_var165	232	232	232	32	32	237568	55115776	12487168	8620726528
BTC_ijb_jcid_var165	264	264	264	32	32	270336	71368704	18399744	11326698240
BTC_ijb_jcid_var165	296	296	296	32	32	303104	89718784	25934336	9381703424
BTC_ijb_jcid_var165	328	328	328	32	32	335872	110166016	35287552	17780927232
BTC_ijb_jcid_var165	360	360	360	32	32	368640	132710400	46656000	21434688000
BTC_ijb_jcid_var165	392	392	392	32	32	401408	157351936	60236288	16845199616
BTC_ijb_jcid_var165	424	424	424	32	32	434176	184090624	76225024	32151682560
BTC_ijb_jcid_var165	456	456	456	32	32	466944	212926464	94818816	36719644416
BTC_ijb_jcid_var165	488	488	488	32	32	499712	243859456	116214272	28707907840
BTC_ijb_jcid_var165	520	520	520	32	32	532480	276889600	140608000	32181427200
BTC_ijb_jcid_var165	552	552	552	32	32	565248	312016896	168196608	37023726336
BTC_ijb_jcid_var165	584	584	584	32	32	598016	349241344	199176704	43456570624
BTC_ijb_jcid_var165	616	616	616	32	32	630784	388562944	233744896	49968165632
BTC_ijb_jcid_var165	648	648	648	32	32	663552	429981696	272097792	55981476864
BTC_ijb_jcid_var165	680	680	680	32	32	696320	473497600	314432000	69537561600
BTC_ijb_jcid_var165	712	712	712	32	32	729088	519110656	360944128	81606592000
BTC_ijb_jcid_var165	744	744	744	32	32	761856	566820864	411830784	90077925120
BTC_ijb_jcid_var165	776	776	776	32	32	794624	616628224	467288576	96492185600
BTC_ijb_jcid_var165	808	808	808	32	32	827392	668532736	527514112	105972082944
BTC_ijb_jcid_var165	840	840	840	32	32	860160	722534400	592704000	117173629440
BTC_ijb_jcid_var165	872	872	872	32	32	892928	778633216	663054848	131075105536
BTC_ijb_jcid_var165	904	904	904	32	32	925696	836829184	738763264	142641046272
BTC_ijb_jcid_var165	936	936	936	32	32	958464	897122304	820025856	158217366528
BTC_ijb_jcid_var165	968	968	968	32	32	991232	959512576	907039232	176900466688
BTC_ijb_jcid_var165	1000	1000	1000	32	32	1024000	1024000000	1000000000	194247936000


==> figures/data/ijb_jcid10/pred/var166.dat <==
BTC_ijb_jcid_var166	8	8	8	32	32	8192	65536	512	39385088
BTC_ijb_jcid_var166	40	40	40	32	32	40960	1638400	64000	356244480
BTC_ijb_jcid_var166	72	72	72	32	32	73728	5308416	373248	863899648
BTC_ijb_jcid_var166	104	104	104	32	32	106496	11075584	1124864	1329922048
BTC_ijb_jcid_var166	136	136	136	32	32	139264	18939904	2515456	2284208128
BTC_ijb_jcid_var166	168	168	168	32	32	172032	28901376	4741632	3467649024
BTC_ijb_jcid_var166	200	200	200	32	32	204800	40960000	8000000	4853760000
BTC_ijb_jcid_var166	232	232	232	32	32	237568	55115776	12487168	6784229376
BTC_ijb_jcid_var166	264	264	264	32	32	270336	71368704	18399744	9196019712
BTC_ijb_jcid_var166	296	296	296	32	32	303104	89718784	25934336	11677990912
BTC_ijb_jcid_var166	328	328	328	32	32	335872	110166016	35287552	14632263680
BTC_ijb_jcid_var166	360	360	360	32	32	368640	132710400	46656000	17879777280
BTC_ijb_jcid_var166	392	392	392	32	32	401408	157351936	60236288	21187518464
BTC_ijb_jcid_var166	424	424	424	32	32	434176	184090624	76225024	25123160064
BTC_ijb_jcid_var166	456	456	456	32	32	466944	212926464	94818816	30823907328
BTC_ijb_jcid_var166	488	488	488	32	32	499712	243859456	116214272	35408592896
BTC_ijb_jcid_var166	520	520	520	32	32	532480	276889600	140608000	40083496960
BTC_ijb_jcid_var166	552	552	552	32	32	565248	312016896	168196608	46933671936
BTC_ijb_jcid_var166	584	584	584	32	32	598016	349241344	199176704	53100830720
BTC_ijb_jcid_var166	616	616	616	32	32	630784	388562944	233744896	61846478848
BTC_ijb_jcid_var166	648	648	648	32	32	663552	429981696	272097792	69113585664
BTC_ijb_jcid_var166	680	680	680	32	32	696320	473497600	314432000	77114654720
BTC_ijb_jcid_var166	712	712	712	32	32	729088	519110656	360944128	86759284736
BTC_ijb_jcid_var166	744	744	744	32	32	761856	566820864	411830784	100673175552
BTC_ijb_jcid_var166	776	776	776	32	32	794624	616628224	467288576	107467333632
BTC_ijb_jcid_var166	808	808	808	32	32	827392	668532736	527514112	123441922048
BTC_ijb_jcid_var166	840	840	840	32	32	860160	722534400	592704000	136812748800
BTC_ijb_jcid_var166	872	872	872	32	32	892928	778633216	663054848	156840124416
BTC_ijb_jcid_var166	904	904	904	32	32	925696	836829184	738763264	170663165952
BTC_ijb_jcid_var166	936	936	936	32	32	958464	897122304	820025856	187894407168
BTC_ijb_jcid_var166	968	968	968	32	32	991232	959512576	907039232	209053802496
BTC_ijb_jcid_var166	1000	1000	1000	32	32	1024000	1024000000	1000000000	239427584000


==> figures/data/ijb_jcid10/pred/var167.dat <==
BTC_ijb_jcid_var167	8	8	8	32	32	8192	65536	512	42161408
BTC_ijb_jcid_var167	40	40	40	32	32	40960	1638400	64000	299075840
BTC_ijb_jcid_var167	72	72	72	32	32	73728	5308416	373248	676498176
BTC_ijb_jcid_var167	104	104	104	32	32	106496	11075584	1124864	1334065408
BTC_ijb_jcid_var167	136	136	136	32	32	139264	18939904	2515456	2110493696
BTC_ijb_jcid_var167	168	168	168	32	32	172032	28901376	4741632	3324190464
BTC_ijb_jcid_var167	200	200	200	32	32	204800	40960000	8000000	4489760000
BTC_ijb_jcid_var167	232	232	232	32	32	237568	55115776	12487168	6286027008
BTC_ijb_jcid_var167	264	264	264	32	32	270336	71368704	18399744	8535369216
BTC_ijb_jcid_var167	296	296	296	32	32	303104	89718784	25934336	10304304640
BTC_ijb_jcid_var167	328	328	328	32	32	335872	110166016	35287552	12762380288
BTC_ijb_jcid_var167	360	360	360	32	32	368640	132710400	46656000	16303011840
BTC_ijb_jcid_var167	392	392	392	32	32	401408	157351936	60236288	20019421184
BTC_ijb_jcid_var167	424	424	424	32	32	434176	184090624	76225024	24196845568
BTC_ijb_jcid_var167	456	456	456	32	32	466944	212926464	94818816	28108233984
BTC_ijb_jcid_var167	488	488	488	32	32	499712	243859456	116214272	32186809088
BTC_ijb_jcid_var167	520	520	520	32	32	532480	276889600	140608000	37689150720
BTC_ijb_jcid_var167	552	552	552	32	32	565248	312016896	168196608	42714236928
BTC_ijb_jcid_var167	584	584	584	32	32	598016	349241344	199176704	50006079232
BTC_ijb_jcid_var167	616	616	616	32	32	630784	388562944	233744896	57481512704
BTC_ijb_jcid_var167	648	648	648	32	32	663552	429981696	272097792	65509502976
BTC_ijb_jcid_var167	680	680	680	32	32	696320	473497600	314432000	73382945280
BTC_ijb_jcid_var167	712	712	712	32	32	729088	519110656	360944128	82042996736
BTC_ijb_jcid_var167	744	744	744	32	32	761856	566820864	411830784	92237763072
BTC_ijb_jcid_var167	776	776	776	32	32	794624	616628224	467288576	102404138496
BTC_ijb_jcid_var167	808	808	808	32	32	827392	668532736	527514112	112510289664
BTC_ijb_jcid_var167	840	840	840	32	32	860160	722534400	592704000	121144907520
BTC_ijb_jcid_var167	872	872	872	32	32	892928	778633216	663054848	132922127104
BTC_ijb_jcid_var167	904	904	904	32	32	925696	836829184	738763264	146909488384
BTC_ijb_jcid_var167	936	936	936	32	32	958464	897122304	820025856	159907647744
BTC_ijb_jcid_var167	968	968	968	32	32	991232	959512576	907039232	172619738368
BTC_ijb_jcid_var167	1000	1000	1000	32	32	1024000	1024000000	1000000000	188007648000


==> figures/data/ijb_jcid10/pred/var168.dat <==
BTC_ijb_jcid_var168	8	8	8	32	32	8192	65536	512	42065920
BTC_ijb_jcid_var168	40	40	40	32	32	40960	1638400	64000	390216704
BTC_ijb_jcid_var168	72	72	72	32	32	73728	5308416	373248	804260864
BTC_ijb_jcid_var168	104	104	104	32	32	106496	11075584	1124864	1489559552
BTC_ijb_jcid_var168	136	136	136	32	32	139264	18939904	2515456	2524995584
BTC_ijb_jcid_var168	168	168	168	32	32	172032	28901376	4741632	3814465536
BTC_ijb_jcid_var168	200	200	200	32	32	204800	40960000	8000000	5719859200
BTC_ijb_jcid_var168	232	232	232	32	32	237568	55115776	12487168	7724998656
BTC_ijb_jcid_var168	264	264	264	32	32	270336	71368704	18399744	9621528576
BTC_ijb_jcid_var168	296	296	296	32	32	303104	89718784	25934336	12623675392
BTC_ijb_jcid_var168	328	328	328	32	32	335872	110166016	35287552	15379243008
BTC_ijb_jcid_var168	360	360	360	32	32	368640	132710400	46656000	19685007360
BTC_ijb_jcid_var168	392	392	392	32	32	401408	157351936	60236288	22865002496
BTC_ijb_jcid_var168	424	424	424	32	32	434176	184090624	76225024	27465105408
BTC_ijb_jcid_var168	456	456	456	32	32	466944	212926464	94818816	31271239680
BTC_ijb_jcid_var168	488	488	488	32	32	499712	243859456	116214272	35917299712
BTC_ijb_jcid_var168	520	520	520	32	32	532480	276889600	140608000	41643663360
BTC_ijb_jcid_var168	552	552	552	32	32	565248	312016896	168196608	48467189760
BTC_ijb_jcid_var168	584	584	584	32	32	598016	349241344	199176704	54066028544
BTC_ijb_jcid_var168	616	616	616	32	32	630784	388562944	233744896	62867087360
BTC_ijb_jcid_var168	648	648	648	32	32	663552	429981696	272097792	70145409024
BTC_ijb_jcid_var168	680	680	680	32	32	696320	473497600	314432000	76989317120
BTC_ijb_jcid_var168	712	712	712	32	32	729088	519110656	360944128	88929779712
BTC_ijb_jcid_var168	744	744	744	32	32	761856	566820864	411830784	98139242496
BTC_ijb_jcid_var168	776	776	776	32	32	794624	616628224	467288576	116488699904
BTC_ijb_jcid_var168	808	808	808	32	32	827392	668532736	527514112	135477993472
BTC_ijb_jcid_var168	840	840	840	32	32	860160	722534400	592704000	141258055680
BTC_ijb_jcid_var168	872	872	872	32	32	892928	778633216	663054848	158751883264
BTC_ijb_jcid_var168	904	904	904	32	32	925696	836829184	738763264	210175574016
BTC_ijb_jcid_var168	936	936	936	32	32	958464	897122304	820025856	239639961600
BTC_ijb_jcid_var168	968	968	968	32	32	991232	959512576	907039232	235092475904
BTC_ijb_jcid_var168	1000	1000	1000	32	32	1024000	1024000000	1000000000	252641280000


==> figures/data/ijb_jcid10/pred/var169.dat <==
BTC_ijb_jcid_var169	8	8	8	32	32	8192	65536	512	2953024
BTC_ijb_jcid_var169	40	40	40	32	32	40960	1638400	64000	52719560
BTC_ijb_jcid_var169	72	72	72	32	32	73728	5308416	373248	164549664
BTC_ijb_jcid_var169	104	104	104	32	32	106496	11075584	1124864	343334888
BTC_ijb_jcid_var169	136	136	136	32	32	139264	18939904	2515456	629764728
BTC_ijb_jcid_var169	168	168	168	32	32	172032	28901376	4741632	840933744
BTC_ijb_jcid_var169	200	200	200	32	32	204800	40960000	8000000	1184891600
BTC_ijb_jcid_var169	232	232	232	32	32	237568	55115776	12487168	1900790848
BTC_ijb_jcid_var169	264	264	264	32	32	270336	71368704	18399744	2634342216
BTC_ijb_jcid_var169	296	296	296	32	32	303104	89718784	25934336	1920488848
BTC_ijb_jcid_var169	328	328	328	32	32	335872	110166016	35287552	4264117096
BTC_ijb_jcid_var169	360	360	360	32	32	368640	132710400	46656000	4774878720
BTC_ijb_jcid_var169	392	392	392	32	32	401408	157351936	60236288	3668355600
BTC_ijb_jcid_var169	424	424	424	32	32	434176	184090624	76225024	4459007872
BTC_ijb_jcid_var169	456	456	456	32	32	466944	212926464	94818816	5548542336
BTC_ijb_jcid_var169	488	488	488	32	32	499712	243859456	116214272	6395147768
BTC_ijb_jcid_var169	520	520	520	32	32	532480	276889600	140608000	7164654120
BTC_ijb_jcid_var169	552	552	552	32	32	565248	312016896	168196608	8864230728
BTC_ijb_jcid_var169	584	584	584	32	32	598016	349241344	199176704	10047639408
BTC_ijb_jcid_var169	616	616	616	32	32	630784	388562944	233744896	11655597184
BTC_ijb_jcid_var169	648	648	648	32	32	663552	429981696	272097792	12613866912
BTC_ijb_jcid_var169	680	680	680	32	32	696320	473497600	314432000	13667208480
BTC_ijb_jcid_var169	712	712	712	32	32	729088	519110656	360944128	16798594784
BTC_ijb_jcid_var169	744	744	744	32	32	761856	566820864	411830784	18656165304
BTC_ijb_jcid_var169	776	776	776	32	32	794624	616628224	467288576	21543551784
BTC_ijb_jcid_var169	808	808	808	32	32	827392	668532736	527514112	22894764032
BTC_ijb_jcid_var169	840	840	840	32	32	860160	722534400	592704000	24554453280
BTC_ijb_jcid_var169	872	872	872	32	32	892928	778633216	663054848	28820172032
BTC_ijb_jcid_var169	904	904	904	32	32	925696	836829184	738763264	31450188024
BTC_ijb_jcid_var169	936	936	936	32	32	958464	897122304	820025856	35362731456
BTC_ijb_jcid_var169	968	968	968	32	32	991232	959512576	907039232	37002187200
BTC_ijb_jcid_var169	1000	1000	1000	32	32	1024000	1024000000	1000000000	39375882000


==> figures/data/ijb_jcid10/pred/var17.dat <==
BTC_ijb_jcid_var17	8	8	8	32	32	8192	65536	512	1203456
BTC_ijb_jcid_var17	40	40	40	32	32	40960	1638400	64000	133222400
BTC_ijb_jcid_var17	72	72	72	32	32	73728	5308416	373248	890652672
BTC_ijb_jcid_var17	104	104	104	32	32	106496	11075584	1124864	3023634432
BTC_ijb_jcid_var17	136	136	136	32	32	139264	18939904	2515456	10303307776
BTC_ijb_jcid_var17	168	168	168	32	32	172032	28901376	4741632	19725189120
BTC_ijb_jcid_var17	200	200	200	32	32	204800	40960000	8000000	29440000000
BTC_ijb_jcid_var17	232	232	232	32	32	237568	55115776	12487168	53544976384
BTC_ijb_jcid_var17	264	264	264	32	32	270336	71368704	18399744	80664477696
BTC_ijb_jcid_var17	296	296	296	32	32	303104	89718784	25934336	101247647744
BTC_ijb_jcid_var17	328	328	328	32	32	335872	110166016	35287552	140021006336
BTC_ijb_jcid_var17	360	360	360	32	32	368640	132710400	46656000	144820224000
BTC_ijb_jcid_var17	392	392	392	32	32	401408	157351936	60236288	235162468352
BTC_ijb_jcid_var17	424	424	424	32	32	434176	184090624	76225024	280508088320
BTC_ijb_jcid_var17	456	456	456	32	32	466944	212926464	94818816	358035849216
BTC_ijb_jcid_var17	488	488	488	32	32	499712	243859456	116214272	427668520960
BTC_ijb_jcid_var17	520	520	520	32	32	532480	276889600	140608000	530935808000
BTC_ijb_jcid_var17	552	552	552	32	32	565248	312016896	168196608	651257266176
BTC_ijb_jcid_var17	584	584	584	32	32	598016	349241344	199176704	694728343552
BTC_ijb_jcid_var17	616	616	616	32	32	630784	388562944	233744896	837741707264
BTC_ijb_jcid_var17	648	648	648	32	32	663552	429981696	272097792	1036148391936
BTC_ijb_jcid_var17	680	680	680	32	32	696320	473497600	314432000	1126924288000
BTC_ijb_jcid_var17	712	712	712	32	32	729088	519110656	360944128	1362925027328
BTC_ijb_jcid_var17	744	744	744	32	32	761856	566820864	411830784	1357394264064
BTC_ijb_jcid_var17	776	776	776	32	32	794624	616628224	467288576	1764481662976
BTC_ijb_jcid_var17	808	808	808	32	32	827392	668532736	527514112	1671164706816
BTC_ijb_jcid_var17	840	840	840	32	32	860160	722534400	592704000	2067351552000
BTC_ijb_jcid_var17	872	872	872	32	32	892928	778633216	663054848	2376388575232
BTC_ijb_jcid_var17	904	904	904	32	32	925696	836829184	738763264	2860491358208
BTC_ijb_jcid_var17	936	936	936	32	32	958464	897122304	820025856	3017695150080
BTC_ijb_jcid_var17	968	968	968	32	32	991232	959512576	907039232	3424980140032
BTC_ijb_jcid_var17	1000	1000	1000	32	32	1024000	1024000000	1000000000	3680000000000


==> figures/data/ijb_jcid10/pred/var170.dat <==
BTC_ijb_jcid_var170	8	8	8	32	32	8192	65536	512	2900480
BTC_ijb_jcid_var170	40	40	40	32	32	40960	1638400	64000	53290112
BTC_ijb_jcid_var170	72	72	72	32	32	73728	5308416	373248	242617600
BTC_ijb_jcid_var170	104	104	104	32	32	106496	11075584	1124864	508744704
BTC_ijb_jcid_var170	136	136	136	32	32	139264	18939904	2515456	896198656
BTC_ijb_jcid_var170	168	168	168	32	32	172032	28901376	4741632	1129373952
BTC_ijb_jcid_var170	200	200	200	32	32	204800	40960000	8000000	1847353600
BTC_ijb_jcid_var170	232	232	232	32	32	237568	55115776	12487168	2744073728
BTC_ijb_jcid_var170	264	264	264	32	32	270336	71368704	18399744	3541536768
BTC_ijb_jcid_var170	296	296	296	32	32	303104	89718784	25934336	4825879808
BTC_ijb_jcid_var170	328	328	328	32	32	335872	110166016	35287552	5078814976
BTC_ijb_jcid_var170	360	360	360	32	32	368640	132710400	46656000	6243759360
BTC_ijb_jcid_var170	392	392	392	32	32	401408	157351936	60236288	7873279232
BTC_ijb_jcid_var170	424	424	424	32	32	434176	184090624	76225024	9093477120
BTC_ijb_jcid_var170	456	456	456	32	32	466944	212926464	94818816	13614934272
BTC_ijb_jcid_var170	488	488	488	32	32	499712	243859456	116214272	13173563904
BTC_ijb_jcid_var170	520	520	520	32	32	532480	276889600	140608000	15066671360
BTC_ijb_jcid_var170	552	552	552	32	32	565248	312016896	168196608	21950929152
BTC_ijb_jcid_var170	584	584	584	32	32	598016	349241344	199176704	19696759552
BTC_ijb_jcid_var170	616	616	616	32	32	630784	388562944	233744896	22288535808
BTC_ijb_jcid_var170	648	648	648	32	32	663552	429981696	272097792	24231135744
BTC_ijb_jcid_var170	680	680	680	32	32	696320	473497600	314432000	26989341440
BTC_ijb_jcid_var170	712	712	712	32	32	729088	519110656	360944128	30725545472
BTC_ijb_jcid_var170	744	744	744	32	32	761856	566820864	411830784	33969611520
BTC_ijb_jcid_var170	776	776	776	32	32	794624	616628224	467288576	37808110592
BTC_ijb_jcid_var170	808	808	808	32	32	827392	668532736	527514112	40506009600
BTC_ijb_jcid_var170	840	840	840	32	32	860160	722534400	592704000	43965143040
BTC_ijb_jcid_var170	872	872	872	32	32	892928	778633216	663054848	49829902848
BTC_ijb_jcid_var170	904	904	904	32	32	925696	836829184	738763264	54442814208
BTC_ijb_jcid_var170	936	936	936	32	32	958464	897122304	820025856	60048308736
BTC_ijb_jcid_var170	968	968	968	32	32	991232	959512576	907039232	62849467648
BTC_ijb_jcid_var170	1000	1000	1000	32	32	1024000	1024000000	1000000000	68373248000


==> figures/data/ijb_jcid10/pred/var171.dat <==
BTC_ijb_jcid_var171	8	8	8	32	32	8192	65536	512	2542064
BTC_ijb_jcid_var171	40	40	40	32	32	40960	1638400	64000	48630320
BTC_ijb_jcid_var171	72	72	72	32	32	73728	5308416	373248	153889920
BTC_ijb_jcid_var171	104	104	104	32	32	106496	11075584	1124864	321287408
BTC_ijb_jcid_var171	136	136	136	32	32	139264	18939904	2515456	596416168
BTC_ijb_jcid_var171	168	168	168	32	32	172032	28901376	4741632	819132384
BTC_ijb_jcid_var171	200	200	200	32	32	204800	40960000	8000000	1143118400
BTC_ijb_jcid_var171	232	232	232	32	32	237568	55115776	12487168	1827132008
BTC_ijb_jcid_var171	264	264	264	32	32	270336	71368704	18399744	2559895536
BTC_ijb_jcid_var171	296	296	296	32	32	303104	89718784	25934336	1863719304
BTC_ijb_jcid_var171	328	328	328	32	32	335872	110166016	35287552	2145401752
BTC_ijb_jcid_var171	360	360	360	32	32	368640	132710400	46656000	2447309160
BTC_ijb_jcid_var171	392	392	392	32	32	401408	157351936	60236288	3399721920
BTC_ijb_jcid_var171	424	424	424	32	32	434176	184090624	76225024	4141034584
BTC_ijb_jcid_var171	456	456	456	32	32	466944	212926464	94818816	5082747000
BTC_ijb_jcid_var171	488	488	488	32	32	499712	243859456	116214272	5693889816
BTC_ijb_jcid_var171	520	520	520	32	32	532480	276889600	140608000	6295484000
BTC_ijb_jcid_var171	552	552	552	32	32	565248	312016896	168196608	7974464136
BTC_ijb_jcid_var171	584	584	584	32	32	598016	349241344	199176704	9228061400
BTC_ijb_jcid_var171	616	616	616	32	32	630784	388562944	233744896	10763364304
BTC_ijb_jcid_var171	648	648	648	32	32	663552	429981696	272097792	11586972888
BTC_ijb_jcid_var171	680	680	680	32	32	696320	473497600	314432000	12693810240
BTC_ijb_jcid_var171	712	712	712	32	32	729088	519110656	360944128	15652085392
BTC_ijb_jcid_var171	744	744	744	32	32	761856	566820864	411830784	17604217008
BTC_ijb_jcid_var171	776	776	776	32	32	794624	616628224	467288576	20275376888
BTC_ijb_jcid_var171	808	808	808	32	32	827392	668532736	527514112	21411211392
BTC_ijb_jcid_var171	840	840	840	32	32	860160	722534400	592704000	23123524200
BTC_ijb_jcid_var171	872	872	872	32	32	892928	778633216	663054848	27510599816
BTC_ijb_jcid_var171	904	904	904	32	32	925696	836829184	738763264	30276383800
BTC_ijb_jcid_var171	936	936	936	32	32	958464	897122304	820025856	34284896568
BTC_ijb_jcid_var171	968	968	968	32	32	991232	959512576	907039232	35949395240
BTC_ijb_jcid_var171	1000	1000	1000	32	32	1024000	1024000000	1000000000	38412880000


==> figures/data/ijb_jcid10/pred/var172.dat <==
BTC_ijb_jcid_var172	8	8	8	32	32	8192	65536	512	2496768
BTC_ijb_jcid_var172	40	40	40	32	32	40960	1638400	64000	29927172
BTC_ijb_jcid_var172	72	72	72	32	32	73728	5308416	373248	62988452
BTC_ijb_jcid_var172	104	104	104	32	32	106496	11075584	1124864	121097196
BTC_ijb_jcid_var172	136	136	136	32	32	139264	18939904	2515456	234021800
BTC_ijb_jcid_var172	168	168	168	32	32	172032	28901376	4741632	447322528
BTC_ijb_jcid_var172	200	200	200	32	32	204800	40960000	8000000	419654176
BTC_ijb_jcid_var172	232	232	232	32	32	237568	55115776	12487168	714194432
BTC_ijb_jcid_var172	264	264	264	32	32	270336	71368704	18399744	948524704
BTC_ijb_jcid_var172	296	296	296	32	32	303104	89718784	25934336	1312763392
BTC_ijb_jcid_var172	328	328	328	32	32	335872	110166016	35287552	1603685888
BTC_ijb_jcid_var172	360	360	360	32	32	368640	132710400	46656000	1943892288
BTC_ijb_jcid_var172	392	392	392	32	32	401408	157351936	60236288	2670204352
BTC_ijb_jcid_var172	424	424	424	32	32	434176	184090624	76225024	3264105024
BTC_ijb_jcid_var172	456	456	456	32	32	466944	212926464	94818816	4119060608
BTC_ijb_jcid_var172	488	488	488	32	32	499712	243859456	116214272	4636426976
BTC_ijb_jcid_var172	520	520	520	32	32	532480	276889600	140608000	5139870560
BTC_ijb_jcid_var172	552	552	552	32	32	565248	312016896	168196608	6581190240
BTC_ijb_jcid_var172	584	584	584	32	32	598016	349241344	199176704	7917606112
BTC_ijb_jcid_var172	616	616	616	32	32	630784	388562944	233744896	9150847392
BTC_ijb_jcid_var172	648	648	648	32	32	663552	429981696	272097792	10066675328
BTC_ijb_jcid_var172	680	680	680	32	32	696320	473497600	314432000	10785096256
BTC_ijb_jcid_var172	712	712	712	32	32	729088	519110656	360944128	13297142880
BTC_ijb_jcid_var172	744	744	744	32	32	761856	566820864	411830784	15242894144
BTC_ijb_jcid_var172	776	776	776	32	32	794624	616628224	467288576	17591477344
BTC_ijb_jcid_var172	808	808	808	32	32	827392	668532736	527514112	18690119232
BTC_ijb_jcid_var172	840	840	840	32	32	860160	722534400	592704000	19648075968
BTC_ijb_jcid_var172	872	872	872	32	32	892928	778633216	663054848	23678625344
BTC_ijb_jcid_var172	904	904	904	32	32	925696	836829184	738763264	26235782080
BTC_ijb_jcid_var172	936	936	936	32	32	958464	897122304	820025856	29527420352
BTC_ijb_jcid_var172	968	968	968	32	32	991232	959512576	907039232	30647125088
BTC_ijb_jcid_var172	1000	1000	1000	32	32	1024000	1024000000	1000000000	32402827520


==> figures/data/ijb_jcid10/pred/var173.dat <==
BTC_ijb_jcid_var173	8	8	8	32	32	8192	65536	512	2700472
BTC_ijb_jcid_var173	40	40	40	32	32	40960	1638400	64000	47751680
BTC_ijb_jcid_var173	72	72	72	32	32	73728	5308416	373248	169603992
BTC_ijb_jcid_var173	104	104	104	32	32	106496	11075584	1124864	364876200
BTC_ijb_jcid_var173	136	136	136	32	32	139264	18939904	2515456	663217736
BTC_ijb_jcid_var173	168	168	168	32	32	172032	28901376	4741632	926634408
BTC_ijb_jcid_var173	200	200	200	32	32	204800	40960000	8000000	1271626200
BTC_ijb_jcid_var173	232	232	232	32	32	237568	55115776	12487168	2137801120
BTC_ijb_jcid_var173	264	264	264	32	32	270336	71368704	18399744	3277671144
BTC_ijb_jcid_var173	296	296	296	32	32	303104	89718784	25934336	4635762856
BTC_ijb_jcid_var173	328	328	328	32	32	335872	110166016	35287552	5923997176
BTC_ijb_jcid_var173	360	360	360	32	32	368640	132710400	46656000	7688465280
BTC_ijb_jcid_var173	392	392	392	32	32	401408	157351936	60236288	10094795368
BTC_ijb_jcid_var173	424	424	424	32	32	434176	184090624	76225024	13879949096
BTC_ijb_jcid_var173	456	456	456	32	32	466944	212926464	94818816	17581910376
BTC_ijb_jcid_var173	488	488	488	32	32	499712	243859456	116214272	20704437000
BTC_ijb_jcid_var173	520	520	520	32	32	532480	276889600	140608000	16770568880
BTC_ijb_jcid_var173	552	552	552	32	32	565248	312016896	168196608	18686141712
BTC_ijb_jcid_var173	584	584	584	32	32	598016	349241344	199176704	21319448520
BTC_ijb_jcid_var173	616	616	616	32	32	630784	388562944	233744896	34444758656
BTC_ijb_jcid_var173	648	648	648	32	32	663552	429981696	272097792	37900551240
BTC_ijb_jcid_var173	680	680	680	32	32	696320	473497600	314432000	29763714240
BTC_ijb_jcid_var173	712	712	712	32	32	729088	519110656	360944128	35042519664
BTC_ijb_jcid_var173	744	744	744	32	32	761856	566820864	411830784	39472048776
BTC_ijb_jcid_var173	776	776	776	32	32	794624	616628224	467288576	43933718792
BTC_ijb_jcid_var173	808	808	808	32	32	827392	668532736	527514112	46759553072
BTC_ijb_jcid_var173	840	840	840	32	32	860160	722534400	592704000	50194651920
BTC_ijb_jcid_var173	872	872	872	32	32	892928	778633216	663054848	54925995544
BTC_ijb_jcid_var173	904	904	904	32	32	925696	836829184	738763264	60388348080
BTC_ijb_jcid_var173	936	936	936	32	32	958464	897122304	820025856	65950803360
BTC_ijb_jcid_var173	968	968	968	32	32	991232	959512576	907039232	70143748400
BTC_ijb_jcid_var173	1000	1000	1000	32	32	1024000	1024000000	1000000000	75225346000


==> figures/data/ijb_jcid10/pred/var174.dat <==
BTC_ijb_jcid_var174	8	8	8	32	32	8192	65536	512	2691392
BTC_ijb_jcid_var174	40	40	40	32	32	40960	1638400	64000	47431616
BTC_ijb_jcid_var174	72	72	72	32	32	73728	5308416	373248	313864256
BTC_ijb_jcid_var174	104	104	104	32	32	106496	11075584	1124864	678545920
BTC_ijb_jcid_var174	136	136	136	32	32	139264	18939904	2515456	1247940352
BTC_ijb_jcid_var174	168	168	168	32	32	172032	28901376	4741632	1975362816
BTC_ijb_jcid_var174	200	200	200	32	32	204800	40960000	8000000	2608755200
BTC_ijb_jcid_var174	232	232	232	32	32	237568	55115776	12487168	3741458432
BTC_ijb_jcid_var174	264	264	264	32	32	270336	71368704	18399744	5268291072
BTC_ijb_jcid_var174	296	296	296	32	32	303104	89718784	25934336	5586007808
BTC_ijb_jcid_var174	328	328	328	32	32	335872	110166016	35287552	7647301632
BTC_ijb_jcid_var174	360	360	360	32	32	368640	132710400	46656000	8406846720
BTC_ijb_jcid_var174	392	392	392	32	32	401408	157351936	60236288	11466068992
BTC_ijb_jcid_var174	424	424	424	32	32	434176	184090624	76225024	12033201408
BTC_ijb_jcid_var174	456	456	456	32	32	466944	212926464	94818816	14242828032
BTC_ijb_jcid_var174	488	488	488	32	32	499712	243859456	116214272	16594592256
BTC_ijb_jcid_var174	520	520	520	32	32	532480	276889600	140608000	19284645120
BTC_ijb_jcid_var174	552	552	552	32	32	565248	312016896	168196608	21985161984
BTC_ijb_jcid_var174	584	584	584	32	32	598016	349241344	199176704	24381523456
BTC_ijb_jcid_var174	616	616	616	32	32	630784	388562944	233744896	27637584128
BTC_ijb_jcid_var174	648	648	648	32	32	663552	429981696	272097792	30079931904
BTC_ijb_jcid_var174	680	680	680	32	32	696320	473497600	314432000	33391024640
BTC_ijb_jcid_var174	712	712	712	32	32	729088	519110656	360944128	38723549696
BTC_ijb_jcid_var174	744	744	744	32	32	761856	566820864	411830784	44159649792
BTC_ijb_jcid_var174	776	776	776	32	32	794624	616628224	467288576	48807991296
BTC_ijb_jcid_var174	808	808	808	32	32	827392	668532736	527514112	52323184128
BTC_ijb_jcid_var174	840	840	840	32	32	860160	722534400	592704000	55469406720
BTC_ijb_jcid_var174	872	872	872	32	32	892928	778633216	663054848	61135654912
BTC_ijb_jcid_var174	904	904	904	32	32	925696	836829184	738763264	67600252160
BTC_ijb_jcid_var174	936	936	936	32	32	958464	897122304	820025856	73642383360
BTC_ijb_jcid_var174	968	968	968	32	32	991232	959512576	907039232	78012312576
BTC_ijb_jcid_var174	1000	1000	1000	32	32	1024000	1024000000	1000000000	83280704000


==> figures/data/ijb_jcid10/pred/var175.dat <==
BTC_ijb_jcid_var175	8	8	8	32	32	8192	65536	512	2491384
BTC_ijb_jcid_var175	40	40	40	32	32	40960	1638400	64000	51319360
BTC_ijb_jcid_var175	72	72	72	32	32	73728	5308416	373248	120853584
BTC_ijb_jcid_var175	104	104	104	32	32	106496	11075584	1124864	252037032
BTC_ijb_jcid_var175	136	136	136	32	32	139264	18939904	2515456	454304872
BTC_ijb_jcid_var175	168	168	168	32	32	172032	28901376	4741632	536502624
BTC_ijb_jcid_var175	200	200	200	32	32	204800	40960000	8000000	718734800
BTC_ijb_jcid_var175	232	232	232	32	32	237568	55115776	12487168	1101084760
BTC_ijb_jcid_var175	264	264	264	32	32	270336	71368704	18399744	1463520960
BTC_ijb_jcid_var175	296	296	296	32	32	303104	89718784	25934336	1987494368
BTC_ijb_jcid_var175	328	328	328	32	32	335872	110166016	35287552	2265275912
BTC_ijb_jcid_var175	360	360	360	32	32	368640	132710400	46656000	2608623360
BTC_ijb_jcid_var175	392	392	392	32	32	401408	157351936	60236288	3577381024
BTC_ijb_jcid_var175	424	424	424	32	32	434176	184090624	76225024	4325222304
BTC_ijb_jcid_var175	456	456	456	32	32	466944	212926464	94818816	5307834984
BTC_ijb_jcid_var175	488	488	488	32	32	499712	243859456	116214272	5942284744
BTC_ijb_jcid_var175	520	520	520	32	32	532480	276889600	140608000	6686442880
BTC_ijb_jcid_var175	552	552	552	32	32	565248	312016896	168196608	8266647672
BTC_ijb_jcid_var175	584	584	584	32	32	598016	349241344	199176704	9390057744
BTC_ijb_jcid_var175	616	616	616	32	32	630784	388562944	233744896	11056939432
BTC_ijb_jcid_var175	648	648	648	32	32	663552	429981696	272097792	11909205792
BTC_ijb_jcid_var175	680	680	680	32	32	696320	473497600	314432000	13012391600
BTC_ijb_jcid_var175	712	712	712	32	32	729088	519110656	360944128	15790945328
BTC_ijb_jcid_var175	744	744	744	32	32	761856	566820864	411830784	17596500984
BTC_ijb_jcid_var175	776	776	776	32	32	794624	616628224	467288576	20353344712
BTC_ijb_jcid_var175	808	808	808	32	32	827392	668532736	527514112	21414129888
BTC_ijb_jcid_var175	840	840	840	32	32	860160	722534400	592704000	23264013360
BTC_ijb_jcid_var175	872	872	872	32	32	892928	778633216	663054848	27636075384
BTC_ijb_jcid_var175	904	904	904	32	32	925696	836829184	738763264	30251868224
BTC_ijb_jcid_var175	936	936	936	32	32	958464	897122304	820025856	34143715944
BTC_ijb_jcid_var175	968	968	968	32	32	991232	959512576	907039232	35890414032
BTC_ijb_jcid_var175	1000	1000	1000	32	32	1024000	1024000000	1000000000	38611691000


==> figures/data/ijb_jcid10/pred/var176.dat <==
BTC_ijb_jcid_var176	8	8	8	32	32	8192	65536	512	2366660
BTC_ijb_jcid_var176	40	40	40	32	32	40960	1638400	64000	39535148
BTC_ijb_jcid_var176	72	72	72	32	32	73728	5308416	373248	131314384
BTC_ijb_jcid_var176	104	104	104	32	32	106496	11075584	1124864	127653112
BTC_ijb_jcid_var176	136	136	136	32	32	139264	18939904	2515456	237815440
BTC_ijb_jcid_var176	168	168	168	32	32	172032	28901376	4741632	305121376
BTC_ijb_jcid_var176	200	200	200	32	32	204800	40960000	8000000	424235296
BTC_ijb_jcid_var176	232	232	232	32	32	237568	55115776	12487168	714302816
BTC_ijb_jcid_var176	264	264	264	32	32	270336	71368704	18399744	960571648
BTC_ijb_jcid_var176	296	296	296	32	32	303104	89718784	25934336	1339612928
BTC_ijb_jcid_var176	328	328	328	32	32	335872	110166016	35287552	1623364416
BTC_ijb_jcid_var176	360	360	360	32	32	368640	132710400	46656000	1975711488
BTC_ijb_jcid_var176	392	392	392	32	32	401408	157351936	60236288	2692204512
BTC_ijb_jcid_var176	424	424	424	32	32	434176	184090624	76225024	3317804576
BTC_ijb_jcid_var176	456	456	456	32	32	466944	212926464	94818816	4141055424
BTC_ijb_jcid_var176	488	488	488	32	32	499712	243859456	116214272	4688878720
BTC_ijb_jcid_var176	520	520	520	32	32	532480	276889600	140608000	5199798624
BTC_ijb_jcid_var176	552	552	552	32	32	565248	312016896	168196608	6617307104
BTC_ijb_jcid_var176	584	584	584	32	32	598016	349241344	199176704	7843846592
BTC_ijb_jcid_var176	616	616	616	32	32	630784	388562944	233744896	9251029952
BTC_ijb_jcid_var176	648	648	648	32	32	663552	429981696	272097792	10089393952
BTC_ijb_jcid_var176	680	680	680	32	32	696320	473497600	314432000	10887531744
BTC_ijb_jcid_var176	712	712	712	32	32	729088	519110656	360944128	13429548448
BTC_ijb_jcid_var176	744	744	744	32	32	761856	566820864	411830784	15384053472
BTC_ijb_jcid_var176	776	776	776	32	32	794624	616628224	467288576	17666356416
BTC_ijb_jcid_var176	808	808	808	32	32	827392	668532736	527514112	18792356480
BTC_ijb_jcid_var176	840	840	840	32	32	860160	722534400	592704000	19735571584
BTC_ijb_jcid_var176	872	872	872	32	32	892928	778633216	663054848	23779928864
BTC_ijb_jcid_var176	904	904	904	32	32	925696	836829184	738763264	26295120224
BTC_ijb_jcid_var176	936	936	936	32	32	958464	897122304	820025856	29628095424
BTC_ijb_jcid_var176	968	968	968	32	32	991232	959512576	907039232	30663525856
BTC_ijb_jcid_var176	1000	1000	1000	32	32	1024000	1024000000	1000000000	32481597824


==> figures/data/ijb_jcid10/pred/var18.dat <==
BTC_ijb_jcid_var18	8	8	8	32	32	8192	65536	512	1253632
BTC_ijb_jcid_var18	40	40	40	32	32	40960	1638400	64000	137830400
BTC_ijb_jcid_var18	72	72	72	32	32	73728	5308416	373248	916365312
BTC_ijb_jcid_var18	104	104	104	32	32	106496	11075584	1124864	2699673600
BTC_ijb_jcid_var18	136	136	136	32	32	139264	18939904	2515456	5956599808
BTC_ijb_jcid_var18	168	168	168	32	32	172032	28901376	4741632	12290310144
BTC_ijb_jcid_var18	200	200	200	32	32	204800	40960000	8000000	21504000000
BTC_ijb_jcid_var18	232	232	232	32	32	237568	55115776	12487168	29569613824
BTC_ijb_jcid_var18	264	264	264	32	32	270336	71368704	18399744	45925761024
BTC_ijb_jcid_var18	296	296	296	32	32	303104	89718784	25934336	67221798912
BTC_ijb_jcid_var18	328	328	328	32	32	335872	110166016	35287552	94852939776
BTC_ijb_jcid_var18	360	360	360	32	32	368640	132710400	46656000	125411328000
BTC_ijb_jcid_var18	392	392	392	32	32	401408	157351936	60236288	161915142144
BTC_ijb_jcid_var18	424	424	424	32	32	434176	184090624	76225024	212210466816
BTC_ijb_jcid_var18	456	456	456	32	32	466944	212926464	94818816	215428349952
BTC_ijb_jcid_var18	488	488	488	32	32	499712	243859456	116214272	312383963136
BTC_ijb_jcid_var18	520	520	520	32	32	532480	276889600	140608000	391452672000
BTC_ijb_jcid_var18	552	552	552	32	32	565248	312016896	168196608	452112482304
BTC_ijb_jcid_var18	584	584	584	32	32	598016	349241344	199176704	535386980352
BTC_ijb_jcid_var18	616	616	616	32	32	630784	388562944	233744896	628306280448
BTC_ijb_jcid_var18	648	648	648	32	32	663552	429981696	272097792	705277476864
BTC_ijb_jcid_var18	680	680	680	32	32	696320	473497600	314432000	845193216000
BTC_ijb_jcid_var18	712	712	712	32	32	729088	519110656	360944128	970217816064
BTC_ijb_jcid_var18	744	744	744	32	32	761856	566820864	411830784	1146536902656
BTC_ijb_jcid_var18	776	776	776	32	32	794624	616628224	467288576	1345791098880
BTC_ijb_jcid_var18	808	808	808	32	32	827392	668532736	527514112	1417957933056
BTC_ijb_jcid_var18	840	840	840	32	32	860160	722534400	592704000	1763887104000
BTC_ijb_jcid_var18	872	872	872	32	32	892928	778633216	663054848	2121775513600
BTC_ijb_jcid_var18	904	904	904	32	32	925696	836829184	738763264	1914874380288
BTC_ijb_jcid_var18	936	936	936	32	32	958464	897122304	820025856	2676564393984
BTC_ijb_jcid_var18	968	968	968	32	32	991232	959512576	907039232	2873500286976
BTC_ijb_jcid_var18	1000	1000	1000	32	32	1024000	1024000000	1000000000	3392000000000


==> figures/data/ijb_jcid10/pred/var19.dat <==
BTC_ijb_jcid_var19	8	8	8	32	32	8192	65536	512	1138944
BTC_ijb_jcid_var19	40	40	40	32	32	40960	1638400	64000	235520000
BTC_ijb_jcid_var19	72	72	72	32	32	73728	5308416	373248	1409384448
BTC_ijb_jcid_var19	104	104	104	32	32	106496	11075584	1124864	2591686656
BTC_ijb_jcid_var19	136	136	136	32	32	139264	18939904	2515456	42581639168
BTC_ijb_jcid_var19	168	168	168	32	32	172032	28901376	4741632	94073978880
BTC_ijb_jcid_var19	200	200	200	32	32	204800	40960000	8000000	163328000000
BTC_ijb_jcid_var19	232	232	232	32	32	237568	55115776	12487168	233759784960
BTC_ijb_jcid_var19	264	264	264	32	32	270336	71368704	18399744	172515999744
BTC_ijb_jcid_var19	296	296	296	32	32	303104	89718784	25934336	434037047296
BTC_ijb_jcid_var19	328	328	328	32	32	335872	110166016	35287552	667358183424
BTC_ijb_jcid_var19	360	360	360	32	32	368640	132710400	46656000	771876864000
BTC_ijb_jcid_var19	392	392	392	32	32	401408	157351936	60236288	1085216964608
BTC_ijb_jcid_var19	424	424	424	32	32	434176	184090624	76225024	1480594866176
BTC_ijb_jcid_var19	456	456	456	32	32	466944	212926464	94818816	1784110841856
BTC_ijb_jcid_var19	488	488	488	32	32	499712	243859456	116214272	2450726567936
BTC_ijb_jcid_var19	520	520	520	32	32	532480	276889600	140608000	3163117568000
BTC_ijb_jcid_var19	552	552	552	32	32	565248	312016896	168196608	2997936340992
BTC_ijb_jcid_var19	584	584	584	32	32	598016	349241344	199176704	2122426957824
BTC_ijb_jcid_var19	616	616	616	32	32	630784	388562944	233744896	2887216955392
BTC_ijb_jcid_var19	648	648	648	32	32	663552	429981696	272097792	4788921139200
BTC_ijb_jcid_var19	680	680	680	32	32	696320	473497600	314432000	6228269056000
BTC_ijb_jcid_var19	712	712	712	32	32	729088	519110656	360944128	6722223439872
BTC_ijb_jcid_var19	744	744	744	32	32	761856	566820864	411830784	9172295221248
BTC_ijb_jcid_var19	776	776	776	32	32	794624	616628224	467288576	10048573538304
BTC_ijb_jcid_var19	808	808	808	32	32	827392	668532736	527514112	9301128822784
BTC_ijb_jcid_var19	840	840	840	32	32	860160	722534400	592704000	9729828864000
BTC_ijb_jcid_var19	872	872	872	32	32	892928	778633216	663054848	12794306347008
BTC_ijb_jcid_var19	904	904	904	32	32	925696	836829184	738763264	15886365229056
BTC_ijb_jcid_var19	936	936	936	32	32	958464	897122304	820025856	14773585821696
BTC_ijb_jcid_var19	968	968	968	32	32	991232	959512576	907039232	16631471357952
BTC_ijb_jcid_var19	1000	1000	1000	32	32	1024000	1024000000	1000000000	18592000000000


==> figures/data/ijb_jcid10/pred/var2.dat <==
BTC_ijb_jcid_var2	8	8	8	32	32	8192	65536	512	1869824
BTC_ijb_jcid_var2	40	40	40	32	32	40960	1638400	64000	233779200
BTC_ijb_jcid_var2	72	72	72	32	32	73728	5308416	373248	9425424384
BTC_ijb_jcid_var2	104	104	104	32	32	106496	11075584	1124864	20589510656
BTC_ijb_jcid_var2	136	136	136	32	32	139264	18939904	2515456	48860217344
BTC_ijb_jcid_var2	168	168	168	32	32	172032	28901376	4741632	101508857856
BTC_ijb_jcid_var2	200	200	200	32	32	204800	40960000	8000000	81152000000
BTC_ijb_jcid_var2	232	232	232	32	32	237568	55115776	12487168	268524060672
BTC_ijb_jcid_var2	264	264	264	32	32	270336	71368704	18399744	380948299776
BTC_ijb_jcid_var2	296	296	296	32	32	303104	89718784	25934336	474702086144
BTC_ijb_jcid_var2	328	328	328	32	32	335872	110166016	35287552	779149148160
BTC_ijb_jcid_var2	360	360	360	32	32	368640	132710400	46656000	1003290624000
BTC_ijb_jcid_var2	392	392	392	32	32	401408	157351936	60236288	1116057944064
BTC_ijb_jcid_var2	424	424	424	32	32	434176	184090624	76225024	1607433306112
BTC_ijb_jcid_var2	456	456	456	32	32	466944	212926464	94818816	2066291638272
BTC_ijb_jcid_var2	488	488	488	32	32	499712	243859456	116214272	1759019220992
BTC_ijb_jcid_var2	520	520	520	32	32	532480	276889600	140608000	3221610496000
BTC_ijb_jcid_var2	552	552	552	32	32	565248	312016896	168196608	3934455054336
BTC_ijb_jcid_var2	584	584	584	32	32	598016	349241344	199176704	4385074315264
BTC_ijb_jcid_var2	616	616	616	32	32	630784	388562944	233744896	5542558973952
BTC_ijb_jcid_var2	648	648	648	32	32	663552	429981696	272097792	6338790162432
BTC_ijb_jcid_var2	680	680	680	32	32	696320	473497600	314432000	8009211904000
BTC_ijb_jcid_var2	712	712	712	32	32	729088	519110656	360944128	11169055096832
BTC_ijb_jcid_var2	744	744	744	32	32	761856	566820864	411830784	9883938816000
BTC_ijb_jcid_var2	776	776	776	32	32	794624	616628224	467288576	13442957754368
BTC_ijb_jcid_var2	808	808	808	32	32	827392	668532736	527514112	7613083664384
BTC_ijb_jcid_var2	840	840	840	32	32	860160	722534400	592704000	11038519296000
BTC_ijb_jcid_var2	872	872	872	32	32	892928	778633216	663054848	16167929413632
BTC_ijb_jcid_var2	904	904	904	32	32	925696	836829184	738763264	17730318336000
BTC_ijb_jcid_var2	936	936	936	32	32	958464	897122304	820025856	18289856692224
BTC_ijb_jcid_var2	968	968	968	32	32	991232	959512576	907039232	24468290322432
BTC_ijb_jcid_var2	1000	1000	1000	32	32	1024000	1024000000	1000000000	34048000000000


==> figures/data/ijb_jcid10/pred/var20.dat <==
BTC_ijb_jcid_var20	8	8	8	32	32	8192	65536	512	1088256
BTC_ijb_jcid_var20	40	40	40	32	32	40960	1638400	64000	202752000
BTC_ijb_jcid_var20	72	72	72	32	32	73728	5308416	373248	1492992000
BTC_ijb_jcid_var20	104	104	104	32	32	106496	11075584	1124864	2699673600
BTC_ijb_jcid_var20	136	136	136	32	32	139264	18939904	2515456	63349243904
BTC_ijb_jcid_var20	168	168	168	32	32	172032	28901376	4741632	150670098432
BTC_ijb_jcid_var20	200	200	200	32	32	204800	40960000	8000000	251648000000
BTC_ijb_jcid_var20	232	232	232	32	32	237568	55115776	12487168	276116258816
BTC_ijb_jcid_var20	264	264	264	32	32	270336	71368704	18399744	229040013312
BTC_ijb_jcid_var20	296	296	296	32	32	303104	89718784	25934336	544413581312
BTC_ijb_jcid_var20	328	328	328	32	32	335872	110166016	35287552	554438017024
BTC_ijb_jcid_var20	360	360	360	32	32	368640	132710400	46656000	961486848000
BTC_ijb_jcid_var20	392	392	392	32	32	401408	157351936	60236288	1516990676992
BTC_ijb_jcid_var20	424	424	424	32	32	434176	184090624	76225024	1531818082304
BTC_ijb_jcid_var20	456	456	456	32	32	466944	212926464	94818816	1726461001728
BTC_ijb_jcid_var20	488	488	488	32	32	499712	243859456	116214272	2844925378560
BTC_ijb_jcid_var20	520	520	520	32	32	532480	276889600	140608000	3037132800000
BTC_ijb_jcid_var20	552	552	552	32	32	565248	312016896	168196608	3299344662528
BTC_ijb_jcid_var20	584	584	584	32	32	598016	349241344	199176704	3014738591744
BTC_ijb_jcid_var20	616	616	616	32	32	630784	388562944	233744896	5048889753600
BTC_ijb_jcid_var20	648	648	648	32	32	663552	429981696	272097792	5198156218368
BTC_ijb_jcid_var20	680	680	680	32	32	696320	473497600	314432000	6982905856000
BTC_ijb_jcid_var20	712	712	712	32	32	729088	519110656	360944128	9055366283264
BTC_ijb_jcid_var20	744	744	744	32	32	761856	566820864	411830784	8724223328256
BTC_ijb_jcid_var20	776	776	776	32	32	794624	616628224	467288576	6758861963264
BTC_ijb_jcid_var20	808	808	808	32	32	827392	668532736	527514112	13403078557696
BTC_ijb_jcid_var20	840	840	840	32	32	860160	722534400	592704000	16462946304000
BTC_ijb_jcid_var20	872	872	872	32	32	892928	778633216	663054848	12942830632960
BTC_ijb_jcid_var20	904	904	904	32	32	925696	836829184	738763264	18817777860608
BTC_ijb_jcid_var20	936	936	936	32	32	958464	897122304	820025856	20389122883584
BTC_ijb_jcid_var20	968	968	968	32	32	991232	959512576	907039232	16428294569984
BTC_ijb_jcid_var20	1000	1000	1000	32	32	1024000	1024000000	1000000000	31776000000000


==> figures/data/ijb_jcid10/pred/var21.dat <==
BTC_ijb_jcid_var21	8	8	8	32	32	8192	65536	512	1148928
BTC_ijb_jcid_var21	40	40	40	32	32	40960	1638400	64000	142233600
BTC_ijb_jcid_var21	72	72	72	32	32	73728	5308416	373248	863612928
BTC_ijb_jcid_var21	104	104	104	32	32	106496	11075584	1124864	3131621376
BTC_ijb_jcid_var21	136	136	136	32	32	139264	18939904	2515456	10222813184
BTC_ijb_jcid_var21	168	168	168	32	32	172032	28901376	4741632	17449205760
BTC_ijb_jcid_var21	200	200	200	32	32	204800	40960000	8000000	35584000000
BTC_ijb_jcid_var21	232	232	232	32	32	237568	55115776	12487168	49549082624
BTC_ijb_jcid_var21	264	264	264	32	32	270336	71368704	18399744	69477433344
BTC_ijb_jcid_var21	296	296	296	32	32	303104	89718784	25934336	106227040256
BTC_ijb_jcid_var21	328	328	328	32	32	335872	110166016	35287552	141150208000
BTC_ijb_jcid_var21	360	360	360	32	32	368640	132710400	46656000	167215104000
BTC_ijb_jcid_var21	392	392	392	32	32	401408	157351936	60236288	258293202944
BTC_ijb_jcid_var21	424	424	424	32	32	434176	184090624	76225024	287825690624
BTC_ijb_jcid_var21	456	456	456	32	32	466944	212926464	94818816	376241061888
BTC_ijb_jcid_var21	488	488	488	32	32	499712	243859456	116214272	438825091072
BTC_ijb_jcid_var21	520	520	520	32	32	532480	276889600	140608000	503939072000
BTC_ijb_jcid_var21	552	552	552	32	32	565248	312016896	168196608	570522894336
BTC_ijb_jcid_var21	584	584	584	32	32	598016	349241344	199176704	732970270720
BTC_ijb_jcid_var21	616	616	616	32	32	630784	388562944	233744896	867661053952
BTC_ijb_jcid_var21	648	648	648	32	32	663552	429981696	272097792	975198486528
BTC_ijb_jcid_var21	680	680	680	32	32	696320	473497600	314432000	945811456000
BTC_ijb_jcid_var21	712	712	712	32	32	729088	519110656	360944128	1293623754752
BTC_ijb_jcid_var21	744	744	744	32	32	761856	566820864	411830784	1265144168448
BTC_ijb_jcid_var21	776	776	776	32	32	794624	616628224	467288576	1869154304000
BTC_ijb_jcid_var21	808	808	808	32	32	827392	668532736	527514112	1991893286912
BTC_ijb_jcid_var21	840	840	840	32	32	860160	722534400	592704000	1877686272000
BTC_ijb_jcid_var21	872	872	872	32	32	892928	778633216	663054848	2249082044416
BTC_ijb_jcid_var21	904	904	904	32	32	925696	836829184	738763264	2505884991488
BTC_ijb_jcid_var21	936	936	936	32	32	958464	897122304	820025856	3017695150080
BTC_ijb_jcid_var21	968	968	968	32	32	991232	959512576	907039232	3163752841216
BTC_ijb_jcid_var21	1000	1000	1000	32	32	1024000	1024000000	1000000000	4000000000000


==> figures/data/ijb_jcid10/pred/var22.dat <==
BTC_ijb_jcid_var22	8	8	8	32	32	8192	65536	512	1277952
BTC_ijb_jcid_var22	40	40	40	32	32	40960	1638400	64000	143974400
BTC_ijb_jcid_var22	72	72	72	32	32	73728	5308416	373248	947386368
BTC_ijb_jcid_var22	104	104	104	32	32	106496	11075584	1124864	2663677952
BTC_ijb_jcid_var22	136	136	136	32	32	139264	18939904	2515456	6520061952
BTC_ijb_jcid_var22	168	168	168	32	32	172032	28901376	4741632	12290310144
BTC_ijb_jcid_var22	200	200	200	32	32	204800	40960000	8000000	20736000000
BTC_ijb_jcid_var22	232	232	232	32	32	237568	55115776	12487168	31167971328
BTC_ijb_jcid_var22	264	264	264	32	32	270336	71368704	18399744	44159385600
BTC_ijb_jcid_var22	296	296	296	32	32	303104	89718784	25934336	62242406400
BTC_ijb_jcid_var22	328	328	328	32	32	335872	110166016	35287552	86948528128
BTC_ijb_jcid_var22	360	360	360	32	32	368640	132710400	46656000	116453376000
BTC_ijb_jcid_var22	392	392	392	32	32	401408	157351936	60236288	161915142144
BTC_ijb_jcid_var22	424	424	424	32	32	434176	184090624	76225024	190257659904
BTC_ijb_jcid_var22	456	456	456	32	32	466944	212926464	94818816	245770371072
BTC_ijb_jcid_var22	488	488	488	32	32	499712	243859456	116214272	290070822912
BTC_ijb_jcid_var22	520	520	520	32	32	532480	276889600	140608000	364455936000
BTC_ijb_jcid_var22	552	552	552	32	32	565248	312016896	168196608	435965607936
BTC_ijb_jcid_var22	584	584	584	32	32	598016	349241344	199176704	478024089600
BTC_ijb_jcid_var22	616	616	616	32	32	630784	388562944	233744896	553507913728
BTC_ijb_jcid_var22	648	648	648	32	32	663552	429981696	272097792	679156088832
BTC_ijb_jcid_var22	680	680	680	32	32	696320	473497600	314432000	875378688000
BTC_ijb_jcid_var22	712	712	712	32	32	729088	519110656	360944128	900916543488
BTC_ijb_jcid_var22	744	744	744	32	32	761856	566820864	411830784	1027929636864
BTC_ijb_jcid_var22	776	776	776	32	32	794624	616628224	467288576	1166352285696
BTC_ijb_jcid_var22	808	808	808	32	32	827392	668532736	527514112	1417957933056
BTC_ijb_jcid_var22	840	840	840	32	32	860160	722534400	592704000	1820786688000
BTC_ijb_jcid_var22	872	872	872	32	32	892928	778633216	663054848	1973251227648
BTC_ijb_jcid_var22	904	904	904	32	32	925696	836829184	738763264	2269480747008
BTC_ijb_jcid_var22	936	936	936	32	32	958464	897122304	820025856	2781527703552
BTC_ijb_jcid_var22	968	968	968	32	32	991232	959512576	907039232	2902525542400
BTC_ijb_jcid_var22	1000	1000	1000	32	32	1024000	1024000000	1000000000	3072000000000


==> figures/data/ijb_jcid10/pred/var23.dat <==
BTC_ijb_jcid_var23	8	8	8	32	32	8192	65536	512	1192448
BTC_ijb_jcid_var23	40	40	40	32	32	40960	1638400	64000	134553600
BTC_ijb_jcid_var23	72	72	72	32	32	73728	5308416	373248	793442304
BTC_ijb_jcid_var23	104	104	104	32	32	106496	11075584	1124864	2915647488
BTC_ijb_jcid_var23	136	136	136	32	32	139264	18939904	2515456	9820340224
BTC_ijb_jcid_var23	168	168	168	32	32	172032	28901376	4741632	16994009088
BTC_ijb_jcid_var23	200	200	200	32	32	204800	40960000	8000000	30464000000
BTC_ijb_jcid_var23	232	232	232	32	32	237568	55115776	12487168	52346208256
BTC_ijb_jcid_var23	264	264	264	32	32	270336	71368704	18399744	52991262720
BTC_ijb_jcid_var23	296	296	296	32	32	303104	89718784	25934336	107886837760
BTC_ijb_jcid_var23	328	328	328	32	32	335872	110166016	35287552	123082981376
BTC_ijb_jcid_var23	360	360	360	32	32	368640	132710400	46656000	182145024000
BTC_ijb_jcid_var23	392	392	392	32	32	401408	157351936	60236288	210104172544
BTC_ijb_jcid_var23	424	424	424	32	32	434176	184090624	76225024	295143292928
BTC_ijb_jcid_var23	456	456	456	32	32	466944	212926464	94818816	339830636544
BTC_ijb_jcid_var23	488	488	488	32	32	499712	243859456	116214272	405355380736
BTC_ijb_jcid_var23	520	520	520	32	32	532480	276889600	140608000	503939072000
BTC_ijb_jcid_var23	552	552	552	32	32	565248	312016896	168196608	602816643072
BTC_ijb_jcid_var23	584	584	584	32	32	598016	349241344	199176704	675607379968
BTC_ijb_jcid_var23	616	616	616	32	32	630784	388562944	233744896	882620727296
BTC_ijb_jcid_var23	648	648	648	32	32	663552	429981696	272097792	1001319874560
BTC_ijb_jcid_var23	680	680	680	32	32	696320	473497600	314432000	1217480704000
BTC_ijb_jcid_var23	712	712	712	32	32	729088	519110656	360944128	1397575663616
BTC_ijb_jcid_var23	744	744	744	32	32	761856	566820864	411830784	1423287189504
BTC_ijb_jcid_var23	776	776	776	32	32	794624	616628224	467288576	1719621959680
BTC_ijb_jcid_var23	808	808	808	32	32	827392	668532736	527514112	1772447416320
BTC_ijb_jcid_var23	840	840	840	32	32	860160	722534400	592704000	2351849472000
BTC_ijb_jcid_var23	872	872	872	32	32	892928	778633216	663054848	2376388575232
BTC_ijb_jcid_var23	904	904	904	32	32	925696	836829184	738763264	2718648811520
BTC_ijb_jcid_var23	936	936	936	32	32	958464	897122304	820025856	3017695150080
BTC_ijb_jcid_var23	968	968	968	32	32	991232	959512576	907039232	3134727585792
BTC_ijb_jcid_var23	1000	1000	1000	32	32	1024000	1024000000	1000000000	3680000000000


==> figures/data/ijb_jcid10/pred/var24.dat <==
BTC_ijb_jcid_var24	8	8	8	32	32	8192	65536	512	1261568
BTC_ijb_jcid_var24	40	40	40	32	32	40960	1638400	64000	150630400
BTC_ijb_jcid_var24	72	72	72	32	32	73728	5308416	373248	936105984
BTC_ijb_jcid_var24	104	104	104	32	32	106496	11075584	1124864	2807660544
BTC_ijb_jcid_var24	136	136	136	32	32	139264	18939904	2515456	5956599808
BTC_ijb_jcid_var24	168	168	168	32	32	172032	28901376	4741632	12290310144
BTC_ijb_jcid_var24	200	200	200	32	32	204800	40960000	8000000	20736000000
BTC_ijb_jcid_var24	232	232	232	32	32	237568	55115776	12487168	31167971328
BTC_ijb_jcid_var24	264	264	264	32	32	270336	71368704	18399744	45925761024
BTC_ijb_jcid_var24	296	296	296	32	32	303104	89718784	25934336	63902203904
BTC_ijb_jcid_var24	328	328	328	32	32	335872	110166016	35287552	84690124800
BTC_ijb_jcid_var24	360	360	360	32	32	368640	132710400	46656000	111974400000
BTC_ijb_jcid_var24	392	392	392	32	32	401408	157351936	60236288	156132458496
BTC_ijb_jcid_var24	424	424	424	32	32	434176	184090624	76225024	197575262208
BTC_ijb_jcid_var24	456	456	456	32	32	466944	212926464	94818816	245770371072
BTC_ijb_jcid_var24	488	488	488	32	32	499712	243859456	116214272	301227393024
BTC_ijb_jcid_var24	520	520	520	32	32	532480	276889600	140608000	364455936000
BTC_ijb_jcid_var24	552	552	552	32	32	565248	312016896	168196608	403671859200
BTC_ijb_jcid_var24	584	584	584	32	32	598016	349241344	199176704	497145053184
BTC_ijb_jcid_var24	616	616	616	32	32	630784	388562944	233744896	560987750400
BTC_ijb_jcid_var24	648	648	648	32	32	663552	429981696	272097792	705277476864
BTC_ijb_jcid_var24	680	680	680	32	32	696320	473497600	314432000	815007744000
BTC_ijb_jcid_var24	712	712	712	32	32	729088	519110656	360944128	1004868452352
BTC_ijb_jcid_var24	744	744	744	32	32	761856	566820864	411830784	1146536902656
BTC_ijb_jcid_var24	776	776	776	32	32	794624	616628224	467288576	1300931395584
BTC_ijb_jcid_var24	808	808	808	32	32	827392	668532736	527514112	1519240642560
BTC_ijb_jcid_var24	840	840	840	32	32	860160	722534400	592704000	1706987520000
BTC_ijb_jcid_var24	872	872	872	32	32	892928	778633216	663054848	1909597962240
BTC_ijb_jcid_var24	904	904	904	32	32	925696	836829184	738763264	2056716926976
BTC_ijb_jcid_var24	936	936	936	32	32	958464	897122304	820025856	2361674465280
BTC_ijb_jcid_var24	968	968	968	32	32	991232	959512576	907039232	2815449776128
BTC_ijb_jcid_var24	1000	1000	1000	32	32	1024000	1024000000	1000000000	3392000000000


==> figures/data/ijb_jcid10/pred/var25.dat <==
BTC_ijb_jcid_var25	8	8	8	32	32	8192	65536	512	1170432
BTC_ijb_jcid_var25	40	40	40	32	32	40960	1638400	64000	150400000
BTC_ijb_jcid_var25	72	72	72	32	32	73728	5308416	373248	982388736
BTC_ijb_jcid_var25	104	104	104	32	32	106496	11075584	1124864	2849280512
BTC_ijb_jcid_var25	136	136	136	32	32	139264	18939904	2515456	5327735808
BTC_ijb_jcid_var25	168	168	168	32	32	172032	28901376	4741632	10417365504
BTC_ijb_jcid_var25	200	200	200	32	32	204800	40960000	8000000	23312000000
BTC_ijb_jcid_var25	232	232	232	32	32	237568	55115776	12487168	81278976512
BTC_ijb_jcid_var25	264	264	264	32	32	270336	71368704	18399744	41638620672
BTC_ijb_jcid_var25	296	296	296	32	32	303104	89718784	25934336	56433115136
BTC_ijb_jcid_var25	328	328	328	32	32	335872	110166016	35287552	73080520192
BTC_ijb_jcid_var25	360	360	360	32	32	368640	132710400	46656000	101103552000
BTC_ijb_jcid_var25	392	392	392	32	32	401408	157351936	60236288	142278112256
BTC_ijb_jcid_var25	424	424	424	32	32	434176	184090624	76225024	195364736512
BTC_ijb_jcid_var25	456	456	456	32	32	466944	212926464	94818816	259424280576
BTC_ijb_jcid_var25	488	488	488	32	32	499712	243859456	116214272	246141828096
BTC_ijb_jcid_var25	520	520	520	32	32	532480	276889600	140608000	318195904000
BTC_ijb_jcid_var25	552	552	552	32	32	565248	312016896	168196608	1401582334464
BTC_ijb_jcid_var25	584	584	584	32	32	598016	349241344	199176704	579604208640
BTC_ijb_jcid_var25	616	616	616	32	32	630784	388562944	233744896	825119482880
BTC_ijb_jcid_var25	648	648	648	32	32	663552	429981696	272097792	1189883644416
BTC_ijb_jcid_var25	680	680	680	32	32	696320	473497600	314432000	693636992000
BTC_ijb_jcid_var25	712	712	712	32	32	729088	519110656	360944128	1079944830976
BTC_ijb_jcid_var25	744	744	744	32	32	761856	566820864	411830784	1114825932288
BTC_ijb_jcid_var25	776	776	776	32	32	794624	616628224	467288576	980371432448
BTC_ijb_jcid_var25	808	808	808	32	32	827392	668532736	527514112	1097229352960
BTC_ijb_jcid_var25	840	840	840	32	32	860160	722534400	592704000	1479389184000
BTC_ijb_jcid_var25	872	872	872	32	32	892928	778633216	663054848	2272952018944
BTC_ijb_jcid_var25	904	904	904	32	32	925696	836829184	738763264	1616414021632
BTC_ijb_jcid_var25	936	936	936	32	32	958464	897122304	820025856	1832757788160
BTC_ijb_jcid_var25	968	968	968	32	32	991232	959512576	907039232	2106145096704
BTC_ijb_jcid_var25	1000	1000	1000	32	32	1024000	1024000000	1000000000	2539000000000


==> figures/data/ijb_jcid10/pred/var26.dat <==
BTC_ijb_jcid_var26	8	8	8	32	32	8192	65536	512	1140736
BTC_ijb_jcid_var26	40	40	40	32	32	40960	1638400	64000	159436800
BTC_ijb_jcid_var26	72	72	72	32	32	73728	5308416	373248	1036468224
BTC_ijb_jcid_var26	104	104	104	32	32	106496	11075584	1124864	2915647488
BTC_ijb_jcid_var26	136	136	136	32	32	139264	18939904	2515456	7083524096
BTC_ijb_jcid_var26	168	168	168	32	32	172032	28901376	4741632	25035816960
BTC_ijb_jcid_var26	200	200	200	32	32	204800	40960000	8000000	21504000000
BTC_ijb_jcid_var26	232	232	232	32	32	237568	55115776	12487168	49549082624
BTC_ijb_jcid_var26	264	264	264	32	32	270336	71368704	18399744	49458511872
BTC_ijb_jcid_var26	296	296	296	32	32	303104	89718784	25934336	102907445248
BTC_ijb_jcid_var26	328	328	328	32	32	335872	110166016	35287552	81302519808
BTC_ijb_jcid_var26	360	360	360	32	32	368640	132710400	46656000	180652032000
BTC_ijb_jcid_var26	392	392	392	32	32	401408	157351936	60236288	138784407552
BTC_ijb_jcid_var26	424	424	424	32	32	434176	184090624	76225024	182940057600
BTC_ijb_jcid_var26	456	456	456	32	32	466944	212926464	94818816	254872977408
BTC_ijb_jcid_var26	488	488	488	32	32	499712	243859456	116214272	323540533248
BTC_ijb_jcid_var26	520	520	520	32	32	532480	276889600	140608000	364455936000
BTC_ijb_jcid_var26	552	552	552	32	32	565248	312016896	168196608	505935396864
BTC_ijb_jcid_var26	584	584	584	32	32	598016	349241344	199176704	458903126016
BTC_ijb_jcid_var26	616	616	616	32	32	630784	388562944	233744896	575947423744
BTC_ijb_jcid_var26	648	648	648	32	32	663552	429981696	272097792	731398864896
BTC_ijb_jcid_var26	680	680	680	32	32	696320	473497600	314432000	744574976000
BTC_ijb_jcid_var26	712	712	712	32	32	729088	519110656	360944128	866265907200
BTC_ijb_jcid_var26	744	744	744	32	32	761856	566820864	411830784	1107001147392
BTC_ijb_jcid_var26	776	776	776	32	32	794624	616628224	467288576	1106539347968
BTC_ijb_jcid_var26	808	808	808	32	32	827392	668532736	527514112	1198512062464
BTC_ijb_jcid_var26	840	840	840	32	32	860160	722534400	592704000	1650087936000
BTC_ijb_jcid_var26	872	872	872	32	32	892928	778633216	663054848	1845944696832
BTC_ijb_jcid_var26	904	904	904	32	32	925696	836829184	738763264	2411323293696
BTC_ijb_jcid_var26	936	936	936	32	32	958464	897122304	820025856	3017695150080
BTC_ijb_jcid_var26	968	968	968	32	32	991232	959512576	907039232	2147868901376
BTC_ijb_jcid_var26	1000	1000	1000	32	32	1024000	1024000000	1000000000	2688000000000


==> figures/data/ijb_jcid10/pred/var27.dat <==
BTC_ijb_jcid_var27	8	8	8	32	32	8192	65536	512	1209856
BTC_ijb_jcid_var27	40	40	40	32	32	40960	1638400	64000	140224000
BTC_ijb_jcid_var27	72	72	72	32	32	73728	5308416	373248	5260930560
BTC_ijb_jcid_var27	104	104	104	32	32	106496	11075584	1124864	16661485568
BTC_ijb_jcid_var27	136	136	136	32	32	139264	18939904	2515456	37243841536
BTC_ijb_jcid_var27	168	168	168	32	32	172032	28901376	4741632	73239247872
BTC_ijb_jcid_var27	200	200	200	32	32	204800	40960000	8000000	112264000000
BTC_ijb_jcid_var27	232	232	232	32	32	237568	55115776	12487168	194187949568
BTC_ijb_jcid_var27	264	264	264	32	32	270336	71368704	18399744	283061661696
BTC_ijb_jcid_var27	296	296	296	32	32	303104	89718784	25934336	263726262784
BTC_ijb_jcid_var27	328	328	328	32	32	335872	110166016	35287552	267867807232
BTC_ijb_jcid_var27	360	360	360	32	32	368640	132710400	46656000	386871552000
BTC_ijb_jcid_var27	392	392	392	32	32	401408	157351936	60236288	453278067200
BTC_ijb_jcid_var27	424	424	424	32	32	434176	184090624	76225024	662547908608
BTC_ijb_jcid_var27	456	456	456	32	32	466944	212926464	94818816	791263019520
BTC_ijb_jcid_var27	488	488	488	32	32	499712	243859456	116214272	935292461056
BTC_ijb_jcid_var27	520	520	520	32	32	532480	276889600	140608000	1211900352000
BTC_ijb_jcid_var27	552	552	552	32	32	565248	312016896	168196608	1352805318144
BTC_ijb_jcid_var27	584	584	584	32	32	598016	349241344	199176704	582193505792
BTC_ijb_jcid_var27	616	616	616	32	32	630784	388562944	233744896	1996648901632
BTC_ijb_jcid_var27	648	648	648	32	32	663552	429981696	272097792	2360176247808
BTC_ijb_jcid_var27	680	680	680	32	32	696320	473497600	314432000	2253219712000
BTC_ijb_jcid_var27	712	712	712	32	32	729088	519110656	360944128	3069829808640
BTC_ijb_jcid_var27	744	744	744	32	32	761856	566820864	411830784	3542156573184
BTC_ijb_jcid_var27	776	776	776	32	32	794624	616628224	467288576	3597187458048
BTC_ijb_jcid_var27	808	808	808	32	32	827392	668532736	527514112	4692238026240
BTC_ijb_jcid_var27	840	840	840	32	32	860160	722534400	592704000	4839428160000
BTC_ijb_jcid_var27	872	872	872	32	32	892928	778633216	663054848	4946389166080
BTC_ijb_jcid_var27	904	904	904	32	32	925696	836829184	738763264	6130257564672
BTC_ijb_jcid_var27	936	936	936	32	32	958464	897122304	820025856	7266249110016
BTC_ijb_jcid_var27	968	968	968	32	32	991232	959512576	907039232	6663110198272
BTC_ijb_jcid_var27	1000	1000	1000	32	32	1024000	1024000000	1000000000	2905000000000


==> figures/data/ijb_jcid10/pred/var28.dat <==
BTC_ijb_jcid_var28	8	8	8	32	32	8192	65536	512	768000
BTC_ijb_jcid_var28	40	40	40	32	32	40960	1638400	64000	109004800
BTC_ijb_jcid_var28	72	72	72	32	32	73728	5308416	373248	776024064
BTC_ijb_jcid_var28	104	104	104	32	32	106496	11075584	1124864	2375712768
BTC_ijb_jcid_var28	136	136	136	32	32	139264	18939904	2515456	5232148480
BTC_ijb_jcid_var28	168	168	168	32	32	172032	28901376	4741632	9862594560
BTC_ijb_jcid_var28	200	200	200	32	32	204800	40960000	8000000	16896000000
BTC_ijb_jcid_var28	232	232	232	32	32	237568	55115776	12487168	36362633216
BTC_ijb_jcid_var28	264	264	264	32	32	270336	71368704	18399744	53580054528
BTC_ijb_jcid_var28	296	296	296	32	32	303104	89718784	25934336	57263013888
BTC_ijb_jcid_var28	328	328	328	32	32	335872	110166016	35287552	70010503168
BTC_ijb_jcid_var28	360	360	360	32	32	368640	132710400	46656000	101523456000
BTC_ijb_jcid_var28	392	392	392	32	32	401408	157351936	60236288	125291479040
BTC_ijb_jcid_var28	424	424	424	32	32	434176	184090624	76225024	175622455296
BTC_ijb_jcid_var28	456	456	456	32	32	466944	212926464	94818816	200257339392
BTC_ijb_jcid_var28	488	488	488	32	32	499712	243859456	116214272	937151889408
BTC_ijb_jcid_var28	520	520	520	32	32	532480	276889600	140608000	305963008000
BTC_ijb_jcid_var28	552	552	552	32	32	565248	312016896	168196608	371378110464
BTC_ijb_jcid_var28	584	584	584	32	32	598016	349241344	199176704	1625281904640
BTC_ijb_jcid_var28	616	616	616	32	32	630784	388562944	233744896	860181217280
BTC_ijb_jcid_var28	648	648	648	32	32	663552	429981696	272097792	1375726436352
BTC_ijb_jcid_var28	680	680	680	32	32	696320	473497600	314432000	664080384000
BTC_ijb_jcid_var28	712	712	712	32	32	729088	519110656	360944128	796964634624
BTC_ijb_jcid_var28	744	744	744	32	32	761856	566820864	411830784	935679541248
BTC_ijb_jcid_var28	776	776	776	32	32	794624	616628224	467288576	1016819941376
BTC_ijb_jcid_var28	808	808	808	32	32	827392	668532736	527514112	1198512062464
BTC_ijb_jcid_var28	840	840	840	32	32	860160	722534400	592704000	1232824320000
BTC_ijb_jcid_var28	872	872	872	32	32	892928	778633216	663054848	1379154083840
BTC_ijb_jcid_var28	904	904	904	32	32	925696	836829184	738763264	2056716926976
BTC_ijb_jcid_var28	936	936	936	32	32	958464	897122304	820025856	3752438317056
BTC_ijb_jcid_var28	968	968	968	32	32	991232	959512576	907039232	1973717368832
BTC_ijb_jcid_var28	1000	1000	1000	32	32	1024000	1024000000	1000000000	4768000000000


==> figures/data/ijb_jcid10/pred/var29.dat <==
BTC_ijb_jcid_var29	8	8	8	32	32	8192	65536	512	1027840
BTC_ijb_jcid_var29	40	40	40	32	32	40960	1638400	64000	144281600
BTC_ijb_jcid_var29	72	72	72	32	32	73728	5308416	373248	823965696
BTC_ijb_jcid_var29	104	104	104	32	32	106496	11075584	1124864	2663677952
BTC_ijb_jcid_var29	136	136	136	32	32	139264	18939904	2515456	28736569344
BTC_ijb_jcid_var29	168	168	168	32	32	172032	28901376	4741632	11835113472
BTC_ijb_jcid_var29	200	200	200	32	32	204800	40960000	8000000	126720000000
BTC_ijb_jcid_var29	232	232	232	32	32	237568	55115776	12487168	29569613824
BTC_ijb_jcid_var29	264	264	264	32	32	270336	71368704	18399744	313237241856
BTC_ijb_jcid_var29	296	296	296	32	32	303104	89718784	25934336	361005957120
BTC_ijb_jcid_var29	328	328	328	32	32	335872	110166016	35287552	119695376384
BTC_ijb_jcid_var29	360	360	360	32	32	368640	132710400	46656000	585252864000
BTC_ijb_jcid_var29	392	392	392	32	32	401408	157351936	60236288	888605720576
BTC_ijb_jcid_var29	424	424	424	32	32	434176	184090624	76225024	156108849152
BTC_ijb_jcid_var29	456	456	456	32	32	466944	212926464	94818816	209359945728
BTC_ijb_jcid_var29	488	488	488	32	32	499712	243859456	116214272	1420603260928
BTC_ijb_jcid_var29	520	520	520	32	32	532480	276889600	140608000	1412829184000
BTC_ijb_jcid_var29	552	552	552	32	32	565248	312016896	168196608	2615793647616
BTC_ijb_jcid_var29	584	584	584	32	32	598016	349241344	199176704	2498472574976
BTC_ijb_jcid_var29	616	616	616	32	32	630784	388562944	233744896	2535664631808
BTC_ijb_jcid_var29	648	648	648	32	32	663552	429981696	272097792	4336150413312
BTC_ijb_jcid_var29	680	680	680	32	32	696320	473497600	314432000	4789428224000
BTC_ijb_jcid_var29	712	712	712	32	32	729088	519110656	360944128	5636503502848
BTC_ijb_jcid_var29	744	744	744	32	32	761856	566820864	411830784	5166005354496
BTC_ijb_jcid_var29	776	776	776	32	32	794624	616628224	467288576	5951387303936
BTC_ijb_jcid_var29	808	808	808	32	32	827392	668532736	527514112	2734633156608
BTC_ijb_jcid_var29	840	840	840	32	32	860160	722534400	592704000	1289723904000
BTC_ijb_jcid_var29	872	872	872	32	32	892928	778633216	663054848	8911457157120
BTC_ijb_jcid_var29	904	904	904	32	32	925696	836829184	738763264	9716214448128
BTC_ijb_jcid_var29	936	936	936	32	32	958464	897122304	820025856	12569356320768
BTC_ijb_jcid_var29	968	968	968	32	32	991232	959512576	907039232	5805051084800
BTC_ijb_jcid_var29	1000	1000	1000	32	32	1024000	1024000000	1000000000	15744000000000


==> figures/data/ijb_jcid10/pred/var3.dat <==
BTC_ijb_jcid_var3	8	8	8	32	32	8192	65536	512	1184768
BTC_ijb_jcid_var3	40	40	40	32	32	40960	1638400	64000	169664000
BTC_ijb_jcid_var3	72	72	72	32	32	73728	5308416	373248	1766209536
BTC_ijb_jcid_var3	104	104	104	32	32	106496	11075584	1124864	5520832512
BTC_ijb_jcid_var3	136	136	136	32	32	139264	18939904	2515456	9669412864
BTC_ijb_jcid_var3	168	168	168	32	32	172032	28901376	4741632	19464399360
BTC_ijb_jcid_var3	200	200	200	32	32	204800	40960000	8000000	33048000000
BTC_ijb_jcid_var3	232	232	232	32	32	237568	55115776	12487168	78194646016
BTC_ijb_jcid_var3	264	264	264	32	32	270336	71368704	18399744	84841219584
BTC_ijb_jcid_var3	296	296	296	32	32	303104	89718784	25934336	131124002816
BTC_ijb_jcid_var3	328	328	328	32	32	335872	110166016	35287552	154665340416
BTC_ijb_jcid_var3	360	360	360	32	32	368640	132710400	46656000	294119424000
BTC_ijb_jcid_var3	392	392	392	32	32	401408	157351936	60236288	267870772736
BTC_ijb_jcid_var3	424	424	424	32	32	434176	184090624	76225024	307949096960
BTC_ijb_jcid_var3	456	456	456	32	32	466944	212926464	94818816	602289119232
BTC_ijb_jcid_var3	488	488	488	32	32	499712	243859456	116214272	552134006272
BTC_ijb_jcid_var3	520	520	520	32	32	532480	276889600	140608000	672387456000
BTC_ijb_jcid_var3	552	552	552	32	32	565248	312016896	168196608	590538290688
BTC_ijb_jcid_var3	584	584	584	32	32	598016	349241344	199176704	893905047552
BTC_ijb_jcid_var3	616	616	616	32	32	630784	388562944	233744896	1071486603264
BTC_ijb_jcid_var3	648	648	648	32	32	663552	429981696	272097792	1209202587648
BTC_ijb_jcid_var3	680	680	680	32	32	696320	473497600	314432000	1791633536000
BTC_ijb_jcid_var3	712	712	712	32	32	729088	519110656	360944128	1845507326464
BTC_ijb_jcid_var3	744	744	744	32	32	761856	566820864	411830784	1581430210560
BTC_ijb_jcid_var3	776	776	776	32	32	794624	616628224	467288576	2742049363968
BTC_ijb_jcid_var3	808	808	808	32	32	827392	668532736	527514112	2618052537856
BTC_ijb_jcid_var3	840	840	840	32	32	860160	722534400	592704000	2620937088000
BTC_ijb_jcid_var3	872	872	872	32	32	892928	778633216	663054848	4236920478720
BTC_ijb_jcid_var3	904	904	904	32	32	925696	836829184	738763264	3359895324672
BTC_ijb_jcid_var3	936	936	936	32	32	958464	897122304	820025856	2887311038976
BTC_ijb_jcid_var3	968	968	968	32	32	991232	959512576	907039232	5744279456256
BTC_ijb_jcid_var3	1000	1000	1000	32	32	1024000	1024000000	1000000000	5411000000000


==> figures/data/ijb_jcid10/pred/var30.dat <==
BTC_ijb_jcid_var30	8	8	8	32	32	8192	65536	512	787968
BTC_ijb_jcid_var30	40	40	40	32	32	40960	1638400	64000	109516800
BTC_ijb_jcid_var30	72	72	72	32	32	73728	5308416	373248	2393763840
BTC_ijb_jcid_var30	104	104	104	32	32	106496	11075584	1124864	3239608320
BTC_ijb_jcid_var30	136	136	136	32	32	139264	18939904	2515456	5473632256
BTC_ijb_jcid_var30	168	168	168	32	32	172032	28901376	4741632	10014326784
BTC_ijb_jcid_var30	200	200	200	32	32	204800	40960000	8000000	16896000000
BTC_ijb_jcid_var30	232	232	232	32	32	237568	55115776	12487168	27571666944
BTC_ijb_jcid_var30	264	264	264	32	32	270336	71368704	18399744	34738716672
BTC_ijb_jcid_var30	296	296	296	32	32	303104	89718784	25934336	54773317632
BTC_ijb_jcid_var30	328	328	328	32	32	335872	110166016	35287552	66622898176
BTC_ijb_jcid_var30	360	360	360	32	32	368640	132710400	46656000	97044480000
BTC_ijb_jcid_var30	392	392	392	32	32	401408	157351936	60236288	107943428096
BTC_ijb_jcid_var30	424	424	424	32	32	434176	184090624	76225024	151230447616
BTC_ijb_jcid_var30	456	456	456	32	32	466944	212926464	94818816	188120530944
BTC_ijb_jcid_var30	488	488	488	32	32	499712	243859456	116214272	267757682688
BTC_ijb_jcid_var30	520	520	520	32	32	532480	276889600	140608000	305963008000
BTC_ijb_jcid_var30	552	552	552	32	32	565248	312016896	168196608	365995819008
BTC_ijb_jcid_var30	584	584	584	32	32	598016	349241344	199176704	414287544320
BTC_ijb_jcid_var30	616	616	616	32	32	630784	388562944	233744896	463749873664
BTC_ijb_jcid_var30	648	648	648	32	32	663552	429981696	272097792	574670536704
BTC_ijb_jcid_var30	680	680	680	32	32	696320	473497600	314432000	724451328000
BTC_ijb_jcid_var30	712	712	712	32	32	729088	519110656	360944128	785414422528
BTC_ijb_jcid_var30	744	744	744	32	32	761856	566820864	411830784	856608030720
BTC_ijb_jcid_var30	776	776	776	32	32	794624	616628224	467288576	942053769216
BTC_ijb_jcid_var30	808	808	808	32	32	827392	668532736	527514112	1249153417216
BTC_ijb_jcid_var30	840	840	840	32	32	860160	722534400	592704000	1289723904000
BTC_ijb_jcid_var30	872	872	872	32	32	892928	778633216	663054848	1315500818432
BTC_ijb_jcid_var30	904	904	904	32	32	925696	836829184	738763264	1536627589120
BTC_ijb_jcid_var30	936	936	936	32	32	958464	897122304	820025856	1784376262656
BTC_ijb_jcid_var30	968	968	968	32	32	991232	959512576	907039232	1973717368832
BTC_ijb_jcid_var30	1000	1000	1000	32	32	1024000	1024000000	1000000000	2272000000000


==> figures/data/ijb_jcid10/pred/var31.dat <==
BTC_ijb_jcid_var31	8	8	8	32	32	8192	65536	512	976896
BTC_ijb_jcid_var31	40	40	40	32	32	40960	1638400	64000	146304000
BTC_ijb_jcid_var31	72	72	72	32	32	73728	5308416	373248	817413120
BTC_ijb_jcid_var31	104	104	104	32	32	106496	11075584	1124864	2372338176
BTC_ijb_jcid_var31	136	136	136	32	32	139264	18939904	2515456	5305096704
BTC_ijb_jcid_var31	168	168	168	32	32	172032	28901376	4741632	9516455424
BTC_ijb_jcid_var31	200	200	200	32	32	204800	40960000	8000000	17640000000
BTC_ijb_jcid_var31	232	232	232	32	32	237568	55115776	12487168	27459282432
BTC_ijb_jcid_var31	264	264	264	32	32	270336	71368704	18399744	38694661632
BTC_ijb_jcid_var31	296	296	296	32	32	303104	89718784	25934336	52076146688
BTC_ijb_jcid_var31	328	328	328	32	32	335872	110166016	35287552	79220554240
BTC_ijb_jcid_var31	360	360	360	32	32	368640	132710400	46656000	98817408000
BTC_ijb_jcid_var31	392	392	392	32	32	401408	157351936	60236288	125291479040
BTC_ijb_jcid_var31	424	424	424	32	32	434176	184090624	76225024	151916472832
BTC_ijb_jcid_var31	456	456	456	32	32	466944	212926464	94818816	205472374272
BTC_ijb_jcid_var31	488	488	488	32	32	499712	243859456	116214272	232660972544
BTC_ijb_jcid_var31	520	520	520	32	32	532480	276889600	140608000	291199168000
BTC_ijb_jcid_var31	552	552	552	32	32	565248	312016896	168196608	356240415744
BTC_ijb_jcid_var31	584	584	584	32	32	598016	349241344	199176704	421856259072
BTC_ijb_jcid_var31	616	616	616	32	32	630784	388562944	233744896	472632179712
BTC_ijb_jcid_var31	648	648	648	32	32	663552	429981696	272097792	618750379008
BTC_ijb_jcid_var31	680	680	680	32	32	696320	473497600	314432000	638611392000
BTC_ijb_jcid_var31	712	712	712	32	32	729088	519110656	360944128	765562495488
BTC_ijb_jcid_var31	744	744	744	32	32	761856	566820864	411830784	924560110080
BTC_ijb_jcid_var31	776	776	776	32	32	794624	616628224	467288576	1018221807104
BTC_ijb_jcid_var31	808	808	808	32	32	827392	668532736	527514112	1143123080704
BTC_ijb_jcid_var31	840	840	840	32	32	860160	722534400	592704000	1335954816000
BTC_ijb_jcid_var31	872	872	872	32	32	892928	778633216	663054848	1379154083840
BTC_ijb_jcid_var31	904	904	904	32	32	925696	836829184	738763264	1600899993088
BTC_ijb_jcid_var31	936	936	936	32	32	958464	897122304	820025856	1791756495360
BTC_ijb_jcid_var31	968	968	968	32	32	991232	959512576	907039232	1991858153472
BTC_ijb_jcid_var31	1000	1000	1000	32	32	1024000	1024000000	1000000000	2080000000000


==> figures/data/ijb_jcid10/pred/var32.dat <==
BTC_ijb_jcid_var32	8	8	8	32	32	8192	65536	512	821248
BTC_ijb_jcid_var32	40	40	40	32	32	40960	1638400	64000	123136000
BTC_ijb_jcid_var32	72	72	72	32	32	73728	5308416	373248	811689984
BTC_ijb_jcid_var32	104	104	104	32	32	106496	11075584	1124864	2375712768
BTC_ijb_jcid_var32	136	136	136	32	32	139264	18939904	2515456	5071159296
BTC_ijb_jcid_var32	168	168	168	32	32	172032	28901376	4741632	10014326784
BTC_ijb_jcid_var32	200	200	200	32	32	204800	40960000	8000000	16896000000
BTC_ijb_jcid_var32	232	232	232	32	32	237568	55115776	12487168	25973309440
BTC_ijb_jcid_var32	264	264	264	32	32	270336	71368704	18399744	40037842944
BTC_ijb_jcid_var32	296	296	296	32	32	303104	89718784	25934336	54773317632
BTC_ijb_jcid_var32	328	328	328	32	32	335872	110166016	35287552	76785713152
BTC_ijb_jcid_var32	360	360	360	32	32	368640	132710400	46656000	103016448000
BTC_ijb_jcid_var32	392	392	392	32	32	401408	157351936	60236288	133001723904
BTC_ijb_jcid_var32	424	424	424	32	32	434176	184090624	76225024	165865652224
BTC_ijb_jcid_var32	456	456	456	32	32	466944	212926464	94818816	200257339392
BTC_ijb_jcid_var32	488	488	488	32	32	499712	243859456	116214272	267757682688
BTC_ijb_jcid_var32	520	520	520	32	32	532480	276889600	140608000	305963008000
BTC_ijb_jcid_var32	552	552	552	32	32	565248	312016896	168196608	371378110464
BTC_ijb_jcid_var32	584	584	584	32	32	598016	349241344	199176704	414287544320
BTC_ijb_jcid_var32	616	616	616	32	32	630784	388562944	233744896	508628893696
BTC_ijb_jcid_var32	648	648	648	32	32	663552	429981696	272097792	600791924736
BTC_ijb_jcid_var32	680	680	680	32	32	696320	473497600	314432000	654018560000
BTC_ijb_jcid_var32	712	712	712	32	32	729088	519110656	360944128	831615270912
BTC_ijb_jcid_var32	744	744	744	32	32	761856	566820864	411830784	935679541248
BTC_ijb_jcid_var32	776	776	776	32	32	794624	616628224	467288576	971960238080
BTC_ijb_jcid_var32	808	808	808	32	32	827392	668532736	527514112	1114109804544
BTC_ijb_jcid_var32	840	840	840	32	32	860160	722534400	592704000	1251790848000
BTC_ijb_jcid_var32	872	872	872	32	32	892928	778633216	663054848	1442807349248
BTC_ijb_jcid_var32	904	904	904	32	32	925696	836829184	738763264	1560268013568
BTC_ijb_jcid_var32	936	936	936	32	32	958464	897122304	820025856	1784376262656
BTC_ijb_jcid_var32	968	968	968	32	32	991232	959512576	907039232	1973717368832
BTC_ijb_jcid_var32	1000	1000	1000	32	32	1024000	1024000000	1000000000	2208000000000


==> figures/data/ijb_jcid10/pred/var33.dat <==
BTC_ijb_jcid_var33	8	8	8	32	32	8192	65536	512	821760
BTC_ijb_jcid_var33	40	40	40	32	32	40960	1638400	64000	111168000
BTC_ijb_jcid_var33	72	72	72	32	32	73728	5308416	373248	654676992
BTC_ijb_jcid_var33	104	104	104	32	32	106496	11075584	1124864	2006757376
BTC_ijb_jcid_var33	136	136	136	32	32	139264	18939904	2515456	4228481536
BTC_ijb_jcid_var33	168	168	168	32	32	172032	28901376	4741632	8056032768
BTC_ijb_jcid_var33	200	200	200	32	32	204800	40960000	8000000	13216000000
BTC_ijb_jcid_var33	232	232	232	32	32	237568	55115776	12487168	22052338688
BTC_ijb_jcid_var33	264	264	264	32	32	270336	71368704	18399744	32328350208
BTC_ijb_jcid_var33	296	296	296	32	32	303104	89718784	25934336	43803093504
BTC_ijb_jcid_var33	328	328	328	32	32	335872	110166016	35287552	60341713920
BTC_ijb_jcid_var33	360	360	360	32	32	368640	132710400	46656000	79221888000
BTC_ijb_jcid_var33	392	392	392	32	32	401408	157351936	60236288	104630432256
BTC_ijb_jcid_var33	424	424	424	32	32	434176	184090624	76225024	126914664960
BTC_ijb_jcid_var33	456	456	456	32	32	466944	212926464	94818816	159295610880
BTC_ijb_jcid_var33	488	488	488	32	32	499712	243859456	116214272	197215619584
BTC_ijb_jcid_var33	520	520	520	32	32	532480	276889600	140608000	242830016000
BTC_ijb_jcid_var33	552	552	552	32	32	565248	312016896	168196608	291989311488
BTC_ijb_jcid_var33	584	584	584	32	32	598016	349241344	199176704	332824272384
BTC_ijb_jcid_var33	616	616	616	32	32	630784	388562944	233744896	393158915072
BTC_ijb_jcid_var33	648	648	648	32	32	663552	429981696	272097792	465287224320
BTC_ijb_jcid_var33	680	680	680	32	32	696320	473497600	314432000	532333376000
BTC_ijb_jcid_var33	712	712	712	32	32	729088	519110656	360944128	628042782720
BTC_ijb_jcid_var33	744	744	744	32	32	761856	566820864	411830784	761063288832
BTC_ijb_jcid_var33	776	776	776	32	32	794624	616628224	467288576	794857867776
BTC_ijb_jcid_var33	808	808	808	32	32	827392	668532736	527514112	892553877504
BTC_ijb_jcid_var33	840	840	840	32	32	860160	722534400	592704000	1057976640000
BTC_ijb_jcid_var33	872	872	872	32	32	892928	778633216	663054848	1163661258240
BTC_ijb_jcid_var33	904	904	904	32	32	925696	836829184	738763264	1276582920192
BTC_ijb_jcid_var33	936	936	936	32	32	958464	897122304	820025856	1448165661696
BTC_ijb_jcid_var33	968	968	968	32	32	991232	959512576	907039232	1549223008256
BTC_ijb_jcid_var33	1000	1000	1000	32	32	1024000	1024000000	1000000000	1681000000000


==> figures/data/ijb_jcid10/pred/var34.dat <==
BTC_ijb_jcid_var34	8	8	8	32	32	8192	65536	512	985088
BTC_ijb_jcid_var34	40	40	40	32	32	40960	1638400	64000	241049600
BTC_ijb_jcid_var34	72	72	72	32	32	73728	5308416	373248	1411706880
BTC_ijb_jcid_var34	104	104	104	32	32	106496	11075584	1124864	4139499520
BTC_ijb_jcid_var34	136	136	136	32	32	139264	18939904	2515456	9256878080
BTC_ijb_jcid_var34	168	168	168	32	32	172032	28901376	4741632	16538812416
BTC_ijb_jcid_var34	200	200	200	32	32	204800	40960000	8000000	27904000000
BTC_ijb_jcid_var34	232	232	232	32	32	237568	55115776	12487168	48350314496
BTC_ijb_jcid_var34	264	264	264	32	32	270336	71368704	18399744	65944682496
BTC_ijb_jcid_var34	296	296	296	32	32	303104	89718784	25934336	77180583936
BTC_ijb_jcid_var34	328	328	328	32	32	335872	110166016	35287552	119695376384
BTC_ijb_jcid_var34	360	360	360	32	32	368640	132710400	46656000	182145024000
BTC_ijb_jcid_var34	392	392	392	32	32	401408	157351936	60236288	210104172544
BTC_ijb_jcid_var34	424	424	424	32	32	434176	184090624	76225024	280508088320
BTC_ijb_jcid_var34	456	456	456	32	32	466944	212926464	94818816	327693828096
BTC_ijb_jcid_var34	488	488	488	32	32	499712	243859456	116214272	427668520960
BTC_ijb_jcid_var34	520	520	520	32	32	532480	276889600	140608000	490440704000
BTC_ijb_jcid_var34	552	552	552	32	32	565248	312016896	168196608	586669768704
BTC_ijb_jcid_var34	584	584	584	32	32	598016	349241344	199176704	675607379968
BTC_ijb_jcid_var34	616	616	616	32	32	630784	388562944	233744896	792862687232
BTC_ijb_jcid_var34	648	648	648	32	32	663552	429981696	272097792	1001319874560
BTC_ijb_jcid_var34	680	680	680	32	32	696320	473497600	314432000	1187295232000
BTC_ijb_jcid_var34	712	712	712	32	32	729088	519110656	360944128	1466876936192
BTC_ijb_jcid_var34	744	744	744	32	32	761856	566820864	411830784	1515537285120
BTC_ijb_jcid_var34	776	776	776	32	32	794624	616628224	467288576	1764481662976
BTC_ijb_jcid_var34	808	808	808	32	32	827392	668532736	527514112	2143817351168
BTC_ijb_jcid_var34	840	840	840	32	32	860160	722534400	592704000	2351849472000
BTC_ijb_jcid_var34	872	872	872	32	32	892928	778633216	663054848	2652219392000
BTC_ijb_jcid_var34	904	904	904	32	32	925696	836829184	738763264	2789570084864
BTC_ijb_jcid_var34	936	936	936	32	32	958464	897122304	820025856	2860250185728
BTC_ijb_jcid_var34	968	968	968	32	32	991232	959512576	907039232	3424980140032
BTC_ijb_jcid_var34	1000	1000	1000	32	32	1024000	1024000000	1000000000	3168000000000


==> figures/data/ijb_jcid10/pred/var35.dat <==
BTC_ijb_jcid_var35	8	8	8	32	32	8192	65536	512	926720
BTC_ijb_jcid_var35	40	40	40	32	32	40960	1638400	64000	106700800
BTC_ijb_jcid_var35	72	72	72	32	32	73728	5308416	373248	610136064
BTC_ijb_jcid_var35	104	104	104	32	32	106496	11075584	1124864	2015756288
BTC_ijb_jcid_var35	136	136	136	32	32	139264	18939904	2515456	4749180928
BTC_ijb_jcid_var35	168	168	168	32	32	172032	28901376	4741632	8497004544
BTC_ijb_jcid_var35	200	200	200	32	32	204800	40960000	8000000	15104000000
BTC_ijb_jcid_var35	232	232	232	32	32	237568	55115776	12487168	22377005056
BTC_ijb_jcid_var35	264	264	264	32	32	270336	71368704	18399744	34738716672
BTC_ijb_jcid_var35	296	296	296	32	32	303104	89718784	25934336	46474330112
BTC_ijb_jcid_var35	328	328	328	32	32	335872	110166016	35287552	63235293184
BTC_ijb_jcid_var35	360	360	360	32	32	368640	132710400	46656000	83607552000
BTC_ijb_jcid_var35	392	392	392	32	32	401408	157351936	60236288	113726111744
BTC_ijb_jcid_var35	424	424	424	32	32	434176	184090624	76225024	143912845312
BTC_ijb_jcid_var35	456	456	456	32	32	466944	212926464	94818816	169915318272
BTC_ijb_jcid_var35	488	488	488	32	32	499712	243859456	116214272	189661691904
BTC_ijb_jcid_var35	520	520	520	32	32	532480	276889600	140608000	251969536000
BTC_ijb_jcid_var35	552	552	552	32	32	565248	312016896	168196608	274496864256
BTC_ijb_jcid_var35	584	584	584	32	32	598016	349241344	199176704	376045617152
BTC_ijb_jcid_var35	616	616	616	32	32	630784	388562944	233744896	441310363648
BTC_ijb_jcid_var35	648	648	648	32	32	663552	429981696	272097792	487599243264
BTC_ijb_jcid_var35	680	680	680	32	32	696320	473497600	314432000	513153024000
BTC_ijb_jcid_var35	712	712	712	32	32	729088	519110656	360944128	646811877376
BTC_ijb_jcid_var35	744	744	744	32	32	761856	566820864	411830784	738000764928
BTC_ijb_jcid_var35	776	776	776	32	32	794624	616628224	467288576	882240831488
BTC_ijb_jcid_var35	808	808	808	32	32	827392	668532736	527514112	995946643456
BTC_ijb_jcid_var35	840	840	840	32	32	860160	722534400	592704000	1119025152000
BTC_ijb_jcid_var35	872	872	872	32	32	892928	778633216	663054848	1145758777344
BTC_ijb_jcid_var35	904	904	904	32	32	925696	836829184	738763264	1678470135808
BTC_ijb_jcid_var35	936	936	936	32	32	958464	897122304	820025856	1863098744832
BTC_ijb_jcid_var35	968	968	968	32	32	991232	959512576	907039232	1973717368832
BTC_ijb_jcid_var35	1000	1000	1000	32	32	1024000	1024000000	1000000000	2368000000000


==> figures/data/ijb_jcid10/pred/var36.dat <==
BTC_ijb_jcid_var36	8	8	8	32	32	8192	65536	512	831232
BTC_ijb_jcid_var36	40	40	40	32	32	40960	1638400	64000	123699200
BTC_ijb_jcid_var36	72	72	72	32	32	73728	5308416	373248	780668928
BTC_ijb_jcid_var36	104	104	104	32	32	106496	11075584	1124864	2339717120
BTC_ijb_jcid_var36	136	136	136	32	32	139264	18939904	2515456	9498361856
BTC_ijb_jcid_var36	168	168	168	32	32	172032	28901376	4741632	18814795776
BTC_ijb_jcid_var36	200	200	200	32	32	204800	40960000	8000000	32000000000
BTC_ijb_jcid_var36	232	232	232	32	32	237568	55115776	12487168	50747850752
BTC_ijb_jcid_var36	264	264	264	32	32	270336	71368704	18399744	71243808768
BTC_ijb_jcid_var36	296	296	296	32	32	303104	89718784	25934336	95438356480
BTC_ijb_jcid_var36	328	328	328	32	32	335872	110166016	35287552	147925417984
BTC_ijb_jcid_var36	360	360	360	32	32	368640	132710400	46656000	176173056000
BTC_ijb_jcid_var36	392	392	392	32	32	401408	157351936	60236288	229379784704
BTC_ijb_jcid_var36	424	424	424	32	32	434176	184090624	76225024	273190486016
BTC_ijb_jcid_var36	456	456	456	32	32	466944	212926464	94818816	379275264000
BTC_ijb_jcid_var36	488	488	488	32	32	499712	243859456	116214272	461138231296
BTC_ijb_jcid_var36	520	520	520	32	32	532480	276889600	140608000	544434176000
BTC_ijb_jcid_var36	552	552	552	32	32	565248	312016896	168196608	635110391808
BTC_ijb_jcid_var36	584	584	584	32	32	598016	349241344	199176704	752091234304
BTC_ijb_jcid_var36	616	616	616	32	32	630784	388562944	233744896	905060237312
BTC_ijb_jcid_var36	648	648	648	32	32	663552	429981696	272097792	862005805056
BTC_ijb_jcid_var36	680	680	680	32	32	696320	473497600	314432000	815007744000
BTC_ijb_jcid_var36	712	712	712	32	32	729088	519110656	360944128	1328274391040
BTC_ijb_jcid_var36	744	744	744	32	32	761856	566820864	411830784	1594608795648
BTC_ijb_jcid_var36	776	776	776	32	32	794624	616628224	467288576	1779434897408
BTC_ijb_jcid_var36	808	808	808	32	32	827392	668532736	527514112	2042534641664
BTC_ijb_jcid_var36	840	840	840	32	32	860160	722534400	592704000	2351849472000
BTC_ijb_jcid_var36	872	872	872	32	32	892928	778633216	663054848	2376388575232
BTC_ijb_jcid_var36	904	904	904	32	32	925696	836829184	738763264	2931412631552
BTC_ijb_jcid_var36	936	936	936	32	32	958464	897122304	820025856	3175140114432
BTC_ijb_jcid_var36	968	968	968	32	32	991232	959512576	907039232	3163752841216
BTC_ijb_jcid_var36	1000	1000	1000	32	32	1024000	1024000000	1000000000	3584000000000


==> figures/data/ijb_jcid10/pred/var37.dat <==
BTC_ijb_jcid_var37	8	8	8	32	32	8192	65536	512	964096
BTC_ijb_jcid_var37	40	40	40	32	32	40960	1638400	64000	149248000
BTC_ijb_jcid_var37	72	72	72	32	32	73728	5308416	373248	819279360
BTC_ijb_jcid_var37	104	104	104	32	32	106496	11075584	1124864	2563565056
BTC_ijb_jcid_var37	136	136	136	32	32	139264	18939904	2515456	5242210304
BTC_ijb_jcid_var37	168	168	168	32	32	172032	28901376	4741632	9862594560
BTC_ijb_jcid_var37	200	200	200	32	32	204800	40960000	8000000	18160000000
BTC_ijb_jcid_var37	232	232	232	32	32	237568	55115776	12487168	28046179328
BTC_ijb_jcid_var37	264	264	264	32	32	270336	71368704	18399744	39817046016
BTC_ijb_jcid_var37	296	296	296	32	32	303104	89718784	25934336	60401068544
BTC_ijb_jcid_var37	328	328	328	32	32	335872	110166016	35287552	79432279552
BTC_ijb_jcid_var37	360	360	360	32	32	368640	132710400	46656000	101663424000
BTC_ijb_jcid_var37	392	392	392	32	32	401408	157351936	60236288	121737538048
BTC_ijb_jcid_var37	424	424	424	32	32	434176	184090624	76225024	164722276864
BTC_ijb_jcid_var37	456	456	456	32	32	466944	212926464	94818816	216376538112
BTC_ijb_jcid_var37	488	488	488	32	32	499712	243859456	116214272	274498110464
BTC_ijb_jcid_var37	520	520	520	32	32	532480	276889600	140608000	304697536000
BTC_ijb_jcid_var37	552	552	552	32	32	565248	312016896	168196608	383320069632
BTC_ijb_jcid_var37	584	584	584	32	32	598016	349241344	199176704	465675133952
BTC_ijb_jcid_var37	616	616	616	32	32	630784	388562944	233744896	495539179520
BTC_ijb_jcid_var37	648	648	648	32	32	663552	429981696	272097792	635620442112
BTC_ijb_jcid_var37	680	680	680	32	32	696320	473497600	314432000	633580480000
BTC_ijb_jcid_var37	712	712	712	32	32	729088	519110656	360944128	841721706496
BTC_ijb_jcid_var37	744	744	744	32	32	761856	566820864	411830784	819955090944
BTC_ijb_jcid_var37	776	776	776	32	32	794624	616628224	467288576	1050464718848
BTC_ijb_jcid_var37	808	808	808	32	32	827392	668532736	527514112	1248098388992
BTC_ijb_jcid_var37	840	840	840	32	32	860160	722534400	592704000	1389298176000
BTC_ijb_jcid_var37	872	872	872	32	32	892928	778633216	663054848	1486568969216
BTC_ijb_jcid_var37	904	904	904	32	32	925696	836829184	738763264	1596467413504
BTC_ijb_jcid_var37	936	936	936	32	32	958464	897122304	820025856	1809797064192
BTC_ijb_jcid_var37	968	968	968	32	32	991232	959512576	907039232	2107052135936
BTC_ijb_jcid_var37	1000	1000	1000	32	32	1024000	1024000000	1000000000	2074000000000


==> figures/data/ijb_jcid10/pred/var38.dat <==
BTC_ijb_jcid_var38	8	8	8	32	32	8192	65536	512	759808
BTC_ijb_jcid_var38	40	40	40	32	32	40960	1638400	64000	96256000
BTC_ijb_jcid_var38	72	72	72	32	32	73728	5308416	373248	549918720
BTC_ijb_jcid_var38	104	104	104	32	32	106496	11075584	1124864	1511817216
BTC_ijb_jcid_var38	136	136	136	32	32	139264	18939904	2515456	4024729600
BTC_ijb_jcid_var38	168	168	168	32	32	172032	28901376	4741632	7586611200
BTC_ijb_jcid_var38	200	200	200	32	32	204800	40960000	8000000	12032000000
BTC_ijb_jcid_var38	232	232	232	32	32	237568	55115776	12487168	18780700672
BTC_ijb_jcid_var38	264	264	264	32	32	270336	71368704	18399744	28850798592
BTC_ijb_jcid_var38	296	296	296	32	32	303104	89718784	25934336	41494937600
BTC_ijb_jcid_var38	328	328	328	32	32	335872	110166016	35287552	55330881536
BTC_ijb_jcid_var38	360	360	360	32	32	368640	132710400	46656000	70170624000
BTC_ijb_jcid_var38	392	392	392	32	32	401408	157351936	60236288	88667815936
BTC_ijb_jcid_var38	424	424	424	32	32	434176	184090624	76225024	114642436096
BTC_ijb_jcid_var38	456	456	456	32	32	466944	212926464	94818816	148675903488
BTC_ijb_jcid_var38	488	488	488	32	32	499712	243859456	116214272	171067408384
BTC_ijb_jcid_var38	520	520	520	32	32	532480	276889600	140608000	220473344000
BTC_ijb_jcid_var38	552	552	552	32	32	565248	312016896	168196608	252967698432
BTC_ijb_jcid_var38	584	584	584	32	32	598016	349241344	199176704	318682726400
BTC_ijb_jcid_var38	616	616	616	32	32	630784	388562944	233744896	366511996928
BTC_ijb_jcid_var38	648	648	648	32	32	663552	429981696	272097792	435356467200
BTC_ijb_jcid_var38	680	680	680	32	32	696320	473497600	314432000	503091200000
BTC_ijb_jcid_var38	712	712	712	32	32	729088	519110656	360944128	577510604800
BTC_ijb_jcid_var38	744	744	744	32	32	761856	566820864	411830784	645750669312
BTC_ijb_jcid_var38	776	776	776	32	32	794624	616628224	467288576	777568190464
BTC_ijb_jcid_var38	808	808	808	32	32	827392	668532736	527514112	776500772864
BTC_ijb_jcid_var38	840	840	840	32	32	860160	722534400	592704000	815560704000
BTC_ijb_jcid_var38	872	872	872	32	32	892928	778633216	663054848	1060887756800
BTC_ijb_jcid_var38	904	904	904	32	32	925696	836829184	738763264	1182021222400
BTC_ijb_jcid_var38	936	936	936	32	32	958464	897122304	820025856	1364523024384
BTC_ijb_jcid_var38	968	968	968	32	32	991232	959512576	907039232	1451262771200
BTC_ijb_jcid_var38	1000	1000	1000	32	32	1024000	1024000000	1000000000	1504000000000


==> figures/data/ijb_jcid10/pred/var39.dat <==
BTC_ijb_jcid_var39	8	8	8	32	32	8192	65536	512	850944
BTC_ijb_jcid_var39	40	40	40	32	32	40960	1638400	64000	105920000
BTC_ijb_jcid_var39	72	72	72	32	32	73728	5308416	373248	616978944
BTC_ijb_jcid_var39	104	104	104	32	32	106496	11075584	1124864	1997758464
BTC_ijb_jcid_var39	136	136	136	32	32	139264	18939904	2515456	4183203328
BTC_ijb_jcid_var39	168	168	168	32	32	172032	28901376	4741632	8331047424
BTC_ijb_jcid_var39	200	200	200	32	32	204800	40960000	8000000	14056000000
BTC_ijb_jcid_var39	232	232	232	32	32	237568	55115776	12487168	22277107712
BTC_ijb_jcid_var39	264	264	264	32	32	270336	71368704	18399744	32769944064
BTC_ijb_jcid_var39	296	296	296	32	32	303104	89718784	25934336	43569684480
BTC_ijb_jcid_var39	328	328	328	32	32	335872	110166016	35287552	62741267456
BTC_ijb_jcid_var39	360	360	360	32	32	368640	132710400	46656000	81554688000
BTC_ijb_jcid_var39	392	392	392	32	32	401408	157351936	60236288	104750904832
BTC_ijb_jcid_var39	424	424	424	32	32	434176	184090624	76225024	134003592192
BTC_ijb_jcid_var39	456	456	456	32	32	466944	212926464	94818816	167544847872
BTC_ijb_jcid_var39	488	488	488	32	32	499712	243859456	116214272	200934476288
BTC_ijb_jcid_var39	520	520	520	32	32	532480	276889600	140608000	235096576000
BTC_ijb_jcid_var39	552	552	552	32	32	565248	312016896	168196608	291652918272
BTC_ijb_jcid_var39	584	584	584	32	32	598016	349241344	199176704	351347705856
BTC_ijb_jcid_var39	616	616	616	32	32	630784	388562944	233744896	421442047488
BTC_ijb_jcid_var39	648	648	648	32	32	663552	429981696	272097792	485150363136
BTC_ijb_jcid_var39	680	680	680	32	32	696320	473497600	314432000	537678720000
BTC_ijb_jcid_var39	712	712	712	32	32	729088	519110656	360944128	609995576320
BTC_ijb_jcid_var39	744	744	744	32	32	761856	566820864	411830784	735117949440
BTC_ijb_jcid_var39	776	776	776	32	32	794624	616628224	467288576	793923290624
BTC_ijb_jcid_var39	808	808	808	32	32	827392	668532736	527514112	950580429824
BTC_ijb_jcid_var39	840	840	840	32	32	860160	722534400	592704000	1023599808000
BTC_ijb_jcid_var39	872	872	872	32	32	892928	778633216	663054848	1182226793984
BTC_ijb_jcid_var39	904	904	904	32	32	925696	836829184	738763264	1216004332544
BTC_ijb_jcid_var39	936	936	936	32	32	958464	897122304	820025856	1380103515648
BTC_ijb_jcid_var39	968	968	968	32	32	991232	959512576	907039232	1552851165184
BTC_ijb_jcid_var39	1000	1000	1000	32	32	1024000	1024000000	1000000000	1694000000000


==> figures/data/ijb_jcid10/pred/var4.dat <==
BTC_ijb_jcid_var4	8	8	8	32	32	8192	65536	512	1611776
BTC_ijb_jcid_var4	40	40	40	32	32	40960	1638400	64000	159692800
BTC_ijb_jcid_var4	72	72	72	32	32	73728	5308416	373248	7951177728
BTC_ijb_jcid_var4	104	104	104	32	32	106496	11075584	1124864	31604178944
BTC_ijb_jcid_var4	136	136	136	32	32	139264	18939904	2515456	61336879104
BTC_ijb_jcid_var4	168	168	168	32	32	172032	28901376	4741632	117592473600
BTC_ijb_jcid_var4	200	200	200	32	32	204800	40960000	8000000	160768000000
BTC_ijb_jcid_var4	232	232	232	32	32	237568	55115776	12487168	270921596928
BTC_ijb_jcid_var4	264	264	264	32	32	270336	71368704	18399744	274965774336
BTC_ijb_jcid_var4	296	296	296	32	32	303104	89718784	25934336	415779274752
BTC_ijb_jcid_var4	328	328	328	32	32	335872	110166016	35287552	545404403712
BTC_ijb_jcid_var4	360	360	360	32	32	368640	132710400	46656000	653930496000
BTC_ijb_jcid_var4	392	392	392	32	32	401408	157351936	60236288	1312669188096
BTC_ijb_jcid_var4	424	424	424	32	32	434176	184090624	76225024	1775738159104
BTC_ijb_jcid_var4	456	456	456	32	32	466944	212926464	94818816	1677913767936
BTC_ijb_jcid_var4	488	488	488	32	32	499712	243859456	116214272	1271848992768
BTC_ijb_jcid_var4	520	520	520	32	32	532480	276889600	140608000	3653558272000
BTC_ijb_jcid_var4	552	552	552	32	32	565248	312016896	168196608	2863379054592
BTC_ijb_jcid_var4	584	584	584	32	32	598016	349241344	199176704	3613862117376
BTC_ijb_jcid_var4	616	616	616	32	32	630784	388562944	233744896	4443022983168
BTC_ijb_jcid_var4	648	648	648	32	32	663552	429981696	272097792	5415834451968
BTC_ijb_jcid_var4	680	680	680	32	32	696320	473497600	314432000	5191901184000
BTC_ijb_jcid_var4	712	712	712	32	32	729088	519110656	360944128	5001241837568
BTC_ijb_jcid_var4	744	744	744	32	32	761856	566820864	411830784	6312542257152
BTC_ijb_jcid_var4	776	776	776	32	32	794624	616628224	467288576	7386897809408
BTC_ijb_jcid_var4	808	808	808	32	32	827392	668532736	527514112	4878450507776
BTC_ijb_jcid_var4	840	840	840	32	32	860160	722534400	592704000	9160833024000
BTC_ijb_jcid_var4	872	872	872	32	32	892928	778633216	663054848	5665140621312
BTC_ijb_jcid_var4	904	904	904	32	32	925696	836829184	738763264	10519988879360
BTC_ijb_jcid_var4	936	936	936	32	32	958464	897122304	820025856	9709106135040
BTC_ijb_jcid_var4	968	968	968	32	32	991232	959512576	907039232	17995658362880
BTC_ijb_jcid_var4	1000	1000	1000	32	32	1024000	1024000000	1000000000	11232000000000


==> figures/data/ijb_jcid10/pred/var40.dat <==
BTC_ijb_jcid_var40	8	8	8	32	32	8192	65536	512	978944
BTC_ijb_jcid_var40	40	40	40	32	32	40960	1638400	64000	223539200
BTC_ijb_jcid_var40	72	72	72	32	32	73728	5308416	373248	1435760640
BTC_ijb_jcid_var40	104	104	104	32	32	106496	11075584	1124864	4463460352
BTC_ijb_jcid_var40	136	136	136	32	32	139264	18939904	2515456	9981329408
BTC_ijb_jcid_var40	168	168	168	32	32	172032	28901376	4741632	17904402432
BTC_ijb_jcid_var40	200	200	200	32	32	204800	40960000	8000000	29440000000
BTC_ijb_jcid_var40	232	232	232	32	32	237568	55115776	12487168	49948672000
BTC_ijb_jcid_var40	264	264	264	32	32	270336	71368704	18399744	73010184192
BTC_ijb_jcid_var40	296	296	296	32	32	303104	89718784	25934336	97928052736
BTC_ijb_jcid_var40	328	328	328	32	32	335872	110166016	35287552	108403359744
BTC_ijb_jcid_var40	360	360	360	32	32	368640	132710400	46656000	171694080000
BTC_ijb_jcid_var40	392	392	392	32	32	401408	157351936	60236288	233234907136
BTC_ijb_jcid_var40	424	424	424	32	32	434176	184090624	76225024	265872883712
BTC_ijb_jcid_var40	456	456	456	32	32	466944	212926464	94818816	403548880896
BTC_ijb_jcid_var40	488	488	488	32	32	499712	243859456	116214272	405355380736
BTC_ijb_jcid_var40	520	520	520	32	32	532480	276889600	140608000	530935808000
BTC_ijb_jcid_var40	552	552	552	32	32	565248	312016896	168196608	672786432000
BTC_ijb_jcid_var40	584	584	584	32	32	598016	349241344	199176704	771212197888
BTC_ijb_jcid_var40	616	616	616	32	32	630784	388562944	233744896	860181217280
BTC_ijb_jcid_var40	648	648	648	32	32	663552	429981696	272097792	1062269779968
BTC_ijb_jcid_var40	680	680	680	32	32	696320	473497600	314432000	1247666176000
BTC_ijb_jcid_var40	712	712	712	32	32	729088	519110656	360944128	1501527572480
BTC_ijb_jcid_var40	744	744	744	32	32	761856	566820864	411830784	1555073040384
BTC_ijb_jcid_var40	776	776	776	32	32	794624	616628224	467288576	1854201069568
BTC_ijb_jcid_var40	808	808	808	32	32	827392	668532736	527514112	2143817351168
BTC_ijb_jcid_var40	840	840	840	32	32	860160	722534400	592704000	2408749056000
BTC_ijb_jcid_var40	872	872	872	32	32	892928	778633216	663054848	2715872657408
BTC_ijb_jcid_var40	904	904	904	32	32	925696	836829184	738763264	2813210509312
BTC_ijb_jcid_var40	936	936	936	32	32	958464	897122304	820025856	2860250185728
BTC_ijb_jcid_var40	968	968	968	32	32	991232	959512576	907039232	3802308460544
BTC_ijb_jcid_var40	1000	1000	1000	32	32	1024000	1024000000	1000000000	4096000000000


==> figures/data/ijb_jcid10/pred/var41.dat <==
BTC_ijb_jcid_var41	8	8	8	32	32	8192	65536	512	814848
BTC_ijb_jcid_var41	40	40	40	32	32	40960	1638400	64000	104243200
BTC_ijb_jcid_var41	72	72	72	32	32	73728	5308416	373248	594708480
BTC_ijb_jcid_var41	104	104	104	32	32	106496	11075584	1124864	2015756288
BTC_ijb_jcid_var41	136	136	136	32	32	139264	18939904	2515456	4507697152
BTC_ijb_jcid_var41	168	168	168	32	32	172032	28901376	4741632	8497004544
BTC_ijb_jcid_var41	200	200	200	32	32	204800	40960000	8000000	13568000000
BTC_ijb_jcid_var41	232	232	232	32	32	237568	55115776	12487168	21178236928
BTC_ijb_jcid_var41	264	264	264	32	32	270336	71368704	18399744	32972341248
BTC_ijb_jcid_var41	296	296	296	32	32	303104	89718784	25934336	46474330112
BTC_ijb_jcid_var41	328	328	328	32	32	335872	110166016	35287552	57589284864
BTC_ijb_jcid_var41	360	360	360	32	32	368640	132710400	46656000	67184640000
BTC_ijb_jcid_var41	392	392	392	32	32	401408	157351936	60236288	102160744448
BTC_ijb_jcid_var41	424	424	424	32	32	434176	184090624	76225024	129277640704
BTC_ijb_jcid_var41	456	456	456	32	32	466944	212926464	94818816	163846914048
BTC_ijb_jcid_var41	488	488	488	32	32	499712	243859456	116214272	197099405312
BTC_ijb_jcid_var41	520	520	520	32	32	532480	276889600	140608000	238471168000
BTC_ijb_jcid_var41	552	552	552	32	32	565248	312016896	168196608	258349989888
BTC_ijb_jcid_var41	584	584	584	32	32	598016	349241344	199176704	325056380928
BTC_ijb_jcid_var41	616	616	616	32	32	630784	388562944	233744896	359032160256
BTC_ijb_jcid_var41	648	648	648	32	32	663552	429981696	272097792	461477855232
BTC_ijb_jcid_var41	680	680	680	32	32	696320	473497600	314432000	533276672000
BTC_ijb_jcid_var41	712	712	712	32	32	729088	519110656	360944128	589060816896
BTC_ijb_jcid_var41	744	744	744	32	32	761856	566820864	411830784	632572084224
BTC_ijb_jcid_var41	776	776	776	32	32	794624	616628224	467288576	717755252736
BTC_ijb_jcid_var41	808	808	808	32	32	827392	668532736	527514112	860903030784
BTC_ijb_jcid_var41	840	840	840	32	32	860160	722534400	592704000	967292928000
BTC_ijb_jcid_var41	872	872	872	32	32	892928	778633216	663054848	954798981120
BTC_ijb_jcid_var41	904	904	904	32	32	925696	836829184	738763264	1134740373504
BTC_ijb_jcid_var41	936	936	936	32	32	958464	897122304	820025856	1259559714816
BTC_ijb_jcid_var41	968	968	968	32	32	991232	959512576	907039232	1538338537472
BTC_ijb_jcid_var41	1000	1000	1000	32	32	1024000	1024000000	1000000000	1536000000000


==> figures/data/ijb_jcid10/pred/var42.dat <==
BTC_ijb_jcid_var42	8	8	8	32	32	8192	65536	512	854016
BTC_ijb_jcid_var42	40	40	40	32	32	40960	1638400	64000	117350400
BTC_ijb_jcid_var42	72	72	72	32	32	73728	5308416	373248	811026432
BTC_ijb_jcid_var42	104	104	104	32	32	106496	11075584	1124864	2375712768
BTC_ijb_jcid_var42	136	136	136	32	32	139264	18939904	2515456	8773910528
BTC_ijb_jcid_var42	168	168	168	32	32	172032	28901376	4741632	16538812416
BTC_ijb_jcid_var42	200	200	200	32	32	204800	40960000	8000000	28672000000
BTC_ijb_jcid_var42	232	232	232	32	32	237568	55115776	12487168	45952778240
BTC_ijb_jcid_var42	264	264	264	32	32	270336	71368704	18399744	65944682496
BTC_ijb_jcid_var42	296	296	296	32	32	303104	89718784	25934336	90458963968
BTC_ijb_jcid_var42	328	328	328	32	32	335872	110166016	35287552	119695376384
BTC_ijb_jcid_var42	360	360	360	32	32	368640	132710400	46656000	158257152000
BTC_ijb_jcid_var42	392	392	392	32	32	401408	157351936	60236288	142639529984
BTC_ijb_jcid_var42	424	424	424	32	32	434176	184090624	76225024	287825690624
BTC_ijb_jcid_var42	456	456	456	32	32	466944	212926464	94818816	358035849216
BTC_ijb_jcid_var42	488	488	488	32	32	499712	243859456	116214272	383042240512
BTC_ijb_jcid_var42	520	520	520	32	32	532480	276889600	140608000	463443968000
BTC_ijb_jcid_var42	552	552	552	32	32	565248	312016896	168196608	602816643072
BTC_ijb_jcid_var42	584	584	584	32	32	598016	349241344	199176704	592749871104
BTC_ijb_jcid_var42	616	616	616	32	32	630784	388562944	233744896	815302197248
BTC_ijb_jcid_var42	648	648	648	32	32	663552	429981696	272097792	835884417024
BTC_ijb_jcid_var42	680	680	680	32	32	696320	473497600	314432000	965935104000
BTC_ijb_jcid_var42	712	712	712	32	32	729088	519110656	360944128	1039519088640
BTC_ijb_jcid_var42	744	744	744	32	32	761856	566820864	411830784	1476001529856
BTC_ijb_jcid_var42	776	776	776	32	32	794624	616628224	467288576	1570089615360
BTC_ijb_jcid_var42	808	808	808	32	32	827392	668532736	527514112	1721806061568
BTC_ijb_jcid_var42	840	840	840	32	32	860160	722534400	592704000	2048385024000
BTC_ijb_jcid_var42	872	872	872	32	32	892928	778633216	663054848	2185428779008
BTC_ijb_jcid_var42	904	904	904	32	32	925696	836829184	738763264	2411323293696
BTC_ijb_jcid_var42	936	936	936	32	32	958464	897122304	820025856	2860250185728
BTC_ijb_jcid_var42	968	968	968	32	32	991232	959512576	907039232	2728374009856
BTC_ijb_jcid_var42	1000	1000	1000	32	32	1024000	1024000000	1000000000	3584000000000


==> figures/data/ijb_jcid10/pred/var43.dat <==
BTC_ijb_jcid_var43	8	8	8	32	32	8192	65536	512	835072
BTC_ijb_jcid_var43	40	40	40	32	32	40960	1638400	64000	138342400
BTC_ijb_jcid_var43	72	72	72	32	32	73728	5308416	373248	820979712
BTC_ijb_jcid_var43	104	104	104	32	32	106496	11075584	1124864	2483699712
BTC_ijb_jcid_var43	136	136	136	32	32	139264	18939904	2515456	5715116032
BTC_ijb_jcid_var43	168	168	168	32	32	172032	28901376	4741632	10317791232
BTC_ijb_jcid_var43	200	200	200	32	32	204800	40960000	8000000	18176000000
BTC_ijb_jcid_var43	232	232	232	32	32	237568	55115776	12487168	25973309440
BTC_ijb_jcid_var43	264	264	264	32	32	270336	71368704	18399744	49458511872
BTC_ijb_jcid_var43	296	296	296	32	32	303104	89718784	25934336	54773317632
BTC_ijb_jcid_var43	328	328	328	32	32	335872	110166016	35287552	73398108160
BTC_ijb_jcid_var43	360	360	360	32	32	368640	132710400	46656000	297105408000
BTC_ijb_jcid_var43	392	392	392	32	32	401408	157351936	60236288	119508795392
BTC_ijb_jcid_var43	424	424	424	32	32	434176	184090624	76225024	539063369728
BTC_ijb_jcid_var43	456	456	456	32	32	466944	212926464	94818816	206325743616
BTC_ijb_jcid_var43	488	488	488	32	32	499712	243859456	116214272	1409446690816
BTC_ijb_jcid_var43	520	520	520	32	32	532480	276889600	140608000	674918400000
BTC_ijb_jcid_var43	552	552	552	32	32	565248	312016896	168196608	2481236361216
BTC_ijb_jcid_var43	584	584	584	32	32	598016	349241344	199176704	790333161472
BTC_ijb_jcid_var43	616	616	616	32	32	630784	388562944	233744896	583427260416
BTC_ijb_jcid_var43	648	648	648	32	32	663552	429981696	272097792	600791924736
BTC_ijb_jcid_var43	680	680	680	32	32	696320	473497600	314432000	2847496192000
BTC_ijb_jcid_var43	712	712	712	32	32	729088	519110656	360944128	2702749630464
BTC_ijb_jcid_var43	744	744	744	32	32	761856	566820864	411830784	935679541248
BTC_ijb_jcid_var43	776	776	776	32	32	794624	616628224	467288576	986913472512
BTC_ijb_jcid_var43	808	808	808	32	32	827392	668532736	527514112	1789327867904
BTC_ijb_jcid_var43	840	840	840	32	32	860160	722534400	592704000	1422489600000
BTC_ijb_jcid_var43	872	872	872	32	32	892928	778633216	663054848	1442807349248
BTC_ijb_jcid_var43	904	904	904	32	32	925696	836829184	738763264	3096895602688
BTC_ijb_jcid_var43	936	936	936	32	32	958464	897122304	820025856	3017695150080
BTC_ijb_jcid_var43	968	968	968	32	32	991232	959512576	907039232	3454005395456
BTC_ijb_jcid_var43	1000	1000	1000	32	32	1024000	1024000000	1000000000	5856000000000


==> figures/data/ijb_jcid10/pred/var44.dat <==
BTC_ijb_jcid_var44	8	8	8	32	32	8192	65536	512	833024
BTC_ijb_jcid_var44	40	40	40	32	32	40960	1638400	64000	97331200
BTC_ijb_jcid_var44	72	72	72	32	32	73728	5308416	373248	588902400
BTC_ijb_jcid_var44	104	104	104	32	32	106496	11075584	1124864	1691795456
BTC_ijb_jcid_var44	136	136	136	32	32	139264	18939904	2515456	3702751232
BTC_ijb_jcid_var44	168	168	168	32	32	172032	28901376	4741632	7131414528
BTC_ijb_jcid_var44	200	200	200	32	32	204800	40960000	8000000	13568000000
BTC_ijb_jcid_var44	232	232	232	32	32	237568	55115776	12487168	24774541312
BTC_ijb_jcid_var44	264	264	264	32	32	270336	71368704	18399744	34738716672
BTC_ijb_jcid_var44	296	296	296	32	32	303104	89718784	25934336	49793925120
BTC_ijb_jcid_var44	328	328	328	32	32	335872	110166016	35287552	73398108160
BTC_ijb_jcid_var44	360	360	360	32	32	368640	132710400	46656000	426995712000
BTC_ijb_jcid_var44	392	392	392	32	32	401408	157351936	60236288	161915142144
BTC_ijb_jcid_var44	424	424	424	32	32	434176	184090624	76225024	378076119040
BTC_ijb_jcid_var44	456	456	456	32	32	466944	212926464	94818816	530985369600
BTC_ijb_jcid_var44	488	488	488	32	32	499712	243859456	116214272	1156564434944
BTC_ijb_jcid_var44	520	520	520	32	32	532480	276889600	140608000	1340837888000
BTC_ijb_jcid_var44	552	552	552	32	32	565248	312016896	168196608	990341627904
BTC_ijb_jcid_var44	584	584	584	32	32	598016	349241344	199176704	1446819577856
BTC_ijb_jcid_var44	616	616	616	32	32	630784	388562944	233744896	2371108225024
BTC_ijb_jcid_var44	648	648	648	32	32	663552	429981696	272097792	644327571456
BTC_ijb_jcid_var44	680	680	680	32	32	696320	473497600	314432000	815007744000
BTC_ijb_jcid_var44	712	712	712	32	32	729088	519110656	360944128	1039519088640
BTC_ijb_jcid_var44	744	744	744	32	32	761856	566820864	411830784	975215296512
BTC_ijb_jcid_var44	776	776	776	32	32	794624	616628224	467288576	1016819941376
BTC_ijb_jcid_var44	808	808	808	32	32	827392	668532736	527514112	1198512062464
BTC_ijb_jcid_var44	840	840	840	32	32	860160	722534400	592704000	1422489600000
BTC_ijb_jcid_var44	872	872	872	32	32	892928	778633216	663054848	1591331635200
BTC_ijb_jcid_var44	904	904	904	32	32	925696	836829184	738763264	5957386960896
BTC_ijb_jcid_var44	936	936	936	32	32	958464	897122304	820025856	2440396947456
BTC_ijb_jcid_var44	968	968	968	32	32	991232	959512576	907039232	1915666857984
BTC_ijb_jcid_var44	1000	1000	1000	32	32	1024000	1024000000	1000000000	2176000000000


==> figures/data/ijb_jcid10/pred/var45.dat <==
BTC_ijb_jcid_var45	8	8	8	32	32	8192	65536	512	878592
BTC_ijb_jcid_var45	40	40	40	32	32	40960	1638400	64000	114841600
BTC_ijb_jcid_var45	72	72	72	32	32	73728	5308416	373248	670519296
BTC_ijb_jcid_var45	104	104	104	32	32	106496	11075584	1124864	2123743232
BTC_ijb_jcid_var45	136	136	136	32	32	139264	18939904	2515456	4105224192
BTC_ijb_jcid_var45	168	168	168	32	32	172032	28901376	4741632	8193540096
BTC_ijb_jcid_var45	200	200	200	32	32	204800	40960000	8000000	13056000000
BTC_ijb_jcid_var45	232	232	232	32	32	237568	55115776	12487168	19180290048
BTC_ijb_jcid_var45	264	264	264	32	32	270336	71368704	18399744	30028382208
BTC_ijb_jcid_var45	296	296	296	32	32	303104	89718784	25934336	44814532608
BTC_ijb_jcid_var45	328	328	328	32	32	335872	110166016	35287552	57589284864
BTC_ijb_jcid_var45	360	360	360	32	32	368640	132710400	46656000	76142592000
BTC_ijb_jcid_var45	392	392	392	32	32	401408	157351936	60236288	92522938368
BTC_ijb_jcid_var45	424	424	424	32	32	434176	184090624	76225024	131716841472
BTC_ijb_jcid_var45	456	456	456	32	32	466944	212926464	94818816	154744307712
BTC_ijb_jcid_var45	488	488	488	32	32	499712	243859456	116214272	200818262016
BTC_ijb_jcid_var45	520	520	520	32	32	532480	276889600	140608000	229472256000
BTC_ijb_jcid_var45	552	552	552	32	32	565248	312016896	168196608	274496864256
BTC_ijb_jcid_var45	584	584	584	32	32	598016	349241344	199176704	325056380928
BTC_ijb_jcid_var45	616	616	616	32	32	630784	388562944	233744896	381471670272
BTC_ijb_jcid_var45	648	648	648	32	32	663552	429981696	272097792	470184984576
BTC_ijb_jcid_var45	680	680	680	32	32	696320	473497600	314432000	543338496000
BTC_ijb_jcid_var45	712	712	712	32	32	729088	519110656	360944128	589060816896
BTC_ijb_jcid_var45	744	744	744	32	32	761856	566820864	411830784	672107839488
BTC_ijb_jcid_var45	776	776	776	32	32	794624	616628224	467288576	807474659328
BTC_ijb_jcid_var45	808	808	808	32	32	827392	668532736	527514112	945305288704
BTC_ijb_jcid_var45	840	840	840	32	32	860160	722534400	592704000	1081092096000
BTC_ijb_jcid_var45	872	872	872	32	32	892928	778633216	663054848	1145758777344
BTC_ijb_jcid_var45	904	904	904	32	32	925696	836829184	738763264	1347504193536
BTC_ijb_jcid_var45	936	936	936	32	32	958464	897122304	820025856	1731894607872
BTC_ijb_jcid_var45	968	968	968	32	32	991232	959512576	907039232	1799565836288
BTC_ijb_jcid_var45	1000	1000	1000	32	32	1024000	1024000000	1000000000	2176000000000


==> figures/data/ijb_jcid10/pred/var46.dat <==
BTC_ijb_jcid_var46	8	8	8	32	32	8192	65536	512	922112
BTC_ijb_jcid_var46	40	40	40	32	32	40960	1638400	64000	123545600
BTC_ijb_jcid_var46	72	72	72	32	32	73728	5308416	373248	773038080
BTC_ijb_jcid_var46	104	104	104	32	32	106496	11075584	1124864	2159738880
BTC_ijb_jcid_var46	136	136	136	32	32	139264	18939904	2515456	8773910528
BTC_ijb_jcid_var46	168	168	168	32	32	172032	28901376	4741632	16994009088
BTC_ijb_jcid_var46	200	200	200	32	32	204800	40960000	8000000	29440000000
BTC_ijb_jcid_var46	232	232	232	32	32	237568	55115776	12487168	42356473856
BTC_ijb_jcid_var46	264	264	264	32	32	270336	71368704	18399744	73010184192
BTC_ijb_jcid_var46	296	296	296	32	32	303104	89718784	25934336	106227040256
BTC_ijb_jcid_var46	328	328	328	32	32	335872	110166016	35287552	129858191360
BTC_ijb_jcid_var46	360	360	360	32	32	368640	132710400	46656000	173187072000
BTC_ijb_jcid_var46	392	392	392	32	32	401408	157351936	60236288	204321488896
BTC_ijb_jcid_var46	424	424	424	32	32	434176	184090624	76225024	280508088320
BTC_ijb_jcid_var46	456	456	456	32	32	466944	212926464	94818816	367138455552
BTC_ijb_jcid_var46	488	488	488	32	32	499712	243859456	116214272	427668520960
BTC_ijb_jcid_var46	520	520	520	32	32	532480	276889600	140608000	503939072000
BTC_ijb_jcid_var46	552	552	552	32	32	565248	312016896	168196608	635110391808
BTC_ijb_jcid_var46	584	584	584	32	32	598016	349241344	199176704	713849307136
BTC_ijb_jcid_var46	616	616	616	32	32	630784	388562944	233744896	785382850560
BTC_ijb_jcid_var46	648	648	648	32	32	663552	429981696	272097792	896834322432
BTC_ijb_jcid_var46	680	680	680	32	32	696320	473497600	314432000	1066553344000
BTC_ijb_jcid_var46	712	712	712	32	32	729088	519110656	360944128	1178121633792
BTC_ijb_jcid_var46	744	744	744	32	32	761856	566820864	411830784	1436465774592
BTC_ijb_jcid_var46	776	776	776	32	32	794624	616628224	467288576	1719621959680
BTC_ijb_jcid_var46	808	808	808	32	32	827392	668532736	527514112	2042534641664
BTC_ijb_jcid_var46	840	840	840	32	32	860160	722534400	592704000	2181150720000
BTC_ijb_jcid_var46	872	872	872	32	32	892928	778633216	663054848	2440041840640
BTC_ijb_jcid_var46	904	904	904	32	32	925696	836829184	738763264	2434963718144
BTC_ijb_jcid_var46	936	936	936	32	32	958464	897122304	820025856	2938972667904
BTC_ijb_jcid_var46	968	968	968	32	32	991232	959512576	907039232	3424980140032
BTC_ijb_jcid_var46	1000	1000	1000	32	32	1024000	1024000000	1000000000	3488000000000


==> figures/data/ijb_jcid10/pred/var47.dat <==
BTC_ijb_jcid_var47	8	8	8	32	32	8192	65536	512	825344
BTC_ijb_jcid_var47	40	40	40	32	32	40960	1638400	64000	99020800
BTC_ijb_jcid_var47	72	72	72	32	32	73728	5308416	373248	610633728
BTC_ijb_jcid_var47	104	104	104	32	32	106496	11075584	1124864	1835778048
BTC_ijb_jcid_var47	136	136	136	32	32	139264	18939904	2515456	3863740416
BTC_ijb_jcid_var47	168	168	168	32	32	172032	28901376	4741632	7738343424
BTC_ijb_jcid_var47	200	200	200	32	32	204800	40960000	8000000	13568000000
BTC_ijb_jcid_var47	232	232	232	32	32	237568	55115776	12487168	22377005056
BTC_ijb_jcid_var47	264	264	264	32	32	270336	71368704	18399744	32972341248
BTC_ijb_jcid_var47	296	296	296	32	32	303104	89718784	25934336	43984633856
BTC_ijb_jcid_var47	328	328	328	32	32	335872	110166016	35287552	55330881536
BTC_ijb_jcid_var47	360	360	360	32	32	368640	132710400	46656000	76142592000
BTC_ijb_jcid_var47	392	392	392	32	32	401408	157351936	60236288	94450499584
BTC_ijb_jcid_var47	424	424	424	32	32	434176	184090624	76225024	129277640704
BTC_ijb_jcid_var47	456	456	456	32	32	466944	212926464	94818816	160812711936
BTC_ijb_jcid_var47	488	488	488	32	32	499712	243859456	116214272	197099405312
BTC_ijb_jcid_var47	520	520	520	32	32	532480	276889600	140608000	251969536000
BTC_ijb_jcid_var47	552	552	552	32	32	565248	312016896	168196608	285261447168
BTC_ijb_jcid_var47	584	584	584	32	32	598016	349241344	199176704	356924653568
BTC_ijb_jcid_var47	616	616	616	32	32	630784	388562944	233744896	396431343616
BTC_ijb_jcid_var47	648	648	648	32	32	663552	429981696	272097792	400527949824
BTC_ijb_jcid_var47	680	680	680	32	32	696320	473497600	314432000	533276672000
BTC_ijb_jcid_var47	712	712	712	32	32	729088	519110656	360944128	565960392704
BTC_ijb_jcid_var47	744	744	744	32	32	761856	566820864	411830784	658929254400
BTC_ijb_jcid_var47	776	776	776	32	32	794624	616628224	467288576	672895549440
BTC_ijb_jcid_var47	808	808	808	32	32	827392	668532736	527514112	894663933952
BTC_ijb_jcid_var47	840	840	840	32	32	860160	722534400	592704000	929359872000
BTC_ijb_jcid_var47	872	872	872	32	32	892928	778633216	663054848	976016736256
BTC_ijb_jcid_var47	904	904	904	32	32	925696	836829184	738763264	1111099949056
BTC_ijb_jcid_var47	936	936	936	32	32	958464	897122304	820025856	1259559714816
BTC_ijb_jcid_var47	968	968	968	32	32	991232	959512576	907039232	1538338537472
BTC_ijb_jcid_var47	1000	1000	1000	32	32	1024000	1024000000	1000000000	1792000000000


==> figures/data/ijb_jcid10/pred/var48.dat <==
BTC_ijb_jcid_var48	8	8	8	32	32	8192	65536	512	875008
BTC_ijb_jcid_var48	40	40	40	32	32	40960	1638400	64000	109004800
BTC_ijb_jcid_var48	72	72	72	32	32	73728	5308416	373248	719622144
BTC_ijb_jcid_var48	104	104	104	32	32	106496	11075584	1124864	2267725824
BTC_ijb_jcid_var48	136	136	136	32	32	139264	18939904	2515456	7566491648
BTC_ijb_jcid_var48	168	168	168	32	32	172032	28901376	4741632	12745506816
BTC_ijb_jcid_var48	200	200	200	32	32	204800	40960000	8000000	32768000000
BTC_ijb_jcid_var48	232	232	232	32	32	237568	55115776	12487168	53145387008
BTC_ijb_jcid_var48	264	264	264	32	32	270336	71368704	18399744	71243808768
BTC_ijb_jcid_var48	296	296	296	32	32	303104	89718784	25934336	113696129024
BTC_ijb_jcid_var48	328	328	328	32	32	335872	110166016	35287552	136633401344
BTC_ijb_jcid_var48	360	360	360	32	32	368640	132710400	46656000	171694080000
BTC_ijb_jcid_var48	392	392	392	32	32	401408	157351936	60236288	215886856192
BTC_ijb_jcid_var48	424	424	424	32	32	434176	184090624	76225024	309778497536
BTC_ijb_jcid_var48	456	456	456	32	32	466944	212926464	94818816	348933242880
BTC_ijb_jcid_var48	488	488	488	32	32	499712	243859456	116214272	427668520960
BTC_ijb_jcid_var48	520	520	520	32	32	532480	276889600	140608000	530935808000
BTC_ijb_jcid_var48	552	552	552	32	32	565248	312016896	168196608	651257266176
BTC_ijb_jcid_var48	584	584	584	32	32	598016	349241344	199176704	630991798272
BTC_ijb_jcid_var48	616	616	616	32	32	630784	388562944	233744896	747983667200
BTC_ijb_jcid_var48	648	648	648	32	32	663552	429981696	272097792	975198486528
BTC_ijb_jcid_var48	680	680	680	32	32	696320	473497600	314432000	1056491520000
BTC_ijb_jcid_var48	712	712	712	32	32	729088	519110656	360944128	1397575663616
BTC_ijb_jcid_var48	744	744	744	32	32	761856	566820864	411830784	1515537285120
BTC_ijb_jcid_var48	776	776	776	32	32	794624	616628224	467288576	1674762256384
BTC_ijb_jcid_var48	808	808	808	32	32	827392	668532736	527514112	2093175996416
BTC_ijb_jcid_var48	840	840	840	32	32	860160	722534400	592704000	2067351552000
BTC_ijb_jcid_var48	872	872	872	32	32	892928	778633216	663054848	2440041840640
BTC_ijb_jcid_var48	904	904	904	32	32	925696	836829184	738763264	2742289235968
BTC_ijb_jcid_var48	936	936	936	32	32	958464	897122304	820025856	2938972667904
BTC_ijb_jcid_var48	968	968	968	32	32	991232	959512576	907039232	3599131672576
BTC_ijb_jcid_var48	1000	1000	1000	32	32	1024000	1024000000	1000000000	3296000000000


==> figures/data/ijb_jcid10/pred/var49.dat <==
BTC_ijb_jcid_var49	8	8	8	32	32	8192	65536	512	1871872
BTC_ijb_jcid_var49	40	40	40	32	32	40960	1638400	64000	204851200
BTC_ijb_jcid_var49	72	72	72	32	32	73728	5308416	373248	1830574080
BTC_ijb_jcid_var49	104	104	104	32	32	106496	11075584	1124864	6418647040
BTC_ijb_jcid_var49	136	136	136	32	32	139264	18939904	2515456	16536311808
BTC_ijb_jcid_var49	168	168	168	32	32	172032	28901376	4741632	32541143040
BTC_ijb_jcid_var49	200	200	200	32	32	204800	40960000	8000000	56263680000
BTC_ijb_jcid_var49	232	232	232	32	32	237568	55115776	12487168	86275135488
BTC_ijb_jcid_var49	264	264	264	32	32	270336	71368704	18399744	127332919296
BTC_ijb_jcid_var49	296	296	296	32	32	303104	89718784	25934336	178694584320
BTC_ijb_jcid_var49	328	328	328	32	32	335872	110166016	35287552	245776939008
BTC_ijb_jcid_var49	360	360	360	32	32	368640	132710400	46656000	325588377600
BTC_ijb_jcid_var49	392	392	392	32	32	401408	157351936	60236288	414027364352
BTC_ijb_jcid_var49	424	424	424	32	32	434176	184090624	76225024	562788048896
BTC_ijb_jcid_var49	456	456	456	32	32	466944	212926464	94818816	784115011584
BTC_ijb_jcid_var49	488	488	488	32	32	499712	243859456	116214272	1037873465344
BTC_ijb_jcid_var49	520	520	520	32	32	532480	276889600	140608000	1296275968000
BTC_ijb_jcid_var49	552	552	552	32	32	565248	312016896	168196608	1593977315328
BTC_ijb_jcid_var49	584	584	584	32	32	598016	349241344	199176704	1994724677632
BTC_ijb_jcid_var49	616	616	616	32	32	630784	388562944	233744896	2378248069120
BTC_ijb_jcid_var49	648	648	648	32	32	663552	429981696	272097792	2821177092096
BTC_ijb_jcid_var49	680	680	680	32	32	696320	473497600	314432000	3226205491200
BTC_ijb_jcid_var49	712	712	712	32	32	729088	519110656	360944128	3668555005952
BTC_ijb_jcid_var49	744	744	744	32	32	761856	566820864	411830784	4292428124160
BTC_ijb_jcid_var49	776	776	776	32	32	794624	616628224	467288576	5012089092096
BTC_ijb_jcid_var49	808	808	808	32	32	827392	668532736	527514112	5586698266624
BTC_ijb_jcid_var49	840	840	840	32	32	860160	722534400	592704000	6470137497600
BTC_ijb_jcid_var49	872	872	872	32	32	892928	778633216	663054848	7142743142400
BTC_ijb_jcid_var49	904	904	904	32	32	925696	836829184	738763264	8055709988864
BTC_ijb_jcid_var49	936	936	936	32	32	958464	897122304	820025856	9150927851520
BTC_ijb_jcid_var49	968	968	968	32	32	991232	959512576	907039232	9973773410304
BTC_ijb_jcid_var49	1000	1000	1000	32	32	1024000	1024000000	1000000000	11361248000000


==> figures/data/ijb_jcid10/pred/var5.dat <==
BTC_ijb_jcid_var5	8	8	8	32	32	8192	65536	512	1825280
BTC_ijb_jcid_var5	40	40	40	32	32	40960	1638400	64000	286720000
BTC_ijb_jcid_var5	72	72	72	32	32	73728	5308416	373248	10367336448
BTC_ijb_jcid_var5	104	104	104	32	32	106496	11075584	1124864	28904505344
BTC_ijb_jcid_var5	136	136	136	32	32	139264	18939904	2515456	34532179968
BTC_ijb_jcid_var5	168	168	168	32	32	172032	28901376	4741632	105757360128
BTC_ijb_jcid_var5	200	200	200	32	32	204800	40960000	8000000	134400000000
BTC_ijb_jcid_var5	232	232	232	32	32	237568	55115776	12487168	274917490688
BTC_ijb_jcid_var5	264	264	264	32	32	270336	71368704	18399744	388602593280
BTC_ijb_jcid_var5	296	296	296	32	32	303104	89718784	25934336	458934009856
BTC_ijb_jcid_var5	328	328	328	32	32	335872	110166016	35287552	452809867264
BTC_ijb_jcid_var5	360	360	360	32	32	368640	132710400	46656000	1012248576000
BTC_ijb_jcid_var5	392	392	392	32	32	401408	157351936	60236288	911736455168
BTC_ijb_jcid_var5	424	424	424	32	32	434176	184090624	76225024	1107397148672
BTC_ijb_jcid_var5	456	456	456	32	32	466944	212926464	94818816	1811418660864
BTC_ijb_jcid_var5	488	488	488	32	32	499712	243859456	116214272	1710674083840
BTC_ijb_jcid_var5	520	520	520	32	32	532480	276889600	140608000	3541071872000
BTC_ijb_jcid_var5	552	552	552	32	32	565248	312016896	168196608	4435008159744
BTC_ijb_jcid_var5	584	584	584	32	32	598016	349241344	199176704	5118044585984
BTC_ijb_jcid_var5	616	616	616	32	32	630784	388562944	233744896	4674897920000
BTC_ijb_jcid_var5	648	648	648	32	32	663552	429981696	272097792	6469397102592
BTC_ijb_jcid_var5	680	680	680	32	32	696320	473497600	314432000	9116012544000
BTC_ijb_jcid_var5	712	712	712	32	32	729088	519110656	360944128	7692441255936
BTC_ijb_jcid_var5	744	744	744	32	32	761856	566820864	411830784	12097941110784
BTC_ijb_jcid_var5	776	776	776	32	32	794624	616628224	467288576	11872868139008
BTC_ijb_jcid_var5	808	808	808	32	32	827392	668532736	527514112	12086403334144
BTC_ijb_jcid_var5	840	840	840	32	32	860160	722534400	592704000	14812858368000
BTC_ijb_jcid_var5	872	872	872	32	32	892928	778633216	663054848	11690983079936
BTC_ijb_jcid_var5	904	904	904	32	32	925696	836829184	738763264	19621552291840
BTC_ijb_jcid_var5	936	936	936	32	32	958464	897122304	820025856	22934483140608
BTC_ijb_jcid_var5	968	968	968	32	32	991232	959512576	907039232	16254143037440
BTC_ijb_jcid_var5	1000	1000	1000	32	32	1024000	1024000000	1000000000	25760000000000


==> figures/data/ijb_jcid10/pred/var50.dat <==
BTC_ijb_jcid_var50	8	8	8	32	32	8192	65536	512	2203648
BTC_ijb_jcid_var50	40	40	40	32	32	40960	1638400	64000	391475200
BTC_ijb_jcid_var50	72	72	72	32	32	73728	5308416	373248	10684348416
BTC_ijb_jcid_var50	104	104	104	32	32	106496	11075584	1124864	34478985216
BTC_ijb_jcid_var50	136	136	136	32	32	139264	18939904	2515456	77314463744
BTC_ijb_jcid_var50	168	168	168	32	32	172032	28901376	4741632	127295207424
BTC_ijb_jcid_var50	200	200	200	32	32	204800	40960000	8000000	231649280000
BTC_ijb_jcid_var50	232	232	232	32	32	237568	55115776	12487168	411499550720
BTC_ijb_jcid_var50	264	264	264	32	32	270336	71368704	18399744	378474928128
BTC_ijb_jcid_var50	296	296	296	32	32	303104	89718784	25934336	551669587968
BTC_ijb_jcid_var50	328	328	328	32	32	335872	110166016	35287552	1179175723008
BTC_ijb_jcid_var50	360	360	360	32	32	368640	132710400	46656000	1567135641600
BTC_ijb_jcid_var50	392	392	392	32	32	401408	157351936	60236288	2037796081664
BTC_ijb_jcid_var50	424	424	424	32	32	434176	184090624	76225024	2810534567936
BTC_ijb_jcid_var50	456	456	456	32	32	466944	212926464	94818816	3081704675328
BTC_ijb_jcid_var50	488	488	488	32	32	499712	243859456	116214272	4266123046912
BTC_ijb_jcid_var50	520	520	520	32	32	532480	276889600	140608000	3258748313600
BTC_ijb_jcid_var50	552	552	552	32	32	565248	312016896	168196608	3806060101632
BTC_ijb_jcid_var50	584	584	584	32	32	598016	349241344	199176704	5042575714304
BTC_ijb_jcid_var50	616	616	616	32	32	630784	388562944	233744896	5841898151936
BTC_ijb_jcid_var50	648	648	648	32	32	663552	429981696	272097792	7048945244160
BTC_ijb_jcid_var50	680	680	680	32	32	696320	473497600	314432000	8137810892800
BTC_ijb_jcid_var50	712	712	712	32	32	729088	519110656	360944128	9705471268864
BTC_ijb_jcid_var50	744	744	744	32	32	761856	566820864	411830784	10920299913216
BTC_ijb_jcid_var50	776	776	776	32	32	794624	616628224	467288576	7932054968320
BTC_ijb_jcid_var50	808	808	808	32	32	827392	668532736	527514112	10481653176320
BTC_ijb_jcid_var50	840	840	840	32	32	860160	722534400	592704000	15902078976000
BTC_ijb_jcid_var50	872	872	872	32	32	892928	778633216	663054848	17889146802176
BTC_ijb_jcid_var50	904	904	904	32	32	925696	836829184	738763264	20811497240576
BTC_ijb_jcid_var50	936	936	936	32	32	958464	897122304	820025856	23564122822656
BTC_ijb_jcid_var50	968	968	968	32	32	991232	959512576	907039232	26963262898176
BTC_ijb_jcid_var50	1000	1000	1000	32	32	1024000	1024000000	1000000000	29888736000000


==> figures/data/ijb_jcid10/pred/var51.dat <==
BTC_ijb_jcid_var51	8	8	8	32	32	8192	65536	512	1822720
BTC_ijb_jcid_var51	40	40	40	32	32	40960	1638400	64000	192563200
BTC_ijb_jcid_var51	72	72	72	32	32	73728	5308416	373248	2176118784
BTC_ijb_jcid_var51	104	104	104	32	32	106496	11075584	1124864	7034034176
BTC_ijb_jcid_var51	136	136	136	32	32	139264	18939904	2515456	18667642880
BTC_ijb_jcid_var51	168	168	168	32	32	172032	28901376	4741632	35882864640
BTC_ijb_jcid_var51	200	200	200	32	32	204800	40960000	8000000	59307520000
BTC_ijb_jcid_var51	232	232	232	32	32	237568	55115776	12487168	90568998912
BTC_ijb_jcid_var51	264	264	264	32	32	270336	71368704	18399744	142068326400
BTC_ijb_jcid_var51	296	296	296	32	32	303104	89718784	25934336	199369156608
BTC_ijb_jcid_var51	328	328	328	32	32	335872	110166016	35287552	289726294016
BTC_ijb_jcid_var51	360	360	360	32	32	368640	132710400	46656000	386145792000
BTC_ijb_jcid_var51	392	392	392	32	32	401408	157351936	60236288	496248668160
BTC_ijb_jcid_var51	424	424	424	32	32	434176	184090624	76225024	670181916672
BTC_ijb_jcid_var51	456	456	456	32	32	466944	212926464	94818816	866431051776
BTC_ijb_jcid_var51	488	488	488	32	32	499712	243859456	116214272	1164947103744
BTC_ijb_jcid_var51	520	520	520	32	32	532480	276889600	140608000	1396977254400
BTC_ijb_jcid_var51	552	552	552	32	32	565248	312016896	168196608	1692360142848
BTC_ijb_jcid_var51	584	584	584	32	32	598016	349241344	199176704	2131463577600
BTC_ijb_jcid_var51	616	616	616	32	32	630784	388562944	233744896	2440758132736
BTC_ijb_jcid_var51	648	648	648	32	32	663552	429981696	272097792	2885875900416
BTC_ijb_jcid_var51	680	680	680	32	32	696320	473497600	314432000	3442608691200
BTC_ijb_jcid_var51	712	712	712	32	32	729088	519110656	360944128	3891691476992
BTC_ijb_jcid_var51	744	744	744	32	32	761856	566820864	411830784	4551429832704
BTC_ijb_jcid_var51	776	776	776	32	32	794624	616628224	467288576	5272730134528
BTC_ijb_jcid_var51	808	808	808	32	32	827392	668532736	527514112	5963228438528
BTC_ijb_jcid_var51	840	840	840	32	32	860160	722534400	592704000	6775611494400
BTC_ijb_jcid_var51	872	872	872	32	32	892928	778633216	663054848	7689538318336
BTC_ijb_jcid_var51	904	904	904	32	32	925696	836829184	738763264	8624204664832
BTC_ijb_jcid_var51	936	936	936	32	32	958464	897122304	820025856	9695032528896
BTC_ijb_jcid_var51	968	968	968	32	32	991232	959512576	907039232	10766240843776
BTC_ijb_jcid_var51	1000	1000	1000	32	32	1024000	1024000000	1000000000	11993056000000


==> figures/data/ijb_jcid10/pred/var52.dat <==
BTC_ijb_jcid_var52	8	8	8	32	32	8192	65536	512	1687552
BTC_ijb_jcid_var52	40	40	40	32	32	40960	1638400	64000	621690880
BTC_ijb_jcid_var52	72	72	72	32	32	73728	5308416	373248	13324861440
BTC_ijb_jcid_var52	104	104	104	32	32	106496	11075584	1124864	41422684160
BTC_ijb_jcid_var52	136	136	136	32	32	139264	18939904	2515456	93392666624
BTC_ijb_jcid_var52	168	168	168	32	32	172032	28901376	4741632	175489155072
BTC_ijb_jcid_var52	200	200	200	32	32	204800	40960000	8000000	289505280000
BTC_ijb_jcid_var52	232	232	232	32	32	237568	55115776	12487168	465066917888
BTC_ijb_jcid_var52	264	264	264	32	32	270336	71368704	18399744	708334387200
BTC_ijb_jcid_var52	296	296	296	32	32	303104	89718784	25934336	1009874632704
BTC_ijb_jcid_var52	328	328	328	32	32	335872	110166016	35287552	1310975590400
BTC_ijb_jcid_var52	360	360	360	32	32	368640	132710400	46656000	1769162342400
BTC_ijb_jcid_var52	392	392	392	32	32	401408	157351936	60236288	2263507599360
BTC_ijb_jcid_var52	424	424	424	32	32	434176	184090624	76225024	3027922583552
BTC_ijb_jcid_var52	456	456	456	32	32	466944	212926464	94818816	5043163299840
BTC_ijb_jcid_var52	488	488	488	32	32	499712	243859456	116214272	6516168523776
BTC_ijb_jcid_var52	520	520	520	32	32	532480	276889600	140608000	10106193510400
BTC_ijb_jcid_var52	552	552	552	32	32	565248	312016896	168196608	11247897083904
BTC_ijb_jcid_var52	584	584	584	32	32	598016	349241344	199176704	13605744279552
BTC_ijb_jcid_var52	616	616	616	32	32	630784	388562944	233744896	16109431095296
BTC_ijb_jcid_var52	648	648	648	32	32	663552	429981696	272097792	18637126631424
BTC_ijb_jcid_var52	680	680	680	32	32	696320	473497600	314432000	22384125542400
BTC_ijb_jcid_var52	712	712	712	32	32	729088	519110656	360944128	24911601270784
BTC_ijb_jcid_var52	744	744	744	32	32	761856	566820864	411830784	27238009798656
BTC_ijb_jcid_var52	776	776	776	32	32	794624	616628224	467288576	31565198786560
BTC_ijb_jcid_var52	808	808	808	32	32	827392	668532736	527514112	35039806291968
BTC_ijb_jcid_var52	840	840	840	32	32	860160	722534400	592704000	38481459609600
BTC_ijb_jcid_var52	872	872	872	32	32	892928	778633216	663054848	45200436822016
BTC_ijb_jcid_var52	904	904	904	32	32	925696	836829184	738763264	48818104107008
BTC_ijb_jcid_var52	936	936	936	32	32	958464	897122304	820025856	55558784286720
BTC_ijb_jcid_var52	968	968	968	32	32	991232	959512576	907039232	52607196004352
BTC_ijb_jcid_var52	1000	1000	1000	32	32	1024000	1024000000	1000000000	56776704000000


==> figures/data/ijb_jcid10/pred/var53.dat <==
BTC_ijb_jcid_var53	8	8	8	32	32	8192	65536	512	2191360
BTC_ijb_jcid_var53	40	40	40	32	32	40960	1638400	64000	391168000
BTC_ijb_jcid_var53	72	72	72	32	32	73728	5308416	373248	9406347264
BTC_ijb_jcid_var53	104	104	104	32	32	106496	11075584	1124864	29824471040
BTC_ijb_jcid_var53	136	136	136	32	32	139264	18939904	2515456	75444148224
BTC_ijb_jcid_var53	168	168	168	32	32	172032	28901376	4741632	151465789440
BTC_ijb_jcid_var53	200	200	200	32	32	204800	40960000	8000000	242868480000
BTC_ijb_jcid_var53	232	232	232	32	32	237568	55115776	12487168	401093003264
BTC_ijb_jcid_var53	264	264	264	32	32	270336	71368704	18399744	642217973760
BTC_ijb_jcid_var53	296	296	296	32	32	303104	89718784	25934336	893394417664
BTC_ijb_jcid_var53	328	328	328	32	32	335872	110166016	35287552	742023200768
BTC_ijb_jcid_var53	360	360	360	32	32	368640	132710400	46656000	1077164697600
BTC_ijb_jcid_var53	392	392	392	32	32	401408	157351936	60236288	1367589931008
BTC_ijb_jcid_var53	424	424	424	32	32	434176	184090624	76225024	1773195407360
BTC_ijb_jcid_var53	456	456	456	32	32	466944	212926464	94818816	2224476039168
BTC_ijb_jcid_var53	488	488	488	32	32	499712	243859456	116214272	2753539047424
BTC_ijb_jcid_var53	520	520	520	32	32	532480	276889600	140608000	3430073753600
BTC_ijb_jcid_var53	552	552	552	32	32	565248	312016896	168196608	4171695151104
BTC_ijb_jcid_var53	584	584	584	32	32	598016	349241344	199176704	5038352076800
BTC_ijb_jcid_var53	616	616	616	32	32	630784	388562944	233744896	5857343528960
BTC_ijb_jcid_var53	648	648	648	32	32	663552	429981696	272097792	6721984475136
BTC_ijb_jcid_var53	680	680	680	32	32	696320	473497600	314432000	8071092121600
BTC_ijb_jcid_var53	712	712	712	32	32	729088	519110656	360944128	9472001251328
BTC_ijb_jcid_var53	744	744	744	32	32	761856	566820864	411830784	11233999835136
BTC_ijb_jcid_var53	776	776	776	32	32	794624	616628224	467288576	13456908967936
BTC_ijb_jcid_var53	808	808	808	32	32	827392	668532736	527514112	15330562893824
BTC_ijb_jcid_var53	840	840	840	32	32	860160	722534400	592704000	17256560025600
BTC_ijb_jcid_var53	872	872	872	32	32	892928	778633216	663054848	19505759684608
BTC_ijb_jcid_var53	904	904	904	32	32	925696	836829184	738763264	21817287467008
BTC_ijb_jcid_var53	936	936	936	32	32	958464	897122304	820025856	24253056681984
BTC_ijb_jcid_var53	968	968	968	32	32	991232	959512576	907039232	27325149063168
BTC_ijb_jcid_var53	1000	1000	1000	32	32	1024000	1024000000	1000000000	29833184000000


==> figures/data/ijb_jcid10/pred/var54.dat <==
BTC_ijb_jcid_var54	8	8	8	32	32	8192	65536	512	1835008
BTC_ijb_jcid_var54	40	40	40	32	32	40960	1638400	64000	652083200
BTC_ijb_jcid_var54	72	72	72	32	32	73728	5308416	373248	12782665728
BTC_ijb_jcid_var54	104	104	104	32	32	106496	11075584	1124864	39240794112
BTC_ijb_jcid_var54	136	136	136	32	32	139264	18939904	2515456	85854584832
BTC_ijb_jcid_var54	168	168	168	32	32	172032	28901376	4741632	177223237632
BTC_ijb_jcid_var54	200	200	200	32	32	204800	40960000	8000000	298680320000
BTC_ijb_jcid_var54	232	232	232	32	32	237568	55115776	12487168	478900977664
BTC_ijb_jcid_var54	264	264	264	32	32	270336	71368704	18399744	681856598016
BTC_ijb_jcid_var54	296	296	296	32	32	303104	89718784	25934336	979729121280
BTC_ijb_jcid_var54	328	328	328	32	32	335872	110166016	35287552	1332568129536
BTC_ijb_jcid_var54	360	360	360	32	32	368640	132710400	46656000	1654765977600
BTC_ijb_jcid_var54	392	392	392	32	32	401408	157351936	60236288	2353198202880
BTC_ijb_jcid_var54	424	424	424	32	32	434176	184090624	76225024	2883595534336
BTC_ijb_jcid_var54	456	456	456	32	32	466944	212926464	94818816	4542360256512
BTC_ijb_jcid_var54	488	488	488	32	32	499712	243859456	116214272	6304742375424
BTC_ijb_jcid_var54	520	520	520	32	32	532480	276889600	140608000	8499956940800
BTC_ijb_jcid_var54	552	552	552	32	32	565248	312016896	168196608	9992653111296
BTC_ijb_jcid_var54	584	584	584	32	32	598016	349241344	199176704	10082946842624
BTC_ijb_jcid_var54	616	616	616	32	32	630784	388562944	233744896	11924219625472
BTC_ijb_jcid_var54	648	648	648	32	32	663552	429981696	272097792	13629989781504
BTC_ijb_jcid_var54	680	680	680	32	32	696320	473497600	314432000	16650543104000
BTC_ijb_jcid_var54	712	712	712	32	32	729088	519110656	360944128	19717899157504
BTC_ijb_jcid_var54	744	744	744	32	32	761856	566820864	411830784	22907498397696
BTC_ijb_jcid_var54	776	776	776	32	32	794624	616628224	467288576	27435022942208
BTC_ijb_jcid_var54	808	808	808	32	32	827392	668532736	527514112	31826837962752
BTC_ijb_jcid_var54	840	840	840	32	32	860160	722534400	592704000	35602160025600
BTC_ijb_jcid_var54	872	872	872	32	32	892928	778633216	663054848	39557681905664
BTC_ijb_jcid_var54	904	904	904	32	32	925696	836829184	738763264	44219727740928
BTC_ijb_jcid_var54	936	936	936	32	32	958464	897122304	820025856	48335155494912
BTC_ijb_jcid_var54	968	968	968	32	32	991232	959512576	907039232	53586858344448
BTC_ijb_jcid_var54	1000	1000	1000	32	32	1024000	1024000000	1000000000	60081152000000


==> figures/data/ijb_jcid10/pred/var55.dat <==
BTC_ijb_jcid_var55	8	8	8	32	32	8192	65536	512	1941504
BTC_ijb_jcid_var55	40	40	40	32	32	40960	1638400	64000	192358400
BTC_ijb_jcid_var55	72	72	72	32	32	73728	5308416	373248	1075120128
BTC_ijb_jcid_var55	104	104	104	32	32	106496	11075584	1124864	3774005248
BTC_ijb_jcid_var55	136	136	136	32	32	139264	18939904	2515456	11107661824
BTC_ijb_jcid_var55	168	168	168	32	32	172032	28901376	4741632	22038202368
BTC_ijb_jcid_var55	200	200	200	32	32	204800	40960000	8000000	35852800000
BTC_ijb_jcid_var55	232	232	232	32	32	237568	55115776	12487168	51900114944
BTC_ijb_jcid_var55	264	264	264	32	32	270336	71368704	18399744	82424162304
BTC_ijb_jcid_var55	296	296	296	32	32	303104	89718784	25934336	115625082880
BTC_ijb_jcid_var55	328	328	328	32	32	335872	110166016	35287552	153650608128
BTC_ijb_jcid_var55	360	360	360	32	32	368640	132710400	46656000	205618176000
BTC_ijb_jcid_var55	392	392	392	32	32	401408	157351936	60236288	272228683776
BTC_ijb_jcid_var55	424	424	424	32	32	434176	184090624	76225024	368831318016
BTC_ijb_jcid_var55	456	456	456	32	32	466944	212926464	94818816	472084586496
BTC_ijb_jcid_var55	488	488	488	32	32	499712	243859456	116214272	676267995136
BTC_ijb_jcid_var55	520	520	520	32	32	532480	276889600	140608000	865937612800
BTC_ijb_jcid_var55	552	552	552	32	32	565248	312016896	168196608	1116055185408
BTC_ijb_jcid_var55	584	584	584	32	32	598016	349241344	199176704	1420135356416
BTC_ijb_jcid_var55	616	616	616	32	32	630784	388562944	233744896	1668210001920
BTC_ijb_jcid_var55	648	648	648	32	32	663552	429981696	272097792	1960434358272
BTC_ijb_jcid_var55	680	680	680	32	32	696320	473497600	314432000	2345647923200
BTC_ijb_jcid_var55	712	712	712	32	32	729088	519110656	360944128	2755958472704
BTC_ijb_jcid_var55	744	744	744	32	32	761856	566820864	411830784	3158768683008
BTC_ijb_jcid_var55	776	776	776	32	32	794624	616628224	467288576	3678360782848
BTC_ijb_jcid_var55	808	808	808	32	32	827392	668532736	527514112	4254040932352
BTC_ijb_jcid_var55	840	840	840	32	32	860160	722534400	592704000	4866178867200
BTC_ijb_jcid_var55	872	872	872	32	32	892928	778633216	663054848	5470822969344
BTC_ijb_jcid_var55	904	904	904	32	32	925696	836829184	738763264	6121902348288
BTC_ijb_jcid_var55	936	936	936	32	32	958464	897122304	820025856	6974929668096
BTC_ijb_jcid_var55	968	968	968	32	32	991232	959512576	907039232	7841346664448
BTC_ijb_jcid_var55	1000	1000	1000	32	32	1024000	1024000000	1000000000	8836416000000


==> figures/data/ijb_jcid10/pred/var56.dat <==
BTC_ijb_jcid_var56	8	8	8	32	32	8192	65536	512	2121728
BTC_ijb_jcid_var56	40	40	40	32	32	40960	1638400	64000	380467200
BTC_ijb_jcid_var56	72	72	72	32	32	73728	5308416	373248	2378502144
BTC_ijb_jcid_var56	104	104	104	32	32	106496	11075584	1124864	7672264704
BTC_ijb_jcid_var56	136	136	136	32	32	139264	18939904	2515456	16884924416
BTC_ijb_jcid_var56	168	168	168	32	32	172032	28901376	4741632	32488759296
BTC_ijb_jcid_var56	200	200	200	32	32	204800	40960000	8000000	55400960000
BTC_ijb_jcid_var56	232	232	232	32	32	237568	55115776	12487168	88138737664
BTC_ijb_jcid_var56	264	264	264	32	32	270336	71368704	18399744	131412086784
BTC_ijb_jcid_var56	296	296	296	32	32	303104	89718784	25934336	184035655680
BTC_ijb_jcid_var56	328	328	328	32	32	335872	110166016	35287552	251842955264
BTC_ijb_jcid_var56	360	360	360	32	32	368640	132710400	46656000	341824665600
BTC_ijb_jcid_var56	392	392	392	32	32	401408	157351936	60236288	443766880256
BTC_ijb_jcid_var56	424	424	424	32	32	434176	184090624	76225024	579862454272
BTC_ijb_jcid_var56	456	456	456	32	32	466944	212926464	94818816	760167438336
BTC_ijb_jcid_var56	488	488	488	32	32	499712	243859456	116214272	1007543445504
BTC_ijb_jcid_var56	520	520	520	32	32	532480	276889600	140608000	1284811008000
BTC_ijb_jcid_var56	552	552	552	32	32	565248	312016896	168196608	1592495235072
BTC_ijb_jcid_var56	584	584	584	32	32	598016	349241344	199176704	1983417989120
BTC_ijb_jcid_var56	616	616	616	32	32	630784	388562944	233744896	2341031024640
BTC_ijb_jcid_var56	648	648	648	32	32	663552	429981696	272097792	2713466677248
BTC_ijb_jcid_var56	680	680	680	32	32	696320	473497600	314432000	3183501926400
BTC_ijb_jcid_var56	712	712	712	32	32	729088	519110656	360944128	3652803241984
BTC_ijb_jcid_var56	744	744	744	32	32	761856	566820864	411830784	4177859457024
BTC_ijb_jcid_var56	776	776	776	32	32	794624	616628224	467288576	4721079109632
BTC_ijb_jcid_var56	808	808	808	32	32	827392	668532736	527514112	5453743818752
BTC_ijb_jcid_var56	840	840	840	32	32	860160	722534400	592704000	6075949824000
BTC_ijb_jcid_var56	872	872	872	32	32	892928	778633216	663054848	6839319511040
BTC_ijb_jcid_var56	904	904	904	32	32	925696	836829184	738763264	7342574618624
BTC_ijb_jcid_var56	936	936	936	32	32	958464	897122304	820025856	8311585830912
BTC_ijb_jcid_var56	968	968	968	32	32	991232	959512576	907039232	9275008376832
BTC_ijb_jcid_var56	1000	1000	1000	32	32	1024000	1024000000	1000000000	10366176000000


==> figures/data/ijb_jcid10/pred/var57.dat <==
BTC_ijb_jcid_var57	8	8	8	32	32	8192	65536	512	2299904
BTC_ijb_jcid_var57	40	40	40	32	32	40960	1638400	64000	179814400
BTC_ijb_jcid_var57	72	72	72	32	32	73728	5308416	373248	1099837440
BTC_ijb_jcid_var57	104	104	104	32	32	106496	11075584	1124864	3448313856
BTC_ijb_jcid_var57	136	136	136	32	32	139264	18939904	2515456	10598060032
BTC_ijb_jcid_var57	168	168	168	32	32	172032	28901376	4741632	20451336192
BTC_ijb_jcid_var57	200	200	200	32	32	204800	40960000	8000000	32198400000
BTC_ijb_jcid_var57	232	232	232	32	32	237568	55115776	12487168	49175328768
BTC_ijb_jcid_var57	264	264	264	32	32	270336	71368704	18399744	71825909760
BTC_ijb_jcid_var57	296	296	296	32	32	303104	89718784	25934336	105001818112
BTC_ijb_jcid_var57	328	328	328	32	32	335872	110166016	35287552	142169243648
BTC_ijb_jcid_var57	360	360	360	32	32	368640	132710400	46656000	188635392000
BTC_ijb_jcid_var57	392	392	392	32	32	401408	157351936	60236288	250637047808
BTC_ijb_jcid_var57	424	424	424	32	32	434176	184090624	76225024	362405404672
BTC_ijb_jcid_var57	456	456	456	32	32	466944	212926464	94818816	490669074432
BTC_ijb_jcid_var57	488	488	488	32	32	499712	243859456	116214272	677129123840
BTC_ijb_jcid_var57	520	520	520	32	32	532480	276889600	140608000	905861632000
BTC_ijb_jcid_var57	552	552	552	32	32	565248	312016896	168196608	1169761093632
BTC_ijb_jcid_var57	584	584	584	32	32	598016	349241344	199176704	1457242249216
BTC_ijb_jcid_var57	616	616	616	32	32	630784	388562944	233744896	1745254748160
BTC_ijb_jcid_var57	648	648	648	32	32	663552	429981696	272097792	1976934905856
BTC_ijb_jcid_var57	680	680	680	32	32	696320	473497600	314432000	2384711475200
BTC_ijb_jcid_var57	712	712	712	32	32	729088	519110656	360944128	2745884481536
BTC_ijb_jcid_var57	744	744	744	32	32	761856	566820864	411830784	3225812963328
BTC_ijb_jcid_var57	776	776	776	32	32	794624	616628224	467288576	3709211463680
BTC_ijb_jcid_var57	808	808	808	32	32	827392	668532736	527514112	4284041338880
BTC_ijb_jcid_var57	840	840	840	32	32	860160	722534400	592704000	4564904601600
BTC_ijb_jcid_var57	872	872	872	32	32	892928	778633216	663054848	5457245552640
BTC_ijb_jcid_var57	904	904	904	32	32	925696	836829184	738763264	5915022483456
BTC_ijb_jcid_var57	936	936	936	32	32	958464	897122304	820025856	6872153094144
BTC_ijb_jcid_var57	968	968	968	32	32	991232	959512576	907039232	7556071581696
BTC_ijb_jcid_var57	1000	1000	1000	32	32	1024000	1024000000	1000000000	8650496000000


==> figures/data/ijb_jcid10/pred/var58.dat <==
BTC_ijb_jcid_var58	8	8	8	32	32	8192	65536	512	2621440
BTC_ijb_jcid_var58	40	40	40	32	32	40960	1638400	64000	171540480
BTC_ijb_jcid_var58	72	72	72	32	32	73728	5308416	373248	1024524288
BTC_ijb_jcid_var58	104	104	104	32	32	106496	11075584	1124864	3704782848
BTC_ijb_jcid_var58	136	136	136	32	32	139264	18939904	2515456	14448779264
BTC_ijb_jcid_var58	168	168	168	32	32	172032	28901376	4741632	26553139200
BTC_ijb_jcid_var58	200	200	200	32	32	204800	40960000	8000000	49172480000
BTC_ijb_jcid_var58	232	232	232	32	32	237568	55115776	12487168	72194777088
BTC_ijb_jcid_var58	264	264	264	32	32	270336	71368704	18399744	103939596288
BTC_ijb_jcid_var58	296	296	296	32	32	303104	89718784	25934336	143852855296
BTC_ijb_jcid_var58	328	328	328	32	32	335872	110166016	35287552	197031919616
BTC_ijb_jcid_var58	360	360	360	32	32	368640	132710400	46656000	252199526400
BTC_ijb_jcid_var58	392	392	392	32	32	401408	157351936	60236288	337873944576
BTC_ijb_jcid_var58	424	424	424	32	32	434176	184090624	76225024	446143627264
BTC_ijb_jcid_var58	456	456	456	32	32	466944	212926464	94818816	596140867584
BTC_ijb_jcid_var58	488	488	488	32	32	499712	243859456	116214272	791445864448
BTC_ijb_jcid_var58	520	520	520	32	32	532480	276889600	140608000	979704627200
BTC_ijb_jcid_var58	552	552	552	32	32	565248	312016896	168196608	1228410519552
BTC_ijb_jcid_var58	584	584	584	32	32	598016	349241344	199176704	1492089987072
BTC_ijb_jcid_var58	616	616	616	32	32	630784	388562944	233744896	1753001721856
BTC_ijb_jcid_var58	648	648	648	32	32	663552	429981696	272097792	2089496051712
BTC_ijb_jcid_var58	680	680	680	32	32	696320	473497600	314432000	2422176972800
BTC_ijb_jcid_var58	712	712	712	32	32	729088	519110656	360944128	2766340685824
BTC_ijb_jcid_var58	744	744	744	32	32	761856	566820864	411830784	3275516067840
BTC_ijb_jcid_var58	776	776	776	32	32	794624	616628224	467288576	3847066411008
BTC_ijb_jcid_var58	808	808	808	32	32	827392	668532736	527514112	4399948201984
BTC_ijb_jcid_var58	840	840	840	32	32	860160	722534400	592704000	5026220236800
BTC_ijb_jcid_var58	872	872	872	32	32	892928	778633216	663054848	5744171892736
BTC_ijb_jcid_var58	904	904	904	32	32	925696	836829184	738763264	6450802368512
BTC_ijb_jcid_var58	936	936	936	32	32	958464	897122304	820025856	7213984727040
BTC_ijb_jcid_var58	968	968	968	32	32	991232	959512576	907039232	7986263048192
BTC_ijb_jcid_var58	1000	1000	1000	32	32	1024000	1024000000	1000000000	9177600000000


==> figures/data/ijb_jcid10/pred/var59.dat <==
BTC_ijb_jcid_var59	8	8	8	32	32	8192	65536	512	2013184
BTC_ijb_jcid_var59	40	40	40	32	32	40960	1638400	64000	227788800
BTC_ijb_jcid_var59	72	72	72	32	32	73728	5308416	373248	1697034240
BTC_ijb_jcid_var59	104	104	104	32	32	106496	11075584	1124864	6001582080
BTC_ijb_jcid_var59	136	136	136	32	32	139264	18939904	2515456	16577150976
BTC_ijb_jcid_var59	168	168	168	32	32	172032	28901376	4741632	32405667840
BTC_ijb_jcid_var59	200	200	200	32	32	204800	40960000	8000000	55563520000
BTC_ijb_jcid_var59	232	232	232	32	32	237568	55115776	12487168	93106046976
BTC_ijb_jcid_var59	264	264	264	32	32	270336	71368704	18399744	130415155200
BTC_ijb_jcid_var59	296	296	296	32	32	303104	89718784	25934336	186800115712
BTC_ijb_jcid_var59	328	328	328	32	32	335872	110166016	35287552	266739466240
BTC_ijb_jcid_var59	360	360	360	32	32	368640	132710400	46656000	336076646400
BTC_ijb_jcid_var59	392	392	392	32	32	401408	157351936	60236288	438564431872
BTC_ijb_jcid_var59	424	424	424	32	32	434176	184090624	76225024	563892592640
BTC_ijb_jcid_var59	456	456	456	32	32	466944	212926464	94818816	779483860992
BTC_ijb_jcid_var59	488	488	488	32	32	499712	243859456	116214272	995975362560
BTC_ijb_jcid_var59	520	520	520	32	32	532480	276889600	140608000	1286922291200
BTC_ijb_jcid_var59	552	552	552	32	32	565248	312016896	168196608	1652061210624
BTC_ijb_jcid_var59	584	584	584	32	32	598016	349241344	199176704	1960499025920
BTC_ijb_jcid_var59	616	616	616	32	32	630784	388562944	233744896	2351230801920
BTC_ijb_jcid_var59	648	648	648	32	32	663552	429981696	272097792	2722563477504
BTC_ijb_jcid_var59	680	680	680	32	32	696320	473497600	314432000	3059859865600
BTC_ijb_jcid_var59	712	712	712	32	32	729088	519110656	360944128	3636662145024
BTC_ijb_jcid_var59	744	744	744	32	32	761856	566820864	411830784	4160695412736
BTC_ijb_jcid_var59	776	776	776	32	32	794624	616628224	467288576	4682886699008
BTC_ijb_jcid_var59	808	808	808	32	32	827392	668532736	527514112	5408116459520
BTC_ijb_jcid_var59	840	840	840	32	32	860160	722534400	592704000	5842932480000
BTC_ijb_jcid_var59	872	872	872	32	32	892928	778633216	663054848	6719288334336
BTC_ijb_jcid_var59	904	904	904	32	32	925696	836829184	738763264	7535856009216
BTC_ijb_jcid_var59	936	936	936	32	32	958464	897122304	820025856	8450751928320
BTC_ijb_jcid_var59	968	968	968	32	32	991232	959512576	907039232	9313988575232
BTC_ijb_jcid_var59	1000	1000	1000	32	32	1024000	1024000000	1000000000	10071872000000


==> figures/data/ijb_jcid10/pred/var6.dat <==
BTC_ijb_jcid_var6	8	8	8	32	32	8192	65536	512	1873664
BTC_ijb_jcid_var6	40	40	40	32	32	40960	1638400	64000	260096000
BTC_ijb_jcid_var6	72	72	72	32	32	73728	5308416	373248	8026324992
BTC_ijb_jcid_var6	104	104	104	32	32	106496	11075584	1124864	25988857856
BTC_ijb_jcid_var6	136	136	136	32	32	139264	18939904	2515456	33807728640
BTC_ijb_jcid_var6	168	168	168	32	32	172032	28901376	4741632	13200703488
BTC_ijb_jcid_var6	200	200	200	32	32	204800	40960000	8000000	175104000000
BTC_ijb_jcid_var6	232	232	232	32	32	237568	55115776	12487168	278513795072
BTC_ijb_jcid_var6	264	264	264	32	32	270336	71368704	18399744	391546552320
BTC_ijb_jcid_var6	296	296	296	32	32	303104	89718784	25934336	464743301120
BTC_ijb_jcid_var6	328	328	328	32	32	335872	110166016	35287552	484427513856
BTC_ijb_jcid_var6	360	360	360	32	32	368640	132710400	46656000	985374720000
BTC_ijb_jcid_var6	392	392	392	32	32	401408	157351936	60236288	1247132106752
BTC_ijb_jcid_var6	424	424	424	32	32	434176	184090624	76225024	1858670985216
BTC_ijb_jcid_var6	456	456	456	32	32	466944	212926464	94818816	1395732971520
BTC_ijb_jcid_var6	488	488	488	32	32	499712	243859456	116214272	2673857970176
BTC_ijb_jcid_var6	520	520	520	32	32	532480	276889600	140608000	3082127360000
BTC_ijb_jcid_var6	552	552	552	32	32	565248	312016896	168196608	4085159215104
BTC_ijb_jcid_var6	584	584	584	32	32	598016	349241344	199176704	4659141459968
BTC_ijb_jcid_var6	616	616	616	32	32	630784	388562944	233744896	6230703947776
BTC_ijb_jcid_var6	648	648	648	32	32	663552	429981696	272097792	6478104231936
BTC_ijb_jcid_var6	680	680	680	32	32	696320	473497600	314432000	6670989312000
BTC_ijb_jcid_var6	712	712	712	32	32	729088	519110656	360944128	9563575615488
BTC_ijb_jcid_var6	744	744	744	32	32	761856	566820864	411830784	10661475336192
BTC_ijb_jcid_var6	776	776	776	32	32	794624	616628224	467288576	11857914904576
BTC_ijb_jcid_var6	808	808	808	32	32	827392	668532736	527514112	14432786104320
BTC_ijb_jcid_var6	840	840	840	32	32	860160	722534400	592704000	15931883520000
BTC_ijb_jcid_var6	872	872	872	32	32	892928	778633216	663054848	16910550843392
BTC_ijb_jcid_var6	904	904	904	32	32	925696	836829184	738763264	11820212224000
BTC_ijb_jcid_var6	936	936	936	32	32	958464	897122304	820025856	22934483140608
BTC_ijb_jcid_var6	968	968	968	32	32	991232	959512576	907039232	25106845941760
BTC_ijb_jcid_var6	1000	1000	1000	32	32	1024000	1024000000	1000000000	23168000000000


==> figures/data/ijb_jcid10/pred/var60.dat <==
BTC_ijb_jcid_var60	8	8	8	32	32	8192	65536	512	1654784
BTC_ijb_jcid_var60	40	40	40	32	32	40960	1638400	64000	193290240
BTC_ijb_jcid_var60	72	72	72	32	32	73728	5308416	373248	1185767424
BTC_ijb_jcid_var60	104	104	104	32	32	106496	11075584	1124864	3829383168
BTC_ijb_jcid_var60	136	136	136	32	32	139264	18939904	2515456	14692630528
BTC_ijb_jcid_var60	168	168	168	32	32	172032	28901376	4741632	29128974336
BTC_ijb_jcid_var60	200	200	200	32	32	204800	40960000	8000000	48450560000
BTC_ijb_jcid_var60	232	232	232	32	32	237568	55115776	12487168	73338429440
BTC_ijb_jcid_var60	264	264	264	32	32	270336	71368704	18399744	106205552640
BTC_ijb_jcid_var60	296	296	296	32	32	303104	89718784	25934336	147901415424
BTC_ijb_jcid_var60	328	328	328	32	32	335872	110166016	35287552	190380646400
BTC_ijb_jcid_var60	360	360	360	32	32	368640	132710400	46656000	251253964800
BTC_ijb_jcid_var60	392	392	392	32	32	401408	157351936	60236288	322532130816
BTC_ijb_jcid_var60	424	424	424	32	32	434176	184090624	76225024	419634577408
BTC_ijb_jcid_var60	456	456	456	32	32	466944	212926464	94818816	561247543296
BTC_ijb_jcid_var60	488	488	488	32	32	499712	243859456	116214272	751788220416
BTC_ijb_jcid_var60	520	520	520	32	32	532480	276889600	140608000	975032115200
BTC_ijb_jcid_var60	552	552	552	32	32	565248	312016896	168196608	1239409115136
BTC_ijb_jcid_var60	584	584	584	32	32	598016	349241344	199176704	1541594947584
BTC_ijb_jcid_var60	616	616	616	32	32	630784	388562944	233744896	1811966148608
BTC_ijb_jcid_var60	648	648	648	32	32	663552	429981696	272097792	2085196234752
BTC_ijb_jcid_var60	680	680	680	32	32	696320	473497600	314432000	2410635468800
BTC_ijb_jcid_var60	712	712	712	32	32	729088	519110656	360944128	2826038411264
BTC_ijb_jcid_var60	744	744	744	32	32	761856	566820864	411830784	3288198684672
BTC_ijb_jcid_var60	776	776	776	32	32	794624	616628224	467288576	3729907048448
BTC_ijb_jcid_var60	808	808	808	32	32	827392	668532736	527514112	4401535967232
BTC_ijb_jcid_var60	840	840	840	32	32	860160	722534400	592704000	4923800985600
BTC_ijb_jcid_var60	872	872	872	32	32	892928	778633216	663054848	5674192232448
BTC_ijb_jcid_var60	904	904	904	32	32	925696	836829184	738763264	6238456963072
BTC_ijb_jcid_var60	936	936	936	32	32	958464	897122304	820025856	7117319798784
BTC_ijb_jcid_var60	968	968	968	32	32	991232	959512576	907039232	8049111121920
BTC_ijb_jcid_var60	1000	1000	1000	32	32	1024000	1024000000	1000000000	9076736000000


==> figures/data/ijb_jcid10/pred/var61.dat <==
BTC_ijb_jcid_var61	8	8	8	32	32	8192	65536	512	1982464
BTC_ijb_jcid_var61	40	40	40	32	32	40960	1638400	64000	190720000
BTC_ijb_jcid_var61	72	72	72	32	32	73728	5308416	373248	1149935616
BTC_ijb_jcid_var61	104	104	104	32	32	106496	11075584	1124864	3717242880
BTC_ijb_jcid_var61	136	136	136	32	32	139264	18939904	2515456	11655143424
BTC_ijb_jcid_var61	168	168	168	32	32	172032	28901376	4741632	25452177408
BTC_ijb_jcid_var61	200	200	200	32	32	204800	40960000	8000000	41267200000
BTC_ijb_jcid_var61	232	232	232	32	32	237568	55115776	12487168	65842683904
BTC_ijb_jcid_var61	264	264	264	32	32	270336	71368704	18399744	102480998400
BTC_ijb_jcid_var61	296	296	296	32	32	303104	89718784	25934336	191434651648
BTC_ijb_jcid_var61	328	328	328	32	32	335872	110166016	35287552	300911587328
BTC_ijb_jcid_var61	360	360	360	32	32	368640	132710400	46656000	403352524800
BTC_ijb_jcid_var61	392	392	392	32	32	401408	157351936	60236288	513031235584
BTC_ijb_jcid_var61	424	424	424	32	32	434176	184090624	76225024	682895675392
BTC_ijb_jcid_var61	456	456	456	32	32	466944	212926464	94818816	897245503488
BTC_ijb_jcid_var61	488	488	488	32	32	499712	243859456	116214272	1161906481152
BTC_ijb_jcid_var61	520	520	520	32	32	532480	276889600	140608000	1469444454400
BTC_ijb_jcid_var61	552	552	552	32	32	565248	312016896	168196608	1817829937152
BTC_ijb_jcid_var61	584	584	584	32	32	598016	349241344	199176704	2248033789952
BTC_ijb_jcid_var61	616	616	616	32	32	630784	388562944	233744896	2696711829504
BTC_ijb_jcid_var61	648	648	648	32	32	663552	429981696	272097792	3074664738816
BTC_ijb_jcid_var61	680	680	680	32	32	696320	473497600	314432000	3624535347200
BTC_ijb_jcid_var61	712	712	712	32	32	729088	519110656	360944128	4263553150976
BTC_ijb_jcid_var61	744	744	744	32	32	761856	566820864	411830784	4810183557120
BTC_ijb_jcid_var61	776	776	776	32	32	794624	616628224	467288576	5620970924032
BTC_ijb_jcid_var61	808	808	808	32	32	827392	668532736	527514112	6526822426624
BTC_ijb_jcid_var61	840	840	840	32	32	860160	722534400	592704000	7327018137600
BTC_ijb_jcid_var61	872	872	872	32	32	892928	778633216	663054848	8442087321600
BTC_ijb_jcid_var61	904	904	904	32	32	925696	836829184	738763264	9423873402880
BTC_ijb_jcid_var61	936	936	936	32	32	958464	897122304	820025856	10662775179264
BTC_ijb_jcid_var61	968	968	968	32	32	991232	959512576	907039232	11600267165696
BTC_ijb_jcid_var61	1000	1000	1000	32	32	1024000	1024000000	1000000000	13015104000000


==> figures/data/ijb_jcid10/pred/var62.dat <==
BTC_ijb_jcid_var62	8	8	8	32	32	8192	65536	512	1884160
BTC_ijb_jcid_var62	40	40	40	32	32	40960	1638400	64000	636436480
BTC_ijb_jcid_var62	72	72	72	32	32	73728	5308416	373248	4876296192
BTC_ijb_jcid_var62	104	104	104	32	32	106496	11075584	1124864	15162474496
BTC_ijb_jcid_var62	136	136	136	32	32	139264	18939904	2515456	33523630080
BTC_ijb_jcid_var62	168	168	168	32	32	172032	28901376	4741632	64276660224
BTC_ijb_jcid_var62	200	200	200	32	32	204800	40960000	8000000	109445120000
BTC_ijb_jcid_var62	232	232	232	32	32	237568	55115776	12487168	170087284736
BTC_ijb_jcid_var62	264	264	264	32	32	270336	71368704	18399744	290185150464
BTC_ijb_jcid_var62	296	296	296	32	32	303104	89718784	25934336	783244984320
BTC_ijb_jcid_var62	328	328	328	32	32	335872	110166016	35287552	1256443412480
BTC_ijb_jcid_var62	360	360	360	32	32	368640	132710400	46656000	1892583014400
BTC_ijb_jcid_var62	392	392	392	32	32	401408	157351936	60236288	2165319991296
BTC_ijb_jcid_var62	424	424	424	32	32	434176	184090624	76225024	3053695270912
BTC_ijb_jcid_var62	456	456	456	32	32	466944	212926464	94818816	4731651883008
BTC_ijb_jcid_var62	488	488	488	32	32	499712	243859456	116214272	6741494661120
BTC_ijb_jcid_var62	520	520	520	32	32	532480	276889600	140608000	9961657139200
BTC_ijb_jcid_var62	552	552	552	32	32	565248	312016896	168196608	11955551404032
BTC_ijb_jcid_var62	584	584	584	32	32	598016	349241344	199176704	14780242919424
BTC_ijb_jcid_var62	616	616	616	32	32	630784	388562944	233744896	17205567160320
BTC_ijb_jcid_var62	648	648	648	32	32	663552	429981696	272097792	18069980774400
BTC_ijb_jcid_var62	680	680	680	32	32	696320	473497600	314432000	20477824204800
BTC_ijb_jcid_var62	712	712	712	32	32	729088	519110656	360944128	23468992757760
BTC_ijb_jcid_var62	744	744	744	32	32	761856	566820864	411830784	26418386829312
BTC_ijb_jcid_var62	776	776	776	32	32	794624	616628224	467288576	30943637536768
BTC_ijb_jcid_var62	808	808	808	32	32	827392	668532736	527514112	34166034006016
BTC_ijb_jcid_var62	840	840	840	32	32	860160	722534400	592704000	42029103513600
BTC_ijb_jcid_var62	872	872	872	32	32	892928	778633216	663054848	43904012517376
BTC_ijb_jcid_var62	904	904	904	32	32	925696	836829184	738763264	49749494988800
BTC_ijb_jcid_var62	936	936	936	32	32	958464	897122304	820025856	55120091480064
BTC_ijb_jcid_var62	968	968	968	32	32	991232	959512576	907039232	60395559583744
BTC_ijb_jcid_var62	1000	1000	1000	32	32	1024000	1024000000	1000000000	45897728000000


==> figures/data/ijb_jcid10/pred/var63.dat <==
BTC_ijb_jcid_var63	8	8	8	32	32	8192	65536	512	2007040
BTC_ijb_jcid_var63	40	40	40	32	32	40960	1638400	64000	171008000
BTC_ijb_jcid_var63	72	72	72	32	32	73728	5308416	373248	982720512
BTC_ijb_jcid_var63	104	104	104	32	32	106496	11075584	1124864	3284948992
BTC_ijb_jcid_var63	136	136	136	32	32	139264	18939904	2515456	10511054848
BTC_ijb_jcid_var63	168	168	168	32	32	172032	28901376	4741632	19940143104
BTC_ijb_jcid_var63	200	200	200	32	32	204800	40960000	8000000	32435200000
BTC_ijb_jcid_var63	232	232	232	32	32	237568	55115776	12487168	49903890432
BTC_ijb_jcid_var63	264	264	264	32	32	270336	71368704	18399744	73969201152
BTC_ijb_jcid_var63	296	296	296	32	32	303104	89718784	25934336	105456019456
BTC_ijb_jcid_var63	328	328	328	32	32	335872	110166016	35287552	143405168640
BTC_ijb_jcid_var63	360	360	360	32	32	368640	132710400	46656000	191866060800
BTC_ijb_jcid_var63	392	392	392	32	32	401408	157351936	60236288	245454268416
BTC_ijb_jcid_var63	424	424	424	32	32	434176	184090624	76225024	326329395200
BTC_ijb_jcid_var63	456	456	456	32	32	466944	212926464	94818816	457199695872
BTC_ijb_jcid_var63	488	488	488	32	32	499712	243859456	116214272	654716915712
BTC_ijb_jcid_var63	520	520	520	32	32	532480	276889600	140608000	874157772800
BTC_ijb_jcid_var63	552	552	552	32	32	565248	312016896	168196608	1138539902976
BTC_ijb_jcid_var63	584	584	584	32	32	598016	349241344	199176704	1437488285696
BTC_ijb_jcid_var63	616	616	616	32	32	630784	388562944	233744896	1707721996288
BTC_ijb_jcid_var63	648	648	648	32	32	663552	429981696	272097792	1994389475328
BTC_ijb_jcid_var63	680	680	680	32	32	696320	473497600	314432000	2353889740800
BTC_ijb_jcid_var63	712	712	712	32	32	729088	519110656	360944128	2757012916224
BTC_ijb_jcid_var63	744	744	744	32	32	761856	566820864	411830784	3192264253440
BTC_ijb_jcid_var63	776	776	776	32	32	794624	616628224	467288576	3694624352256
BTC_ijb_jcid_var63	808	808	808	32	32	827392	668532736	527514112	4289055334400
BTC_ijb_jcid_var63	840	840	840	32	32	860160	722534400	592704000	4877716838400
BTC_ijb_jcid_var63	872	872	872	32	32	892928	778633216	663054848	5586255343616
BTC_ijb_jcid_var63	904	904	904	32	32	925696	836829184	738763264	6176845414400
BTC_ijb_jcid_var63	936	936	936	32	32	958464	897122304	820025856	7073529016320
BTC_ijb_jcid_var63	968	968	968	32	32	991232	959512576	907039232	7989861220352
BTC_ijb_jcid_var63	1000	1000	1000	32	32	1024000	1024000000	1000000000	8890784000000


==> figures/data/ijb_jcid10/pred/var64.dat <==
BTC_ijb_jcid_var64	8	8	8	32	32	8192	65536	512	2228224
BTC_ijb_jcid_var64	40	40	40	32	32	40960	1638400	64000	157286400
BTC_ijb_jcid_var64	72	72	72	32	32	73728	5308416	373248	998572032
BTC_ijb_jcid_var64	104	104	104	32	32	106496	11075584	1124864	3823845376
BTC_ijb_jcid_var64	136	136	136	32	32	139264	18939904	2515456	15156658176
BTC_ijb_jcid_var64	168	168	168	32	32	172032	28901376	4741632	29916536832
BTC_ijb_jcid_var64	200	200	200	32	32	204800	40960000	8000000	49387520000
BTC_ijb_jcid_var64	232	232	232	32	32	237568	55115776	12487168	72787271680
BTC_ijb_jcid_var64	264	264	264	32	32	270336	71368704	18399744	104876310528
BTC_ijb_jcid_var64	296	296	296	32	32	303104	89718784	25934336	145591156736
BTC_ijb_jcid_var64	328	328	328	32	32	335872	110166016	35287552	187227144192
BTC_ijb_jcid_var64	360	360	360	32	32	368640	132710400	46656000	252979200000
BTC_ijb_jcid_var64	392	392	392	32	32	401408	157351936	60236288	327862427648
BTC_ijb_jcid_var64	424	424	424	32	32	434176	184090624	76225024	424167809024
BTC_ijb_jcid_var64	456	456	456	32	32	466944	212926464	94818816	563456655360
BTC_ijb_jcid_var64	488	488	488	32	32	499712	243859456	116214272	731425955840
BTC_ijb_jcid_var64	520	520	520	32	32	532480	276889600	140608000	962156748800
BTC_ijb_jcid_var64	552	552	552	32	32	565248	312016896	168196608	1185781211136
BTC_ijb_jcid_var64	584	584	584	32	32	598016	349241344	199176704	1503003779072
BTC_ijb_jcid_var64	616	616	616	32	32	630784	388562944	233744896	1727647989760
BTC_ijb_jcid_var64	648	648	648	32	32	663552	429981696	272097792	2088636088320
BTC_ijb_jcid_var64	680	680	680	32	32	696320	473497600	314432000	2378378444800
BTC_ijb_jcid_var64	712	712	712	32	32	729088	519110656	360944128	2726304276480
BTC_ijb_jcid_var64	744	744	744	32	32	761856	566820864	411830784	3225706684416
BTC_ijb_jcid_var64	776	776	776	32	32	794624	616628224	467288576	3781703819264
BTC_ijb_jcid_var64	808	808	808	32	32	827392	668532736	527514112	4384739082240
BTC_ijb_jcid_var64	840	840	840	32	32	860160	722534400	592704000	4906821427200
BTC_ijb_jcid_var64	872	872	872	32	32	892928	778633216	663054848	5546301726720
BTC_ijb_jcid_var64	904	904	904	32	32	925696	836829184	738763264	6275800465408
BTC_ijb_jcid_var64	936	936	936	32	32	958464	897122304	820025856	7181576183808
BTC_ijb_jcid_var64	968	968	968	32	32	991232	959512576	907039232	8141464207360
BTC_ijb_jcid_var64	1000	1000	1000	32	32	1024000	1024000000	1000000000	9065344000000


==> figures/data/ijb_jcid10/pred/var65.dat <==
BTC_ijb_jcid_var65	8	8	8	32	32	8192	65536	512	1851392
BTC_ijb_jcid_var65	40	40	40	32	32	40960	1638400	64000	641761280
BTC_ijb_jcid_var65	72	72	72	32	32	73728	5308416	373248	4891852800
BTC_ijb_jcid_var65	104	104	104	32	32	106496	11075584	1124864	15029567488
BTC_ijb_jcid_var65	136	136	136	32	32	139264	18939904	2515456	36288856064
BTC_ijb_jcid_var65	168	168	168	32	32	172032	28901376	4741632	179275235328
BTC_ijb_jcid_var65	200	200	200	32	32	204800	40960000	8000000	305315840000
BTC_ijb_jcid_var65	232	232	232	32	32	237568	55115776	12487168	474987757568
BTC_ijb_jcid_var65	264	264	264	32	32	270336	71368704	18399744	707906174976
BTC_ijb_jcid_var65	296	296	296	32	32	303104	89718784	25934336	1010682101760
BTC_ijb_jcid_var65	328	328	328	32	32	335872	110166016	35287552	1358677475328
BTC_ijb_jcid_var65	360	360	360	32	32	368640	132710400	46656000	1838171750400
BTC_ijb_jcid_var65	392	392	392	32	32	401408	157351936	60236288	2303474991104
BTC_ijb_jcid_var65	424	424	424	32	32	434176	184090624	76225024	2964411318272
BTC_ijb_jcid_var65	456	456	456	32	32	466944	212926464	94818816	4715256545280
BTC_ijb_jcid_var65	488	488	488	32	32	499712	243859456	116214272	6382045822976
BTC_ijb_jcid_var65	520	520	520	32	32	532480	276889600	140608000	8956271001600
BTC_ijb_jcid_var65	552	552	552	32	32	565248	312016896	168196608	9825724071936
BTC_ijb_jcid_var65	584	584	584	32	32	598016	349241344	199176704	12064891469824
BTC_ijb_jcid_var65	616	616	616	32	32	630784	388562944	233744896	13399204560896
BTC_ijb_jcid_var65	648	648	648	32	32	663552	429981696	272097792	15959200628736
BTC_ijb_jcid_var65	680	680	680	32	32	696320	473497600	314432000	20002906112000
BTC_ijb_jcid_var65	712	712	712	32	32	729088	519110656	360944128	22402220359680
BTC_ijb_jcid_var65	744	744	744	32	32	761856	566820864	411830784	26693294948352
BTC_ijb_jcid_var65	776	776	776	32	32	794624	616628224	467288576	31515251900416
BTC_ijb_jcid_var65	808	808	808	32	32	827392	668532736	527514112	29902132215808
BTC_ijb_jcid_var65	840	840	840	32	32	860160	722534400	592704000	33158548684800
BTC_ijb_jcid_var65	872	872	872	32	32	892928	778633216	663054848	36689975771136
BTC_ijb_jcid_var65	904	904	904	32	32	925696	836829184	738763264	41179527315456
BTC_ijb_jcid_var65	936	936	936	32	32	958464	897122304	820025856	44941341818880
BTC_ijb_jcid_var65	968	968	968	32	32	991232	959512576	907039232	50505863462912
BTC_ijb_jcid_var65	1000	1000	1000	32	32	1024000	1024000000	1000000000	56480768000000


==> figures/data/ijb_jcid10/pred/var66.dat <==
BTC_ijb_jcid_var66	8	8	8	32	32	8192	65536	512	2010112
BTC_ijb_jcid_var66	40	40	40	32	32	40960	1638400	64000	194478080
BTC_ijb_jcid_var66	72	72	72	32	32	73728	5308416	373248	1240031232
BTC_ijb_jcid_var66	104	104	104	32	32	106496	11075584	1124864	3416817664
BTC_ijb_jcid_var66	136	136	136	32	32	139264	18939904	2515456	14077083648
BTC_ijb_jcid_var66	168	168	168	32	32	172032	28901376	4741632	42452508672
BTC_ijb_jcid_var66	200	200	200	32	32	204800	40960000	8000000	69002240000
BTC_ijb_jcid_var66	232	232	232	32	32	237568	55115776	12487168	107944247296
BTC_ijb_jcid_var66	264	264	264	32	32	270336	71368704	18399744	158420680704
BTC_ijb_jcid_var66	296	296	296	32	32	303104	89718784	25934336	221212876800
BTC_ijb_jcid_var66	328	328	328	32	32	335872	110166016	35287552	296181334016
BTC_ijb_jcid_var66	360	360	360	32	32	368640	132710400	46656000	406773964800
BTC_ijb_jcid_var66	392	392	392	32	32	401408	157351936	60236288	537750241280
BTC_ijb_jcid_var66	424	424	424	32	32	434176	184090624	76225024	693078188032
BTC_ijb_jcid_var66	456	456	456	32	32	466944	212926464	94818816	905709330432
BTC_ijb_jcid_var66	488	488	488	32	32	499712	243859456	116214272	1201160232960
BTC_ijb_jcid_var66	520	520	520	32	32	532480	276889600	140608000	1498526515200
BTC_ijb_jcid_var66	552	552	552	32	32	565248	312016896	168196608	1880993857536
BTC_ijb_jcid_var66	584	584	584	32	32	598016	349241344	199176704	2273779425280
BTC_ijb_jcid_var66	616	616	616	32	32	630784	388562944	233744896	2694004031488
BTC_ijb_jcid_var66	648	648	648	32	32	663552	429981696	272097792	3051472601088
BTC_ijb_jcid_var66	680	680	680	32	32	696320	473497600	314432000	3530634854400
BTC_ijb_jcid_var66	712	712	712	32	32	729088	519110656	360944128	4014023147520
BTC_ijb_jcid_var66	744	744	744	32	32	761856	566820864	411830784	4592382640128
BTC_ijb_jcid_var66	776	776	776	32	32	794624	616628224	467288576	5166188339200
BTC_ijb_jcid_var66	808	808	808	32	32	827392	668532736	527514112	6071112908800
BTC_ijb_jcid_var66	840	840	840	32	32	860160	722534400	592704000	6815757312000
BTC_ijb_jcid_var66	872	872	872	32	32	892928	778633216	663054848	7909842853888
BTC_ijb_jcid_var66	904	904	904	32	32	925696	836829184	738763264	8647478976512
BTC_ijb_jcid_var66	936	936	936	32	32	958464	897122304	820025856	10038910722048
BTC_ijb_jcid_var66	968	968	968	32	32	991232	959512576	907039232	11032355659776
BTC_ijb_jcid_var66	1000	1000	1000	32	32	1024000	1024000000	1000000000	12188800000000


==> figures/data/ijb_jcid10/pred/var67.dat <==
BTC_ijb_jcid_var67	8	8	8	32	32	8192	65536	512	1988608
BTC_ijb_jcid_var67	40	40	40	32	32	40960	1638400	64000	388710400
BTC_ijb_jcid_var67	72	72	72	32	32	73728	5308416	373248	2575245312
BTC_ijb_jcid_var67	104	104	104	32	32	106496	11075584	1124864	9131126784
BTC_ijb_jcid_var67	136	136	136	32	32	139264	18939904	2515456	88420941824
BTC_ijb_jcid_var67	168	168	168	32	32	172032	28901376	4741632	171094339584
BTC_ijb_jcid_var67	200	200	200	32	32	204800	40960000	8000000	259829760000
BTC_ijb_jcid_var67	232	232	232	32	32	237568	55115776	12487168	435013318656
BTC_ijb_jcid_var67	264	264	264	32	32	270336	71368704	18399744	647086657536
BTC_ijb_jcid_var67	296	296	296	32	32	303104	89718784	25934336	963321798656
BTC_ijb_jcid_var67	328	328	328	32	32	335872	110166016	35287552	1230296197120
BTC_ijb_jcid_var67	360	360	360	32	32	368640	132710400	46656000	1699120281600
BTC_ijb_jcid_var67	392	392	392	32	32	401408	157351936	60236288	2178488381440
BTC_ijb_jcid_var67	424	424	424	32	32	434176	184090624	76225024	2825842853888
BTC_ijb_jcid_var67	456	456	456	32	32	466944	212926464	94818816	3379162945536
BTC_ijb_jcid_var67	488	488	488	32	32	499712	243859456	116214272	4318804310016
BTC_ijb_jcid_var67	520	520	520	32	32	532480	276889600	140608000	5475811993600
BTC_ijb_jcid_var67	552	552	552	32	32	565248	312016896	168196608	6324992004096
BTC_ijb_jcid_var67	584	584	584	32	32	598016	349241344	199176704	7679195068416
BTC_ijb_jcid_var67	616	616	616	32	32	630784	388562944	233744896	8943662565376
BTC_ijb_jcid_var67	648	648	648	32	32	663552	429981696	272097792	7833258731520
BTC_ijb_jcid_var67	680	680	680	32	32	696320	473497600	314432000	8921020313600
BTC_ijb_jcid_var67	712	712	712	32	32	729088	519110656	360944128	10106094917632
BTC_ijb_jcid_var67	744	744	744	32	32	761856	566820864	411830784	11577050449920
BTC_ijb_jcid_var67	776	776	776	32	32	794624	616628224	467288576	13448179824640
BTC_ijb_jcid_var67	808	808	808	32	32	827392	668532736	527514112	15237866651648
BTC_ijb_jcid_var67	840	840	840	32	32	860160	722534400	592704000	16952350464000
BTC_ijb_jcid_var67	872	872	872	32	32	892928	778633216	663054848	18956871931904
BTC_ijb_jcid_var67	904	904	904	32	32	925696	836829184	738763264	21325310359552
BTC_ijb_jcid_var67	936	936	936	32	32	958464	897122304	820025856	23855435255808
BTC_ijb_jcid_var67	968	968	968	32	32	991232	959512576	907039232	26289265283072
BTC_ijb_jcid_var67	1000	1000	1000	32	32	1024000	1024000000	1000000000	29244000000000


==> figures/data/ijb_jcid10/pred/var68.dat <==
BTC_ijb_jcid_var68	8	8	8	32	32	8192	65536	512	1769472
BTC_ijb_jcid_var68	40	40	40	32	32	40960	1638400	64000	645529600
BTC_ijb_jcid_var68	72	72	72	32	32	73728	5308416	373248	4920901632
BTC_ijb_jcid_var68	104	104	104	32	32	106496	11075584	1124864	21298348032
BTC_ijb_jcid_var68	136	136	136	32	32	139264	18939904	2515456	94983618560
BTC_ijb_jcid_var68	168	168	168	32	32	172032	28901376	4741632	161038467072
BTC_ijb_jcid_var68	200	200	200	32	32	204800	40960000	8000000	297943040000
BTC_ijb_jcid_var68	232	232	232	32	32	237568	55115776	12487168	461759971328
BTC_ijb_jcid_var68	264	264	264	32	32	270336	71368704	18399744	687209250816
BTC_ijb_jcid_var68	296	296	296	32	32	303104	89718784	25934336	968514273280
BTC_ijb_jcid_var68	328	328	328	32	32	335872	110166016	35287552	1388091801600
BTC_ijb_jcid_var68	360	360	360	32	32	368640	132710400	46656000	1767967948800
BTC_ijb_jcid_var68	392	392	392	32	32	401408	157351936	60236288	2217718185984
BTC_ijb_jcid_var68	424	424	424	32	32	434176	184090624	76225024	3193604145152
BTC_ijb_jcid_var68	456	456	456	32	32	466944	212926464	94818816	4311973822464
BTC_ijb_jcid_var68	488	488	488	32	32	499712	243859456	116214272	5913104089088
BTC_ijb_jcid_var68	520	520	520	32	32	532480	276889600	140608000	7936486604800
BTC_ijb_jcid_var68	552	552	552	32	32	565248	312016896	168196608	9407309414400
BTC_ijb_jcid_var68	584	584	584	32	32	598016	349241344	199176704	11418445742080
BTC_ijb_jcid_var68	616	616	616	32	32	630784	388562944	233744896	14017796767744
BTC_ijb_jcid_var68	648	648	648	32	32	663552	429981696	272097792	16608902971392
BTC_ijb_jcid_var68	680	680	680	32	32	696320	473497600	314432000	19614164582400
BTC_ijb_jcid_var68	712	712	712	32	32	729088	519110656	360944128	23052666011648
BTC_ijb_jcid_var68	744	744	744	32	32	761856	566820864	411830784	26841235193856
BTC_ijb_jcid_var68	776	776	776	32	32	794624	616628224	467288576	30746316505088
BTC_ijb_jcid_var68	808	808	808	32	32	827392	668532736	527514112	34577850171392
BTC_ijb_jcid_var68	840	840	840	32	32	860160	722534400	592704000	39513238732800
BTC_ijb_jcid_var68	872	872	872	32	32	892928	778633216	663054848	42363097382912
BTC_ijb_jcid_var68	904	904	904	32	32	925696	836829184	738763264	46839003086848
BTC_ijb_jcid_var68	936	936	936	32	32	958464	897122304	820025856	52932907302912
BTC_ijb_jcid_var68	968	968	968	32	32	991232	959512576	907039232	60299608326144
BTC_ijb_jcid_var68	1000	1000	1000	32	32	1024000	1024000000	1000000000	65747968000000


==> figures/data/ijb_jcid10/pred/var69.dat <==
BTC_ijb_jcid_var69	8	8	8	32	32	8192	65536	512	1630208
BTC_ijb_jcid_var69	40	40	40	32	32	40960	1638400	64000	223027200
BTC_ijb_jcid_var69	72	72	72	32	32	73728	5308416	373248	1538777088
BTC_ijb_jcid_var69	104	104	104	32	32	106496	11075584	1124864	5457494016
BTC_ijb_jcid_var69	136	136	136	32	32	139264	18939904	2515456	16825737216
BTC_ijb_jcid_var69	168	168	168	32	32	172032	28901376	4741632	32271998976
BTC_ijb_jcid_var69	200	200	200	32	32	204800	40960000	8000000	55495680000
BTC_ijb_jcid_var69	232	232	232	32	32	237568	55115776	12487168	88026783744
BTC_ijb_jcid_var69	264	264	264	32	32	270336	71368704	18399744	130586886144
BTC_ijb_jcid_var69	296	296	296	32	32	303104	89718784	25934336	185258074112
BTC_ijb_jcid_var69	328	328	328	32	32	335872	110166016	35287552	252858548224
BTC_ijb_jcid_var69	360	360	360	32	32	368640	132710400	46656000	348381388800
BTC_ijb_jcid_var69	392	392	392	32	32	401408	157351936	60236288	454963453952
BTC_ijb_jcid_var69	424	424	424	32	32	434176	184090624	76225024	601470091264
BTC_ijb_jcid_var69	456	456	456	32	32	466944	212926464	94818816	788599775232
BTC_ijb_jcid_var69	488	488	488	32	32	499712	243859456	116214272	1019942174720
BTC_ijb_jcid_var69	520	520	520	32	32	532480	276889600	140608000	1312664371200
BTC_ijb_jcid_var69	552	552	552	32	32	565248	312016896	168196608	1615896502272
BTC_ijb_jcid_var69	584	584	584	32	32	598016	349241344	199176704	1976225800192
BTC_ijb_jcid_var69	616	616	616	32	32	630784	388562944	233744896	2333369049088
BTC_ijb_jcid_var69	648	648	648	32	32	663552	429981696	272097792	2662822895616
BTC_ijb_jcid_var69	680	680	680	32	32	696320	473497600	314432000	3140591206400
BTC_ijb_jcid_var69	712	712	712	32	32	729088	519110656	360944128	3522684911616
BTC_ijb_jcid_var69	744	744	744	32	32	761856	566820864	411830784	4183421386752
BTC_ijb_jcid_var69	776	776	776	32	32	794624	616628224	467288576	4698167517184
BTC_ijb_jcid_var69	808	808	808	32	32	827392	668532736	527514112	5602805727232
BTC_ijb_jcid_var69	840	840	840	32	32	860160	722534400	592704000	6012840960000
BTC_ijb_jcid_var69	872	872	872	32	32	892928	778633216	663054848	6762137493504
BTC_ijb_jcid_var69	904	904	904	32	32	925696	836829184	738763264	7548617654272
BTC_ijb_jcid_var69	936	936	936	32	32	958464	897122304	820025856	8555182571520
BTC_ijb_jcid_var69	968	968	968	32	32	991232	959512576	907039232	9164784369664
BTC_ijb_jcid_var69	1000	1000	1000	32	32	1024000	1024000000	1000000000	10337536000000


==> figures/data/ijb_jcid10/pred/var7.dat <==
BTC_ijb_jcid_var7	8	8	8	32	32	8192	65536	512	1114112
BTC_ijb_jcid_var7	40	40	40	32	32	40960	1638400	64000	156736000
BTC_ijb_jcid_var7	72	72	72	32	32	73728	5308416	373248	924162048
BTC_ijb_jcid_var7	104	104	104	32	32	106496	11075584	1124864	2737918976
BTC_ijb_jcid_var7	136	136	136	32	32	139264	18939904	2515456	6369134592
BTC_ijb_jcid_var7	168	168	168	32	32	172032	28901376	4741632	11569582080
BTC_ijb_jcid_var7	200	200	200	32	32	204800	40960000	8000000	19936000000
BTC_ijb_jcid_var7	232	232	232	32	32	237568	55115776	12487168	31267868672
BTC_ijb_jcid_var7	264	264	264	32	32	270336	71368704	18399744	44269784064
BTC_ijb_jcid_var7	296	296	296	32	32	303104	89718784	25934336	60219528192
BTC_ijb_jcid_var7	328	328	328	32	32	335872	110166016	35287552	88607043072
BTC_ijb_jcid_var7	360	360	360	32	32	368640	132710400	46656000	116873280000
BTC_ijb_jcid_var7	392	392	392	32	32	401408	157351936	60236288	152096627200
BTC_ijb_jcid_var7	424	424	424	32	32	434176	184090624	76225024	185912833536
BTC_ijb_jcid_var7	456	456	456	32	32	466944	212926464	94818816	228323708928
BTC_ijb_jcid_var7	488	488	488	32	32	499712	243859456	116214272	256020041216
BTC_ijb_jcid_var7	520	520	520	32	32	532480	276889600	140608000	342099264000
BTC_ijb_jcid_var7	552	552	552	32	32	565248	312016896	168196608	388029574656
BTC_ijb_jcid_var7	584	584	584	32	32	598016	349241344	199176704	481011740160
BTC_ijb_jcid_var7	616	616	616	32	32	630784	388562944	233744896	523822311936
BTC_ijb_jcid_var7	648	648	648	32	32	663552	429981696	272097792	705549574656
BTC_ijb_jcid_var7	680	680	680	32	32	696320	473497600	314432000	726337920000
BTC_ijb_jcid_var7	712	712	712	32	32	729088	519110656	360944128	787219143168
BTC_ijb_jcid_var7	744	744	744	32	32	761856	566820864	411830784	965331357696
BTC_ijb_jcid_var7	776	776	776	32	32	794624	616628224	467288576	1193455023104
BTC_ijb_jcid_var7	808	808	808	32	32	827392	668532736	527514112	1241240705536
BTC_ijb_jcid_var7	840	840	840	32	32	860160	722534400	592704000	1418340672000
BTC_ijb_jcid_var7	872	872	872	32	32	892928	778633216	663054848	1473307872256
BTC_ijb_jcid_var7	904	904	904	32	32	925696	836829184	738763264	1677731372544
BTC_ijb_jcid_var7	936	936	936	32	32	958464	897122304	820025856	1822917477888
BTC_ijb_jcid_var7	968	968	968	32	32	991232	959512576	907039232	2108866214400
BTC_ijb_jcid_var7	1000	1000	1000	32	32	1024000	1024000000	1000000000	2328000000000


==> figures/data/ijb_jcid10/pred/var70.dat <==
BTC_ijb_jcid_var70	8	8	8	32	32	8192	65536	512	2072576
BTC_ijb_jcid_var70	40	40	40	32	32	40960	1638400	64000	173998080
BTC_ijb_jcid_var70	72	72	72	32	32	73728	5308416	373248	1110564864
BTC_ijb_jcid_var70	104	104	104	32	32	106496	11075584	1124864	3690938368
BTC_ijb_jcid_var70	136	136	136	32	32	139264	18939904	2515456	15026446336
BTC_ijb_jcid_var70	168	168	168	32	32	172032	28901376	4741632	28489531392
BTC_ijb_jcid_var70	200	200	200	32	32	204800	40960000	8000000	45255680000
BTC_ijb_jcid_var70	232	232	232	32	32	237568	55115776	12487168	71705624576
BTC_ijb_jcid_var70	264	264	264	32	32	270336	71368704	18399744	105117179904
BTC_ijb_jcid_var70	296	296	296	32	32	303104	89718784	25934336	145927602176
BTC_ijb_jcid_var70	328	328	328	32	32	335872	110166016	35287552	191757721600
BTC_ijb_jcid_var70	360	360	360	32	32	368640	132710400	46656000	259830374400
BTC_ijb_jcid_var70	392	392	392	32	32	401408	157351936	60236288	336025059328
BTC_ijb_jcid_var70	424	424	424	32	32	434176	184090624	76225024	465795301376
BTC_ijb_jcid_var70	456	456	456	32	32	466944	212926464	94818816	575380537344
BTC_ijb_jcid_var70	488	488	488	32	32	499712	243859456	116214272	781539074048
BTC_ijb_jcid_var70	520	520	520	32	32	532480	276889600	140608000	1041451008000
BTC_ijb_jcid_var70	552	552	552	32	32	565248	312016896	168196608	1265228513280
BTC_ijb_jcid_var70	584	584	584	32	32	598016	349241344	199176704	1544039636992
BTC_ijb_jcid_var70	616	616	616	32	32	630784	388562944	233744896	1844654006272
BTC_ijb_jcid_var70	648	648	648	32	32	663552	429981696	272097792	2202205003776
BTC_ijb_jcid_var70	680	680	680	32	32	696320	473497600	314432000	2586066329600
BTC_ijb_jcid_var70	712	712	712	32	32	729088	519110656	360944128	2991050711040
BTC_ijb_jcid_var70	744	744	744	32	32	761856	566820864	411830784	3490907996160
BTC_ijb_jcid_var70	776	776	776	32	32	794624	616628224	467288576	3925917745152
BTC_ijb_jcid_var70	808	808	808	32	32	827392	668532736	527514112	4533404049408
BTC_ijb_jcid_var70	840	840	840	32	32	860160	722534400	592704000	5010866380800
BTC_ijb_jcid_var70	872	872	872	32	32	892928	778633216	663054848	5768212193280
BTC_ijb_jcid_var70	904	904	904	32	32	925696	836829184	738763264	6406136610816
BTC_ijb_jcid_var70	936	936	936	32	32	958464	897122304	820025856	7209050554368
BTC_ijb_jcid_var70	968	968	968	32	32	991232	959512576	907039232	7913340092416
BTC_ijb_jcid_var70	1000	1000	1000	32	32	1024000	1024000000	1000000000	9076864000000


==> figures/data/ijb_jcid10/pred/var71.dat <==
BTC_ijb_jcid_var71	8	8	8	32	32	8192	65536	512	1633280
BTC_ijb_jcid_var71	40	40	40	32	32	40960	1638400	64000	629760000
BTC_ijb_jcid_var71	72	72	72	32	32	73728	5308416	373248	4741668864
BTC_ijb_jcid_var71	104	104	104	32	32	106496	11075584	1124864	14963113984
BTC_ijb_jcid_var71	136	136	136	32	32	139264	18939904	2515456	34053947392
BTC_ijb_jcid_var71	168	168	168	32	32	172032	28901376	4741632	171818680320
BTC_ijb_jcid_var71	200	200	200	32	32	204800	40960000	8000000	297041920000
BTC_ijb_jcid_var71	232	232	232	32	32	237568	55115776	12487168	447540101120
BTC_ijb_jcid_var71	264	264	264	32	32	270336	71368704	18399744	680500592640
BTC_ijb_jcid_var71	296	296	296	32	32	303104	89718784	25934336	988611280896
BTC_ijb_jcid_var71	328	328	328	32	32	335872	110166016	35287552	1380270014464
BTC_ijb_jcid_var71	360	360	360	32	32	368640	132710400	46656000	1780708147200
BTC_ijb_jcid_var71	392	392	392	32	32	401408	157351936	60236288	2321570463744
BTC_ijb_jcid_var71	424	424	424	32	32	434176	184090624	76225024	2963859046400
BTC_ijb_jcid_var71	456	456	456	32	32	466944	212926464	94818816	4440368480256
BTC_ijb_jcid_var71	488	488	488	32	32	499712	243859456	116214272	6306205532160
BTC_ijb_jcid_var71	520	520	520	32	32	532480	276889600	140608000	8318040473600
BTC_ijb_jcid_var71	552	552	552	32	32	565248	312016896	168196608	9866598285312
BTC_ijb_jcid_var71	584	584	584	32	32	598016	349241344	199176704	11354185334784
BTC_ijb_jcid_var71	616	616	616	32	32	630784	388562944	233744896	13008310239232
BTC_ijb_jcid_var71	648	648	648	32	32	663552	429981696	272097792	15510729719808
BTC_ijb_jcid_var71	680	680	680	32	32	696320	473497600	314432000	18384491315200
BTC_ijb_jcid_var71	712	712	712	32	32	729088	519110656	360944128	21697787199488
BTC_ijb_jcid_var71	744	744	744	32	32	761856	566820864	411830784	25209924747264
BTC_ijb_jcid_var71	776	776	776	32	32	794624	616628224	467288576	31534984003584
BTC_ijb_jcid_var71	808	808	808	32	32	827392	668532736	527514112	34790443581440
BTC_ijb_jcid_var71	840	840	840	32	32	860160	722534400	592704000	25597948723200
BTC_ijb_jcid_var71	872	872	872	32	32	892928	778633216	663054848	35687096188928
BTC_ijb_jcid_var71	904	904	904	32	32	925696	836829184	738763264	39015487045632
BTC_ijb_jcid_var71	936	936	936	32	32	958464	897122304	820025856	43400982822912
BTC_ijb_jcid_var71	968	968	968	32	32	991232	959512576	907039232	47824985325568
BTC_ijb_jcid_var71	1000	1000	1000	32	32	1024000	1024000000	1000000000	54247424000000


==> figures/data/ijb_jcid10/pred/var72.dat <==
BTC_ijb_jcid_var72	8	8	8	32	32	8192	65536	512	1838080
BTC_ijb_jcid_var72	40	40	40	32	32	40960	1638400	64000	186695680
BTC_ijb_jcid_var72	72	72	72	32	32	73728	5308416	373248	1209802752
BTC_ijb_jcid_var72	104	104	104	32	32	106496	11075584	1124864	3422355456
BTC_ijb_jcid_var72	136	136	136	32	32	139264	18939904	2515456	13674610688
BTC_ijb_jcid_var72	168	168	168	32	32	172032	28901376	4741632	40638947328
BTC_ijb_jcid_var72	200	200	200	32	32	204800	40960000	8000000	70338560000
BTC_ijb_jcid_var72	232	232	232	32	32	237568	55115776	12487168	106531905536
BTC_ijb_jcid_var72	264	264	264	32	32	270336	71368704	18399744	165049049088
BTC_ijb_jcid_var72	296	296	296	32	32	303104	89718784	25934336	230487556096
BTC_ijb_jcid_var72	328	328	328	32	32	335872	110166016	35287552	316823691264
BTC_ijb_jcid_var72	360	360	360	32	32	368640	132710400	46656000	421272576000
BTC_ijb_jcid_var72	392	392	392	32	32	401408	157351936	60236288	542372454400
BTC_ijb_jcid_var72	424	424	424	32	32	434176	184090624	76225024	706332712960
BTC_ijb_jcid_var72	456	456	456	32	32	466944	212926464	94818816	922690215936
BTC_ijb_jcid_var72	488	488	488	32	32	499712	243859456	116214272	1234386083840
BTC_ijb_jcid_var72	520	520	520	32	32	532480	276889600	140608000	1446851993600
BTC_ijb_jcid_var72	552	552	552	32	32	565248	312016896	168196608	1810244026368
BTC_ijb_jcid_var72	584	584	584	32	32	598016	349241344	199176704	2170098401280
BTC_ijb_jcid_var72	616	616	616	32	32	630784	388562944	233744896	2512545136640
BTC_ijb_jcid_var72	648	648	648	32	32	663552	429981696	272097792	2924251766784
BTC_ijb_jcid_var72	680	680	680	32	32	696320	473497600	314432000	3477958246400
BTC_ijb_jcid_var72	712	712	712	32	32	729088	519110656	360944128	3882233929728
BTC_ijb_jcid_var72	744	744	744	32	32	761856	566820864	411830784	4402710208512
BTC_ijb_jcid_var72	776	776	776	32	32	794624	616628224	467288576	5105527537664
BTC_ijb_jcid_var72	808	808	808	32	32	827392	668532736	527514112	5901556293632
BTC_ijb_jcid_var72	840	840	840	32	32	860160	722534400	592704000	6827679129600
BTC_ijb_jcid_var72	872	872	872	32	32	892928	778633216	663054848	7623695147008
BTC_ijb_jcid_var72	904	904	904	32	32	925696	836829184	738763264	8450719514624
BTC_ijb_jcid_var72	936	936	936	32	32	958464	897122304	820025856	9402851008512
BTC_ijb_jcid_var72	968	968	968	32	32	991232	959512576	907039232	10268583649280
BTC_ijb_jcid_var72	1000	1000	1000	32	32	1024000	1024000000	1000000000	11787264000000


==> figures/data/ijb_jcid10/pred/var73.dat <==
BTC_ijb_jcid_var73	8	8	8	32	32	8192	65536	512	2344960
BTC_ijb_jcid_var73	40	40	40	32	32	40960	1638400	64000	424243200
BTC_ijb_jcid_var73	72	72	72	32	32	73728	5308416	373248	4528078848
BTC_ijb_jcid_var73	104	104	104	32	32	106496	11075584	1124864	15232389120
BTC_ijb_jcid_var73	136	136	136	32	32	139264	18939904	2515456	47854626816
BTC_ijb_jcid_var73	168	168	168	32	32	172032	28901376	4741632	104554340352
BTC_ijb_jcid_var73	200	200	200	32	32	204800	40960000	8000000	196020480000
BTC_ijb_jcid_var73	232	232	232	32	32	237568	55115776	12487168	335460448256
BTC_ijb_jcid_var73	264	264	264	32	32	270336	71368704	18399744	556368113664
BTC_ijb_jcid_var73	296	296	296	32	32	303104	89718784	25934336	874671228928
BTC_ijb_jcid_var73	328	328	328	32	32	335872	110166016	35287552	1245244348416
BTC_ijb_jcid_var73	360	360	360	32	32	368640	132710400	46656000	1775072102400
BTC_ijb_jcid_var73	392	392	392	32	32	401408	157351936	60236288	2432390481920
BTC_ijb_jcid_var73	424	424	424	32	32	434176	184090624	76225024	3215769806848
BTC_ijb_jcid_var73	456	456	456	32	32	466944	212926464	94818816	4315420569600
BTC_ijb_jcid_var73	488	488	488	32	32	499712	243859456	116214272	5891415838720
BTC_ijb_jcid_var73	520	520	520	32	32	532480	276889600	140608000	8409119846400
BTC_ijb_jcid_var73	552	552	552	32	32	565248	312016896	168196608	9301740447744
BTC_ijb_jcid_var73	584	584	584	32	32	598016	349241344	199176704	11228327485440
BTC_ijb_jcid_var73	616	616	616	32	32	630784	388562944	233744896	13716186925056
BTC_ijb_jcid_var73	648	648	648	32	32	663552	429981696	272097792	15379786856448
BTC_ijb_jcid_var73	680	680	680	32	32	696320	473497600	314432000	21024403200000
BTC_ijb_jcid_var73	712	712	712	32	32	729088	519110656	360944128	21776172908544
BTC_ijb_jcid_var73	744	744	744	32	32	761856	566820864	411830784	26607811276800
BTC_ijb_jcid_var73	776	776	776	32	32	794624	616628224	467288576	31149167431680
BTC_ijb_jcid_var73	808	808	808	32	32	827392	668532736	527514112	35692356917248
BTC_ijb_jcid_var73	840	840	840	32	32	860160	722534400	592704000	40337582745600


==> figures/data/ijb_jcid10/pred/var74.dat <==
BTC_ijb_jcid_var74	8	8	8	32	32	8192	65536	512	2007040
BTC_ijb_jcid_var74	40	40	40	32	32	40960	1638400	64000	386508800
BTC_ijb_jcid_var74	72	72	72	32	32	73728	5308416	373248	13596014592
BTC_ijb_jcid_var74	104	104	104	32	32	106496	11075584	1124864	47713269760
BTC_ijb_jcid_var74	136	136	136	32	32	139264	18939904	2515456	108964818944
BTC_ijb_jcid_var74	168	168	168	32	32	172032	28901376	4741632	220652070912
BTC_ijb_jcid_var74	200	200	200	32	32	204800	40960000	8000000	373596160000
BTC_ijb_jcid_var74	232	232	232	32	32	237568	55115776	12487168	594494261248
BTC_ijb_jcid_var74	264	264	264	32	32	270336	71368704	18399744	1012924864512
BTC_ijb_jcid_var74	296	296	296	32	32	303104	89718784	25934336	1472388982784
BTC_ijb_jcid_var74	328	328	328	32	32	335872	110166016	35287552	2492988088320
BTC_ijb_jcid_var74	360	360	360	32	32	368640	132710400	46656000	3436880025600
BTC_ijb_jcid_var74	392	392	392	32	32	401408	157351936	60236288	4636006000640
BTC_ijb_jcid_var74	424	424	424	32	32	434176	184090624	76225024	7439619870720
BTC_ijb_jcid_var74	456	456	456	32	32	466944	212926464	94818816	8059452973056
BTC_ijb_jcid_var74	488	488	488	32	32	499712	243859456	116214272	13414594365440
BTC_ijb_jcid_var74	520	520	520	32	32	532480	276889600	140608000	16980773888000
BTC_ijb_jcid_var74	552	552	552	32	32	565248	312016896	168196608	20635763945472
BTC_ijb_jcid_var74	584	584	584	32	32	598016	349241344	199176704	24093865650176
BTC_ijb_jcid_var74	616	616	616	32	32	630784	388562944	233744896	21269340567552
BTC_ijb_jcid_var74	648	648	648	32	32	663552	429981696	272097792	26658435170304
BTC_ijb_jcid_var74	680	680	680	32	32	696320	473497600	314432000	45326046054400
BTC_ijb_jcid_var74	712	712	712	32	32	729088	519110656	360944128	53873985212416
BTC_ijb_jcid_var74	744	744	744	32	32	761856	566820864	411830784	61384343721984
BTC_ijb_jcid_var74	776	776	776	32	32	794624	616628224	467288576	70010157207552
BTC_ijb_jcid_var74	808	808	808	32	32	827392	668532736	527514112	68076291565568
BTC_ijb_jcid_var74	840	840	840	32	32	860160	722534400	592704000	98062504243200


==> figures/data/ijb_jcid10/pred/var75.dat <==
BTC_ijb_jcid_var75	8	8	8	32	32	8192	65536	512	1669120
BTC_ijb_jcid_var75	40	40	40	32	32	40960	1638400	64000	368486400
BTC_ijb_jcid_var75	72	72	72	32	32	73728	5308416	373248	4049491968
BTC_ijb_jcid_var75	104	104	104	32	32	106496	11075584	1124864	15112634368
BTC_ijb_jcid_var75	136	136	136	32	32	139264	18939904	2515456	45783666688
BTC_ijb_jcid_var75	168	168	168	32	32	172032	28901376	4741632	102531244032
BTC_ijb_jcid_var75	200	200	200	32	32	204800	40960000	8000000	198634240000
BTC_ijb_jcid_var75	232	232	232	32	32	237568	55115776	12487168	347976896512
BTC_ijb_jcid_var75	264	264	264	32	32	270336	71368704	18399744	575537301504
BTC_ijb_jcid_var75	296	296	296	32	32	303104	89718784	25934336	900316782592
BTC_ijb_jcid_var75	328	328	328	32	32	335872	110166016	35287552	1357086953472
BTC_ijb_jcid_var75	360	360	360	32	32	368640	132710400	46656000	1929140582400
BTC_ijb_jcid_var75	392	392	392	32	32	401408	157351936	60236288	2647131619328
BTC_ijb_jcid_var75	424	424	424	32	32	434176	184090624	76225024	3589341458432
BTC_ijb_jcid_var75	456	456	456	32	32	466944	212926464	94818816	4694176825344
BTC_ijb_jcid_var75	488	488	488	32	32	499712	243859456	116214272	6165201422336
BTC_ijb_jcid_var75	520	520	520	32	32	532480	276889600	140608000	9152923187200
BTC_ijb_jcid_var75	552	552	552	32	32	565248	312016896	168196608	9477542467584
BTC_ijb_jcid_var75	584	584	584	32	32	598016	349241344	199176704	11129306650624
BTC_ijb_jcid_var75	616	616	616	32	32	630784	388562944	233744896	13797773000704
BTC_ijb_jcid_var75	648	648	648	32	32	663552	429981696	272097792	15647168286720
BTC_ijb_jcid_var75	680	680	680	32	32	696320	473497600	314432000	20022585856000
BTC_ijb_jcid_var75	712	712	712	32	32	729088	519110656	360944128	21299694215168
BTC_ijb_jcid_var75	744	744	744	32	32	761856	566820864	411830784	25028276373504
BTC_ijb_jcid_var75	776	776	776	32	32	794624	616628224	467288576	29294600239104
BTC_ijb_jcid_var75	808	808	808	32	32	827392	668532736	527514112	34598783602688
BTC_ijb_jcid_var75	840	840	840	32	32	860160	722534400	592704000	40189959936000


==> figures/data/ijb_jcid10/pred/var76.dat <==
BTC_ijb_jcid_var76	8	8	8	32	32	8192	65536	512	1884160
BTC_ijb_jcid_var76	40	40	40	32	32	40960	1638400	64000	647495680
BTC_ijb_jcid_var76	72	72	72	32	32	73728	5308416	373248	13683769344
BTC_ijb_jcid_var76	104	104	104	32	32	106496	11075584	1124864	54857367552
BTC_ijb_jcid_var76	136	136	136	32	32	139264	18939904	2515456	126973116416
BTC_ijb_jcid_var76	168	168	168	32	32	172032	28901376	4741632	283753709568
BTC_ijb_jcid_var76	200	200	200	32	32	204800	40960000	8000000	509992960000
BTC_ijb_jcid_var76	232	232	232	32	32	237568	55115776	12487168	897284833280
BTC_ijb_jcid_var76	264	264	264	32	32	270336	71368704	18399744	1534926716928
BTC_ijb_jcid_var76	296	296	296	32	32	303104	89718784	25934336	2385981341696
BTC_ijb_jcid_var76	328	328	328	32	32	335872	110166016	35287552	3340343771136
BTC_ijb_jcid_var76	360	360	360	32	32	368640	132710400	46656000	4596557414400
BTC_ijb_jcid_var76	392	392	392	32	32	401408	157351936	60236288	6014777753600
BTC_ijb_jcid_var76	424	424	424	32	32	434176	184090624	76225024	7913503653888
BTC_ijb_jcid_var76	456	456	456	32	32	466944	212926464	94818816	10577973805056
BTC_ijb_jcid_var76	488	488	488	32	32	499712	243859456	116214272	14085566038016
BTC_ijb_jcid_var76	520	520	520	32	32	532480	276889600	140608000	22256109158400
BTC_ijb_jcid_var76	552	552	552	32	32	565248	312016896	168196608	26414414364672
BTC_ijb_jcid_var76	584	584	584	32	32	598016	349241344	199176704	33868377817088
BTC_ijb_jcid_var76	616	616	616	32	32	630784	388562944	233744896	43078807912448
BTC_ijb_jcid_var76	648	648	648	32	32	663552	429981696	272097792	52529573855232
BTC_ijb_jcid_var76	680	680	680	32	32	696320	473497600	314432000	62819400089600
BTC_ijb_jcid_var76	712	712	712	32	32	729088	519110656	360944128	76063727091712
BTC_ijb_jcid_var76	744	744	744	32	32	761856	566820864	411830784	86292241514496
BTC_ijb_jcid_var76	776	776	776	32	32	794624	616628224	467288576	101065982541824
BTC_ijb_jcid_var76	808	808	808	32	32	827392	668532736	527514112	124867875897344
BTC_ijb_jcid_var76	840	840	840	32	32	860160	722534400	592704000	145633311129600


==> figures/data/ijb_jcid10/pred/var77.dat <==
BTC_ijb_jcid_var77	8	8	8	32	32	8192	65536	512	2375680
BTC_ijb_jcid_var77	40	40	40	32	32	40960	1638400	64000	439961600
BTC_ijb_jcid_var77	72	72	72	32	32	73728	5308416	373248	14463442944
BTC_ijb_jcid_var77	104	104	104	32	32	106496	11075584	1124864	48270163968
BTC_ijb_jcid_var77	136	136	136	32	32	139264	18939904	2515456	120521119744
BTC_ijb_jcid_var77	168	168	168	32	32	172032	28901376	4741632	241859358720
BTC_ijb_jcid_var77	200	200	200	32	32	204800	40960000	8000000	409742080000
BTC_ijb_jcid_var77	232	232	232	32	32	237568	55115776	12487168	642746400768
BTC_ijb_jcid_var77	264	264	264	32	32	270336	71368704	18399744	1069654063104
BTC_ijb_jcid_var77	296	296	296	32	32	303104	89718784	25934336	1528084721664
BTC_ijb_jcid_var77	328	328	328	32	32	335872	110166016	35287552	2267282020352
BTC_ijb_jcid_var77	360	360	360	32	32	368640	132710400	46656000	3211562649600
BTC_ijb_jcid_var77	392	392	392	32	32	401408	157351936	60236288	4501951985664
BTC_ijb_jcid_var77	424	424	424	32	32	434176	184090624	76225024	6177442777088
BTC_ijb_jcid_var77	456	456	456	32	32	466944	212926464	94818816	8096874799104
BTC_ijb_jcid_var77	488	488	488	32	32	499712	243859456	116214272	11032300857344
BTC_ijb_jcid_var77	520	520	520	32	32	532480	276889600	140608000	14866185318400
BTC_ijb_jcid_var77	552	552	552	32	32	565248	312016896	168196608	19639337988096
BTC_ijb_jcid_var77	584	584	584	32	32	598016	349241344	199176704	24977249802240
BTC_ijb_jcid_var77	616	616	616	32	32	630784	388562944	233744896	31129137414144
BTC_ijb_jcid_var77	648	648	648	32	32	663552	429981696	272097792	36144543541248
BTC_ijb_jcid_var77	680	680	680	32	32	696320	473497600	314432000	42574196377600
BTC_ijb_jcid_var77	712	712	712	32	32	729088	519110656	360944128	50424073125888
BTC_ijb_jcid_var77	744	744	744	32	32	761856	566820864	411830784	59969895395328
BTC_ijb_jcid_var77	776	776	776	32	32	794624	616628224	467288576	73417953087488
BTC_ijb_jcid_var77	808	808	808	32	32	827392	668532736	527514112	84857173555200
BTC_ijb_jcid_var77	840	840	840	32	32	860160	722534400	592704000	96045301094400


==> figures/data/ijb_jcid10/pred/var78.dat <==
BTC_ijb_jcid_var78	8	8	8	32	32	8192	65536	512	2031616
BTC_ijb_jcid_var78	40	40	40	32	32	40960	1638400	64000	647168000
BTC_ijb_jcid_var78	72	72	72	32	32	73728	5308416	373248	16153509888
BTC_ijb_jcid_var78	104	104	104	32	32	106496	11075584	1124864	53871640576
BTC_ijb_jcid_var78	136	136	136	32	32	139264	18939904	2515456	129226964992
BTC_ijb_jcid_var78	168	168	168	32	32	172032	28901376	4741632	261846466560
BTC_ijb_jcid_var78	200	200	200	32	32	204800	40960000	8000000	453140480000
BTC_ijb_jcid_var78	232	232	232	32	32	237568	55115776	12487168	643035758592
BTC_ijb_jcid_var78	264	264	264	32	32	270336	71368704	18399744	1113280413696
BTC_ijb_jcid_var78	296	296	296	32	32	303104	89718784	25934336	1618616582144
BTC_ijb_jcid_var78	328	328	328	32	32	335872	110166016	35287552	2471023738880
BTC_ijb_jcid_var78	360	360	360	32	32	368640	132710400	46656000	3484311552000
BTC_ijb_jcid_var78	392	392	392	32	32	401408	157351936	60236288	5302602891264
BTC_ijb_jcid_var78	424	424	424	32	32	434176	184090624	76225024	7692226723840
BTC_ijb_jcid_var78	456	456	456	32	32	466944	212926464	94818816	10760025931776
BTC_ijb_jcid_var78	488	488	488	32	32	499712	243859456	116214272	15045396856832
BTC_ijb_jcid_var78	520	520	520	32	32	532480	276889600	140608000	21205866905600
BTC_ijb_jcid_var78	552	552	552	32	32	565248	312016896	168196608	26620033499136
BTC_ijb_jcid_var78	584	584	584	32	32	598016	349241344	199176704	33970356289536
BTC_ijb_jcid_var78	616	616	616	32	32	630784	388562944	233744896	39673830834176
BTC_ijb_jcid_var78	648	648	648	32	32	663552	429981696	272097792	49949253697536
BTC_ijb_jcid_var78	680	680	680	32	32	696320	473497600	314432000	62586439270400
BTC_ijb_jcid_var78	712	712	712	32	32	729088	519110656	360944128	73819092615168
BTC_ijb_jcid_var78	744	744	744	32	32	761856	566820864	411830784	86086485540864
BTC_ijb_jcid_var78	776	776	776	32	32	794624	616628224	467288576	101715292061696
BTC_ijb_jcid_var78	808	808	808	32	32	827392	668532736	527514112	119289638748160
BTC_ijb_jcid_var78	840	840	840	32	32	860160	722534400	592704000	144233761996800


==> figures/data/ijb_jcid10/pred/var79.dat <==
BTC_ijb_jcid_var79	8	8	8	32	32	8192	65536	512	2013184
BTC_ijb_jcid_var79	40	40	40	32	32	40960	1638400	64000	382822400
BTC_ijb_jcid_var79	72	72	72	32	32	73728	5308416	373248	2719236096
BTC_ijb_jcid_var79	104	104	104	32	32	106496	11075584	1124864	10612832256
BTC_ijb_jcid_var79	136	136	136	32	32	139264	18939904	2515456	36327327744
BTC_ijb_jcid_var79	168	168	168	32	32	172032	28901376	4741632	83394920448
BTC_ijb_jcid_var79	200	200	200	32	32	204800	40960000	8000000	163970560000
BTC_ijb_jcid_var79	232	232	232	32	32	237568	55115776	12487168	289843531776
BTC_ijb_jcid_var79	264	264	264	32	32	270336	71368704	18399744	504761849856
BTC_ijb_jcid_var79	296	296	296	32	32	303104	89718784	25934336	737651019776
BTC_ijb_jcid_var79	328	328	328	32	32	335872	110166016	35287552	1091913910272
BTC_ijb_jcid_var79	360	360	360	32	32	368640	132710400	46656000	1545802444800
BTC_ijb_jcid_var79	392	392	392	32	32	401408	157351936	60236288	2158696458240
BTC_ijb_jcid_var79	424	424	424	32	32	434176	184090624	76225024	2859082717184
BTC_ijb_jcid_var79	456	456	456	32	32	466944	212926464	94818816	3830074656768
BTC_ijb_jcid_var79	488	488	488	32	32	499712	243859456	116214272	5209302837248
BTC_ijb_jcid_var79	520	520	520	32	32	532480	276889600	140608000	7413779609600
BTC_ijb_jcid_var79	552	552	552	32	32	565248	312016896	168196608	7892301625344
BTC_ijb_jcid_var79	584	584	584	32	32	598016	349241344	199176704	9018415570944
BTC_ijb_jcid_var79	616	616	616	32	32	630784	388562944	233744896	10600434245632
BTC_ijb_jcid_var79	648	648	648	32	32	663552	429981696	272097792	12457107210240
BTC_ijb_jcid_var79	680	680	680	32	32	696320	473497600	314432000	16468305715200
BTC_ijb_jcid_var79	712	712	712	32	32	729088	519110656	360944128	16832163020800
BTC_ijb_jcid_var79	744	744	744	32	32	761856	566820864	411830784	20389042446336
BTC_ijb_jcid_var79	776	776	776	32	32	794624	616628224	467288576	23995817562112
BTC_ijb_jcid_var79	808	808	808	32	32	827392	668532736	527514112	27937293613056
BTC_ijb_jcid_var79	840	840	840	32	32	860160	722534400	592704000	31793297356800


==> figures/data/ijb_jcid10/pred/var8.dat <==
BTC_ijb_jcid_var8	8	8	8	32	32	8192	65536	512	1028096
BTC_ijb_jcid_var8	40	40	40	32	32	40960	1638400	64000	233420800
BTC_ijb_jcid_var8	72	72	72	32	32	73728	5308416	373248	1483702272
BTC_ijb_jcid_var8	104	104	104	32	32	106496	11075584	1124864	4391469056
BTC_ijb_jcid_var8	136	136	136	32	32	139264	18939904	2515456	9256878080
BTC_ijb_jcid_var8	168	168	168	32	32	172032	28901376	4741632	17449205760
BTC_ijb_jcid_var8	200	200	200	32	32	204800	40960000	8000000	30464000000
BTC_ijb_jcid_var8	232	232	232	32	32	237568	55115776	12487168	45952778240
BTC_ijb_jcid_var8	264	264	264	32	32	270336	71368704	18399744	65944682496
BTC_ijb_jcid_var8	296	296	296	32	32	303104	89718784	25934336	97928052736
BTC_ijb_jcid_var8	328	328	328	32	32	335872	110166016	35287552	136633401344
BTC_ijb_jcid_var8	360	360	360	32	32	368640	132710400	46656000	177666048000
BTC_ijb_jcid_var8	392	392	392	32	32	401408	157351936	60236288	244800274432
BTC_ijb_jcid_var8	424	424	424	32	32	434176	184090624	76225024	248798478336
BTC_ijb_jcid_var8	456	456	456	32	32	466944	212926464	94818816	376241061888
BTC_ijb_jcid_var8	488	488	488	32	32	499712	243859456	116214272	371885670400
BTC_ijb_jcid_var8	520	520	520	32	32	532480	276889600	140608000	476942336000
BTC_ijb_jcid_var8	552	552	552	32	32	565248	312016896	168196608	635110391808
BTC_ijb_jcid_var8	584	584	584	32	32	598016	349241344	199176704	732970270720
BTC_ijb_jcid_var8	616	616	616	32	32	630784	388562944	233744896	770423177216
BTC_ijb_jcid_var8	648	648	648	32	32	663552	429981696	272097792	1184169590784
BTC_ijb_jcid_var8	680	680	680	32	32	696320	473497600	314432000	1056491520000
BTC_ijb_jcid_var8	712	712	712	32	32	729088	519110656	360944128	1501527572480
BTC_ijb_jcid_var8	744	744	744	32	32	761856	566820864	411830784	1476001529856
BTC_ijb_jcid_var8	776	776	776	32	32	794624	616628224	467288576	1809341366272
BTC_ijb_jcid_var8	808	808	808	32	32	827392	668532736	527514112	2261980512256
BTC_ijb_jcid_var8	840	840	840	32	32	860160	722534400	592704000	2408749056000
BTC_ijb_jcid_var8	872	872	872	32	32	892928	778633216	663054848	2312735309824
BTC_ijb_jcid_var8	904	904	904	32	32	925696	836829184	738763264	2931412631552
BTC_ijb_jcid_var8	936	936	936	32	32	958464	897122304	820025856	3096417632256
BTC_ijb_jcid_var8	968	968	968	32	32	991232	959512576	907039232	3076677074944
BTC_ijb_jcid_var8	1000	1000	1000	32	32	1024000	1024000000	1000000000	3296000000000


==> figures/data/ijb_jcid10/pred/var80.dat <==
BTC_ijb_jcid_var80	8	8	8	32	32	8192	65536	512	2011136
BTC_ijb_jcid_var80	40	40	40	32	32	40960	1638400	64000	381900800
BTC_ijb_jcid_var80	72	72	72	32	32	73728	5308416	373248	2723880960
BTC_ijb_jcid_var80	104	104	104	32	32	106496	11075584	1124864	11827685376
BTC_ijb_jcid_var80	136	136	136	32	32	139264	18939904	2515456	39863762944
BTC_ijb_jcid_var80	168	168	168	32	32	172032	28901376	4741632	91829606400
BTC_ijb_jcid_var80	200	200	200	32	32	204800	40960000	8000000	180984320000
BTC_ijb_jcid_var80	232	232	232	32	32	237568	55115776	12487168	320265717760
BTC_ijb_jcid_var80	264	264	264	32	32	270336	71368704	18399744	530494728192
BTC_ijb_jcid_var80	296	296	296	32	32	303104	89718784	25934336	879151560704
BTC_ijb_jcid_var80	328	328	328	32	32	335872	110166016	35287552	1221355536384
BTC_ijb_jcid_var80	360	360	360	32	32	368640	132710400	46656000	1728163123200
BTC_ijb_jcid_var80	392	392	392	32	32	401408	157351936	60236288	2458589579264
BTC_ijb_jcid_var80	424	424	424	32	32	434176	184090624	76225024	3218824560640
BTC_ijb_jcid_var80	456	456	456	32	32	466944	212926464	94818816	4296629809152
BTC_ijb_jcid_var80	488	488	488	32	32	499712	243859456	116214272	5462649950208
BTC_ijb_jcid_var80	520	520	520	32	32	532480	276889600	140608000	6912773836800
BTC_ijb_jcid_var80	552	552	552	32	32	565248	312016896	168196608	8500978335744
BTC_ijb_jcid_var80	584	584	584	32	32	598016	349241344	199176704	10385422587904
BTC_ijb_jcid_var80	616	616	616	32	32	630784	388562944	233744896	12134067900416
BTC_ijb_jcid_var80	648	648	648	32	32	663552	429981696	272097792	14261794136064
BTC_ijb_jcid_var80	680	680	680	32	32	696320	473497600	314432000	16992763494400
BTC_ijb_jcid_var80	712	712	712	32	32	729088	519110656	360944128	19549139527680
BTC_ijb_jcid_var80	744	744	744	32	32	761856	566820864	411830784	22183225325568
BTC_ijb_jcid_var80	776	776	776	32	32	794624	616628224	467288576	25467150313472
BTC_ijb_jcid_var80	808	808	808	32	32	827392	668532736	527514112	29977300365312
BTC_ijb_jcid_var80	840	840	840	32	32	860160	722534400	592704000	34024032000000


==> figures/data/ijb_jcid10/pred/var81.dat <==
BTC_ijb_jcid_var81	8	8	8	32	32	8192	65536	512	2203648
BTC_ijb_jcid_var81	40	40	40	32	32	40960	1638400	64000	390348800
BTC_ijb_jcid_var81	72	72	72	32	32	73728	5308416	373248	2943848448
BTC_ijb_jcid_var81	104	104	104	32	32	106496	11075584	1124864	10381629440
BTC_ijb_jcid_var81	136	136	136	32	32	139264	18939904	2515456	36358105088
BTC_ijb_jcid_var81	168	168	168	32	32	172032	28901376	4741632	82933401600
BTC_ijb_jcid_var81	200	200	200	32	32	204800	40960000	8000000	163325440000
BTC_ijb_jcid_var81	232	232	232	32	32	237568	55115776	12487168	290821836800
BTC_ijb_jcid_var81	264	264	264	32	32	270336	71368704	18399744	481830193152
BTC_ijb_jcid_var81	296	296	296	32	32	303104	89718784	25934336	731993128960
BTC_ijb_jcid_var81	328	328	328	32	32	335872	110166016	35287552	1116498145280
BTC_ijb_jcid_var81	360	360	360	32	32	368640	132710400	46656000	1575595929600
BTC_ijb_jcid_var81	392	392	392	32	32	401408	157351936	60236288	2126281959424
BTC_ijb_jcid_var81	424	424	424	32	32	434176	184090624	76225024	2805334007808
BTC_ijb_jcid_var81	456	456	456	32	32	466944	212926464	94818816	3805774424064
BTC_ijb_jcid_var81	488	488	488	32	32	499712	243859456	116214272	5066401196032
BTC_ijb_jcid_var81	520	520	520	32	32	532480	276889600	140608000	7270844006400
BTC_ijb_jcid_var81	552	552	552	32	32	565248	312016896	168196608	7669375303680
BTC_ijb_jcid_var81	584	584	584	32	32	598016	349241344	199176704	9128110094336
BTC_ijb_jcid_var81	616	616	616	32	32	630784	388562944	233744896	10984977991680
BTC_ijb_jcid_var81	648	648	648	32	32	663552	429981696	272097792	12418435731456
BTC_ijb_jcid_var81	680	680	680	32	32	696320	473497600	314432000	15842992947200
BTC_ijb_jcid_var81	712	712	712	32	32	729088	519110656	360944128	17192442038272
BTC_ijb_jcid_var81	744	744	744	32	32	761856	566820864	411830784	20437576482816
BTC_ijb_jcid_var81	776	776	776	32	32	794624	616628224	467288576	23890027282432
BTC_ijb_jcid_var81	808	808	808	32	32	827392	668532736	527514112	27702158114816
BTC_ijb_jcid_var81	840	840	840	32	32	860160	722534400	592704000	31635401011200


==> figures/data/ijb_jcid10/pred/var82.dat <==
BTC_ijb_jcid_var82	8	8	8	32	32	8192	65536	512	2621440
BTC_ijb_jcid_var82	40	40	40	32	32	40960	1638400	64000	398950400
BTC_ijb_jcid_var82	72	72	72	32	32	73728	5308416	373248	2747400192
BTC_ijb_jcid_var82	104	104	104	32	32	106496	11075584	1124864	10280910848
BTC_ijb_jcid_var82	136	136	136	32	32	139264	18939904	2515456	38803128320
BTC_ijb_jcid_var82	168	168	168	32	32	172032	28901376	4741632	85782896640
BTC_ijb_jcid_var82	200	200	200	32	32	204800	40960000	8000000	163461120000
BTC_ijb_jcid_var82	232	232	232	32	32	237568	55115776	12487168	292382302208
BTC_ijb_jcid_var82	264	264	264	32	32	270336	71368704	18399744	476573442048
BTC_ijb_jcid_var82	296	296	296	32	32	303104	89718784	25934336	720733421568
BTC_ijb_jcid_var82	328	328	328	32	32	335872	110166016	35287552	1070249074688
BTC_ijb_jcid_var82	360	360	360	32	32	368640	132710400	46656000	1578490675200
BTC_ijb_jcid_var82	392	392	392	32	32	401408	157351936	60236288	2095318048768
BTC_ijb_jcid_var82	424	424	424	32	32	434176	184090624	76225024	2910104584192
BTC_ijb_jcid_var82	456	456	456	32	32	466944	212926464	94818816	3808935051264
BTC_ijb_jcid_var82	488	488	488	32	32	499712	243859456	116214272	4983725219840
BTC_ijb_jcid_var82	520	520	520	32	32	532480	276889600	140608000	7738614374400
BTC_ijb_jcid_var82	552	552	552	32	32	565248	312016896	168196608	8215404871680
BTC_ijb_jcid_var82	584	584	584	32	32	598016	349241344	199176704	9385424568320
BTC_ijb_jcid_var82	616	616	616	32	32	630784	388562944	233744896	11313835810816
BTC_ijb_jcid_var82	648	648	648	32	32	663552	429981696	272097792	12509134995456
BTC_ijb_jcid_var82	680	680	680	32	32	696320	473497600	314432000	16784069427200
BTC_ijb_jcid_var82	712	712	712	32	32	729088	519110656	360944128	17079908581376
BTC_ijb_jcid_var82	744	744	744	32	32	761856	566820864	411830784	20712201191424
BTC_ijb_jcid_var82	776	776	776	32	32	794624	616628224	467288576	23407669854208
BTC_ijb_jcid_var82	808	808	808	32	32	827392	668532736	527514112	27653773058048
BTC_ijb_jcid_var82	840	840	840	32	32	860160	722534400	592704000	32281482240000


==> figures/data/ijb_jcid10/pred/var83.dat <==
BTC_ijb_jcid_var83	8	8	8	32	32	8192	65536	512	1814528
BTC_ijb_jcid_var83	40	40	40	32	32	40960	1638400	64000	344217600
BTC_ijb_jcid_var83	72	72	72	32	32	73728	5308416	373248	2698168320
BTC_ijb_jcid_var83	104	104	104	32	32	106496	11075584	1124864	11314747392
BTC_ijb_jcid_var83	136	136	136	32	32	139264	18939904	2515456	40617807872
BTC_ijb_jcid_var83	168	168	168	32	32	172032	28901376	4741632	91184744448
BTC_ijb_jcid_var83	200	200	200	32	32	204800	40960000	8000000	173401600000
BTC_ijb_jcid_var83	232	232	232	32	32	237568	55115776	12487168	319612940288
BTC_ijb_jcid_var83	264	264	264	32	32	270336	71368704	18399744	555797164032
BTC_ijb_jcid_var83	296	296	296	32	32	303104	89718784	25934336	827801575424
BTC_ijb_jcid_var83	328	328	328	32	32	335872	110166016	35287552	1205619009536
BTC_ijb_jcid_var83	360	360	360	32	32	368640	132710400	46656000	1715451955200
BTC_ijb_jcid_var83	392	392	392	32	32	401408	157351936	60236288	2373722796032
BTC_ijb_jcid_var83	424	424	424	32	32	434176	184090624	76225024	3131766953984
BTC_ijb_jcid_var83	456	456	456	32	32	466944	212926464	94818816	4243225190400
BTC_ijb_jcid_var83	488	488	488	32	32	499712	243859456	116214272	5408116879360
BTC_ijb_jcid_var83	520	520	520	32	32	532480	276889600	140608000	6824999833600
BTC_ijb_jcid_var83	552	552	552	32	32	565248	312016896	168196608	8529176862720
BTC_ijb_jcid_var83	584	584	584	32	32	598016	349241344	199176704	10233862758400
BTC_ijb_jcid_var83	616	616	616	32	32	630784	388562944	233744896	12526577186816
BTC_ijb_jcid_var83	648	648	648	32	32	663552	429981696	272097792	14727276195840
BTC_ijb_jcid_var83	680	680	680	32	32	696320	473497600	314432000	16736216576000
BTC_ijb_jcid_var83	712	712	712	32	32	729088	519110656	360944128	19436589848576
BTC_ijb_jcid_var83	744	744	744	32	32	761856	566820864	411830784	22134673575936
BTC_ijb_jcid_var83	776	776	776	32	32	794624	616628224	467288576	25252486612992
BTC_ijb_jcid_var83	808	808	808	32	32	827392	668532736	527514112	29802813321216
BTC_ijb_jcid_var83	840	840	840	32	32	860160	722534400	592704000	34351746508800


==> figures/data/ijb_jcid10/pred/var84.dat <==
BTC_ijb_jcid_var84	8	8	8	32	32	8192	65536	512	1884160
BTC_ijb_jcid_var84	40	40	40	32	32	40960	1638400	64000	430694400
BTC_ijb_jcid_var84	72	72	72	32	32	73728	5308416	373248	2812575744
BTC_ijb_jcid_var84	104	104	104	32	32	106496	11075584	1124864	10557800448
BTC_ijb_jcid_var84	136	136	136	32	32	139264	18939904	2515456	37894012928
BTC_ijb_jcid_var84	168	168	168	32	32	172032	28901376	4741632	85786509312
BTC_ijb_jcid_var84	200	200	200	32	32	204800	40960000	8000000	160716800000
BTC_ijb_jcid_var84	232	232	232	32	32	237568	55115776	12487168	290859728896
BTC_ijb_jcid_var84	264	264	264	32	32	270336	71368704	18399744	475877597184
BTC_ijb_jcid_var84	296	296	296	32	32	303104	89718784	25934336	739843522560
BTC_ijb_jcid_var84	328	328	328	32	32	335872	110166016	35287552	1093810831360
BTC_ijb_jcid_var84	360	360	360	32	32	368640	132710400	46656000	1546059571200
BTC_ijb_jcid_var84	392	392	392	32	32	401408	157351936	60236288	2128243941376
BTC_ijb_jcid_var84	424	424	424	32	32	434176	184090624	76225024	2778571833344
BTC_ijb_jcid_var84	456	456	456	32	32	466944	212926464	94818816	3810718310400
BTC_ijb_jcid_var84	488	488	488	32	32	499712	243859456	116214272	4803238739968
BTC_ijb_jcid_var84	520	520	520	32	32	532480	276889600	140608000	6190247731200
BTC_ijb_jcid_var84	552	552	552	32	32	565248	312016896	168196608	7571636011008
BTC_ijb_jcid_var84	584	584	584	32	32	598016	349241344	199176704	8982487367680
BTC_ijb_jcid_var84	616	616	616	32	32	630784	388562944	233744896	10837651922944
BTC_ijb_jcid_var84	648	648	648	32	32	663552	429981696	272097792	12317524402176
BTC_ijb_jcid_var84	680	680	680	32	32	696320	473497600	314432000	14843557888000
BTC_ijb_jcid_var84	712	712	712	32	32	729088	519110656	360944128	16805883043840
BTC_ijb_jcid_var84	744	744	744	32	32	761856	566820864	411830784	19584227672064
BTC_ijb_jcid_var84	776	776	776	32	32	794624	616628224	467288576	22097951506432
BTC_ijb_jcid_var84	808	808	808	32	32	827392	668532736	527514112	27395635855360
BTC_ijb_jcid_var84	840	840	840	32	32	860160	722534400	592704000	31397642035200


==> figures/data/ijb_jcid10/pred/var85.dat <==
BTC_ijb_jcid_var85	8	8	8	32	32	8192	65536	512	1853440
BTC_ijb_jcid_var85	40	40	40	32	32	40960	1638400	64000	371097600
BTC_ijb_jcid_var85	72	72	72	32	32	73728	5308416	373248	2674778112
BTC_ijb_jcid_var85	104	104	104	32	32	106496	11075584	1124864	11154843648
BTC_ijb_jcid_var85	136	136	136	32	32	139264	18939904	2515456	38210072576
BTC_ijb_jcid_var85	168	168	168	32	32	172032	28901376	4741632	87045525504
BTC_ijb_jcid_var85	200	200	200	32	32	204800	40960000	8000000	171047680000
BTC_ijb_jcid_var85	232	232	232	32	32	237568	55115776	12487168	303081652224
BTC_ijb_jcid_var85	264	264	264	32	32	270336	71368704	18399744	542116675584
BTC_ijb_jcid_var85	296	296	296	32	32	303104	89718784	25934336	807037284352
BTC_ijb_jcid_var85	328	328	328	32	32	335872	110166016	35287552	1196323751936
BTC_ijb_jcid_var85	360	360	360	32	32	368640	132710400	46656000	1759938969600
BTC_ijb_jcid_var85	392	392	392	32	32	401408	157351936	60236288	2389649762304
BTC_ijb_jcid_var85	424	424	424	32	32	434176	184090624	76225024	3304524498944
BTC_ijb_jcid_var85	456	456	456	32	32	466944	212926464	94818816	4365578059776
BTC_ijb_jcid_var85	488	488	488	32	32	499712	243859456	116214272	5834146969600
BTC_ijb_jcid_var85	520	520	520	32	32	532480	276889600	140608000	8463035443200
BTC_ijb_jcid_var85	552	552	552	32	32	565248	312016896	168196608	9207677104128
BTC_ijb_jcid_var85	584	584	584	32	32	598016	349241344	199176704	10874546003968
BTC_ijb_jcid_var85	616	616	616	32	32	630784	388562944	233744896	13460961783808
BTC_ijb_jcid_var85	648	648	648	32	32	663552	429981696	272097792	15086512465920
BTC_ijb_jcid_var85	680	680	680	32	32	696320	473497600	314432000	19111709644800
BTC_ijb_jcid_var85	712	712	712	32	32	729088	519110656	360944128	20441636745216
BTC_ijb_jcid_var85	744	744	744	32	32	761856	566820864	411830784	24447479832576
BTC_ijb_jcid_var85	776	776	776	32	32	794624	616628224	467288576	28894890262528
BTC_ijb_jcid_var85	808	808	808	32	32	827392	668532736	527514112	33949304049664
BTC_ijb_jcid_var85	840	840	840	32	32	860160	722534400	592704000	38944423526400


==> figures/data/ijb_jcid10/pred/var86.dat <==
BTC_ijb_jcid_var86	8	8	8	32	32	8192	65536	512	2056192
BTC_ijb_jcid_var86	40	40	40	32	32	40960	1638400	64000	631521280
BTC_ijb_jcid_var86	72	72	72	32	32	73728	5308416	373248	4540981248
BTC_ijb_jcid_var86	104	104	104	32	32	106496	11075584	1124864	14132445184
BTC_ijb_jcid_var86	136	136	136	32	32	139264	18939904	2515456	43201921024
BTC_ijb_jcid_var86	168	168	168	32	32	172032	28901376	4741632	98900508672
BTC_ijb_jcid_var86	200	200	200	32	32	204800	40960000	8000000	204267520000
BTC_ijb_jcid_var86	232	232	232	32	32	237568	55115776	12487168	382227906560
BTC_ijb_jcid_var86	264	264	264	32	32	270336	71368704	18399744	773850857472
BTC_ijb_jcid_var86	296	296	296	32	32	303104	89718784	25934336	1647954624512
BTC_ijb_jcid_var86	328	328	328	32	32	335872	110166016	35287552	2634289774592
BTC_ijb_jcid_var86	360	360	360	32	32	368640	132710400	46656000	3624188313600
BTC_ijb_jcid_var86	392	392	392	32	32	401408	157351936	60236288	4999700414464
BTC_ijb_jcid_var86	424	424	424	32	32	434176	184090624	76225024	7118968520704
BTC_ijb_jcid_var86	456	456	456	32	32	466944	212926464	94818816	10509411483648
BTC_ijb_jcid_var86	488	488	488	32	32	499712	243859456	116214272	14611327025152
BTC_ijb_jcid_var86	520	520	520	32	32	532480	276889600	140608000	20969126297600
BTC_ijb_jcid_var86	552	552	552	32	32	565248	312016896	168196608	26186017996800
BTC_ijb_jcid_var86	584	584	584	32	32	598016	349241344	199176704	33880950505472
BTC_ijb_jcid_var86	616	616	616	32	32	630784	388562944	233744896	40632027054080
BTC_ijb_jcid_var86	648	648	648	32	32	663552	429981696	272097792	48983084826624
BTC_ijb_jcid_var86	680	680	680	32	32	696320	473497600	314432000	62346375987200
BTC_ijb_jcid_var86	712	712	712	32	32	729088	519110656	360944128	73370061897728
BTC_ijb_jcid_var86	744	744	744	32	32	761856	566820864	411830784	84527161344000
BTC_ijb_jcid_var86	776	776	776	32	32	794624	616628224	467288576	103110105104384
BTC_ijb_jcid_var86	808	808	808	32	32	827392	668532736	527514112	119746915139584
BTC_ijb_jcid_var86	840	840	840	32	32	860160	722534400	592704000	139400729395200


==> figures/data/ijb_jcid10/pred/var87.dat <==
BTC_ijb_jcid_var87	8	8	8	32	32	8192	65536	512	2351104
BTC_ijb_jcid_var87	40	40	40	32	32	40960	1638400	64000	369664000
BTC_ijb_jcid_var87	72	72	72	32	32	73728	5308416	373248	2616219648
BTC_ijb_jcid_var87	104	104	104	32	32	106496	11075584	1124864	10814269440
BTC_ijb_jcid_var87	136	136	136	32	32	139264	18939904	2515456	36670613504
BTC_ijb_jcid_var87	168	168	168	32	32	172032	28901376	4741632	82450206720
BTC_ijb_jcid_var87	200	200	200	32	32	204800	40960000	8000000	166444800000
BTC_ijb_jcid_var87	232	232	232	32	32	237568	55115776	12487168	288897951744
BTC_ijb_jcid_var87	264	264	264	32	32	270336	71368704	18399744	471191795712
BTC_ijb_jcid_var87	296	296	296	32	32	303104	89718784	25934336	745652813824
BTC_ijb_jcid_var87	328	328	328	32	32	335872	110166016	35287552	1065938829312
BTC_ijb_jcid_var87	360	360	360	32	32	368640	132710400	46656000	1544396544000
BTC_ijb_jcid_var87	392	392	392	32	32	401408	157351936	60236288	2119766605824
BTC_ijb_jcid_var87	424	424	424	32	32	434176	184090624	76225024	2784474238976
BTC_ijb_jcid_var87	456	456	456	32	32	466944	212926464	94818816	3828996716544
BTC_ijb_jcid_var87	488	488	488	32	32	499712	243859456	116214272	4955559452672
BTC_ijb_jcid_var87	520	520	520	32	32	532480	276889600	140608000	7070315366400
BTC_ijb_jcid_var87	552	552	552	32	32	565248	312016896	168196608	7610296854528
BTC_ijb_jcid_var87	584	584	584	32	32	598016	349241344	199176704	9037896689664
BTC_ijb_jcid_var87	616	616	616	32	32	630784	388562944	233744896	11104048248832
BTC_ijb_jcid_var87	648	648	648	32	32	663552	429981696	272097792	12298336468992
BTC_ijb_jcid_var87	680	680	680	32	32	696320	473497600	314432000	15901070387200
BTC_ijb_jcid_var87	712	712	712	32	32	729088	519110656	360944128	16712848680960
BTC_ijb_jcid_var87	744	744	744	32	32	761856	566820864	411830784	20246504712192
BTC_ijb_jcid_var87	776	776	776	32	32	794624	616628224	467288576	23334753566720
BTC_ijb_jcid_var87	808	808	808	32	32	827392	668532736	527514112	27685632821248
BTC_ijb_jcid_var87	840	840	840	32	32	860160	722534400	592704000	31717769932800


==> figures/data/ijb_jcid10/pred/var88.dat <==
BTC_ijb_jcid_var88	8	8	8	32	32	8192	65536	512	2621440
BTC_ijb_jcid_var88	40	40	40	32	32	40960	1638400	64000	379617280
BTC_ijb_jcid_var88	72	72	72	32	32	73728	5308416	373248	2661875712
BTC_ijb_jcid_var88	104	104	104	32	32	106496	11075584	1124864	10545340416
BTC_ijb_jcid_var88	136	136	136	32	32	139264	18939904	2515456	37576769536
BTC_ijb_jcid_var88	168	168	168	32	32	172032	28901376	4741632	84388405248
BTC_ijb_jcid_var88	200	200	200	32	32	204800	40960000	8000000	162949120000
BTC_ijb_jcid_var88	232	232	232	32	32	237568	55115776	12487168	291045744640
BTC_ijb_jcid_var88	264	264	264	32	32	270336	71368704	18399744	483076915200
BTC_ijb_jcid_var88	296	296	296	32	32	303104	89718784	25934336	731073511424
BTC_ijb_jcid_var88	328	328	328	32	32	335872	110166016	35287552	1061284315136
BTC_ijb_jcid_var88	360	360	360	32	32	368640	132710400	46656000	1532755353600
BTC_ijb_jcid_var88	392	392	392	32	32	401408	157351936	60236288	2091325243392
BTC_ijb_jcid_var88	424	424	424	32	32	434176	184090624	76225024	2812352462848
BTC_ijb_jcid_var88	456	456	456	32	32	466944	212926464	94818816	3782612017152
BTC_ijb_jcid_var88	488	488	488	32	32	499712	243859456	116214272	5020547997696
BTC_ijb_jcid_var88	520	520	520	32	32	532480	276889600	140608000	6510159052800
BTC_ijb_jcid_var88	552	552	552	32	32	565248	312016896	168196608	7759977209856
BTC_ijb_jcid_var88	584	584	584	32	32	598016	349241344	199176704	9109000044544
BTC_ijb_jcid_var88	616	616	616	32	32	630784	388562944	233744896	10949752332288
BTC_ijb_jcid_var88	648	648	648	32	32	663552	429981696	272097792	12567021281280
BTC_ijb_jcid_var88	680	680	680	32	32	696320	473497600	314432000	14963175219200
BTC_ijb_jcid_var88	712	712	712	32	32	729088	519110656	360944128	17065633038336
BTC_ijb_jcid_var88	744	744	744	32	32	761856	566820864	411830784	19846665732096
BTC_ijb_jcid_var88	776	776	776	32	32	794624	616628224	467288576	22456520818688
BTC_ijb_jcid_var88	808	808	808	32	32	827392	668532736	527514112	27442767413248
BTC_ijb_jcid_var88	840	840	840	32	32	860160	722534400	592704000	31579269120000


==> figures/data/ijb_jcid10/pred/var89.dat <==
BTC_ijb_jcid_var89	8	8	8	32	32	8192	65536	512	2187264
BTC_ijb_jcid_var89	40	40	40	32	32	40960	1638400	64000	695173120
BTC_ijb_jcid_var89	72	72	72	32	32	73728	5308416	373248	4312498176
BTC_ijb_jcid_var89	104	104	104	32	32	106496	11075584	1124864	15096020992
BTC_ijb_jcid_var89	136	136	136	32	32	139264	18939904	2515456	48334635008
BTC_ijb_jcid_var89	168	168	168	32	32	172032	28901376	4741632	174506508288
BTC_ijb_jcid_var89	200	200	200	32	32	204800	40960000	8000000	408657920000
BTC_ijb_jcid_var89	232	232	232	32	32	237568	55115776	12487168	597234548736
BTC_ijb_jcid_var89	264	264	264	32	32	270336	71368704	18399744	1118204854272
BTC_ijb_jcid_var89	296	296	296	32	32	303104	89718784	25934336	1750144319488
BTC_ijb_jcid_var89	328	328	328	32	32	335872	110166016	35287552	2706889179136
BTC_ijb_jcid_var89	360	360	360	32	32	368640	132710400	46656000	3563008819200
BTC_ijb_jcid_var89	392	392	392	32	32	401408	157351936	60236288	4799863455744
BTC_ijb_jcid_var89	424	424	424	32	32	434176	184090624	76225024	6060079251456
BTC_ijb_jcid_var89	456	456	456	32	32	466944	212926464	94818816	8683354128384
BTC_ijb_jcid_var89	488	488	488	32	32	499712	243859456	116214272	13043066863616
BTC_ijb_jcid_var89	520	520	520	32	32	532480	276889600	140608000	20921778176000
BTC_ijb_jcid_var89	552	552	552	32	32	565248	312016896	168196608	24819383992320
BTC_ijb_jcid_var89	584	584	584	32	32	598016	349241344	199176704	30278526042112
BTC_ijb_jcid_var89	616	616	616	32	32	630784	388562944	233744896	39707247247360
BTC_ijb_jcid_var89	648	648	648	32	32	663552	429981696	272097792	47924899872768
BTC_ijb_jcid_var89	680	680	680	32	32	696320	473497600	314432000	58689554022400
BTC_ijb_jcid_var89	712	712	712	32	32	729088	519110656	360944128	74983457816576
BTC_ijb_jcid_var89	744	744	744	32	32	761856	566820864	411830784	85064507523072
BTC_ijb_jcid_var89	776	776	776	32	32	794624	616628224	467288576	96499233914880
BTC_ijb_jcid_var89	808	808	808	32	32	827392	668532736	527514112	116517233491968
BTC_ijb_jcid_var89	840	840	840	32	32	860160	722534400	592704000	131991139123200


==> figures/data/ijb_jcid10/pred/var9.dat <==
BTC_ijb_jcid_var9	8	8	8	32	32	8192	65536	512	1084416
BTC_ijb_jcid_var9	40	40	40	32	32	40960	1638400	64000	126336000
BTC_ijb_jcid_var9	72	72	72	32	32	73728	5308416	373248	866681856
BTC_ijb_jcid_var9	104	104	104	32	32	106496	11075584	1124864	2311595520
BTC_ijb_jcid_var9	136	136	136	32	32	139264	18939904	2515456	5745301504
BTC_ijb_jcid_var9	168	168	168	32	32	172032	28901376	4741632	10265633280
BTC_ijb_jcid_var9	200	200	200	32	32	204800	40960000	8000000	16256000000
BTC_ijb_jcid_var9	232	232	232	32	32	237568	55115776	12487168	28270948352
BTC_ijb_jcid_var9	264	264	264	32	32	270336	71368704	18399744	42393010176
BTC_ijb_jcid_var9	296	296	296	32	32	303104	89718784	25934336	57366751232
BTC_ijb_jcid_var9	328	328	328	32	32	335872	110166016	35287552	80914356736
BTC_ijb_jcid_var9	360	360	360	32	32	368640	132710400	46656000	105209280000
BTC_ijb_jcid_var9	392	392	392	32	32	401408	157351936	60236288	121858010624
BTC_ijb_jcid_var9	424	424	424	32	32	434176	184090624	76225024	168762203136
BTC_ijb_jcid_var9	456	456	456	32	32	466944	212926464	94818816	201110708736
BTC_ijb_jcid_var9	488	488	488	32	32	499712	243859456	116214272	245212113920
BTC_ijb_jcid_var9	520	520	520	32	32	532480	276889600	140608000	300760512000
BTC_ijb_jcid_var9	552	552	552	32	32	565248	312016896	168196608	361286313984
BTC_ijb_jcid_var9	584	584	584	32	32	598016	349241344	199176704	444562403328
BTC_ijb_jcid_var9	616	616	616	32	32	630784	388562944	233744896	467957281792
BTC_ijb_jcid_var9	648	648	648	32	32	663552	429981696	272097792	578752003584
BTC_ijb_jcid_var9	680	680	680	32	32	696320	473497600	314432000	636095936000
BTC_ijb_jcid_var9	712	712	712	32	32	729088	519110656	360944128	803461628928
BTC_ijb_jcid_var9	744	744	744	32	32	761856	566820864	411830784	871433938944
BTC_ijb_jcid_var9	776	776	776	32	32	794624	616628224	467288576	1067287107584
BTC_ijb_jcid_var9	808	808	808	32	32	827392	668532736	527514112	1123605058560
BTC_ijb_jcid_var9	840	840	840	32	32	860160	722534400	592704000	1386334656000
BTC_ijb_jcid_var9	872	872	872	32	32	892928	778633216	663054848	1462698994688
BTC_ijb_jcid_var9	904	904	904	32	32	925696	836829184	738763264	1479004054528
BTC_ijb_jcid_var9	936	936	936	32	32	958464	897122304	820025856	1816357271040
BTC_ijb_jcid_var9	968	968	968	32	32	991232	959512576	907039232	2024511565824
BTC_ijb_jcid_var9	1000	1000	1000	32	32	1024000	1024000000	1000000000	2194000000000


==> figures/data/ijb_jcid10/pred/var90.dat <==
BTC_ijb_jcid_var90	8	8	8	32	32	8192	65536	512	2163712
BTC_ijb_jcid_var90	40	40	40	32	32	40960	1638400	64000	395509760
BTC_ijb_jcid_var90	72	72	72	32	32	73728	5308416	373248	3020488704
BTC_ijb_jcid_var90	104	104	104	32	32	106496	11075584	1124864	10105085952
BTC_ijb_jcid_var90	136	136	136	32	32	139264	18939904	2515456	38194683904
BTC_ijb_jcid_var90	168	168	168	32	32	172032	28901376	4741632	96617299968
BTC_ijb_jcid_var90	200	200	200	32	32	204800	40960000	8000000	181493760000
BTC_ijb_jcid_var90	232	232	232	32	32	237568	55115776	12487168	323536494592
BTC_ijb_jcid_var90	264	264	264	32	32	270336	71368704	18399744	530563866624
BTC_ijb_jcid_var90	296	296	296	32	32	303104	89718784	25934336	836694949888
BTC_ijb_jcid_var90	328	328	328	32	32	335872	110166016	35287552	1179850489856
BTC_ijb_jcid_var90	360	360	360	32	32	368640	132710400	46656000	1650121113600
BTC_ijb_jcid_var90	392	392	392	32	32	401408	157351936	60236288	2297357934592
BTC_ijb_jcid_var90	424	424	424	32	32	434176	184090624	76225024	3075210862592
BTC_ijb_jcid_var90	456	456	456	32	32	466944	212926464	94818816	4195103809536
BTC_ijb_jcid_var90	488	488	488	32	32	499712	243859456	116214272	5576608522240
BTC_ijb_jcid_var90	520	520	520	32	32	532480	276889600	140608000	7970613248000
BTC_ijb_jcid_var90	552	552	552	32	32	565248	312016896	168196608	8916155817984
BTC_ijb_jcid_var90	584	584	584	32	32	598016	349241344	199176704	9961236234240
BTC_ijb_jcid_var90	616	616	616	32	32	630784	388562944	233744896	12626012872704
BTC_ijb_jcid_var90	648	648	648	32	32	663552	429981696	272097792	14069216083968
BTC_ijb_jcid_var90	680	680	680	32	32	696320	473497600	314432000	17855298560000
BTC_ijb_jcid_var90	712	712	712	32	32	729088	519110656	360944128	20175495200768
BTC_ijb_jcid_var90	744	744	744	32	32	761856	566820864	411830784	23223430176768
BTC_ijb_jcid_var90	776	776	776	32	32	794624	616628224	467288576	27341141295104
BTC_ijb_jcid_var90	808	808	808	32	32	827392	668532736	527514112	33172260093952
BTC_ijb_jcid_var90	840	840	840	32	32	860160	722534400	592704000	38262260736000


==> figures/data/ijb_jcid10/pred/var91.dat <==
BTC_ijb_jcid_var91	8	8	8	32	32	8192	65536	512	2326528
BTC_ijb_jcid_var91	40	40	40	32	32	40960	1638400	64000	410009600
BTC_ijb_jcid_var91	72	72	72	32	32	73728	5308416	373248	2907187200
BTC_ijb_jcid_var91	104	104	104	32	32	106496	11075584	1124864	22384447488
BTC_ijb_jcid_var91	136	136	136	32	32	139264	18939904	2515456	136837847040
BTC_ijb_jcid_var91	168	168	168	32	32	172032	28901376	4741632	253894975488
BTC_ijb_jcid_var91	200	200	200	32	32	204800	40960000	8000000	447287040000
BTC_ijb_jcid_var91	232	232	232	32	32	237568	55115776	12487168	708749264896
BTC_ijb_jcid_var91	264	264	264	32	32	270336	71368704	18399744	1164864374784
BTC_ijb_jcid_var91	296	296	296	32	32	303104	89718784	25934336	1663980642304
BTC_ijb_jcid_var91	328	328	328	32	32	335872	110166016	35287552	2362968090624
BTC_ijb_jcid_var91	360	360	360	32	32	368640	132710400	46656000	3468892262400
BTC_ijb_jcid_var91	392	392	392	32	32	401408	157351936	60236288	4914076375040
BTC_ijb_jcid_var91	424	424	424	32	32	434176	184090624	76225024	7159399424000
BTC_ijb_jcid_var91	456	456	456	32	32	466944	212926464	94818816	9973475573760
BTC_ijb_jcid_var91	488	488	488	32	32	499712	243859456	116214272	13675135332352
BTC_ijb_jcid_var91	520	520	520	32	32	532480	276889600	140608000	18061413427200
BTC_ijb_jcid_var91	552	552	552	32	32	565248	312016896	168196608	21609851443200
BTC_ijb_jcid_var91	584	584	584	32	32	598016	349241344	199176704	25671105042432
BTC_ijb_jcid_var91	616	616	616	32	32	630784	388562944	233744896	31069845137408
BTC_ijb_jcid_var91	648	648	648	32	32	663552	429981696	272097792	37537133322240
BTC_ijb_jcid_var91	680	680	680	32	32	696320	473497600	314432000	45809279948800
BTC_ijb_jcid_var91	712	712	712	32	32	729088	519110656	360944128	55025859313664
BTC_ijb_jcid_var91	744	744	744	32	32	761856	566820864	411830784	65543586656256
BTC_ijb_jcid_var91	776	776	776	32	32	794624	616628224	467288576	75467991427072
BTC_ijb_jcid_var91	808	808	808	32	32	827392	668532736	527514112	84731489400832
BTC_ijb_jcid_var91	840	840	840	32	32	860160	722534400	592704000	101093716684800


==> figures/data/ijb_jcid10/pred/var92.dat <==
BTC_ijb_jcid_var92	8	8	8	32	32	8192	65536	512	2031616
BTC_ijb_jcid_var92	40	40	40	32	32	40960	1638400	64000	584908800
BTC_ijb_jcid_var92	72	72	72	32	32	73728	5308416	373248	4623630336
BTC_ijb_jcid_var92	104	104	104	32	32	106496	11075584	1124864	26913669120
BTC_ijb_jcid_var92	136	136	136	32	32	139264	18939904	2515456	152030609408
BTC_ijb_jcid_var92	168	168	168	32	32	172032	28901376	4741632	311932551168
BTC_ijb_jcid_var92	200	200	200	32	32	204800	40960000	8000000	557137920000
BTC_ijb_jcid_var92	232	232	232	32	32	237568	55115776	12487168	876561301504
BTC_ijb_jcid_var92	264	264	264	32	32	270336	71368704	18399744	1427445448704
BTC_ijb_jcid_var92	296	296	296	32	32	303104	89718784	25934336	1907869941760
BTC_ijb_jcid_var92	328	328	328	32	32	335872	110166016	35287552	2676042694656
BTC_ijb_jcid_var92	360	360	360	32	32	368640	132710400	46656000	3955698892800
BTC_ijb_jcid_var92	392	392	392	32	32	401408	157351936	60236288	5765846990848
BTC_ijb_jcid_var92	424	424	424	32	32	434176	184090624	76225024	7974069469184
BTC_ijb_jcid_var92	456	456	456	32	32	466944	212926464	94818816	11721175990272
BTC_ijb_jcid_var92	488	488	488	32	32	499712	243859456	116214272	16146910019584
BTC_ijb_jcid_var92	520	520	520	32	32	532480	276889600	140608000	22792721203200
BTC_ijb_jcid_var92	552	552	552	32	32	565248	312016896	168196608	28050006933504
BTC_ijb_jcid_var92	584	584	584	32	32	598016	349241344	199176704	33546377297920
BTC_ijb_jcid_var92	616	616	616	32	32	630784	388562944	233744896	40438911270912
BTC_ijb_jcid_var92	648	648	648	32	32	663552	429981696	272097792	51538466045952
BTC_ijb_jcid_var92	680	680	680	32	32	696320	473497600	314432000	65298160025600
BTC_ijb_jcid_var92	712	712	712	32	32	729088	519110656	360944128	75540463550464
BTC_ijb_jcid_var92	744	744	744	32	32	761856	566820864	411830784	88032381566976
BTC_ijb_jcid_var92	776	776	776	32	32	794624	616628224	467288576	104643042869248
BTC_ijb_jcid_var92	808	808	808	32	32	827392	668532736	527514112	122675088523264
BTC_ijb_jcid_var92	840	840	840	32	32	860160	722534400	592704000	148369548902400


==> figures/data/ijb_jcid10/pred/var93.dat <==
BTC_ijb_jcid_var93	8	8	8	32	32	8192	65536	512	1875968
BTC_ijb_jcid_var93	40	40	40	32	32	40960	1638400	64000	381132800
BTC_ijb_jcid_var93	72	72	72	32	32	73728	5308416	373248	2779619328
BTC_ijb_jcid_var93	104	104	104	32	32	106496	11075584	1124864	11135115264
BTC_ijb_jcid_var93	136	136	136	32	32	139264	18939904	2515456	39624646656
BTC_ijb_jcid_var93	168	168	168	32	32	172032	28901376	4741632	90081976320
BTC_ijb_jcid_var93	200	200	200	32	32	204800	40960000	8000000	178713600000
BTC_ijb_jcid_var93	232	232	232	32	32	237568	55115776	12487168	320484458496
BTC_ijb_jcid_var93	264	264	264	32	32	270336	71368704	18399744	532740612096
BTC_ijb_jcid_var93	296	296	296	32	32	303104	89718784	25934336	812986761216
BTC_ijb_jcid_var93	328	328	328	32	32	335872	110166016	35287552	1241956581376
BTC_ijb_jcid_var93	360	360	360	32	32	368640	132710400	46656000	1756306022400
BTC_ijb_jcid_var93	392	392	392	32	32	401408	157351936	60236288	2374204686336
BTC_ijb_jcid_var93	424	424	424	32	32	434176	184090624	76225024	3184192512000
BTC_ijb_jcid_var93	456	456	456	32	32	466944	212926464	94818816	4232179630080
BTC_ijb_jcid_var93	488	488	488	32	32	499712	243859456	116214272	5540578287616
BTC_ijb_jcid_var93	520	520	520	32	32	532480	276889600	140608000	7620555571200
BTC_ijb_jcid_var93	552	552	552	32	32	565248	312016896	168196608	8533155078144
BTC_ijb_jcid_var93	584	584	584	32	32	598016	349241344	199176704	10261889376256
BTC_ijb_jcid_var93	616	616	616	32	32	630784	388562944	233744896	12107572764672
BTC_ijb_jcid_var93	648	648	648	32	32	663552	429981696	272097792	14066421202944
BTC_ijb_jcid_var93	680	680	680	32	32	696320	473497600	314432000	17734675046400
BTC_ijb_jcid_var93	712	712	712	32	32	729088	519110656	360944128	19644769443840
BTC_ijb_jcid_var93	744	744	744	32	32	761856	566820864	411830784	22430235230208
BTC_ijb_jcid_var93	776	776	776	32	32	794624	616628224	467288576	26139718279168
BTC_ijb_jcid_var93	808	808	808	32	32	827392	668532736	527514112	30336009961472
BTC_ijb_jcid_var93	840	840	840	32	32	860160	722534400	592704000	34582483353600


==> figures/data/ijb_jcid10/pred/var94.dat <==
BTC_ijb_jcid_var94	8	8	8	32	32	8192	65536	512	1687552
BTC_ijb_jcid_var94	40	40	40	32	32	40960	1638400	64000	365977600
BTC_ijb_jcid_var94	72	72	72	32	32	73728	5308416	373248	2694463488
BTC_ijb_jcid_var94	104	104	104	32	32	106496	11075584	1124864	10286448640
BTC_ijb_jcid_var94	136	136	136	32	32	139264	18939904	2515456	36733943808
BTC_ijb_jcid_var94	168	168	168	32	32	172032	28901376	4741632	86165839872
BTC_ijb_jcid_var94	200	200	200	32	32	204800	40960000	8000000	164239360000
BTC_ijb_jcid_var94	232	232	232	32	32	237568	55115776	12487168	292706107392
BTC_ijb_jcid_var94	264	264	264	32	32	270336	71368704	18399744	476216598528
BTC_ijb_jcid_var94	296	296	296	32	32	303104	89718784	25934336	738037932032
BTC_ijb_jcid_var94	328	328	328	32	32	335872	110166016	35287552	1070978924544
BTC_ijb_jcid_var94	360	360	360	32	32	368640	132710400	46656000	1522320998400
BTC_ijb_jcid_var94	392	392	392	32	32	401408	157351936	60236288	2097225940992
BTC_ijb_jcid_var94	424	424	424	32	32	434176	184090624	76225024	2744446033920
BTC_ijb_jcid_var94	456	456	456	32	32	466944	212926464	94818816	3772844015616
BTC_ijb_jcid_var94	488	488	488	32	32	499712	243859456	116214272	5023840100352
BTC_ijb_jcid_var94	520	520	520	32	32	532480	276889600	140608000	7289914777600
BTC_ijb_jcid_var94	552	552	552	32	32	565248	312016896	168196608	7893559443456
BTC_ijb_jcid_var94	584	584	584	32	32	598016	349241344	199176704	9055478808576
BTC_ijb_jcid_var94	616	616	616	32	32	630784	388562944	233744896	11125188501504
BTC_ijb_jcid_var94	648	648	648	32	32	663552	429981696	272097792	12336712335360
BTC_ijb_jcid_var94	680	680	680	32	32	696320	473497600	314432000	16391658291200
BTC_ijb_jcid_var94	712	712	712	32	32	729088	519110656	360944128	16643336519680
BTC_ijb_jcid_var94	744	744	744	32	32	761856	566820864	411830784	20466484346880
BTC_ijb_jcid_var94	776	776	776	32	32	794624	616628224	467288576	23434416103424
BTC_ijb_jcid_var94	808	808	808	32	32	827392	668532736	527514112	27629037346816
BTC_ijb_jcid_var94	840	840	840	32	32	860160	722534400	592704000	32023537459200


==> figures/data/ijb_jcid10/pred/var95.dat <==
BTC_ijb_jcid_var95	8	8	8	32	32	8192	65536	512	1858560
BTC_ijb_jcid_var95	40	40	40	32	32	40960	1638400	64000	632135680
BTC_ijb_jcid_var95	72	72	72	32	32	73728	5308416	373248	4427440128
BTC_ijb_jcid_var95	104	104	104	32	32	106496	11075584	1124864	14819131392
BTC_ijb_jcid_var95	136	136	136	32	32	139264	18939904	2515456	45361070080
BTC_ijb_jcid_var95	168	168	168	32	32	172032	28901376	4741632	191182602240
BTC_ijb_jcid_var95	200	200	200	32	32	204800	40960000	8000000	386744320000
BTC_ijb_jcid_var95	232	232	232	32	32	237568	55115776	12487168	660342112256
BTC_ijb_jcid_var95	264	264	264	32	32	270336	71368704	18399744	1397042380800
BTC_ijb_jcid_var95	296	296	296	32	32	303104	89718784	25934336	2435326672896
BTC_ijb_jcid_var95	328	328	328	32	32	335872	110166016	35287552	3473314152448
BTC_ijb_jcid_var95	360	360	360	32	32	368640	132710400	46656000	5153542963200
BTC_ijb_jcid_var95	392	392	392	32	32	401408	157351936	60236288	6628922359808
BTC_ijb_jcid_var95	424	424	424	32	32	434176	184090624	76225024	8396189270016
BTC_ijb_jcid_var95	456	456	456	32	32	466944	212926464	94818816	10677197537280
BTC_ijb_jcid_var95	488	488	488	32	32	499712	243859456	116214272	13505180532736
BTC_ijb_jcid_var95	520	520	520	32	32	532480	276889600	140608000	23190611558400
BTC_ijb_jcid_var95	552	552	552	32	32	565248	312016896	168196608	28002268348416
BTC_ijb_jcid_var95	584	584	584	32	32	598016	349241344	199176704	33847423336448
BTC_ijb_jcid_var95	616	616	616	32	32	630784	388562944	233744896	43196542484480
BTC_ijb_jcid_var95	648	648	648	32	32	663552	429981696	272097792	54889313402880
BTC_ijb_jcid_var95	680	680	680	32	32	696320	473497600	314432000	64788676608000
BTC_ijb_jcid_var95	712	712	712	32	32	729088	519110656	360944128	77289347350528
BTC_ijb_jcid_var95	744	744	744	32	32	761856	566820864	411830784	89924996431872
BTC_ijb_jcid_var95	776	776	776	32	32	794624	616628224	467288576	104957523263488
BTC_ijb_jcid_var95	808	808	808	32	32	827392	668532736	527514112	126947681239040
BTC_ijb_jcid_var95	840	840	840	32	32	860160	722534400	592704000	152172969984000


==> figures/data/ijb_jcid10/pred/var96.dat <==
BTC_ijb_jcid_var96	8	8	8	32	32	8192	65536	512	2003968
BTC_ijb_jcid_var96	40	40	40	32	32	40960	1638400	64000	396165120
BTC_ijb_jcid_var96	72	72	72	32	32	73728	5308416	373248	2928697344
BTC_ijb_jcid_var96	104	104	104	32	32	106496	11075584	1124864	10168770560
BTC_ijb_jcid_var96	136	136	136	32	32	139264	18939904	2515456	37886910464
BTC_ijb_jcid_var96	168	168	168	32	32	172032	28901376	4741632	95251709952
BTC_ijb_jcid_var96	200	200	200	32	32	204800	40960000	8000000	185082880000
BTC_ijb_jcid_var96	232	232	232	32	32	237568	55115776	12487168	325782462464
BTC_ijb_jcid_var96	264	264	264	32	32	270336	71368704	18399744	510928551936
BTC_ijb_jcid_var96	296	296	296	32	32	303104	89718784	25934336	798721474560
BTC_ijb_jcid_var96	328	328	328	32	32	335872	110166016	35287552	1197366886400
BTC_ijb_jcid_var96	360	360	360	32	32	368640	132710400	46656000	1671039590400
BTC_ijb_jcid_var96	392	392	392	32	32	401408	157351936	60236288	2286166278144
BTC_ijb_jcid_var96	424	424	424	32	32	434176	184090624	76225024	3074773647360
BTC_ijb_jcid_var96	456	456	456	32	32	466944	212926464	94818816	4012013666304
BTC_ijb_jcid_var96	488	488	488	32	32	499712	243859456	116214272	5659764596736
BTC_ijb_jcid_var96	520	520	520	32	32	532480	276889600	140608000	8083895705600
BTC_ijb_jcid_var96	552	552	552	32	32	565248	312016896	168196608	8962919350272
BTC_ijb_jcid_var96	584	584	584	32	32	598016	349241344	199176704	9916184100864
BTC_ijb_jcid_var96	616	616	616	32	32	630784	388562944	233744896	12649958064128
BTC_ijb_jcid_var96	648	648	648	32	32	663552	429981696	272097792	14201112969216
BTC_ijb_jcid_var96	680	680	680	32	32	696320	473497600	314432000	18864085196800
BTC_ijb_jcid_var96	712	712	712	32	32	729088	519110656	360944128	19346410594304
BTC_ijb_jcid_var96	744	744	744	32	32	761856	566820864	411830784	23662362083328
BTC_ijb_jcid_var96	776	776	776	32	32	794624	616628224	467288576	28007716405248
BTC_ijb_jcid_var96	808	808	808	32	32	827392	668532736	527514112	32148652908544
BTC_ijb_jcid_var96	840	840	840	32	32	860160	722534400	592704000	36098721792000


==> figures/data/ijb_jcid10/pred/var97.dat <==
BTC_ijb_jcid_var97	8	8	8	32	32	8192	65536	512	1878016
BTC_ijb_jcid_var97	40	40	40	32	32	40960	1638400	64000	455270400
BTC_ijb_jcid_var97	72	72	72	32	32	73728	5308416	373248	2373359616
BTC_ijb_jcid_var97	104	104	104	32	32	106496	11075584	1124864	7006345216
BTC_ijb_jcid_var97	136	136	136	32	32	139264	18939904	2515456	15314096128
BTC_ijb_jcid_var97	168	168	168	32	32	172032	28901376	4741632	24912082944
BTC_ijb_jcid_var97	200	200	200	32	32	204800	40960000	8000000	46136320000
BTC_ijb_jcid_var97	232	232	232	32	32	237568	55115776	12487168	67251580928
BTC_ijb_jcid_var97	264	264	264	32	32	270336	71368704	18399744	99151202304
BTC_ijb_jcid_var97	296	296	296	32	32	303104	89718784	25934336	131547363328
BTC_ijb_jcid_var97	328	328	328	32	32	335872	110166016	35287552	183729373184
BTC_ijb_jcid_var97	360	360	360	32	32	368640	132710400	46656000	248570726400
BTC_ijb_jcid_var97	392	392	392	32	32	401408	157351936	60236288	310278348800
BTC_ijb_jcid_var97	424	424	424	32	32	434176	184090624	76225024	384956506112
BTC_ijb_jcid_var97	456	456	456	32	32	466944	212926464	94818816	473262336000
BTC_ijb_jcid_var97	488	488	488	32	32	499712	243859456	116214272	587564118016
BTC_ijb_jcid_var97	520	520	520	32	32	532480	276889600	140608000	693937254400
BTC_ijb_jcid_var97	552	552	552	32	32	565248	312016896	168196608	808972056576
BTC_ijb_jcid_var97	584	584	584	32	32	598016	349241344	199176704	978399625216
BTC_ijb_jcid_var97	616	616	616	32	32	630784	388562944	233744896	1138258716672
BTC_ijb_jcid_var97	648	648	648	32	32	663552	429981696	272097792	1310758889472
BTC_ijb_jcid_var97	680	680	680	32	32	696320	473497600	314432000	1531350425600
BTC_ijb_jcid_var97	712	712	712	32	32	729088	519110656	360944128	1703380506624
BTC_ijb_jcid_var97	744	744	744	32	32	761856	566820864	411830784	1986724841472
BTC_ijb_jcid_var97	776	776	776	32	32	794624	616628224	467288576	2279462578176
BTC_ijb_jcid_var97	808	808	808	32	32	827392	668532736	527514112	2525319735296
BTC_ijb_jcid_var97	840	840	840	32	32	860160	722534400	592704000	2885350809600
BTC_ijb_jcid_var97	872	872	872	32	32	892928	778633216	663054848	3139838443520
BTC_ijb_jcid_var97	904	904	904	32	32	925696	836829184	738763264	3542637897728
BTC_ijb_jcid_var97	936	936	936	32	32	958464	897122304	820025856	3960122130432
BTC_ijb_jcid_var97	968	968	968	32	32	991232	959512576	907039232	4325332768768
BTC_ijb_jcid_var97	1000	1000	1000	32	32	1024000	1024000000	1000000000	4821120000000


==> figures/data/ijb_jcid10/pred/var98.dat <==
BTC_ijb_jcid_var98	8	8	8	32	32	8192	65536	512	2560000
BTC_ijb_jcid_var98	40	40	40	32	32	40960	1638400	64000	369664000
BTC_ijb_jcid_var98	72	72	72	32	32	73728	5308416	373248	1966768128
BTC_ijb_jcid_var98	104	104	104	32	32	106496	11075584	1124864	6175676416
BTC_ijb_jcid_var98	136	136	136	32	32	139264	18939904	2515456	13434310656
BTC_ijb_jcid_var98	168	168	168	32	32	172032	28901376	4741632	24738674688
BTC_ijb_jcid_var98	200	200	200	32	32	204800	40960000	8000000	44840960000
BTC_ijb_jcid_var98	232	232	232	32	32	237568	55115776	12487168	63638052864
BTC_ijb_jcid_var98	264	264	264	32	32	270336	71368704	18399744	96234006528
BTC_ijb_jcid_var98	296	296	296	32	32	303104	89718784	25934336	131838949376
BTC_ijb_jcid_var98	328	328	328	32	32	335872	110166016	35287552	174261981184
BTC_ijb_jcid_var98	360	360	360	32	32	368640	132710400	46656000	231894835200
BTC_ijb_jcid_var98	392	392	392	32	32	401408	157351936	60236288	297714780160
BTC_ijb_jcid_var98	424	424	424	32	32	434176	184090624	76225024	377938051072
BTC_ijb_jcid_var98	456	456	456	32	32	466944	212926464	94818816	457625548800
BTC_ijb_jcid_var98	488	488	488	32	32	499712	243859456	116214272	564328884224
BTC_ijb_jcid_var98	520	520	520	32	32	532480	276889600	140608000	679080396800
BTC_ijb_jcid_var98	552	552	552	32	32	565248	312016896	168196608	800206331904
BTC_ijb_jcid_var98	584	584	584	32	32	598016	349241344	199176704	950962352128
BTC_ijb_jcid_var98	616	616	616	32	32	630784	388562944	233744896	1144147873792
BTC_ijb_jcid_var98	648	648	648	32	32	663552	429981696	272097792	1293667117056
BTC_ijb_jcid_var98	680	680	680	32	32	696320	473497600	314432000	1493056307200
BTC_ijb_jcid_var98	712	712	712	32	32	729088	519110656	360944128	1704905394176
BTC_ijb_jcid_var98	744	744	744	32	32	761856	566820864	411830784	1947011954688
BTC_ijb_jcid_var98	776	776	776	32	32	794624	616628224	467288576	2231519733760
BTC_ijb_jcid_var98	808	808	808	32	32	827392	668532736	527514112	2499894599680
BTC_ijb_jcid_var98	840	840	840	32	32	860160	722534400	592704000	2815490764800
BTC_ijb_jcid_var98	872	872	872	32	32	892928	778633216	663054848	3109301422080
BTC_ijb_jcid_var98	904	904	904	32	32	925696	836829184	738763264	3465649612800
BTC_ijb_jcid_var98	936	936	936	32	32	958464	897122304	820025856	3915490295808
BTC_ijb_jcid_var98	968	968	968	32	32	991232	959512576	907039232	4272859424768
BTC_ijb_jcid_var98	1000	1000	1000	32	32	1024000	1024000000	1000000000	4658176000000


==> figures/data/ijb_jcid10/pred/var99.dat <==
BTC_ijb_jcid_var99	8	8	8	32	32	8192	65536	512	2072576
BTC_ijb_jcid_var99	40	40	40	32	32	40960	1638400	64000	332595200
BTC_ijb_jcid_var99	72	72	72	32	32	73728	5308416	373248	2047389696
BTC_ijb_jcid_var99	104	104	104	32	32	106496	11075584	1124864	6501713920
BTC_ijb_jcid_var99	136	136	136	32	32	139264	18939904	2515456	15231234048
BTC_ijb_jcid_var99	168	168	168	32	32	172032	28901376	4741632	27593588736
BTC_ijb_jcid_var99	200	200	200	32	32	204800	40960000	8000000	43984640000
BTC_ijb_jcid_var99	232	232	232	32	32	237568	55115776	12487168	64418285568
BTC_ijb_jcid_var99	264	264	264	32	32	270336	71368704	18399744	97955776512
BTC_ijb_jcid_var99	296	296	296	32	32	303104	89718784	25934336	137407121408
BTC_ijb_jcid_var99	328	328	328	32	32	335872	110166016	35287552	181660317696
BTC_ijb_jcid_var99	360	360	360	32	32	368640	132710400	46656000	246463948800
BTC_ijb_jcid_var99	392	392	392	32	32	401408	157351936	60236288	300783142912
BTC_ijb_jcid_var99	424	424	424	32	32	434176	184090624	76225024	378576615424
BTC_ijb_jcid_var99	456	456	456	32	32	466944	212926464	94818816	456933537792
BTC_ijb_jcid_var99	488	488	488	32	32	499712	243859456	116214272	578297458688
BTC_ijb_jcid_var99	520	520	520	32	32	532480	276889600	140608000	697233971200
BTC_ijb_jcid_var99	552	552	552	32	32	565248	312016896	168196608	832509831168
BTC_ijb_jcid_var99	584	584	584	32	32	598016	349241344	199176704	973739436032
BTC_ijb_jcid_var99	616	616	616	32	32	630784	388562944	233744896	1135478063104
BTC_ijb_jcid_var99	648	648	648	32	32	663552	429981696	272097792	1316120223744
BTC_ijb_jcid_var99	680	680	680	32	32	696320	473497600	314432000	1508459776000
BTC_ijb_jcid_var99	712	712	712	32	32	729088	519110656	360944128	1740107585536
BTC_ijb_jcid_var99	744	744	744	32	32	761856	566820864	411830784	1923860865024
BTC_ijb_jcid_var99	776	776	776	32	32	794624	616628224	467288576	2294608508928
BTC_ijb_jcid_var99	808	808	808	32	32	827392	668532736	527514112	2572409509888
BTC_ijb_jcid_var99	840	840	840	32	32	860160	722534400	592704000	2955278592000
BTC_ijb_jcid_var99	872	872	872	32	32	892928	778633216	663054848	3235585996800
BTC_ijb_jcid_var99	904	904	904	32	32	925696	836829184	738763264	3541591861248
BTC_ijb_jcid_var99	936	936	936	32	32	958464	897122304	820025856	3960402481152
BTC_ijb_jcid_var99	968	968	968	32	32	991232	959512576	907039232	4356966699008
BTC_ijb_jcid_var99	1000	1000	1000	32	32	1024000	1024000000	1000000000	4800608000000


==> figures/data/pred/meas/var1.dat <==
BTC_ai_ibc_var1	8	8	8	8	64	512	512	49545972
BTC_ai_ibc_var1	8	8	8	8	64	512	512	37629
BTC_ai_ibc_var1	8	8	8	8	64	512	512	37242
BTC_ai_ibc_var1	8	8	8	8	64	512	512	37233
BTC_ai_ibc_var1	8	8	8	8	64	512	512	37206
BTC_ai_ibc_var1	40	40	40	8	320	12800	64000	7003314
BTC_ai_ibc_var1	40	40	40	8	320	12800	64000	5686362
BTC_ai_ibc_var1	40	40	40	8	320	12800	64000	5687658
BTC_ai_ibc_var1	40	40	40	8	320	12800	64000	5691366
BTC_ai_ibc_var1	40	40	40	8	320	12800	64000	5688765
BTC_ai_ibc_var1	72	72	72	8	576	41472	373248	39750255
BTC_ai_ibc_var1	72	72	72	8	576	41472	373248	33493455
BTC_ai_ibc_var1	72	72	72	8	576	41472	373248	33008040
BTC_ai_ibc_var1	72	72	72	8	576	41472	373248	32980446
BTC_ai_ibc_var1	72	72	72	8	576	41472	373248	32976036
BTC_ai_ibc_var1	104	104	104	8	832	86528	1124864	119883150
BTC_ai_ibc_var1	104	104	104	8	832	86528	1124864	120474117
BTC_ai_ibc_var1	104	104	104	8	832	86528	1124864	120491766
BTC_ai_ibc_var1	104	104	104	8	832	86528	1124864	120345498
BTC_ai_ibc_var1	104	104	104	8	832	86528	1124864	120364713
BTC_ai_ibc_var1	136	136	136	8	1088	147968	2515456	277355781
BTC_ai_ibc_var1	136	136	136	8	1088	147968	2515456	275663736
BTC_ai_ibc_var1	136	136	136	8	1088	147968	2515456	275528178
BTC_ai_ibc_var1	136	136	136	8	1088	147968	2515456	275482611
BTC_ai_ibc_var1	136	136	136	8	1088	147968	2515456	275467770
BTC_ai_ibc_var1	168	168	168	8	1344	225792	4741632	569100726
BTC_ai_ibc_var1	168	168	168	8	1344	225792	4741632	568657818
BTC_ai_ibc_var1	168	168	168	8	1344	225792	4741632	566008623
BTC_ai_ibc_var1	168	168	168	8	1344	225792	4741632	565547238
BTC_ai_ibc_var1	168	168	168	8	1344	225792	4741632	566169993
BTC_ai_ibc_var1	200	200	200	8	1600	320000	8000000	1962370485
BTC_ai_ibc_var1	200	200	200	8	1600	320000	8000000	1953655452
BTC_ai_ibc_var1	200	200	200	8	1600	320000	8000000	2093909463
BTC_ai_ibc_var1	200	200	200	8	1600	320000	8000000	1958373540
BTC_ai_ibc_var1	200	200	200	8	1600	320000	8000000	1946934297
BTC_ai_ibc_var1	232	232	232	8	1856	430592	12487168	5274945549
BTC_ai_ibc_var1	232	232	232	8	1856	430592	12487168	5335596162
BTC_ai_ibc_var1	232	232	232	8	1856	430592	12487168	5285278728
BTC_ai_ibc_var1	232	232	232	8	1856	430592	12487168	5275470735
BTC_ai_ibc_var1	232	232	232	8	1856	430592	12487168	5273011836
BTC_ai_ibc_var1	264	264	264	8	2112	557568	18399744	7983480438
BTC_ai_ibc_var1	264	264	264	8	2112	557568	18399744	8012139885
BTC_ai_ibc_var1	264	264	264	8	2112	557568	18399744	7984002564
BTC_ai_ibc_var1	264	264	264	8	2112	557568	18399744	7989316866
BTC_ai_ibc_var1	264	264	264	8	2112	557568	18399744	7986725451
BTC_ai_ibc_var1	296	296	296	8	2368	700928	25934336	11088032562
BTC_ai_ibc_var1	296	296	296	8	2368	700928	25934336	11114125965
BTC_ai_ibc_var1	296	296	296	8	2368	700928	25934336	11105220204
BTC_ai_ibc_var1	296	296	296	8	2368	700928	25934336	11095547634
BTC_ai_ibc_var1	296	296	296	8	2368	700928	25934336	11086235811
BTC_ai_ibc_var1	328	328	328	8	2624	860672	35287552	15193579014
BTC_ai_ibc_var1	328	328	328	8	2624	860672	35287552	15161697207
BTC_ai_ibc_var1	328	328	328	8	2624	860672	35287552	15151670199
BTC_ai_ibc_var1	328	328	328	8	2624	860672	35287552	15166696572
BTC_ai_ibc_var1	328	328	328	8	2624	860672	35287552	15203993436
BTC_ai_ibc_var1	360	360	360	8	2880	1036800	46656000	20057433822
BTC_ai_ibc_var1	360	360	360	8	2880	1036800	46656000	20086647219
BTC_ai_ibc_var1	360	360	360	8	2880	1036800	46656000	20051363475
BTC_ai_ibc_var1	360	360	360	8	2880	1036800	46656000	20075161455
BTC_ai_ibc_var1	360	360	360	8	2880	1036800	46656000	20062684467
BTC_ai_ibc_var1	392	392	392	8	3136	1229312	60236288	25959451608
BTC_ai_ibc_var1	392	392	392	8	3136	1229312	60236288	25903698633
BTC_ai_ibc_var1	392	392	392	8	3136	1229312	60236288	25987438719
BTC_ai_ibc_var1	392	392	392	8	3136	1229312	60236288	25907555439
BTC_ai_ibc_var1	392	392	392	8	3136	1229312	60236288	25923797280
BTC_ai_ibc_var1	424	424	424	8	3392	1438208	76225024	32890926996
BTC_ai_ibc_var1	424	424	424	8	3392	1438208	76225024	32896975068
BTC_ai_ibc_var1	424	424	424	8	3392	1438208	76225024	32874971733
BTC_ai_ibc_var1	424	424	424	8	3392	1438208	76225024	32961208932
BTC_ai_ibc_var1	424	424	424	8	3392	1438208	76225024	32912325144
BTC_ai_ibc_var1	456	456	456	8	3648	1663488	94818816	41001691599
BTC_ai_ibc_var1	456	456	456	8	3648	1663488	94818816	40948447635
BTC_ai_ibc_var1	456	456	456	8	3648	1663488	94818816	40954481226
BTC_ai_ibc_var1	456	456	456	8	3648	1663488	94818816	41029806744
BTC_ai_ibc_var1	456	456	456	8	3648	1663488	94818816	40952091564
BTC_ai_ibc_var1	488	488	488	8	3904	1905152	116214272	50260684023
BTC_ai_ibc_var1	488	488	488	8	3904	1905152	116214272	50343872940
BTC_ai_ibc_var1	488	488	488	8	3904	1905152	116214272	50301702918
BTC_ai_ibc_var1	488	488	488	8	3904	1905152	116214272	50249383668
BTC_ai_ibc_var1	488	488	488	8	3904	1905152	116214272	50260451553
BTC_ai_ibc_var1	520	520	520	8	4160	2163200	140608000	60917287032
BTC_ai_ibc_var1	520	520	520	8	4160	2163200	140608000	60851973024
BTC_ai_ibc_var1	520	520	520	8	4160	2163200	140608000	60891716241
BTC_ai_ibc_var1	520	520	520	8	4160	2163200	140608000	60907968234
BTC_ai_ibc_var1	520	520	520	8	4160	2163200	140608000	60860254995
BTC_ai_ibc_var1	552	552	552	8	4416	2437632	168196608	72939120354
BTC_ai_ibc_var1	552	552	552	8	4416	2437632	168196608	73049494437
BTC_ai_ibc_var1	552	552	552	8	4416	2437632	168196608	72889861122
BTC_ai_ibc_var1	552	552	552	8	4416	2437632	168196608	73197201114
BTC_ai_ibc_var1	552	552	552	8	4416	2437632	168196608	72934982991
BTC_ai_ibc_var1	584	584	584	8	4672	2728448	199176704	86503820400
BTC_ai_ibc_var1	584	584	584	8	4672	2728448	199176704	86395673196
BTC_ai_ibc_var1	584	584	584	8	4672	2728448	199176704	86419912617
BTC_ai_ibc_var1	584	584	584	8	4672	2728448	199176704	86411680371
BTC_ai_ibc_var1	584	584	584	8	4672	2728448	199176704	86366353437
BTC_ai_ibc_var1	616	616	616	8	4928	3035648	233744896	101456767953
BTC_ai_ibc_var1	616	616	616	8	4928	3035648	233744896	101452662288
BTC_ai_ibc_var1	616	616	616	8	4928	3035648	233744896	101387876886
BTC_ai_ibc_var1	616	616	616	8	4928	3035648	233744896	101546252748
BTC_ai_ibc_var1	616	616	616	8	4928	3035648	233744896	101372361687
BTC_ai_ibc_var1	648	648	648	8	5184	3359232	272097792	118137895533
BTC_ai_ibc_var1	648	648	648	8	5184	3359232	272097792	118055244330
BTC_ai_ibc_var1	648	648	648	8	5184	3359232	272097792	118026761832
BTC_ai_ibc_var1	648	648	648	8	5184	3359232	272097792	118038341871
BTC_ai_ibc_var1	648	648	648	8	5184	3359232	272097792	118041487452
BTC_ai_ibc_var1	680	680	680	8	5440	3699200	314432000	136584508446
BTC_ai_ibc_var1	680	680	680	8	5440	3699200	314432000	136579766418
BTC_ai_ibc_var1	680	680	680	8	5440	3699200	314432000	136600774344
BTC_ai_ibc_var1	680	680	680	8	5440	3699200	314432000	136575136719
BTC_ai_ibc_var1	680	680	680	8	5440	3699200	314432000	136703468655
BTC_ai_ibc_var1	712	712	712	8	5696	4055552	360944128	156910512852
BTC_ai_ibc_var1	712	712	712	8	5696	4055552	360944128	156922947072
BTC_ai_ibc_var1	712	712	712	8	5696	4055552	360944128	156951452682
BTC_ai_ibc_var1	712	712	712	8	5696	4055552	360944128	157000091706
BTC_ai_ibc_var1	712	712	712	8	5696	4055552	360944128	157016882304
BTC_ai_ibc_var1	744	744	744	8	5952	4428288	411830784	179079058638
BTC_ai_ibc_var1	744	744	744	8	5952	4428288	411830784	179256614661
BTC_ai_ibc_var1	744	744	744	8	5952	4428288	411830784	179093368476
BTC_ai_ibc_var1	744	744	744	8	5952	4428288	411830784	179166797181
BTC_ai_ibc_var1	744	744	744	8	5952	4428288	411830784	179078754024
BTC_ai_ibc_var1	776	776	776	8	6208	4817408	467288576	203418923571
BTC_ai_ibc_var1	776	776	776	8	6208	4817408	467288576	203384175237
BTC_ai_ibc_var1	776	776	776	8	6208	4817408	467288576	203465528010
BTC_ai_ibc_var1	776	776	776	8	6208	4817408	467288576	203466632256
BTC_ai_ibc_var1	776	776	776	8	6208	4817408	467288576	203421009519
BTC_ai_ibc_var1	808	808	808	8	6464	5222912	527514112	229967829612
BTC_ai_ibc_var1	808	808	808	8	6464	5222912	527514112	229741191288
BTC_ai_ibc_var1	808	808	808	8	6464	5222912	527514112	229718134692
BTC_ai_ibc_var1	808	808	808	8	6464	5222912	527514112	229733111259
BTC_ai_ibc_var1	808	808	808	8	6464	5222912	527514112	229627532232
BTC_ai_ibc_var1	840	840	840	8	6720	5644800	592704000	258486233697
BTC_ai_ibc_var1	840	840	840	8	6720	5644800	592704000	258419341665
BTC_ai_ibc_var1	840	840	840	8	6720	5644800	592704000	258257336670
BTC_ai_ibc_var1	840	840	840	8	6720	5644800	592704000	258290513082
BTC_ai_ibc_var1	840	840	840	8	6720	5644800	592704000	258259088997
BTC_ai_ibc_var1	872	872	872	8	6976	6083072	663054848	289241540892
BTC_ai_ibc_var1	872	872	872	8	6976	6083072	663054848	289206936828
BTC_ai_ibc_var1	872	872	872	8	6976	6083072	663054848	289238842233
BTC_ai_ibc_var1	872	872	872	8	6976	6083072	663054848	289235485935
BTC_ai_ibc_var1	872	872	872	8	6976	6083072	663054848	289421550459
BTC_ai_ibc_var1	904	904	904	8	7232	6537728	738763264	322311390336
BTC_ai_ibc_var1	904	904	904	8	7232	6537728	738763264	322239350205
BTC_ai_ibc_var1	904	904	904	8	7232	6537728	738763264	322229803887
BTC_ai_ibc_var1	904	904	904	8	7232	6537728	738763264	322253489700
BTC_ai_ibc_var1	904	904	904	8	7232	6537728	738763264	322253623143
BTC_ai_ibc_var1	936	936	936	8	7488	7008768	820025856	358458202008
BTC_ai_ibc_var1	936	936	936	8	7488	7008768	820025856	358520671224
BTC_ai_ibc_var1	936	936	936	8	7488	7008768	820025856	358373911176
BTC_ai_ibc_var1	936	936	936	8	7488	7008768	820025856	358377671088
BTC_ai_ibc_var1	936	936	936	8	7488	7008768	820025856	358272830457
BTC_ai_ibc_var1	968	968	968	8	7744	7496192	907039232	396150497919
BTC_ai_ibc_var1	968	968	968	8	7744	7496192	907039232	395724249837
BTC_ai_ibc_var1	968	968	968	8	7744	7496192	907039232	395810134731
BTC_ai_ibc_var1	968	968	968	8	7744	7496192	907039232	395886731292
BTC_ai_ibc_var1	968	968	968	8	7744	7496192	907039232	395750293047
BTC_ai_ibc_var1	1000	1000	1000	8	8000	8000000	1000000000	436103224416
BTC_ai_ibc_var1	1000	1000	1000	8	8000	8000000	1000000000	436124772351
BTC_ai_ibc_var1	1000	1000	1000	8	8000	8000000	1000000000	436100220396
BTC_ai_ibc_var1	1000	1000	1000	8	8000	8000000	1000000000	436079360808
BTC_ai_ibc_var1	1000	1000	1000	8	8000	8000000	1000000000	436021032105


==> figures/data/pred/meas/var10.dat <==
BTC_ai_ibc_var10	8	8	8	8	64	512	512	48414321
BTC_ai_ibc_var10	8	8	8	8	64	512	512	44253
BTC_ai_ibc_var10	8	8	8	8	64	512	512	44514
BTC_ai_ibc_var10	8	8	8	8	64	512	512	42390
BTC_ai_ibc_var10	8	8	8	8	64	512	512	44577
BTC_ai_ibc_var10	40	40	40	8	320	12800	64000	2913147
BTC_ai_ibc_var10	40	40	40	8	320	12800	64000	2349162
BTC_ai_ibc_var10	40	40	40	8	320	12800	64000	2347767
BTC_ai_ibc_var10	40	40	40	8	320	12800	64000	2348685
BTC_ai_ibc_var10	40	40	40	8	320	12800	64000	2341764
BTC_ai_ibc_var10	72	72	72	8	576	41472	373248	14603391
BTC_ai_ibc_var10	72	72	72	8	576	41472	373248	12699954
BTC_ai_ibc_var10	72	72	72	8	576	41472	373248	12585888
BTC_ai_ibc_var10	72	72	72	8	576	41472	373248	12590829
BTC_ai_ibc_var10	72	72	72	8	576	41472	373248	12583152
BTC_ai_ibc_var10	104	104	104	8	832	86528	1124864	42453135
BTC_ai_ibc_var10	104	104	104	8	832	86528	1124864	45312534
BTC_ai_ibc_var10	104	104	104	8	832	86528	1124864	45220329
BTC_ai_ibc_var10	104	104	104	8	832	86528	1124864	45196128
BTC_ai_ibc_var10	104	104	104	8	832	86528	1124864	45307638
BTC_ai_ibc_var10	136	136	136	8	1088	147968	2515456	97508520
BTC_ai_ibc_var10	136	136	136	8	1088	147968	2515456	98052867
BTC_ai_ibc_var10	136	136	136	8	1088	147968	2515456	98048016
BTC_ai_ibc_var10	136	136	136	8	1088	147968	2515456	98057907
BTC_ai_ibc_var10	136	136	136	8	1088	147968	2515456	98009496
BTC_ai_ibc_var10	168	168	168	8	1344	225792	4741632	183690252
BTC_ai_ibc_var10	168	168	168	8	1344	225792	4741632	183451455
BTC_ai_ibc_var10	168	168	168	8	1344	225792	4741632	184573071
BTC_ai_ibc_var10	168	168	168	8	1344	225792	4741632	186378120
BTC_ai_ibc_var10	168	168	168	8	1344	225792	4741632	186617124
BTC_ai_ibc_var10	200	200	200	8	1600	320000	8000000	310611195
BTC_ai_ibc_var10	200	200	200	8	1600	320000	8000000	308400831
BTC_ai_ibc_var10	200	200	200	8	1600	320000	8000000	308755296
BTC_ai_ibc_var10	200	200	200	8	1600	320000	8000000	308413440
BTC_ai_ibc_var10	200	200	200	8	1600	320000	8000000	308709207
BTC_ai_ibc_var10	232	232	232	8	1856	430592	12487168	505973313
BTC_ai_ibc_var10	232	232	232	8	1856	430592	12487168	508843242
BTC_ai_ibc_var10	232	232	232	8	1856	430592	12487168	505672128
BTC_ai_ibc_var10	232	232	232	8	1856	430592	12487168	508235877
BTC_ai_ibc_var10	232	232	232	8	1856	430592	12487168	508030182
BTC_ai_ibc_var10	264	264	264	8	2112	557568	18399744	1041419889
BTC_ai_ibc_var10	264	264	264	8	2112	557568	18399744	1033237035
BTC_ai_ibc_var10	264	264	264	8	2112	557568	18399744	1045044972
BTC_ai_ibc_var10	264	264	264	8	2112	557568	18399744	1035482985
BTC_ai_ibc_var10	264	264	264	8	2112	557568	18399744	1048713048
BTC_ai_ibc_var10	296	296	296	8	2368	700928	25934336	2372782599
BTC_ai_ibc_var10	296	296	296	8	2368	700928	25934336	2378637864
BTC_ai_ibc_var10	296	296	296	8	2368	700928	25934336	2375001396
BTC_ai_ibc_var10	296	296	296	8	2368	700928	25934336	2378493918
BTC_ai_ibc_var10	296	296	296	8	2368	700928	25934336	2371687884
BTC_ai_ibc_var10	328	328	328	8	2624	860672	35287552	3509940105
BTC_ai_ibc_var10	328	328	328	8	2624	860672	35287552	3508525530
BTC_ai_ibc_var10	328	328	328	8	2624	860672	35287552	3512669904
BTC_ai_ibc_var10	328	328	328	8	2624	860672	35287552	3508814664
BTC_ai_ibc_var10	328	328	328	8	2624	860672	35287552	3513317112
BTC_ai_ibc_var10	360	360	360	8	2880	1036800	46656000	4643427906
BTC_ai_ibc_var10	360	360	360	8	2880	1036800	46656000	4651898472
BTC_ai_ibc_var10	360	360	360	8	2880	1036800	46656000	4640142438
BTC_ai_ibc_var10	360	360	360	8	2880	1036800	46656000	4643882550
BTC_ai_ibc_var10	360	360	360	8	2880	1036800	46656000	4637385603
BTC_ai_ibc_var10	392	392	392	8	3136	1229312	60236288	5980946265
BTC_ai_ibc_var10	392	392	392	8	3136	1229312	60236288	5976775512
BTC_ai_ibc_var10	392	392	392	8	3136	1229312	60236288	5982387966
BTC_ai_ibc_var10	392	392	392	8	3136	1229312	60236288	5980184433
BTC_ai_ibc_var10	392	392	392	8	3136	1229312	60236288	6021860058
BTC_ai_ibc_var10	424	424	424	8	3392	1438208	76225024	7554892671
BTC_ai_ibc_var10	424	424	424	8	3392	1438208	76225024	7559075637
BTC_ai_ibc_var10	424	424	424	8	3392	1438208	76225024	7554313593
BTC_ai_ibc_var10	424	424	424	8	3392	1438208	76225024	7557696630
BTC_ai_ibc_var10	424	424	424	8	3392	1438208	76225024	7573082508
BTC_ai_ibc_var10	456	456	456	8	3648	1663488	94818816	9428957217
BTC_ai_ibc_var10	456	456	456	8	3648	1663488	94818816	9384175296
BTC_ai_ibc_var10	456	456	456	8	3648	1663488	94818816	9389448009
BTC_ai_ibc_var10	456	456	456	8	3648	1663488	94818816	9385105617
BTC_ai_ibc_var10	456	456	456	8	3648	1663488	94818816	9393091722
BTC_ai_ibc_var10	488	488	488	8	3904	1905152	116214272	11573623566
BTC_ai_ibc_var10	488	488	488	8	3904	1905152	116214272	11551998888
BTC_ai_ibc_var10	488	488	488	8	3904	1905152	116214272	11546689500
BTC_ai_ibc_var10	488	488	488	8	3904	1905152	116214272	11554446987
BTC_ai_ibc_var10	488	488	488	8	3904	1905152	116214272	11571919533
BTC_ai_ibc_var10	520	520	520	8	4160	2163200	140608000	14158857663
BTC_ai_ibc_var10	520	520	520	8	4160	2163200	140608000	14154184476
BTC_ai_ibc_var10	520	520	520	8	4160	2163200	140608000	14192975637
BTC_ai_ibc_var10	520	520	520	8	4160	2163200	140608000	14157074916
BTC_ai_ibc_var10	520	520	520	8	4160	2163200	140608000	14165015931
BTC_ai_ibc_var10	552	552	552	8	4416	2437632	168196608	16770235113
BTC_ai_ibc_var10	552	552	552	8	4416	2437632	168196608	16699282092
BTC_ai_ibc_var10	552	552	552	8	4416	2437632	168196608	16696399815
BTC_ai_ibc_var10	552	552	552	8	4416	2437632	168196608	16722424584
BTC_ai_ibc_var10	552	552	552	8	4416	2437632	168196608	16685667054
BTC_ai_ibc_var10	584	584	584	8	4672	2728448	199176704	19761174558
BTC_ai_ibc_var10	584	584	584	8	4672	2728448	199176704	19726072983
BTC_ai_ibc_var10	584	584	584	8	4672	2728448	199176704	19741973247
BTC_ai_ibc_var10	584	584	584	8	4672	2728448	199176704	19751707314
BTC_ai_ibc_var10	584	584	584	8	4672	2728448	199176704	19760934483
BTC_ai_ibc_var10	616	616	616	8	4928	3035648	233744896	23237591103
BTC_ai_ibc_var10	616	616	616	8	4928	3035648	233744896	23225670360
BTC_ai_ibc_var10	616	616	616	8	4928	3035648	233744896	23235149250
BTC_ai_ibc_var10	616	616	616	8	4928	3035648	233744896	23218517178
BTC_ai_ibc_var10	616	616	616	8	4928	3035648	233744896	23262367572
BTC_ai_ibc_var10	648	648	648	8	5184	3359232	272097792	26966185191
BTC_ai_ibc_var10	648	648	648	8	5184	3359232	272097792	27000794457
BTC_ai_ibc_var10	648	648	648	8	5184	3359232	272097792	27046885734
BTC_ai_ibc_var10	648	648	648	8	5184	3359232	272097792	26979438168
BTC_ai_ibc_var10	648	648	648	8	5184	3359232	272097792	27021313917
BTC_ai_ibc_var10	680	680	680	8	5440	3699200	314432000	31300587153
BTC_ai_ibc_var10	680	680	680	8	5440	3699200	314432000	31318154451
BTC_ai_ibc_var10	680	680	680	8	5440	3699200	314432000	31343715459
BTC_ai_ibc_var10	680	680	680	8	5440	3699200	314432000	31466243295
BTC_ai_ibc_var10	680	680	680	8	5440	3699200	314432000	31294946529
BTC_ai_ibc_var10	712	712	712	8	5696	4055552	360944128	35935941069
BTC_ai_ibc_var10	712	712	712	8	5696	4055552	360944128	35899000857
BTC_ai_ibc_var10	712	712	712	8	5696	4055552	360944128	35917996761
BTC_ai_ibc_var10	712	712	712	8	5696	4055552	360944128	35905597029
BTC_ai_ibc_var10	712	712	712	8	5696	4055552	360944128	35919107271
BTC_ai_ibc_var10	744	744	744	8	5952	4428288	411830784	41128963713
BTC_ai_ibc_var10	744	744	744	8	5952	4428288	411830784	41256164925
BTC_ai_ibc_var10	744	744	744	8	5952	4428288	411830784	41186044323
BTC_ai_ibc_var10	744	744	744	8	5952	4428288	411830784	41243238045
BTC_ai_ibc_var10	744	744	744	8	5952	4428288	411830784	41182166691
BTC_ai_ibc_var10	776	776	776	8	6208	4817408	467288576	47151584676
BTC_ai_ibc_var10	776	776	776	8	6208	4817408	467288576	47094025725
BTC_ai_ibc_var10	776	776	776	8	6208	4817408	467288576	47177468982
BTC_ai_ibc_var10	776	776	776	8	6208	4817408	467288576	47039371443
BTC_ai_ibc_var10	776	776	776	8	6208	4817408	467288576	47181796596
BTC_ai_ibc_var10	808	808	808	8	6464	5222912	527514112	53678160981
BTC_ai_ibc_var10	808	808	808	8	6464	5222912	527514112	53675921295
BTC_ai_ibc_var10	808	808	808	8	6464	5222912	527514112	53612166969
BTC_ai_ibc_var10	808	808	808	8	6464	5222912	527514112	53792932167
BTC_ai_ibc_var10	808	808	808	8	6464	5222912	527514112	53836001784
BTC_ai_ibc_var10	840	840	840	8	6720	5644800	592704000	62591629833
BTC_ai_ibc_var10	840	840	840	8	6720	5644800	592704000	62581383603
BTC_ai_ibc_var10	840	840	840	8	6720	5644800	592704000	62583379200
BTC_ai_ibc_var10	840	840	840	8	6720	5644800	592704000	62448816123
BTC_ai_ibc_var10	840	840	840	8	6720	5644800	592704000	62640598590
BTC_ai_ibc_var10	872	872	872	8	6976	6083072	663054848	73532421711
BTC_ai_ibc_var10	872	872	872	8	6976	6083072	663054848	73689422688
BTC_ai_ibc_var10	872	872	872	8	6976	6083072	663054848	73595576727
BTC_ai_ibc_var10	872	872	872	8	6976	6083072	663054848	73503932202
BTC_ai_ibc_var10	872	872	872	8	6976	6083072	663054848	73490236893
BTC_ai_ibc_var10	904	904	904	8	7232	6537728	738763264	89974808901
BTC_ai_ibc_var10	904	904	904	8	7232	6537728	738763264	89945256690
BTC_ai_ibc_var10	904	904	904	8	7232	6537728	738763264	89867901087
BTC_ai_ibc_var10	904	904	904	8	7232	6537728	738763264	89930969118
BTC_ai_ibc_var10	904	904	904	8	7232	6537728	738763264	89919370854
BTC_ai_ibc_var10	936	936	936	8	7488	7008768	820025856	107513593407
BTC_ai_ibc_var10	936	936	936	8	7488	7008768	820025856	107513816760
BTC_ai_ibc_var10	936	936	936	8	7488	7008768	820025856	107509909599
BTC_ai_ibc_var10	936	936	936	8	7488	7008768	820025856	107494532811
BTC_ai_ibc_var10	936	936	936	8	7488	7008768	820025856	107519794803
BTC_ai_ibc_var10	968	968	968	8	7744	7496192	907039232	124022345355
BTC_ai_ibc_var10	968	968	968	8	7744	7496192	907039232	123962753277
BTC_ai_ibc_var10	968	968	968	8	7744	7496192	907039232	124023250125
BTC_ai_ibc_var10	968	968	968	8	7744	7496192	907039232	124015914531
BTC_ai_ibc_var10	968	968	968	8	7744	7496192	907039232	123933901023
BTC_ai_ibc_var10	1000	1000	1000	8	8000	8000000	1000000000	139089750552
BTC_ai_ibc_var10	1000	1000	1000	8	8000	8000000	1000000000	139215229074
BTC_ai_ibc_var10	1000	1000	1000	8	8000	8000000	1000000000	139318343838
BTC_ai_ibc_var10	1000	1000	1000	8	8000	8000000	1000000000	139149899010
BTC_ai_ibc_var10	1000	1000	1000	8	8000	8000000	1000000000	139067633493


==> figures/data/pred/meas/var11.dat <==
BTC_ai_ibc_var11	8	8	8	8	64	512	512	56955816
BTC_ai_ibc_var11	8	8	8	8	64	512	512	66087
BTC_ai_ibc_var11	8	8	8	8	64	512	512	77373
BTC_ai_ibc_var11	8	8	8	8	64	512	512	43101
BTC_ai_ibc_var11	8	8	8	8	64	512	512	43380
BTC_ai_ibc_var11	40	40	40	8	320	12800	64000	6774615
BTC_ai_ibc_var11	40	40	40	8	320	12800	64000	6321033
BTC_ai_ibc_var11	40	40	40	8	320	12800	64000	6332949
BTC_ai_ibc_var11	40	40	40	8	320	12800	64000	6321573
BTC_ai_ibc_var11	40	40	40	8	320	12800	64000	6324012
BTC_ai_ibc_var11	72	72	72	8	576	41472	373248	38812671
BTC_ai_ibc_var11	72	72	72	8	576	41472	373248	36545652
BTC_ai_ibc_var11	72	72	72	8	576	41472	373248	36590454
BTC_ai_ibc_var11	72	72	72	8	576	41472	373248	36570492
BTC_ai_ibc_var11	72	72	72	8	576	41472	373248	36567135
BTC_ai_ibc_var11	104	104	104	8	832	86528	1124864	163297359
BTC_ai_ibc_var11	104	104	104	8	832	86528	1124864	162954954
BTC_ai_ibc_var11	104	104	104	8	832	86528	1124864	162690507
BTC_ai_ibc_var11	104	104	104	8	832	86528	1124864	162467019
BTC_ai_ibc_var11	104	104	104	8	832	86528	1124864	162352512
BTC_ai_ibc_var11	136	136	136	8	1088	147968	2515456	383160681
BTC_ai_ibc_var11	136	136	136	8	1088	147968	2515456	382436388
BTC_ai_ibc_var11	136	136	136	8	1088	147968	2515456	382467051
BTC_ai_ibc_var11	136	136	136	8	1088	147968	2515456	382109130
BTC_ai_ibc_var11	136	136	136	8	1088	147968	2515456	382438827
BTC_ai_ibc_var11	168	168	168	8	1344	225792	4741632	780691023
BTC_ai_ibc_var11	168	168	168	8	1344	225792	4741632	775539513
BTC_ai_ibc_var11	168	168	168	8	1344	225792	4741632	782834661
BTC_ai_ibc_var11	168	168	168	8	1344	225792	4741632	774798381
BTC_ai_ibc_var11	168	168	168	8	1344	225792	4741632	781366365
BTC_ai_ibc_var11	200	200	200	8	1600	320000	8000000	2317209732
BTC_ai_ibc_var11	200	200	200	8	1600	320000	8000000	2334154113
BTC_ai_ibc_var11	200	200	200	8	1600	320000	8000000	2314982961
BTC_ai_ibc_var11	200	200	200	8	1600	320000	8000000	2316931065
BTC_ai_ibc_var11	200	200	200	8	1600	320000	8000000	2315763792
BTC_ai_ibc_var11	232	232	232	8	1856	430592	12487168	7871143410
BTC_ai_ibc_var11	232	232	232	8	1856	430592	12487168	7880706756
BTC_ai_ibc_var11	232	232	232	8	1856	430592	12487168	7867404972
BTC_ai_ibc_var11	232	232	232	8	1856	430592	12487168	7867247013
BTC_ai_ibc_var11	232	232	232	8	1856	430592	12487168	7933547358
BTC_ai_ibc_var11	264	264	264	8	2112	557568	18399744	15423169599
BTC_ai_ibc_var11	264	264	264	8	2112	557568	18399744	15428510901
BTC_ai_ibc_var11	264	264	264	8	2112	557568	18399744	15493546863
BTC_ai_ibc_var11	264	264	264	8	2112	557568	18399744	15417442881
BTC_ai_ibc_var11	264	264	264	8	2112	557568	18399744	15503326074
BTC_ai_ibc_var11	296	296	296	8	2368	700928	25934336	22796642448
BTC_ai_ibc_var11	296	296	296	8	2368	700928	25934336	22721890473
BTC_ai_ibc_var11	296	296	296	8	2368	700928	25934336	22783283046
BTC_ai_ibc_var11	296	296	296	8	2368	700928	25934336	22729815594
BTC_ai_ibc_var11	296	296	296	8	2368	700928	25934336	22798640376
BTC_ai_ibc_var11	328	328	328	8	2624	860672	35287552	31188660615
BTC_ai_ibc_var11	328	328	328	8	2624	860672	35287552	31311925065
BTC_ai_ibc_var11	328	328	328	8	2624	860672	35287552	31276272942
BTC_ai_ibc_var11	328	328	328	8	2624	860672	35287552	31236907329
BTC_ai_ibc_var11	328	328	328	8	2624	860672	35287552	31182823836
BTC_ai_ibc_var11	360	360	360	8	2880	1036800	46656000	41334366888
BTC_ai_ibc_var11	360	360	360	8	2880	1036800	46656000	41384162331
BTC_ai_ibc_var11	360	360	360	8	2880	1036800	46656000	41501011950
BTC_ai_ibc_var11	360	360	360	8	2880	1036800	46656000	41459331528
BTC_ai_ibc_var11	360	360	360	8	2880	1036800	46656000	41385050244
BTC_ai_ibc_var11	392	392	392	8	3136	1229312	60236288	53370638487
BTC_ai_ibc_var11	392	392	392	8	3136	1229312	60236288	53493434370
BTC_ai_ibc_var11	392	392	392	8	3136	1229312	60236288	53447567022
BTC_ai_ibc_var11	392	392	392	8	3136	1229312	60236288	53382737124
BTC_ai_ibc_var11	392	392	392	8	3136	1229312	60236288	53673452622
BTC_ai_ibc_var11	424	424	424	8	3392	1438208	76225024	67641081687
BTC_ai_ibc_var11	424	424	424	8	3392	1438208	76225024	67679791731
BTC_ai_ibc_var11	424	424	424	8	3392	1438208	76225024	67718076111
BTC_ai_ibc_var11	424	424	424	8	3392	1438208	76225024	67697423127
BTC_ai_ibc_var11	424	424	424	8	3392	1438208	76225024	67712499909
BTC_ai_ibc_var11	456	456	456	8	3648	1663488	94818816	84157584363
BTC_ai_ibc_var11	456	456	456	8	3648	1663488	94818816	84125586285
BTC_ai_ibc_var11	456	456	456	8	3648	1663488	94818816	84312350991
BTC_ai_ibc_var11	456	456	456	8	3648	1663488	94818816	84091687938
BTC_ai_ibc_var11	456	456	456	8	3648	1663488	94818816	84234643542
BTC_ai_ibc_var11	488	488	488	8	3904	1905152	116214272	103404740364
BTC_ai_ibc_var11	488	488	488	8	3904	1905152	116214272	103573859841
BTC_ai_ibc_var11	488	488	488	8	3904	1905152	116214272	103453192746
BTC_ai_ibc_var11	488	488	488	8	3904	1905152	116214272	103376005641
BTC_ai_ibc_var11	488	488	488	8	3904	1905152	116214272	103561543863
BTC_ai_ibc_var11	520	520	520	8	4160	2163200	140608000	125412713388
BTC_ai_ibc_var11	520	520	520	8	4160	2163200	140608000	125523451674
BTC_ai_ibc_var11	520	520	520	8	4160	2163200	140608000	125603874720
BTC_ai_ibc_var11	520	520	520	8	4160	2163200	140608000	125665482897
BTC_ai_ibc_var11	520	520	520	8	4160	2163200	140608000	125356622571
BTC_ai_ibc_var11	552	552	552	8	4416	2437632	168196608	149187022425
BTC_ai_ibc_var11	552	552	552	8	4416	2437632	168196608	149428953909
BTC_ai_ibc_var11	552	552	552	8	4416	2437632	168196608	149483051505
BTC_ai_ibc_var11	552	552	552	8	4416	2437632	168196608	149539309398
BTC_ai_ibc_var11	552	552	552	8	4416	2437632	168196608	149387245749
BTC_ai_ibc_var11	584	584	584	8	4672	2728448	199176704	177054291747
BTC_ai_ibc_var11	584	584	584	8	4672	2728448	199176704	176727495726
BTC_ai_ibc_var11	584	584	584	8	4672	2728448	199176704	176901214851
BTC_ai_ibc_var11	584	584	584	8	4672	2728448	199176704	176958162999
BTC_ai_ibc_var11	584	584	584	8	4672	2728448	199176704	176936422059
BTC_ai_ibc_var11	616	616	616	8	4928	3035648	233744896	207951351462
BTC_ai_ibc_var11	616	616	616	8	4928	3035648	233744896	207811687455
BTC_ai_ibc_var11	616	616	616	8	4928	3035648	233744896	207696959631
BTC_ai_ibc_var11	616	616	616	8	4928	3035648	233744896	207702340425
BTC_ai_ibc_var11	616	616	616	8	4928	3035648	233744896	207760951656
BTC_ai_ibc_var11	648	648	648	8	5184	3359232	272097792	241624860831
BTC_ai_ibc_var11	648	648	648	8	5184	3359232	272097792	241647516999
BTC_ai_ibc_var11	648	648	648	8	5184	3359232	272097792	241579188648
BTC_ai_ibc_var11	648	648	648	8	5184	3359232	272097792	241759227645
BTC_ai_ibc_var11	648	648	648	8	5184	3359232	272097792	241431439176
BTC_ai_ibc_var11	680	680	680	8	5440	3699200	314432000	279289047843
BTC_ai_ibc_var11	680	680	680	8	5440	3699200	314432000	279597889314
BTC_ai_ibc_var11	680	680	680	8	5440	3699200	314432000	279218671641
BTC_ai_ibc_var11	680	680	680	8	5440	3699200	314432000	279346529637
BTC_ai_ibc_var11	680	680	680	8	5440	3699200	314432000	279710358309
BTC_ai_ibc_var11	712	712	712	8	5696	4055552	360944128	320192546301
BTC_ai_ibc_var11	712	712	712	8	5696	4055552	360944128	320276783718
BTC_ai_ibc_var11	712	712	712	8	5696	4055552	360944128	320717512701
BTC_ai_ibc_var11	712	712	712	8	5696	4055552	360944128	320477431059
BTC_ai_ibc_var11	712	712	712	8	5696	4055552	360944128	320464866456
BTC_ai_ibc_var11	744	744	744	8	5952	4428288	411830784	365863267980
BTC_ai_ibc_var11	744	744	744	8	5952	4428288	411830784	365827417956
BTC_ai_ibc_var11	744	744	744	8	5952	4428288	411830784	365882318199
BTC_ai_ibc_var11	744	744	744	8	5952	4428288	411830784	365781898692
BTC_ai_ibc_var11	744	744	744	8	5952	4428288	411830784	365775713793
BTC_ai_ibc_var11	776	776	776	8	6208	4817408	467288576	415380895452
BTC_ai_ibc_var11	776	776	776	8	6208	4817408	467288576	414724195881
BTC_ai_ibc_var11	776	776	776	8	6208	4817408	467288576	415780906419
BTC_ai_ibc_var11	776	776	776	8	6208	4817408	467288576	415203468984
BTC_ai_ibc_var11	776	776	776	8	6208	4817408	467288576	415340445267
BTC_ai_ibc_var11	808	808	808	8	6464	5222912	527514112	468345813714
BTC_ai_ibc_var11	808	808	808	8	6464	5222912	527514112	468494031816
BTC_ai_ibc_var11	808	808	808	8	6464	5222912	527514112	468058881879
BTC_ai_ibc_var11	808	808	808	8	6464	5222912	527514112	468262551708
BTC_ai_ibc_var11	808	808	808	8	6464	5222912	527514112	468364758147
BTC_ai_ibc_var11	840	840	840	8	6720	5644800	592704000	526050385353
BTC_ai_ibc_var11	840	840	840	8	6720	5644800	592704000	526044895461
BTC_ai_ibc_var11	840	840	840	8	6720	5644800	592704000	526109426172
BTC_ai_ibc_var11	840	840	840	8	6720	5644800	592704000	526039428969
BTC_ai_ibc_var11	840	840	840	8	6720	5644800	592704000	526113785187
BTC_ai_ibc_var11	872	872	872	8	6976	6083072	663054848	588865026573
BTC_ai_ibc_var11	872	872	872	8	6976	6083072	663054848	588569239944
BTC_ai_ibc_var11	872	872	872	8	6976	6083072	663054848	588488958837
BTC_ai_ibc_var11	872	872	872	8	6976	6083072	663054848	588759723063
BTC_ai_ibc_var11	872	872	872	8	6976	6083072	663054848	588607651107


==> figures/data/pred/meas/var12.dat <==
BTC_ai_ibc_var12	8	8	8	8	64	512	512	52509150
BTC_ai_ibc_var12	8	8	8	8	64	512	512	63711
BTC_ai_ibc_var12	8	8	8	8	64	512	512	40878
BTC_ai_ibc_var12	8	8	8	8	64	512	512	38538
BTC_ai_ibc_var12	8	8	8	8	64	512	512	40410
BTC_ai_ibc_var12	40	40	40	8	320	12800	64000	2996775
BTC_ai_ibc_var12	40	40	40	8	320	12800	64000	2493135
BTC_ai_ibc_var12	40	40	40	8	320	12800	64000	2497788
BTC_ai_ibc_var12	40	40	40	8	320	12800	64000	2485872
BTC_ai_ibc_var12	40	40	40	8	320	12800	64000	2498976
BTC_ai_ibc_var12	72	72	72	8	576	41472	373248	14663790
BTC_ai_ibc_var12	72	72	72	8	576	41472	373248	12622014
BTC_ai_ibc_var12	72	72	72	8	576	41472	373248	12637260
BTC_ai_ibc_var12	72	72	72	8	576	41472	373248	12625740
BTC_ai_ibc_var12	72	72	72	8	576	41472	373248	12634650
BTC_ai_ibc_var12	104	104	104	8	832	86528	1124864	102808539
BTC_ai_ibc_var12	104	104	104	8	832	86528	1124864	105752646
BTC_ai_ibc_var12	104	104	104	8	832	86528	1124864	105778098
BTC_ai_ibc_var12	104	104	104	8	832	86528	1124864	105683976
BTC_ai_ibc_var12	104	104	104	8	832	86528	1124864	105751890
BTC_ai_ibc_var12	136	136	136	8	1088	147968	2515456	233975007
BTC_ai_ibc_var12	136	136	136	8	1088	147968	2515456	235428102
BTC_ai_ibc_var12	136	136	136	8	1088	147968	2515456	234586476
BTC_ai_ibc_var12	136	136	136	8	1088	147968	2515456	234713016
BTC_ai_ibc_var12	136	136	136	8	1088	147968	2515456	234785493
BTC_ai_ibc_var12	168	168	168	8	1344	225792	4741632	439273692
BTC_ai_ibc_var12	168	168	168	8	1344	225792	4741632	439650369
BTC_ai_ibc_var12	168	168	168	8	1344	225792	4741632	438998787
BTC_ai_ibc_var12	168	168	168	8	1344	225792	4741632	440057286
BTC_ai_ibc_var12	168	168	168	8	1344	225792	4741632	439870311
BTC_ai_ibc_var12	200	200	200	8	1600	320000	8000000	735130800
BTC_ai_ibc_var12	200	200	200	8	1600	320000	8000000	735278706
BTC_ai_ibc_var12	200	200	200	8	1600	320000	8000000	734911686
BTC_ai_ibc_var12	200	200	200	8	1600	320000	8000000	735297228
BTC_ai_ibc_var12	200	200	200	8	1600	320000	8000000	735440706
BTC_ai_ibc_var12	232	232	232	8	1856	430592	12487168	1159490034
BTC_ai_ibc_var12	232	232	232	8	1856	430592	12487168	1161923841
BTC_ai_ibc_var12	232	232	232	8	1856	430592	12487168	1164788127
BTC_ai_ibc_var12	232	232	232	8	1856	430592	12487168	1173732210
BTC_ai_ibc_var12	232	232	232	8	1856	430592	12487168	1160519787
BTC_ai_ibc_var12	264	264	264	8	2112	557568	18399744	1966901463
BTC_ai_ibc_var12	264	264	264	8	2112	557568	18399744	1960706511
BTC_ai_ibc_var12	264	264	264	8	2112	557568	18399744	1978601391
BTC_ai_ibc_var12	264	264	264	8	2112	557568	18399744	1968788313
BTC_ai_ibc_var12	264	264	264	8	2112	557568	18399744	1973009862
BTC_ai_ibc_var12	296	296	296	8	2368	700928	25934336	3652748118
BTC_ai_ibc_var12	296	296	296	8	2368	700928	25934336	3659051763
BTC_ai_ibc_var12	296	296	296	8	2368	700928	25934336	3663612918
BTC_ai_ibc_var12	296	296	296	8	2368	700928	25934336	3658521366
BTC_ai_ibc_var12	296	296	296	8	2368	700928	25934336	3652325613
BTC_ai_ibc_var12	328	328	328	8	2624	860672	35287552	5238967815
BTC_ai_ibc_var12	328	328	328	8	2624	860672	35287552	5232553047
BTC_ai_ibc_var12	328	328	328	8	2624	860672	35287552	5261845293
BTC_ai_ibc_var12	328	328	328	8	2624	860672	35287552	5231075796
BTC_ai_ibc_var12	328	328	328	8	2624	860672	35287552	5247669411
BTC_ai_ibc_var12	360	360	360	8	2880	1036800	46656000	6928563888
BTC_ai_ibc_var12	360	360	360	8	2880	1036800	46656000	6938844336
BTC_ai_ibc_var12	360	360	360	8	2880	1036800	46656000	6928106949
BTC_ai_ibc_var12	360	360	360	8	2880	1036800	46656000	6938107038
BTC_ai_ibc_var12	360	360	360	8	2880	1036800	46656000	6951690423
BTC_ai_ibc_var12	392	392	392	8	3136	1229312	60236288	8912878011
BTC_ai_ibc_var12	392	392	392	8	3136	1229312	60236288	8955141318
BTC_ai_ibc_var12	392	392	392	8	3136	1229312	60236288	8923746969
BTC_ai_ibc_var12	392	392	392	8	3136	1229312	60236288	8905977765
BTC_ai_ibc_var12	392	392	392	8	3136	1229312	60236288	8923189743
BTC_ai_ibc_var12	424	424	424	8	3392	1438208	76225024	11297854386
BTC_ai_ibc_var12	424	424	424	8	3392	1438208	76225024	11284320789
BTC_ai_ibc_var12	424	424	424	8	3392	1438208	76225024	11268572184
BTC_ai_ibc_var12	424	424	424	8	3392	1438208	76225024	11280011319
BTC_ai_ibc_var12	424	424	424	8	3392	1438208	76225024	11300923818
BTC_ai_ibc_var12	456	456	456	8	3648	1663488	94818816	14004351036
BTC_ai_ibc_var12	456	456	456	8	3648	1663488	94818816	13989591990
BTC_ai_ibc_var12	456	456	456	8	3648	1663488	94818816	14019766371
BTC_ai_ibc_var12	456	456	456	8	3648	1663488	94818816	13997544822
BTC_ai_ibc_var12	456	456	456	8	3648	1663488	94818816	13993117533
BTC_ai_ibc_var12	488	488	488	8	3904	1905152	116214272	17078481891
BTC_ai_ibc_var12	488	488	488	8	3904	1905152	116214272	17120046546
BTC_ai_ibc_var12	488	488	488	8	3904	1905152	116214272	17052085287
BTC_ai_ibc_var12	488	488	488	8	3904	1905152	116214272	17086474026
BTC_ai_ibc_var12	488	488	488	8	3904	1905152	116214272	17056771389
BTC_ai_ibc_var12	520	520	520	8	4160	2163200	140608000	19690464636
BTC_ai_ibc_var12	520	520	520	8	4160	2163200	140608000	19663019748
BTC_ai_ibc_var12	520	520	520	8	4160	2163200	140608000	19666420344
BTC_ai_ibc_var12	520	520	520	8	4160	2163200	140608000	19702276983
BTC_ai_ibc_var12	520	520	520	8	4160	2163200	140608000	19664631423
BTC_ai_ibc_var12	552	552	552	8	4416	2437632	168196608	24878107458
BTC_ai_ibc_var12	552	552	552	8	4416	2437632	168196608	24813768105
BTC_ai_ibc_var12	552	552	552	8	4416	2437632	168196608	24859325925
BTC_ai_ibc_var12	552	552	552	8	4416	2437632	168196608	24884599581
BTC_ai_ibc_var12	552	552	552	8	4416	2437632	168196608	24816863862
BTC_ai_ibc_var12	584	584	584	8	4672	2728448	199176704	29332227969
BTC_ai_ibc_var12	584	584	584	8	4672	2728448	199176704	29294610849
BTC_ai_ibc_var12	584	584	584	8	4672	2728448	199176704	29430702306
BTC_ai_ibc_var12	584	584	584	8	4672	2728448	199176704	29336119209
BTC_ai_ibc_var12	584	584	584	8	4672	2728448	199176704	29340491364
BTC_ai_ibc_var12	616	616	616	8	4928	3035648	233744896	34746715656
BTC_ai_ibc_var12	616	616	616	8	4928	3035648	233744896	34547876217
BTC_ai_ibc_var12	616	616	616	8	4928	3035648	233744896	34571500461
BTC_ai_ibc_var12	616	616	616	8	4928	3035648	233744896	34575745464
BTC_ai_ibc_var12	616	616	616	8	4928	3035648	233744896	34507364004
BTC_ai_ibc_var12	648	648	648	8	5184	3359232	272097792	40004307918
BTC_ai_ibc_var12	648	648	648	8	5184	3359232	272097792	40007469762
BTC_ai_ibc_var12	648	648	648	8	5184	3359232	272097792	40031177004
BTC_ai_ibc_var12	648	648	648	8	5184	3359232	272097792	40001159070
BTC_ai_ibc_var12	648	648	648	8	5184	3359232	272097792	40006023903
BTC_ai_ibc_var12	680	680	680	8	5440	3699200	314432000	46346396895
BTC_ai_ibc_var12	680	680	680	8	5440	3699200	314432000	46356537933
BTC_ai_ibc_var12	680	680	680	8	5440	3699200	314432000	46332804060
BTC_ai_ibc_var12	680	680	680	8	5440	3699200	314432000	46347359031
BTC_ai_ibc_var12	680	680	680	8	5440	3699200	314432000	46318203549
BTC_ai_ibc_var12	712	712	712	8	5696	4055552	360944128	53092230759
BTC_ai_ibc_var12	712	712	712	8	5696	4055552	360944128	53028322758
BTC_ai_ibc_var12	712	712	712	8	5696	4055552	360944128	53079409332
BTC_ai_ibc_var12	712	712	712	8	5696	4055552	360944128	53022264885
BTC_ai_ibc_var12	712	712	712	8	5696	4055552	360944128	53092514898
BTC_ai_ibc_var12	744	744	744	8	5952	4428288	411830784	60483596841
BTC_ai_ibc_var12	744	744	744	8	5952	4428288	411830784	60464950056
BTC_ai_ibc_var12	744	744	744	8	5952	4428288	411830784	60548241078
BTC_ai_ibc_var12	744	744	744	8	5952	4428288	411830784	60512507541
BTC_ai_ibc_var12	744	744	744	8	5952	4428288	411830784	60442964064
BTC_ai_ibc_var12	776	776	776	8	6208	4817408	467288576	68333920794
BTC_ai_ibc_var12	776	776	776	8	6208	4817408	467288576	68266369773
BTC_ai_ibc_var12	776	776	776	8	6208	4817408	467288576	68342262417
BTC_ai_ibc_var12	776	776	776	8	6208	4817408	467288576	68275751400
BTC_ai_ibc_var12	776	776	776	8	6208	4817408	467288576	68349461184
BTC_ai_ibc_var12	808	808	808	8	6464	5222912	527514112	77449160493
BTC_ai_ibc_var12	808	808	808	8	6464	5222912	527514112	77485223925
BTC_ai_ibc_var12	808	808	808	8	6464	5222912	527514112	77504430807
BTC_ai_ibc_var12	808	808	808	8	6464	5222912	527514112	77471232597
BTC_ai_ibc_var12	808	808	808	8	6464	5222912	527514112	77490289188
BTC_ai_ibc_var12	840	840	840	8	6720	5644800	592704000	86921484183
BTC_ai_ibc_var12	840	840	840	8	6720	5644800	592704000	86911429428
BTC_ai_ibc_var12	840	840	840	8	6720	5644800	592704000	86975497359
BTC_ai_ibc_var12	840	840	840	8	6720	5644800	592704000	86905391346
BTC_ai_ibc_var12	840	840	840	8	6720	5644800	592704000	86973641154
BTC_ai_ibc_var12	872	872	872	8	6976	6083072	663054848	97490712357
BTC_ai_ibc_var12	872	872	872	8	6976	6083072	663054848	97549215939
BTC_ai_ibc_var12	872	872	872	8	6976	6083072	663054848	97537106943
BTC_ai_ibc_var12	872	872	872	8	6976	6083072	663054848	97522187265
BTC_ai_ibc_var12	872	872	872	8	6976	6083072	663054848	97577426358
BTC_ai_ibc_var12	904	904	904	8	7232	6537728	738763264	108217820934
BTC_ai_ibc_var12	904	904	904	8	7232	6537728	738763264	108237926466
BTC_ai_ibc_var12	904	904	904	8	7232	6537728	738763264	108281055411
BTC_ai_ibc_var12	904	904	904	8	7232	6537728	738763264	108225525501
BTC_ai_ibc_var12	904	904	904	8	7232	6537728	738763264	108274391478
BTC_ai_ibc_var12	936	936	936	8	7488	7008768	820025856	120324216024
BTC_ai_ibc_var12	936	936	936	8	7488	7008768	820025856	120473743770
BTC_ai_ibc_var12	936	936	936	8	7488	7008768	820025856	120415446621
BTC_ai_ibc_var12	936	936	936	8	7488	7008768	820025856	120334183866
BTC_ai_ibc_var12	936	936	936	8	7488	7008768	820025856	120354413715
BTC_ai_ibc_var12	968	968	968	8	7744	7496192	907039232	132966853893
BTC_ai_ibc_var12	968	968	968	8	7744	7496192	907039232	132953120577
BTC_ai_ibc_var12	968	968	968	8	7744	7496192	907039232	132944722173
BTC_ai_ibc_var12	968	968	968	8	7744	7496192	907039232	133064997012
BTC_ai_ibc_var12	968	968	968	8	7744	7496192	907039232	133059942162
BTC_ai_ibc_var12	1000	1000	1000	8	8000	8000000	1000000000	147378921552
BTC_ai_ibc_var12	1000	1000	1000	8	8000	8000000	1000000000	147323996199
BTC_ai_ibc_var12	1000	1000	1000	8	8000	8000000	1000000000	147310135092
BTC_ai_ibc_var12	1000	1000	1000	8	8000	8000000	1000000000	147423086244
BTC_ai_ibc_var12	1000	1000	1000	8	8000	8000000	1000000000	147330030564


==> figures/data/pred/meas/var13.dat <==
BTC_ai_ibc_var13	8	8	8	8	64	512	512	53970039
BTC_ai_ibc_var13	8	8	8	8	64	512	512	58185
BTC_ai_ibc_var13	8	8	8	8	64	512	512	58122
BTC_ai_ibc_var13	8	8	8	8	64	512	512	58158
BTC_ai_ibc_var13	8	8	8	8	64	512	512	55611
BTC_ai_ibc_var13	40	40	40	8	320	12800	64000	4314735
BTC_ai_ibc_var13	40	40	40	8	320	12800	64000	3615201
BTC_ai_ibc_var13	40	40	40	8	320	12800	64000	3615156
BTC_ai_ibc_var13	40	40	40	8	320	12800	64000	3613419
BTC_ai_ibc_var13	40	40	40	8	320	12800	64000	3617100
BTC_ai_ibc_var13	72	72	72	8	576	41472	373248	33238269
BTC_ai_ibc_var13	72	72	72	8	576	41472	373248	30660138
BTC_ai_ibc_var13	72	72	72	8	576	41472	373248	30431673
BTC_ai_ibc_var13	72	72	72	8	576	41472	373248	30352401
BTC_ai_ibc_var13	72	72	72	8	576	41472	373248	30441807
BTC_ai_ibc_var13	104	104	104	8	832	86528	1124864	114770097
BTC_ai_ibc_var13	104	104	104	8	832	86528	1124864	115630695
BTC_ai_ibc_var13	104	104	104	8	832	86528	1124864	115389495
BTC_ai_ibc_var13	104	104	104	8	832	86528	1124864	115575714
BTC_ai_ibc_var13	104	104	104	8	832	86528	1124864	115339239
BTC_ai_ibc_var13	136	136	136	8	1088	147968	2515456	262501722
BTC_ai_ibc_var13	136	136	136	8	1088	147968	2515456	260215335
BTC_ai_ibc_var13	136	136	136	8	1088	147968	2515456	260226756
BTC_ai_ibc_var13	136	136	136	8	1088	147968	2515456	259805997
BTC_ai_ibc_var13	136	136	136	8	1088	147968	2515456	259863138
BTC_ai_ibc_var13	168	168	168	8	1344	225792	4741632	494634321
BTC_ai_ibc_var13	168	168	168	8	1344	225792	4741632	494057754
BTC_ai_ibc_var13	168	168	168	8	1344	225792	4741632	493928127
BTC_ai_ibc_var13	168	168	168	8	1344	225792	4741632	493939071
BTC_ai_ibc_var13	168	168	168	8	1344	225792	4741632	494306703
BTC_ai_ibc_var13	200	200	200	8	1600	320000	8000000	984206061
BTC_ai_ibc_var13	200	200	200	8	1600	320000	8000000	982977777
BTC_ai_ibc_var13	200	200	200	8	1600	320000	8000000	997546284
BTC_ai_ibc_var13	200	200	200	8	1600	320000	8000000	982701027
BTC_ai_ibc_var13	200	200	200	8	1600	320000	8000000	983651499
BTC_ai_ibc_var13	232	232	232	8	1856	430592	12487168	2532920967
BTC_ai_ibc_var13	232	232	232	8	1856	430592	12487168	2532382164
BTC_ai_ibc_var13	232	232	232	8	1856	430592	12487168	2533234698
BTC_ai_ibc_var13	232	232	232	8	1856	430592	12487168	2532349764
BTC_ai_ibc_var13	232	232	232	8	1856	430592	12487168	2531830518
BTC_ai_ibc_var13	264	264	264	8	2112	557568	18399744	4071905856
BTC_ai_ibc_var13	264	264	264	8	2112	557568	18399744	4060524258
BTC_ai_ibc_var13	264	264	264	8	2112	557568	18399744	4065727149
BTC_ai_ibc_var13	264	264	264	8	2112	557568	18399744	4062315969
BTC_ai_ibc_var13	264	264	264	8	2112	557568	18399744	4062116520
BTC_ai_ibc_var13	296	296	296	8	2368	700928	25934336	5819671368
BTC_ai_ibc_var13	296	296	296	8	2368	700928	25934336	5845314501
BTC_ai_ibc_var13	296	296	296	8	2368	700928	25934336	5816935260
BTC_ai_ibc_var13	296	296	296	8	2368	700928	25934336	5819568336
BTC_ai_ibc_var13	296	296	296	8	2368	700928	25934336	5824129743
BTC_ai_ibc_var13	328	328	328	8	2624	860672	35287552	7990827228
BTC_ai_ibc_var13	328	328	328	8	2624	860672	35287552	7974873693
BTC_ai_ibc_var13	328	328	328	8	2624	860672	35287552	7974145602
BTC_ai_ibc_var13	328	328	328	8	2624	860672	35287552	8002279845
BTC_ai_ibc_var13	328	328	328	8	2624	860672	35287552	7973908425
BTC_ai_ibc_var13	360	360	360	8	2880	1036800	46656000	10582628589
BTC_ai_ibc_var13	360	360	360	8	2880	1036800	46656000	10563316119
BTC_ai_ibc_var13	360	360	360	8	2880	1036800	46656000	10585877742
BTC_ai_ibc_var13	360	360	360	8	2880	1036800	46656000	10574137602
BTC_ai_ibc_var13	360	360	360	8	2880	1036800	46656000	10622126574
BTC_ai_ibc_var13	392	392	392	8	3136	1229312	60236288	13714047630
BTC_ai_ibc_var13	392	392	392	8	3136	1229312	60236288	13717728261
BTC_ai_ibc_var13	392	392	392	8	3136	1229312	60236288	13717129428
BTC_ai_ibc_var13	392	392	392	8	3136	1229312	60236288	13712116806
BTC_ai_ibc_var13	392	392	392	8	3136	1229312	60236288	13696220628
BTC_ai_ibc_var13	424	424	424	8	3392	1438208	76225024	17479699695
BTC_ai_ibc_var13	424	424	424	8	3392	1438208	76225024	17459145864
BTC_ai_ibc_var13	424	424	424	8	3392	1438208	76225024	17463709062
BTC_ai_ibc_var13	424	424	424	8	3392	1438208	76225024	17461687023
BTC_ai_ibc_var13	424	424	424	8	3392	1438208	76225024	17449283997
BTC_ai_ibc_var13	456	456	456	8	3648	1663488	94818816	21929534910
BTC_ai_ibc_var13	456	456	456	8	3648	1663488	94818816	21969057915
BTC_ai_ibc_var13	456	456	456	8	3648	1663488	94818816	21939826806
BTC_ai_ibc_var13	456	456	456	8	3648	1663488	94818816	21906485541
BTC_ai_ibc_var13	456	456	456	8	3648	1663488	94818816	21939783345
BTC_ai_ibc_var13	488	488	488	8	3904	1905152	116214272	27334214397
BTC_ai_ibc_var13	488	488	488	8	3904	1905152	116214272	27340376247
BTC_ai_ibc_var13	488	488	488	8	3904	1905152	116214272	27325674729
BTC_ai_ibc_var13	488	488	488	8	3904	1905152	116214272	27379637811
BTC_ai_ibc_var13	488	488	488	8	3904	1905152	116214272	27363519369
BTC_ai_ibc_var13	520	520	520	8	4160	2163200	140608000	33844682754
BTC_ai_ibc_var13	520	520	520	8	4160	2163200	140608000	33814525446
BTC_ai_ibc_var13	520	520	520	8	4160	2163200	140608000	33829787430
BTC_ai_ibc_var13	520	520	520	8	4160	2163200	140608000	33823854963
BTC_ai_ibc_var13	520	520	520	8	4160	2163200	140608000	33910300386
BTC_ai_ibc_var13	552	552	552	8	4416	2437632	168196608	40454783649
BTC_ai_ibc_var13	552	552	552	8	4416	2437632	168196608	40488269634
BTC_ai_ibc_var13	552	552	552	8	4416	2437632	168196608	40545578772
BTC_ai_ibc_var13	552	552	552	8	4416	2437632	168196608	40525722369
BTC_ai_ibc_var13	552	552	552	8	4416	2437632	168196608	40466199366
BTC_ai_ibc_var13	584	584	584	8	4672	2728448	199176704	48216014046
BTC_ai_ibc_var13	584	584	584	8	4672	2728448	199176704	48220035363
BTC_ai_ibc_var13	584	584	584	8	4672	2728448	199176704	48277498212
BTC_ai_ibc_var13	584	584	584	8	4672	2728448	199176704	48233493882
BTC_ai_ibc_var13	584	584	584	8	4672	2728448	199176704	48229056378
BTC_ai_ibc_var13	616	616	616	8	4928	3035648	233744896	56812883112
BTC_ai_ibc_var13	616	616	616	8	4928	3035648	233744896	56834283366
BTC_ai_ibc_var13	616	616	616	8	4928	3035648	233744896	56801293623
BTC_ai_ibc_var13	616	616	616	8	4928	3035648	233744896	56792857032
BTC_ai_ibc_var13	616	616	616	8	4928	3035648	233744896	56886820263
BTC_ai_ibc_var13	648	648	648	8	5184	3359232	272097792	66231140895
BTC_ai_ibc_var13	648	648	648	8	5184	3359232	272097792	66202263081
BTC_ai_ibc_var13	648	648	648	8	5184	3359232	272097792	66270313566
BTC_ai_ibc_var13	648	648	648	8	5184	3359232	272097792	66189396753
BTC_ai_ibc_var13	648	648	648	8	5184	3359232	272097792	66346132977
BTC_ai_ibc_var13	680	680	680	8	5440	3699200	314432000	76111781121
BTC_ai_ibc_var13	680	680	680	8	5440	3699200	314432000	76087720728
BTC_ai_ibc_var13	680	680	680	8	5440	3699200	314432000	76185766395
BTC_ai_ibc_var13	680	680	680	8	5440	3699200	314432000	76106566890
BTC_ai_ibc_var13	680	680	680	8	5440	3699200	314432000	76124165886
BTC_ai_ibc_var13	712	712	712	8	5696	4055552	360944128	87282731313
BTC_ai_ibc_var13	712	712	712	8	5696	4055552	360944128	87392221911
BTC_ai_ibc_var13	712	712	712	8	5696	4055552	360944128	87295970070
BTC_ai_ibc_var13	712	712	712	8	5696	4055552	360944128	87347382498
BTC_ai_ibc_var13	712	712	712	8	5696	4055552	360944128	87303680919
BTC_ai_ibc_var13	744	744	744	8	5952	4428288	411830784	100178616069
BTC_ai_ibc_var13	744	744	744	8	5952	4428288	411830784	100075393539
BTC_ai_ibc_var13	744	744	744	8	5952	4428288	411830784	100175733486
BTC_ai_ibc_var13	744	744	744	8	5952	4428288	411830784	100079524458
BTC_ai_ibc_var13	744	744	744	8	5952	4428288	411830784	100123641441
BTC_ai_ibc_var13	776	776	776	8	6208	4817408	467288576	114589392336
BTC_ai_ibc_var13	776	776	776	8	6208	4817408	467288576	114578292078
BTC_ai_ibc_var13	776	776	776	8	6208	4817408	467288576	114652880496
BTC_ai_ibc_var13	776	776	776	8	6208	4817408	467288576	114613573905
BTC_ai_ibc_var13	776	776	776	8	6208	4817408	467288576	114596165754
BTC_ai_ibc_var13	808	808	808	8	6464	5222912	527514112	129748145499
BTC_ai_ibc_var13	808	808	808	8	6464	5222912	527514112	129745729836
BTC_ai_ibc_var13	808	808	808	8	6464	5222912	527514112	129656403504
BTC_ai_ibc_var13	808	808	808	8	6464	5222912	527514112	129801681675
BTC_ai_ibc_var13	808	808	808	8	6464	5222912	527514112	129750750981
BTC_ai_ibc_var13	840	840	840	8	6720	5644800	592704000	147475277073
BTC_ai_ibc_var13	840	840	840	8	6720	5644800	592704000	147320833536
BTC_ai_ibc_var13	840	840	840	8	6720	5644800	592704000	147452112819
BTC_ai_ibc_var13	840	840	840	8	6720	5644800	592704000	147404472210
BTC_ai_ibc_var13	840	840	840	8	6720	5644800	592704000	147415848615
BTC_ai_ibc_var13	872	872	872	8	6976	6083072	663054848	165615238368
BTC_ai_ibc_var13	872	872	872	8	6976	6083072	663054848	165646629072
BTC_ai_ibc_var13	872	872	872	8	6976	6083072	663054848	165544550595
BTC_ai_ibc_var13	872	872	872	8	6976	6083072	663054848	165592886706
BTC_ai_ibc_var13	872	872	872	8	6976	6083072	663054848	165532158099
BTC_ai_ibc_var13	904	904	904	8	7232	6537728	738763264	185555250045
BTC_ai_ibc_var13	904	904	904	8	7232	6537728	738763264	185707327779
BTC_ai_ibc_var13	904	904	904	8	7232	6537728	738763264	185545221678
BTC_ai_ibc_var13	904	904	904	8	7232	6537728	738763264	185557516650
BTC_ai_ibc_var13	904	904	904	8	7232	6537728	738763264	185565842361
BTC_ai_ibc_var13	936	936	936	8	7488	7008768	820025856	205297779627
BTC_ai_ibc_var13	936	936	936	8	7488	7008768	820025856	205260413643
BTC_ai_ibc_var13	936	936	936	8	7488	7008768	820025856	205259528637
BTC_ai_ibc_var13	936	936	936	8	7488	7008768	820025856	205214523570
BTC_ai_ibc_var13	936	936	936	8	7488	7008768	820025856	205288635906
BTC_ai_ibc_var13	968	968	968	8	7744	7496192	907039232	227990420154
BTC_ai_ibc_var13	968	968	968	8	7744	7496192	907039232	227877664977
BTC_ai_ibc_var13	968	968	968	8	7744	7496192	907039232	227899832634
BTC_ai_ibc_var13	968	968	968	8	7744	7496192	907039232	227950642782
BTC_ai_ibc_var13	968	968	968	8	7744	7496192	907039232	228041987085
BTC_ai_ibc_var13	1000	1000	1000	8	8000	8000000	1000000000	254148116805
BTC_ai_ibc_var13	1000	1000	1000	8	8000	8000000	1000000000	254667217491
BTC_ai_ibc_var13	1000	1000	1000	8	8000	8000000	1000000000	254139181263
BTC_ai_ibc_var13	1000	1000	1000	8	8000	8000000	1000000000	255540126780
BTC_ai_ibc_var13	1000	1000	1000	8	8000	8000000	1000000000	255298746492


==> figures/data/pred/meas/var14.dat <==
BTC_ai_ibc_var14	8	8	8	8	64	512	512	48406617
BTC_ai_ibc_var14	8	8	8	8	64	512	512	62676
BTC_ai_ibc_var14	8	8	8	8	64	512	512	82071
BTC_ai_ibc_var14	8	8	8	8	64	512	512	114858
BTC_ai_ibc_var14	8	8	8	8	64	512	512	60246
BTC_ai_ibc_var14	40	40	40	8	320	12800	64000	7026858
BTC_ai_ibc_var14	40	40	40	8	320	12800	64000	6371010
BTC_ai_ibc_var14	40	40	40	8	320	12800	64000	6461235
BTC_ai_ibc_var14	40	40	40	8	320	12800	64000	6817734
BTC_ai_ibc_var14	40	40	40	8	320	12800	64000	6381549
BTC_ai_ibc_var14	72	72	72	8	576	41472	373248	38455902
BTC_ai_ibc_var14	72	72	72	8	576	41472	373248	35665137
BTC_ai_ibc_var14	72	72	72	8	576	41472	373248	35418132
BTC_ai_ibc_var14	72	72	72	8	576	41472	373248	35451477
BTC_ai_ibc_var14	72	72	72	8	576	41472	373248	35422119
BTC_ai_ibc_var14	104	104	104	8	832	86528	1124864	114815565
BTC_ai_ibc_var14	104	104	104	8	832	86528	1124864	116047764
BTC_ai_ibc_var14	104	104	104	8	832	86528	1124864	115656399
BTC_ai_ibc_var14	104	104	104	8	832	86528	1124864	115762131
BTC_ai_ibc_var14	104	104	104	8	832	86528	1124864	115550343
BTC_ai_ibc_var14	136	136	136	8	1088	147968	2515456	260946369
BTC_ai_ibc_var14	136	136	136	8	1088	147968	2515456	260984349
BTC_ai_ibc_var14	136	136	136	8	1088	147968	2515456	261415296
BTC_ai_ibc_var14	136	136	136	8	1088	147968	2515456	260739270
BTC_ai_ibc_var14	136	136	136	8	1088	147968	2515456	261272367
BTC_ai_ibc_var14	168	168	168	8	1344	225792	4741632	498427452
BTC_ai_ibc_var14	168	168	168	8	1344	225792	4741632	498181095
BTC_ai_ibc_var14	168	168	168	8	1344	225792	4741632	497454255
BTC_ai_ibc_var14	168	168	168	8	1344	225792	4741632	497791584
BTC_ai_ibc_var14	168	168	168	8	1344	225792	4741632	498075309
BTC_ai_ibc_var14	200	200	200	8	1600	320000	8000000	1186300440
BTC_ai_ibc_var14	200	200	200	8	1600	320000	8000000	1193066253
BTC_ai_ibc_var14	200	200	200	8	1600	320000	8000000	1197864108
BTC_ai_ibc_var14	200	200	200	8	1600	320000	8000000	1175083857
BTC_ai_ibc_var14	200	200	200	8	1600	320000	8000000	1204540884
BTC_ai_ibc_var14	232	232	232	8	1856	430592	12487168	12060525348
BTC_ai_ibc_var14	232	232	232	8	1856	430592	12487168	12074728050
BTC_ai_ibc_var14	232	232	232	8	1856	430592	12487168	12079883511
BTC_ai_ibc_var14	232	232	232	8	1856	430592	12487168	12055661703
BTC_ai_ibc_var14	232	232	232	8	1856	430592	12487168	12059272026
BTC_ai_ibc_var14	264	264	264	8	2112	557568	18399744	20871389322
BTC_ai_ibc_var14	264	264	264	8	2112	557568	18399744	20821759254
BTC_ai_ibc_var14	264	264	264	8	2112	557568	18399744	20859459165
BTC_ai_ibc_var14	264	264	264	8	2112	557568	18399744	20844870651
BTC_ai_ibc_var14	264	264	264	8	2112	557568	18399744	20871866718
BTC_ai_ibc_var14	296	296	296	8	2368	700928	25934336	30057012702
BTC_ai_ibc_var14	296	296	296	8	2368	700928	25934336	30058541424
BTC_ai_ibc_var14	296	296	296	8	2368	700928	25934336	30014770131
BTC_ai_ibc_var14	296	296	296	8	2368	700928	25934336	30029448789
BTC_ai_ibc_var14	296	296	296	8	2368	700928	25934336	30050069445
BTC_ai_ibc_var14	328	328	328	8	2624	860672	35287552	41466864267
BTC_ai_ibc_var14	328	328	328	8	2624	860672	35287552	41382746595
BTC_ai_ibc_var14	328	328	328	8	2624	860672	35287552	41333409135
BTC_ai_ibc_var14	328	328	328	8	2624	860672	35287552	41339556756
BTC_ai_ibc_var14	328	328	328	8	2624	860672	35287552	41382019188
BTC_ai_ibc_var14	360	360	360	8	2880	1036800	46656000	54574671006
BTC_ai_ibc_var14	360	360	360	8	2880	1036800	46656000	54563965110
BTC_ai_ibc_var14	360	360	360	8	2880	1036800	46656000	54511811073
BTC_ai_ibc_var14	360	360	360	8	2880	1036800	46656000	54572150088
BTC_ai_ibc_var14	360	360	360	8	2880	1036800	46656000	54425714265
BTC_ai_ibc_var14	392	392	392	8	3136	1229312	60236288	70530261003
BTC_ai_ibc_var14	392	392	392	8	3136	1229312	60236288	70484701410
BTC_ai_ibc_var14	392	392	392	8	3136	1229312	60236288	70382634066
BTC_ai_ibc_var14	392	392	392	8	3136	1229312	60236288	70692311727
BTC_ai_ibc_var14	392	392	392	8	3136	1229312	60236288	70381210959
BTC_ai_ibc_var14	424	424	424	8	3392	1438208	76225024	88495960869
BTC_ai_ibc_var14	424	424	424	8	3392	1438208	76225024	88548936165
BTC_ai_ibc_var14	424	424	424	8	3392	1438208	76225024	88522535619
BTC_ai_ibc_var14	424	424	424	8	3392	1438208	76225024	88600167351
BTC_ai_ibc_var14	424	424	424	8	3392	1438208	76225024	88515451512
BTC_ai_ibc_var14	456	456	456	8	3648	1663488	94818816	110339927559
BTC_ai_ibc_var14	456	456	456	8	3648	1663488	94818816	110384919000
BTC_ai_ibc_var14	456	456	456	8	3648	1663488	94818816	110223574722
BTC_ai_ibc_var14	456	456	456	8	3648	1663488	94818816	110319348924
BTC_ai_ibc_var14	456	456	456	8	3648	1663488	94818816	110266459218
BTC_ai_ibc_var14	488	488	488	8	3904	1905152	116214272	134640131355
BTC_ai_ibc_var14	488	488	488	8	3904	1905152	116214272	134886322413
BTC_ai_ibc_var14	488	488	488	8	3904	1905152	116214272	134887926312
BTC_ai_ibc_var14	488	488	488	8	3904	1905152	116214272	134886054069
BTC_ai_ibc_var14	488	488	488	8	3904	1905152	116214272	134626734333
BTC_ai_ibc_var14	520	520	520	8	4160	2163200	140608000	163349304318
BTC_ai_ibc_var14	520	520	520	8	4160	2163200	140608000	163313051004
BTC_ai_ibc_var14	520	520	520	8	4160	2163200	140608000	163408326804
BTC_ai_ibc_var14	520	520	520	8	4160	2163200	140608000	163388169144
BTC_ai_ibc_var14	520	520	520	8	4160	2163200	140608000	163439368362
BTC_ai_ibc_var14	552	552	552	8	4416	2437632	168196608	194394304548
BTC_ai_ibc_var14	552	552	552	8	4416	2437632	168196608	194231211867
BTC_ai_ibc_var14	552	552	552	8	4416	2437632	168196608	194676005637
BTC_ai_ibc_var14	552	552	552	8	4416	2437632	168196608	194614988724
BTC_ai_ibc_var14	552	552	552	8	4416	2437632	168196608	194755053447
BTC_ai_ibc_var14	584	584	584	8	4672	2728448	199176704	231699492720
BTC_ai_ibc_var14	584	584	584	8	4672	2728448	199176704	231393820311
BTC_ai_ibc_var14	584	584	584	8	4672	2728448	199176704	231510907620
BTC_ai_ibc_var14	584	584	584	8	4672	2728448	199176704	231467104089
BTC_ai_ibc_var14	584	584	584	8	4672	2728448	199176704	231411176577
BTC_ai_ibc_var14	616	616	616	8	4928	3035648	233744896	270872794260
BTC_ai_ibc_var14	616	616	616	8	4928	3035648	233744896	271005535359
BTC_ai_ibc_var14	616	616	616	8	4928	3035648	233744896	270784397385
BTC_ai_ibc_var14	616	616	616	8	4928	3035648	233744896	270842152014
BTC_ai_ibc_var14	616	616	616	8	4928	3035648	233744896	270877321242
BTC_ai_ibc_var14	648	648	648	8	5184	3359232	272097792	314894395827
BTC_ai_ibc_var14	648	648	648	8	5184	3359232	272097792	314777711034
BTC_ai_ibc_var14	648	648	648	8	5184	3359232	272097792	315122483277
BTC_ai_ibc_var14	648	648	648	8	5184	3359232	272097792	314804954034
BTC_ai_ibc_var14	648	648	648	8	5184	3359232	272097792	314714974338
BTC_ai_ibc_var14	680	680	680	8	5440	3699200	314432000	362075982084
BTC_ai_ibc_var14	680	680	680	8	5440	3699200	314432000	361861890687
BTC_ai_ibc_var14	680	680	680	8	5440	3699200	314432000	361974660426
BTC_ai_ibc_var14	680	680	680	8	5440	3699200	314432000	361955856393
BTC_ai_ibc_var14	680	680	680	8	5440	3699200	314432000	361962459279
BTC_ai_ibc_var14	712	712	712	8	5696	4055552	360944128	416483842464
BTC_ai_ibc_var14	712	712	712	8	5696	4055552	360944128	416291509638
BTC_ai_ibc_var14	712	712	712	8	5696	4055552	360944128	416551574394
BTC_ai_ibc_var14	712	712	712	8	5696	4055552	360944128	416317195989
BTC_ai_ibc_var14	712	712	712	8	5696	4055552	360944128	416552553180
BTC_ai_ibc_var14	744	744	744	8	5952	4428288	411830784	475783836822
BTC_ai_ibc_var14	744	744	744	8	5952	4428288	411830784	476133286572
BTC_ai_ibc_var14	744	744	744	8	5952	4428288	411830784	475875284346
BTC_ai_ibc_var14	744	744	744	8	5952	4428288	411830784	475980230907
BTC_ai_ibc_var14	744	744	744	8	5952	4428288	411830784	475917131862
BTC_ai_ibc_var14	776	776	776	8	6208	4817408	467288576	537740103015
BTC_ai_ibc_var14	776	776	776	8	6208	4817408	467288576	537594216300
BTC_ai_ibc_var14	776	776	776	8	6208	4817408	467288576	537508306125
BTC_ai_ibc_var14	776	776	776	8	6208	4817408	467288576	537707648286
BTC_ai_ibc_var14	776	776	776	8	6208	4817408	467288576	537501447567
BTC_ai_ibc_var14	808	808	808	8	6464	5222912	527514112	606049119567
BTC_ai_ibc_var14	808	808	808	8	6464	5222912	527514112	606366447534
BTC_ai_ibc_var14	808	808	808	8	6464	5222912	527514112	605854413675
BTC_ai_ibc_var14	808	808	808	8	6464	5222912	527514112	606147645573
BTC_ai_ibc_var14	808	808	808	8	6464	5222912	527514112	606302756901


==> figures/data/pred/meas/var15.dat <==
BTC_ai_ibc_var15	8	8	8	8	64	512	512	54991593
BTC_ai_ibc_var15	8	8	8	8	64	512	512	110115
BTC_ai_ibc_var15	8	8	8	8	64	512	512	58725
BTC_ai_ibc_var15	8	8	8	8	64	512	512	62208
BTC_ai_ibc_var15	8	8	8	8	64	512	512	39015
BTC_ai_ibc_var15	40	40	40	8	320	12800	64000	3760038
BTC_ai_ibc_var15	40	40	40	8	320	12800	64000	3159216
BTC_ai_ibc_var15	40	40	40	8	320	12800	64000	3159972
BTC_ai_ibc_var15	40	40	40	8	320	12800	64000	3157821
BTC_ai_ibc_var15	40	40	40	8	320	12800	64000	3157218
BTC_ai_ibc_var15	72	72	72	8	576	41472	373248	32150331
BTC_ai_ibc_var15	72	72	72	8	576	41472	373248	29273553
BTC_ai_ibc_var15	72	72	72	8	576	41472	373248	29272365
BTC_ai_ibc_var15	72	72	72	8	576	41472	373248	29226411
BTC_ai_ibc_var15	72	72	72	8	576	41472	373248	29277513
BTC_ai_ibc_var15	104	104	104	8	832	86528	1124864	114207957
BTC_ai_ibc_var15	104	104	104	8	832	86528	1124864	116388495
BTC_ai_ibc_var15	104	104	104	8	832	86528	1124864	116451225
BTC_ai_ibc_var15	104	104	104	8	832	86528	1124864	116367993
BTC_ai_ibc_var15	104	104	104	8	832	86528	1124864	116522199
BTC_ai_ibc_var15	136	136	136	8	1088	147968	2515456	256784598
BTC_ai_ibc_var15	136	136	136	8	1088	147968	2515456	258653169
BTC_ai_ibc_var15	136	136	136	8	1088	147968	2515456	258303735
BTC_ai_ibc_var15	136	136	136	8	1088	147968	2515456	258705414
BTC_ai_ibc_var15	136	136	136	8	1088	147968	2515456	258307623
BTC_ai_ibc_var15	168	168	168	8	1344	225792	4741632	486338049
BTC_ai_ibc_var15	168	168	168	8	1344	225792	4741632	485161425
BTC_ai_ibc_var15	168	168	168	8	1344	225792	4741632	485040159
BTC_ai_ibc_var15	168	168	168	8	1344	225792	4741632	484913043
BTC_ai_ibc_var15	168	168	168	8	1344	225792	4741632	485401698
BTC_ai_ibc_var15	200	200	200	8	1600	320000	8000000	814280049
BTC_ai_ibc_var15	200	200	200	8	1600	320000	8000000	814849119
BTC_ai_ibc_var15	200	200	200	8	1600	320000	8000000	814876551
BTC_ai_ibc_var15	200	200	200	8	1600	320000	8000000	815382954
BTC_ai_ibc_var15	200	200	200	8	1600	320000	8000000	814775238
BTC_ai_ibc_var15	232	232	232	8	1856	430592	12487168	1329301071
BTC_ai_ibc_var15	232	232	232	8	1856	430592	12487168	1330032951
BTC_ai_ibc_var15	232	232	232	8	1856	430592	12487168	1329606009
BTC_ai_ibc_var15	232	232	232	8	1856	430592	12487168	1335690693
BTC_ai_ibc_var15	232	232	232	8	1856	430592	12487168	1329864867
BTC_ai_ibc_var15	264	264	264	8	2112	557568	18399744	1971041220
BTC_ai_ibc_var15	264	264	264	8	2112	557568	18399744	1970685837
BTC_ai_ibc_var15	264	264	264	8	2112	557568	18399744	1973941497
BTC_ai_ibc_var15	264	264	264	8	2112	557568	18399744	1976191236
BTC_ai_ibc_var15	264	264	264	8	2112	557568	18399744	1970952354
BTC_ai_ibc_var15	296	296	296	8	2368	700928	25934336	2801517876
BTC_ai_ibc_var15	296	296	296	8	2368	700928	25934336	2798520030
BTC_ai_ibc_var15	296	296	296	8	2368	700928	25934336	2798822475
BTC_ai_ibc_var15	296	296	296	8	2368	700928	25934336	2798428707
BTC_ai_ibc_var15	296	296	296	8	2368	700928	25934336	2798857737
BTC_ai_ibc_var15	328	328	328	8	2624	860672	35287552	3828639915
BTC_ai_ibc_var15	328	328	328	8	2624	860672	35287552	3828257721
BTC_ai_ibc_var15	328	328	328	8	2624	860672	35287552	3830462190
BTC_ai_ibc_var15	328	328	328	8	2624	860672	35287552	3827040741
BTC_ai_ibc_var15	328	328	328	8	2624	860672	35287552	3827715084
BTC_ai_ibc_var15	360	360	360	8	2880	1036800	46656000	5107604553
BTC_ai_ibc_var15	360	360	360	8	2880	1036800	46656000	5120366841
BTC_ai_ibc_var15	360	360	360	8	2880	1036800	46656000	5105865915
BTC_ai_ibc_var15	360	360	360	8	2880	1036800	46656000	5109737508
BTC_ai_ibc_var15	360	360	360	8	2880	1036800	46656000	5106211137
BTC_ai_ibc_var15	392	392	392	8	3136	1229312	60236288	6658937460
BTC_ai_ibc_var15	392	392	392	8	3136	1229312	60236288	6658697565
BTC_ai_ibc_var15	392	392	392	8	3136	1229312	60236288	6661892835
BTC_ai_ibc_var15	392	392	392	8	3136	1229312	60236288	6673958397
BTC_ai_ibc_var15	392	392	392	8	3136	1229312	60236288	6665913693
BTC_ai_ibc_var15	424	424	424	8	3392	1438208	76225024	8551364706
BTC_ai_ibc_var15	424	424	424	8	3392	1438208	76225024	8551523403
BTC_ai_ibc_var15	424	424	424	8	3392	1438208	76225024	8551394991
BTC_ai_ibc_var15	424	424	424	8	3392	1438208	76225024	8556834339
BTC_ai_ibc_var15	424	424	424	8	3392	1438208	76225024	8557936020
BTC_ai_ibc_var15	456	456	456	8	3648	1663488	94818816	10892215359
BTC_ai_ibc_var15	456	456	456	8	3648	1663488	94818816	10891845846
BTC_ai_ibc_var15	456	456	456	8	3648	1663488	94818816	10889667378
BTC_ai_ibc_var15	456	456	456	8	3648	1663488	94818816	10907946648
BTC_ai_ibc_var15	456	456	456	8	3648	1663488	94818816	10889280702
BTC_ai_ibc_var15	488	488	488	8	3904	1905152	116214272	13855989051
BTC_ai_ibc_var15	488	488	488	8	3904	1905152	116214272	13852311687
BTC_ai_ibc_var15	488	488	488	8	3904	1905152	116214272	13858591635
BTC_ai_ibc_var15	488	488	488	8	3904	1905152	116214272	13853471841
BTC_ai_ibc_var15	488	488	488	8	3904	1905152	116214272	13850675334
BTC_ai_ibc_var15	520	520	520	8	4160	2163200	140608000	17552217150
BTC_ai_ibc_var15	520	520	520	8	4160	2163200	140608000	17526702897
BTC_ai_ibc_var15	520	520	520	8	4160	2163200	140608000	17522951769
BTC_ai_ibc_var15	520	520	520	8	4160	2163200	140608000	17537526972
BTC_ai_ibc_var15	520	520	520	8	4160	2163200	140608000	17525485521
BTC_ai_ibc_var15	552	552	552	8	4416	2437632	168196608	21020947047
BTC_ai_ibc_var15	552	552	552	8	4416	2437632	168196608	21012400206
BTC_ai_ibc_var15	552	552	552	8	4416	2437632	168196608	21023279487
BTC_ai_ibc_var15	552	552	552	8	4416	2437632	168196608	21007845855
BTC_ai_ibc_var15	552	552	552	8	4416	2437632	168196608	21035752200
BTC_ai_ibc_var15	584	584	584	8	4672	2728448	199176704	25063753860
BTC_ai_ibc_var15	584	584	584	8	4672	2728448	199176704	25082637570
BTC_ai_ibc_var15	584	584	584	8	4672	2728448	199176704	25060415058
BTC_ai_ibc_var15	584	584	584	8	4672	2728448	199176704	25063980795
BTC_ai_ibc_var15	584	584	584	8	4672	2728448	199176704	25067461680
BTC_ai_ibc_var15	616	616	616	8	4928	3035648	233744896	29719695240
BTC_ai_ibc_var15	616	616	616	8	4928	3035648	233744896	29737284417
BTC_ai_ibc_var15	616	616	616	8	4928	3035648	233744896	29725818561
BTC_ai_ibc_var15	616	616	616	8	4928	3035648	233744896	29721882240
BTC_ai_ibc_var15	616	616	616	8	4928	3035648	233744896	29740631616
BTC_ai_ibc_var15	648	648	648	8	5184	3359232	272097792	34686916488
BTC_ai_ibc_var15	648	648	648	8	5184	3359232	272097792	34688780820
BTC_ai_ibc_var15	648	648	648	8	5184	3359232	272097792	34736032575
BTC_ai_ibc_var15	648	648	648	8	5184	3359232	272097792	34690959666
BTC_ai_ibc_var15	648	648	648	8	5184	3359232	272097792	34685806536
BTC_ai_ibc_var15	680	680	680	8	5440	3699200	314432000	39820977783
BTC_ai_ibc_var15	680	680	680	8	5440	3699200	314432000	39826604889
BTC_ai_ibc_var15	680	680	680	8	5440	3699200	314432000	39832894854
BTC_ai_ibc_var15	680	680	680	8	5440	3699200	314432000	39823753653
BTC_ai_ibc_var15	680	680	680	8	5440	3699200	314432000	39822253740
BTC_ai_ibc_var15	712	712	712	8	5696	4055552	360944128	45548286417
BTC_ai_ibc_var15	712	712	712	8	5696	4055552	360944128	45564330762
BTC_ai_ibc_var15	712	712	712	8	5696	4055552	360944128	45543037545
BTC_ai_ibc_var15	712	712	712	8	5696	4055552	360944128	45551599335
BTC_ai_ibc_var15	712	712	712	8	5696	4055552	360944128	45547418646
BTC_ai_ibc_var15	744	744	744	8	5952	4428288	411830784	52313102613
BTC_ai_ibc_var15	744	744	744	8	5952	4428288	411830784	52326160848
BTC_ai_ibc_var15	744	744	744	8	5952	4428288	411830784	52301860749
BTC_ai_ibc_var15	744	744	744	8	5952	4428288	411830784	52319256012
BTC_ai_ibc_var15	744	744	744	8	5952	4428288	411830784	52332188634
BTC_ai_ibc_var15	776	776	776	8	6208	4817408	467288576	59948171244
BTC_ai_ibc_var15	776	776	776	8	6208	4817408	467288576	59960374452
BTC_ai_ibc_var15	776	776	776	8	6208	4817408	467288576	59978630979
BTC_ai_ibc_var15	776	776	776	8	6208	4817408	467288576	59954931315
BTC_ai_ibc_var15	776	776	776	8	6208	4817408	467288576	59964863346
BTC_ai_ibc_var15	808	808	808	8	6464	5222912	527514112	68295470301
BTC_ai_ibc_var15	808	808	808	8	6464	5222912	527514112	68499743463
BTC_ai_ibc_var15	808	808	808	8	6464	5222912	527514112	68296799259
BTC_ai_ibc_var15	808	808	808	8	6464	5222912	527514112	68288443893
BTC_ai_ibc_var15	808	808	808	8	6464	5222912	527514112	68295877461
BTC_ai_ibc_var15	840	840	840	8	6720	5644800	592704000	77780543922
BTC_ai_ibc_var15	840	840	840	8	6720	5644800	592704000	77800416390
BTC_ai_ibc_var15	840	840	840	8	6720	5644800	592704000	77803932483
BTC_ai_ibc_var15	840	840	840	8	6720	5644800	592704000	77778528552
BTC_ai_ibc_var15	840	840	840	8	6720	5644800	592704000	77797846071
BTC_ai_ibc_var15	872	872	872	8	6976	6083072	663054848	87726096450
BTC_ai_ibc_var15	872	872	872	8	6976	6083072	663054848	87739723170
BTC_ai_ibc_var15	872	872	872	8	6976	6083072	663054848	87712313040
BTC_ai_ibc_var15	872	872	872	8	6976	6083072	663054848	87947137413
BTC_ai_ibc_var15	872	872	872	8	6976	6083072	663054848	87721732719
BTC_ai_ibc_var15	904	904	904	8	7232	6537728	738763264	99357721425
BTC_ai_ibc_var15	904	904	904	8	7232	6537728	738763264	99348714720
BTC_ai_ibc_var15	904	904	904	8	7232	6537728	738763264	99405891297
BTC_ai_ibc_var15	904	904	904	8	7232	6537728	738763264	99378459639
BTC_ai_ibc_var15	904	904	904	8	7232	6537728	738763264	99388721124
BTC_ai_ibc_var15	936	936	936	8	7488	7008768	820025856	109801902951
BTC_ai_ibc_var15	936	936	936	8	7488	7008768	820025856	109821500847
BTC_ai_ibc_var15	936	936	936	8	7488	7008768	820025856	109802850579
BTC_ai_ibc_var15	936	936	936	8	7488	7008768	820025856	109792903077
BTC_ai_ibc_var15	936	936	936	8	7488	7008768	820025856	109817263746
BTC_ai_ibc_var15	968	968	968	8	7744	7496192	907039232	123246628596
BTC_ai_ibc_var15	968	968	968	8	7744	7496192	907039232	123002236269
BTC_ai_ibc_var15	968	968	968	8	7744	7496192	907039232	123036712857
BTC_ai_ibc_var15	968	968	968	8	7744	7496192	907039232	123000980454
BTC_ai_ibc_var15	968	968	968	8	7744	7496192	907039232	122975613225
BTC_ai_ibc_var15	1000	1000	1000	8	8000	8000000	1000000000	137874336372
BTC_ai_ibc_var15	1000	1000	1000	8	8000	8000000	1000000000	137894623956
BTC_ai_ibc_var15	1000	1000	1000	8	8000	8000000	1000000000	137900439900
BTC_ai_ibc_var15	1000	1000	1000	8	8000	8000000	1000000000	138092307264
BTC_ai_ibc_var15	1000	1000	1000	8	8000	8000000	1000000000	137887574004


==> figures/data/pred/meas/var16.dat <==
BTC_ai_ibc_var16	8	8	8	8	64	512	512	54704583
BTC_ai_ibc_var16	8	8	8	8	64	512	512	57033
BTC_ai_ibc_var16	8	8	8	8	64	512	512	69651
BTC_ai_ibc_var16	8	8	8	8	64	512	512	37890
BTC_ai_ibc_var16	8	8	8	8	64	512	512	38025
BTC_ai_ibc_var16	40	40	40	8	320	12800	64000	3762072
BTC_ai_ibc_var16	40	40	40	8	320	12800	64000	3186396
BTC_ai_ibc_var16	40	40	40	8	320	12800	64000	3182130
BTC_ai_ibc_var16	40	40	40	8	320	12800	64000	3182310
BTC_ai_ibc_var16	40	40	40	8	320	12800	64000	3185991
BTC_ai_ibc_var16	72	72	72	8	576	41472	373248	32216472
BTC_ai_ibc_var16	72	72	72	8	576	41472	373248	29257947
BTC_ai_ibc_var16	72	72	72	8	576	41472	373248	29259747
BTC_ai_ibc_var16	72	72	72	8	576	41472	373248	29194335
BTC_ai_ibc_var16	72	72	72	8	576	41472	373248	29277342
BTC_ai_ibc_var16	104	104	104	8	832	86528	1124864	114237153
BTC_ai_ibc_var16	104	104	104	8	832	86528	1124864	116685288
BTC_ai_ibc_var16	104	104	104	8	832	86528	1124864	116421354
BTC_ai_ibc_var16	104	104	104	8	832	86528	1124864	116344647
BTC_ai_ibc_var16	104	104	104	8	832	86528	1124864	116471178
BTC_ai_ibc_var16	136	136	136	8	1088	147968	2515456	257241942
BTC_ai_ibc_var16	136	136	136	8	1088	147968	2515456	258859188
BTC_ai_ibc_var16	136	136	136	8	1088	147968	2515456	258973704
BTC_ai_ibc_var16	136	136	136	8	1088	147968	2515456	258968088
BTC_ai_ibc_var16	136	136	136	8	1088	147968	2515456	258737337
BTC_ai_ibc_var16	168	168	168	8	1344	225792	4741632	486345357
BTC_ai_ibc_var16	168	168	168	8	1344	225792	4741632	486448830
BTC_ai_ibc_var16	168	168	168	8	1344	225792	4741632	486790848
BTC_ai_ibc_var16	168	168	168	8	1344	225792	4741632	486611505
BTC_ai_ibc_var16	168	168	168	8	1344	225792	4741632	486775737
BTC_ai_ibc_var16	200	200	200	8	1600	320000	8000000	815609763
BTC_ai_ibc_var16	200	200	200	8	1600	320000	8000000	816323715
BTC_ai_ibc_var16	200	200	200	8	1600	320000	8000000	816208380
BTC_ai_ibc_var16	200	200	200	8	1600	320000	8000000	816348285
BTC_ai_ibc_var16	200	200	200	8	1600	320000	8000000	818652105
BTC_ai_ibc_var16	232	232	232	8	1856	430592	12487168	1330641549
BTC_ai_ibc_var16	232	232	232	8	1856	430592	12487168	1331201736
BTC_ai_ibc_var16	232	232	232	8	1856	430592	12487168	1330897320
BTC_ai_ibc_var16	232	232	232	8	1856	430592	12487168	1331042094
BTC_ai_ibc_var16	232	232	232	8	1856	430592	12487168	1333647063
BTC_ai_ibc_var16	264	264	264	8	2112	557568	18399744	1969955631
BTC_ai_ibc_var16	264	264	264	8	2112	557568	18399744	1969826913
BTC_ai_ibc_var16	264	264	264	8	2112	557568	18399744	1970218350
BTC_ai_ibc_var16	264	264	264	8	2112	557568	18399744	1989986094
BTC_ai_ibc_var16	264	264	264	8	2112	557568	18399744	1970683479
BTC_ai_ibc_var16	296	296	296	8	2368	700928	25934336	2790216342
BTC_ai_ibc_var16	296	296	296	8	2368	700928	25934336	2790464013
BTC_ai_ibc_var16	296	296	296	8	2368	700928	25934336	2790471177
BTC_ai_ibc_var16	296	296	296	8	2368	700928	25934336	2796549327
BTC_ai_ibc_var16	296	296	296	8	2368	700928	25934336	2793386898
BTC_ai_ibc_var16	328	328	328	8	2624	860672	35287552	3838515165
BTC_ai_ibc_var16	328	328	328	8	2624	860672	35287552	3838663197
BTC_ai_ibc_var16	328	328	328	8	2624	860672	35287552	3840411132
BTC_ai_ibc_var16	328	328	328	8	2624	860672	35287552	3840734601
BTC_ai_ibc_var16	328	328	328	8	2624	860672	35287552	3839279103
BTC_ai_ibc_var16	360	360	360	8	2880	1036800	46656000	5113838313
BTC_ai_ibc_var16	360	360	360	8	2880	1036800	46656000	5141545497
BTC_ai_ibc_var16	360	360	360	8	2880	1036800	46656000	5110994304
BTC_ai_ibc_var16	360	360	360	8	2880	1036800	46656000	5110951698
BTC_ai_ibc_var16	360	360	360	8	2880	1036800	46656000	5113328544
BTC_ai_ibc_var16	392	392	392	8	3136	1229312	60236288	6678686547
BTC_ai_ibc_var16	392	392	392	8	3136	1229312	60236288	6676300872
BTC_ai_ibc_var16	392	392	392	8	3136	1229312	60236288	6678046917
BTC_ai_ibc_var16	392	392	392	8	3136	1229312	60236288	6678151326
BTC_ai_ibc_var16	392	392	392	8	3136	1229312	60236288	6680157030
BTC_ai_ibc_var16	424	424	424	8	3392	1438208	76225024	8570300184
BTC_ai_ibc_var16	424	424	424	8	3392	1438208	76225024	8572761360
BTC_ai_ibc_var16	424	424	424	8	3392	1438208	76225024	8588760570
BTC_ai_ibc_var16	424	424	424	8	3392	1438208	76225024	8570107278
BTC_ai_ibc_var16	424	424	424	8	3392	1438208	76225024	8604516807
BTC_ai_ibc_var16	456	456	456	8	3648	1663488	94818816	10920614337
BTC_ai_ibc_var16	456	456	456	8	3648	1663488	94818816	10920635577
BTC_ai_ibc_var16	456	456	456	8	3648	1663488	94818816	10921094415
BTC_ai_ibc_var16	456	456	456	8	3648	1663488	94818816	10922006637
BTC_ai_ibc_var16	456	456	456	8	3648	1663488	94818816	10920147597
BTC_ai_ibc_var16	488	488	488	8	3904	1905152	116214272	13867738596
BTC_ai_ibc_var16	488	488	488	8	3904	1905152	116214272	13870208358
BTC_ai_ibc_var16	488	488	488	8	3904	1905152	116214272	14107377699
BTC_ai_ibc_var16	488	488	488	8	3904	1905152	116214272	13871190978
BTC_ai_ibc_var16	488	488	488	8	3904	1905152	116214272	13870306935
BTC_ai_ibc_var16	520	520	520	8	4160	2163200	140608000	17554830975
BTC_ai_ibc_var16	520	520	520	8	4160	2163200	140608000	17531002629
BTC_ai_ibc_var16	520	520	520	8	4160	2163200	140608000	17550652734
BTC_ai_ibc_var16	520	520	520	8	4160	2163200	140608000	17555355513
BTC_ai_ibc_var16	520	520	520	8	4160	2163200	140608000	17535644775
BTC_ai_ibc_var16	552	552	552	8	4416	2437632	168196608	21034666323
BTC_ai_ibc_var16	552	552	552	8	4416	2437632	168196608	21036117852
BTC_ai_ibc_var16	552	552	552	8	4416	2437632	168196608	21062189475
BTC_ai_ibc_var16	552	552	552	8	4416	2437632	168196608	21027120966
BTC_ai_ibc_var16	552	552	552	8	4416	2437632	168196608	21028774950
BTC_ai_ibc_var16	584	584	584	8	4672	2728448	199176704	25131372282
BTC_ai_ibc_var16	584	584	584	8	4672	2728448	199176704	25165229310
BTC_ai_ibc_var16	584	584	584	8	4672	2728448	199176704	25125521913
BTC_ai_ibc_var16	584	584	584	8	4672	2728448	199176704	25163198334
BTC_ai_ibc_var16	584	584	584	8	4672	2728448	199176704	25126210134
BTC_ai_ibc_var16	616	616	616	8	4928	3035648	233744896	29835063306
BTC_ai_ibc_var16	616	616	616	8	4928	3035648	233744896	29886310638
BTC_ai_ibc_var16	616	616	616	8	4928	3035648	233744896	29846942154
BTC_ai_ibc_var16	616	616	616	8	4928	3035648	233744896	29838515175
BTC_ai_ibc_var16	616	616	616	8	4928	3035648	233744896	29852616573
BTC_ai_ibc_var16	648	648	648	8	5184	3359232	272097792	34901929890
BTC_ai_ibc_var16	648	648	648	8	5184	3359232	272097792	34932178719
BTC_ai_ibc_var16	648	648	648	8	5184	3359232	272097792	34972948962
BTC_ai_ibc_var16	648	648	648	8	5184	3359232	272097792	34964361666
BTC_ai_ibc_var16	648	648	648	8	5184	3359232	272097792	34897435128
BTC_ai_ibc_var16	680	680	680	8	5440	3699200	314432000	41104466037
BTC_ai_ibc_var16	680	680	680	8	5440	3699200	314432000	41110086924
BTC_ai_ibc_var16	680	680	680	8	5440	3699200	314432000	41103975600
BTC_ai_ibc_var16	680	680	680	8	5440	3699200	314432000	41066775261
BTC_ai_ibc_var16	680	680	680	8	5440	3699200	314432000	41143426047
BTC_ai_ibc_var16	712	712	712	8	5696	4055552	360944128	47267999127
BTC_ai_ibc_var16	712	712	712	8	5696	4055552	360944128	47241358074
BTC_ai_ibc_var16	712	712	712	8	5696	4055552	360944128	47266262433
BTC_ai_ibc_var16	712	712	712	8	5696	4055552	360944128	47307612645
BTC_ai_ibc_var16	712	712	712	8	5696	4055552	360944128	47266614351
BTC_ai_ibc_var16	744	744	744	8	5952	4428288	411830784	53778089808
BTC_ai_ibc_var16	744	744	744	8	5952	4428288	411830784	53849225421
BTC_ai_ibc_var16	744	744	744	8	5952	4428288	411830784	53761635441
BTC_ai_ibc_var16	744	744	744	8	5952	4428288	411830784	53814546720
BTC_ai_ibc_var16	744	744	744	8	5952	4428288	411830784	53701220358
BTC_ai_ibc_var16	776	776	776	8	6208	4817408	467288576	62898730038
BTC_ai_ibc_var16	776	776	776	8	6208	4817408	467288576	63093252591
BTC_ai_ibc_var16	776	776	776	8	6208	4817408	467288576	62925503850
BTC_ai_ibc_var16	776	776	776	8	6208	4817408	467288576	62950045896
BTC_ai_ibc_var16	776	776	776	8	6208	4817408	467288576	62956104543
BTC_ai_ibc_var16	808	808	808	8	6464	5222912	527514112	72957072798
BTC_ai_ibc_var16	808	808	808	8	6464	5222912	527514112	72911498382
BTC_ai_ibc_var16	808	808	808	8	6464	5222912	527514112	73000792278
BTC_ai_ibc_var16	808	808	808	8	6464	5222912	527514112	72912318381
BTC_ai_ibc_var16	808	808	808	8	6464	5222912	527514112	73062473571
BTC_ai_ibc_var16	840	840	840	8	6720	5644800	592704000	93880447470
BTC_ai_ibc_var16	840	840	840	8	6720	5644800	592704000	93404418894
BTC_ai_ibc_var16	840	840	840	8	6720	5644800	592704000	93405005856
BTC_ai_ibc_var16	840	840	840	8	6720	5644800	592704000	93535738965
BTC_ai_ibc_var16	840	840	840	8	6720	5644800	592704000	93476164842
BTC_ai_ibc_var16	872	872	872	8	6976	6083072	663054848	102025011969
BTC_ai_ibc_var16	872	872	872	8	6976	6083072	663054848	101779820091
BTC_ai_ibc_var16	872	872	872	8	6976	6083072	663054848	101961070587
BTC_ai_ibc_var16	872	872	872	8	6976	6083072	663054848	101930309964
BTC_ai_ibc_var16	872	872	872	8	6976	6083072	663054848	102053039400
BTC_ai_ibc_var16	904	904	904	8	7232	6537728	738763264	125026830288
BTC_ai_ibc_var16	904	904	904	8	7232	6537728	738763264	125042902938
BTC_ai_ibc_var16	904	904	904	8	7232	6537728	738763264	125010752175
BTC_ai_ibc_var16	904	904	904	8	7232	6537728	738763264	124887278952
BTC_ai_ibc_var16	904	904	904	8	7232	6537728	738763264	124815442275
BTC_ai_ibc_var16	936	936	936	8	7488	7008768	820025856	152754374907
BTC_ai_ibc_var16	936	936	936	8	7488	7008768	820025856	152749361250
BTC_ai_ibc_var16	936	936	936	8	7488	7008768	820025856	152840015442
BTC_ai_ibc_var16	936	936	936	8	7488	7008768	820025856	152872440075
BTC_ai_ibc_var16	936	936	936	8	7488	7008768	820025856	152797655331
BTC_ai_ibc_var16	968	968	968	8	7744	7496192	907039232	178495790814
BTC_ai_ibc_var16	968	968	968	8	7744	7496192	907039232	178371497484
BTC_ai_ibc_var16	968	968	968	8	7744	7496192	907039232	178459443927
BTC_ai_ibc_var16	968	968	968	8	7744	7496192	907039232	178449743844
BTC_ai_ibc_var16	968	968	968	8	7744	7496192	907039232	178398293031
BTC_ai_ibc_var16	1000	1000	1000	8	8000	8000000	1000000000	204724593846
BTC_ai_ibc_var16	1000	1000	1000	8	8000	8000000	1000000000	204745515336
BTC_ai_ibc_var16	1000	1000	1000	8	8000	8000000	1000000000	205044032484
BTC_ai_ibc_var16	1000	1000	1000	8	8000	8000000	1000000000	206384815107
BTC_ai_ibc_var16	1000	1000	1000	8	8000	8000000	1000000000	205880235228


==> figures/data/pred/meas/var17.dat <==
BTC_ai_ibc_var17	8	8	8	8	64	512	512	56764647
BTC_ai_ibc_var17	8	8	8	8	64	512	512	59184
BTC_ai_ibc_var17	8	8	8	8	64	512	512	59796
BTC_ai_ibc_var17	8	8	8	8	64	512	512	68859
BTC_ai_ibc_var17	8	8	8	8	64	512	512	39978
BTC_ai_ibc_var17	40	40	40	8	320	12800	64000	7041078
BTC_ai_ibc_var17	40	40	40	8	320	12800	64000	6428277
BTC_ai_ibc_var17	40	40	40	8	320	12800	64000	6429906
BTC_ai_ibc_var17	40	40	40	8	320	12800	64000	6429069
BTC_ai_ibc_var17	40	40	40	8	320	12800	64000	6434154
BTC_ai_ibc_var17	72	72	72	8	576	41472	373248	38874681
BTC_ai_ibc_var17	72	72	72	8	576	41472	373248	35638983
BTC_ai_ibc_var17	72	72	72	8	576	41472	373248	35694477
BTC_ai_ibc_var17	72	72	72	8	576	41472	373248	35647200
BTC_ai_ibc_var17	72	72	72	8	576	41472	373248	35674353
BTC_ai_ibc_var17	104	104	104	8	832	86528	1124864	192860721
BTC_ai_ibc_var17	104	104	104	8	832	86528	1124864	192252006
BTC_ai_ibc_var17	104	104	104	8	832	86528	1124864	192285072
BTC_ai_ibc_var17	104	104	104	8	832	86528	1124864	191807829
BTC_ai_ibc_var17	104	104	104	8	832	86528	1124864	191484909
BTC_ai_ibc_var17	136	136	136	8	1088	147968	2515456	479980269
BTC_ai_ibc_var17	136	136	136	8	1088	147968	2515456	479531754
BTC_ai_ibc_var17	136	136	136	8	1088	147968	2515456	479584899
BTC_ai_ibc_var17	136	136	136	8	1088	147968	2515456	481420296
BTC_ai_ibc_var17	136	136	136	8	1088	147968	2515456	479642967
BTC_ai_ibc_var17	168	168	168	8	1344	225792	4741632	983379303
BTC_ai_ibc_var17	168	168	168	8	1344	225792	4741632	982058166
BTC_ai_ibc_var17	168	168	168	8	1344	225792	4741632	982060641
BTC_ai_ibc_var17	168	168	168	8	1344	225792	4741632	989382375
BTC_ai_ibc_var17	168	168	168	8	1344	225792	4741632	982604916
BTC_ai_ibc_var17	200	200	200	8	1600	320000	8000000	2844425484
BTC_ai_ibc_var17	200	200	200	8	1600	320000	8000000	2818693242
BTC_ai_ibc_var17	200	200	200	8	1600	320000	8000000	2819955339
BTC_ai_ibc_var17	200	200	200	8	1600	320000	8000000	2826667413
BTC_ai_ibc_var17	200	200	200	8	1600	320000	8000000	2830572747
BTC_ai_ibc_var17	232	232	232	8	1856	430592	12487168	12326754609
BTC_ai_ibc_var17	232	232	232	8	1856	430592	12487168	12340602873
BTC_ai_ibc_var17	232	232	232	8	1856	430592	12487168	12381788619
BTC_ai_ibc_var17	232	232	232	8	1856	430592	12487168	12333817503
BTC_ai_ibc_var17	232	232	232	8	1856	430592	12487168	12328315632
BTC_ai_ibc_var17	264	264	264	8	2112	557568	18399744	20750121279
BTC_ai_ibc_var17	264	264	264	8	2112	557568	18399744	20720944152
BTC_ai_ibc_var17	264	264	264	8	2112	557568	18399744	20764958895
BTC_ai_ibc_var17	264	264	264	8	2112	557568	18399744	20781630522
BTC_ai_ibc_var17	264	264	264	8	2112	557568	18399744	20725099776
BTC_ai_ibc_var17	296	296	296	8	2368	700928	25934336	29551937346
BTC_ai_ibc_var17	296	296	296	8	2368	700928	25934336	29564990847
BTC_ai_ibc_var17	296	296	296	8	2368	700928	25934336	29534264244
BTC_ai_ibc_var17	296	296	296	8	2368	700928	25934336	29550842037
BTC_ai_ibc_var17	296	296	296	8	2368	700928	25934336	29576102292
BTC_ai_ibc_var17	328	328	328	8	2624	860672	35287552	40404270753
BTC_ai_ibc_var17	328	328	328	8	2624	860672	35287552	40332203271
BTC_ai_ibc_var17	328	328	328	8	2624	860672	35287552	40340981151
BTC_ai_ibc_var17	328	328	328	8	2624	860672	35287552	40340472057
BTC_ai_ibc_var17	328	328	328	8	2624	860672	35287552	40438266066
BTC_ai_ibc_var17	360	360	360	8	2880	1036800	46656000	53618684895
BTC_ai_ibc_var17	360	360	360	8	2880	1036800	46656000	53613782883
BTC_ai_ibc_var17	360	360	360	8	2880	1036800	46656000	53650123488
BTC_ai_ibc_var17	360	360	360	8	2880	1036800	46656000	53624233962
BTC_ai_ibc_var17	360	360	360	8	2880	1036800	46656000	53587116171
BTC_ai_ibc_var17	392	392	392	8	3136	1229312	60236288	69998909265
BTC_ai_ibc_var17	392	392	392	8	3136	1229312	60236288	69914687580
BTC_ai_ibc_var17	392	392	392	8	3136	1229312	60236288	69877892313
BTC_ai_ibc_var17	392	392	392	8	3136	1229312	60236288	69909019722
BTC_ai_ibc_var17	392	392	392	8	3136	1229312	60236288	69878252925
BTC_ai_ibc_var17	424	424	424	8	3392	1438208	76225024	88790620950
BTC_ai_ibc_var17	424	424	424	8	3392	1438208	76225024	88730816130
BTC_ai_ibc_var17	424	424	424	8	3392	1438208	76225024	88796809710
BTC_ai_ibc_var17	424	424	424	8	3392	1438208	76225024	88741811430
BTC_ai_ibc_var17	424	424	424	8	3392	1438208	76225024	88840722069
BTC_ai_ibc_var17	456	456	456	8	3648	1663488	94818816	109626647193
BTC_ai_ibc_var17	456	456	456	8	3648	1663488	94818816	109675968876
BTC_ai_ibc_var17	456	456	456	8	3648	1663488	94818816	109587665295
BTC_ai_ibc_var17	456	456	456	8	3648	1663488	94818816	109597223637
BTC_ai_ibc_var17	456	456	456	8	3648	1663488	94818816	109614225429
BTC_ai_ibc_var17	488	488	488	8	3904	1905152	116214272	133120382508
BTC_ai_ibc_var17	488	488	488	8	3904	1905152	116214272	133149120435
BTC_ai_ibc_var17	488	488	488	8	3904	1905152	116214272	133318071855
BTC_ai_ibc_var17	488	488	488	8	3904	1905152	116214272	133315063542
BTC_ai_ibc_var17	488	488	488	8	3904	1905152	116214272	133121191914
BTC_ai_ibc_var17	520	520	520	8	4160	2163200	140608000	161574257394
BTC_ai_ibc_var17	520	520	520	8	4160	2163200	140608000	161566883127
BTC_ai_ibc_var17	520	520	520	8	4160	2163200	140608000	161592052824
BTC_ai_ibc_var17	520	520	520	8	4160	2163200	140608000	161660709171
BTC_ai_ibc_var17	520	520	520	8	4160	2163200	140608000	161699882004
BTC_ai_ibc_var17	552	552	552	8	4416	2437632	168196608	192909393108
BTC_ai_ibc_var17	552	552	552	8	4416	2437632	168196608	192942347328
BTC_ai_ibc_var17	552	552	552	8	4416	2437632	168196608	192920223339
BTC_ai_ibc_var17	552	552	552	8	4416	2437632	168196608	193035337839
BTC_ai_ibc_var17	552	552	552	8	4416	2437632	168196608	193049701947
BTC_ai_ibc_var17	584	584	584	8	4672	2728448	199176704	228613956777
BTC_ai_ibc_var17	584	584	584	8	4672	2728448	199176704	228730185981
BTC_ai_ibc_var17	584	584	584	8	4672	2728448	199176704	228740259645
BTC_ai_ibc_var17	584	584	584	8	4672	2728448	199176704	228668216850
BTC_ai_ibc_var17	584	584	584	8	4672	2728448	199176704	228693949461
BTC_ai_ibc_var17	616	616	616	8	4928	3035648	233744896	265554385704
BTC_ai_ibc_var17	616	616	616	8	4928	3035648	233744896	265828830624
BTC_ai_ibc_var17	616	616	616	8	4928	3035648	233744896	265758182199
BTC_ai_ibc_var17	616	616	616	8	4928	3035648	233744896	265689197289
BTC_ai_ibc_var17	616	616	616	8	4928	3035648	233744896	265923725580
BTC_ai_ibc_var17	648	648	648	8	5184	3359232	272097792	308357261820
BTC_ai_ibc_var17	648	648	648	8	5184	3359232	272097792	308223702540
BTC_ai_ibc_var17	648	648	648	8	5184	3359232	272097792	308542355604
BTC_ai_ibc_var17	648	648	648	8	5184	3359232	272097792	308533395465
BTC_ai_ibc_var17	648	648	648	8	5184	3359232	272097792	308338517574
BTC_ai_ibc_var17	680	680	680	8	5440	3699200	314432000	354871064367
BTC_ai_ibc_var17	680	680	680	8	5440	3699200	314432000	354685214799
BTC_ai_ibc_var17	680	680	680	8	5440	3699200	314432000	354545202519
BTC_ai_ibc_var17	680	680	680	8	5440	3699200	314432000	354806493030
BTC_ai_ibc_var17	680	680	680	8	5440	3699200	314432000	354676690998
BTC_ai_ibc_var17	712	712	712	8	5696	4055552	360944128	406412014086
BTC_ai_ibc_var17	712	712	712	8	5696	4055552	360944128	405982286829
BTC_ai_ibc_var17	712	712	712	8	5696	4055552	360944128	406157170086
BTC_ai_ibc_var17	712	712	712	8	5696	4055552	360944128	406051266735
BTC_ai_ibc_var17	712	712	712	8	5696	4055552	360944128	406183119615
BTC_ai_ibc_var17	744	744	744	8	5952	4428288	411830784	463689203571
BTC_ai_ibc_var17	744	744	744	8	5952	4428288	411830784	463813302159
BTC_ai_ibc_var17	744	744	744	8	5952	4428288	411830784	463642993215
BTC_ai_ibc_var17	744	744	744	8	5952	4428288	411830784	463883630328
BTC_ai_ibc_var17	744	744	744	8	5952	4428288	411830784	463868825697
BTC_ai_ibc_var17	776	776	776	8	6208	4817408	467288576	528661904418
BTC_ai_ibc_var17	776	776	776	8	6208	4817408	467288576	528263491248
BTC_ai_ibc_var17	776	776	776	8	6208	4817408	467288576	528321371076
BTC_ai_ibc_var17	776	776	776	8	6208	4817408	467288576	528153839172
BTC_ai_ibc_var17	776	776	776	8	6208	4817408	467288576	528341666067
BTC_ai_ibc_var17	808	808	808	8	6464	5222912	527514112	596764924029
BTC_ai_ibc_var17	808	808	808	8	6464	5222912	527514112	596478298779
BTC_ai_ibc_var17	808	808	808	8	6464	5222912	527514112	597198984705
BTC_ai_ibc_var17	808	808	808	8	6464	5222912	527514112	597176139402
BTC_ai_ibc_var17	808	808	808	8	6464	5222912	527514112	596505102822


==> figures/data/pred/meas/var18.dat <==
BTC_ai_ibc_var18	8	8	8	8	64	512	512	51872607
BTC_ai_ibc_var18	8	8	8	8	64	512	512	38763
BTC_ai_ibc_var18	8	8	8	8	64	512	512	38637
BTC_ai_ibc_var18	8	8	8	8	64	512	512	37782
BTC_ai_ibc_var18	8	8	8	8	64	512	512	38655
BTC_ai_ibc_var18	40	40	40	8	320	12800	64000	4004739
BTC_ai_ibc_var18	40	40	40	8	320	12800	64000	3386421
BTC_ai_ibc_var18	40	40	40	8	320	12800	64000	3380625
BTC_ai_ibc_var18	40	40	40	8	320	12800	64000	3384369
BTC_ai_ibc_var18	40	40	40	8	320	12800	64000	3384711
BTC_ai_ibc_var18	72	72	72	8	576	41472	373248	32896386
BTC_ai_ibc_var18	72	72	72	8	576	41472	373248	29901195
BTC_ai_ibc_var18	72	72	72	8	576	41472	373248	29813931
BTC_ai_ibc_var18	72	72	72	8	576	41472	373248	29887902
BTC_ai_ibc_var18	72	72	72	8	576	41472	373248	30000528
BTC_ai_ibc_var18	104	104	104	8	832	86528	1124864	200030031
BTC_ai_ibc_var18	104	104	104	8	832	86528	1124864	202058199
BTC_ai_ibc_var18	104	104	104	8	832	86528	1124864	202313592
BTC_ai_ibc_var18	104	104	104	8	832	86528	1124864	202533003
BTC_ai_ibc_var18	104	104	104	8	832	86528	1124864	202219722
BTC_ai_ibc_var18	136	136	136	8	1088	147968	2515456	449676576
BTC_ai_ibc_var18	136	136	136	8	1088	147968	2515456	451567503
BTC_ai_ibc_var18	136	136	136	8	1088	147968	2515456	451648908
BTC_ai_ibc_var18	136	136	136	8	1088	147968	2515456	451920987
BTC_ai_ibc_var18	136	136	136	8	1088	147968	2515456	451553913
BTC_ai_ibc_var18	168	168	168	8	1344	225792	4741632	848747331
BTC_ai_ibc_var18	168	168	168	8	1344	225792	4741632	849298959
BTC_ai_ibc_var18	168	168	168	8	1344	225792	4741632	849673116
BTC_ai_ibc_var18	168	168	168	8	1344	225792	4741632	849204225
BTC_ai_ibc_var18	168	168	168	8	1344	225792	4741632	849099582
BTC_ai_ibc_var18	200	200	200	8	1600	320000	8000000	1451258379
BTC_ai_ibc_var18	200	200	200	8	1600	320000	8000000	1438368120
BTC_ai_ibc_var18	200	200	200	8	1600	320000	8000000	1438413795
BTC_ai_ibc_var18	200	200	200	8	1600	320000	8000000	1439001171
BTC_ai_ibc_var18	200	200	200	8	1600	320000	8000000	1438716789
BTC_ai_ibc_var18	232	232	232	8	1856	430592	12487168	2301936057
BTC_ai_ibc_var18	232	232	232	8	1856	430592	12487168	2302355979
BTC_ai_ibc_var18	232	232	232	8	1856	430592	12487168	2302576137
BTC_ai_ibc_var18	232	232	232	8	1856	430592	12487168	2307182265
BTC_ai_ibc_var18	232	232	232	8	1856	430592	12487168	2302098183
BTC_ai_ibc_var18	264	264	264	8	2112	557568	18399744	3419979795
BTC_ai_ibc_var18	264	264	264	8	2112	557568	18399744	3419248239
BTC_ai_ibc_var18	264	264	264	8	2112	557568	18399744	3415158837
BTC_ai_ibc_var18	264	264	264	8	2112	557568	18399744	3414409245
BTC_ai_ibc_var18	264	264	264	8	2112	557568	18399744	3415816962
BTC_ai_ibc_var18	296	296	296	8	2368	700928	25934336	4887730800
BTC_ai_ibc_var18	296	296	296	8	2368	700928	25934336	4882030101
BTC_ai_ibc_var18	296	296	296	8	2368	700928	25934336	4892021982
BTC_ai_ibc_var18	296	296	296	8	2368	700928	25934336	4881558159
BTC_ai_ibc_var18	296	296	296	8	2368	700928	25934336	4880394459
BTC_ai_ibc_var18	328	328	328	8	2624	860672	35287552	6744348090
BTC_ai_ibc_var18	328	328	328	8	2624	860672	35287552	6735797370
BTC_ai_ibc_var18	328	328	328	8	2624	860672	35287552	6731296902
BTC_ai_ibc_var18	328	328	328	8	2624	860672	35287552	6736469202
BTC_ai_ibc_var18	328	328	328	8	2624	860672	35287552	6744393441
BTC_ai_ibc_var18	360	360	360	8	2880	1036800	46656000	8981078805
BTC_ai_ibc_var18	360	360	360	8	2880	1036800	46656000	8988506172
BTC_ai_ibc_var18	360	360	360	8	2880	1036800	46656000	8988001956
BTC_ai_ibc_var18	360	360	360	8	2880	1036800	46656000	9021742452
BTC_ai_ibc_var18	360	360	360	8	2880	1036800	46656000	8999610903
BTC_ai_ibc_var18	392	392	392	8	3136	1229312	60236288	11658866508
BTC_ai_ibc_var18	392	392	392	8	3136	1229312	60236288	11676007422
BTC_ai_ibc_var18	392	392	392	8	3136	1229312	60236288	11659208382
BTC_ai_ibc_var18	392	392	392	8	3136	1229312	60236288	11673722952
BTC_ai_ibc_var18	392	392	392	8	3136	1229312	60236288	11658759084
BTC_ai_ibc_var18	424	424	424	8	3392	1438208	76225024	14746333689
BTC_ai_ibc_var18	424	424	424	8	3392	1438208	76225024	14735887074
BTC_ai_ibc_var18	424	424	424	8	3392	1438208	76225024	14751896859
BTC_ai_ibc_var18	424	424	424	8	3392	1438208	76225024	14749188309
BTC_ai_ibc_var18	424	424	424	8	3392	1438208	76225024	14733799056
BTC_ai_ibc_var18	456	456	456	8	3648	1663488	94818816	18401580846
BTC_ai_ibc_var18	456	456	456	8	3648	1663488	94818816	18438017643
BTC_ai_ibc_var18	456	456	456	8	3648	1663488	94818816	18406585197
BTC_ai_ibc_var18	456	456	456	8	3648	1663488	94818816	18393968664
BTC_ai_ibc_var18	456	456	456	8	3648	1663488	94818816	18392282496
BTC_ai_ibc_var18	488	488	488	8	3904	1905152	116214272	22954738644
BTC_ai_ibc_var18	488	488	488	8	3904	1905152	116214272	22913953344
BTC_ai_ibc_var18	488	488	488	8	3904	1905152	116214272	22931224731
BTC_ai_ibc_var18	488	488	488	8	3904	1905152	116214272	22915580103
BTC_ai_ibc_var18	488	488	488	8	3904	1905152	116214272	22923466254
BTC_ai_ibc_var18	520	520	520	8	4160	2163200	140608000	28340457156
BTC_ai_ibc_var18	520	520	520	8	4160	2163200	140608000	28305399564
BTC_ai_ibc_var18	520	520	520	8	4160	2163200	140608000	28309254651
BTC_ai_ibc_var18	520	520	520	8	4160	2163200	140608000	28314082404
BTC_ai_ibc_var18	520	520	520	8	4160	2163200	140608000	28303885962
BTC_ai_ibc_var18	552	552	552	8	4416	2437632	168196608	33770836395
BTC_ai_ibc_var18	552	552	552	8	4416	2437632	168196608	33863092983
BTC_ai_ibc_var18	552	552	552	8	4416	2437632	168196608	33786018045
BTC_ai_ibc_var18	552	552	552	8	4416	2437632	168196608	33804657882
BTC_ai_ibc_var18	552	552	552	8	4416	2437632	168196608	33778134990
BTC_ai_ibc_var18	584	584	584	8	4672	2728448	199176704	40325853159
BTC_ai_ibc_var18	584	584	584	8	4672	2728448	199176704	40443038991
BTC_ai_ibc_var18	584	584	584	8	4672	2728448	199176704	40334295141
BTC_ai_ibc_var18	584	584	584	8	4672	2728448	199176704	40319994852
BTC_ai_ibc_var18	584	584	584	8	4672	2728448	199176704	40325644305
BTC_ai_ibc_var18	616	616	616	8	4928	3035648	233744896	47748539187
BTC_ai_ibc_var18	616	616	616	8	4928	3035648	233744896	47718551484
BTC_ai_ibc_var18	616	616	616	8	4928	3035648	233744896	47718490914
BTC_ai_ibc_var18	616	616	616	8	4928	3035648	233744896	47731598748
BTC_ai_ibc_var18	616	616	616	8	4928	3035648	233744896	47739259782
BTC_ai_ibc_var18	648	648	648	8	5184	3359232	272097792	55852549497
BTC_ai_ibc_var18	648	648	648	8	5184	3359232	272097792	55847253123
BTC_ai_ibc_var18	648	648	648	8	5184	3359232	272097792	55879073613
BTC_ai_ibc_var18	648	648	648	8	5184	3359232	272097792	55852518825
BTC_ai_ibc_var18	648	648	648	8	5184	3359232	272097792	55867290372
BTC_ai_ibc_var18	680	680	680	8	5440	3699200	314432000	64209858921
BTC_ai_ibc_var18	680	680	680	8	5440	3699200	314432000	64185809625
BTC_ai_ibc_var18	680	680	680	8	5440	3699200	314432000	64148937156
BTC_ai_ibc_var18	680	680	680	8	5440	3699200	314432000	64210598046
BTC_ai_ibc_var18	680	680	680	8	5440	3699200	314432000	64151409294
BTC_ai_ibc_var18	712	712	712	8	5696	4055552	360944128	73610736732
BTC_ai_ibc_var18	712	712	712	8	5696	4055552	360944128	73667243286
BTC_ai_ibc_var18	712	712	712	8	5696	4055552	360944128	73630574064
BTC_ai_ibc_var18	712	712	712	8	5696	4055552	360944128	73649197503
BTC_ai_ibc_var18	712	712	712	8	5696	4055552	360944128	73616084532
BTC_ai_ibc_var18	744	744	744	8	5952	4428288	411830784	84710291535
BTC_ai_ibc_var18	744	744	744	8	5952	4428288	411830784	84778027992
BTC_ai_ibc_var18	744	744	744	8	5952	4428288	411830784	84757601916
BTC_ai_ibc_var18	744	744	744	8	5952	4428288	411830784	84819672918
BTC_ai_ibc_var18	744	744	744	8	5952	4428288	411830784	84719301651
BTC_ai_ibc_var18	776	776	776	8	6208	4817408	467288576	97094652867
BTC_ai_ibc_var18	776	776	776	8	6208	4817408	467288576	97026673563
BTC_ai_ibc_var18	776	776	776	8	6208	4817408	467288576	97030429326
BTC_ai_ibc_var18	776	776	776	8	6208	4817408	467288576	97031745135
BTC_ai_ibc_var18	776	776	776	8	6208	4817408	467288576	97007463009
BTC_ai_ibc_var18	808	808	808	8	6464	5222912	527514112	110613679578
BTC_ai_ibc_var18	808	808	808	8	6464	5222912	527514112	110638721961
BTC_ai_ibc_var18	808	808	808	8	6464	5222912	527514112	110646618966
BTC_ai_ibc_var18	808	808	808	8	6464	5222912	527514112	110887094421
BTC_ai_ibc_var18	808	808	808	8	6464	5222912	527514112	110798221059
BTC_ai_ibc_var18	840	840	840	8	6720	5644800	592704000	125328355641
BTC_ai_ibc_var18	840	840	840	8	6720	5644800	592704000	125097683688
BTC_ai_ibc_var18	840	840	840	8	6720	5644800	592704000	125066976246
BTC_ai_ibc_var18	840	840	840	8	6720	5644800	592704000	125127005427
BTC_ai_ibc_var18	840	840	840	8	6720	5644800	592704000	125179015644
BTC_ai_ibc_var18	872	872	872	8	6976	6083072	663054848	139660101747
BTC_ai_ibc_var18	872	872	872	8	6976	6083072	663054848	139782688443
BTC_ai_ibc_var18	872	872	872	8	6976	6083072	663054848	139686763032
BTC_ai_ibc_var18	872	872	872	8	6976	6083072	663054848	139665921183
BTC_ai_ibc_var18	872	872	872	8	6976	6083072	663054848	139673846709
BTC_ai_ibc_var18	904	904	904	8	7232	6537728	738763264	156001080411
BTC_ai_ibc_var18	904	904	904	8	7232	6537728	738763264	156025346751
BTC_ai_ibc_var18	904	904	904	8	7232	6537728	738763264	156030345558
BTC_ai_ibc_var18	904	904	904	8	7232	6537728	738763264	155983986117
BTC_ai_ibc_var18	904	904	904	8	7232	6537728	738763264	156001726377
BTC_ai_ibc_var18	936	936	936	8	7488	7008768	820025856	172602899289
BTC_ai_ibc_var18	936	936	936	8	7488	7008768	820025856	172647206415
BTC_ai_ibc_var18	936	936	936	8	7488	7008768	820025856	172898106318
BTC_ai_ibc_var18	936	936	936	8	7488	7008768	820025856	172595132937
BTC_ai_ibc_var18	936	936	936	8	7488	7008768	820025856	172574885655
BTC_ai_ibc_var18	968	968	968	8	7744	7496192	907039232	191884475547
BTC_ai_ibc_var18	968	968	968	8	7744	7496192	907039232	191590018290
BTC_ai_ibc_var18	968	968	968	8	7744	7496192	907039232	191601230949
BTC_ai_ibc_var18	968	968	968	8	7744	7496192	907039232	191553580917
BTC_ai_ibc_var18	968	968	968	8	7744	7496192	907039232	191809996686
BTC_ai_ibc_var18	1000	1000	1000	8	8000	8000000	1000000000	214464301470
BTC_ai_ibc_var18	1000	1000	1000	8	8000	8000000	1000000000	214933448043
BTC_ai_ibc_var18	1000	1000	1000	8	8000	8000000	1000000000	215124103620
BTC_ai_ibc_var18	1000	1000	1000	8	8000	8000000	1000000000	214574596857
BTC_ai_ibc_var18	1000	1000	1000	8	8000	8000000	1000000000	214294765842


==> figures/data/pred/meas/var19.dat <==
BTC_ai_ibc_var19	8	8	8	8	64	512	512	73215009
BTC_ai_ibc_var19	8	8	8	8	64	512	512	50148
BTC_ai_ibc_var19	8	8	8	8	64	512	512	63090
BTC_ai_ibc_var19	8	8	8	8	64	512	512	33156
BTC_ai_ibc_var19	8	8	8	8	64	512	512	33120
BTC_ai_ibc_var19	40	40	40	8	320	12800	64000	1521135
BTC_ai_ibc_var19	40	40	40	8	320	12800	64000	1294785
BTC_ai_ibc_var19	40	40	40	8	320	12800	64000	1292832
BTC_ai_ibc_var19	40	40	40	8	320	12800	64000	1300923
BTC_ai_ibc_var19	40	40	40	8	320	12800	64000	1292994
BTC_ai_ibc_var19	72	72	72	8	576	41472	373248	6449184
BTC_ai_ibc_var19	72	72	72	8	576	41472	373248	5559921
BTC_ai_ibc_var19	72	72	72	8	576	41472	373248	5552478
BTC_ai_ibc_var19	72	72	72	8	576	41472	373248	5545287
BTC_ai_ibc_var19	72	72	72	8	576	41472	373248	5545512
BTC_ai_ibc_var19	104	104	104	8	832	86528	1124864	20224323
BTC_ai_ibc_var19	104	104	104	8	832	86528	1124864	21418722
BTC_ai_ibc_var19	104	104	104	8	832	86528	1124864	21416517
BTC_ai_ibc_var19	104	104	104	8	832	86528	1124864	21387024
BTC_ai_ibc_var19	104	104	104	8	832	86528	1124864	21340197
BTC_ai_ibc_var19	136	136	136	8	1088	147968	2515456	46117647
BTC_ai_ibc_var19	136	136	136	8	1088	147968	2515456	46937439
BTC_ai_ibc_var19	136	136	136	8	1088	147968	2515456	46852893
BTC_ai_ibc_var19	136	136	136	8	1088	147968	2515456	46923309
BTC_ai_ibc_var19	136	136	136	8	1088	147968	2515456	46939131
BTC_ai_ibc_var19	168	168	168	8	1344	225792	4741632	86468085
BTC_ai_ibc_var19	168	168	168	8	1344	225792	4741632	86786622
BTC_ai_ibc_var19	168	168	168	8	1344	225792	4741632	86787423
BTC_ai_ibc_var19	168	168	168	8	1344	225792	4741632	86954994
BTC_ai_ibc_var19	168	168	168	8	1344	225792	4741632	86731596
BTC_ai_ibc_var19	200	200	200	8	1600	320000	8000000	144534024
BTC_ai_ibc_var19	200	200	200	8	1600	320000	8000000	144764991
BTC_ai_ibc_var19	200	200	200	8	1600	320000	8000000	144773361
BTC_ai_ibc_var19	200	200	200	8	1600	320000	8000000	144820872
BTC_ai_ibc_var19	200	200	200	8	1600	320000	8000000	144749826
BTC_ai_ibc_var19	232	232	232	8	1856	430592	12487168	218240820
BTC_ai_ibc_var19	232	232	232	8	1856	430592	12487168	218547945
BTC_ai_ibc_var19	232	232	232	8	1856	430592	12487168	218524266
BTC_ai_ibc_var19	232	232	232	8	1856	430592	12487168	218597607
BTC_ai_ibc_var19	232	232	232	8	1856	430592	12487168	218577987
BTC_ai_ibc_var19	264	264	264	8	2112	557568	18399744	314838090
BTC_ai_ibc_var19	264	264	264	8	2112	557568	18399744	314440452
BTC_ai_ibc_var19	264	264	264	8	2112	557568	18399744	314652285
BTC_ai_ibc_var19	264	264	264	8	2112	557568	18399744	314302230
BTC_ai_ibc_var19	264	264	264	8	2112	557568	18399744	314416917
BTC_ai_ibc_var19	296	296	296	8	2368	700928	25934336	455724837
BTC_ai_ibc_var19	296	296	296	8	2368	700928	25934336	449796258
BTC_ai_ibc_var19	296	296	296	8	2368	700928	25934336	449626122
BTC_ai_ibc_var19	296	296	296	8	2368	700928	25934336	449661213
BTC_ai_ibc_var19	296	296	296	8	2368	700928	25934336	449741376
BTC_ai_ibc_var19	328	328	328	8	2624	860672	35287552	615889566
BTC_ai_ibc_var19	328	328	328	8	2624	860672	35287552	615674142
BTC_ai_ibc_var19	328	328	328	8	2624	860672	35287552	615253869
BTC_ai_ibc_var19	328	328	328	8	2624	860672	35287552	615151332
BTC_ai_ibc_var19	328	328	328	8	2624	860672	35287552	613784916
BTC_ai_ibc_var19	360	360	360	8	2880	1036800	46656000	812289726
BTC_ai_ibc_var19	360	360	360	8	2880	1036800	46656000	812035638
BTC_ai_ibc_var19	360	360	360	8	2880	1036800	46656000	810719073
BTC_ai_ibc_var19	360	360	360	8	2880	1036800	46656000	813689325
BTC_ai_ibc_var19	360	360	360	8	2880	1036800	46656000	811979523
BTC_ai_ibc_var19	392	392	392	8	3136	1229312	60236288	1073596293
BTC_ai_ibc_var19	392	392	392	8	3136	1229312	60236288	1071839772
BTC_ai_ibc_var19	392	392	392	8	3136	1229312	60236288	1073072736
BTC_ai_ibc_var19	392	392	392	8	3136	1229312	60236288	1070215974
BTC_ai_ibc_var19	392	392	392	8	3136	1229312	60236288	1075840605
BTC_ai_ibc_var19	424	424	424	8	3392	1438208	76225024	1387463022
BTC_ai_ibc_var19	424	424	424	8	3392	1438208	76225024	1391722668
BTC_ai_ibc_var19	424	424	424	8	3392	1438208	76225024	1389018087
BTC_ai_ibc_var19	424	424	424	8	3392	1438208	76225024	1392777981
BTC_ai_ibc_var19	424	424	424	8	3392	1438208	76225024	1391508270
BTC_ai_ibc_var19	456	456	456	8	3648	1663488	94818816	1789791084
BTC_ai_ibc_var19	456	456	456	8	3648	1663488	94818816	1794170520
BTC_ai_ibc_var19	456	456	456	8	3648	1663488	94818816	1786911129
BTC_ai_ibc_var19	456	456	456	8	3648	1663488	94818816	1784609172
BTC_ai_ibc_var19	456	456	456	8	3648	1663488	94818816	1790479242
BTC_ai_ibc_var19	488	488	488	8	3904	1905152	116214272	2221399971
BTC_ai_ibc_var19	488	488	488	8	3904	1905152	116214272	2200119246
BTC_ai_ibc_var19	488	488	488	8	3904	1905152	116214272	2198952117
BTC_ai_ibc_var19	488	488	488	8	3904	1905152	116214272	2204056467
BTC_ai_ibc_var19	488	488	488	8	3904	1905152	116214272	2201680386
BTC_ai_ibc_var19	520	520	520	8	4160	2163200	140608000	2706230196
BTC_ai_ibc_var19	520	520	520	8	4160	2163200	140608000	2705664996
BTC_ai_ibc_var19	520	520	520	8	4160	2163200	140608000	2710309824
BTC_ai_ibc_var19	520	520	520	8	4160	2163200	140608000	2707890318
BTC_ai_ibc_var19	520	520	520	8	4160	2163200	140608000	2703959541
BTC_ai_ibc_var19	552	552	552	8	4416	2437632	168196608	3250776258
BTC_ai_ibc_var19	552	552	552	8	4416	2437632	168196608	3260844153
BTC_ai_ibc_var19	552	552	552	8	4416	2437632	168196608	3248398638
BTC_ai_ibc_var19	552	552	552	8	4416	2437632	168196608	3252520584
BTC_ai_ibc_var19	552	552	552	8	4416	2437632	168196608	3250389159
BTC_ai_ibc_var19	584	584	584	8	4672	2728448	199176704	3899853432
BTC_ai_ibc_var19	584	584	584	8	4672	2728448	199176704	3903070014
BTC_ai_ibc_var19	584	584	584	8	4672	2728448	199176704	3889632141
BTC_ai_ibc_var19	584	584	584	8	4672	2728448	199176704	3888379854
BTC_ai_ibc_var19	584	584	584	8	4672	2728448	199176704	3888417087
BTC_ai_ibc_var19	616	616	616	8	4928	3035648	233744896	4541900139
BTC_ai_ibc_var19	616	616	616	8	4928	3035648	233744896	4551338061
BTC_ai_ibc_var19	616	616	616	8	4928	3035648	233744896	4548465747
BTC_ai_ibc_var19	616	616	616	8	4928	3035648	233744896	4544946486
BTC_ai_ibc_var19	616	616	616	8	4928	3035648	233744896	4542927516
BTC_ai_ibc_var19	648	648	648	8	5184	3359232	272097792	5314927410
BTC_ai_ibc_var19	648	648	648	8	5184	3359232	272097792	5345907858
BTC_ai_ibc_var19	648	648	648	8	5184	3359232	272097792	5319685224
BTC_ai_ibc_var19	648	648	648	8	5184	3359232	272097792	5368540149
BTC_ai_ibc_var19	648	648	648	8	5184	3359232	272097792	5320327527
BTC_ai_ibc_var19	680	680	680	8	5440	3699200	314432000	6225167322
BTC_ai_ibc_var19	680	680	680	8	5440	3699200	314432000	6234507504
BTC_ai_ibc_var19	680	680	680	8	5440	3699200	314432000	6226902918
BTC_ai_ibc_var19	680	680	680	8	5440	3699200	314432000	6231285684
BTC_ai_ibc_var19	680	680	680	8	5440	3699200	314432000	6269027706
BTC_ai_ibc_var19	712	712	712	8	5696	4055552	360944128	7150672917
BTC_ai_ibc_var19	712	712	712	8	5696	4055552	360944128	7146965673
BTC_ai_ibc_var19	712	712	712	8	5696	4055552	360944128	7155436707
BTC_ai_ibc_var19	712	712	712	8	5696	4055552	360944128	7153874568
BTC_ai_ibc_var19	712	712	712	8	5696	4055552	360944128	7149156939
BTC_ai_ibc_var19	744	744	744	8	5952	4428288	411830784	8142643431
BTC_ai_ibc_var19	744	744	744	8	5952	4428288	411830784	8117908407
BTC_ai_ibc_var19	744	744	744	8	5952	4428288	411830784	8112600882
BTC_ai_ibc_var19	744	744	744	8	5952	4428288	411830784	8121916467
BTC_ai_ibc_var19	744	744	744	8	5952	4428288	411830784	8114842773
BTC_ai_ibc_var19	776	776	776	8	6208	4817408	467288576	9249191847
BTC_ai_ibc_var19	776	776	776	8	6208	4817408	467288576	9275444298
BTC_ai_ibc_var19	776	776	776	8	6208	4817408	467288576	9239992938
BTC_ai_ibc_var19	776	776	776	8	6208	4817408	467288576	9265489776
BTC_ai_ibc_var19	776	776	776	8	6208	4817408	467288576	9248440239
BTC_ai_ibc_var19	808	808	808	8	6464	5222912	527514112	10495814463
BTC_ai_ibc_var19	808	808	808	8	6464	5222912	527514112	10508639661
BTC_ai_ibc_var19	808	808	808	8	6464	5222912	527514112	10456834635
BTC_ai_ibc_var19	808	808	808	8	6464	5222912	527514112	10476926118
BTC_ai_ibc_var19	808	808	808	8	6464	5222912	527514112	10464230061
BTC_ai_ibc_var19	840	840	840	8	6720	5644800	592704000	11719504755
BTC_ai_ibc_var19	840	840	840	8	6720	5644800	592704000	11683867392
BTC_ai_ibc_var19	840	840	840	8	6720	5644800	592704000	11688454539
BTC_ai_ibc_var19	840	840	840	8	6720	5644800	592704000	11687506749
BTC_ai_ibc_var19	840	840	840	8	6720	5644800	592704000	11692377018
BTC_ai_ibc_var19	872	872	872	8	6976	6083072	663054848	13190353596
BTC_ai_ibc_var19	872	872	872	8	6976	6083072	663054848	13191207183
BTC_ai_ibc_var19	872	872	872	8	6976	6083072	663054848	13231259388
BTC_ai_ibc_var19	872	872	872	8	6976	6083072	663054848	13191921594
BTC_ai_ibc_var19	872	872	872	8	6976	6083072	663054848	13196571480
BTC_ai_ibc_var19	904	904	904	8	7232	6537728	738763264	14733785547
BTC_ai_ibc_var19	904	904	904	8	7232	6537728	738763264	14756880582
BTC_ai_ibc_var19	904	904	904	8	7232	6537728	738763264	14727121596
BTC_ai_ibc_var19	904	904	904	8	7232	6537728	738763264	14754904704
BTC_ai_ibc_var19	904	904	904	8	7232	6537728	738763264	14718553479
BTC_ai_ibc_var19	936	936	936	8	7488	7008768	820025856	16286453370
BTC_ai_ibc_var19	936	936	936	8	7488	7008768	820025856	16296963435
BTC_ai_ibc_var19	936	936	936	8	7488	7008768	820025856	16273721304
BTC_ai_ibc_var19	936	936	936	8	7488	7008768	820025856	16284611484
BTC_ai_ibc_var19	936	936	936	8	7488	7008768	820025856	16303570371
BTC_ai_ibc_var19	968	968	968	8	7744	7496192	907039232	18006682131
BTC_ai_ibc_var19	968	968	968	8	7744	7496192	907039232	18024077889
BTC_ai_ibc_var19	968	968	968	8	7744	7496192	907039232	18085875336
BTC_ai_ibc_var19	968	968	968	8	7744	7496192	907039232	18012832011
BTC_ai_ibc_var19	968	968	968	8	7744	7496192	907039232	18020195469
BTC_ai_ibc_var19	1000	1000	1000	8	8000	8000000	1000000000	19867729068
BTC_ai_ibc_var19	1000	1000	1000	8	8000	8000000	1000000000	19849215627
BTC_ai_ibc_var19	1000	1000	1000	8	8000	8000000	1000000000	19857229083
BTC_ai_ibc_var19	1000	1000	1000	8	8000	8000000	1000000000	19851961086
BTC_ai_ibc_var19	1000	1000	1000	8	8000	8000000	1000000000	19852026318


==> figures/data/pred/meas/var2.dat <==
BTC_ai_ibc_var2	8	8	8	8	64	512	512	90771417
BTC_ai_ibc_var2	8	8	8	8	64	512	512	36126
BTC_ai_ibc_var2	8	8	8	8	64	512	512	36090
BTC_ai_ibc_var2	8	8	8	8	64	512	512	217062
BTC_ai_ibc_var2	8	8	8	8	64	512	512	36144
BTC_ai_ibc_var2	40	40	40	8	320	12800	64000	5486697
BTC_ai_ibc_var2	40	40	40	8	320	12800	64000	4563144
BTC_ai_ibc_var2	40	40	40	8	320	12800	64000	4534317
BTC_ai_ibc_var2	40	40	40	8	320	12800	64000	4545882
BTC_ai_ibc_var2	40	40	40	8	320	12800	64000	4532679
BTC_ai_ibc_var2	72	72	72	8	576	41472	373248	32078970
BTC_ai_ibc_var2	72	72	72	8	576	41472	373248	27069246
BTC_ai_ibc_var2	72	72	72	8	576	41472	373248	26676054
BTC_ai_ibc_var2	72	72	72	8	576	41472	373248	26668134
BTC_ai_ibc_var2	72	72	72	8	576	41472	373248	26662068
BTC_ai_ibc_var2	104	104	104	8	832	86528	1124864	98429481
BTC_ai_ibc_var2	104	104	104	8	832	86528	1124864	99285525
BTC_ai_ibc_var2	104	104	104	8	832	86528	1124864	99149364
BTC_ai_ibc_var2	104	104	104	8	832	86528	1124864	99154557
BTC_ai_ibc_var2	104	104	104	8	832	86528	1124864	99250335
BTC_ai_ibc_var2	136	136	136	8	1088	147968	2515456	230386680
BTC_ai_ibc_var2	136	136	136	8	1088	147968	2515456	230210649
BTC_ai_ibc_var2	136	136	136	8	1088	147968	2515456	230106033
BTC_ai_ibc_var2	136	136	136	8	1088	147968	2515456	230165856
BTC_ai_ibc_var2	136	136	136	8	1088	147968	2515456	230002272
BTC_ai_ibc_var2	168	168	168	8	1344	225792	4741632	458798850
BTC_ai_ibc_var2	168	168	168	8	1344	225792	4741632	456268833
BTC_ai_ibc_var2	168	168	168	8	1344	225792	4741632	456115653
BTC_ai_ibc_var2	168	168	168	8	1344	225792	4741632	456198174
BTC_ai_ibc_var2	168	168	168	8	1344	225792	4741632	456653808
BTC_ai_ibc_var2	200	200	200	8	1600	320000	8000000	1391029956
BTC_ai_ibc_var2	200	200	200	8	1600	320000	8000000	1392318351
BTC_ai_ibc_var2	200	200	200	8	1600	320000	8000000	1396455174
BTC_ai_ibc_var2	200	200	200	8	1600	320000	8000000	1389616758
BTC_ai_ibc_var2	200	200	200	8	1600	320000	8000000	1404624834
BTC_ai_ibc_var2	232	232	232	8	1856	430592	12487168	4750190451
BTC_ai_ibc_var2	232	232	232	8	1856	430592	12487168	4697717544
BTC_ai_ibc_var2	232	232	232	8	1856	430592	12487168	4694690853
BTC_ai_ibc_var2	232	232	232	8	1856	430592	12487168	4696149168
BTC_ai_ibc_var2	232	232	232	8	1856	430592	12487168	4700972511
BTC_ai_ibc_var2	264	264	264	8	2112	557568	18399744	7438453641
BTC_ai_ibc_var2	264	264	264	8	2112	557568	18399744	7417102563
BTC_ai_ibc_var2	264	264	264	8	2112	557568	18399744	7416618966
BTC_ai_ibc_var2	264	264	264	8	2112	557568	18399744	7423067007
BTC_ai_ibc_var2	264	264	264	8	2112	557568	18399744	7414871409
BTC_ai_ibc_var2	296	296	296	8	2368	700928	25934336	10465834419
BTC_ai_ibc_var2	296	296	296	8	2368	700928	25934336	10506363417
BTC_ai_ibc_var2	296	296	296	8	2368	700928	25934336	10461075102
BTC_ai_ibc_var2	296	296	296	8	2368	700928	25934336	10470280545
BTC_ai_ibc_var2	296	296	296	8	2368	700928	25934336	10466589393
BTC_ai_ibc_var2	328	328	328	8	2624	860672	35287552	14054024340
BTC_ai_ibc_var2	328	328	328	8	2624	860672	35287552	14014030122
BTC_ai_ibc_var2	328	328	328	8	2624	860672	35287552	14029821414
BTC_ai_ibc_var2	328	328	328	8	2624	860672	35287552	14046525351
BTC_ai_ibc_var2	328	328	328	8	2624	860672	35287552	14014454274
BTC_ai_ibc_var2	360	360	360	8	2880	1036800	46656000	18913462893
BTC_ai_ibc_var2	360	360	360	8	2880	1036800	46656000	18872719911
BTC_ai_ibc_var2	360	360	360	8	2880	1036800	46656000	18852513822
BTC_ai_ibc_var2	360	360	360	8	2880	1036800	46656000	18883650672
BTC_ai_ibc_var2	360	360	360	8	2880	1036800	46656000	18858570471
BTC_ai_ibc_var2	392	392	392	8	3136	1229312	60236288	24000945768
BTC_ai_ibc_var2	392	392	392	8	3136	1229312	60236288	23960680650
BTC_ai_ibc_var2	392	392	392	8	3136	1229312	60236288	23991581286
BTC_ai_ibc_var2	392	392	392	8	3136	1229312	60236288	24016100202
BTC_ai_ibc_var2	392	392	392	8	3136	1229312	60236288	24115949280
BTC_ai_ibc_var2	424	424	424	8	3392	1438208	76225024	30817531098
BTC_ai_ibc_var2	424	424	424	8	3392	1438208	76225024	30858742134
BTC_ai_ibc_var2	424	424	424	8	3392	1438208	76225024	30831705756
BTC_ai_ibc_var2	424	424	424	8	3392	1438208	76225024	30808554921
BTC_ai_ibc_var2	424	424	424	8	3392	1438208	76225024	30940909200
BTC_ai_ibc_var2	456	456	456	8	3648	1663488	94818816	37779045399
BTC_ai_ibc_var2	456	456	456	8	3648	1663488	94818816	37774175436
BTC_ai_ibc_var2	456	456	456	8	3648	1663488	94818816	37766958804
BTC_ai_ibc_var2	456	456	456	8	3648	1663488	94818816	37805336739
BTC_ai_ibc_var2	456	456	456	8	3648	1663488	94818816	37828486602
BTC_ai_ibc_var2	488	488	488	8	3904	1905152	116214272	47125568457
BTC_ai_ibc_var2	488	488	488	8	3904	1905152	116214272	47101391226
BTC_ai_ibc_var2	488	488	488	8	3904	1905152	116214272	47166153120
BTC_ai_ibc_var2	488	488	488	8	3904	1905152	116214272	47164648005
BTC_ai_ibc_var2	488	488	488	8	3904	1905152	116214272	47109960612
BTC_ai_ibc_var2	520	520	520	8	4160	2163200	140608000	56884173201
BTC_ai_ibc_var2	520	520	520	8	4160	2163200	140608000	56902152483
BTC_ai_ibc_var2	520	520	520	8	4160	2163200	140608000	56846998944
BTC_ai_ibc_var2	520	520	520	8	4160	2163200	140608000	56857551147
BTC_ai_ibc_var2	520	520	520	8	4160	2163200	140608000	56894759865
BTC_ai_ibc_var2	552	552	552	8	4416	2437632	168196608	67872138408
BTC_ai_ibc_var2	552	552	552	8	4416	2437632	168196608	67852449801
BTC_ai_ibc_var2	552	552	552	8	4416	2437632	168196608	67888400886
BTC_ai_ibc_var2	552	552	552	8	4416	2437632	168196608	67836436479
BTC_ai_ibc_var2	552	552	552	8	4416	2437632	168196608	67877879121
BTC_ai_ibc_var2	584	584	584	8	4672	2728448	199176704	79232730687
BTC_ai_ibc_var2	584	584	584	8	4672	2728448	199176704	79141261329
BTC_ai_ibc_var2	584	584	584	8	4672	2728448	199176704	79283711754
BTC_ai_ibc_var2	584	584	584	8	4672	2728448	199176704	79137980388
BTC_ai_ibc_var2	584	584	584	8	4672	2728448	199176704	79203570102
BTC_ai_ibc_var2	616	616	616	8	4928	3035648	233744896	94304901942
BTC_ai_ibc_var2	616	616	616	8	4928	3035648	233744896	94622703642
BTC_ai_ibc_var2	616	616	616	8	4928	3035648	233744896	94309887555
BTC_ai_ibc_var2	616	616	616	8	4928	3035648	233744896	94375659744
BTC_ai_ibc_var2	616	616	616	8	4928	3035648	233744896	94348841247
BTC_ai_ibc_var2	648	648	648	8	5184	3359232	272097792	108243136440
BTC_ai_ibc_var2	648	648	648	8	5184	3359232	272097792	108237173076
BTC_ai_ibc_var2	648	648	648	8	5184	3359232	272097792	108216286812
BTC_ai_ibc_var2	648	648	648	8	5184	3359232	272097792	108224616015
BTC_ai_ibc_var2	648	648	648	8	5184	3359232	272097792	108137537379
BTC_ai_ibc_var2	680	680	680	8	5440	3699200	314432000	126912082581
BTC_ai_ibc_var2	680	680	680	8	5440	3699200	314432000	126925278948
BTC_ai_ibc_var2	680	680	680	8	5440	3699200	314432000	126906709113
BTC_ai_ibc_var2	680	680	680	8	5440	3699200	314432000	126902509452
BTC_ai_ibc_var2	680	680	680	8	5440	3699200	314432000	127026551268
BTC_ai_ibc_var2	712	712	712	8	5696	4055552	360944128	143535612519
BTC_ai_ibc_var2	712	712	712	8	5696	4055552	360944128	143424240516
BTC_ai_ibc_var2	712	712	712	8	5696	4055552	360944128	143555981904
BTC_ai_ibc_var2	712	712	712	8	5696	4055552	360944128	143550236619
BTC_ai_ibc_var2	712	712	712	8	5696	4055552	360944128	143617534938
BTC_ai_ibc_var2	744	744	744	8	5952	4428288	411830784	166632826050
BTC_ai_ibc_var2	744	744	744	8	5952	4428288	411830784	166639374675
BTC_ai_ibc_var2	744	744	744	8	5952	4428288	411830784	166564646073
BTC_ai_ibc_var2	744	744	744	8	5952	4428288	411830784	166458091779
BTC_ai_ibc_var2	744	744	744	8	5952	4428288	411830784	166563162396
BTC_ai_ibc_var2	776	776	776	8	6208	4817408	467288576	189985404078
BTC_ai_ibc_var2	776	776	776	8	6208	4817408	467288576	189964626426
BTC_ai_ibc_var2	776	776	776	8	6208	4817408	467288576	189922958703
BTC_ai_ibc_var2	776	776	776	8	6208	4817408	467288576	189950257602
BTC_ai_ibc_var2	776	776	776	8	6208	4817408	467288576	189936552195
BTC_ai_ibc_var2	808	808	808	8	6464	5222912	527514112	213652429569
BTC_ai_ibc_var2	808	808	808	8	6464	5222912	527514112	213608674107
BTC_ai_ibc_var2	808	808	808	8	6464	5222912	527514112	213574847499
BTC_ai_ibc_var2	808	808	808	8	6464	5222912	527514112	213633685548
BTC_ai_ibc_var2	808	808	808	8	6464	5222912	527514112	213764212134
BTC_ai_ibc_var2	840	840	840	8	6720	5644800	592704000	236247954660
BTC_ai_ibc_var2	840	840	840	8	6720	5644800	592704000	236380268961
BTC_ai_ibc_var2	840	840	840	8	6720	5644800	592704000	236450038950
BTC_ai_ibc_var2	840	840	840	8	6720	5644800	592704000	236534467302
BTC_ai_ibc_var2	840	840	840	8	6720	5644800	592704000	236310142266
BTC_ai_ibc_var2	872	872	872	8	6976	6083072	663054848	269000405307
BTC_ai_ibc_var2	872	872	872	8	6976	6083072	663054848	268988351724
BTC_ai_ibc_var2	872	872	872	8	6976	6083072	663054848	268945846992
BTC_ai_ibc_var2	872	872	872	8	6976	6083072	663054848	268904153007
BTC_ai_ibc_var2	872	872	872	8	6976	6083072	663054848	269037501867
BTC_ai_ibc_var2	904	904	904	8	7232	6537728	738763264	294630791490
BTC_ai_ibc_var2	904	904	904	8	7232	6537728	738763264	294656798754
BTC_ai_ibc_var2	904	904	904	8	7232	6537728	738763264	294678655362
BTC_ai_ibc_var2	904	904	904	8	7232	6537728	738763264	294594513228
BTC_ai_ibc_var2	904	904	904	8	7232	6537728	738763264	294595132158
BTC_ai_ibc_var2	936	936	936	8	7488	7008768	820025856	332668207431
BTC_ai_ibc_var2	936	936	936	8	7488	7008768	820025856	332588489490
BTC_ai_ibc_var2	936	936	936	8	7488	7008768	820025856	332486185761
BTC_ai_ibc_var2	936	936	936	8	7488	7008768	820025856	332709736194
BTC_ai_ibc_var2	936	936	936	8	7488	7008768	820025856	332567448057
BTC_ai_ibc_var2	968	968	968	8	7744	7496192	907039232	362138649228
BTC_ai_ibc_var2	968	968	968	8	7744	7496192	907039232	362162551104
BTC_ai_ibc_var2	968	968	968	8	7744	7496192	907039232	362055451644
BTC_ai_ibc_var2	968	968	968	8	7744	7496192	907039232	362087238951
BTC_ai_ibc_var2	968	968	968	8	7744	7496192	907039232	362168791740
BTC_ai_ibc_var2	1000	1000	1000	8	8000	8000000	1000000000	406351947780
BTC_ai_ibc_var2	1000	1000	1000	8	8000	8000000	1000000000	406382757723
BTC_ai_ibc_var2	1000	1000	1000	8	8000	8000000	1000000000	406333999782
BTC_ai_ibc_var2	1000	1000	1000	8	8000	8000000	1000000000	406359643005
BTC_ai_ibc_var2	1000	1000	1000	8	8000	8000000	1000000000	406362075930


==> figures/data/pred/meas/var20.dat <==
BTC_ai_ibc_var20	8	8	8	8	64	512	512	49679703
BTC_ai_ibc_var20	8	8	8	8	64	512	512	32832
BTC_ai_ibc_var20	8	8	8	8	64	512	512	32688
BTC_ai_ibc_var20	8	8	8	8	64	512	512	32760
BTC_ai_ibc_var20	8	8	8	8	64	512	512	32697
BTC_ai_ibc_var20	40	40	40	8	320	12800	64000	2060478
BTC_ai_ibc_var20	40	40	40	8	320	12800	64000	1568313
BTC_ai_ibc_var20	40	40	40	8	320	12800	64000	1556127
BTC_ai_ibc_var20	40	40	40	8	320	12800	64000	1567818
BTC_ai_ibc_var20	40	40	40	8	320	12800	64000	1553535
BTC_ai_ibc_var20	72	72	72	8	576	41472	373248	9616905
BTC_ai_ibc_var20	72	72	72	8	576	41472	373248	7909758
BTC_ai_ibc_var20	72	72	72	8	576	41472	373248	7889625
BTC_ai_ibc_var20	72	72	72	8	576	41472	373248	7882101
BTC_ai_ibc_var20	72	72	72	8	576	41472	373248	7875972
BTC_ai_ibc_var20	104	104	104	8	832	86528	1124864	27774855
BTC_ai_ibc_var20	104	104	104	8	832	86528	1124864	29704158
BTC_ai_ibc_var20	104	104	104	8	832	86528	1124864	29869614
BTC_ai_ibc_var20	104	104	104	8	832	86528	1124864	29722788
BTC_ai_ibc_var20	104	104	104	8	832	86528	1124864	29675736
BTC_ai_ibc_var20	136	136	136	8	1088	147968	2515456	61353441
BTC_ai_ibc_var20	136	136	136	8	1088	147968	2515456	62179794
BTC_ai_ibc_var20	136	136	136	8	1088	147968	2515456	62063415
BTC_ai_ibc_var20	136	136	136	8	1088	147968	2515456	62120844
BTC_ai_ibc_var20	136	136	136	8	1088	147968	2515456	62049024
BTC_ai_ibc_var20	168	168	168	8	1344	225792	4741632	115109298
BTC_ai_ibc_var20	168	168	168	8	1344	225792	4741632	115483014
BTC_ai_ibc_var20	168	168	168	8	1344	225792	4741632	115577469
BTC_ai_ibc_var20	168	168	168	8	1344	225792	4741632	115479792
BTC_ai_ibc_var20	168	168	168	8	1344	225792	4741632	115525683
BTC_ai_ibc_var20	200	200	200	8	1600	320000	8000000	189789579
BTC_ai_ibc_var20	200	200	200	8	1600	320000	8000000	189774837
BTC_ai_ibc_var20	200	200	200	8	1600	320000	8000000	189673056
BTC_ai_ibc_var20	200	200	200	8	1600	320000	8000000	189921366
BTC_ai_ibc_var20	200	200	200	8	1600	320000	8000000	189786438
BTC_ai_ibc_var20	232	232	232	8	1856	430592	12487168	290863800
BTC_ai_ibc_var20	232	232	232	8	1856	430592	12487168	290893473
BTC_ai_ibc_var20	232	232	232	8	1856	430592	12487168	291275136
BTC_ai_ibc_var20	232	232	232	8	1856	430592	12487168	290774898
BTC_ai_ibc_var20	232	232	232	8	1856	430592	12487168	291093390
BTC_ai_ibc_var20	264	264	264	8	2112	557568	18399744	416676357
BTC_ai_ibc_var20	264	264	264	8	2112	557568	18399744	416529927
BTC_ai_ibc_var20	264	264	264	8	2112	557568	18399744	416145852
BTC_ai_ibc_var20	264	264	264	8	2112	557568	18399744	416397024
BTC_ai_ibc_var20	264	264	264	8	2112	557568	18399744	416335041
BTC_ai_ibc_var20	296	296	296	8	2368	700928	25934336	587372661
BTC_ai_ibc_var20	296	296	296	8	2368	700928	25934336	587035224
BTC_ai_ibc_var20	296	296	296	8	2368	700928	25934336	586998225
BTC_ai_ibc_var20	296	296	296	8	2368	700928	25934336	587095947
BTC_ai_ibc_var20	296	296	296	8	2368	700928	25934336	587290257
BTC_ai_ibc_var20	328	328	328	8	2624	860672	35287552	793497465
BTC_ai_ibc_var20	328	328	328	8	2624	860672	35287552	792414927
BTC_ai_ibc_var20	328	328	328	8	2624	860672	35287552	792991557
BTC_ai_ibc_var20	328	328	328	8	2624	860672	35287552	792907965
BTC_ai_ibc_var20	328	328	328	8	2624	860672	35287552	793346769
BTC_ai_ibc_var20	360	360	360	8	2880	1036800	46656000	1046216817
BTC_ai_ibc_var20	360	360	360	8	2880	1036800	46656000	1041254721
BTC_ai_ibc_var20	360	360	360	8	2880	1036800	46656000	1042282287
BTC_ai_ibc_var20	360	360	360	8	2880	1036800	46656000	1041255063
BTC_ai_ibc_var20	360	360	360	8	2880	1036800	46656000	1043368740
BTC_ai_ibc_var20	392	392	392	8	3136	1229312	60236288	1332836856
BTC_ai_ibc_var20	392	392	392	8	3136	1229312	60236288	1331472501
BTC_ai_ibc_var20	392	392	392	8	3136	1229312	60236288	1332135936
BTC_ai_ibc_var20	392	392	392	8	3136	1229312	60236288	1331825094
BTC_ai_ibc_var20	392	392	392	8	3136	1229312	60236288	1332135855
BTC_ai_ibc_var20	424	424	424	8	3392	1438208	76225024	1684909278
BTC_ai_ibc_var20	424	424	424	8	3392	1438208	76225024	1685534454
BTC_ai_ibc_var20	424	424	424	8	3392	1438208	76225024	1710595629
BTC_ai_ibc_var20	424	424	424	8	3392	1438208	76225024	1685295576
BTC_ai_ibc_var20	424	424	424	8	3392	1438208	76225024	1685447955
BTC_ai_ibc_var20	456	456	456	8	3648	1663488	94818816	2096094168
BTC_ai_ibc_var20	456	456	456	8	3648	1663488	94818816	2094731829
BTC_ai_ibc_var20	456	456	456	8	3648	1663488	94818816	2090895948
BTC_ai_ibc_var20	456	456	456	8	3648	1663488	94818816	2090088963
BTC_ai_ibc_var20	456	456	456	8	3648	1663488	94818816	2096458164
BTC_ai_ibc_var20	488	488	488	8	3904	1905152	116214272	2550221577
BTC_ai_ibc_var20	488	488	488	8	3904	1905152	116214272	2550129678
BTC_ai_ibc_var20	488	488	488	8	3904	1905152	116214272	2548488375
BTC_ai_ibc_var20	488	488	488	8	3904	1905152	116214272	2548688526
BTC_ai_ibc_var20	488	488	488	8	3904	1905152	116214272	2549181960
BTC_ai_ibc_var20	520	520	520	8	4160	2163200	140608000	3100598658
BTC_ai_ibc_var20	520	520	520	8	4160	2163200	140608000	3102484815
BTC_ai_ibc_var20	520	520	520	8	4160	2163200	140608000	3098706417
BTC_ai_ibc_var20	520	520	520	8	4160	2163200	140608000	3098354355
BTC_ai_ibc_var20	520	520	520	8	4160	2163200	140608000	3098429343
BTC_ai_ibc_var20	552	552	552	8	4416	2437632	168196608	3726195408
BTC_ai_ibc_var20	552	552	552	8	4416	2437632	168196608	3688352163
BTC_ai_ibc_var20	552	552	552	8	4416	2437632	168196608	3691920699
BTC_ai_ibc_var20	552	552	552	8	4416	2437632	168196608	3691882044
BTC_ai_ibc_var20	552	552	552	8	4416	2437632	168196608	3695206293
BTC_ai_ibc_var20	584	584	584	8	4672	2728448	199176704	4381451289
BTC_ai_ibc_var20	584	584	584	8	4672	2728448	199176704	4380381576
BTC_ai_ibc_var20	584	584	584	8	4672	2728448	199176704	4383503586
BTC_ai_ibc_var20	584	584	584	8	4672	2728448	199176704	4416784119
BTC_ai_ibc_var20	584	584	584	8	4672	2728448	199176704	4384945989
BTC_ai_ibc_var20	616	616	616	8	4928	3035648	233744896	5158871028
BTC_ai_ibc_var20	616	616	616	8	4928	3035648	233744896	5244381216
BTC_ai_ibc_var20	616	616	616	8	4928	3035648	233744896	5164003197
BTC_ai_ibc_var20	616	616	616	8	4928	3035648	233744896	5159709378
BTC_ai_ibc_var20	616	616	616	8	4928	3035648	233744896	5169408849
BTC_ai_ibc_var20	648	648	648	8	5184	3359232	272097792	6058906803
BTC_ai_ibc_var20	648	648	648	8	5184	3359232	272097792	6058347885
BTC_ai_ibc_var20	648	648	648	8	5184	3359232	272097792	6057229068
BTC_ai_ibc_var20	648	648	648	8	5184	3359232	272097792	6059584377
BTC_ai_ibc_var20	648	648	648	8	5184	3359232	272097792	6122002068
BTC_ai_ibc_var20	680	680	680	8	5440	3699200	314432000	8062678440
BTC_ai_ibc_var20	680	680	680	8	5440	3699200	314432000	8075100429
BTC_ai_ibc_var20	680	680	680	8	5440	3699200	314432000	8055753588
BTC_ai_ibc_var20	680	680	680	8	5440	3699200	314432000	8059259268
BTC_ai_ibc_var20	680	680	680	8	5440	3699200	314432000	8070439545
BTC_ai_ibc_var20	712	712	712	8	5696	4055552	360944128	9442897380
BTC_ai_ibc_var20	712	712	712	8	5696	4055552	360944128	9335152845
BTC_ai_ibc_var20	712	712	712	8	5696	4055552	360944128	9329246109
BTC_ai_ibc_var20	712	712	712	8	5696	4055552	360944128	9327499668
BTC_ai_ibc_var20	712	712	712	8	5696	4055552	360944128	9333471384
BTC_ai_ibc_var20	744	744	744	8	5952	4428288	411830784	9668282112
BTC_ai_ibc_var20	744	744	744	8	5952	4428288	411830784	9562478724
BTC_ai_ibc_var20	744	744	744	8	5952	4428288	411830784	9559538919
BTC_ai_ibc_var20	744	744	744	8	5952	4428288	411830784	9595270431
BTC_ai_ibc_var20	744	744	744	8	5952	4428288	411830784	9777445668
BTC_ai_ibc_var20	776	776	776	8	6208	4817408	467288576	12666880719
BTC_ai_ibc_var20	776	776	776	8	6208	4817408	467288576	12634090173
BTC_ai_ibc_var20	776	776	776	8	6208	4817408	467288576	12618916983
BTC_ai_ibc_var20	776	776	776	8	6208	4817408	467288576	12785621715
BTC_ai_ibc_var20	776	776	776	8	6208	4817408	467288576	12639094443
BTC_ai_ibc_var20	808	808	808	8	6464	5222912	527514112	14216809968
BTC_ai_ibc_var20	808	808	808	8	6464	5222912	527514112	14403460824
BTC_ai_ibc_var20	808	808	808	8	6464	5222912	527514112	14223926772
BTC_ai_ibc_var20	808	808	808	8	6464	5222912	527514112	14220565929
BTC_ai_ibc_var20	808	808	808	8	6464	5222912	527514112	14375496978
BTC_ai_ibc_var20	840	840	840	8	6720	5644800	592704000	27210652011
BTC_ai_ibc_var20	840	840	840	8	6720	5644800	592704000	27325904013
BTC_ai_ibc_var20	840	840	840	8	6720	5644800	592704000	27199082457
BTC_ai_ibc_var20	840	840	840	8	6720	5644800	592704000	27349193268
BTC_ai_ibc_var20	840	840	840	8	6720	5644800	592704000	27268902297
BTC_ai_ibc_var20	872	872	872	8	6976	6083072	663054848	32187111759
BTC_ai_ibc_var20	872	872	872	8	6976	6083072	663054848	32244667686
BTC_ai_ibc_var20	872	872	872	8	6976	6083072	663054848	32308299081
BTC_ai_ibc_var20	872	872	872	8	6976	6083072	663054848	32165076465
BTC_ai_ibc_var20	872	872	872	8	6976	6083072	663054848	32337284184
BTC_ai_ibc_var20	904	904	904	8	7232	6537728	738763264	43971739389
BTC_ai_ibc_var20	904	904	904	8	7232	6537728	738763264	43941839148
BTC_ai_ibc_var20	904	904	904	8	7232	6537728	738763264	44149437846
BTC_ai_ibc_var20	904	904	904	8	7232	6537728	738763264	43928970921
BTC_ai_ibc_var20	904	904	904	8	7232	6537728	738763264	43947908892
BTC_ai_ibc_var20	936	936	936	8	7488	7008768	820025856	53973178146
BTC_ai_ibc_var20	936	936	936	8	7488	7008768	820025856	53927904816
BTC_ai_ibc_var20	936	936	936	8	7488	7008768	820025856	53928198225
BTC_ai_ibc_var20	936	936	936	8	7488	7008768	820025856	53996633118
BTC_ai_ibc_var20	936	936	936	8	7488	7008768	820025856	54007739982
BTC_ai_ibc_var20	968	968	968	8	7744	7496192	907039232	63068678487
BTC_ai_ibc_var20	968	968	968	8	7744	7496192	907039232	63117962235
BTC_ai_ibc_var20	968	968	968	8	7744	7496192	907039232	63128821437
BTC_ai_ibc_var20	968	968	968	8	7744	7496192	907039232	63028496223
BTC_ai_ibc_var20	968	968	968	8	7744	7496192	907039232	63143760141
BTC_ai_ibc_var20	1000	1000	1000	8	8000	8000000	1000000000	72211714929
BTC_ai_ibc_var20	1000	1000	1000	8	8000	8000000	1000000000	72170457615
BTC_ai_ibc_var20	1000	1000	1000	8	8000	8000000	1000000000	72363590469
BTC_ai_ibc_var20	1000	1000	1000	8	8000	8000000	1000000000	72135434565
BTC_ai_ibc_var20	1000	1000	1000	8	8000	8000000	1000000000	72308593674


==> figures/data/pred/meas/var21.dat <==
BTC_ai_ibc_var21	8	8	8	8	64	512	512	51002145
BTC_ai_ibc_var21	8	8	8	8	64	512	512	50031
BTC_ai_ibc_var21	8	8	8	8	64	512	512	49869
BTC_ai_ibc_var21	8	8	8	8	64	512	512	61335
BTC_ai_ibc_var21	8	8	8	8	64	512	512	33228
BTC_ai_ibc_var21	40	40	40	8	320	12800	64000	1353483
BTC_ai_ibc_var21	40	40	40	8	320	12800	64000	1231155
BTC_ai_ibc_var21	40	40	40	8	320	12800	64000	1229769
BTC_ai_ibc_var21	40	40	40	8	320	12800	64000	1236258
BTC_ai_ibc_var21	40	40	40	8	320	12800	64000	1230102
BTC_ai_ibc_var21	72	72	72	8	576	41472	373248	6144012
BTC_ai_ibc_var21	72	72	72	8	576	41472	373248	5340951
BTC_ai_ibc_var21	72	72	72	8	576	41472	373248	5339583
BTC_ai_ibc_var21	72	72	72	8	576	41472	373248	5333958
BTC_ai_ibc_var21	72	72	72	8	576	41472	373248	5345109
BTC_ai_ibc_var21	104	104	104	8	832	86528	1124864	18732303
BTC_ai_ibc_var21	104	104	104	8	832	86528	1124864	20832741
BTC_ai_ibc_var21	104	104	104	8	832	86528	1124864	20878956
BTC_ai_ibc_var21	104	104	104	8	832	86528	1124864	20823750
BTC_ai_ibc_var21	104	104	104	8	832	86528	1124864	20951298
BTC_ai_ibc_var21	136	136	136	8	1088	147968	2515456	45111366
BTC_ai_ibc_var21	136	136	136	8	1088	147968	2515456	45416250
BTC_ai_ibc_var21	136	136	136	8	1088	147968	2515456	45521694
BTC_ai_ibc_var21	136	136	136	8	1088	147968	2515456	45452700
BTC_ai_ibc_var21	136	136	136	8	1088	147968	2515456	45429957
BTC_ai_ibc_var21	168	168	168	8	1344	225792	4741632	86462244
BTC_ai_ibc_var21	168	168	168	8	1344	225792	4741632	86509575
BTC_ai_ibc_var21	168	168	168	8	1344	225792	4741632	86310387
BTC_ai_ibc_var21	168	168	168	8	1344	225792	4741632	86465619
BTC_ai_ibc_var21	168	168	168	8	1344	225792	4741632	86431581
BTC_ai_ibc_var21	200	200	200	8	1600	320000	8000000	143348013
BTC_ai_ibc_var21	200	200	200	8	1600	320000	8000000	143457372
BTC_ai_ibc_var21	200	200	200	8	1600	320000	8000000	143169597
BTC_ai_ibc_var21	200	200	200	8	1600	320000	8000000	143250741
BTC_ai_ibc_var21	200	200	200	8	1600	320000	8000000	143338869
BTC_ai_ibc_var21	232	232	232	8	1856	430592	12487168	219063501
BTC_ai_ibc_var21	232	232	232	8	1856	430592	12487168	219169719
BTC_ai_ibc_var21	232	232	232	8	1856	430592	12487168	219190383
BTC_ai_ibc_var21	232	232	232	8	1856	430592	12487168	219174435
BTC_ai_ibc_var21	232	232	232	8	1856	430592	12487168	218970594
BTC_ai_ibc_var21	264	264	264	8	2112	557568	18399744	320490720
BTC_ai_ibc_var21	264	264	264	8	2112	557568	18399744	320597604
BTC_ai_ibc_var21	264	264	264	8	2112	557568	18399744	320664843
BTC_ai_ibc_var21	264	264	264	8	2112	557568	18399744	320503365
BTC_ai_ibc_var21	264	264	264	8	2112	557568	18399744	321534882
BTC_ai_ibc_var21	296	296	296	8	2368	700928	25934336	457960995
BTC_ai_ibc_var21	296	296	296	8	2368	700928	25934336	452631672
BTC_ai_ibc_var21	296	296	296	8	2368	700928	25934336	452489859
BTC_ai_ibc_var21	296	296	296	8	2368	700928	25934336	452417850
BTC_ai_ibc_var21	296	296	296	8	2368	700928	25934336	452535363
BTC_ai_ibc_var21	328	328	328	8	2624	860672	35287552	614080017
BTC_ai_ibc_var21	328	328	328	8	2624	860672	35287552	613950984
BTC_ai_ibc_var21	328	328	328	8	2624	860672	35287552	626392449
BTC_ai_ibc_var21	328	328	328	8	2624	860672	35287552	617550930
BTC_ai_ibc_var21	328	328	328	8	2624	860672	35287552	612759411
BTC_ai_ibc_var21	360	360	360	8	2880	1036800	46656000	815766309
BTC_ai_ibc_var21	360	360	360	8	2880	1036800	46656000	816617160
BTC_ai_ibc_var21	360	360	360	8	2880	1036800	46656000	815305410
BTC_ai_ibc_var21	360	360	360	8	2880	1036800	46656000	817703793
BTC_ai_ibc_var21	360	360	360	8	2880	1036800	46656000	814822668
BTC_ai_ibc_var21	392	392	392	8	3136	1229312	60236288	1067785659
BTC_ai_ibc_var21	392	392	392	8	3136	1229312	60236288	1066587750
BTC_ai_ibc_var21	392	392	392	8	3136	1229312	60236288	1067833890
BTC_ai_ibc_var21	392	392	392	8	3136	1229312	60236288	1064734560
BTC_ai_ibc_var21	392	392	392	8	3136	1229312	60236288	1062925200
BTC_ai_ibc_var21	424	424	424	8	3392	1438208	76225024	1392362640
BTC_ai_ibc_var21	424	424	424	8	3392	1438208	76225024	1393189371
BTC_ai_ibc_var21	424	424	424	8	3392	1438208	76225024	1395924192
BTC_ai_ibc_var21	424	424	424	8	3392	1438208	76225024	1399578057
BTC_ai_ibc_var21	424	424	424	8	3392	1438208	76225024	1401420006
BTC_ai_ibc_var21	456	456	456	8	3648	1663488	94818816	1801721601
BTC_ai_ibc_var21	456	456	456	8	3648	1663488	94818816	1808626221
BTC_ai_ibc_var21	456	456	456	8	3648	1663488	94818816	1802048355
BTC_ai_ibc_var21	456	456	456	8	3648	1663488	94818816	1801019754
BTC_ai_ibc_var21	456	456	456	8	3648	1663488	94818816	1800113256
BTC_ai_ibc_var21	488	488	488	8	3904	1905152	116214272	2212008750
BTC_ai_ibc_var21	488	488	488	8	3904	1905152	116214272	2211050718
BTC_ai_ibc_var21	488	488	488	8	3904	1905152	116214272	2209823964
BTC_ai_ibc_var21	488	488	488	8	3904	1905152	116214272	2216615040
BTC_ai_ibc_var21	488	488	488	8	3904	1905152	116214272	2211240438
BTC_ai_ibc_var21	520	520	520	8	4160	2163200	140608000	2732161743
BTC_ai_ibc_var21	520	520	520	8	4160	2163200	140608000	2733033474
BTC_ai_ibc_var21	520	520	520	8	4160	2163200	140608000	2750827905
BTC_ai_ibc_var21	520	520	520	8	4160	2163200	140608000	2734749369
BTC_ai_ibc_var21	520	520	520	8	4160	2163200	140608000	2733302286
BTC_ai_ibc_var21	552	552	552	8	4416	2437632	168196608	3252070035
BTC_ai_ibc_var21	552	552	552	8	4416	2437632	168196608	3253502286
BTC_ai_ibc_var21	552	552	552	8	4416	2437632	168196608	3251499147
BTC_ai_ibc_var21	552	552	552	8	4416	2437632	168196608	3265119666
BTC_ai_ibc_var21	552	552	552	8	4416	2437632	168196608	3252359754
BTC_ai_ibc_var21	584	584	584	8	4672	2728448	199176704	3878271594
BTC_ai_ibc_var21	584	584	584	8	4672	2728448	199176704	3877675344
BTC_ai_ibc_var21	584	584	584	8	4672	2728448	199176704	3874020840
BTC_ai_ibc_var21	584	584	584	8	4672	2728448	199176704	3873338721
BTC_ai_ibc_var21	584	584	584	8	4672	2728448	199176704	3872321379
BTC_ai_ibc_var21	616	616	616	8	4928	3035648	233744896	4546875240
BTC_ai_ibc_var21	616	616	616	8	4928	3035648	233744896	4531141800
BTC_ai_ibc_var21	616	616	616	8	4928	3035648	233744896	4526399268
BTC_ai_ibc_var21	616	616	616	8	4928	3035648	233744896	4523641029
BTC_ai_ibc_var21	616	616	616	8	4928	3035648	233744896	4528131993
BTC_ai_ibc_var21	648	648	648	8	5184	3359232	272097792	5299516332
BTC_ai_ibc_var21	648	648	648	8	5184	3359232	272097792	5312679129
BTC_ai_ibc_var21	648	648	648	8	5184	3359232	272097792	5306993388
BTC_ai_ibc_var21	648	648	648	8	5184	3359232	272097792	5305203918
BTC_ai_ibc_var21	648	648	648	8	5184	3359232	272097792	5321411838
BTC_ai_ibc_var21	680	680	680	8	5440	3699200	314432000	6176805480
BTC_ai_ibc_var21	680	680	680	8	5440	3699200	314432000	6120741834
BTC_ai_ibc_var21	680	680	680	8	5440	3699200	314432000	6132822480
BTC_ai_ibc_var21	680	680	680	8	5440	3699200	314432000	6121795734
BTC_ai_ibc_var21	680	680	680	8	5440	3699200	314432000	6128734581
BTC_ai_ibc_var21	712	712	712	8	5696	4055552	360944128	7037846730
BTC_ai_ibc_var21	712	712	712	8	5696	4055552	360944128	7035407946
BTC_ai_ibc_var21	712	712	712	8	5696	4055552	360944128	7078148199
BTC_ai_ibc_var21	712	712	712	8	5696	4055552	360944128	7038020241
BTC_ai_ibc_var21	712	712	712	8	5696	4055552	360944128	7044375492
BTC_ai_ibc_var21	744	744	744	8	5952	4428288	411830784	8016472404
BTC_ai_ibc_var21	744	744	744	8	5952	4428288	411830784	8022639681
BTC_ai_ibc_var21	744	744	744	8	5952	4428288	411830784	8010666774
BTC_ai_ibc_var21	744	744	744	8	5952	4428288	411830784	8021862081
BTC_ai_ibc_var21	744	744	744	8	5952	4428288	411830784	8022356739
BTC_ai_ibc_var21	776	776	776	8	6208	4817408	467288576	9111953799
BTC_ai_ibc_var21	776	776	776	8	6208	4817408	467288576	9126563760
BTC_ai_ibc_var21	776	776	776	8	6208	4817408	467288576	9113160456
BTC_ai_ibc_var21	776	776	776	8	6208	4817408	467288576	9149308290
BTC_ai_ibc_var21	776	776	776	8	6208	4817408	467288576	9124672797
BTC_ai_ibc_var21	808	808	808	8	6464	5222912	527514112	10234655262
BTC_ai_ibc_var21	808	808	808	8	6464	5222912	527514112	10251649341
BTC_ai_ibc_var21	808	808	808	8	6464	5222912	527514112	10309277943
BTC_ai_ibc_var21	808	808	808	8	6464	5222912	527514112	10238725782
BTC_ai_ibc_var21	808	808	808	8	6464	5222912	527514112	10250831889
BTC_ai_ibc_var21	840	840	840	8	6720	5644800	592704000	11544683904
BTC_ai_ibc_var21	840	840	840	8	6720	5644800	592704000	11540601108
BTC_ai_ibc_var21	840	840	840	8	6720	5644800	592704000	11552227308
BTC_ai_ibc_var21	840	840	840	8	6720	5644800	592704000	11551251438
BTC_ai_ibc_var21	840	840	840	8	6720	5644800	592704000	11546634825
BTC_ai_ibc_var21	872	872	872	8	6976	6083072	663054848	12884695380
BTC_ai_ibc_var21	872	872	872	8	6976	6083072	663054848	12870109098
BTC_ai_ibc_var21	872	872	872	8	6976	6083072	663054848	12868336449
BTC_ai_ibc_var21	872	872	872	8	6976	6083072	663054848	12856765626
BTC_ai_ibc_var21	872	872	872	8	6976	6083072	663054848	13011465942
BTC_ai_ibc_var21	904	904	904	8	7232	6537728	738763264	14352627132
BTC_ai_ibc_var21	904	904	904	8	7232	6537728	738763264	14344487802
BTC_ai_ibc_var21	904	904	904	8	7232	6537728	738763264	14433375186
BTC_ai_ibc_var21	904	904	904	8	7232	6537728	738763264	14345275473
BTC_ai_ibc_var21	904	904	904	8	7232	6537728	738763264	14351117751
BTC_ai_ibc_var21	936	936	936	8	7488	7008768	820025856	15929904357
BTC_ai_ibc_var21	936	936	936	8	7488	7008768	820025856	15864455394
BTC_ai_ibc_var21	936	936	936	8	7488	7008768	820025856	15873476112
BTC_ai_ibc_var21	936	936	936	8	7488	7008768	820025856	15881116707
BTC_ai_ibc_var21	936	936	936	8	7488	7008768	820025856	15868792197
BTC_ai_ibc_var21	968	968	968	8	7744	7496192	907039232	17585148330
BTC_ai_ibc_var21	968	968	968	8	7744	7496192	907039232	17591116338
BTC_ai_ibc_var21	968	968	968	8	7744	7496192	907039232	17582472324
BTC_ai_ibc_var21	968	968	968	8	7744	7496192	907039232	17648271144
BTC_ai_ibc_var21	968	968	968	8	7744	7496192	907039232	17595477486
BTC_ai_ibc_var21	1000	1000	1000	8	8000	8000000	1000000000	19351849023
BTC_ai_ibc_var21	1000	1000	1000	8	8000	8000000	1000000000	19355832360
BTC_ai_ibc_var21	1000	1000	1000	8	8000	8000000	1000000000	19325329119
BTC_ai_ibc_var21	1000	1000	1000	8	8000	8000000	1000000000	19357613964
BTC_ai_ibc_var21	1000	1000	1000	8	8000	8000000	1000000000	19346301468


==> figures/data/pred/meas/var22.dat <==
BTC_ai_ibc_var22	8	8	8	8	64	512	512	56055204
BTC_ai_ibc_var22	8	8	8	8	64	512	512	47160
BTC_ai_ibc_var22	8	8	8	8	64	512	512	47034
BTC_ai_ibc_var22	8	8	8	8	64	512	512	49554
BTC_ai_ibc_var22	8	8	8	8	64	512	512	31374
BTC_ai_ibc_var22	40	40	40	8	320	12800	64000	1678392
BTC_ai_ibc_var22	40	40	40	8	320	12800	64000	1293255
BTC_ai_ibc_var22	40	40	40	8	320	12800	64000	1278468
BTC_ai_ibc_var22	40	40	40	8	320	12800	64000	1286136
BTC_ai_ibc_var22	40	40	40	8	320	12800	64000	1276893
BTC_ai_ibc_var22	72	72	72	8	576	41472	373248	8642340
BTC_ai_ibc_var22	72	72	72	8	576	41472	373248	6821685
BTC_ai_ibc_var22	72	72	72	8	576	41472	373248	6776919
BTC_ai_ibc_var22	72	72	72	8	576	41472	373248	6777720
BTC_ai_ibc_var22	72	72	72	8	576	41472	373248	6807096
BTC_ai_ibc_var22	104	104	104	8	832	86528	1124864	24106356
BTC_ai_ibc_var22	104	104	104	8	832	86528	1124864	27041499
BTC_ai_ibc_var22	104	104	104	8	832	86528	1124864	27097182
BTC_ai_ibc_var22	104	104	104	8	832	86528	1124864	27035532
BTC_ai_ibc_var22	104	104	104	8	832	86528	1124864	27035910
BTC_ai_ibc_var22	136	136	136	8	1088	147968	2515456	58963005
BTC_ai_ibc_var22	136	136	136	8	1088	147968	2515456	59474133
BTC_ai_ibc_var22	136	136	136	8	1088	147968	2515456	59416344
BTC_ai_ibc_var22	136	136	136	8	1088	147968	2515456	59417388
BTC_ai_ibc_var22	136	136	136	8	1088	147968	2515456	59402997
BTC_ai_ibc_var22	168	168	168	8	1344	225792	4741632	109411938
BTC_ai_ibc_var22	168	168	168	8	1344	225792	4741632	109608282
BTC_ai_ibc_var22	168	168	168	8	1344	225792	4741632	109389762
BTC_ai_ibc_var22	168	168	168	8	1344	225792	4741632	109418751
BTC_ai_ibc_var22	168	168	168	8	1344	225792	4741632	109518516
BTC_ai_ibc_var22	200	200	200	8	1600	320000	8000000	180796104
BTC_ai_ibc_var22	200	200	200	8	1600	320000	8000000	180790785
BTC_ai_ibc_var22	200	200	200	8	1600	320000	8000000	180681246
BTC_ai_ibc_var22	200	200	200	8	1600	320000	8000000	181104894
BTC_ai_ibc_var22	200	200	200	8	1600	320000	8000000	181828098
BTC_ai_ibc_var22	232	232	232	8	1856	430592	12487168	277939341
BTC_ai_ibc_var22	232	232	232	8	1856	430592	12487168	277934508
BTC_ai_ibc_var22	232	232	232	8	1856	430592	12487168	278038584
BTC_ai_ibc_var22	232	232	232	8	1856	430592	12487168	277895088
BTC_ai_ibc_var22	232	232	232	8	1856	430592	12487168	278035821
BTC_ai_ibc_var22	264	264	264	8	2112	557568	18399744	404864424
BTC_ai_ibc_var22	264	264	264	8	2112	557568	18399744	404412336
BTC_ai_ibc_var22	264	264	264	8	2112	557568	18399744	404333424
BTC_ai_ibc_var22	264	264	264	8	2112	557568	18399744	404853858
BTC_ai_ibc_var22	264	264	264	8	2112	557568	18399744	407187963
BTC_ai_ibc_var22	296	296	296	8	2368	700928	25934336	579010059
BTC_ai_ibc_var22	296	296	296	8	2368	700928	25934336	565525098
BTC_ai_ibc_var22	296	296	296	8	2368	700928	25934336	565312113
BTC_ai_ibc_var22	296	296	296	8	2368	700928	25934336	565364781
BTC_ai_ibc_var22	296	296	296	8	2368	700928	25934336	565932384
BTC_ai_ibc_var22	328	328	328	8	2624	860672	35287552	764496495
BTC_ai_ibc_var22	328	328	328	8	2624	860672	35287552	764371314
BTC_ai_ibc_var22	328	328	328	8	2624	860672	35287552	763497270
BTC_ai_ibc_var22	328	328	328	8	2624	860672	35287552	764115507
BTC_ai_ibc_var22	328	328	328	8	2624	860672	35287552	763839423
BTC_ai_ibc_var22	360	360	360	8	2880	1036800	46656000	1004486733
BTC_ai_ibc_var22	360	360	360	8	2880	1036800	46656000	1005020136
BTC_ai_ibc_var22	360	360	360	8	2880	1036800	46656000	1004163435
BTC_ai_ibc_var22	360	360	360	8	2880	1036800	46656000	1004017077
BTC_ai_ibc_var22	360	360	360	8	2880	1036800	46656000	1006004295
BTC_ai_ibc_var22	392	392	392	8	3136	1229312	60236288	1290229830
BTC_ai_ibc_var22	392	392	392	8	3136	1229312	60236288	1290039570
BTC_ai_ibc_var22	392	392	392	8	3136	1229312	60236288	1290150711
BTC_ai_ibc_var22	392	392	392	8	3136	1229312	60236288	1293655455
BTC_ai_ibc_var22	392	392	392	8	3136	1229312	60236288	1290114162
BTC_ai_ibc_var22	424	424	424	8	3392	1438208	76225024	1626045039
BTC_ai_ibc_var22	424	424	424	8	3392	1438208	76225024	1626880113
BTC_ai_ibc_var22	424	424	424	8	3392	1438208	76225024	1627141842
BTC_ai_ibc_var22	424	424	424	8	3392	1438208	76225024	1629139176
BTC_ai_ibc_var22	424	424	424	8	3392	1438208	76225024	1626382008
BTC_ai_ibc_var22	456	456	456	8	3648	1663488	94818816	2017590993
BTC_ai_ibc_var22	456	456	456	8	3648	1663488	94818816	2015037135
BTC_ai_ibc_var22	456	456	456	8	3648	1663488	94818816	2015777610
BTC_ai_ibc_var22	456	456	456	8	3648	1663488	94818816	2015788482
BTC_ai_ibc_var22	456	456	456	8	3648	1663488	94818816	2015037432
BTC_ai_ibc_var22	488	488	488	8	3904	1905152	116214272	2463892542
BTC_ai_ibc_var22	488	488	488	8	3904	1905152	116214272	2466245151
BTC_ai_ibc_var22	488	488	488	8	3904	1905152	116214272	2465996751
BTC_ai_ibc_var22	488	488	488	8	3904	1905152	116214272	2491004961
BTC_ai_ibc_var22	488	488	488	8	3904	1905152	116214272	2463333471
BTC_ai_ibc_var22	520	520	520	8	4160	2163200	140608000	2974434804
BTC_ai_ibc_var22	520	520	520	8	4160	2163200	140608000	2974060323
BTC_ai_ibc_var22	520	520	520	8	4160	2163200	140608000	2973770064
BTC_ai_ibc_var22	520	520	520	8	4160	2163200	140608000	2972963277
BTC_ai_ibc_var22	520	520	520	8	4160	2163200	140608000	2972703483
BTC_ai_ibc_var22	552	552	552	8	4416	2437632	168196608	3550388598
BTC_ai_ibc_var22	552	552	552	8	4416	2437632	168196608	3551165235
BTC_ai_ibc_var22	552	552	552	8	4416	2437632	168196608	3549857454
BTC_ai_ibc_var22	552	552	552	8	4416	2437632	168196608	3547281096
BTC_ai_ibc_var22	552	552	552	8	4416	2437632	168196608	3547363293
BTC_ai_ibc_var22	584	584	584	8	4672	2728448	199176704	4196036061
BTC_ai_ibc_var22	584	584	584	8	4672	2728448	199176704	4200558390
BTC_ai_ibc_var22	584	584	584	8	4672	2728448	199176704	4241796057
BTC_ai_ibc_var22	584	584	584	8	4672	2728448	199176704	4195044648
BTC_ai_ibc_var22	584	584	584	8	4672	2728448	199176704	4197656970
BTC_ai_ibc_var22	616	616	616	8	4928	3035648	233744896	4921991523
BTC_ai_ibc_var22	616	616	616	8	4928	3035648	233744896	4962966795
BTC_ai_ibc_var22	616	616	616	8	4928	3035648	233744896	4927277178
BTC_ai_ibc_var22	616	616	616	8	4928	3035648	233744896	4921030206
BTC_ai_ibc_var22	616	616	616	8	4928	3035648	233744896	4923293184
BTC_ai_ibc_var22	648	648	648	8	5184	3359232	272097792	5743032912
BTC_ai_ibc_var22	648	648	648	8	5184	3359232	272097792	5839808490
BTC_ai_ibc_var22	648	648	648	8	5184	3359232	272097792	5737895145
BTC_ai_ibc_var22	648	648	648	8	5184	3359232	272097792	5738509728
BTC_ai_ibc_var22	648	648	648	8	5184	3359232	272097792	5737921614
BTC_ai_ibc_var22	680	680	680	8	5440	3699200	314432000	6672934359
BTC_ai_ibc_var22	680	680	680	8	5440	3699200	314432000	6660398655
BTC_ai_ibc_var22	680	680	680	8	5440	3699200	314432000	6659287839
BTC_ai_ibc_var22	680	680	680	8	5440	3699200	314432000	6719985666
BTC_ai_ibc_var22	680	680	680	8	5440	3699200	314432000	6664948542
BTC_ai_ibc_var22	712	712	712	8	5696	4055552	360944128	7709614128
BTC_ai_ibc_var22	712	712	712	8	5696	4055552	360944128	7709557662
BTC_ai_ibc_var22	712	712	712	8	5696	4055552	360944128	7709924709
BTC_ai_ibc_var22	712	712	712	8	5696	4055552	360944128	7705995381
BTC_ai_ibc_var22	712	712	712	8	5696	4055552	360944128	7729886511
BTC_ai_ibc_var22	744	744	744	8	5952	4428288	411830784	8891924247
BTC_ai_ibc_var22	744	744	744	8	5952	4428288	411830784	8891024697
BTC_ai_ibc_var22	744	744	744	8	5952	4428288	411830784	8890368363
BTC_ai_ibc_var22	744	744	744	8	5952	4428288	411830784	8888645106
BTC_ai_ibc_var22	744	744	744	8	5952	4428288	411830784	8893064007
BTC_ai_ibc_var22	776	776	776	8	6208	4817408	467288576	10275545232
BTC_ai_ibc_var22	776	776	776	8	6208	4817408	467288576	10304583795
BTC_ai_ibc_var22	776	776	776	8	6208	4817408	467288576	10263502485
BTC_ai_ibc_var22	776	776	776	8	6208	4817408	467288576	10261883349
BTC_ai_ibc_var22	776	776	776	8	6208	4817408	467288576	10275901299
BTC_ai_ibc_var22	808	808	808	8	6464	5222912	527514112	11883625380
BTC_ai_ibc_var22	808	808	808	8	6464	5222912	527514112	11888224542
BTC_ai_ibc_var22	808	808	808	8	6464	5222912	527514112	11882336598
BTC_ai_ibc_var22	808	808	808	8	6464	5222912	527514112	11899476063
BTC_ai_ibc_var22	808	808	808	8	6464	5222912	527514112	11894648301
BTC_ai_ibc_var22	840	840	840	8	6720	5644800	592704000	13966022745
BTC_ai_ibc_var22	840	840	840	8	6720	5644800	592704000	14162475987
BTC_ai_ibc_var22	840	840	840	8	6720	5644800	592704000	13967784819
BTC_ai_ibc_var22	840	840	840	8	6720	5644800	592704000	13970637918
BTC_ai_ibc_var22	840	840	840	8	6720	5644800	592704000	14013087111
BTC_ai_ibc_var22	872	872	872	8	6976	6083072	663054848	18209111589
BTC_ai_ibc_var22	872	872	872	8	6976	6083072	663054848	17956203480
BTC_ai_ibc_var22	872	872	872	8	6976	6083072	663054848	17958361878
BTC_ai_ibc_var22	872	872	872	8	6976	6083072	663054848	17967990141
BTC_ai_ibc_var22	872	872	872	8	6976	6083072	663054848	17926285077
BTC_ai_ibc_var22	904	904	904	8	7232	6537728	738763264	33395663637
BTC_ai_ibc_var22	904	904	904	8	7232	6537728	738763264	33634334835
BTC_ai_ibc_var22	904	904	904	8	7232	6537728	738763264	33497394777
BTC_ai_ibc_var22	904	904	904	8	7232	6537728	738763264	33450838479
BTC_ai_ibc_var22	904	904	904	8	7232	6537728	738763264	33405602238
BTC_ai_ibc_var22	936	936	936	8	7488	7008768	820025856	45574864083
BTC_ai_ibc_var22	936	936	936	8	7488	7008768	820025856	45592475985
BTC_ai_ibc_var22	936	936	936	8	7488	7008768	820025856	45787818510
BTC_ai_ibc_var22	936	936	936	8	7488	7008768	820025856	45575892765
BTC_ai_ibc_var22	936	936	936	8	7488	7008768	820025856	45597352023
BTC_ai_ibc_var22	968	968	968	8	7744	7496192	907039232	55731000816
BTC_ai_ibc_var22	968	968	968	8	7744	7496192	907039232	55822113342
BTC_ai_ibc_var22	968	968	968	8	7744	7496192	907039232	55687972194
BTC_ai_ibc_var22	968	968	968	8	7744	7496192	907039232	55699278606
BTC_ai_ibc_var22	968	968	968	8	7744	7496192	907039232	55725714216
BTC_ai_ibc_var22	1000	1000	1000	8	8000	8000000	1000000000	64922565807
BTC_ai_ibc_var22	1000	1000	1000	8	8000	8000000	1000000000	64901424276
BTC_ai_ibc_var22	1000	1000	1000	8	8000	8000000	1000000000	65020575636
BTC_ai_ibc_var22	1000	1000	1000	8	8000	8000000	1000000000	64888631613
BTC_ai_ibc_var22	1000	1000	1000	8	8000	8000000	1000000000	64958672727


==> figures/data/pred/meas/var23.dat <==
BTC_ai_ibc_var23	8	8	8	8	64	512	512	55547703
BTC_ai_ibc_var23	8	8	8	8	64	512	512	50022
BTC_ai_ibc_var23	8	8	8	8	64	512	512	49851
BTC_ai_ibc_var23	8	8	8	8	64	512	512	49914
BTC_ai_ibc_var23	8	8	8	8	64	512	512	49851
BTC_ai_ibc_var23	40	40	40	8	320	12800	64000	2330037
BTC_ai_ibc_var23	40	40	40	8	320	12800	64000	1793349
BTC_ai_ibc_var23	40	40	40	8	320	12800	64000	1795230
BTC_ai_ibc_var23	40	40	40	8	320	12800	64000	1823796
BTC_ai_ibc_var23	40	40	40	8	320	12800	64000	1788660
BTC_ai_ibc_var23	72	72	72	8	576	41472	373248	9992151
BTC_ai_ibc_var23	72	72	72	8	576	41472	373248	7846542
BTC_ai_ibc_var23	72	72	72	8	576	41472	373248	7853733
BTC_ai_ibc_var23	72	72	72	8	576	41472	373248	7841916
BTC_ai_ibc_var23	72	72	72	8	576	41472	373248	7834671
BTC_ai_ibc_var23	104	104	104	8	832	86528	1124864	95143473
BTC_ai_ibc_var23	104	104	104	8	832	86528	1124864	97446771
BTC_ai_ibc_var23	104	104	104	8	832	86528	1124864	97328799
BTC_ai_ibc_var23	104	104	104	8	832	86528	1124864	97334892
BTC_ai_ibc_var23	104	104	104	8	832	86528	1124864	97413426
BTC_ai_ibc_var23	136	136	136	8	1088	147968	2515456	211490064
BTC_ai_ibc_var23	136	136	136	8	1088	147968	2515456	211989888
BTC_ai_ibc_var23	136	136	136	8	1088	147968	2515456	212095854
BTC_ai_ibc_var23	136	136	136	8	1088	147968	2515456	212059485
BTC_ai_ibc_var23	136	136	136	8	1088	147968	2515456	212155542
BTC_ai_ibc_var23	168	168	168	8	1344	225792	4741632	387598212
BTC_ai_ibc_var23	168	168	168	8	1344	225792	4741632	387841995
BTC_ai_ibc_var23	168	168	168	8	1344	225792	4741632	387958401
BTC_ai_ibc_var23	168	168	168	8	1344	225792	4741632	387912645
BTC_ai_ibc_var23	168	168	168	8	1344	225792	4741632	388835010
BTC_ai_ibc_var23	200	200	200	8	1600	320000	8000000	639102258
BTC_ai_ibc_var23	200	200	200	8	1600	320000	8000000	646321491
BTC_ai_ibc_var23	200	200	200	8	1600	320000	8000000	639688950
BTC_ai_ibc_var23	200	200	200	8	1600	320000	8000000	638054451
BTC_ai_ibc_var23	200	200	200	8	1600	320000	8000000	638862048
BTC_ai_ibc_var23	232	232	232	8	1856	430592	12487168	994454325
BTC_ai_ibc_var23	232	232	232	8	1856	430592	12487168	989280198
BTC_ai_ibc_var23	232	232	232	8	1856	430592	12487168	976275882
BTC_ai_ibc_var23	232	232	232	8	1856	430592	12487168	976428108
BTC_ai_ibc_var23	232	232	232	8	1856	430592	12487168	979244874
BTC_ai_ibc_var23	264	264	264	8	2112	557568	18399744	1425705192
BTC_ai_ibc_var23	264	264	264	8	2112	557568	18399744	1424656935
BTC_ai_ibc_var23	264	264	264	8	2112	557568	18399744	1430308314
BTC_ai_ibc_var23	264	264	264	8	2112	557568	18399744	1423423170
BTC_ai_ibc_var23	264	264	264	8	2112	557568	18399744	1423946376
BTC_ai_ibc_var23	296	296	296	8	2368	700928	25934336	1997481699
BTC_ai_ibc_var23	296	296	296	8	2368	700928	25934336	1995828255
BTC_ai_ibc_var23	296	296	296	8	2368	700928	25934336	1997634969
BTC_ai_ibc_var23	296	296	296	8	2368	700928	25934336	1996678197
BTC_ai_ibc_var23	296	296	296	8	2368	700928	25934336	2007093996
BTC_ai_ibc_var23	328	328	328	8	2624	860672	35287552	2704494015
BTC_ai_ibc_var23	328	328	328	8	2624	860672	35287552	2708375040
BTC_ai_ibc_var23	328	328	328	8	2624	860672	35287552	2703013974
BTC_ai_ibc_var23	328	328	328	8	2624	860672	35287552	2701177875
BTC_ai_ibc_var23	328	328	328	8	2624	860672	35287552	2704290606
BTC_ai_ibc_var23	360	360	360	8	2880	1036800	46656000	3552304086
BTC_ai_ibc_var23	360	360	360	8	2880	1036800	46656000	3549107835
BTC_ai_ibc_var23	360	360	360	8	2880	1036800	46656000	3561405723
BTC_ai_ibc_var23	360	360	360	8	2880	1036800	46656000	3578905251
BTC_ai_ibc_var23	360	360	360	8	2880	1036800	46656000	3552707565
BTC_ai_ibc_var23	392	392	392	8	3136	1229312	60236288	4560834393
BTC_ai_ibc_var23	392	392	392	8	3136	1229312	60236288	4552041285
BTC_ai_ibc_var23	392	392	392	8	3136	1229312	60236288	4550875533
BTC_ai_ibc_var23	392	392	392	8	3136	1229312	60236288	4559581521
BTC_ai_ibc_var23	392	392	392	8	3136	1229312	60236288	4559244489
BTC_ai_ibc_var23	424	424	424	8	3392	1438208	76225024	5736036663
BTC_ai_ibc_var23	424	424	424	8	3392	1438208	76225024	5737796838
BTC_ai_ibc_var23	424	424	424	8	3392	1438208	76225024	5791763628
BTC_ai_ibc_var23	424	424	424	8	3392	1438208	76225024	5749773885
BTC_ai_ibc_var23	424	424	424	8	3392	1438208	76225024	5740203312
BTC_ai_ibc_var23	456	456	456	8	3648	1663488	94818816	7136974431
BTC_ai_ibc_var23	456	456	456	8	3648	1663488	94818816	7207715880
BTC_ai_ibc_var23	456	456	456	8	3648	1663488	94818816	7131902445
BTC_ai_ibc_var23	456	456	456	8	3648	1663488	94818816	7133397246
BTC_ai_ibc_var23	456	456	456	8	3648	1663488	94818816	7156722888
BTC_ai_ibc_var23	488	488	488	8	3904	1905152	116214272	8693364141
BTC_ai_ibc_var23	488	488	488	8	3904	1905152	116214272	8674479990
BTC_ai_ibc_var23	488	488	488	8	3904	1905152	116214272	8688089331
BTC_ai_ibc_var23	488	488	488	8	3904	1905152	116214272	8677733085
BTC_ai_ibc_var23	488	488	488	8	3904	1905152	116214272	8719227792
BTC_ai_ibc_var23	520	520	520	8	4160	2163200	140608000	10601341659
BTC_ai_ibc_var23	520	520	520	8	4160	2163200	140608000	10577577411
BTC_ai_ibc_var23	520	520	520	8	4160	2163200	140608000	10603951875
BTC_ai_ibc_var23	520	520	520	8	4160	2163200	140608000	10578454578
BTC_ai_ibc_var23	520	520	520	8	4160	2163200	140608000	10647580518
BTC_ai_ibc_var23	552	552	552	8	4416	2437632	168196608	12541613733
BTC_ai_ibc_var23	552	552	552	8	4416	2437632	168196608	12546512784
BTC_ai_ibc_var23	552	552	552	8	4416	2437632	168196608	12585270474
BTC_ai_ibc_var23	552	552	552	8	4416	2437632	168196608	12545788824
BTC_ai_ibc_var23	552	552	552	8	4416	2437632	168196608	12619470015
BTC_ai_ibc_var23	584	584	584	8	4672	2728448	199176704	14868591975
BTC_ai_ibc_var23	584	584	584	8	4672	2728448	199176704	14886336213
BTC_ai_ibc_var23	584	584	584	8	4672	2728448	199176704	14868100053
BTC_ai_ibc_var23	584	584	584	8	4672	2728448	199176704	14855208786
BTC_ai_ibc_var23	584	584	584	8	4672	2728448	199176704	14895131094
BTC_ai_ibc_var23	616	616	616	8	4928	3035648	233744896	17444274993
BTC_ai_ibc_var23	616	616	616	8	4928	3035648	233744896	17424859212
BTC_ai_ibc_var23	616	616	616	8	4928	3035648	233744896	17483066136
BTC_ai_ibc_var23	616	616	616	8	4928	3035648	233744896	17431744284
BTC_ai_ibc_var23	616	616	616	8	4928	3035648	233744896	17467275951
BTC_ai_ibc_var23	648	648	648	8	5184	3359232	272097792	20416633479
BTC_ai_ibc_var23	648	648	648	8	5184	3359232	272097792	20346375555
BTC_ai_ibc_var23	648	648	648	8	5184	3359232	272097792	20345931378
BTC_ai_ibc_var23	648	648	648	8	5184	3359232	272097792	20309680944
BTC_ai_ibc_var23	648	648	648	8	5184	3359232	272097792	20373730344
BTC_ai_ibc_var23	680	680	680	8	5440	3699200	314432000	24033955122
BTC_ai_ibc_var23	680	680	680	8	5440	3699200	314432000	24059275704
BTC_ai_ibc_var23	680	680	680	8	5440	3699200	314432000	24011981154
BTC_ai_ibc_var23	680	680	680	8	5440	3699200	314432000	24182201745
BTC_ai_ibc_var23	680	680	680	8	5440	3699200	314432000	24078455604
BTC_ai_ibc_var23	712	712	712	8	5696	4055552	360944128	27593273943
BTC_ai_ibc_var23	712	712	712	8	5696	4055552	360944128	27558422829
BTC_ai_ibc_var23	712	712	712	8	5696	4055552	360944128	27537873795
BTC_ai_ibc_var23	712	712	712	8	5696	4055552	360944128	27571561191
BTC_ai_ibc_var23	712	712	712	8	5696	4055552	360944128	27589805730
BTC_ai_ibc_var23	744	744	744	8	5952	4428288	411830784	31016005272
BTC_ai_ibc_var23	744	744	744	8	5952	4428288	411830784	30850065954
BTC_ai_ibc_var23	744	744	744	8	5952	4428288	411830784	30862762119
BTC_ai_ibc_var23	744	744	744	8	5952	4428288	411830784	30839777280
BTC_ai_ibc_var23	744	744	744	8	5952	4428288	411830784	30885772545
BTC_ai_ibc_var23	776	776	776	8	6208	4817408	467288576	35574693723
BTC_ai_ibc_var23	776	776	776	8	6208	4817408	467288576	35614132020
BTC_ai_ibc_var23	776	776	776	8	6208	4817408	467288576	35520754113
BTC_ai_ibc_var23	776	776	776	8	6208	4817408	467288576	35534331099
BTC_ai_ibc_var23	776	776	776	8	6208	4817408	467288576	35541967536
BTC_ai_ibc_var23	808	808	808	8	6464	5222912	527514112	40082251023
BTC_ai_ibc_var23	808	808	808	8	6464	5222912	527514112	40121666829
BTC_ai_ibc_var23	808	808	808	8	6464	5222912	527514112	40059202671
BTC_ai_ibc_var23	808	808	808	8	6464	5222912	527514112	40038386508
BTC_ai_ibc_var23	808	808	808	8	6464	5222912	527514112	40089038535
BTC_ai_ibc_var23	840	840	840	8	6720	5644800	592704000	44519125428
BTC_ai_ibc_var23	840	840	840	8	6720	5644800	592704000	44416876338
BTC_ai_ibc_var23	840	840	840	8	6720	5644800	592704000	44438086764
BTC_ai_ibc_var23	840	840	840	8	6720	5644800	592704000	44405139096
BTC_ai_ibc_var23	840	840	840	8	6720	5644800	592704000	44484410259
BTC_ai_ibc_var23	872	872	872	8	6976	6083072	663054848	50615296083
BTC_ai_ibc_var23	872	872	872	8	6976	6083072	663054848	50486670828
BTC_ai_ibc_var23	872	872	872	8	6976	6083072	663054848	50505852699
BTC_ai_ibc_var23	872	872	872	8	6976	6083072	663054848	50648091363
BTC_ai_ibc_var23	872	872	872	8	6976	6083072	663054848	50472191241
BTC_ai_ibc_var23	904	904	904	8	7232	6537728	738763264	56430309699
BTC_ai_ibc_var23	904	904	904	8	7232	6537728	738763264	56458459665
BTC_ai_ibc_var23	904	904	904	8	7232	6537728	738763264	56394104265
BTC_ai_ibc_var23	904	904	904	8	7232	6537728	738763264	56410368480
BTC_ai_ibc_var23	904	904	904	8	7232	6537728	738763264	56481558057
BTC_ai_ibc_var23	936	936	936	8	7488	7008768	820025856	62535660660
BTC_ai_ibc_var23	936	936	936	8	7488	7008768	820025856	62572670721
BTC_ai_ibc_var23	936	936	936	8	7488	7008768	820025856	62762041944
BTC_ai_ibc_var23	936	936	936	8	7488	7008768	820025856	62570134386
BTC_ai_ibc_var23	936	936	936	8	7488	7008768	820025856	62673085530
BTC_ai_ibc_var23	968	968	968	8	7744	7496192	907039232	69047509815
BTC_ai_ibc_var23	968	968	968	8	7744	7496192	907039232	68979506328
BTC_ai_ibc_var23	968	968	968	8	7744	7496192	907039232	68936093172
BTC_ai_ibc_var23	968	968	968	8	7744	7496192	907039232	69161231367
BTC_ai_ibc_var23	968	968	968	8	7744	7496192	907039232	68913607599
BTC_ai_ibc_var23	1000	1000	1000	8	8000	8000000	1000000000	76253726439
BTC_ai_ibc_var23	1000	1000	1000	8	8000	8000000	1000000000	76160335599
BTC_ai_ibc_var23	1000	1000	1000	8	8000	8000000	1000000000	76191285294
BTC_ai_ibc_var23	1000	1000	1000	8	8000	8000000	1000000000	76198376070
BTC_ai_ibc_var23	1000	1000	1000	8	8000	8000000	1000000000	76202905806


==> figures/data/pred/meas/var24.dat <==
BTC_ai_ibc_var24	8	8	8	8	64	512	512	55379835
BTC_ai_ibc_var24	8	8	8	8	64	512	512	47511
BTC_ai_ibc_var24	8	8	8	8	64	512	512	60093
BTC_ai_ibc_var24	8	8	8	8	64	512	512	31599
BTC_ai_ibc_var24	8	8	8	8	64	512	512	31581
BTC_ai_ibc_var24	40	40	40	8	320	12800	64000	1704519
BTC_ai_ibc_var24	40	40	40	8	320	12800	64000	1308276
BTC_ai_ibc_var24	40	40	40	8	320	12800	64000	1313847
BTC_ai_ibc_var24	40	40	40	8	320	12800	64000	1304640
BTC_ai_ibc_var24	40	40	40	8	320	12800	64000	1312641
BTC_ai_ibc_var24	72	72	72	8	576	41472	373248	8745138
BTC_ai_ibc_var24	72	72	72	8	576	41472	373248	6797511
BTC_ai_ibc_var24	72	72	72	8	576	41472	373248	6799851
BTC_ai_ibc_var24	72	72	72	8	576	41472	373248	6802686
BTC_ai_ibc_var24	72	72	72	8	576	41472	373248	6808464
BTC_ai_ibc_var24	104	104	104	8	832	86528	1124864	82497726
BTC_ai_ibc_var24	104	104	104	8	832	86528	1124864	85125213
BTC_ai_ibc_var24	104	104	104	8	832	86528	1124864	85244130
BTC_ai_ibc_var24	104	104	104	8	832	86528	1124864	85208202
BTC_ai_ibc_var24	104	104	104	8	832	86528	1124864	85225257
BTC_ai_ibc_var24	136	136	136	8	1088	147968	2515456	194786559
BTC_ai_ibc_var24	136	136	136	8	1088	147968	2515456	195368301
BTC_ai_ibc_var24	136	136	136	8	1088	147968	2515456	195871626
BTC_ai_ibc_var24	136	136	136	8	1088	147968	2515456	195193215
BTC_ai_ibc_var24	136	136	136	8	1088	147968	2515456	195293907
BTC_ai_ibc_var24	168	168	168	8	1344	225792	4741632	364603284
BTC_ai_ibc_var24	168	168	168	8	1344	225792	4741632	364328181
BTC_ai_ibc_var24	168	168	168	8	1344	225792	4741632	364164894
BTC_ai_ibc_var24	168	168	168	8	1344	225792	4741632	364315329
BTC_ai_ibc_var24	168	168	168	8	1344	225792	4741632	365528394
BTC_ai_ibc_var24	200	200	200	8	1600	320000	8000000	602719281
BTC_ai_ibc_var24	200	200	200	8	1600	320000	8000000	603283950
BTC_ai_ibc_var24	200	200	200	8	1600	320000	8000000	603154053
BTC_ai_ibc_var24	200	200	200	8	1600	320000	8000000	605573748
BTC_ai_ibc_var24	200	200	200	8	1600	320000	8000000	603003897
BTC_ai_ibc_var24	232	232	232	8	1856	430592	12487168	937687185
BTC_ai_ibc_var24	232	232	232	8	1856	430592	12487168	929339973
BTC_ai_ibc_var24	232	232	232	8	1856	430592	12487168	929200743
BTC_ai_ibc_var24	232	232	232	8	1856	430592	12487168	930559041
BTC_ai_ibc_var24	232	232	232	8	1856	430592	12487168	938003877
BTC_ai_ibc_var24	264	264	264	8	2112	557568	18399744	1360874943
BTC_ai_ibc_var24	264	264	264	8	2112	557568	18399744	1361636685
BTC_ai_ibc_var24	264	264	264	8	2112	557568	18399744	1361394603
BTC_ai_ibc_var24	264	264	264	8	2112	557568	18399744	1361199150
BTC_ai_ibc_var24	264	264	264	8	2112	557568	18399744	1360842750
BTC_ai_ibc_var24	296	296	296	8	2368	700928	25934336	1915799364
BTC_ai_ibc_var24	296	296	296	8	2368	700928	25934336	1913469597
BTC_ai_ibc_var24	296	296	296	8	2368	700928	25934336	1922759100
BTC_ai_ibc_var24	296	296	296	8	2368	700928	25934336	1914248439
BTC_ai_ibc_var24	296	296	296	8	2368	700928	25934336	1914864201
BTC_ai_ibc_var24	328	328	328	8	2624	860672	35287552	2621480337
BTC_ai_ibc_var24	328	328	328	8	2624	860672	35287552	2604412836
BTC_ai_ibc_var24	328	328	328	8	2624	860672	35287552	2597321817
BTC_ai_ibc_var24	328	328	328	8	2624	860672	35287552	2595984075
BTC_ai_ibc_var24	328	328	328	8	2624	860672	35287552	2595406842
BTC_ai_ibc_var24	360	360	360	8	2880	1036800	46656000	3422108709
BTC_ai_ibc_var24	360	360	360	8	2880	1036800	46656000	3423922857
BTC_ai_ibc_var24	360	360	360	8	2880	1036800	46656000	3423535092
BTC_ai_ibc_var24	360	360	360	8	2880	1036800	46656000	3422342772
BTC_ai_ibc_var24	360	360	360	8	2880	1036800	46656000	3437375490
BTC_ai_ibc_var24	392	392	392	8	3136	1229312	60236288	4404913596
BTC_ai_ibc_var24	392	392	392	8	3136	1229312	60236288	4405649724
BTC_ai_ibc_var24	392	392	392	8	3136	1229312	60236288	4419353637
BTC_ai_ibc_var24	392	392	392	8	3136	1229312	60236288	4430388258
BTC_ai_ibc_var24	392	392	392	8	3136	1229312	60236288	4412767077
BTC_ai_ibc_var24	424	424	424	8	3392	1438208	76225024	5562027288
BTC_ai_ibc_var24	424	424	424	8	3392	1438208	76225024	5558703309
BTC_ai_ibc_var24	424	424	424	8	3392	1438208	76225024	5561659611
BTC_ai_ibc_var24	424	424	424	8	3392	1438208	76225024	5567979447
BTC_ai_ibc_var24	424	424	424	8	3392	1438208	76225024	5568882021
BTC_ai_ibc_var24	456	456	456	8	3648	1663488	94818816	6917460714
BTC_ai_ibc_var24	456	456	456	8	3648	1663488	94818816	6937414515
BTC_ai_ibc_var24	456	456	456	8	3648	1663488	94818816	6919289568
BTC_ai_ibc_var24	456	456	456	8	3648	1663488	94818816	6910641954
BTC_ai_ibc_var24	456	456	456	8	3648	1663488	94818816	6913021716
BTC_ai_ibc_var24	488	488	488	8	3904	1905152	116214272	8462149398
BTC_ai_ibc_var24	488	488	488	8	3904	1905152	116214272	8543164041
BTC_ai_ibc_var24	488	488	488	8	3904	1905152	116214272	8479991916
BTC_ai_ibc_var24	488	488	488	8	3904	1905152	116214272	8466545295
BTC_ai_ibc_var24	488	488	488	8	3904	1905152	116214272	8458921539
BTC_ai_ibc_var24	520	520	520	8	4160	2163200	140608000	10239179337
BTC_ai_ibc_var24	520	520	520	8	4160	2163200	140608000	10247070006
BTC_ai_ibc_var24	520	520	520	8	4160	2163200	140608000	10284992847
BTC_ai_ibc_var24	520	520	520	8	4160	2163200	140608000	10236829968
BTC_ai_ibc_var24	520	520	520	8	4160	2163200	140608000	10239129855
BTC_ai_ibc_var24	552	552	552	8	4416	2437632	168196608	12218878224
BTC_ai_ibc_var24	552	552	552	8	4416	2437632	168196608	12258933543
BTC_ai_ibc_var24	552	552	552	8	4416	2437632	168196608	12215039499
BTC_ai_ibc_var24	552	552	552	8	4416	2437632	168196608	12216669750
BTC_ai_ibc_var24	552	552	552	8	4416	2437632	168196608	12223613682
BTC_ai_ibc_var24	584	584	584	8	4672	2728448	199176704	14495649084
BTC_ai_ibc_var24	584	584	584	8	4672	2728448	199176704	14461642953
BTC_ai_ibc_var24	584	584	584	8	4672	2728448	199176704	14519573505
BTC_ai_ibc_var24	584	584	584	8	4672	2728448	199176704	14490442980
BTC_ai_ibc_var24	584	584	584	8	4672	2728448	199176704	14451834348
BTC_ai_ibc_var24	616	616	616	8	4928	3035648	233744896	16947135522
BTC_ai_ibc_var24	616	616	616	8	4928	3035648	233744896	16976658384
BTC_ai_ibc_var24	616	616	616	8	4928	3035648	233744896	16947146898
BTC_ai_ibc_var24	616	616	616	8	4928	3035648	233744896	16950909438
BTC_ai_ibc_var24	616	616	616	8	4928	3035648	233744896	16983513153
BTC_ai_ibc_var24	648	648	648	8	5184	3359232	272097792	19715270337
BTC_ai_ibc_var24	648	648	648	8	5184	3359232	272097792	19747887579
BTC_ai_ibc_var24	648	648	648	8	5184	3359232	272097792	19713089592
BTC_ai_ibc_var24	648	648	648	8	5184	3359232	272097792	19821625731
BTC_ai_ibc_var24	648	648	648	8	5184	3359232	272097792	19710254583
BTC_ai_ibc_var24	680	680	680	8	5440	3699200	314432000	22798566837
BTC_ai_ibc_var24	680	680	680	8	5440	3699200	314432000	22758731928
BTC_ai_ibc_var24	680	680	680	8	5440	3699200	314432000	22805849979
BTC_ai_ibc_var24	680	680	680	8	5440	3699200	314432000	22764146337
BTC_ai_ibc_var24	680	680	680	8	5440	3699200	314432000	22853667582
BTC_ai_ibc_var24	712	712	712	8	5696	4055552	360944128	26143228566
BTC_ai_ibc_var24	712	712	712	8	5696	4055552	360944128	26226975204
BTC_ai_ibc_var24	712	712	712	8	5696	4055552	360944128	26177284935
BTC_ai_ibc_var24	712	712	712	8	5696	4055552	360944128	26141863221
BTC_ai_ibc_var24	712	712	712	8	5696	4055552	360944128	26143864344
BTC_ai_ibc_var24	744	744	744	8	5952	4428288	411830784	29842343559
BTC_ai_ibc_var24	744	744	744	8	5952	4428288	411830784	29928321693
BTC_ai_ibc_var24	744	744	744	8	5952	4428288	411830784	29869550982
BTC_ai_ibc_var24	744	744	744	8	5952	4428288	411830784	29791757700
BTC_ai_ibc_var24	744	744	744	8	5952	4428288	411830784	29811580236
BTC_ai_ibc_var24	776	776	776	8	6208	4817408	467288576	33782522877
BTC_ai_ibc_var24	776	776	776	8	6208	4817408	467288576	33801756453
BTC_ai_ibc_var24	776	776	776	8	6208	4817408	467288576	33808398408
BTC_ai_ibc_var24	776	776	776	8	6208	4817408	467288576	33868516293
BTC_ai_ibc_var24	776	776	776	8	6208	4817408	467288576	33782649831
BTC_ai_ibc_var24	808	808	808	8	6464	5222912	527514112	38113900947
BTC_ai_ibc_var24	808	808	808	8	6464	5222912	527514112	38146270986
BTC_ai_ibc_var24	808	808	808	8	6464	5222912	527514112	38146512249
BTC_ai_ibc_var24	808	808	808	8	6464	5222912	527514112	38222246286
BTC_ai_ibc_var24	808	808	808	8	6464	5222912	527514112	38134197468
BTC_ai_ibc_var24	840	840	840	8	6720	5644800	592704000	42816023127
BTC_ai_ibc_var24	840	840	840	8	6720	5644800	592704000	42813974691
BTC_ai_ibc_var24	840	840	840	8	6720	5644800	592704000	42897647565
BTC_ai_ibc_var24	840	840	840	8	6720	5644800	592704000	42811636536
BTC_ai_ibc_var24	840	840	840	8	6720	5644800	592704000	42824229849
BTC_ai_ibc_var24	872	872	872	8	6976	6083072	663054848	47868499215
BTC_ai_ibc_var24	872	872	872	8	6976	6083072	663054848	48074527107
BTC_ai_ibc_var24	872	872	872	8	6976	6083072	663054848	47970551124
BTC_ai_ibc_var24	872	872	872	8	6976	6083072	663054848	47920900815
BTC_ai_ibc_var24	872	872	872	8	6976	6083072	663054848	47997579195
BTC_ai_ibc_var24	904	904	904	8	7232	6537728	738763264	53409236616
BTC_ai_ibc_var24	904	904	904	8	7232	6537728	738763264	53344703754
BTC_ai_ibc_var24	904	904	904	8	7232	6537728	738763264	53323440192
BTC_ai_ibc_var24	904	904	904	8	7232	6537728	738763264	53378750475
BTC_ai_ibc_var24	904	904	904	8	7232	6537728	738763264	53317141218
BTC_ai_ibc_var24	936	936	936	8	7488	7008768	820025856	59192268390
BTC_ai_ibc_var24	936	936	936	8	7488	7008768	820025856	59221004427
BTC_ai_ibc_var24	936	936	936	8	7488	7008768	820025856	59126444208
BTC_ai_ibc_var24	936	936	936	8	7488	7008768	820025856	59201729757
BTC_ai_ibc_var24	936	936	936	8	7488	7008768	820025856	59224953906
BTC_ai_ibc_var24	968	968	968	8	7744	7496192	907039232	65426042718
BTC_ai_ibc_var24	968	968	968	8	7744	7496192	907039232	65557236339
BTC_ai_ibc_var24	968	968	968	8	7744	7496192	907039232	65553631182
BTC_ai_ibc_var24	968	968	968	8	7744	7496192	907039232	65521353555
BTC_ai_ibc_var24	968	968	968	8	7744	7496192	907039232	65561777991
BTC_ai_ibc_var24	1000	1000	1000	8	8000	8000000	1000000000	72214939440
BTC_ai_ibc_var24	1000	1000	1000	8	8000	8000000	1000000000	72126629154
BTC_ai_ibc_var24	1000	1000	1000	8	8000	8000000	1000000000	72232015455
BTC_ai_ibc_var24	1000	1000	1000	8	8000	8000000	1000000000	72140807817
BTC_ai_ibc_var24	1000	1000	1000	8	8000	8000000	1000000000	72102220218


==> figures/data/pred/meas/var25.dat <==
BTC_ai_ibc_var25	8	8	8	8	64	512	512	55596042
BTC_ai_ibc_var25	8	8	8	8	64	512	512	38871
BTC_ai_ibc_var25	8	8	8	8	64	512	512	38790
BTC_ai_ibc_var25	8	8	8	8	64	512	512	38826
BTC_ai_ibc_var25	8	8	8	8	64	512	512	38826
BTC_ai_ibc_var25	40	40	40	8	320	12800	64000	1999125
BTC_ai_ibc_var25	40	40	40	8	320	12800	64000	1594836
BTC_ai_ibc_var25	40	40	40	8	320	12800	64000	1600533
BTC_ai_ibc_var25	40	40	40	8	320	12800	64000	1593900
BTC_ai_ibc_var25	40	40	40	8	320	12800	64000	1598778
BTC_ai_ibc_var25	72	72	72	8	576	41472	373248	8846379
BTC_ai_ibc_var25	72	72	72	8	576	41472	373248	7134264
BTC_ai_ibc_var25	72	72	72	8	576	41472	373248	7109334
BTC_ai_ibc_var25	72	72	72	8	576	41472	373248	7097193
BTC_ai_ibc_var25	72	72	72	8	576	41472	373248	7095681
BTC_ai_ibc_var25	104	104	104	8	832	86528	1124864	25773291
BTC_ai_ibc_var25	104	104	104	8	832	86528	1124864	28031787
BTC_ai_ibc_var25	104	104	104	8	832	86528	1124864	28130868
BTC_ai_ibc_var25	104	104	104	8	832	86528	1124864	28045080
BTC_ai_ibc_var25	104	104	104	8	832	86528	1124864	28045251
BTC_ai_ibc_var25	136	136	136	8	1088	147968	2515456	58856859
BTC_ai_ibc_var25	136	136	136	8	1088	147968	2515456	59685336
BTC_ai_ibc_var25	136	136	136	8	1088	147968	2515456	59712957
BTC_ai_ibc_var25	136	136	136	8	1088	147968	2515456	59723406
BTC_ai_ibc_var25	136	136	136	8	1088	147968	2515456	59435064
BTC_ai_ibc_var25	168	168	168	8	1344	225792	4741632	106567344
BTC_ai_ibc_var25	168	168	168	8	1344	225792	4741632	105586623
BTC_ai_ibc_var25	168	168	168	8	1344	225792	4741632	105460776
BTC_ai_ibc_var25	168	168	168	8	1344	225792	4741632	108777528
BTC_ai_ibc_var25	168	168	168	8	1344	225792	4741632	108861786
BTC_ai_ibc_var25	200	200	200	8	1600	320000	8000000	174634794
BTC_ai_ibc_var25	200	200	200	8	1600	320000	8000000	172863828
BTC_ai_ibc_var25	200	200	200	8	1600	320000	8000000	172814616
BTC_ai_ibc_var25	200	200	200	8	1600	320000	8000000	172212228
BTC_ai_ibc_var25	200	200	200	8	1600	320000	8000000	173269215
BTC_ai_ibc_var25	232	232	232	8	1856	430592	12487168	269728794
BTC_ai_ibc_var25	232	232	232	8	1856	430592	12487168	263947689
BTC_ai_ibc_var25	232	232	232	8	1856	430592	12487168	263340234
BTC_ai_ibc_var25	232	232	232	8	1856	430592	12487168	264087099
BTC_ai_ibc_var25	232	232	232	8	1856	430592	12487168	269836947
BTC_ai_ibc_var25	264	264	264	8	2112	557568	18399744	391855725
BTC_ai_ibc_var25	264	264	264	8	2112	557568	18399744	392008113
BTC_ai_ibc_var25	264	264	264	8	2112	557568	18399744	391785048
BTC_ai_ibc_var25	264	264	264	8	2112	557568	18399744	391418631
BTC_ai_ibc_var25	264	264	264	8	2112	557568	18399744	387108972
BTC_ai_ibc_var25	296	296	296	8	2368	700928	25934336	536697819
BTC_ai_ibc_var25	296	296	296	8	2368	700928	25934336	541047420
BTC_ai_ibc_var25	296	296	296	8	2368	700928	25934336	543814938
BTC_ai_ibc_var25	296	296	296	8	2368	700928	25934336	544086765
BTC_ai_ibc_var25	296	296	296	8	2368	700928	25934336	544436091
BTC_ai_ibc_var25	328	328	328	8	2624	860672	35287552	733782015
BTC_ai_ibc_var25	328	328	328	8	2624	860672	35287552	726842673
BTC_ai_ibc_var25	328	328	328	8	2624	860672	35287552	735484293
BTC_ai_ibc_var25	328	328	328	8	2624	860672	35287552	732667023
BTC_ai_ibc_var25	328	328	328	8	2624	860672	35287552	733896621
BTC_ai_ibc_var25	360	360	360	8	2880	1036800	46656000	964747026
BTC_ai_ibc_var25	360	360	360	8	2880	1036800	46656000	964925982
BTC_ai_ibc_var25	360	360	360	8	2880	1036800	46656000	964504485
BTC_ai_ibc_var25	360	360	360	8	2880	1036800	46656000	961244874
BTC_ai_ibc_var25	360	360	360	8	2880	1036800	46656000	951265269
BTC_ai_ibc_var25	392	392	392	8	3136	1229312	60236288	1221344901
BTC_ai_ibc_var25	392	392	392	8	3136	1229312	60236288	1218850353
BTC_ai_ibc_var25	392	392	392	8	3136	1229312	60236288	1225384209
BTC_ai_ibc_var25	392	392	392	8	3136	1229312	60236288	1232362062
BTC_ai_ibc_var25	392	392	392	8	3136	1229312	60236288	1232688978
BTC_ai_ibc_var25	424	424	424	8	3392	1438208	76225024	1562422203
BTC_ai_ibc_var25	424	424	424	8	3392	1438208	76225024	1565423514
BTC_ai_ibc_var25	424	424	424	8	3392	1438208	76225024	1573505181
BTC_ai_ibc_var25	424	424	424	8	3392	1438208	76225024	1562816763
BTC_ai_ibc_var25	424	424	424	8	3392	1438208	76225024	1570847715
BTC_ai_ibc_var25	456	456	456	8	3648	1663488	94818816	1893903705
BTC_ai_ibc_var25	456	456	456	8	3648	1663488	94818816	1891544652
BTC_ai_ibc_var25	456	456	456	8	3648	1663488	94818816	1892444346
BTC_ai_ibc_var25	456	456	456	8	3648	1663488	94818816	1891498608
BTC_ai_ibc_var25	456	456	456	8	3648	1663488	94818816	1892896875
BTC_ai_ibc_var25	488	488	488	8	3904	1905152	116214272	2266879158
BTC_ai_ibc_var25	488	488	488	8	3904	1905152	116214272	2251623393
BTC_ai_ibc_var25	488	488	488	8	3904	1905152	116214272	2249754129
BTC_ai_ibc_var25	488	488	488	8	3904	1905152	116214272	2253664872
BTC_ai_ibc_var25	488	488	488	8	3904	1905152	116214272	2250521361
BTC_ai_ibc_var25	520	520	520	8	4160	2163200	140608000	2776519530
BTC_ai_ibc_var25	520	520	520	8	4160	2163200	140608000	2771785071
BTC_ai_ibc_var25	520	520	520	8	4160	2163200	140608000	2777116374
BTC_ai_ibc_var25	520	520	520	8	4160	2163200	140608000	2764981422
BTC_ai_ibc_var25	520	520	520	8	4160	2163200	140608000	2776833882
BTC_ai_ibc_var25	552	552	552	8	4416	2437632	168196608	3321618336
BTC_ai_ibc_var25	552	552	552	8	4416	2437632	168196608	3336857748
BTC_ai_ibc_var25	552	552	552	8	4416	2437632	168196608	3337836210
BTC_ai_ibc_var25	552	552	552	8	4416	2437632	168196608	3371294115
BTC_ai_ibc_var25	552	552	552	8	4416	2437632	168196608	3343733532
BTC_ai_ibc_var25	584	584	584	8	4672	2728448	199176704	3932391510
BTC_ai_ibc_var25	584	584	584	8	4672	2728448	199176704	3924942408
BTC_ai_ibc_var25	584	584	584	8	4672	2728448	199176704	3915069282
BTC_ai_ibc_var25	584	584	584	8	4672	2728448	199176704	3925206369
BTC_ai_ibc_var25	584	584	584	8	4672	2728448	199176704	3922464906
BTC_ai_ibc_var25	616	616	616	8	4928	3035648	233744896	4656612276
BTC_ai_ibc_var25	616	616	616	8	4928	3035648	233744896	4648322682
BTC_ai_ibc_var25	616	616	616	8	4928	3035648	233744896	4644201942
BTC_ai_ibc_var25	616	616	616	8	4928	3035648	233744896	4656493278
BTC_ai_ibc_var25	616	616	616	8	4928	3035648	233744896	4672738863
BTC_ai_ibc_var25	648	648	648	8	5184	3359232	272097792	5446145250
BTC_ai_ibc_var25	648	648	648	8	5184	3359232	272097792	5460289767
BTC_ai_ibc_var25	648	648	648	8	5184	3359232	272097792	5435539083
BTC_ai_ibc_var25	648	648	648	8	5184	3359232	272097792	5444061084
BTC_ai_ibc_var25	648	648	648	8	5184	3359232	272097792	5435244477
BTC_ai_ibc_var25	680	680	680	8	5440	3699200	314432000	6422342202
BTC_ai_ibc_var25	680	680	680	8	5440	3699200	314432000	6440377455
BTC_ai_ibc_var25	680	680	680	8	5440	3699200	314432000	6509049399
BTC_ai_ibc_var25	680	680	680	8	5440	3699200	314432000	6452712675
BTC_ai_ibc_var25	680	680	680	8	5440	3699200	314432000	6430886469
BTC_ai_ibc_var25	712	712	712	8	5696	4055552	360944128	7401689577
BTC_ai_ibc_var25	712	712	712	8	5696	4055552	360944128	7398059067
BTC_ai_ibc_var25	712	712	712	8	5696	4055552	360944128	7396460235
BTC_ai_ibc_var25	712	712	712	8	5696	4055552	360944128	7422315903
BTC_ai_ibc_var25	712	712	712	8	5696	4055552	360944128	7398537696
BTC_ai_ibc_var25	744	744	744	8	5952	4428288	411830784	8504335260
BTC_ai_ibc_var25	744	744	744	8	5952	4428288	411830784	8493993639
BTC_ai_ibc_var25	744	744	744	8	5952	4428288	411830784	8499767571
BTC_ai_ibc_var25	744	744	744	8	5952	4428288	411830784	8506807002
BTC_ai_ibc_var25	744	744	744	8	5952	4428288	411830784	8522448741
BTC_ai_ibc_var25	776	776	776	8	6208	4817408	467288576	9600675660
BTC_ai_ibc_var25	776	776	776	8	6208	4817408	467288576	9593015139
BTC_ai_ibc_var25	776	776	776	8	6208	4817408	467288576	9594011781
BTC_ai_ibc_var25	776	776	776	8	6208	4817408	467288576	9593015733
BTC_ai_ibc_var25	776	776	776	8	6208	4817408	467288576	9628574778
BTC_ai_ibc_var25	808	808	808	8	6464	5222912	527514112	11103753357
BTC_ai_ibc_var25	808	808	808	8	6464	5222912	527514112	11093938263
BTC_ai_ibc_var25	808	808	808	8	6464	5222912	527514112	11114714511
BTC_ai_ibc_var25	808	808	808	8	6464	5222912	527514112	11186352054
BTC_ai_ibc_var25	808	808	808	8	6464	5222912	527514112	11121414903
BTC_ai_ibc_var25	840	840	840	8	6720	5644800	592704000	12296861829
BTC_ai_ibc_var25	840	840	840	8	6720	5644800	592704000	12309203835
BTC_ai_ibc_var25	840	840	840	8	6720	5644800	592704000	12337012116
BTC_ai_ibc_var25	840	840	840	8	6720	5644800	592704000	12304566018
BTC_ai_ibc_var25	840	840	840	8	6720	5644800	592704000	12296608938
BTC_ai_ibc_var25	872	872	872	8	6976	6083072	663054848	14068972737
BTC_ai_ibc_var25	872	872	872	8	6976	6083072	663054848	14045763132
BTC_ai_ibc_var25	872	872	872	8	6976	6083072	663054848	14042547936
BTC_ai_ibc_var25	872	872	872	8	6976	6083072	663054848	14061321972
BTC_ai_ibc_var25	872	872	872	8	6976	6083072	663054848	14041886472
BTC_ai_ibc_var25	904	904	904	8	7232	6537728	738763264	15690435687
BTC_ai_ibc_var25	904	904	904	8	7232	6537728	738763264	15776219277
BTC_ai_ibc_var25	904	904	904	8	7232	6537728	738763264	15694259733
BTC_ai_ibc_var25	904	904	904	8	7232	6537728	738763264	15690318939
BTC_ai_ibc_var25	904	904	904	8	7232	6537728	738763264	15710006637
BTC_ai_ibc_var25	936	936	936	8	7488	7008768	820025856	17455620924
BTC_ai_ibc_var25	936	936	936	8	7488	7008768	820025856	17442111474
BTC_ai_ibc_var25	936	936	936	8	7488	7008768	820025856	17510046453
BTC_ai_ibc_var25	936	936	936	8	7488	7008768	820025856	17440767324
BTC_ai_ibc_var25	936	936	936	8	7488	7008768	820025856	17447334525
BTC_ai_ibc_var25	968	968	968	8	7744	7496192	907039232	19223946675
BTC_ai_ibc_var25	968	968	968	8	7744	7496192	907039232	19179603216
BTC_ai_ibc_var25	968	968	968	8	7744	7496192	907039232	19262522511
BTC_ai_ibc_var25	968	968	968	8	7744	7496192	907039232	19173611952
BTC_ai_ibc_var25	968	968	968	8	7744	7496192	907039232	19206323550
BTC_ai_ibc_var25	1000	1000	1000	8	8000	8000000	1000000000	21809229030
BTC_ai_ibc_var25	1000	1000	1000	8	8000	8000000	1000000000	21826957707
BTC_ai_ibc_var25	1000	1000	1000	8	8000	8000000	1000000000	21807802413
BTC_ai_ibc_var25	1000	1000	1000	8	8000	8000000	1000000000	21907893510
BTC_ai_ibc_var25	1000	1000	1000	8	8000	8000000	1000000000	21830678622


==> figures/data/pred/meas/var26.dat <==
BTC_ai_ibc_var26	8	8	8	8	64	512	512	42393798
BTC_ai_ibc_var26	8	8	8	8	64	512	512	58716
BTC_ai_ibc_var26	8	8	8	8	64	512	512	58230
BTC_ai_ibc_var26	8	8	8	8	64	512	512	59265
BTC_ai_ibc_var26	8	8	8	8	64	512	512	38889
BTC_ai_ibc_var26	40	40	40	8	320	12800	64000	1852902
BTC_ai_ibc_var26	40	40	40	8	320	12800	64000	1571229
BTC_ai_ibc_var26	40	40	40	8	320	12800	64000	1560501
BTC_ai_ibc_var26	40	40	40	8	320	12800	64000	1565757
BTC_ai_ibc_var26	40	40	40	8	320	12800	64000	1561158
BTC_ai_ibc_var26	72	72	72	8	576	41472	373248	8687772
BTC_ai_ibc_var26	72	72	72	8	576	41472	373248	7067961
BTC_ai_ibc_var26	72	72	72	8	576	41472	373248	7326630
BTC_ai_ibc_var26	72	72	72	8	576	41472	373248	6995421
BTC_ai_ibc_var26	72	72	72	8	576	41472	373248	7074216
BTC_ai_ibc_var26	104	104	104	8	832	86528	1124864	23657985
BTC_ai_ibc_var26	104	104	104	8	832	86528	1124864	26798391
BTC_ai_ibc_var26	104	104	104	8	832	86528	1124864	26689896
BTC_ai_ibc_var26	104	104	104	8	832	86528	1124864	26671311
BTC_ai_ibc_var26	104	104	104	8	832	86528	1124864	26400780
BTC_ai_ibc_var26	136	136	136	8	1088	147968	2515456	56225781
BTC_ai_ibc_var26	136	136	136	8	1088	147968	2515456	56690271
BTC_ai_ibc_var26	136	136	136	8	1088	147968	2515456	56372085
BTC_ai_ibc_var26	136	136	136	8	1088	147968	2515456	56411874
BTC_ai_ibc_var26	136	136	136	8	1088	147968	2515456	56312271
BTC_ai_ibc_var26	168	168	168	8	1344	225792	4741632	104114754
BTC_ai_ibc_var26	168	168	168	8	1344	225792	4741632	104128065
BTC_ai_ibc_var26	168	168	168	8	1344	225792	4741632	103683744
BTC_ai_ibc_var26	168	168	168	8	1344	225792	4741632	103878747
BTC_ai_ibc_var26	168	168	168	8	1344	225792	4741632	103823352
BTC_ai_ibc_var26	200	200	200	8	1600	320000	8000000	169320411
BTC_ai_ibc_var26	200	200	200	8	1600	320000	8000000	170044650
BTC_ai_ibc_var26	200	200	200	8	1600	320000	8000000	169414839
BTC_ai_ibc_var26	200	200	200	8	1600	320000	8000000	169413372
BTC_ai_ibc_var26	200	200	200	8	1600	320000	8000000	170379792
BTC_ai_ibc_var26	232	232	232	8	1856	430592	12487168	261621468
BTC_ai_ibc_var26	232	232	232	8	1856	430592	12487168	260686026
BTC_ai_ibc_var26	232	232	232	8	1856	430592	12487168	260037486
BTC_ai_ibc_var26	232	232	232	8	1856	430592	12487168	260053524
BTC_ai_ibc_var26	232	232	232	8	1856	430592	12487168	260114652
BTC_ai_ibc_var26	264	264	264	8	2112	557568	18399744	378333396
BTC_ai_ibc_var26	264	264	264	8	2112	557568	18399744	378583650
BTC_ai_ibc_var26	264	264	264	8	2112	557568	18399744	380107998
BTC_ai_ibc_var26	264	264	264	8	2112	557568	18399744	378115722
BTC_ai_ibc_var26	264	264	264	8	2112	557568	18399744	379761543
BTC_ai_ibc_var26	296	296	296	8	2368	700928	25934336	526210497
BTC_ai_ibc_var26	296	296	296	8	2368	700928	25934336	527099103
BTC_ai_ibc_var26	296	296	296	8	2368	700928	25934336	529872777
BTC_ai_ibc_var26	296	296	296	8	2368	700928	25934336	529229574
BTC_ai_ibc_var26	296	296	296	8	2368	700928	25934336	529432335
BTC_ai_ibc_var26	328	328	328	8	2624	860672	35287552	715473297
BTC_ai_ibc_var26	328	328	328	8	2624	860672	35287552	721754145
BTC_ai_ibc_var26	328	328	328	8	2624	860672	35287552	716295087
BTC_ai_ibc_var26	328	328	328	8	2624	860672	35287552	713640114
BTC_ai_ibc_var26	328	328	328	8	2624	860672	35287552	711892773
BTC_ai_ibc_var26	360	360	360	8	2880	1036800	46656000	938218104
BTC_ai_ibc_var26	360	360	360	8	2880	1036800	46656000	935649378
BTC_ai_ibc_var26	360	360	360	8	2880	1036800	46656000	935875917
BTC_ai_ibc_var26	360	360	360	8	2880	1036800	46656000	936314073
BTC_ai_ibc_var26	360	360	360	8	2880	1036800	46656000	936767358
BTC_ai_ibc_var26	392	392	392	8	3136	1229312	60236288	1207293993
BTC_ai_ibc_var26	392	392	392	8	3136	1229312	60236288	1206701010
BTC_ai_ibc_var26	392	392	392	8	3136	1229312	60236288	1206693360
BTC_ai_ibc_var26	392	392	392	8	3136	1229312	60236288	1202695677
BTC_ai_ibc_var26	392	392	392	8	3136	1229312	60236288	1202854419
BTC_ai_ibc_var26	424	424	424	8	3392	1438208	76225024	1505474937
BTC_ai_ibc_var26	424	424	424	8	3392	1438208	76225024	1513692117
BTC_ai_ibc_var26	424	424	424	8	3392	1438208	76225024	1513982979
BTC_ai_ibc_var26	424	424	424	8	3392	1438208	76225024	1510865847
BTC_ai_ibc_var26	424	424	424	8	3392	1438208	76225024	1506810618
BTC_ai_ibc_var26	456	456	456	8	3648	1663488	94818816	1859751738
BTC_ai_ibc_var26	456	456	456	8	3648	1663488	94818816	1867090131
BTC_ai_ibc_var26	456	456	456	8	3648	1663488	94818816	1856545758
BTC_ai_ibc_var26	456	456	456	8	3648	1663488	94818816	1856324259
BTC_ai_ibc_var26	456	456	456	8	3648	1663488	94818816	1858550499
BTC_ai_ibc_var26	488	488	488	8	3904	1905152	116214272	2230831962
BTC_ai_ibc_var26	488	488	488	8	3904	1905152	116214272	2212291323
BTC_ai_ibc_var26	488	488	488	8	3904	1905152	116214272	2196969831
BTC_ai_ibc_var26	488	488	488	8	3904	1905152	116214272	2200824342
BTC_ai_ibc_var26	488	488	488	8	3904	1905152	116214272	2200590882
BTC_ai_ibc_var26	520	520	520	8	4160	2163200	140608000	2704375422
BTC_ai_ibc_var26	520	520	520	8	4160	2163200	140608000	2703222864
BTC_ai_ibc_var26	520	520	520	8	4160	2163200	140608000	2711580435
BTC_ai_ibc_var26	520	520	520	8	4160	2163200	140608000	2705612157
BTC_ai_ibc_var26	520	520	520	8	4160	2163200	140608000	2706937704
BTC_ai_ibc_var26	552	552	552	8	4416	2437632	168196608	3271671576
BTC_ai_ibc_var26	552	552	552	8	4416	2437632	168196608	3279722508
BTC_ai_ibc_var26	552	552	552	8	4416	2437632	168196608	3270028041
BTC_ai_ibc_var26	552	552	552	8	4416	2437632	168196608	3276720648
BTC_ai_ibc_var26	552	552	552	8	4416	2437632	168196608	3275164017
BTC_ai_ibc_var26	584	584	584	8	4672	2728448	199176704	3859260507
BTC_ai_ibc_var26	584	584	584	8	4672	2728448	199176704	3877928658
BTC_ai_ibc_var26	584	584	584	8	4672	2728448	199176704	3849461010
BTC_ai_ibc_var26	584	584	584	8	4672	2728448	199176704	3848648292
BTC_ai_ibc_var26	584	584	584	8	4672	2728448	199176704	3850722729
BTC_ai_ibc_var26	616	616	616	8	4928	3035648	233744896	4535544654
BTC_ai_ibc_var26	616	616	616	8	4928	3035648	233744896	4539501963
BTC_ai_ibc_var26	616	616	616	8	4928	3035648	233744896	4541548734
BTC_ai_ibc_var26	616	616	616	8	4928	3035648	233744896	4539075075
BTC_ai_ibc_var26	616	616	616	8	4928	3035648	233744896	4533093180
BTC_ai_ibc_var26	648	648	648	8	5184	3359232	272097792	5346536175
BTC_ai_ibc_var26	648	648	648	8	5184	3359232	272097792	5332086891
BTC_ai_ibc_var26	648	648	648	8	5184	3359232	272097792	5301984303
BTC_ai_ibc_var26	648	648	648	8	5184	3359232	272097792	5305986378
BTC_ai_ibc_var26	648	648	648	8	5184	3359232	272097792	5297279904
BTC_ai_ibc_var26	680	680	680	8	5440	3699200	314432000	6195358233
BTC_ai_ibc_var26	680	680	680	8	5440	3699200	314432000	6185082690
BTC_ai_ibc_var26	680	680	680	8	5440	3699200	314432000	6180351813
BTC_ai_ibc_var26	680	680	680	8	5440	3699200	314432000	6181241283
BTC_ai_ibc_var26	680	680	680	8	5440	3699200	314432000	6211939014
BTC_ai_ibc_var26	712	712	712	8	5696	4055552	360944128	7124270364
BTC_ai_ibc_var26	712	712	712	8	5696	4055552	360944128	7114937724
BTC_ai_ibc_var26	712	712	712	8	5696	4055552	360944128	7120120284
BTC_ai_ibc_var26	712	712	712	8	5696	4055552	360944128	7122164157
BTC_ai_ibc_var26	712	712	712	8	5696	4055552	360944128	7099197471
BTC_ai_ibc_var26	744	744	744	8	5952	4428288	411830784	8280561789
BTC_ai_ibc_var26	744	744	744	8	5952	4428288	411830784	8269677333
BTC_ai_ibc_var26	744	744	744	8	5952	4428288	411830784	8259703290
BTC_ai_ibc_var26	744	744	744	8	5952	4428288	411830784	8258870205
BTC_ai_ibc_var26	744	744	744	8	5952	4428288	411830784	8271890604
BTC_ai_ibc_var26	776	776	776	8	6208	4817408	467288576	9241599672
BTC_ai_ibc_var26	776	776	776	8	6208	4817408	467288576	9474297489
BTC_ai_ibc_var26	776	776	776	8	6208	4817408	467288576	9237992139
BTC_ai_ibc_var26	776	776	776	8	6208	4817408	467288576	9249516954
BTC_ai_ibc_var26	776	776	776	8	6208	4817408	467288576	9247791195
BTC_ai_ibc_var26	808	808	808	8	6464	5222912	527514112	10734783273
BTC_ai_ibc_var26	808	808	808	8	6464	5222912	527514112	10682329293
BTC_ai_ibc_var26	808	808	808	8	6464	5222912	527514112	10679305590
BTC_ai_ibc_var26	808	808	808	8	6464	5222912	527514112	10691726517
BTC_ai_ibc_var26	808	808	808	8	6464	5222912	527514112	10674173430
BTC_ai_ibc_var26	840	840	840	8	6720	5644800	592704000	11966273694
BTC_ai_ibc_var26	840	840	840	8	6720	5644800	592704000	11936534958
BTC_ai_ibc_var26	840	840	840	8	6720	5644800	592704000	11947935357
BTC_ai_ibc_var26	840	840	840	8	6720	5644800	592704000	11965995072
BTC_ai_ibc_var26	840	840	840	8	6720	5644800	592704000	11937249900
BTC_ai_ibc_var26	872	872	872	8	6976	6083072	663054848	13515084252
BTC_ai_ibc_var26	872	872	872	8	6976	6083072	663054848	13508230392
BTC_ai_ibc_var26	872	872	872	8	6976	6083072	663054848	13521438117
BTC_ai_ibc_var26	872	872	872	8	6976	6083072	663054848	13520914668
BTC_ai_ibc_var26	872	872	872	8	6976	6083072	663054848	13526567730
BTC_ai_ibc_var26	904	904	904	8	7232	6537728	738763264	15139367856
BTC_ai_ibc_var26	904	904	904	8	7232	6537728	738763264	15100878510
BTC_ai_ibc_var26	904	904	904	8	7232	6537728	738763264	15076647945
BTC_ai_ibc_var26	904	904	904	8	7232	6537728	738763264	15111703413
BTC_ai_ibc_var26	904	904	904	8	7232	6537728	738763264	15114026070
BTC_ai_ibc_var26	936	936	936	8	7488	7008768	820025856	16782402195
BTC_ai_ibc_var26	936	936	936	8	7488	7008768	820025856	16818946578
BTC_ai_ibc_var26	936	936	936	8	7488	7008768	820025856	16788375531
BTC_ai_ibc_var26	936	936	936	8	7488	7008768	820025856	16768917747
BTC_ai_ibc_var26	936	936	936	8	7488	7008768	820025856	16798319811
BTC_ai_ibc_var26	968	968	968	8	7744	7496192	907039232	18462086433
BTC_ai_ibc_var26	968	968	968	8	7744	7496192	907039232	18516352923
BTC_ai_ibc_var26	968	968	968	8	7744	7496192	907039232	18461190312
BTC_ai_ibc_var26	968	968	968	8	7744	7496192	907039232	18473502411
BTC_ai_ibc_var26	968	968	968	8	7744	7496192	907039232	18495187974
BTC_ai_ibc_var26	1000	1000	1000	8	8000	8000000	1000000000	20998338021
BTC_ai_ibc_var26	1000	1000	1000	8	8000	8000000	1000000000	21024916200
BTC_ai_ibc_var26	1000	1000	1000	8	8000	8000000	1000000000	21004070364
BTC_ai_ibc_var26	1000	1000	1000	8	8000	8000000	1000000000	21052197639
BTC_ai_ibc_var26	1000	1000	1000	8	8000	8000000	1000000000	21075806574


==> figures/data/pred/meas/var27.dat <==
BTC_ai_ibc_var27	8	8	8	8	64	512	512	56258685
BTC_ai_ibc_var27	8	8	8	8	64	512	512	56826
BTC_ai_ibc_var27	8	8	8	8	64	512	512	56718
BTC_ai_ibc_var27	8	8	8	8	64	512	512	55413
BTC_ai_ibc_var27	8	8	8	8	64	512	512	49788
BTC_ai_ibc_var27	40	40	40	8	320	12800	64000	2625165
BTC_ai_ibc_var27	40	40	40	8	320	12800	64000	1929339
BTC_ai_ibc_var27	40	40	40	8	320	12800	64000	1919925
BTC_ai_ibc_var27	40	40	40	8	320	12800	64000	1927260
BTC_ai_ibc_var27	40	40	40	8	320	12800	64000	1925172
BTC_ai_ibc_var27	72	72	72	8	576	41472	373248	12960603
BTC_ai_ibc_var27	72	72	72	8	576	41472	373248	9995994
BTC_ai_ibc_var27	72	72	72	8	576	41472	373248	9562104
BTC_ai_ibc_var27	72	72	72	8	576	41472	373248	9534213
BTC_ai_ibc_var27	72	72	72	8	576	41472	373248	9542259
BTC_ai_ibc_var27	104	104	104	8	832	86528	1124864	37896390
BTC_ai_ibc_var27	104	104	104	8	832	86528	1124864	38712915
BTC_ai_ibc_var27	104	104	104	8	832	86528	1124864	38677617
BTC_ai_ibc_var27	104	104	104	8	832	86528	1124864	38791242
BTC_ai_ibc_var27	104	104	104	8	832	86528	1124864	38747961
BTC_ai_ibc_var27	136	136	136	8	1088	147968	2515456	85638078
BTC_ai_ibc_var27	136	136	136	8	1088	147968	2515456	85010139
BTC_ai_ibc_var27	136	136	136	8	1088	147968	2515456	85156704
BTC_ai_ibc_var27	136	136	136	8	1088	147968	2515456	85204458
BTC_ai_ibc_var27	136	136	136	8	1088	147968	2515456	84991932
BTC_ai_ibc_var27	168	168	168	8	1344	225792	4741632	175372209
BTC_ai_ibc_var27	168	168	168	8	1344	225792	4741632	174239100
BTC_ai_ibc_var27	168	168	168	8	1344	225792	4741632	174037896
BTC_ai_ibc_var27	168	168	168	8	1344	225792	4741632	174096900
BTC_ai_ibc_var27	168	168	168	8	1344	225792	4741632	174916566
BTC_ai_ibc_var27	200	200	200	8	1600	320000	8000000	590720544
BTC_ai_ibc_var27	200	200	200	8	1600	320000	8000000	590601438
BTC_ai_ibc_var27	200	200	200	8	1600	320000	8000000	591033591
BTC_ai_ibc_var27	200	200	200	8	1600	320000	8000000	596952351
BTC_ai_ibc_var27	200	200	200	8	1600	320000	8000000	597630249
BTC_ai_ibc_var27	232	232	232	8	1856	430592	12487168	2078884026
BTC_ai_ibc_var27	232	232	232	8	1856	430592	12487168	2079880209
BTC_ai_ibc_var27	232	232	232	8	1856	430592	12487168	2079569322
BTC_ai_ibc_var27	232	232	232	8	1856	430592	12487168	2077704126
BTC_ai_ibc_var27	232	232	232	8	1856	430592	12487168	2079059445
BTC_ai_ibc_var27	264	264	264	8	2112	557568	18399744	3289358331
BTC_ai_ibc_var27	264	264	264	8	2112	557568	18399744	3285905994
BTC_ai_ibc_var27	264	264	264	8	2112	557568	18399744	3295527102
BTC_ai_ibc_var27	264	264	264	8	2112	557568	18399744	3295276218
BTC_ai_ibc_var27	264	264	264	8	2112	557568	18399744	3289253364
BTC_ai_ibc_var27	296	296	296	8	2368	700928	25934336	4587459084
BTC_ai_ibc_var27	296	296	296	8	2368	700928	25934336	4594465692
BTC_ai_ibc_var27	296	296	296	8	2368	700928	25934336	4607782965
BTC_ai_ibc_var27	296	296	296	8	2368	700928	25934336	4653095886
BTC_ai_ibc_var27	296	296	296	8	2368	700928	25934336	4595511969
BTC_ai_ibc_var27	328	328	328	8	2624	860672	35287552	6251336154
BTC_ai_ibc_var27	328	328	328	8	2624	860672	35287552	6250474971
BTC_ai_ibc_var27	328	328	328	8	2624	860672	35287552	6263799111
BTC_ai_ibc_var27	328	328	328	8	2624	860672	35287552	6258160080
BTC_ai_ibc_var27	328	328	328	8	2624	860672	35287552	6258839814
BTC_ai_ibc_var27	360	360	360	8	2880	1036800	46656000	8321890176
BTC_ai_ibc_var27	360	360	360	8	2880	1036800	46656000	8309481921
BTC_ai_ibc_var27	360	360	360	8	2880	1036800	46656000	8301108456
BTC_ai_ibc_var27	360	360	360	8	2880	1036800	46656000	8309041614
BTC_ai_ibc_var27	360	360	360	8	2880	1036800	46656000	8310195378
BTC_ai_ibc_var27	392	392	392	8	3136	1229312	60236288	10694079828
BTC_ai_ibc_var27	392	392	392	8	3136	1229312	60236288	10661250015
BTC_ai_ibc_var27	392	392	392	8	3136	1229312	60236288	10665355113
BTC_ai_ibc_var27	392	392	392	8	3136	1229312	60236288	10651364838
BTC_ai_ibc_var27	392	392	392	8	3136	1229312	60236288	10667026944
BTC_ai_ibc_var27	424	424	424	8	3392	1438208	76225024	14078221992
BTC_ai_ibc_var27	424	424	424	8	3392	1438208	76225024	14073942816
BTC_ai_ibc_var27	424	424	424	8	3392	1438208	76225024	14075592624
BTC_ai_ibc_var27	424	424	424	8	3392	1438208	76225024	14137470819
BTC_ai_ibc_var27	424	424	424	8	3392	1438208	76225024	14080217553
BTC_ai_ibc_var27	456	456	456	8	3648	1663488	94818816	16828570710
BTC_ai_ibc_var27	456	456	456	8	3648	1663488	94818816	16833836106
BTC_ai_ibc_var27	456	456	456	8	3648	1663488	94818816	16824360168
BTC_ai_ibc_var27	456	456	456	8	3648	1663488	94818816	16846938468
BTC_ai_ibc_var27	456	456	456	8	3648	1663488	94818816	16816645053
BTC_ai_ibc_var27	488	488	488	8	3904	1905152	116214272	20635705611
BTC_ai_ibc_var27	488	488	488	8	3904	1905152	116214272	20640497292
BTC_ai_ibc_var27	488	488	488	8	3904	1905152	116214272	20623067550
BTC_ai_ibc_var27	488	488	488	8	3904	1905152	116214272	20706610131
BTC_ai_ibc_var27	488	488	488	8	3904	1905152	116214272	20627397441
BTC_ai_ibc_var27	520	520	520	8	4160	2163200	140608000	25390191645
BTC_ai_ibc_var27	520	520	520	8	4160	2163200	140608000	25361235477
BTC_ai_ibc_var27	520	520	520	8	4160	2163200	140608000	25400645982
BTC_ai_ibc_var27	520	520	520	8	4160	2163200	140608000	25384454244
BTC_ai_ibc_var27	520	520	520	8	4160	2163200	140608000	25400170800
BTC_ai_ibc_var27	552	552	552	8	4416	2437632	168196608	29933952147
BTC_ai_ibc_var27	552	552	552	8	4416	2437632	168196608	29894223861
BTC_ai_ibc_var27	552	552	552	8	4416	2437632	168196608	29900096019
BTC_ai_ibc_var27	552	552	552	8	4416	2437632	168196608	29923178040
BTC_ai_ibc_var27	552	552	552	8	4416	2437632	168196608	29949892209
BTC_ai_ibc_var27	584	584	584	8	4672	2728448	199176704	35422134741
BTC_ai_ibc_var27	584	584	584	8	4672	2728448	199176704	35425396521
BTC_ai_ibc_var27	584	584	584	8	4672	2728448	199176704	35403807321
BTC_ai_ibc_var27	584	584	584	8	4672	2728448	199176704	35457516540
BTC_ai_ibc_var27	584	584	584	8	4672	2728448	199176704	35400319137
BTC_ai_ibc_var27	616	616	616	8	4928	3035648	233744896	41638648617
BTC_ai_ibc_var27	616	616	616	8	4928	3035648	233744896	41716886895
BTC_ai_ibc_var27	616	616	616	8	4928	3035648	233744896	41641526124
BTC_ai_ibc_var27	616	616	616	8	4928	3035648	233744896	41656963932
BTC_ai_ibc_var27	616	616	616	8	4928	3035648	233744896	41651294481
BTC_ai_ibc_var27	648	648	648	8	5184	3359232	272097792	48156258825
BTC_ai_ibc_var27	648	648	648	8	5184	3359232	272097792	48100782582
BTC_ai_ibc_var27	648	648	648	8	5184	3359232	272097792	48120217155
BTC_ai_ibc_var27	648	648	648	8	5184	3359232	272097792	48091667130
BTC_ai_ibc_var27	648	648	648	8	5184	3359232	272097792	48172282461
BTC_ai_ibc_var27	680	680	680	8	5440	3699200	314432000	57898435428
BTC_ai_ibc_var27	680	680	680	8	5440	3699200	314432000	57922735194
BTC_ai_ibc_var27	680	680	680	8	5440	3699200	314432000	57955103721
BTC_ai_ibc_var27	680	680	680	8	5440	3699200	314432000	57929928021
BTC_ai_ibc_var27	680	680	680	8	5440	3699200	314432000	57901086612
BTC_ai_ibc_var27	712	712	712	8	5696	4055552	360944128	63703451340
BTC_ai_ibc_var27	712	712	712	8	5696	4055552	360944128	63692588358
BTC_ai_ibc_var27	712	712	712	8	5696	4055552	360944128	63640937223
BTC_ai_ibc_var27	712	712	712	8	5696	4055552	360944128	63660280230
BTC_ai_ibc_var27	712	712	712	8	5696	4055552	360944128	63606569652
BTC_ai_ibc_var27	744	744	744	8	5952	4428288	411830784	72489616083
BTC_ai_ibc_var27	744	744	744	8	5952	4428288	411830784	72530347860
BTC_ai_ibc_var27	744	744	744	8	5952	4428288	411830784	72473833782
BTC_ai_ibc_var27	744	744	744	8	5952	4428288	411830784	72549587493
BTC_ai_ibc_var27	744	744	744	8	5952	4428288	411830784	72446173920
BTC_ai_ibc_var27	776	776	776	8	6208	4817408	467288576	83725972326
BTC_ai_ibc_var27	776	776	776	8	6208	4817408	467288576	83631572019
BTC_ai_ibc_var27	776	776	776	8	6208	4817408	467288576	84027110112
BTC_ai_ibc_var27	776	776	776	8	6208	4817408	467288576	83806928595
BTC_ai_ibc_var27	776	776	776	8	6208	4817408	467288576	83639250216
BTC_ai_ibc_var27	808	808	808	8	6464	5222912	527514112	93169039149
BTC_ai_ibc_var27	808	808	808	8	6464	5222912	527514112	93092625927
BTC_ai_ibc_var27	808	808	808	8	6464	5222912	527514112	93132936441
BTC_ai_ibc_var27	808	808	808	8	6464	5222912	527514112	93093990102
BTC_ai_ibc_var27	808	808	808	8	6464	5222912	527514112	93066227442
BTC_ai_ibc_var27	840	840	840	8	6720	5644800	592704000	104752221201
BTC_ai_ibc_var27	840	840	840	8	6720	5644800	592704000	104657030883
BTC_ai_ibc_var27	840	840	840	8	6720	5644800	592704000	104747043069
BTC_ai_ibc_var27	840	840	840	8	6720	5644800	592704000	104787998307
BTC_ai_ibc_var27	840	840	840	8	6720	5644800	592704000	104686147638
BTC_ai_ibc_var27	872	872	872	8	6976	6083072	663054848	117839785617
BTC_ai_ibc_var27	872	872	872	8	6976	6083072	663054848	117716761143
BTC_ai_ibc_var27	872	872	872	8	6976	6083072	663054848	117744609915
BTC_ai_ibc_var27	872	872	872	8	6976	6083072	663054848	117855594756
BTC_ai_ibc_var27	872	872	872	8	6976	6083072	663054848	117743562576
BTC_ai_ibc_var27	904	904	904	8	7232	6537728	738763264	130351640706
BTC_ai_ibc_var27	904	904	904	8	7232	6537728	738763264	130239579438
BTC_ai_ibc_var27	904	904	904	8	7232	6537728	738763264	130155413913
BTC_ai_ibc_var27	904	904	904	8	7232	6537728	738763264	130171955409
BTC_ai_ibc_var27	904	904	904	8	7232	6537728	738763264	130169546298
BTC_ai_ibc_var27	936	936	936	8	7488	7008768	820025856	150931616688
BTC_ai_ibc_var27	936	936	936	8	7488	7008768	820025856	151044247359
BTC_ai_ibc_var27	936	936	936	8	7488	7008768	820025856	150994757961
BTC_ai_ibc_var27	936	936	936	8	7488	7008768	820025856	150908050683
BTC_ai_ibc_var27	936	936	936	8	7488	7008768	820025856	150944652864
BTC_ai_ibc_var27	968	968	968	8	7744	7496192	907039232	164275109856
BTC_ai_ibc_var27	968	968	968	8	7744	7496192	907039232	164373345702
BTC_ai_ibc_var27	968	968	968	8	7744	7496192	907039232	164341722132
BTC_ai_ibc_var27	968	968	968	8	7744	7496192	907039232	164419303374
BTC_ai_ibc_var27	968	968	968	8	7744	7496192	907039232	164319981831
BTC_ai_ibc_var27	1000	1000	1000	8	8000	8000000	1000000000	193022600058
BTC_ai_ibc_var27	1000	1000	1000	8	8000	8000000	1000000000	193018222251
BTC_ai_ibc_var27	1000	1000	1000	8	8000	8000000	1000000000	193090715262
BTC_ai_ibc_var27	1000	1000	1000	8	8000	8000000	1000000000	193120236936
BTC_ai_ibc_var27	1000	1000	1000	8	8000	8000000	1000000000	193047193809


==> figures/data/pred/meas/var28.dat <==
BTC_ai_ibc_var28	8	8	8	8	64	512	512	56646468
BTC_ai_ibc_var28	8	8	8	8	64	512	512	136188
BTC_ai_ibc_var28	8	8	8	8	64	512	512	47466
BTC_ai_ibc_var28	8	8	8	8	64	512	512	42084
BTC_ai_ibc_var28	8	8	8	8	64	512	512	37917
BTC_ai_ibc_var28	40	40	40	8	320	12800	64000	2421054
BTC_ai_ibc_var28	40	40	40	8	320	12800	64000	1742103
BTC_ai_ibc_var28	40	40	40	8	320	12800	64000	1735344
BTC_ai_ibc_var28	40	40	40	8	320	12800	64000	1740609
BTC_ai_ibc_var28	40	40	40	8	320	12800	64000	1735308
BTC_ai_ibc_var28	72	72	72	8	576	41472	373248	11456928
BTC_ai_ibc_var28	72	72	72	8	576	41472	373248	8285688
BTC_ai_ibc_var28	72	72	72	8	576	41472	373248	8212383
BTC_ai_ibc_var28	72	72	72	8	576	41472	373248	8208936
BTC_ai_ibc_var28	72	72	72	8	576	41472	373248	8210511
BTC_ai_ibc_var28	104	104	104	8	832	86528	1124864	30864951
BTC_ai_ibc_var28	104	104	104	8	832	86528	1124864	35216748
BTC_ai_ibc_var28	104	104	104	8	832	86528	1124864	35196822
BTC_ai_ibc_var28	104	104	104	8	832	86528	1124864	35135055
BTC_ai_ibc_var28	104	104	104	8	832	86528	1124864	35300682
BTC_ai_ibc_var28	136	136	136	8	1088	147968	2515456	75998322
BTC_ai_ibc_var28	136	136	136	8	1088	147968	2515456	75081663
BTC_ai_ibc_var28	136	136	136	8	1088	147968	2515456	75211254
BTC_ai_ibc_var28	136	136	136	8	1088	147968	2515456	75204477
BTC_ai_ibc_var28	136	136	136	8	1088	147968	2515456	75104235
BTC_ai_ibc_var28	168	168	168	8	1344	225792	4741632	139442508
BTC_ai_ibc_var28	168	168	168	8	1344	225792	4741632	139417155
BTC_ai_ibc_var28	168	168	168	8	1344	225792	4741632	139369734
BTC_ai_ibc_var28	168	168	168	8	1344	225792	4741632	139376925
BTC_ai_ibc_var28	168	168	168	8	1344	225792	4741632	139487436
BTC_ai_ibc_var28	200	200	200	8	1600	320000	8000000	232153281
BTC_ai_ibc_var28	200	200	200	8	1600	320000	8000000	231862536
BTC_ai_ibc_var28	200	200	200	8	1600	320000	8000000	232029639
BTC_ai_ibc_var28	200	200	200	8	1600	320000	8000000	231850089
BTC_ai_ibc_var28	200	200	200	8	1600	320000	8000000	232247448
BTC_ai_ibc_var28	232	232	232	8	1856	430592	12487168	372620178
BTC_ai_ibc_var28	232	232	232	8	1856	430592	12487168	373735863
BTC_ai_ibc_var28	232	232	232	8	1856	430592	12487168	375019875
BTC_ai_ibc_var28	232	232	232	8	1856	430592	12487168	374221944
BTC_ai_ibc_var28	232	232	232	8	1856	430592	12487168	372683781
BTC_ai_ibc_var28	264	264	264	8	2112	557568	18399744	581906439
BTC_ai_ibc_var28	264	264	264	8	2112	557568	18399744	583432974
BTC_ai_ibc_var28	264	264	264	8	2112	557568	18399744	584782515
BTC_ai_ibc_var28	264	264	264	8	2112	557568	18399744	582743583
BTC_ai_ibc_var28	264	264	264	8	2112	557568	18399744	581592771
BTC_ai_ibc_var28	296	296	296	8	2368	700928	25934336	845840592
BTC_ai_ibc_var28	296	296	296	8	2368	700928	25934336	845857170
BTC_ai_ibc_var28	296	296	296	8	2368	700928	25934336	846629811
BTC_ai_ibc_var28	296	296	296	8	2368	700928	25934336	846942975
BTC_ai_ibc_var28	296	296	296	8	2368	700928	25934336	845600868
BTC_ai_ibc_var28	328	328	328	8	2624	860672	35287552	1138830705
BTC_ai_ibc_var28	328	328	328	8	2624	860672	35287552	1138504509
BTC_ai_ibc_var28	328	328	328	8	2624	860672	35287552	1139106636
BTC_ai_ibc_var28	328	328	328	8	2624	860672	35287552	1137751263
BTC_ai_ibc_var28	328	328	328	8	2624	860672	35287552	1143038826
BTC_ai_ibc_var28	360	360	360	8	2880	1036800	46656000	1498219245
BTC_ai_ibc_var28	360	360	360	8	2880	1036800	46656000	1497956841
BTC_ai_ibc_var28	360	360	360	8	2880	1036800	46656000	1499972625
BTC_ai_ibc_var28	360	360	360	8	2880	1036800	46656000	1498933485
BTC_ai_ibc_var28	360	360	360	8	2880	1036800	46656000	1497572199
BTC_ai_ibc_var28	392	392	392	8	3136	1229312	60236288	1910752992
BTC_ai_ibc_var28	392	392	392	8	3136	1229312	60236288	1915789689
BTC_ai_ibc_var28	392	392	392	8	3136	1229312	60236288	1912168656
BTC_ai_ibc_var28	392	392	392	8	3136	1229312	60236288	1909641321
BTC_ai_ibc_var28	392	392	392	8	3136	1229312	60236288	1912084092
BTC_ai_ibc_var28	424	424	424	8	3392	1438208	76225024	2643744627
BTC_ai_ibc_var28	424	424	424	8	3392	1438208	76225024	2412493551
BTC_ai_ibc_var28	424	424	424	8	3392	1438208	76225024	2416219992
BTC_ai_ibc_var28	424	424	424	8	3392	1438208	76225024	2410995303
BTC_ai_ibc_var28	424	424	424	8	3392	1438208	76225024	2411110242
BTC_ai_ibc_var28	456	456	456	8	3648	1663488	94818816	2971314891
BTC_ai_ibc_var28	456	456	456	8	3648	1663488	94818816	2973260961
BTC_ai_ibc_var28	456	456	456	8	3648	1663488	94818816	2973042846
BTC_ai_ibc_var28	456	456	456	8	3648	1663488	94818816	2968977843
BTC_ai_ibc_var28	456	456	456	8	3648	1663488	94818816	2969680374
BTC_ai_ibc_var28	488	488	488	8	3904	1905152	116214272	3645760158
BTC_ai_ibc_var28	488	488	488	8	3904	1905152	116214272	3643067745
BTC_ai_ibc_var28	488	488	488	8	3904	1905152	116214272	3649908537
BTC_ai_ibc_var28	488	488	488	8	3904	1905152	116214272	3641693742
BTC_ai_ibc_var28	488	488	488	8	3904	1905152	116214272	3641893245
BTC_ai_ibc_var28	520	520	520	8	4160	2163200	140608000	4403083563
BTC_ai_ibc_var28	520	520	520	8	4160	2163200	140608000	4361082984
BTC_ai_ibc_var28	520	520	520	8	4160	2163200	140608000	4366307502
BTC_ai_ibc_var28	520	520	520	8	4160	2163200	140608000	4361421321
BTC_ai_ibc_var28	520	520	520	8	4160	2163200	140608000	4361373810
BTC_ai_ibc_var28	552	552	552	8	4416	2437632	168196608	5222599695
BTC_ai_ibc_var28	552	552	552	8	4416	2437632	168196608	5226464268
BTC_ai_ibc_var28	552	552	552	8	4416	2437632	168196608	5228920503
BTC_ai_ibc_var28	552	552	552	8	4416	2437632	168196608	5224204305
BTC_ai_ibc_var28	552	552	552	8	4416	2437632	168196608	5252348070
BTC_ai_ibc_var28	584	584	584	8	4672	2728448	199176704	6139026891
BTC_ai_ibc_var28	584	584	584	8	4672	2728448	199176704	6148137141
BTC_ai_ibc_var28	584	584	584	8	4672	2728448	199176704	6182848809
BTC_ai_ibc_var28	584	584	584	8	4672	2728448	199176704	6136290099
BTC_ai_ibc_var28	584	584	584	8	4672	2728448	199176704	6142123161
BTC_ai_ibc_var28	616	616	616	8	4928	3035648	233744896	7221215898
BTC_ai_ibc_var28	616	616	616	8	4928	3035648	233744896	7239301038
BTC_ai_ibc_var28	616	616	616	8	4928	3035648	233744896	7210336968
BTC_ai_ibc_var28	616	616	616	8	4928	3035648	233744896	7217948376
BTC_ai_ibc_var28	616	616	616	8	4928	3035648	233744896	7208022411
BTC_ai_ibc_var28	648	648	648	8	5184	3359232	272097792	8341214121
BTC_ai_ibc_var28	648	648	648	8	5184	3359232	272097792	8350047162
BTC_ai_ibc_var28	648	648	648	8	5184	3359232	272097792	8378526339
BTC_ai_ibc_var28	648	648	648	8	5184	3359232	272097792	8336738340
BTC_ai_ibc_var28	648	648	648	8	5184	3359232	272097792	8344017711
BTC_ai_ibc_var28	680	680	680	8	5440	3699200	314432000	9641061216
BTC_ai_ibc_var28	680	680	680	8	5440	3699200	314432000	9653345991
BTC_ai_ibc_var28	680	680	680	8	5440	3699200	314432000	9677537406
BTC_ai_ibc_var28	680	680	680	8	5440	3699200	314432000	9643643307
BTC_ai_ibc_var28	680	680	680	8	5440	3699200	314432000	9647714142
BTC_ai_ibc_var28	712	712	712	8	5696	4055552	360944128	11019244878
BTC_ai_ibc_var28	712	712	712	8	5696	4055552	360944128	11035828989
BTC_ai_ibc_var28	712	712	712	8	5696	4055552	360944128	11031245928
BTC_ai_ibc_var28	712	712	712	8	5696	4055552	360944128	11057827392
BTC_ai_ibc_var28	712	712	712	8	5696	4055552	360944128	11026232235
BTC_ai_ibc_var28	744	744	744	8	5952	4428288	411830784	12599637966
BTC_ai_ibc_var28	744	744	744	8	5952	4428288	411830784	12620155347
BTC_ai_ibc_var28	744	744	744	8	5952	4428288	411830784	12596566824
BTC_ai_ibc_var28	744	744	744	8	5952	4428288	411830784	12596143068
BTC_ai_ibc_var28	744	744	744	8	5952	4428288	411830784	12621159783
BTC_ai_ibc_var28	776	776	776	8	6208	4817408	467288576	14215636179
BTC_ai_ibc_var28	776	776	776	8	6208	4817408	467288576	14214929211
BTC_ai_ibc_var28	776	776	776	8	6208	4817408	467288576	14248097586
BTC_ai_ibc_var28	776	776	776	8	6208	4817408	467288576	14210457327
BTC_ai_ibc_var28	776	776	776	8	6208	4817408	467288576	14209531407
BTC_ai_ibc_var28	808	808	808	8	6464	5222912	527514112	16085722671
BTC_ai_ibc_var28	808	808	808	8	6464	5222912	527514112	16140961179
BTC_ai_ibc_var28	808	808	808	8	6464	5222912	527514112	16089080544
BTC_ai_ibc_var28	808	808	808	8	6464	5222912	527514112	16113810492
BTC_ai_ibc_var28	808	808	808	8	6464	5222912	527514112	16093494729
BTC_ai_ibc_var28	840	840	840	8	6720	5644800	592704000	17987840055
BTC_ai_ibc_var28	840	840	840	8	6720	5644800	592704000	18021326904
BTC_ai_ibc_var28	840	840	840	8	6720	5644800	592704000	17989797735
BTC_ai_ibc_var28	840	840	840	8	6720	5644800	592704000	18000105939
BTC_ai_ibc_var28	840	840	840	8	6720	5644800	592704000	18006521922
BTC_ai_ibc_var28	872	872	872	8	6976	6083072	663054848	20151634158
BTC_ai_ibc_var28	872	872	872	8	6976	6083072	663054848	20161048824
BTC_ai_ibc_var28	872	872	872	8	6976	6083072	663054848	20232533340
BTC_ai_ibc_var28	872	872	872	8	6976	6083072	663054848	20190558564
BTC_ai_ibc_var28	872	872	872	8	6976	6083072	663054848	20167996266
BTC_ai_ibc_var28	904	904	904	8	7232	6537728	738763264	22398935031
BTC_ai_ibc_var28	904	904	904	8	7232	6537728	738763264	22365617463
BTC_ai_ibc_var28	904	904	904	8	7232	6537728	738763264	22376084814
BTC_ai_ibc_var28	904	904	904	8	7232	6537728	738763264	22345892829
BTC_ai_ibc_var28	904	904	904	8	7232	6537728	738763264	22471739982
BTC_ai_ibc_var28	936	936	936	8	7488	7008768	820025856	24883910010
BTC_ai_ibc_var28	936	936	936	8	7488	7008768	820025856	24869872341
BTC_ai_ibc_var28	936	936	936	8	7488	7008768	820025856	24841657710
BTC_ai_ibc_var28	936	936	936	8	7488	7008768	820025856	24876685872
BTC_ai_ibc_var28	936	936	936	8	7488	7008768	820025856	24849486387
BTC_ai_ibc_var28	968	968	968	8	7744	7496192	907039232	27773292960
BTC_ai_ibc_var28	968	968	968	8	7744	7496192	907039232	27796621203
BTC_ai_ibc_var28	968	968	968	8	7744	7496192	907039232	27807497217
BTC_ai_ibc_var28	968	968	968	8	7744	7496192	907039232	27775318788
BTC_ai_ibc_var28	968	968	968	8	7744	7496192	907039232	27774897003
BTC_ai_ibc_var28	1000	1000	1000	8	8000	8000000	1000000000	31260900618
BTC_ai_ibc_var28	1000	1000	1000	8	8000	8000000	1000000000	31268852073
BTC_ai_ibc_var28	1000	1000	1000	8	8000	8000000	1000000000	31232460042
BTC_ai_ibc_var28	1000	1000	1000	8	8000	8000000	1000000000	31305896028
BTC_ai_ibc_var28	1000	1000	1000	8	8000	8000000	1000000000	31261773753


==> figures/data/pred/meas/var29.dat <==
BTC_ai_ibc_var29	8	8	8	8	64	512	512	51812325
BTC_ai_ibc_var29	8	8	8	8	64	512	512	37611
BTC_ai_ibc_var29	8	8	8	8	64	512	512	37485
BTC_ai_ibc_var29	8	8	8	8	64	512	512	37620
BTC_ai_ibc_var29	8	8	8	8	64	512	512	37791
BTC_ai_ibc_var29	40	40	40	8	320	12800	64000	2822985
BTC_ai_ibc_var29	40	40	40	8	320	12800	64000	2176524
BTC_ai_ibc_var29	40	40	40	8	320	12800	64000	2169180
BTC_ai_ibc_var29	40	40	40	8	320	12800	64000	2176011
BTC_ai_ibc_var29	40	40	40	8	320	12800	64000	2173887
BTC_ai_ibc_var29	72	72	72	8	576	41472	373248	14474466
BTC_ai_ibc_var29	72	72	72	8	576	41472	373248	12275469
BTC_ai_ibc_var29	72	72	72	8	576	41472	373248	11780109
BTC_ai_ibc_var29	72	72	72	8	576	41472	373248	11736081
BTC_ai_ibc_var29	72	72	72	8	576	41472	373248	11732445
BTC_ai_ibc_var29	104	104	104	8	832	86528	1124864	41413050
BTC_ai_ibc_var29	104	104	104	8	832	86528	1124864	42519006
BTC_ai_ibc_var29	104	104	104	8	832	86528	1124864	42469902
BTC_ai_ibc_var29	104	104	104	8	832	86528	1124864	42504138
BTC_ai_ibc_var29	104	104	104	8	832	86528	1124864	42470460
BTC_ai_ibc_var29	136	136	136	8	1088	147968	2515456	97258788
BTC_ai_ibc_var29	136	136	136	8	1088	147968	2515456	97051122
BTC_ai_ibc_var29	136	136	136	8	1088	147968	2515456	97183791
BTC_ai_ibc_var29	136	136	136	8	1088	147968	2515456	96867387
BTC_ai_ibc_var29	136	136	136	8	1088	147968	2515456	96878160
BTC_ai_ibc_var29	168	168	168	8	1344	225792	4741632	223438302
BTC_ai_ibc_var29	168	168	168	8	1344	225792	4741632	223778178
BTC_ai_ibc_var29	168	168	168	8	1344	225792	4741632	225518031
BTC_ai_ibc_var29	168	168	168	8	1344	225792	4741632	223466058
BTC_ai_ibc_var29	168	168	168	8	1344	225792	4741632	223397307
BTC_ai_ibc_var29	200	200	200	8	1600	320000	8000000	983575620
BTC_ai_ibc_var29	200	200	200	8	1600	320000	8000000	983875275
BTC_ai_ibc_var29	200	200	200	8	1600	320000	8000000	984243708
BTC_ai_ibc_var29	200	200	200	8	1600	320000	8000000	983778534
BTC_ai_ibc_var29	200	200	200	8	1600	320000	8000000	985245885
BTC_ai_ibc_var29	232	232	232	8	1856	430592	12487168	2413701423
BTC_ai_ibc_var29	232	232	232	8	1856	430592	12487168	2414870091
BTC_ai_ibc_var29	232	232	232	8	1856	430592	12487168	2422974600
BTC_ai_ibc_var29	232	232	232	8	1856	430592	12487168	2428690428
BTC_ai_ibc_var29	232	232	232	8	1856	430592	12487168	2413883628
BTC_ai_ibc_var29	264	264	264	8	2112	557568	18399744	3645574857
BTC_ai_ibc_var29	264	264	264	8	2112	557568	18399744	3623111667
BTC_ai_ibc_var29	264	264	264	8	2112	557568	18399744	3625868619
BTC_ai_ibc_var29	264	264	264	8	2112	557568	18399744	3623371614
BTC_ai_ibc_var29	264	264	264	8	2112	557568	18399744	3624238935
BTC_ai_ibc_var29	296	296	296	8	2368	700928	25934336	5121923976
BTC_ai_ibc_var29	296	296	296	8	2368	700928	25934336	5116945068
BTC_ai_ibc_var29	296	296	296	8	2368	700928	25934336	5116613013
BTC_ai_ibc_var29	296	296	296	8	2368	700928	25934336	5123155104
BTC_ai_ibc_var29	296	296	296	8	2368	700928	25934336	5121971829
BTC_ai_ibc_var29	328	328	328	8	2624	860672	35287552	7013180925
BTC_ai_ibc_var29	328	328	328	8	2624	860672	35287552	6978791565
BTC_ai_ibc_var29	328	328	328	8	2624	860672	35287552	6977410155
BTC_ai_ibc_var29	328	328	328	8	2624	860672	35287552	6987811536
BTC_ai_ibc_var29	328	328	328	8	2624	860672	35287552	6977609928
BTC_ai_ibc_var29	360	360	360	8	2880	1036800	46656000	9241894818
BTC_ai_ibc_var29	360	360	360	8	2880	1036800	46656000	9259798968
BTC_ai_ibc_var29	360	360	360	8	2880	1036800	46656000	9228478239
BTC_ai_ibc_var29	360	360	360	8	2880	1036800	46656000	9230784624
BTC_ai_ibc_var29	360	360	360	8	2880	1036800	46656000	9237527037
BTC_ai_ibc_var29	392	392	392	8	3136	1229312	60236288	11949776973
BTC_ai_ibc_var29	392	392	392	8	3136	1229312	60236288	12034707804
BTC_ai_ibc_var29	392	392	392	8	3136	1229312	60236288	11949873984
BTC_ai_ibc_var29	392	392	392	8	3136	1229312	60236288	11941718238
BTC_ai_ibc_var29	392	392	392	8	3136	1229312	60236288	11980270989
BTC_ai_ibc_var29	424	424	424	8	3392	1438208	76225024	15129085887
BTC_ai_ibc_var29	424	424	424	8	3392	1438208	76225024	15129405774
BTC_ai_ibc_var29	424	424	424	8	3392	1438208	76225024	15152176359
BTC_ai_ibc_var29	424	424	424	8	3392	1438208	76225024	15122428056
BTC_ai_ibc_var29	424	424	424	8	3392	1438208	76225024	15123269754
BTC_ai_ibc_var29	456	456	456	8	3648	1663488	94818816	18933806385
BTC_ai_ibc_var29	456	456	456	8	3648	1663488	94818816	18899118000
BTC_ai_ibc_var29	456	456	456	8	3648	1663488	94818816	18910541232
BTC_ai_ibc_var29	456	456	456	8	3648	1663488	94818816	18979203429
BTC_ai_ibc_var29	456	456	456	8	3648	1663488	94818816	18902522025
BTC_ai_ibc_var29	488	488	488	8	3904	1905152	116214272	23250791322
BTC_ai_ibc_var29	488	488	488	8	3904	1905152	116214272	23236049889
BTC_ai_ibc_var29	488	488	488	8	3904	1905152	116214272	23240105100
BTC_ai_ibc_var29	488	488	488	8	3904	1905152	116214272	23235248403
BTC_ai_ibc_var29	488	488	488	8	3904	1905152	116214272	23234009769
BTC_ai_ibc_var29	520	520	520	8	4160	2163200	140608000	28250578116
BTC_ai_ibc_var29	520	520	520	8	4160	2163200	140608000	28308759750
BTC_ai_ibc_var29	520	520	520	8	4160	2163200	140608000	28266184602
BTC_ai_ibc_var29	520	520	520	8	4160	2163200	140608000	28235110761
BTC_ai_ibc_var29	520	520	520	8	4160	2163200	140608000	28231720857
BTC_ai_ibc_var29	552	552	552	8	4416	2437632	168196608	33849104949
BTC_ai_ibc_var29	552	552	552	8	4416	2437632	168196608	33766279002
BTC_ai_ibc_var29	552	552	552	8	4416	2437632	168196608	33860781459
BTC_ai_ibc_var29	552	552	552	8	4416	2437632	168196608	33795951264
BTC_ai_ibc_var29	552	552	552	8	4416	2437632	168196608	33785061732
BTC_ai_ibc_var29	584	584	584	8	4672	2728448	199176704	40075030062
BTC_ai_ibc_var29	584	584	584	8	4672	2728448	199176704	40159232208
BTC_ai_ibc_var29	584	584	584	8	4672	2728448	199176704	40114111257
BTC_ai_ibc_var29	584	584	584	8	4672	2728448	199176704	40068744885
BTC_ai_ibc_var29	584	584	584	8	4672	2728448	199176704	40050957141
BTC_ai_ibc_var29	616	616	616	8	4928	3035648	233744896	46988002260
BTC_ai_ibc_var29	616	616	616	8	4928	3035648	233744896	47057179842
BTC_ai_ibc_var29	616	616	616	8	4928	3035648	233744896	46981823049
BTC_ai_ibc_var29	616	616	616	8	4928	3035648	233744896	46986369822
BTC_ai_ibc_var29	616	616	616	8	4928	3035648	233744896	46972092492
BTC_ai_ibc_var29	648	648	648	8	5184	3359232	272097792	54782857332
BTC_ai_ibc_var29	648	648	648	8	5184	3359232	272097792	54737842599
BTC_ai_ibc_var29	648	648	648	8	5184	3359232	272097792	54719548812
BTC_ai_ibc_var29	648	648	648	8	5184	3359232	272097792	54799557039
BTC_ai_ibc_var29	648	648	648	8	5184	3359232	272097792	54771693174
BTC_ai_ibc_var29	680	680	680	8	5440	3699200	314432000	63279016812
BTC_ai_ibc_var29	680	680	680	8	5440	3699200	314432000	63359402004
BTC_ai_ibc_var29	680	680	680	8	5440	3699200	314432000	63290138328
BTC_ai_ibc_var29	680	680	680	8	5440	3699200	314432000	63376990218
BTC_ai_ibc_var29	680	680	680	8	5440	3699200	314432000	63350158293
BTC_ai_ibc_var29	712	712	712	8	5696	4055552	360944128	72643416948
BTC_ai_ibc_var29	712	712	712	8	5696	4055552	360944128	72699492951
BTC_ai_ibc_var29	712	712	712	8	5696	4055552	360944128	72661113792
BTC_ai_ibc_var29	712	712	712	8	5696	4055552	360944128	72635085936
BTC_ai_ibc_var29	712	712	712	8	5696	4055552	360944128	72693393768
BTC_ai_ibc_var29	744	744	744	8	5952	4428288	411830784	83015581644
BTC_ai_ibc_var29	744	744	744	8	5952	4428288	411830784	83101066929
BTC_ai_ibc_var29	744	744	744	8	5952	4428288	411830784	83057857416
BTC_ai_ibc_var29	744	744	744	8	5952	4428288	411830784	83137652226
BTC_ai_ibc_var29	744	744	744	8	5952	4428288	411830784	83026463985
BTC_ai_ibc_var29	776	776	776	8	6208	4817408	467288576	94403002752
BTC_ai_ibc_var29	776	776	776	8	6208	4817408	467288576	94458604410
BTC_ai_ibc_var29	776	776	776	8	6208	4817408	467288576	94300672806
BTC_ai_ibc_var29	776	776	776	8	6208	4817408	467288576	94219734330
BTC_ai_ibc_var29	776	776	776	8	6208	4817408	467288576	94223350161
BTC_ai_ibc_var29	808	808	808	8	6464	5222912	527514112	106381198359
BTC_ai_ibc_var29	808	808	808	8	6464	5222912	527514112	106518958956
BTC_ai_ibc_var29	808	808	808	8	6464	5222912	527514112	106440763266
BTC_ai_ibc_var29	808	808	808	8	6464	5222912	527514112	106568169057
BTC_ai_ibc_var29	808	808	808	8	6464	5222912	527514112	106645622580
BTC_ai_ibc_var29	840	840	840	8	6720	5644800	592704000	119664311526
BTC_ai_ibc_var29	840	840	840	8	6720	5644800	592704000	119775289788
BTC_ai_ibc_var29	840	840	840	8	6720	5644800	592704000	119704759119
BTC_ai_ibc_var29	840	840	840	8	6720	5644800	592704000	119653270776
BTC_ai_ibc_var29	840	840	840	8	6720	5644800	592704000	119745728316
BTC_ai_ibc_var29	872	872	872	8	6976	6083072	663054848	134185219866
BTC_ai_ibc_var29	872	872	872	8	6976	6083072	663054848	134224588620
BTC_ai_ibc_var29	872	872	872	8	6976	6083072	663054848	134041164120
BTC_ai_ibc_var29	872	872	872	8	6976	6083072	663054848	134218716714
BTC_ai_ibc_var29	872	872	872	8	6976	6083072	663054848	134084876994
BTC_ai_ibc_var29	904	904	904	8	7232	6537728	738763264	149478413697
BTC_ai_ibc_var29	904	904	904	8	7232	6537728	738763264	149340775419
BTC_ai_ibc_var29	904	904	904	8	7232	6537728	738763264	149371912593
BTC_ai_ibc_var29	904	904	904	8	7232	6537728	738763264	149453630433
BTC_ai_ibc_var29	904	904	904	8	7232	6537728	738763264	149439913632
BTC_ai_ibc_var29	936	936	936	8	7488	7008768	820025856	165873559680
BTC_ai_ibc_var29	936	936	936	8	7488	7008768	820025856	165849808914
BTC_ai_ibc_var29	936	936	936	8	7488	7008768	820025856	165840283962
BTC_ai_ibc_var29	936	936	936	8	7488	7008768	820025856	165899010798
BTC_ai_ibc_var29	936	936	936	8	7488	7008768	820025856	165841591275
BTC_ai_ibc_var29	968	968	968	8	7744	7496192	907039232	183797279064
BTC_ai_ibc_var29	968	968	968	8	7744	7496192	907039232	183538181340
BTC_ai_ibc_var29	968	968	968	8	7744	7496192	907039232	183527194662
BTC_ai_ibc_var29	968	968	968	8	7744	7496192	907039232	183544661646
BTC_ai_ibc_var29	968	968	968	8	7744	7496192	907039232	183488841585
BTC_ai_ibc_var29	1000	1000	1000	8	8000	8000000	1000000000	202705888644
BTC_ai_ibc_var29	1000	1000	1000	8	8000	8000000	1000000000	202786192206
BTC_ai_ibc_var29	1000	1000	1000	8	8000	8000000	1000000000	203015418831
BTC_ai_ibc_var29	1000	1000	1000	8	8000	8000000	1000000000	202868792973
BTC_ai_ibc_var29	1000	1000	1000	8	8000	8000000	1000000000	202715719722


==> figures/data/pred/meas/var3.dat <==
BTC_ai_ibc_var3	8	8	8	8	64	512	512	50544414
BTC_ai_ibc_var3	8	8	8	8	64	512	512	55314
BTC_ai_ibc_var3	8	8	8	8	64	512	512	54162
BTC_ai_ibc_var3	8	8	8	8	64	512	512	36801
BTC_ai_ibc_var3	8	8	8	8	64	512	512	40896
BTC_ai_ibc_var3	40	40	40	8	320	12800	64000	6659649
BTC_ai_ibc_var3	40	40	40	8	320	12800	64000	4878180
BTC_ai_ibc_var3	40	40	40	8	320	12800	64000	4873446
BTC_ai_ibc_var3	40	40	40	8	320	12800	64000	4876641
BTC_ai_ibc_var3	40	40	40	8	320	12800	64000	4854195
BTC_ai_ibc_var3	72	72	72	8	576	41472	373248	39222819
BTC_ai_ibc_var3	72	72	72	8	576	41472	373248	32735664
BTC_ai_ibc_var3	72	72	72	8	576	41472	373248	32621850
BTC_ai_ibc_var3	72	72	72	8	576	41472	373248	32580414
BTC_ai_ibc_var3	72	72	72	8	576	41472	373248	36130167
BTC_ai_ibc_var3	104	104	104	8	832	86528	1124864	128943108
BTC_ai_ibc_var3	104	104	104	8	832	86528	1124864	120629727
BTC_ai_ibc_var3	104	104	104	8	832	86528	1124864	120506022
BTC_ai_ibc_var3	104	104	104	8	832	86528	1124864	120428406
BTC_ai_ibc_var3	104	104	104	8	832	86528	1124864	120432879
BTC_ai_ibc_var3	136	136	136	8	1088	147968	2515456	267969663
BTC_ai_ibc_var3	136	136	136	8	1088	147968	2515456	269980515
BTC_ai_ibc_var3	136	136	136	8	1088	147968	2515456	269470773
BTC_ai_ibc_var3	136	136	136	8	1088	147968	2515456	269709840
BTC_ai_ibc_var3	136	136	136	8	1088	147968	2515456	295420977
BTC_ai_ibc_var3	168	168	168	8	1344	225792	4741632	555849216
BTC_ai_ibc_var3	168	168	168	8	1344	225792	4741632	508080303
BTC_ai_ibc_var3	168	168	168	8	1344	225792	4741632	507953061
BTC_ai_ibc_var3	168	168	168	8	1344	225792	4741632	508200984
BTC_ai_ibc_var3	168	168	168	8	1344	225792	4741632	508800150
BTC_ai_ibc_var3	200	200	200	8	1600	320000	8000000	857939895
BTC_ai_ibc_var3	200	200	200	8	1600	320000	8000000	858162456
BTC_ai_ibc_var3	200	200	200	8	1600	320000	8000000	858912003
BTC_ai_ibc_var3	200	200	200	8	1600	320000	8000000	858829230
BTC_ai_ibc_var3	200	200	200	8	1600	320000	8000000	941126184
BTC_ai_ibc_var3	232	232	232	8	1856	430592	12487168	1496118366
BTC_ai_ibc_var3	232	232	232	8	1856	430592	12487168	1368605421
BTC_ai_ibc_var3	232	232	232	8	1856	430592	12487168	1369140228
BTC_ai_ibc_var3	232	232	232	8	1856	430592	12487168	1366801848
BTC_ai_ibc_var3	232	232	232	8	1856	430592	12487168	1366464393
BTC_ai_ibc_var3	264	264	264	8	2112	557568	18399744	1944506088
BTC_ai_ibc_var3	264	264	264	8	2112	557568	18399744	1949280696
BTC_ai_ibc_var3	264	264	264	8	2112	557568	18399744	1944974034
BTC_ai_ibc_var3	264	264	264	8	2112	557568	18399744	1946941578
BTC_ai_ibc_var3	264	264	264	8	2112	557568	18399744	2123514864
BTC_ai_ibc_var3	296	296	296	8	2368	700928	25934336	3143557647
BTC_ai_ibc_var3	296	296	296	8	2368	700928	25934336	2897405478
BTC_ai_ibc_var3	296	296	296	8	2368	700928	25934336	2896586829
BTC_ai_ibc_var3	296	296	296	8	2368	700928	25934336	2897821116
BTC_ai_ibc_var3	296	296	296	8	2368	700928	25934336	2896902297
BTC_ai_ibc_var3	328	328	328	8	2624	860672	35287552	3976976241
BTC_ai_ibc_var3	328	328	328	8	2624	860672	35287552	3978177030
BTC_ai_ibc_var3	328	328	328	8	2624	860672	35287552	3976722216
BTC_ai_ibc_var3	328	328	328	8	2624	860672	35287552	3977935803
BTC_ai_ibc_var3	328	328	328	8	2624	860672	35287552	4306889322
BTC_ai_ibc_var3	360	360	360	8	2880	1036800	46656000	5747677641
BTC_ai_ibc_var3	360	360	360	8	2880	1036800	46656000	5312387043
BTC_ai_ibc_var3	360	360	360	8	2880	1036800	46656000	5306139135
BTC_ai_ibc_var3	360	360	360	8	2880	1036800	46656000	5308419159
BTC_ai_ibc_var3	360	360	360	8	2880	1036800	46656000	5307478515
BTC_ai_ibc_var3	392	392	392	8	3136	1229312	60236288	6858282006
BTC_ai_ibc_var3	392	392	392	8	3136	1229312	60236288	6855978996
BTC_ai_ibc_var3	392	392	392	8	3136	1229312	60236288	6854550345
BTC_ai_ibc_var3	392	392	392	8	3136	1229312	60236288	6870865176
BTC_ai_ibc_var3	392	392	392	8	3136	1229312	60236288	7431955650
BTC_ai_ibc_var3	424	424	424	8	3392	1438208	76225024	9495727182
BTC_ai_ibc_var3	424	424	424	8	3392	1438208	76225024	8785458603
BTC_ai_ibc_var3	424	424	424	8	3392	1438208	76225024	8787758733
BTC_ai_ibc_var3	424	424	424	8	3392	1438208	76225024	8809377237
BTC_ai_ibc_var3	424	424	424	8	3392	1438208	76225024	8795528046
BTC_ai_ibc_var3	456	456	456	8	3648	1663488	94818816	11011986846
BTC_ai_ibc_var3	456	456	456	8	3648	1663488	94818816	11008850904
BTC_ai_ibc_var3	456	456	456	8	3648	1663488	94818816	11011575906
BTC_ai_ibc_var3	456	456	456	8	3648	1663488	94818816	11018057751
BTC_ai_ibc_var3	456	456	456	8	3648	1663488	94818816	11896086564
BTC_ai_ibc_var3	488	488	488	8	3904	1905152	116214272	14685644871
BTC_ai_ibc_var3	488	488	488	8	3904	1905152	116214272	13607443971
BTC_ai_ibc_var3	488	488	488	8	3904	1905152	116214272	13604915898
BTC_ai_ibc_var3	488	488	488	8	3904	1905152	116214272	13602152421
BTC_ai_ibc_var3	488	488	488	8	3904	1905152	116214272	13608480798
BTC_ai_ibc_var3	520	520	520	8	4160	2163200	140608000	16577835093
BTC_ai_ibc_var3	520	520	520	8	4160	2163200	140608000	16572606804
BTC_ai_ibc_var3	520	520	520	8	4160	2163200	140608000	16598016810
BTC_ai_ibc_var3	520	520	520	8	4160	2163200	140608000	16576856190
BTC_ai_ibc_var3	520	520	520	8	4160	2163200	140608000	17878737825
BTC_ai_ibc_var3	552	552	552	8	4416	2437632	168196608	21396322125
BTC_ai_ibc_var3	552	552	552	8	4416	2437632	168196608	19825768449
BTC_ai_ibc_var3	552	552	552	8	4416	2437632	168196608	19842044130
BTC_ai_ibc_var3	552	552	552	8	4416	2437632	168196608	19834270047
BTC_ai_ibc_var3	552	552	552	8	4416	2437632	168196608	19837126917
BTC_ai_ibc_var3	584	584	584	8	4672	2728448	199176704	23493434751
BTC_ai_ibc_var3	584	584	584	8	4672	2728448	199176704	23516413767
BTC_ai_ibc_var3	584	584	584	8	4672	2728448	199176704	23486246631
BTC_ai_ibc_var3	584	584	584	8	4672	2728448	199176704	23508415728
BTC_ai_ibc_var3	584	584	584	8	4672	2728448	199176704	25343008290
BTC_ai_ibc_var3	616	616	616	8	4928	3035648	233744896	29777164128
BTC_ai_ibc_var3	616	616	616	8	4928	3035648	233744896	27605317248
BTC_ai_ibc_var3	616	616	616	8	4928	3035648	233744896	27602578305
BTC_ai_ibc_var3	616	616	616	8	4928	3035648	233744896	27642398814
BTC_ai_ibc_var3	616	616	616	8	4928	3035648	233744896	27604042353
BTC_ai_ibc_var3	648	648	648	8	5184	3359232	272097792	32161872942
BTC_ai_ibc_var3	648	648	648	8	5184	3359232	272097792	32140186848
BTC_ai_ibc_var3	648	648	648	8	5184	3359232	272097792	32126706567
BTC_ai_ibc_var3	648	648	648	8	5184	3359232	272097792	32151218265
BTC_ai_ibc_var3	648	648	648	8	5184	3359232	272097792	34717161258
BTC_ai_ibc_var3	680	680	680	8	5440	3699200	314432000	40088205198
BTC_ai_ibc_var3	680	680	680	8	5440	3699200	314432000	37157672934
BTC_ai_ibc_var3	680	680	680	8	5440	3699200	314432000	37166370255
BTC_ai_ibc_var3	680	680	680	8	5440	3699200	314432000	37185221673
BTC_ai_ibc_var3	680	680	680	8	5440	3699200	314432000	37177175439
BTC_ai_ibc_var3	712	712	712	8	5696	4055552	360944128	42704224065
BTC_ai_ibc_var3	712	712	712	8	5696	4055552	360944128	42691009248
BTC_ai_ibc_var3	712	712	712	8	5696	4055552	360944128	42900094224
BTC_ai_ibc_var3	712	712	712	8	5696	4055552	360944128	42935194737
BTC_ai_ibc_var3	712	712	712	8	5696	4055552	360944128	46053311805
BTC_ai_ibc_var3	744	744	744	8	5952	4428288	411830784	52569692154
BTC_ai_ibc_var3	744	744	744	8	5952	4428288	411830784	48744272943
BTC_ai_ibc_var3	744	744	744	8	5952	4428288	411830784	48750985512
BTC_ai_ibc_var3	744	744	744	8	5952	4428288	411830784	48746393667
BTC_ai_ibc_var3	744	744	744	8	5952	4428288	411830784	48767407074
BTC_ai_ibc_var3	776	776	776	8	6208	4817408	467288576	55379256183
BTC_ai_ibc_var3	776	776	776	8	6208	4817408	467288576	55345448628
BTC_ai_ibc_var3	776	776	776	8	6208	4817408	467288576	55329171300
BTC_ai_ibc_var3	776	776	776	8	6208	4817408	467288576	55360728162
BTC_ai_ibc_var3	776	776	776	8	6208	4817408	467288576	59729202306
BTC_ai_ibc_var3	808	808	808	8	6464	5222912	527514112	67451465313
BTC_ai_ibc_var3	808	808	808	8	6464	5222912	527514112	62532899631
BTC_ai_ibc_var3	808	808	808	8	6464	5222912	527514112	62539398054
BTC_ai_ibc_var3	808	808	808	8	6464	5222912	527514112	62539110738
BTC_ai_ibc_var3	808	808	808	8	6464	5222912	527514112	62554975101
BTC_ai_ibc_var3	840	840	840	8	6720	5644800	592704000	70317959049
BTC_ai_ibc_var3	840	840	840	8	6720	5644800	592704000	70310040075
BTC_ai_ibc_var3	840	840	840	8	6720	5644800	592704000	70326124029
BTC_ai_ibc_var3	840	840	840	8	6720	5644800	592704000	70340561901
BTC_ai_ibc_var3	840	840	840	8	6720	5644800	592704000	75900656673
BTC_ai_ibc_var3	872	872	872	8	6976	6083072	663054848	85033568727
BTC_ai_ibc_var3	872	872	872	8	6976	6083072	663054848	78863124564
BTC_ai_ibc_var3	872	872	872	8	6976	6083072	663054848	78886543689
BTC_ai_ibc_var3	872	872	872	8	6976	6083072	663054848	78869905020
BTC_ai_ibc_var3	872	872	872	8	6976	6083072	663054848	78867611217
BTC_ai_ibc_var3	904	904	904	8	7232	6537728	738763264	88011582354
BTC_ai_ibc_var3	904	904	904	8	7232	6537728	738763264	87980270859
BTC_ai_ibc_var3	904	904	904	8	7232	6537728	738763264	87981253839
BTC_ai_ibc_var3	904	904	904	8	7232	6537728	738763264	88008262677
BTC_ai_ibc_var3	904	904	904	8	7232	6537728	738763264	94922774136
BTC_ai_ibc_var3	936	936	936	8	7488	7008768	820025856	105582161151
BTC_ai_ibc_var3	936	936	936	8	7488	7008768	820025856	97885668546
BTC_ai_ibc_var3	936	936	936	8	7488	7008768	820025856	97917603750
BTC_ai_ibc_var3	936	936	936	8	7488	7008768	820025856	97918514091
BTC_ai_ibc_var3	936	936	936	8	7488	7008768	820025856	97865193942
BTC_ai_ibc_var3	968	968	968	8	7744	7496192	907039232	108547866414
BTC_ai_ibc_var3	968	968	968	8	7744	7496192	907039232	108457913772
BTC_ai_ibc_var3	968	968	968	8	7744	7496192	907039232	108530624790
BTC_ai_ibc_var3	968	968	968	8	7744	7496192	907039232	108479850804
BTC_ai_ibc_var3	968	968	968	8	7744	7496192	907039232	117032784165
BTC_ai_ibc_var3	1000	1000	1000	8	8000	8000000	1000000000	129613198230
BTC_ai_ibc_var3	1000	1000	1000	8	8000	8000000	1000000000	120049085880
BTC_ai_ibc_var3	1000	1000	1000	8	8000	8000000	1000000000	120067345971
BTC_ai_ibc_var3	1000	1000	1000	8	8000	8000000	1000000000	120046944798
BTC_ai_ibc_var3	1000	1000	1000	8	8000	8000000	1000000000	120003837768


==> figures/data/pred/meas/var30.dat <==
BTC_ai_ibc_var30	8	8	8	8	64	512	512	76505229
BTC_ai_ibc_var30	8	8	8	8	64	512	512	56934
BTC_ai_ibc_var30	8	8	8	8	64	512	512	56817
BTC_ai_ibc_var30	8	8	8	8	64	512	512	66555
BTC_ai_ibc_var30	8	8	8	8	64	512	512	38232
BTC_ai_ibc_var30	40	40	40	8	320	12800	64000	2690235
BTC_ai_ibc_var30	40	40	40	8	320	12800	64000	1886814
BTC_ai_ibc_var30	40	40	40	8	320	12800	64000	1881864
BTC_ai_ibc_var30	40	40	40	8	320	12800	64000	1877490
BTC_ai_ibc_var30	40	40	40	8	320	12800	64000	1883214
BTC_ai_ibc_var30	72	72	72	8	576	41472	373248	13397796
BTC_ai_ibc_var30	72	72	72	8	576	41472	373248	10750626
BTC_ai_ibc_var30	72	72	72	8	576	41472	373248	10511172
BTC_ai_ibc_var30	72	72	72	8	576	41472	373248	10502145
BTC_ai_ibc_var30	72	72	72	8	576	41472	373248	10513881
BTC_ai_ibc_var30	104	104	104	8	832	86528	1124864	38011617
BTC_ai_ibc_var30	104	104	104	8	832	86528	1124864	40496220
BTC_ai_ibc_var30	104	104	104	8	832	86528	1124864	40376691
BTC_ai_ibc_var30	104	104	104	8	832	86528	1124864	40365801
BTC_ai_ibc_var30	104	104	104	8	832	86528	1124864	40298670
BTC_ai_ibc_var30	136	136	136	8	1088	147968	2515456	86647131
BTC_ai_ibc_var30	136	136	136	8	1088	147968	2515456	86960565
BTC_ai_ibc_var30	136	136	136	8	1088	147968	2515456	86971725
BTC_ai_ibc_var30	136	136	136	8	1088	147968	2515456	86966055
BTC_ai_ibc_var30	136	136	136	8	1088	147968	2515456	87086106
BTC_ai_ibc_var30	168	168	168	8	1344	225792	4741632	158783508
BTC_ai_ibc_var30	168	168	168	8	1344	225792	4741632	158811336
BTC_ai_ibc_var30	168	168	168	8	1344	225792	4741632	158691501
BTC_ai_ibc_var30	168	168	168	8	1344	225792	4741632	158652963
BTC_ai_ibc_var30	168	168	168	8	1344	225792	4741632	158679945
BTC_ai_ibc_var30	200	200	200	8	1600	320000	8000000	263249595
BTC_ai_ibc_var30	200	200	200	8	1600	320000	8000000	263675097
BTC_ai_ibc_var30	200	200	200	8	1600	320000	8000000	263610072
BTC_ai_ibc_var30	200	200	200	8	1600	320000	8000000	263771748
BTC_ai_ibc_var30	200	200	200	8	1600	320000	8000000	263657412
BTC_ai_ibc_var30	232	232	232	8	1856	430592	12487168	458361333
BTC_ai_ibc_var30	232	232	232	8	1856	430592	12487168	458702397
BTC_ai_ibc_var30	232	232	232	8	1856	430592	12487168	458591274
BTC_ai_ibc_var30	232	232	232	8	1856	430592	12487168	458455500
BTC_ai_ibc_var30	232	232	232	8	1856	430592	12487168	458356869
BTC_ai_ibc_var30	264	264	264	8	2112	557568	18399744	685479663
BTC_ai_ibc_var30	264	264	264	8	2112	557568	18399744	685499337
BTC_ai_ibc_var30	264	264	264	8	2112	557568	18399744	691596774
BTC_ai_ibc_var30	264	264	264	8	2112	557568	18399744	685678338
BTC_ai_ibc_var30	264	264	264	8	2112	557568	18399744	685507905
BTC_ai_ibc_var30	296	296	296	8	2368	700928	25934336	979094124
BTC_ai_ibc_var30	296	296	296	8	2368	700928	25934336	975420234
BTC_ai_ibc_var30	296	296	296	8	2368	700928	25934336	974870685
BTC_ai_ibc_var30	296	296	296	8	2368	700928	25934336	975121848
BTC_ai_ibc_var30	296	296	296	8	2368	700928	25934336	975366558
BTC_ai_ibc_var30	328	328	328	8	2624	860672	35287552	1361678031
BTC_ai_ibc_var30	328	328	328	8	2624	860672	35287552	1362455280
BTC_ai_ibc_var30	328	328	328	8	2624	860672	35287552	1365781959
BTC_ai_ibc_var30	328	328	328	8	2624	860672	35287552	1362579228
BTC_ai_ibc_var30	328	328	328	8	2624	860672	35287552	1362072429
BTC_ai_ibc_var30	360	360	360	8	2880	1036800	46656000	1849899537
BTC_ai_ibc_var30	360	360	360	8	2880	1036800	46656000	1850715063
BTC_ai_ibc_var30	360	360	360	8	2880	1036800	46656000	1850202333
BTC_ai_ibc_var30	360	360	360	8	2880	1036800	46656000	1849775175
BTC_ai_ibc_var30	360	360	360	8	2880	1036800	46656000	1850154075
BTC_ai_ibc_var30	392	392	392	8	3136	1229312	60236288	2458303380
BTC_ai_ibc_var30	392	392	392	8	3136	1229312	60236288	2454629499
BTC_ai_ibc_var30	392	392	392	8	3136	1229312	60236288	2455075071
BTC_ai_ibc_var30	392	392	392	8	3136	1229312	60236288	2455107876
BTC_ai_ibc_var30	392	392	392	8	3136	1229312	60236288	2472212034
BTC_ai_ibc_var30	424	424	424	8	3392	1438208	76225024	3198067839
BTC_ai_ibc_var30	424	424	424	8	3392	1438208	76225024	3196285479
BTC_ai_ibc_var30	424	424	424	8	3392	1438208	76225024	3196152711
BTC_ai_ibc_var30	424	424	424	8	3392	1438208	76225024	3200797566
BTC_ai_ibc_var30	424	424	424	8	3392	1438208	76225024	3197263158
BTC_ai_ibc_var30	456	456	456	8	3648	1663488	94818816	4083277392
BTC_ai_ibc_var30	456	456	456	8	3648	1663488	94818816	4101213510
BTC_ai_ibc_var30	456	456	456	8	3648	1663488	94818816	4075284195
BTC_ai_ibc_var30	456	456	456	8	3648	1663488	94818816	4075113870
BTC_ai_ibc_var30	456	456	456	8	3648	1663488	94818816	4075228224
BTC_ai_ibc_var30	488	488	488	8	3904	1905152	116214272	5107532229
BTC_ai_ibc_var30	488	488	488	8	3904	1905152	116214272	5116314834
BTC_ai_ibc_var30	488	488	488	8	3904	1905152	116214272	5103975600
BTC_ai_ibc_var30	488	488	488	8	3904	1905152	116214272	5103407025
BTC_ai_ibc_var30	488	488	488	8	3904	1905152	116214272	5109090975
BTC_ai_ibc_var30	520	520	520	8	4160	2163200	140608000	6344675100
BTC_ai_ibc_var30	520	520	520	8	4160	2163200	140608000	6342308883
BTC_ai_ibc_var30	520	520	520	8	4160	2163200	140608000	6342661656
BTC_ai_ibc_var30	520	520	520	8	4160	2163200	140608000	6346772856
BTC_ai_ibc_var30	520	520	520	8	4160	2163200	140608000	6565604769
BTC_ai_ibc_var30	552	552	552	8	4416	2437632	168196608	7584903990
BTC_ai_ibc_var30	552	552	552	8	4416	2437632	168196608	7590643209
BTC_ai_ibc_var30	552	552	552	8	4416	2437632	168196608	7586485380
BTC_ai_ibc_var30	552	552	552	8	4416	2437632	168196608	7584402078
BTC_ai_ibc_var30	552	552	552	8	4416	2437632	168196608	7583656680
BTC_ai_ibc_var30	584	584	584	8	4672	2728448	199176704	9020855493
BTC_ai_ibc_var30	584	584	584	8	4672	2728448	199176704	9010755873
BTC_ai_ibc_var30	584	584	584	8	4672	2728448	199176704	9018494748
BTC_ai_ibc_var30	584	584	584	8	4672	2728448	199176704	9009235026
BTC_ai_ibc_var30	584	584	584	8	4672	2728448	199176704	9009854280
BTC_ai_ibc_var30	616	616	616	8	4928	3035648	233744896	10547706573
BTC_ai_ibc_var30	616	616	616	8	4928	3035648	233744896	10538262189
BTC_ai_ibc_var30	616	616	616	8	4928	3035648	233744896	10564587099
BTC_ai_ibc_var30	616	616	616	8	4928	3035648	233744896	10535167008
BTC_ai_ibc_var30	616	616	616	8	4928	3035648	233744896	10545820272
BTC_ai_ibc_var30	648	648	648	8	5184	3359232	272097792	12266418735
BTC_ai_ibc_var30	648	648	648	8	5184	3359232	272097792	12273379623
BTC_ai_ibc_var30	648	648	648	8	5184	3359232	272097792	12265912566
BTC_ai_ibc_var30	648	648	648	8	5184	3359232	272097792	12276175185
BTC_ai_ibc_var30	648	648	648	8	5184	3359232	272097792	12270427389
BTC_ai_ibc_var30	680	680	680	8	5440	3699200	314432000	14190244776
BTC_ai_ibc_var30	680	680	680	8	5440	3699200	314432000	14187148956
BTC_ai_ibc_var30	680	680	680	8	5440	3699200	314432000	14182624836
BTC_ai_ibc_var30	680	680	680	8	5440	3699200	314432000	14179747032
BTC_ai_ibc_var30	680	680	680	8	5440	3699200	314432000	14182417593
BTC_ai_ibc_var30	712	712	712	8	5696	4055552	360944128	16306028100
BTC_ai_ibc_var30	712	712	712	8	5696	4055552	360944128	16289184528
BTC_ai_ibc_var30	712	712	712	8	5696	4055552	360944128	16291768599
BTC_ai_ibc_var30	712	712	712	8	5696	4055552	360944128	16290708984
BTC_ai_ibc_var30	712	712	712	8	5696	4055552	360944128	16279796421
BTC_ai_ibc_var30	744	744	744	8	5952	4428288	411830784	18619854318
BTC_ai_ibc_var30	744	744	744	8	5952	4428288	411830784	18606462759
BTC_ai_ibc_var30	744	744	744	8	5952	4428288	411830784	18618356970
BTC_ai_ibc_var30	744	744	744	8	5952	4428288	411830784	18607896891
BTC_ai_ibc_var30	744	744	744	8	5952	4428288	411830784	18599897367
BTC_ai_ibc_var30	776	776	776	8	6208	4817408	467288576	21166517259
BTC_ai_ibc_var30	776	776	776	8	6208	4817408	467288576	21157448499
BTC_ai_ibc_var30	776	776	776	8	6208	4817408	467288576	21142392129
BTC_ai_ibc_var30	776	776	776	8	6208	4817408	467288576	21138317946
BTC_ai_ibc_var30	776	776	776	8	6208	4817408	467288576	21145190382
BTC_ai_ibc_var30	808	808	808	8	6464	5222912	527514112	23912636283
BTC_ai_ibc_var30	808	808	808	8	6464	5222912	527514112	23917162851
BTC_ai_ibc_var30	808	808	808	8	6464	5222912	527514112	23919490215
BTC_ai_ibc_var30	808	808	808	8	6464	5222912	527514112	23920648749
BTC_ai_ibc_var30	808	808	808	8	6464	5222912	527514112	23940889299
BTC_ai_ibc_var30	840	840	840	8	6720	5644800	592704000	26921998440
BTC_ai_ibc_var30	840	840	840	8	6720	5644800	592704000	26960229297
BTC_ai_ibc_var30	840	840	840	8	6720	5644800	592704000	26921937591
BTC_ai_ibc_var30	840	840	840	8	6720	5644800	592704000	26915351409
BTC_ai_ibc_var30	840	840	840	8	6720	5644800	592704000	26912713662
BTC_ai_ibc_var30	872	872	872	8	6976	6083072	663054848	30287122767
BTC_ai_ibc_var30	872	872	872	8	6976	6083072	663054848	30254137200
BTC_ai_ibc_var30	872	872	872	8	6976	6083072	663054848	30241132911
BTC_ai_ibc_var30	872	872	872	8	6976	6083072	663054848	30256764498
BTC_ai_ibc_var30	872	872	872	8	6976	6083072	663054848	30269006217
BTC_ai_ibc_var30	904	904	904	8	7232	6537728	738763264	33824907621
BTC_ai_ibc_var30	904	904	904	8	7232	6537728	738763264	33852090384
BTC_ai_ibc_var30	904	904	904	8	7232	6537728	738763264	33829434171
BTC_ai_ibc_var30	904	904	904	8	7232	6537728	738763264	33829306227
BTC_ai_ibc_var30	904	904	904	8	7232	6537728	738763264	33824945142
BTC_ai_ibc_var30	936	936	936	8	7488	7008768	820025856	37664621838
BTC_ai_ibc_var30	936	936	936	8	7488	7008768	820025856	37710717345
BTC_ai_ibc_var30	936	936	936	8	7488	7008768	820025856	37667022327
BTC_ai_ibc_var30	936	936	936	8	7488	7008768	820025856	37659353868
BTC_ai_ibc_var30	936	936	936	8	7488	7008768	820025856	37684988541
BTC_ai_ibc_var30	968	968	968	8	7744	7496192	907039232	41822981055
BTC_ai_ibc_var30	968	968	968	8	7744	7496192	907039232	41847896772
BTC_ai_ibc_var30	968	968	968	8	7744	7496192	907039232	41825965860
BTC_ai_ibc_var30	968	968	968	8	7744	7496192	907039232	41820833367
BTC_ai_ibc_var30	968	968	968	8	7744	7496192	907039232	41856195978
BTC_ai_ibc_var30	1000	1000	1000	8	8000	8000000	1000000000	46967339853
BTC_ai_ibc_var30	1000	1000	1000	8	8000	8000000	1000000000	47005217181
BTC_ai_ibc_var30	1000	1000	1000	8	8000	8000000	1000000000	46954454994
BTC_ai_ibc_var30	1000	1000	1000	8	8000	8000000	1000000000	46913001624
BTC_ai_ibc_var30	1000	1000	1000	8	8000	8000000	1000000000	46921233510


==> figures/data/pred/meas/var31.dat <==
BTC_ai_ibc_var31	8	8	8	8	64	512	512	52577982
BTC_ai_ibc_var31	8	8	8	8	64	512	512	47673
BTC_ai_ibc_var31	8	8	8	8	64	512	512	50922
BTC_ai_ibc_var31	8	8	8	8	64	512	512	47700
BTC_ai_ibc_var31	8	8	8	8	64	512	512	47718
BTC_ai_ibc_var31	40	40	40	8	320	12800	64000	1504044
BTC_ai_ibc_var31	40	40	40	8	320	12800	64000	1090962
BTC_ai_ibc_var31	40	40	40	8	320	12800	64000	1090530
BTC_ai_ibc_var31	40	40	40	8	320	12800	64000	1100241
BTC_ai_ibc_var31	40	40	40	8	320	12800	64000	1090872
BTC_ai_ibc_var31	72	72	72	8	576	41472	373248	8188884
BTC_ai_ibc_var31	72	72	72	8	576	41472	373248	6297813
BTC_ai_ibc_var31	72	72	72	8	576	41472	373248	6239745
BTC_ai_ibc_var31	72	72	72	8	576	41472	373248	6240807
BTC_ai_ibc_var31	72	72	72	8	576	41472	373248	6244092
BTC_ai_ibc_var31	104	104	104	8	832	86528	1124864	22865625
BTC_ai_ibc_var31	104	104	104	8	832	86528	1124864	25941915
BTC_ai_ibc_var31	104	104	104	8	832	86528	1124864	25821360
BTC_ai_ibc_var31	104	104	104	8	832	86528	1124864	25799859
BTC_ai_ibc_var31	104	104	104	8	832	86528	1124864	25808796
BTC_ai_ibc_var31	136	136	136	8	1088	147968	2515456	56793042
BTC_ai_ibc_var31	136	136	136	8	1088	147968	2515456	57238749
BTC_ai_ibc_var31	136	136	136	8	1088	147968	2515456	57171474
BTC_ai_ibc_var31	136	136	136	8	1088	147968	2515456	57142260
BTC_ai_ibc_var31	136	136	136	8	1088	147968	2515456	57202182
BTC_ai_ibc_var31	168	168	168	8	1344	225792	4741632	105884064
BTC_ai_ibc_var31	168	168	168	8	1344	225792	4741632	105918120
BTC_ai_ibc_var31	168	168	168	8	1344	225792	4741632	105988401
BTC_ai_ibc_var31	168	168	168	8	1344	225792	4741632	106117002
BTC_ai_ibc_var31	168	168	168	8	1344	225792	4741632	106034643
BTC_ai_ibc_var31	200	200	200	8	1600	320000	8000000	175928805
BTC_ai_ibc_var31	200	200	200	8	1600	320000	8000000	175905864
BTC_ai_ibc_var31	200	200	200	8	1600	320000	8000000	175972203
BTC_ai_ibc_var31	200	200	200	8	1600	320000	8000000	176634756
BTC_ai_ibc_var31	200	200	200	8	1600	320000	8000000	176148585
BTC_ai_ibc_var31	232	232	232	8	1856	430592	12487168	271480599
BTC_ai_ibc_var31	232	232	232	8	1856	430592	12487168	271493541
BTC_ai_ibc_var31	232	232	232	8	1856	430592	12487168	271447839
BTC_ai_ibc_var31	232	232	232	8	1856	430592	12487168	271586754
BTC_ai_ibc_var31	232	232	232	8	1856	430592	12487168	271401390
BTC_ai_ibc_var31	264	264	264	8	2112	557568	18399744	395917299
BTC_ai_ibc_var31	264	264	264	8	2112	557568	18399744	395971299
BTC_ai_ibc_var31	264	264	264	8	2112	557568	18399744	396225018
BTC_ai_ibc_var31	264	264	264	8	2112	557568	18399744	396274671
BTC_ai_ibc_var31	264	264	264	8	2112	557568	18399744	396061227
BTC_ai_ibc_var31	296	296	296	8	2368	700928	25934336	554684049
BTC_ai_ibc_var31	296	296	296	8	2368	700928	25934336	554606235
BTC_ai_ibc_var31	296	296	296	8	2368	700928	25934336	554573718
BTC_ai_ibc_var31	296	296	296	8	2368	700928	25934336	554747796
BTC_ai_ibc_var31	296	296	296	8	2368	700928	25934336	555100992
BTC_ai_ibc_var31	328	328	328	8	2624	860672	35287552	750355290
BTC_ai_ibc_var31	328	328	328	8	2624	860672	35287552	754697871
BTC_ai_ibc_var31	328	328	328	8	2624	860672	35287552	750377727
BTC_ai_ibc_var31	328	328	328	8	2624	860672	35287552	750598632
BTC_ai_ibc_var31	328	328	328	8	2624	860672	35287552	750430539
BTC_ai_ibc_var31	360	360	360	8	2880	1036800	46656000	987714765
BTC_ai_ibc_var31	360	360	360	8	2880	1036800	46656000	988398198
BTC_ai_ibc_var31	360	360	360	8	2880	1036800	46656000	988450803
BTC_ai_ibc_var31	360	360	360	8	2880	1036800	46656000	987612516
BTC_ai_ibc_var31	360	360	360	8	2880	1036800	46656000	987788061
BTC_ai_ibc_var31	392	392	392	8	3136	1229312	60236288	1270184670
BTC_ai_ibc_var31	392	392	392	8	3136	1229312	60236288	1270045935
BTC_ai_ibc_var31	392	392	392	8	3136	1229312	60236288	1270586988
BTC_ai_ibc_var31	392	392	392	8	3136	1229312	60236288	1270620414
BTC_ai_ibc_var31	392	392	392	8	3136	1229312	60236288	1271378826
BTC_ai_ibc_var31	424	424	424	8	3392	1438208	76225024	1604874249
BTC_ai_ibc_var31	424	424	424	8	3392	1438208	76225024	1607551821
BTC_ai_ibc_var31	424	424	424	8	3392	1438208	76225024	1604028618
BTC_ai_ibc_var31	424	424	424	8	3392	1438208	76225024	1603516311
BTC_ai_ibc_var31	424	424	424	8	3392	1438208	76225024	1603314657
BTC_ai_ibc_var31	456	456	456	8	3648	1663488	94818816	2010571821
BTC_ai_ibc_var31	456	456	456	8	3648	1663488	94818816	1993472595
BTC_ai_ibc_var31	456	456	456	8	3648	1663488	94818816	1989306909
BTC_ai_ibc_var31	456	456	456	8	3648	1663488	94818816	1988904330
BTC_ai_ibc_var31	456	456	456	8	3648	1663488	94818816	1989674226
BTC_ai_ibc_var31	488	488	488	8	3904	1905152	116214272	2437947936
BTC_ai_ibc_var31	488	488	488	8	3904	1905152	116214272	2435231025
BTC_ai_ibc_var31	488	488	488	8	3904	1905152	116214272	2434128390
BTC_ai_ibc_var31	488	488	488	8	3904	1905152	116214272	2434327137
BTC_ai_ibc_var31	488	488	488	8	3904	1905152	116214272	2433409110
BTC_ai_ibc_var31	520	520	520	8	4160	2163200	140608000	2940298461
BTC_ai_ibc_var31	520	520	520	8	4160	2163200	140608000	2946805812
BTC_ai_ibc_var31	520	520	520	8	4160	2163200	140608000	2939419359
BTC_ai_ibc_var31	520	520	520	8	4160	2163200	140608000	2939697720
BTC_ai_ibc_var31	520	520	520	8	4160	2163200	140608000	2940151068
BTC_ai_ibc_var31	552	552	552	8	4416	2437632	168196608	3512091609
BTC_ai_ibc_var31	552	552	552	8	4416	2437632	168196608	3511476135
BTC_ai_ibc_var31	552	552	552	8	4416	2437632	168196608	3538482183
BTC_ai_ibc_var31	552	552	552	8	4416	2437632	168196608	3514109697
BTC_ai_ibc_var31	552	552	552	8	4416	2437632	168196608	3509670123
BTC_ai_ibc_var31	584	584	584	8	4672	2728448	199176704	4157029341
BTC_ai_ibc_var31	584	584	584	8	4672	2728448	199176704	4151304360
BTC_ai_ibc_var31	584	584	584	8	4672	2728448	199176704	4152138210
BTC_ai_ibc_var31	584	584	584	8	4672	2728448	199176704	4150339722
BTC_ai_ibc_var31	584	584	584	8	4672	2728448	199176704	4157235414
BTC_ai_ibc_var31	616	616	616	8	4928	3035648	233744896	4872729663
BTC_ai_ibc_var31	616	616	616	8	4928	3035648	233744896	4917705768
BTC_ai_ibc_var31	616	616	616	8	4928	3035648	233744896	4883843313
BTC_ai_ibc_var31	616	616	616	8	4928	3035648	233744896	4918992138
BTC_ai_ibc_var31	616	616	616	8	4928	3035648	233744896	4878442152
BTC_ai_ibc_var31	648	648	648	8	5184	3359232	272097792	5699774475
BTC_ai_ibc_var31	648	648	648	8	5184	3359232	272097792	5688019827
BTC_ai_ibc_var31	648	648	648	8	5184	3359232	272097792	5685412554
BTC_ai_ibc_var31	648	648	648	8	5184	3359232	272097792	5696252388
BTC_ai_ibc_var31	648	648	648	8	5184	3359232	272097792	5687030790
BTC_ai_ibc_var31	680	680	680	8	5440	3699200	314432000	6610845168
BTC_ai_ibc_var31	680	680	680	8	5440	3699200	314432000	6621426774
BTC_ai_ibc_var31	680	680	680	8	5440	3699200	314432000	6615401229
BTC_ai_ibc_var31	680	680	680	8	5440	3699200	314432000	6602964948
BTC_ai_ibc_var31	680	680	680	8	5440	3699200	314432000	6601768155
BTC_ai_ibc_var31	712	712	712	8	5696	4055552	360944128	7646811786
BTC_ai_ibc_var31	712	712	712	8	5696	4055552	360944128	7652258154
BTC_ai_ibc_var31	712	712	712	8	5696	4055552	360944128	7716536154
BTC_ai_ibc_var31	712	712	712	8	5696	4055552	360944128	7644288285
BTC_ai_ibc_var31	712	712	712	8	5696	4055552	360944128	7656724377
BTC_ai_ibc_var31	744	744	744	8	5952	4428288	411830784	8823304053
BTC_ai_ibc_var31	744	744	744	8	5952	4428288	411830784	8817649425
BTC_ai_ibc_var31	744	744	744	8	5952	4428288	411830784	8834820516
BTC_ai_ibc_var31	744	744	744	8	5952	4428288	411830784	8830232847
BTC_ai_ibc_var31	744	744	744	8	5952	4428288	411830784	8828543160
BTC_ai_ibc_var31	776	776	776	8	6208	4817408	467288576	10188754749
BTC_ai_ibc_var31	776	776	776	8	6208	4817408	467288576	10188106344
BTC_ai_ibc_var31	776	776	776	8	6208	4817408	467288576	10446522966
BTC_ai_ibc_var31	776	776	776	8	6208	4817408	467288576	10197413820
BTC_ai_ibc_var31	776	776	776	8	6208	4817408	467288576	10188812601
BTC_ai_ibc_var31	808	808	808	8	6464	5222912	527514112	11812307868
BTC_ai_ibc_var31	808	808	808	8	6464	5222912	527514112	11830406760
BTC_ai_ibc_var31	808	808	808	8	6464	5222912	527514112	11828274345
BTC_ai_ibc_var31	808	808	808	8	6464	5222912	527514112	11804787288
BTC_ai_ibc_var31	808	808	808	8	6464	5222912	527514112	11819994768
BTC_ai_ibc_var31	840	840	840	8	6720	5644800	592704000	14081727618
BTC_ai_ibc_var31	840	840	840	8	6720	5644800	592704000	13897204434
BTC_ai_ibc_var31	840	840	840	8	6720	5644800	592704000	13907868588
BTC_ai_ibc_var31	840	840	840	8	6720	5644800	592704000	14084679249
BTC_ai_ibc_var31	840	840	840	8	6720	5644800	592704000	13931269065
BTC_ai_ibc_var31	872	872	872	8	6976	6083072	663054848	17906544648
BTC_ai_ibc_var31	872	872	872	8	6976	6083072	663054848	18040244400
BTC_ai_ibc_var31	872	872	872	8	6976	6083072	663054848	17922900078
BTC_ai_ibc_var31	872	872	872	8	6976	6083072	663054848	17945139735
BTC_ai_ibc_var31	872	872	872	8	6976	6083072	663054848	18173382570
BTC_ai_ibc_var31	904	904	904	8	7232	6537728	738763264	33465547404
BTC_ai_ibc_var31	904	904	904	8	7232	6537728	738763264	33381749808
BTC_ai_ibc_var31	904	904	904	8	7232	6537728	738763264	33550089975
BTC_ai_ibc_var31	904	904	904	8	7232	6537728	738763264	33543918225
BTC_ai_ibc_var31	904	904	904	8	7232	6537728	738763264	33371477757
BTC_ai_ibc_var31	936	936	936	8	7488	7008768	820025856	45569696058
BTC_ai_ibc_var31	936	936	936	8	7488	7008768	820025856	45533960748
BTC_ai_ibc_var31	936	936	936	8	7488	7008768	820025856	45842475204
BTC_ai_ibc_var31	936	936	936	8	7488	7008768	820025856	45610113915
BTC_ai_ibc_var31	936	936	936	8	7488	7008768	820025856	45545908455
BTC_ai_ibc_var31	968	968	968	8	7744	7496192	907039232	55638797202
BTC_ai_ibc_var31	968	968	968	8	7744	7496192	907039232	55742868378
BTC_ai_ibc_var31	968	968	968	8	7744	7496192	907039232	55696122837
BTC_ai_ibc_var31	968	968	968	8	7744	7496192	907039232	55652247630
BTC_ai_ibc_var31	968	968	968	8	7744	7496192	907039232	55806750180
BTC_ai_ibc_var31	1000	1000	1000	8	8000	8000000	1000000000	64844036910
BTC_ai_ibc_var31	1000	1000	1000	8	8000	8000000	1000000000	64835702757
BTC_ai_ibc_var31	1000	1000	1000	8	8000	8000000	1000000000	64988649954
BTC_ai_ibc_var31	1000	1000	1000	8	8000	8000000	1000000000	64916979723
BTC_ai_ibc_var31	1000	1000	1000	8	8000	8000000	1000000000	64956433968


==> figures/data/pred/meas/var32.dat <==
BTC_ai_ibc_var32	8	8	8	8	64	512	512	54164574
BTC_ai_ibc_var32	8	8	8	8	64	512	512	85905
BTC_ai_ibc_var32	8	8	8	8	64	512	512	58887
BTC_ai_ibc_var32	8	8	8	8	64	512	512	47799
BTC_ai_ibc_var32	8	8	8	8	64	512	512	47754
BTC_ai_ibc_var32	40	40	40	8	320	12800	64000	1681389
BTC_ai_ibc_var32	40	40	40	8	320	12800	64000	1222605
BTC_ai_ibc_var32	40	40	40	8	320	12800	64000	1227600
BTC_ai_ibc_var32	40	40	40	8	320	12800	64000	1226484
BTC_ai_ibc_var32	40	40	40	8	320	12800	64000	1233216
BTC_ai_ibc_var32	72	72	72	8	576	41472	373248	8282484
BTC_ai_ibc_var32	72	72	72	8	576	41472	373248	6265476
BTC_ai_ibc_var32	72	72	72	8	576	41472	373248	6267033
BTC_ai_ibc_var32	72	72	72	8	576	41472	373248	6264612
BTC_ai_ibc_var32	72	72	72	8	576	41472	373248	6269508
BTC_ai_ibc_var32	104	104	104	8	832	86528	1124864	81996534
BTC_ai_ibc_var32	104	104	104	8	832	86528	1124864	84997755
BTC_ai_ibc_var32	104	104	104	8	832	86528	1124864	84826170
BTC_ai_ibc_var32	104	104	104	8	832	86528	1124864	84883527
BTC_ai_ibc_var32	104	104	104	8	832	86528	1124864	84904056
BTC_ai_ibc_var32	136	136	136	8	1088	147968	2515456	193942593
BTC_ai_ibc_var32	136	136	136	8	1088	147968	2515456	194496318
BTC_ai_ibc_var32	136	136	136	8	1088	147968	2515456	194480955
BTC_ai_ibc_var32	136	136	136	8	1088	147968	2515456	194391027
BTC_ai_ibc_var32	136	136	136	8	1088	147968	2515456	195457257
BTC_ai_ibc_var32	168	168	168	8	1344	225792	4741632	362652408
BTC_ai_ibc_var32	168	168	168	8	1344	225792	4741632	362963817
BTC_ai_ibc_var32	168	168	168	8	1344	225792	4741632	372516615
BTC_ai_ibc_var32	168	168	168	8	1344	225792	4741632	363041514
BTC_ai_ibc_var32	168	168	168	8	1344	225792	4741632	362571372
BTC_ai_ibc_var32	200	200	200	8	1600	320000	8000000	600014349
BTC_ai_ibc_var32	200	200	200	8	1600	320000	8000000	600533739
BTC_ai_ibc_var32	200	200	200	8	1600	320000	8000000	602372736
BTC_ai_ibc_var32	200	200	200	8	1600	320000	8000000	600525225
BTC_ai_ibc_var32	200	200	200	8	1600	320000	8000000	600128811
BTC_ai_ibc_var32	232	232	232	8	1856	430592	12487168	925430319
BTC_ai_ibc_var32	232	232	232	8	1856	430592	12487168	926443368
BTC_ai_ibc_var32	232	232	232	8	1856	430592	12487168	925599357
BTC_ai_ibc_var32	232	232	232	8	1856	430592	12487168	924978393
BTC_ai_ibc_var32	232	232	232	8	1856	430592	12487168	927716751
BTC_ai_ibc_var32	264	264	264	8	2112	557568	18399744	1354339611
BTC_ai_ibc_var32	264	264	264	8	2112	557568	18399744	1354802085
BTC_ai_ibc_var32	264	264	264	8	2112	557568	18399744	1355746815
BTC_ai_ibc_var32	264	264	264	8	2112	557568	18399744	1354490982
BTC_ai_ibc_var32	264	264	264	8	2112	557568	18399744	1355405967
BTC_ai_ibc_var32	296	296	296	8	2368	700928	25934336	1905514326
BTC_ai_ibc_var32	296	296	296	8	2368	700928	25934336	1907226720
BTC_ai_ibc_var32	296	296	296	8	2368	700928	25934336	1905537861
BTC_ai_ibc_var32	296	296	296	8	2368	700928	25934336	1905526962
BTC_ai_ibc_var32	296	296	296	8	2368	700928	25934336	1937372607
BTC_ai_ibc_var32	328	328	328	8	2624	860672	35287552	2587590153
BTC_ai_ibc_var32	328	328	328	8	2624	860672	35287552	2586411963
BTC_ai_ibc_var32	328	328	328	8	2624	860672	35287552	2589098148
BTC_ai_ibc_var32	328	328	328	8	2624	860672	35287552	2586820608
BTC_ai_ibc_var32	328	328	328	8	2624	860672	35287552	2586294324
BTC_ai_ibc_var32	360	360	360	8	2880	1036800	46656000	3410720181
BTC_ai_ibc_var32	360	360	360	8	2880	1036800	46656000	3448163412
BTC_ai_ibc_var32	360	360	360	8	2880	1036800	46656000	3424306869
BTC_ai_ibc_var32	360	360	360	8	2880	1036800	46656000	3479914701
BTC_ai_ibc_var32	360	360	360	8	2880	1036800	46656000	3411702756
BTC_ai_ibc_var32	392	392	392	8	3136	1229312	60236288	4392497151
BTC_ai_ibc_var32	392	392	392	8	3136	1229312	60236288	4393006713
BTC_ai_ibc_var32	392	392	392	8	3136	1229312	60236288	4391422047
BTC_ai_ibc_var32	392	392	392	8	3136	1229312	60236288	4415947911
BTC_ai_ibc_var32	392	392	392	8	3136	1229312	60236288	4391043372
BTC_ai_ibc_var32	424	424	424	8	3392	1438208	76225024	5547619395
BTC_ai_ibc_var32	424	424	424	8	3392	1438208	76225024	5569026885
BTC_ai_ibc_var32	424	424	424	8	3392	1438208	76225024	5561474985
BTC_ai_ibc_var32	424	424	424	8	3392	1438208	76225024	5553638694
BTC_ai_ibc_var32	424	424	424	8	3392	1438208	76225024	5547339630
BTC_ai_ibc_var32	456	456	456	8	3648	1663488	94818816	6891843492
BTC_ai_ibc_var32	456	456	456	8	3648	1663488	94818816	6913441044
BTC_ai_ibc_var32	456	456	456	8	3648	1663488	94818816	6900242553
BTC_ai_ibc_var32	456	456	456	8	3648	1663488	94818816	6888758337
BTC_ai_ibc_var32	456	456	456	8	3648	1663488	94818816	6931513224
BTC_ai_ibc_var32	488	488	488	8	3904	1905152	116214272	8441360325
BTC_ai_ibc_var32	488	488	488	8	3904	1905152	116214272	8438357034
BTC_ai_ibc_var32	488	488	488	8	3904	1905152	116214272	8449940691
BTC_ai_ibc_var32	488	488	488	8	3904	1905152	116214272	8443598922
BTC_ai_ibc_var32	488	488	488	8	3904	1905152	116214272	8486517069
BTC_ai_ibc_var32	520	520	520	8	4160	2163200	140608000	10205899020
BTC_ai_ibc_var32	520	520	520	8	4160	2163200	140608000	10207741788
BTC_ai_ibc_var32	520	520	520	8	4160	2163200	140608000	10224964593
BTC_ai_ibc_var32	520	520	520	8	4160	2163200	140608000	10210883544
BTC_ai_ibc_var32	520	520	520	8	4160	2163200	140608000	10311741261
BTC_ai_ibc_var32	552	552	552	8	4416	2437632	168196608	12187221030
BTC_ai_ibc_var32	552	552	552	8	4416	2437632	168196608	12190151403
BTC_ai_ibc_var32	552	552	552	8	4416	2437632	168196608	12186854163
BTC_ai_ibc_var32	552	552	552	8	4416	2437632	168196608	12203083980
BTC_ai_ibc_var32	552	552	552	8	4416	2437632	168196608	12195079668
BTC_ai_ibc_var32	584	584	584	8	4672	2728448	199176704	14432764059
BTC_ai_ibc_var32	584	584	584	8	4672	2728448	199176704	14460829236
BTC_ai_ibc_var32	584	584	584	8	4672	2728448	199176704	14426065881
BTC_ai_ibc_var32	584	584	584	8	4672	2728448	199176704	14430322692
BTC_ai_ibc_var32	584	584	584	8	4672	2728448	199176704	14460023754
BTC_ai_ibc_var32	616	616	616	8	4928	3035648	233744896	16904836530
BTC_ai_ibc_var32	616	616	616	8	4928	3035648	233744896	16925005899
BTC_ai_ibc_var32	616	616	616	8	4928	3035648	233744896	16988286438
BTC_ai_ibc_var32	616	616	616	8	4928	3035648	233744896	16929226503
BTC_ai_ibc_var32	616	616	616	8	4928	3035648	233744896	16900235748
BTC_ai_ibc_var32	648	648	648	8	5184	3359232	272097792	19715612886
BTC_ai_ibc_var32	648	648	648	8	5184	3359232	272097792	19691156970
BTC_ai_ibc_var32	648	648	648	8	5184	3359232	272097792	19697705397
BTC_ai_ibc_var32	648	648	648	8	5184	3359232	272097792	19708969887
BTC_ai_ibc_var32	648	648	648	8	5184	3359232	272097792	19716706611
BTC_ai_ibc_var32	680	680	680	8	5440	3699200	314432000	22740892830
BTC_ai_ibc_var32	680	680	680	8	5440	3699200	314432000	22823057754
BTC_ai_ibc_var32	680	680	680	8	5440	3699200	314432000	22734311490
BTC_ai_ibc_var32	680	680	680	8	5440	3699200	314432000	22749927345
BTC_ai_ibc_var32	680	680	680	8	5440	3699200	314432000	22739341869
BTC_ai_ibc_var32	712	712	712	8	5696	4055552	360944128	26204850189
BTC_ai_ibc_var32	712	712	712	8	5696	4055552	360944128	26114703399
BTC_ai_ibc_var32	712	712	712	8	5696	4055552	360944128	26135503641
BTC_ai_ibc_var32	712	712	712	8	5696	4055552	360944128	26163037926
BTC_ai_ibc_var32	712	712	712	8	5696	4055552	360944128	26125281783
BTC_ai_ibc_var32	744	744	744	8	5952	4428288	411830784	29867251473
BTC_ai_ibc_var32	744	744	744	8	5952	4428288	411830784	29761840692
BTC_ai_ibc_var32	744	744	744	8	5952	4428288	411830784	29765111238
BTC_ai_ibc_var32	744	744	744	8	5952	4428288	411830784	29780684721
BTC_ai_ibc_var32	744	744	744	8	5952	4428288	411830784	29734629246
BTC_ai_ibc_var32	776	776	776	8	6208	4817408	467288576	33830087697
BTC_ai_ibc_var32	776	776	776	8	6208	4817408	467288576	33756127569
BTC_ai_ibc_var32	776	776	776	8	6208	4817408	467288576	33751174455
BTC_ai_ibc_var32	776	776	776	8	6208	4817408	467288576	33727065318
BTC_ai_ibc_var32	776	776	776	8	6208	4817408	467288576	33724181754
BTC_ai_ibc_var32	808	808	808	8	6464	5222912	527514112	38137173030
BTC_ai_ibc_var32	808	808	808	8	6464	5222912	527514112	38085598782
BTC_ai_ibc_var32	808	808	808	8	6464	5222912	527514112	38069521299
BTC_ai_ibc_var32	808	808	808	8	6464	5222912	527514112	38048625531
BTC_ai_ibc_var32	808	808	808	8	6464	5222912	527514112	38100198600
BTC_ai_ibc_var32	840	840	840	8	6720	5644800	592704000	42839576136
BTC_ai_ibc_var32	840	840	840	8	6720	5644800	592704000	42756474429
BTC_ai_ibc_var32	840	840	840	8	6720	5644800	592704000	42789548682
BTC_ai_ibc_var32	840	840	840	8	6720	5644800	592704000	42847548696
BTC_ai_ibc_var32	840	840	840	8	6720	5644800	592704000	42840289602
BTC_ai_ibc_var32	872	872	872	8	6976	6083072	663054848	47826963792
BTC_ai_ibc_var32	872	872	872	8	6976	6083072	663054848	47879378190
BTC_ai_ibc_var32	872	872	872	8	6976	6083072	663054848	47887719777
BTC_ai_ibc_var32	872	872	872	8	6976	6083072	663054848	47915626464
BTC_ai_ibc_var32	872	872	872	8	6976	6083072	663054848	47940481908
BTC_ai_ibc_var32	904	904	904	8	7232	6537728	738763264	53259136128
BTC_ai_ibc_var32	904	904	904	8	7232	6537728	738763264	53371470114
BTC_ai_ibc_var32	904	904	904	8	7232	6537728	738763264	53283014244
BTC_ai_ibc_var32	904	904	904	8	7232	6537728	738763264	53488320336
BTC_ai_ibc_var32	904	904	904	8	7232	6537728	738763264	53267861250
BTC_ai_ibc_var32	936	936	936	8	7488	7008768	820025856	59169890367
BTC_ai_ibc_var32	936	936	936	8	7488	7008768	820025856	59148604386
BTC_ai_ibc_var32	936	936	936	8	7488	7008768	820025856	59128458174
BTC_ai_ibc_var32	936	936	936	8	7488	7008768	820025856	59150679705
BTC_ai_ibc_var32	936	936	936	8	7488	7008768	820025856	59144687982
BTC_ai_ibc_var32	968	968	968	8	7744	7496192	907039232	65499214167
BTC_ai_ibc_var32	968	968	968	8	7744	7496192	907039232	65398798656
BTC_ai_ibc_var32	968	968	968	8	7744	7496192	907039232	65502345960
BTC_ai_ibc_var32	968	968	968	8	7744	7496192	907039232	65436165747
BTC_ai_ibc_var32	968	968	968	8	7744	7496192	907039232	65543040495
BTC_ai_ibc_var32	1000	1000	1000	8	8000	8000000	1000000000	72007271829
BTC_ai_ibc_var32	1000	1000	1000	8	8000	8000000	1000000000	72132583050
BTC_ai_ibc_var32	1000	1000	1000	8	8000	8000000	1000000000	72029732130
BTC_ai_ibc_var32	1000	1000	1000	8	8000	8000000	1000000000	72081464967
BTC_ai_ibc_var32	1000	1000	1000	8	8000	8000000	1000000000	72083826252


==> figures/data/pred/meas/var33.dat <==
BTC_ai_ibc_var33	8	8	8	8	64	512	512	50737068
BTC_ai_ibc_var33	8	8	8	8	64	512	512	48294
BTC_ai_ibc_var33	8	8	8	8	64	512	512	47538
BTC_ai_ibc_var33	8	8	8	8	64	512	512	47871
BTC_ai_ibc_var33	8	8	8	8	64	512	512	74907
BTC_ai_ibc_var33	40	40	40	8	320	12800	64000	2123100
BTC_ai_ibc_var33	40	40	40	8	320	12800	64000	1397484
BTC_ai_ibc_var33	40	40	40	8	320	12800	64000	1363590
BTC_ai_ibc_var33	40	40	40	8	320	12800	64000	1332414
BTC_ai_ibc_var33	40	40	40	8	320	12800	64000	1329183
BTC_ai_ibc_var33	72	72	72	8	576	41472	373248	9408573
BTC_ai_ibc_var33	72	72	72	8	576	41472	373248	7151454
BTC_ai_ibc_var33	72	72	72	8	576	41472	373248	7059483
BTC_ai_ibc_var33	72	72	72	8	576	41472	373248	7047594
BTC_ai_ibc_var33	72	72	72	8	576	41472	373248	7062948
BTC_ai_ibc_var33	104	104	104	8	832	86528	1124864	26124534
BTC_ai_ibc_var33	104	104	104	8	832	86528	1124864	27765324
BTC_ai_ibc_var33	104	104	104	8	832	86528	1124864	28024866
BTC_ai_ibc_var33	104	104	104	8	832	86528	1124864	27539244
BTC_ai_ibc_var33	104	104	104	8	832	86528	1124864	27530100
BTC_ai_ibc_var33	136	136	136	8	1088	147968	2515456	57767031
BTC_ai_ibc_var33	136	136	136	8	1088	147968	2515456	58452588
BTC_ai_ibc_var33	136	136	136	8	1088	147968	2515456	58427982
BTC_ai_ibc_var33	136	136	136	8	1088	147968	2515456	58393890
BTC_ai_ibc_var33	136	136	136	8	1088	147968	2515456	58425696
BTC_ai_ibc_var33	168	168	168	8	1344	225792	4741632	109192257
BTC_ai_ibc_var33	168	168	168	8	1344	225792	4741632	109626939
BTC_ai_ibc_var33	168	168	168	8	1344	225792	4741632	109685097
BTC_ai_ibc_var33	168	168	168	8	1344	225792	4741632	109723140
BTC_ai_ibc_var33	168	168	168	8	1344	225792	4741632	109724184
BTC_ai_ibc_var33	200	200	200	8	1600	320000	8000000	180988650
BTC_ai_ibc_var33	200	200	200	8	1600	320000	8000000	181126179
BTC_ai_ibc_var33	200	200	200	8	1600	320000	8000000	181269234
BTC_ai_ibc_var33	200	200	200	8	1600	320000	8000000	181151919
BTC_ai_ibc_var33	200	200	200	8	1600	320000	8000000	181304955
BTC_ai_ibc_var33	232	232	232	8	1856	430592	12487168	279001773
BTC_ai_ibc_var33	232	232	232	8	1856	430592	12487168	282390480
BTC_ai_ibc_var33	232	232	232	8	1856	430592	12487168	279289179
BTC_ai_ibc_var33	232	232	232	8	1856	430592	12487168	279132480
BTC_ai_ibc_var33	232	232	232	8	1856	430592	12487168	279155628
BTC_ai_ibc_var33	264	264	264	8	2112	557568	18399744	398750904
BTC_ai_ibc_var33	264	264	264	8	2112	557568	18399744	398749869
BTC_ai_ibc_var33	264	264	264	8	2112	557568	18399744	398640861
BTC_ai_ibc_var33	264	264	264	8	2112	557568	18399744	398972268
BTC_ai_ibc_var33	264	264	264	8	2112	557568	18399744	398976327
BTC_ai_ibc_var33	296	296	296	8	2368	700928	25934336	570412737
BTC_ai_ibc_var33	296	296	296	8	2368	700928	25934336	576960507
BTC_ai_ibc_var33	296	296	296	8	2368	700928	25934336	566535969
BTC_ai_ibc_var33	296	296	296	8	2368	700928	25934336	566665263
BTC_ai_ibc_var33	296	296	296	8	2368	700928	25934336	566803314
BTC_ai_ibc_var33	328	328	328	8	2624	860672	35287552	767541780
BTC_ai_ibc_var33	328	328	328	8	2624	860672	35287552	767747808
BTC_ai_ibc_var33	328	328	328	8	2624	860672	35287552	767350818
BTC_ai_ibc_var33	328	328	328	8	2624	860672	35287552	767511873
BTC_ai_ibc_var33	328	328	328	8	2624	860672	35287552	770520006
BTC_ai_ibc_var33	360	360	360	8	2880	1036800	46656000	1012785984
BTC_ai_ibc_var33	360	360	360	8	2880	1036800	46656000	1010263014
BTC_ai_ibc_var33	360	360	360	8	2880	1036800	46656000	1010681892
BTC_ai_ibc_var33	360	360	360	8	2880	1036800	46656000	1010558151
BTC_ai_ibc_var33	360	360	360	8	2880	1036800	46656000	1010320695
BTC_ai_ibc_var33	392	392	392	8	3136	1229312	60236288	1293760971
BTC_ai_ibc_var33	392	392	392	8	3136	1229312	60236288	1292561208
BTC_ai_ibc_var33	392	392	392	8	3136	1229312	60236288	1292918166
BTC_ai_ibc_var33	392	392	392	8	3136	1229312	60236288	1293146784
BTC_ai_ibc_var33	392	392	392	8	3136	1229312	60236288	1293037236
BTC_ai_ibc_var33	424	424	424	8	3392	1438208	76225024	1640065086
BTC_ai_ibc_var33	424	424	424	8	3392	1438208	76225024	1639676205
BTC_ai_ibc_var33	424	424	424	8	3392	1438208	76225024	1640013597
BTC_ai_ibc_var33	424	424	424	8	3392	1438208	76225024	1640145636
BTC_ai_ibc_var33	424	424	424	8	3392	1438208	76225024	1639494144
BTC_ai_ibc_var33	456	456	456	8	3648	1663488	94818816	2038717818
BTC_ai_ibc_var33	456	456	456	8	3648	1663488	94818816	2038299669
BTC_ai_ibc_var33	456	456	456	8	3648	1663488	94818816	2043265446
BTC_ai_ibc_var33	456	456	456	8	3648	1663488	94818816	2038615983
BTC_ai_ibc_var33	456	456	456	8	3648	1663488	94818816	2039344074
BTC_ai_ibc_var33	488	488	488	8	3904	1905152	116214272	2490745914
BTC_ai_ibc_var33	488	488	488	8	3904	1905152	116214272	2495022453
BTC_ai_ibc_var33	488	488	488	8	3904	1905152	116214272	2494350819
BTC_ai_ibc_var33	488	488	488	8	3904	1905152	116214272	2500235658
BTC_ai_ibc_var33	488	488	488	8	3904	1905152	116214272	2490928533
BTC_ai_ibc_var33	520	520	520	8	4160	2163200	140608000	3017796849
BTC_ai_ibc_var33	520	520	520	8	4160	2163200	140608000	3022121331
BTC_ai_ibc_var33	520	520	520	8	4160	2163200	140608000	3054600315
BTC_ai_ibc_var33	520	520	520	8	4160	2163200	140608000	3018099465
BTC_ai_ibc_var33	520	520	520	8	4160	2163200	140608000	3018428388
BTC_ai_ibc_var33	552	552	552	8	4416	2437632	168196608	3607778799
BTC_ai_ibc_var33	552	552	552	8	4416	2437632	168196608	3606871437
BTC_ai_ibc_var33	552	552	552	8	4416	2437632	168196608	3607385940
BTC_ai_ibc_var33	552	552	552	8	4416	2437632	168196608	3609535104
BTC_ai_ibc_var33	552	552	552	8	4416	2437632	168196608	3608012232
BTC_ai_ibc_var33	584	584	584	8	4672	2728448	199176704	4289068620
BTC_ai_ibc_var33	584	584	584	8	4672	2728448	199176704	4288534191
BTC_ai_ibc_var33	584	584	584	8	4672	2728448	199176704	4298556978
BTC_ai_ibc_var33	584	584	584	8	4672	2728448	199176704	4284832608
BTC_ai_ibc_var33	584	584	584	8	4672	2728448	199176704	4289116572
BTC_ai_ibc_var33	616	616	616	8	4928	3035648	233744896	5045755779
BTC_ai_ibc_var33	616	616	616	8	4928	3035648	233744896	5046538419
BTC_ai_ibc_var33	616	616	616	8	4928	3035648	233744896	5046033330
BTC_ai_ibc_var33	616	616	616	8	4928	3035648	233744896	5047559847
BTC_ai_ibc_var33	616	616	616	8	4928	3035648	233744896	5051481399
BTC_ai_ibc_var33	648	648	648	8	5184	3359232	272097792	5939948358
BTC_ai_ibc_var33	648	648	648	8	5184	3359232	272097792	5940750114
BTC_ai_ibc_var33	648	648	648	8	5184	3359232	272097792	5933076327
BTC_ai_ibc_var33	648	648	648	8	5184	3359232	272097792	5936183379
BTC_ai_ibc_var33	648	648	648	8	5184	3359232	272097792	5931753588
BTC_ai_ibc_var33	680	680	680	8	5440	3699200	314432000	7879235688
BTC_ai_ibc_var33	680	680	680	8	5440	3699200	314432000	7885575432
BTC_ai_ibc_var33	680	680	680	8	5440	3699200	314432000	8048469897
BTC_ai_ibc_var33	680	680	680	8	5440	3699200	314432000	7894542834
BTC_ai_ibc_var33	680	680	680	8	5440	3699200	314432000	7881324237
BTC_ai_ibc_var33	712	712	712	8	5696	4055552	360944128	9124352352
BTC_ai_ibc_var33	712	712	712	8	5696	4055552	360944128	9115852365
BTC_ai_ibc_var33	712	712	712	8	5696	4055552	360944128	9144157104
BTC_ai_ibc_var33	712	712	712	8	5696	4055552	360944128	9225111672
BTC_ai_ibc_var33	712	712	712	8	5696	4055552	360944128	9174343644
BTC_ai_ibc_var33	744	744	744	8	5952	4428288	411830784	9368275230
BTC_ai_ibc_var33	744	744	744	8	5952	4428288	411830784	9361263789
BTC_ai_ibc_var33	744	744	744	8	5952	4428288	411830784	9377723988
BTC_ai_ibc_var33	744	744	744	8	5952	4428288	411830784	9470056860
BTC_ai_ibc_var33	744	744	744	8	5952	4428288	411830784	9359582427
BTC_ai_ibc_var33	776	776	776	8	6208	4817408	467288576	12365288388
BTC_ai_ibc_var33	776	776	776	8	6208	4817408	467288576	12381891615
BTC_ai_ibc_var33	776	776	776	8	6208	4817408	467288576	12624420402
BTC_ai_ibc_var33	776	776	776	8	6208	4817408	467288576	12358976751
BTC_ai_ibc_var33	776	776	776	8	6208	4817408	467288576	12381524100
BTC_ai_ibc_var33	808	808	808	8	6464	5222912	527514112	14104548765
BTC_ai_ibc_var33	808	808	808	8	6464	5222912	527514112	13868313201
BTC_ai_ibc_var33	808	808	808	8	6464	5222912	527514112	13876040565
BTC_ai_ibc_var33	808	808	808	8	6464	5222912	527514112	13886469180
BTC_ai_ibc_var33	808	808	808	8	6464	5222912	527514112	13975756074
BTC_ai_ibc_var33	840	840	840	8	6720	5644800	592704000	26596129806
BTC_ai_ibc_var33	840	840	840	8	6720	5644800	592704000	26603354934
BTC_ai_ibc_var33	840	840	840	8	6720	5644800	592704000	26651789208
BTC_ai_ibc_var33	840	840	840	8	6720	5644800	592704000	26661356451
BTC_ai_ibc_var33	840	840	840	8	6720	5644800	592704000	26634421107
BTC_ai_ibc_var33	872	872	872	8	6976	6083072	663054848	31303443915
BTC_ai_ibc_var33	872	872	872	8	6976	6083072	663054848	31366037862
BTC_ai_ibc_var33	872	872	872	8	6976	6083072	663054848	31389189075
BTC_ai_ibc_var33	872	872	872	8	6976	6083072	663054848	31303551141
BTC_ai_ibc_var33	872	872	872	8	6976	6083072	663054848	31301779293
BTC_ai_ibc_var33	904	904	904	8	7232	6537728	738763264	43026439833
BTC_ai_ibc_var33	904	904	904	8	7232	6537728	738763264	43043971212
BTC_ai_ibc_var33	904	904	904	8	7232	6537728	738763264	43203077910
BTC_ai_ibc_var33	904	904	904	8	7232	6537728	738763264	42958921950
BTC_ai_ibc_var33	904	904	904	8	7232	6537728	738763264	42956522334
BTC_ai_ibc_var33	936	936	936	8	7488	7008768	820025856	52908858819
BTC_ai_ibc_var33	936	936	936	8	7488	7008768	820025856	52851776544
BTC_ai_ibc_var33	936	936	936	8	7488	7008768	820025856	52856779626
BTC_ai_ibc_var33	936	936	936	8	7488	7008768	820025856	52937110368
BTC_ai_ibc_var33	936	936	936	8	7488	7008768	820025856	52832484747
BTC_ai_ibc_var33	968	968	968	8	7744	7496192	907039232	61922982996
BTC_ai_ibc_var33	968	968	968	8	7744	7496192	907039232	61974572895
BTC_ai_ibc_var33	968	968	968	8	7744	7496192	907039232	61932333042
BTC_ai_ibc_var33	968	968	968	8	7744	7496192	907039232	61936765308
BTC_ai_ibc_var33	968	968	968	8	7744	7496192	907039232	61993531431
BTC_ai_ibc_var33	1000	1000	1000	8	8000	8000000	1000000000	70815979476
BTC_ai_ibc_var33	1000	1000	1000	8	8000	8000000	1000000000	70827778008
BTC_ai_ibc_var33	1000	1000	1000	8	8000	8000000	1000000000	70922572029
BTC_ai_ibc_var33	1000	1000	1000	8	8000	8000000	1000000000	70785522891
BTC_ai_ibc_var33	1000	1000	1000	8	8000	8000000	1000000000	70842572172


==> figures/data/pred/meas/var34.dat <==
BTC_ai_ibc_var34	8	8	8	8	64	512	512	67511061
BTC_ai_ibc_var34	8	8	8	8	64	512	512	87381
BTC_ai_ibc_var34	8	8	8	8	64	512	512	62703
BTC_ai_ibc_var34	8	8	8	8	64	512	512	49104
BTC_ai_ibc_var34	8	8	8	8	64	512	512	47682
BTC_ai_ibc_var34	40	40	40	8	320	12800	64000	2130282
BTC_ai_ibc_var34	40	40	40	8	320	12800	64000	1567629
BTC_ai_ibc_var34	40	40	40	8	320	12800	64000	1572561
BTC_ai_ibc_var34	40	40	40	8	320	12800	64000	1571508
BTC_ai_ibc_var34	40	40	40	8	320	12800	64000	1566963
BTC_ai_ibc_var34	72	72	72	8	576	41472	373248	9945261
BTC_ai_ibc_var34	72	72	72	8	576	41472	373248	7329825
BTC_ai_ibc_var34	72	72	72	8	576	41472	373248	7151301
BTC_ai_ibc_var34	72	72	72	8	576	41472	373248	7148133
BTC_ai_ibc_var34	72	72	72	8	576	41472	373248	7148331
BTC_ai_ibc_var34	104	104	104	8	832	86528	1124864	93026610
BTC_ai_ibc_var34	104	104	104	8	832	86528	1124864	95090526
BTC_ai_ibc_var34	104	104	104	8	832	86528	1124864	95014476
BTC_ai_ibc_var34	104	104	104	8	832	86528	1124864	95064858
BTC_ai_ibc_var34	104	104	104	8	832	86528	1124864	95076837
BTC_ai_ibc_var34	136	136	136	8	1088	147968	2515456	210796362
BTC_ai_ibc_var34	136	136	136	8	1088	147968	2515456	207718020
BTC_ai_ibc_var34	136	136	136	8	1088	147968	2515456	207602244
BTC_ai_ibc_var34	136	136	136	8	1088	147968	2515456	208032570
BTC_ai_ibc_var34	136	136	136	8	1088	147968	2515456	207481608
BTC_ai_ibc_var34	168	168	168	8	1344	225792	4741632	379223883
BTC_ai_ibc_var34	168	168	168	8	1344	225792	4741632	380008278
BTC_ai_ibc_var34	168	168	168	8	1344	225792	4741632	379880892
BTC_ai_ibc_var34	168	168	168	8	1344	225792	4741632	381815262
BTC_ai_ibc_var34	168	168	168	8	1344	225792	4741632	379820187
BTC_ai_ibc_var34	200	200	200	8	1600	320000	8000000	626110236
BTC_ai_ibc_var34	200	200	200	8	1600	320000	8000000	625243842
BTC_ai_ibc_var34	200	200	200	8	1600	320000	8000000	626095683
BTC_ai_ibc_var34	200	200	200	8	1600	320000	8000000	625613022
BTC_ai_ibc_var34	200	200	200	8	1600	320000	8000000	626250474
BTC_ai_ibc_var34	232	232	232	8	1856	430592	12487168	959265927
BTC_ai_ibc_var34	232	232	232	8	1856	430592	12487168	959081040
BTC_ai_ibc_var34	232	232	232	8	1856	430592	12487168	959000292
BTC_ai_ibc_var34	232	232	232	8	1856	430592	12487168	960025140
BTC_ai_ibc_var34	232	232	232	8	1856	430592	12487168	959243355
BTC_ai_ibc_var34	264	264	264	8	2112	557568	18399744	1402814754
BTC_ai_ibc_var34	264	264	264	8	2112	557568	18399744	1401338430
BTC_ai_ibc_var34	264	264	264	8	2112	557568	18399744	1401835770
BTC_ai_ibc_var34	264	264	264	8	2112	557568	18399744	1401507342
BTC_ai_ibc_var34	264	264	264	8	2112	557568	18399744	1437549867
BTC_ai_ibc_var34	296	296	296	8	2368	700928	25934336	1971422712
BTC_ai_ibc_var34	296	296	296	8	2368	700928	25934336	1986431787
BTC_ai_ibc_var34	296	296	296	8	2368	700928	25934336	1963295154
BTC_ai_ibc_var34	296	296	296	8	2368	700928	25934336	1964164473
BTC_ai_ibc_var34	296	296	296	8	2368	700928	25934336	1964956536
BTC_ai_ibc_var34	328	328	328	8	2624	860672	35287552	2721161718
BTC_ai_ibc_var34	328	328	328	8	2624	860672	35287552	2656186515
BTC_ai_ibc_var34	328	328	328	8	2624	860672	35287552	2654650935
BTC_ai_ibc_var34	328	328	328	8	2624	860672	35287552	2653832313
BTC_ai_ibc_var34	328	328	328	8	2624	860672	35287552	2654437842
BTC_ai_ibc_var34	360	360	360	8	2880	1036800	46656000	3503548845
BTC_ai_ibc_var34	360	360	360	8	2880	1036800	46656000	3498730929
BTC_ai_ibc_var34	360	360	360	8	2880	1036800	46656000	3495351708
BTC_ai_ibc_var34	360	360	360	8	2880	1036800	46656000	3494310120
BTC_ai_ibc_var34	360	360	360	8	2880	1036800	46656000	3495169170
BTC_ai_ibc_var34	392	392	392	8	3136	1229312	60236288	4519647450
BTC_ai_ibc_var34	392	392	392	8	3136	1229312	60236288	4493075076
BTC_ai_ibc_var34	392	392	392	8	3136	1229312	60236288	4488301251
BTC_ai_ibc_var34	392	392	392	8	3136	1229312	60236288	4478663466
BTC_ai_ibc_var34	392	392	392	8	3136	1229312	60236288	4480045551
BTC_ai_ibc_var34	424	424	424	8	3392	1438208	76225024	5653031625
BTC_ai_ibc_var34	424	424	424	8	3392	1438208	76225024	5667720021
BTC_ai_ibc_var34	424	424	424	8	3392	1438208	76225024	5661387297
BTC_ai_ibc_var34	424	424	424	8	3392	1438208	76225024	5655693033
BTC_ai_ibc_var34	424	424	424	8	3392	1438208	76225024	5685731172
BTC_ai_ibc_var34	456	456	456	8	3648	1663488	94818816	7042515003
BTC_ai_ibc_var34	456	456	456	8	3648	1663488	94818816	7044282405
BTC_ai_ibc_var34	456	456	456	8	3648	1663488	94818816	7037731332
BTC_ai_ibc_var34	456	456	456	8	3648	1663488	94818816	7032415752
BTC_ai_ibc_var34	456	456	456	8	3648	1663488	94818816	7038054891
BTC_ai_ibc_var34	488	488	488	8	3904	1905152	116214272	8591140098
BTC_ai_ibc_var34	488	488	488	8	3904	1905152	116214272	8573844429
BTC_ai_ibc_var34	488	488	488	8	3904	1905152	116214272	8570724732
BTC_ai_ibc_var34	488	488	488	8	3904	1905152	116214272	8560190826
BTC_ai_ibc_var34	488	488	488	8	3904	1905152	116214272	8561135520
BTC_ai_ibc_var34	520	520	520	8	4160	2163200	140608000	10451543337
BTC_ai_ibc_var34	520	520	520	8	4160	2163200	140608000	10486895103
BTC_ai_ibc_var34	520	520	520	8	4160	2163200	140608000	10518582600
BTC_ai_ibc_var34	520	520	520	8	4160	2163200	140608000	10444647087
BTC_ai_ibc_var34	520	520	520	8	4160	2163200	140608000	10449255393
BTC_ai_ibc_var34	552	552	552	8	4416	2437632	168196608	12429499905
BTC_ai_ibc_var34	552	552	552	8	4416	2437632	168196608	12375753498
BTC_ai_ibc_var34	552	552	552	8	4416	2437632	168196608	12368081853
BTC_ai_ibc_var34	552	552	552	8	4416	2437632	168196608	12393633924
BTC_ai_ibc_var34	552	552	552	8	4416	2437632	168196608	12392091387
BTC_ai_ibc_var34	584	584	584	8	4672	2728448	199176704	14655629790
BTC_ai_ibc_var34	584	584	584	8	4672	2728448	199176704	14642939718
BTC_ai_ibc_var34	584	584	584	8	4672	2728448	199176704	14714750970
BTC_ai_ibc_var34	584	584	584	8	4672	2728448	199176704	14651415135
BTC_ai_ibc_var34	584	584	584	8	4672	2728448	199176704	14644808181
BTC_ai_ibc_var34	616	616	616	8	4928	3035648	233744896	17313708753
BTC_ai_ibc_var34	616	616	616	8	4928	3035648	233744896	17203191741
BTC_ai_ibc_var34	616	616	616	8	4928	3035648	233744896	17247039354
BTC_ai_ibc_var34	616	616	616	8	4928	3035648	233744896	17203087557
BTC_ai_ibc_var34	616	616	616	8	4928	3035648	233744896	17200851363
BTC_ai_ibc_var34	648	648	648	8	5184	3359232	272097792	20137315203
BTC_ai_ibc_var34	648	648	648	8	5184	3359232	272097792	20073442590
BTC_ai_ibc_var34	648	648	648	8	5184	3359232	272097792	20115369792
BTC_ai_ibc_var34	648	648	648	8	5184	3359232	272097792	20070683658
BTC_ai_ibc_var34	648	648	648	8	5184	3359232	272097792	20079703656
BTC_ai_ibc_var34	680	680	680	8	5440	3699200	314432000	23858768457
BTC_ai_ibc_var34	680	680	680	8	5440	3699200	314432000	23864997483
BTC_ai_ibc_var34	680	680	680	8	5440	3699200	314432000	23738967702
BTC_ai_ibc_var34	680	680	680	8	5440	3699200	314432000	23794557588
BTC_ai_ibc_var34	680	680	680	8	5440	3699200	314432000	23743339200
BTC_ai_ibc_var34	712	712	712	8	5696	4055552	360944128	27239616495
BTC_ai_ibc_var34	712	712	712	8	5696	4055552	360944128	27226000278
BTC_ai_ibc_var34	712	712	712	8	5696	4055552	360944128	27330341319
BTC_ai_ibc_var34	712	712	712	8	5696	4055552	360944128	27251427321
BTC_ai_ibc_var34	712	712	712	8	5696	4055552	360944128	27312999282
BTC_ai_ibc_var34	744	744	744	8	5952	4428288	411830784	30502024677
BTC_ai_ibc_var34	744	744	744	8	5952	4428288	411830784	30443584419
BTC_ai_ibc_var34	744	744	744	8	5952	4428288	411830784	30477654378
BTC_ai_ibc_var34	744	744	744	8	5952	4428288	411830784	30547577925
BTC_ai_ibc_var34	744	744	744	8	5952	4428288	411830784	30438169020
BTC_ai_ibc_var34	776	776	776	8	6208	4817408	467288576	35191349298
BTC_ai_ibc_var34	776	776	776	8	6208	4817408	467288576	35186930397
BTC_ai_ibc_var34	776	776	776	8	6208	4817408	467288576	35163442836
BTC_ai_ibc_var34	776	776	776	8	6208	4817408	467288576	35210356632
BTC_ai_ibc_var34	776	776	776	8	6208	4817408	467288576	35117688960
BTC_ai_ibc_var34	808	808	808	8	6464	5222912	527514112	39601604754
BTC_ai_ibc_var34	808	808	808	8	6464	5222912	527514112	39595430547
BTC_ai_ibc_var34	808	808	808	8	6464	5222912	527514112	39567854700
BTC_ai_ibc_var34	808	808	808	8	6464	5222912	527514112	39657725865
BTC_ai_ibc_var34	808	808	808	8	6464	5222912	527514112	39596761224
BTC_ai_ibc_var34	840	840	840	8	6720	5644800	592704000	43811184555
BTC_ai_ibc_var34	840	840	840	8	6720	5644800	592704000	43868866968
BTC_ai_ibc_var34	840	840	840	8	6720	5644800	592704000	43965308619
BTC_ai_ibc_var34	840	840	840	8	6720	5644800	592704000	43845702111
BTC_ai_ibc_var34	840	840	840	8	6720	5644800	592704000	43823606292
BTC_ai_ibc_var34	872	872	872	8	6976	6083072	663054848	49875947181
BTC_ai_ibc_var34	872	872	872	8	6976	6083072	663054848	49907600019
BTC_ai_ibc_var34	872	872	872	8	6976	6083072	663054848	49925916072
BTC_ai_ibc_var34	872	872	872	8	6976	6083072	663054848	49902149178
BTC_ai_ibc_var34	872	872	872	8	6976	6083072	663054848	49841099496
BTC_ai_ibc_var34	904	904	904	8	7232	6537728	738763264	55774589679
BTC_ai_ibc_var34	904	904	904	8	7232	6537728	738763264	55705167369
BTC_ai_ibc_var34	904	904	904	8	7232	6537728	738763264	55695804399
BTC_ai_ibc_var34	904	904	904	8	7232	6537728	738763264	55737250587
BTC_ai_ibc_var34	904	904	904	8	7232	6537728	738763264	55688173038
BTC_ai_ibc_var34	936	936	936	8	7488	7008768	820025856	61749936711
BTC_ai_ibc_var34	936	936	936	8	7488	7008768	820025856	61798520394
BTC_ai_ibc_var34	936	936	936	8	7488	7008768	820025856	61744493025
BTC_ai_ibc_var34	936	936	936	8	7488	7008768	820025856	61798731831
BTC_ai_ibc_var34	936	936	936	8	7488	7008768	820025856	61785820206
BTC_ai_ibc_var34	968	968	968	8	7744	7496192	907039232	68394363561
BTC_ai_ibc_var34	968	968	968	8	7744	7496192	907039232	68423679837
BTC_ai_ibc_var34	968	968	968	8	7744	7496192	907039232	68391706068
BTC_ai_ibc_var34	968	968	968	8	7744	7496192	907039232	68470704945
BTC_ai_ibc_var34	968	968	968	8	7744	7496192	907039232	68408568333
BTC_ai_ibc_var34	1000	1000	1000	8	8000	8000000	1000000000	75308092659
BTC_ai_ibc_var34	1000	1000	1000	8	8000	8000000	1000000000	75292301259
BTC_ai_ibc_var34	1000	1000	1000	8	8000	8000000	1000000000	75316799160
BTC_ai_ibc_var34	1000	1000	1000	8	8000	8000000	1000000000	75285076266
BTC_ai_ibc_var34	1000	1000	1000	8	8000	8000000	1000000000	75331435041


==> figures/data/pred/meas/var35.dat <==
BTC_ai_ibc_var35	8	8	8	8	64	512	512	79166889
BTC_ai_ibc_var35	8	8	8	8	64	512	512	18324
BTC_ai_ibc_var35	8	8	8	8	64	512	512	18009
BTC_ai_ibc_var35	8	8	8	8	64	512	512	30096
BTC_ai_ibc_var35	8	8	8	8	64	512	512	19665
BTC_ai_ibc_var35	40	40	40	8	320	12800	64000	891549
BTC_ai_ibc_var35	40	40	40	8	320	12800	64000	601065
BTC_ai_ibc_var35	40	40	40	8	320	12800	64000	600678
BTC_ai_ibc_var35	40	40	40	8	320	12800	64000	616806
BTC_ai_ibc_var35	40	40	40	8	320	12800	64000	600885
BTC_ai_ibc_var35	72	72	72	8	576	41472	373248	4041504
BTC_ai_ibc_var35	72	72	72	8	576	41472	373248	3238200
BTC_ai_ibc_var35	72	72	72	8	576	41472	373248	3193515
BTC_ai_ibc_var35	72	72	72	8	576	41472	373248	3197277
BTC_ai_ibc_var35	72	72	72	8	576	41472	373248	3188097
BTC_ai_ibc_var35	104	104	104	8	832	86528	1124864	11604717
BTC_ai_ibc_var35	104	104	104	8	832	86528	1124864	12972375
BTC_ai_ibc_var35	104	104	104	8	832	86528	1124864	12974166
BTC_ai_ibc_var35	104	104	104	8	832	86528	1124864	12983481
BTC_ai_ibc_var35	104	104	104	8	832	86528	1124864	12964977
BTC_ai_ibc_var35	136	136	136	8	1088	147968	2515456	27660942
BTC_ai_ibc_var35	136	136	136	8	1088	147968	2515456	28036044
BTC_ai_ibc_var35	136	136	136	8	1088	147968	2515456	28013058
BTC_ai_ibc_var35	136	136	136	8	1088	147968	2515456	27933084
BTC_ai_ibc_var35	136	136	136	8	1088	147968	2515456	27987831
BTC_ai_ibc_var35	168	168	168	8	1344	225792	4741632	52937100
BTC_ai_ibc_var35	168	168	168	8	1344	225792	4741632	52782489
BTC_ai_ibc_var35	168	168	168	8	1344	225792	4741632	52828659
BTC_ai_ibc_var35	168	168	168	8	1344	225792	4741632	52703154
BTC_ai_ibc_var35	168	168	168	8	1344	225792	4741632	52731522
BTC_ai_ibc_var35	200	200	200	8	1600	320000	8000000	86617701
BTC_ai_ibc_var35	200	200	200	8	1600	320000	8000000	86820552
BTC_ai_ibc_var35	200	200	200	8	1600	320000	8000000	87505587
BTC_ai_ibc_var35	200	200	200	8	1600	320000	8000000	86773914
BTC_ai_ibc_var35	200	200	200	8	1600	320000	8000000	86822820
BTC_ai_ibc_var35	232	232	232	8	1856	430592	12487168	133652727
BTC_ai_ibc_var35	232	232	232	8	1856	430592	12487168	133774011
BTC_ai_ibc_var35	232	232	232	8	1856	430592	12487168	133758855
BTC_ai_ibc_var35	232	232	232	8	1856	430592	12487168	133715898
BTC_ai_ibc_var35	232	232	232	8	1856	430592	12487168	133821495
BTC_ai_ibc_var35	264	264	264	8	2112	557568	18399744	198487881
BTC_ai_ibc_var35	264	264	264	8	2112	557568	18399744	198302652
BTC_ai_ibc_var35	264	264	264	8	2112	557568	18399744	198379908
BTC_ai_ibc_var35	264	264	264	8	2112	557568	18399744	198263493
BTC_ai_ibc_var35	264	264	264	8	2112	557568	18399744	198275652
BTC_ai_ibc_var35	296	296	296	8	2368	700928	25934336	269123175
BTC_ai_ibc_var35	296	296	296	8	2368	700928	25934336	269151417
BTC_ai_ibc_var35	296	296	296	8	2368	700928	25934336	269423892
BTC_ai_ibc_var35	296	296	296	8	2368	700928	25934336	269014239
BTC_ai_ibc_var35	296	296	296	8	2368	700928	25934336	269510130
BTC_ai_ibc_var35	328	328	328	8	2624	860672	35287552	365371920
BTC_ai_ibc_var35	328	328	328	8	2624	860672	35287552	365522004
BTC_ai_ibc_var35	328	328	328	8	2624	860672	35287552	366310827
BTC_ai_ibc_var35	328	328	328	8	2624	860672	35287552	365636223
BTC_ai_ibc_var35	328	328	328	8	2624	860672	35287552	365620122
BTC_ai_ibc_var35	360	360	360	8	2880	1036800	46656000	474352893
BTC_ai_ibc_var35	360	360	360	8	2880	1036800	46656000	475330284
BTC_ai_ibc_var35	360	360	360	8	2880	1036800	46656000	474534855
BTC_ai_ibc_var35	360	360	360	8	2880	1036800	46656000	474249618
BTC_ai_ibc_var35	360	360	360	8	2880	1036800	46656000	474299433
BTC_ai_ibc_var35	392	392	392	8	3136	1229312	60236288	630945828
BTC_ai_ibc_var35	392	392	392	8	3136	1229312	60236288	612332910
BTC_ai_ibc_var35	392	392	392	8	3136	1229312	60236288	601665894
BTC_ai_ibc_var35	392	392	392	8	3136	1229312	60236288	601567920
BTC_ai_ibc_var35	392	392	392	8	3136	1229312	60236288	601450929
BTC_ai_ibc_var35	424	424	424	8	3392	1438208	76225024	746377092
BTC_ai_ibc_var35	424	424	424	8	3392	1438208	76225024	748096308
BTC_ai_ibc_var35	424	424	424	8	3392	1438208	76225024	753445827
BTC_ai_ibc_var35	424	424	424	8	3392	1438208	76225024	746618967
BTC_ai_ibc_var35	424	424	424	8	3392	1438208	76225024	747406467
BTC_ai_ibc_var35	456	456	456	8	3648	1663488	94818816	914457564
BTC_ai_ibc_var35	456	456	456	8	3648	1663488	94818816	914486985
BTC_ai_ibc_var35	456	456	456	8	3648	1663488	94818816	913481748
BTC_ai_ibc_var35	456	456	456	8	3648	1663488	94818816	914048802
BTC_ai_ibc_var35	456	456	456	8	3648	1663488	94818816	914565501
BTC_ai_ibc_var35	488	488	488	8	3904	1905152	116214272	1127378493
BTC_ai_ibc_var35	488	488	488	8	3904	1905152	116214272	1128020400
BTC_ai_ibc_var35	488	488	488	8	3904	1905152	116214272	1126831185
BTC_ai_ibc_var35	488	488	488	8	3904	1905152	116214272	1133558352
BTC_ai_ibc_var35	488	488	488	8	3904	1905152	116214272	1128614283
BTC_ai_ibc_var35	520	520	520	8	4160	2163200	140608000	1471597569
BTC_ai_ibc_var35	520	520	520	8	4160	2163200	140608000	1473461991
BTC_ai_ibc_var35	520	520	520	8	4160	2163200	140608000	1472312367
BTC_ai_ibc_var35	520	520	520	8	4160	2163200	140608000	1473385149
BTC_ai_ibc_var35	520	520	520	8	4160	2163200	140608000	1471531752
BTC_ai_ibc_var35	552	552	552	8	4416	2437632	168196608	1657995471
BTC_ai_ibc_var35	552	552	552	8	4416	2437632	168196608	1649103975
BTC_ai_ibc_var35	552	552	552	8	4416	2437632	168196608	1649455137
BTC_ai_ibc_var35	552	552	552	8	4416	2437632	168196608	1649338398
BTC_ai_ibc_var35	552	552	552	8	4416	2437632	168196608	1649738736
BTC_ai_ibc_var35	584	584	584	8	4672	2728448	199176704	1932464421
BTC_ai_ibc_var35	584	584	584	8	4672	2728448	199176704	1930648833
BTC_ai_ibc_var35	584	584	584	8	4672	2728448	199176704	1933049574
BTC_ai_ibc_var35	584	584	584	8	4672	2728448	199176704	1933523820
BTC_ai_ibc_var35	584	584	584	8	4672	2728448	199176704	1931736519
BTC_ai_ibc_var35	616	616	616	8	4928	3035648	233744896	2255659893
BTC_ai_ibc_var35	616	616	616	8	4928	3035648	233744896	2278955511
BTC_ai_ibc_var35	616	616	616	8	4928	3035648	233744896	2264274684
BTC_ai_ibc_var35	616	616	616	8	4928	3035648	233744896	2262848580
BTC_ai_ibc_var35	616	616	616	8	4928	3035648	233744896	2258465373
BTC_ai_ibc_var35	648	648	648	8	5184	3359232	272097792	2611465011
BTC_ai_ibc_var35	648	648	648	8	5184	3359232	272097792	2612088207
BTC_ai_ibc_var35	648	648	648	8	5184	3359232	272097792	2618953596
BTC_ai_ibc_var35	648	648	648	8	5184	3359232	272097792	2612129139
BTC_ai_ibc_var35	648	648	648	8	5184	3359232	272097792	2611988046
BTC_ai_ibc_var35	680	680	680	8	5440	3699200	314432000	3071492550
BTC_ai_ibc_var35	680	680	680	8	5440	3699200	314432000	3071262186
BTC_ai_ibc_var35	680	680	680	8	5440	3699200	314432000	3078699426
BTC_ai_ibc_var35	680	680	680	8	5440	3699200	314432000	3073200597
BTC_ai_ibc_var35	680	680	680	8	5440	3699200	314432000	3072366531
BTC_ai_ibc_var35	712	712	712	8	5696	4055552	360944128	3446861085
BTC_ai_ibc_var35	712	712	712	8	5696	4055552	360944128	3445800471
BTC_ai_ibc_var35	712	712	712	8	5696	4055552	360944128	3483944379
BTC_ai_ibc_var35	712	712	712	8	5696	4055552	360944128	3455644347
BTC_ai_ibc_var35	712	712	712	8	5696	4055552	360944128	3453554619
BTC_ai_ibc_var35	744	744	744	8	5952	4428288	411830784	3952528047
BTC_ai_ibc_var35	744	744	744	8	5952	4428288	411830784	3959034903
BTC_ai_ibc_var35	744	744	744	8	5952	4428288	411830784	3951007020
BTC_ai_ibc_var35	744	744	744	8	5952	4428288	411830784	3950726976
BTC_ai_ibc_var35	744	744	744	8	5952	4428288	411830784	3950557011
BTC_ai_ibc_var35	776	776	776	8	6208	4817408	467288576	4563210087
BTC_ai_ibc_var35	776	776	776	8	6208	4817408	467288576	4616174124
BTC_ai_ibc_var35	776	776	776	8	6208	4817408	467288576	4557355677
BTC_ai_ibc_var35	776	776	776	8	6208	4817408	467288576	4593471291
BTC_ai_ibc_var35	776	776	776	8	6208	4817408	467288576	4585016421
BTC_ai_ibc_var35	808	808	808	8	6464	5222912	527514112	4989572406
BTC_ai_ibc_var35	808	808	808	8	6464	5222912	527514112	4988557143
BTC_ai_ibc_var35	808	808	808	8	6464	5222912	527514112	4982472738
BTC_ai_ibc_var35	808	808	808	8	6464	5222912	527514112	4980368331
BTC_ai_ibc_var35	808	808	808	8	6464	5222912	527514112	4980044547
BTC_ai_ibc_var35	840	840	840	8	6720	5644800	592704000	5612951448
BTC_ai_ibc_var35	840	840	840	8	6720	5644800	592704000	5610164364
BTC_ai_ibc_var35	840	840	840	8	6720	5644800	592704000	5625933426
BTC_ai_ibc_var35	840	840	840	8	6720	5644800	592704000	5610443688
BTC_ai_ibc_var35	840	840	840	8	6720	5644800	592704000	5628344139
BTC_ai_ibc_var35	872	872	872	8	6976	6083072	663054848	6227359389
BTC_ai_ibc_var35	872	872	872	8	6976	6083072	663054848	6223258467
BTC_ai_ibc_var35	872	872	872	8	6976	6083072	663054848	6224340258
BTC_ai_ibc_var35	872	872	872	8	6976	6083072	663054848	6233803173
BTC_ai_ibc_var35	872	872	872	8	6976	6083072	663054848	6224668776
BTC_ai_ibc_var35	904	904	904	8	7232	6537728	738763264	6961503456
BTC_ai_ibc_var35	904	904	904	8	7232	6537728	738763264	6929559072
BTC_ai_ibc_var35	904	904	904	8	7232	6537728	738763264	6935295159
BTC_ai_ibc_var35	904	904	904	8	7232	6537728	738763264	6920252856
BTC_ai_ibc_var35	904	904	904	8	7232	6537728	738763264	6920808561
BTC_ai_ibc_var35	936	936	936	8	7488	7008768	820025856	7653975318
BTC_ai_ibc_var35	936	936	936	8	7488	7008768	820025856	7717742802
BTC_ai_ibc_var35	936	936	936	8	7488	7008768	820025856	7648019424
BTC_ai_ibc_var35	936	936	936	8	7488	7008768	820025856	7660213524
BTC_ai_ibc_var35	936	936	936	8	7488	7008768	820025856	7646051574
BTC_ai_ibc_var35	968	968	968	8	7744	7496192	907039232	8545115583
BTC_ai_ibc_var35	968	968	968	8	7744	7496192	907039232	8587390869
BTC_ai_ibc_var35	968	968	968	8	7744	7496192	907039232	8586342963
BTC_ai_ibc_var35	968	968	968	8	7744	7496192	907039232	8536909239
BTC_ai_ibc_var35	968	968	968	8	7744	7496192	907039232	8539014303
BTC_ai_ibc_var35	1000	1000	1000	8	8000	8000000	1000000000	9560651175
BTC_ai_ibc_var35	1000	1000	1000	8	8000	8000000	1000000000	9567611496
BTC_ai_ibc_var35	1000	1000	1000	8	8000	8000000	1000000000	9588598299
BTC_ai_ibc_var35	1000	1000	1000	8	8000	8000000	1000000000	9565131456
BTC_ai_ibc_var35	1000	1000	1000	8	8000	8000000	1000000000	9564972714


==> figures/data/pred/meas/var36.dat <==
BTC_ai_ibc_var36	8	8	8	8	64	512	512	72875673
BTC_ai_ibc_var36	8	8	8	8	64	512	512	17667
BTC_ai_ibc_var36	8	8	8	8	64	512	512	17325
BTC_ai_ibc_var36	8	8	8	8	64	512	512	17244
BTC_ai_ibc_var36	8	8	8	8	64	512	512	17226
BTC_ai_ibc_var36	40	40	40	8	320	12800	64000	683136
BTC_ai_ibc_var36	40	40	40	8	320	12800	64000	610182
BTC_ai_ibc_var36	40	40	40	8	320	12800	64000	609759
BTC_ai_ibc_var36	40	40	40	8	320	12800	64000	636408
BTC_ai_ibc_var36	40	40	40	8	320	12800	64000	610038
BTC_ai_ibc_var36	72	72	72	8	576	41472	373248	3481263
BTC_ai_ibc_var36	72	72	72	8	576	41472	373248	3210543
BTC_ai_ibc_var36	72	72	72	8	576	41472	373248	3209400
BTC_ai_ibc_var36	72	72	72	8	576	41472	373248	3208617
BTC_ai_ibc_var36	72	72	72	8	576	41472	373248	3209031
BTC_ai_ibc_var36	104	104	104	8	832	86528	1124864	10277253
BTC_ai_ibc_var36	104	104	104	8	832	86528	1124864	12319641
BTC_ai_ibc_var36	104	104	104	8	832	86528	1124864	10506222
BTC_ai_ibc_var36	104	104	104	8	832	86528	1124864	10544589
BTC_ai_ibc_var36	104	104	104	8	832	86528	1124864	10565046
BTC_ai_ibc_var36	136	136	136	8	1088	147968	2515456	23501412
BTC_ai_ibc_var36	136	136	136	8	1088	147968	2515456	23762988
BTC_ai_ibc_var36	136	136	136	8	1088	147968	2515456	23722047
BTC_ai_ibc_var36	136	136	136	8	1088	147968	2515456	23836725
BTC_ai_ibc_var36	136	136	136	8	1088	147968	2515456	23786991
BTC_ai_ibc_var36	168	168	168	8	1344	225792	4741632	44047863
BTC_ai_ibc_var36	168	168	168	8	1344	225792	4741632	44112105
BTC_ai_ibc_var36	168	168	168	8	1344	225792	4741632	44087400
BTC_ai_ibc_var36	168	168	168	8	1344	225792	4741632	44137764
BTC_ai_ibc_var36	168	168	168	8	1344	225792	4741632	44174214
BTC_ai_ibc_var36	200	200	200	8	1600	320000	8000000	74215548
BTC_ai_ibc_var36	200	200	200	8	1600	320000	8000000	74394486
BTC_ai_ibc_var36	200	200	200	8	1600	320000	8000000	74275137
BTC_ai_ibc_var36	200	200	200	8	1600	320000	8000000	74312325
BTC_ai_ibc_var36	200	200	200	8	1600	320000	8000000	74277891
BTC_ai_ibc_var36	232	232	232	8	1856	430592	12487168	115184070
BTC_ai_ibc_var36	232	232	232	8	1856	430592	12487168	115279641
BTC_ai_ibc_var36	232	232	232	8	1856	430592	12487168	115112214
BTC_ai_ibc_var36	232	232	232	8	1856	430592	12487168	115143084
BTC_ai_ibc_var36	232	232	232	8	1856	430592	12487168	115138908
BTC_ai_ibc_var36	264	264	264	8	2112	557568	18399744	169030404
BTC_ai_ibc_var36	264	264	264	8	2112	557568	18399744	169468380
BTC_ai_ibc_var36	264	264	264	8	2112	557568	18399744	169387146
BTC_ai_ibc_var36	264	264	264	8	2112	557568	18399744	169031313
BTC_ai_ibc_var36	264	264	264	8	2112	557568	18399744	168861231
BTC_ai_ibc_var36	296	296	296	8	2368	700928	25934336	237431538
BTC_ai_ibc_var36	296	296	296	8	2368	700928	25934336	237267612
BTC_ai_ibc_var36	296	296	296	8	2368	700928	25934336	237082248
BTC_ai_ibc_var36	296	296	296	8	2368	700928	25934336	237195450
BTC_ai_ibc_var36	296	296	296	8	2368	700928	25934336	237066093
BTC_ai_ibc_var36	328	328	328	8	2624	860672	35287552	323090397
BTC_ai_ibc_var36	328	328	328	8	2624	860672	35287552	323133399
BTC_ai_ibc_var36	328	328	328	8	2624	860672	35287552	322964694
BTC_ai_ibc_var36	328	328	328	8	2624	860672	35287552	323456382
BTC_ai_ibc_var36	328	328	328	8	2624	860672	35287552	323237034
BTC_ai_ibc_var36	360	360	360	8	2880	1036800	46656000	425050578
BTC_ai_ibc_var36	360	360	360	8	2880	1036800	46656000	424863180
BTC_ai_ibc_var36	360	360	360	8	2880	1036800	46656000	424770840
BTC_ai_ibc_var36	360	360	360	8	2880	1036800	46656000	425026593
BTC_ai_ibc_var36	360	360	360	8	2880	1036800	46656000	424943262
BTC_ai_ibc_var36	392	392	392	8	3136	1229312	60236288	549095958
BTC_ai_ibc_var36	392	392	392	8	3136	1229312	60236288	549621495
BTC_ai_ibc_var36	392	392	392	8	3136	1229312	60236288	548730522
BTC_ai_ibc_var36	392	392	392	8	3136	1229312	60236288	548095941
BTC_ai_ibc_var36	392	392	392	8	3136	1229312	60236288	548009910
BTC_ai_ibc_var36	424	424	424	8	3392	1438208	76225024	690532542
BTC_ai_ibc_var36	424	424	424	8	3392	1438208	76225024	691125804
BTC_ai_ibc_var36	424	424	424	8	3392	1438208	76225024	738470061
BTC_ai_ibc_var36	424	424	424	8	3392	1438208	76225024	694210059
BTC_ai_ibc_var36	424	424	424	8	3392	1438208	76225024	691505550
BTC_ai_ibc_var36	456	456	456	8	3648	1663488	94818816	871105599
BTC_ai_ibc_var36	456	456	456	8	3648	1663488	94818816	869053194
BTC_ai_ibc_var36	456	456	456	8	3648	1663488	94818816	864018117
BTC_ai_ibc_var36	456	456	456	8	3648	1663488	94818816	863198856
BTC_ai_ibc_var36	456	456	456	8	3648	1663488	94818816	862730055
BTC_ai_ibc_var36	488	488	488	8	3904	1905152	116214272	1055024406
BTC_ai_ibc_var36	488	488	488	8	3904	1905152	116214272	1056367818
BTC_ai_ibc_var36	488	488	488	8	3904	1905152	116214272	1054991007
BTC_ai_ibc_var36	488	488	488	8	3904	1905152	116214272	1055436624
BTC_ai_ibc_var36	488	488	488	8	3904	1905152	116214272	1055844126
BTC_ai_ibc_var36	520	520	520	8	4160	2163200	140608000	1290513492
BTC_ai_ibc_var36	520	520	520	8	4160	2163200	140608000	1290442536
BTC_ai_ibc_var36	520	520	520	8	4160	2163200	140608000	1291908717
BTC_ai_ibc_var36	520	520	520	8	4160	2163200	140608000	1293036939
BTC_ai_ibc_var36	520	520	520	8	4160	2163200	140608000	1291364775
BTC_ai_ibc_var36	552	552	552	8	4416	2437632	168196608	1546402266
BTC_ai_ibc_var36	552	552	552	8	4416	2437632	168196608	1602421461
BTC_ai_ibc_var36	552	552	552	8	4416	2437632	168196608	1543425534
BTC_ai_ibc_var36	552	552	552	8	4416	2437632	168196608	1543672350
BTC_ai_ibc_var36	552	552	552	8	4416	2437632	168196608	1543096890
BTC_ai_ibc_var36	584	584	584	8	4672	2728448	199176704	1830152187
BTC_ai_ibc_var36	584	584	584	8	4672	2728448	199176704	1821338856
BTC_ai_ibc_var36	584	584	584	8	4672	2728448	199176704	1820351988
BTC_ai_ibc_var36	584	584	584	8	4672	2728448	199176704	1832025042
BTC_ai_ibc_var36	584	584	584	8	4672	2728448	199176704	1820994003
BTC_ai_ibc_var36	616	616	616	8	4928	3035648	233744896	2155771125
BTC_ai_ibc_var36	616	616	616	8	4928	3035648	233744896	2150786538
BTC_ai_ibc_var36	616	616	616	8	4928	3035648	233744896	2150161326
BTC_ai_ibc_var36	616	616	616	8	4928	3035648	233744896	2153412684
BTC_ai_ibc_var36	616	616	616	8	4928	3035648	233744896	2174452803
BTC_ai_ibc_var36	648	648	648	8	5184	3359232	272097792	2532606417
BTC_ai_ibc_var36	648	648	648	8	5184	3359232	272097792	2523233853
BTC_ai_ibc_var36	648	648	648	8	5184	3359232	272097792	2507710545
BTC_ai_ibc_var36	648	648	648	8	5184	3359232	272097792	2506232151
BTC_ai_ibc_var36	648	648	648	8	5184	3359232	272097792	2512527615
BTC_ai_ibc_var36	680	680	680	8	5440	3699200	314432000	2943556398
BTC_ai_ibc_var36	680	680	680	8	5440	3699200	314432000	2945276334
BTC_ai_ibc_var36	680	680	680	8	5440	3699200	314432000	2941458408
BTC_ai_ibc_var36	680	680	680	8	5440	3699200	314432000	2943346860
BTC_ai_ibc_var36	680	680	680	8	5440	3699200	314432000	2942275077
BTC_ai_ibc_var36	712	712	712	8	5696	4055552	360944128	3372365943
BTC_ai_ibc_var36	712	712	712	8	5696	4055552	360944128	3379621635
BTC_ai_ibc_var36	712	712	712	8	5696	4055552	360944128	3364776036
BTC_ai_ibc_var36	712	712	712	8	5696	4055552	360944128	3364694694
BTC_ai_ibc_var36	712	712	712	8	5696	4055552	360944128	3363641181
BTC_ai_ibc_var36	744	744	744	8	5952	4428288	411830784	3890525625
BTC_ai_ibc_var36	744	744	744	8	5952	4428288	411830784	3827439315
BTC_ai_ibc_var36	744	744	744	8	5952	4428288	411830784	3833163720
BTC_ai_ibc_var36	744	744	744	8	5952	4428288	411830784	3826920033
BTC_ai_ibc_var36	744	744	744	8	5952	4428288	411830784	3831218586
BTC_ai_ibc_var36	776	776	776	8	6208	4817408	467288576	4350382326
BTC_ai_ibc_var36	776	776	776	8	6208	4817408	467288576	4345153623
BTC_ai_ibc_var36	776	776	776	8	6208	4817408	467288576	4358530665
BTC_ai_ibc_var36	776	776	776	8	6208	4817408	467288576	4355404497
BTC_ai_ibc_var36	776	776	776	8	6208	4817408	467288576	4345738920
BTC_ai_ibc_var36	808	808	808	8	6464	5222912	527514112	4945315491
BTC_ai_ibc_var36	808	808	808	8	6464	5222912	527514112	4980560895
BTC_ai_ibc_var36	808	808	808	8	6464	5222912	527514112	4944675546
BTC_ai_ibc_var36	808	808	808	8	6464	5222912	527514112	4951679229
BTC_ai_ibc_var36	808	808	808	8	6464	5222912	527514112	4948109154
BTC_ai_ibc_var36	840	840	840	8	6720	5644800	592704000	5494637727
BTC_ai_ibc_var36	840	840	840	8	6720	5644800	592704000	5497191279
BTC_ai_ibc_var36	840	840	840	8	6720	5644800	592704000	5515504362
BTC_ai_ibc_var36	840	840	840	8	6720	5644800	592704000	5493543255
BTC_ai_ibc_var36	840	840	840	8	6720	5644800	592704000	5541157935
BTC_ai_ibc_var36	872	872	872	8	6976	6083072	663054848	6205122513
BTC_ai_ibc_var36	872	872	872	8	6976	6083072	663054848	6203820717
BTC_ai_ibc_var36	872	872	872	8	6976	6083072	663054848	6256939644
BTC_ai_ibc_var36	872	872	872	8	6976	6083072	663054848	6194930175
BTC_ai_ibc_var36	872	872	872	8	6976	6083072	663054848	6200745876
BTC_ai_ibc_var36	904	904	904	8	7232	6537728	738763264	7048292607
BTC_ai_ibc_var36	904	904	904	8	7232	6537728	738763264	7088970078
BTC_ai_ibc_var36	904	904	904	8	7232	6537728	738763264	7036734573
BTC_ai_ibc_var36	904	904	904	8	7232	6537728	738763264	7047007803
BTC_ai_ibc_var36	904	904	904	8	7232	6537728	738763264	7037942958
BTC_ai_ibc_var36	936	936	936	8	7488	7008768	820025856	7722962325
BTC_ai_ibc_var36	936	936	936	8	7488	7008768	820025856	7728883695
BTC_ai_ibc_var36	936	936	936	8	7488	7008768	820025856	7730690715
BTC_ai_ibc_var36	936	936	936	8	7488	7008768	820025856	7801950204
BTC_ai_ibc_var36	936	936	936	8	7488	7008768	820025856	7724848212
BTC_ai_ibc_var36	968	968	968	8	7744	7496192	907039232	8535112875
BTC_ai_ibc_var36	968	968	968	8	7744	7496192	907039232	8525284857
BTC_ai_ibc_var36	968	968	968	8	7744	7496192	907039232	8522218197
BTC_ai_ibc_var36	968	968	968	8	7744	7496192	907039232	8548401132
BTC_ai_ibc_var36	968	968	968	8	7744	7496192	907039232	8517092823
BTC_ai_ibc_var36	1000	1000	1000	8	8000	8000000	1000000000	9520438113
BTC_ai_ibc_var36	1000	1000	1000	8	8000	8000000	1000000000	9523653606
BTC_ai_ibc_var36	1000	1000	1000	8	8000	8000000	1000000000	9507058839
BTC_ai_ibc_var36	1000	1000	1000	8	8000	8000000	1000000000	9565140213
BTC_ai_ibc_var36	1000	1000	1000	8	8000	8000000	1000000000	9567383904


==> figures/data/pred/meas/var4.dat <==
BTC_ai_ibc_var4	8	8	8	8	64	512	512	55000656
BTC_ai_ibc_var4	8	8	8	8	64	512	512	55521
BTC_ai_ibc_var4	8	8	8	8	64	512	512	55431
BTC_ai_ibc_var4	8	8	8	8	64	512	512	61587
BTC_ai_ibc_var4	8	8	8	8	64	512	512	36945
BTC_ai_ibc_var4	40	40	40	8	320	12800	64000	4953690
BTC_ai_ibc_var4	40	40	40	8	320	12800	64000	4647213
BTC_ai_ibc_var4	40	40	40	8	320	12800	64000	4641759
BTC_ai_ibc_var4	40	40	40	8	320	12800	64000	4650795
BTC_ai_ibc_var4	40	40	40	8	320	12800	64000	4645746
BTC_ai_ibc_var4	72	72	72	8	576	41472	373248	27393201
BTC_ai_ibc_var4	72	72	72	8	576	41472	373248	27152424
BTC_ai_ibc_var4	72	72	72	8	576	41472	373248	27139572
BTC_ai_ibc_var4	72	72	72	8	576	41472	373248	27152190
BTC_ai_ibc_var4	72	72	72	8	576	41472	373248	27142317
BTC_ai_ibc_var4	104	104	104	8	832	86528	1124864	83125251
BTC_ai_ibc_var4	104	104	104	8	832	86528	1124864	83834001
BTC_ai_ibc_var4	104	104	104	8	832	86528	1124864	84037392
BTC_ai_ibc_var4	104	104	104	8	832	86528	1124864	84023820
BTC_ai_ibc_var4	104	104	104	8	832	86528	1124864	83953935
BTC_ai_ibc_var4	136	136	136	8	1088	147968	2515456	186527547
BTC_ai_ibc_var4	136	136	136	8	1088	147968	2515456	186784407
BTC_ai_ibc_var4	136	136	136	8	1088	147968	2515456	186926544
BTC_ai_ibc_var4	136	136	136	8	1088	147968	2515456	186684849
BTC_ai_ibc_var4	136	136	136	8	1088	147968	2515456	186935427
BTC_ai_ibc_var4	168	168	168	8	1344	225792	4741632	350424441
BTC_ai_ibc_var4	168	168	168	8	1344	225792	4741632	350479944
BTC_ai_ibc_var4	168	168	168	8	1344	225792	4741632	350481780
BTC_ai_ibc_var4	168	168	168	8	1344	225792	4741632	350179299
BTC_ai_ibc_var4	168	168	168	8	1344	225792	4741632	350391195
BTC_ai_ibc_var4	200	200	200	8	1600	320000	8000000	590714361
BTC_ai_ibc_var4	200	200	200	8	1600	320000	8000000	591401898
BTC_ai_ibc_var4	200	200	200	8	1600	320000	8000000	590287932
BTC_ai_ibc_var4	200	200	200	8	1600	320000	8000000	590454315
BTC_ai_ibc_var4	200	200	200	8	1600	320000	8000000	590457132
BTC_ai_ibc_var4	232	232	232	8	1856	430592	12487168	918803241
BTC_ai_ibc_var4	232	232	232	8	1856	430592	12487168	920927871
BTC_ai_ibc_var4	232	232	232	8	1856	430592	12487168	918049887
BTC_ai_ibc_var4	232	232	232	8	1856	430592	12487168	917209575
BTC_ai_ibc_var4	232	232	232	8	1856	430592	12487168	918562149
BTC_ai_ibc_var4	264	264	264	8	2112	557568	18399744	1353806649
BTC_ai_ibc_var4	264	264	264	8	2112	557568	18399744	1354092075
BTC_ai_ibc_var4	264	264	264	8	2112	557568	18399744	1353725550
BTC_ai_ibc_var4	264	264	264	8	2112	557568	18399744	1355732037
BTC_ai_ibc_var4	264	264	264	8	2112	557568	18399744	1358348472
BTC_ai_ibc_var4	296	296	296	8	2368	700928	25934336	1907491014
BTC_ai_ibc_var4	296	296	296	8	2368	700928	25934336	1906936398
BTC_ai_ibc_var4	296	296	296	8	2368	700928	25934336	1914575148
BTC_ai_ibc_var4	296	296	296	8	2368	700928	25934336	1907038935
BTC_ai_ibc_var4	296	296	296	8	2368	700928	25934336	1906396407
BTC_ai_ibc_var4	328	328	328	8	2624	860672	35287552	2591972937
BTC_ai_ibc_var4	328	328	328	8	2624	860672	35287552	2591314776
BTC_ai_ibc_var4	328	328	328	8	2624	860672	35287552	2589498153
BTC_ai_ibc_var4	328	328	328	8	2624	860672	35287552	2588552784
BTC_ai_ibc_var4	328	328	328	8	2624	860672	35287552	2588789259
BTC_ai_ibc_var4	360	360	360	8	2880	1036800	46656000	3433166685
BTC_ai_ibc_var4	360	360	360	8	2880	1036800	46656000	3429396720
BTC_ai_ibc_var4	360	360	360	8	2880	1036800	46656000	3427128036
BTC_ai_ibc_var4	360	360	360	8	2880	1036800	46656000	3434224671
BTC_ai_ibc_var4	360	360	360	8	2880	1036800	46656000	3427054029
BTC_ai_ibc_var4	392	392	392	8	3136	1229312	60236288	4445660169
BTC_ai_ibc_var4	392	392	392	8	3136	1229312	60236288	4439390274
BTC_ai_ibc_var4	392	392	392	8	3136	1229312	60236288	4445003700
BTC_ai_ibc_var4	392	392	392	8	3136	1229312	60236288	4436105301
BTC_ai_ibc_var4	392	392	392	8	3136	1229312	60236288	4436549496
BTC_ai_ibc_var4	424	424	424	8	3392	1438208	76225024	5634302598
BTC_ai_ibc_var4	424	424	424	8	3392	1438208	76225024	5633893809
BTC_ai_ibc_var4	424	424	424	8	3392	1438208	76225024	5626601775
BTC_ai_ibc_var4	424	424	424	8	3392	1438208	76225024	5639884389
BTC_ai_ibc_var4	424	424	424	8	3392	1438208	76225024	5639077197
BTC_ai_ibc_var4	456	456	456	8	3648	1663488	94818816	7044325776
BTC_ai_ibc_var4	456	456	456	8	3648	1663488	94818816	7030866447
BTC_ai_ibc_var4	456	456	456	8	3648	1663488	94818816	7034200587
BTC_ai_ibc_var4	456	456	456	8	3648	1663488	94818816	7032433806
BTC_ai_ibc_var4	456	456	456	8	3648	1663488	94818816	7040597751
BTC_ai_ibc_var4	488	488	488	8	3904	1905152	116214272	8709886467
BTC_ai_ibc_var4	488	488	488	8	3904	1905152	116214272	8716738824
BTC_ai_ibc_var4	488	488	488	8	3904	1905152	116214272	8707122342
BTC_ai_ibc_var4	488	488	488	8	3904	1905152	116214272	8732703024
BTC_ai_ibc_var4	488	488	488	8	3904	1905152	116214272	8709050052
BTC_ai_ibc_var4	520	520	520	8	4160	2163200	140608000	10620379044
BTC_ai_ibc_var4	520	520	520	8	4160	2163200	140608000	10617589611
BTC_ai_ibc_var4	520	520	520	8	4160	2163200	140608000	10615629177
BTC_ai_ibc_var4	520	520	520	8	4160	2163200	140608000	10612265688
BTC_ai_ibc_var4	520	520	520	8	4160	2163200	140608000	10616939082
BTC_ai_ibc_var4	552	552	552	8	4416	2437632	168196608	12720800592
BTC_ai_ibc_var4	552	552	552	8	4416	2437632	168196608	12712977990
BTC_ai_ibc_var4	552	552	552	8	4416	2437632	168196608	12713341455
BTC_ai_ibc_var4	552	552	552	8	4416	2437632	168196608	12714863508
BTC_ai_ibc_var4	552	552	552	8	4416	2437632	168196608	12719000016
BTC_ai_ibc_var4	584	584	584	8	4672	2728448	199176704	15060315636
BTC_ai_ibc_var4	584	584	584	8	4672	2728448	199176704	15062287932
BTC_ai_ibc_var4	584	584	584	8	4672	2728448	199176704	15064841889
BTC_ai_ibc_var4	584	584	584	8	4672	2728448	199176704	15083633727
BTC_ai_ibc_var4	584	584	584	8	4672	2728448	199176704	15064676226
BTC_ai_ibc_var4	616	616	616	8	4928	3035648	233744896	17670245526
BTC_ai_ibc_var4	616	616	616	8	4928	3035648	233744896	17667274716
BTC_ai_ibc_var4	616	616	616	8	4928	3035648	233744896	17686742454
BTC_ai_ibc_var4	616	616	616	8	4928	3035648	233744896	17668682406
BTC_ai_ibc_var4	616	616	616	8	4928	3035648	233744896	17671048371
BTC_ai_ibc_var4	648	648	648	8	5184	3359232	272097792	20674310616
BTC_ai_ibc_var4	648	648	648	8	5184	3359232	272097792	20567718612
BTC_ai_ibc_var4	648	648	648	8	5184	3359232	272097792	20592054351
BTC_ai_ibc_var4	648	648	648	8	5184	3359232	272097792	20595622365
BTC_ai_ibc_var4	648	648	648	8	5184	3359232	272097792	20577234051
BTC_ai_ibc_var4	680	680	680	8	5440	3699200	314432000	23846837661
BTC_ai_ibc_var4	680	680	680	8	5440	3699200	314432000	23854082922
BTC_ai_ibc_var4	680	680	680	8	5440	3699200	314432000	23855720445
BTC_ai_ibc_var4	680	680	680	8	5440	3699200	314432000	23858199756
BTC_ai_ibc_var4	680	680	680	8	5440	3699200	314432000	23868724518
BTC_ai_ibc_var4	712	712	712	8	5696	4055552	360944128	27645561765
BTC_ai_ibc_var4	712	712	712	8	5696	4055552	360944128	27393359166
BTC_ai_ibc_var4	712	712	712	8	5696	4055552	360944128	27385957584
BTC_ai_ibc_var4	712	712	712	8	5696	4055552	360944128	27388594017
BTC_ai_ibc_var4	712	712	712	8	5696	4055552	360944128	27383131449
BTC_ai_ibc_var4	744	744	744	8	5952	4428288	411830784	31191653250
BTC_ai_ibc_var4	744	744	744	8	5952	4428288	411830784	31168493010
BTC_ai_ibc_var4	744	744	744	8	5952	4428288	411830784	31190885757
BTC_ai_ibc_var4	744	744	744	8	5952	4428288	411830784	31164209892
BTC_ai_ibc_var4	744	744	744	8	5952	4428288	411830784	31164898653
BTC_ai_ibc_var4	776	776	776	8	6208	4817408	467288576	35457732675
BTC_ai_ibc_var4	776	776	776	8	6208	4817408	467288576	35440304184
BTC_ai_ibc_var4	776	776	776	8	6208	4817408	467288576	35461581867
BTC_ai_ibc_var4	776	776	776	8	6208	4817408	467288576	35433861120
BTC_ai_ibc_var4	776	776	776	8	6208	4817408	467288576	35436682485
BTC_ai_ibc_var4	808	808	808	8	6464	5222912	527514112	39991723812
BTC_ai_ibc_var4	808	808	808	8	6464	5222912	527514112	39984214455
BTC_ai_ibc_var4	808	808	808	8	6464	5222912	527514112	40024087425
BTC_ai_ibc_var4	808	808	808	8	6464	5222912	527514112	39988642815
BTC_ai_ibc_var4	808	808	808	8	6464	5222912	527514112	39999360546
BTC_ai_ibc_var4	840	840	840	8	6720	5644800	592704000	44942458221
BTC_ai_ibc_var4	840	840	840	8	6720	5644800	592704000	44934604119
BTC_ai_ibc_var4	840	840	840	8	6720	5644800	592704000	44888361210
BTC_ai_ibc_var4	840	840	840	8	6720	5644800	592704000	44893017927
BTC_ai_ibc_var4	840	840	840	8	6720	5644800	592704000	44895660876
BTC_ai_ibc_var4	872	872	872	8	6976	6083072	663054848	50339852388
BTC_ai_ibc_var4	872	872	872	8	6976	6083072	663054848	50299941384
BTC_ai_ibc_var4	872	872	872	8	6976	6083072	663054848	50300757189
BTC_ai_ibc_var4	872	872	872	8	6976	6083072	663054848	50319354996
BTC_ai_ibc_var4	872	872	872	8	6976	6083072	663054848	50320489095
BTC_ai_ibc_var4	904	904	904	8	7232	6537728	738763264	56147625828
BTC_ai_ibc_var4	904	904	904	8	7232	6537728	738763264	56059952589
BTC_ai_ibc_var4	904	904	904	8	7232	6537728	738763264	56098524717
BTC_ai_ibc_var4	904	904	904	8	7232	6537728	738763264	56059035912
BTC_ai_ibc_var4	904	904	904	8	7232	6537728	738763264	56078689842
BTC_ai_ibc_var4	936	936	936	8	7488	7008768	820025856	62249746689
BTC_ai_ibc_var4	936	936	936	8	7488	7008768	820025856	62179033914
BTC_ai_ibc_var4	936	936	936	8	7488	7008768	820025856	62143575615
BTC_ai_ibc_var4	936	936	936	8	7488	7008768	820025856	62246381715
BTC_ai_ibc_var4	936	936	936	8	7488	7008768	820025856	62240187276
BTC_ai_ibc_var4	968	968	968	8	7744	7496192	907039232	69725504007
BTC_ai_ibc_var4	968	968	968	8	7744	7496192	907039232	69493269501
BTC_ai_ibc_var4	968	968	968	8	7744	7496192	907039232	69459680376
BTC_ai_ibc_var4	968	968	968	8	7744	7496192	907039232	69502221099
BTC_ai_ibc_var4	968	968	968	8	7744	7496192	907039232	69459230862
BTC_ai_ibc_var4	1000	1000	1000	8	8000	8000000	1000000000	77329151109
BTC_ai_ibc_var4	1000	1000	1000	8	8000	8000000	1000000000	77324615469
BTC_ai_ibc_var4	1000	1000	1000	8	8000	8000000	1000000000	77324217012
BTC_ai_ibc_var4	1000	1000	1000	8	8000	8000000	1000000000	77333601924
BTC_ai_ibc_var4	1000	1000	1000	8	8000	8000000	1000000000	77319278163


==> figures/data/pred/meas/var5.dat <==
BTC_ai_ibc_var5	8	8	8	8	64	512	512	58993227
BTC_ai_ibc_var5	8	8	8	8	64	512	512	54738
BTC_ai_ibc_var5	8	8	8	8	64	512	512	219213
BTC_ai_ibc_var5	8	8	8	8	64	512	512	36549
BTC_ai_ibc_var5	8	8	8	8	64	512	512	36504
BTC_ai_ibc_var5	40	40	40	8	320	12800	64000	5494491
BTC_ai_ibc_var5	40	40	40	8	320	12800	64000	4532868
BTC_ai_ibc_var5	40	40	40	8	320	12800	64000	4535793
BTC_ai_ibc_var5	40	40	40	8	320	12800	64000	4525074
BTC_ai_ibc_var5	40	40	40	8	320	12800	64000	4529763
BTC_ai_ibc_var5	72	72	72	8	576	41472	373248	32054958
BTC_ai_ibc_var5	72	72	72	8	576	41472	373248	26811918
BTC_ai_ibc_var5	72	72	72	8	576	41472	373248	26671698
BTC_ai_ibc_var5	72	72	72	8	576	41472	373248	26666478
BTC_ai_ibc_var5	72	72	72	8	576	41472	373248	26667954
BTC_ai_ibc_var5	104	104	104	8	832	86528	1124864	94567257
BTC_ai_ibc_var5	104	104	104	8	832	86528	1124864	99551133
BTC_ai_ibc_var5	104	104	104	8	832	86528	1124864	99485478
BTC_ai_ibc_var5	104	104	104	8	832	86528	1124864	99418131
BTC_ai_ibc_var5	104	104	104	8	832	86528	1124864	99568737
BTC_ai_ibc_var5	136	136	136	8	1088	147968	2515456	225310878
BTC_ai_ibc_var5	136	136	136	8	1088	147968	2515456	225949158
BTC_ai_ibc_var5	136	136	136	8	1088	147968	2515456	226046214
BTC_ai_ibc_var5	136	136	136	8	1088	147968	2515456	226111086
BTC_ai_ibc_var5	136	136	136	8	1088	147968	2515456	225749592
BTC_ai_ibc_var5	168	168	168	8	1344	225792	4741632	430657443
BTC_ai_ibc_var5	168	168	168	8	1344	225792	4741632	429197085
BTC_ai_ibc_var5	168	168	168	8	1344	225792	4741632	428371245
BTC_ai_ibc_var5	168	168	168	8	1344	225792	4741632	428156028
BTC_ai_ibc_var5	168	168	168	8	1344	225792	4741632	428065281
BTC_ai_ibc_var5	200	200	200	8	1600	320000	8000000	726855606
BTC_ai_ibc_var5	200	200	200	8	1600	320000	8000000	728309430
BTC_ai_ibc_var5	200	200	200	8	1600	320000	8000000	728113176
BTC_ai_ibc_var5	200	200	200	8	1600	320000	8000000	728181513
BTC_ai_ibc_var5	200	200	200	8	1600	320000	8000000	727653690
BTC_ai_ibc_var5	232	232	232	8	1856	430592	12487168	1139311917
BTC_ai_ibc_var5	232	232	232	8	1856	430592	12487168	1139392998
BTC_ai_ibc_var5	232	232	232	8	1856	430592	12487168	1138249026
BTC_ai_ibc_var5	232	232	232	8	1856	430592	12487168	1146303936
BTC_ai_ibc_var5	232	232	232	8	1856	430592	12487168	1138888485
BTC_ai_ibc_var5	264	264	264	8	2112	557568	18399744	1690255431
BTC_ai_ibc_var5	264	264	264	8	2112	557568	18399744	1689970428
BTC_ai_ibc_var5	264	264	264	8	2112	557568	18399744	1690661502
BTC_ai_ibc_var5	264	264	264	8	2112	557568	18399744	1693457046
BTC_ai_ibc_var5	264	264	264	8	2112	557568	18399744	1690656426
BTC_ai_ibc_var5	296	296	296	8	2368	700928	25934336	2398901553
BTC_ai_ibc_var5	296	296	296	8	2368	700928	25934336	2400534468
BTC_ai_ibc_var5	296	296	296	8	2368	700928	25934336	2397848049
BTC_ai_ibc_var5	296	296	296	8	2368	700928	25934336	2399006745
BTC_ai_ibc_var5	296	296	296	8	2368	700928	25934336	2396894490
BTC_ai_ibc_var5	328	328	328	8	2624	860672	35287552	3275497998
BTC_ai_ibc_var5	328	328	328	8	2624	860672	35287552	3285211311
BTC_ai_ibc_var5	328	328	328	8	2624	860672	35287552	3283417782
BTC_ai_ibc_var5	328	328	328	8	2624	860672	35287552	3281406813
BTC_ai_ibc_var5	328	328	328	8	2624	860672	35287552	3282959457
BTC_ai_ibc_var5	360	360	360	8	2880	1036800	46656000	4332537630
BTC_ai_ibc_var5	360	360	360	8	2880	1036800	46656000	4342541040
BTC_ai_ibc_var5	360	360	360	8	2880	1036800	46656000	4330972620
BTC_ai_ibc_var5	360	360	360	8	2880	1036800	46656000	4334100057
BTC_ai_ibc_var5	360	360	360	8	2880	1036800	46656000	4325195502
BTC_ai_ibc_var5	392	392	392	8	3136	1229312	60236288	5595379047
BTC_ai_ibc_var5	392	392	392	8	3136	1229312	60236288	5605777224
BTC_ai_ibc_var5	392	392	392	8	3136	1229312	60236288	5603967882
BTC_ai_ibc_var5	392	392	392	8	3136	1229312	60236288	5612080212
BTC_ai_ibc_var5	392	392	392	8	3136	1229312	60236288	5605362054
BTC_ai_ibc_var5	424	424	424	8	3392	1438208	76225024	7095033630
BTC_ai_ibc_var5	424	424	424	8	3392	1438208	76225024	7086113559
BTC_ai_ibc_var5	424	424	424	8	3392	1438208	76225024	7086194892
BTC_ai_ibc_var5	424	424	424	8	3392	1438208	76225024	7087314474
BTC_ai_ibc_var5	424	424	424	8	3392	1438208	76225024	7076905758
BTC_ai_ibc_var5	456	456	456	8	3648	1663488	94818816	8829556659
BTC_ai_ibc_var5	456	456	456	8	3648	1663488	94818816	8863120521
BTC_ai_ibc_var5	456	456	456	8	3648	1663488	94818816	8824762359
BTC_ai_ibc_var5	456	456	456	8	3648	1663488	94818816	8830180485
BTC_ai_ibc_var5	456	456	456	8	3648	1663488	94818816	8827397712
BTC_ai_ibc_var5	488	488	488	8	3904	1905152	116214272	10821670173
BTC_ai_ibc_var5	488	488	488	8	3904	1905152	116214272	10824908400
BTC_ai_ibc_var5	488	488	488	8	3904	1905152	116214272	10815041826
BTC_ai_ibc_var5	488	488	488	8	3904	1905152	116214272	10816820352
BTC_ai_ibc_var5	488	488	488	8	3904	1905152	116214272	10811711565
BTC_ai_ibc_var5	520	520	520	8	4160	2163200	140608000	13146431211
BTC_ai_ibc_var5	520	520	520	8	4160	2163200	140608000	13145641839
BTC_ai_ibc_var5	520	520	520	8	4160	2163200	140608000	13144546566
BTC_ai_ibc_var5	520	520	520	8	4160	2163200	140608000	13157458164
BTC_ai_ibc_var5	520	520	520	8	4160	2163200	140608000	13140946854
BTC_ai_ibc_var5	552	552	552	8	4416	2437632	168196608	15877757160
BTC_ai_ibc_var5	552	552	552	8	4416	2437632	168196608	15912662904
BTC_ai_ibc_var5	552	552	552	8	4416	2437632	168196608	15864473844
BTC_ai_ibc_var5	552	552	552	8	4416	2437632	168196608	15878255265
BTC_ai_ibc_var5	552	552	552	8	4416	2437632	168196608	15881656221
BTC_ai_ibc_var5	584	584	584	8	4672	2728448	199176704	18941545737
BTC_ai_ibc_var5	584	584	584	8	4672	2728448	199176704	18941548077
BTC_ai_ibc_var5	584	584	584	8	4672	2728448	199176704	18927604872
BTC_ai_ibc_var5	584	584	584	8	4672	2728448	199176704	18943050690
BTC_ai_ibc_var5	584	584	584	8	4672	2728448	199176704	18937996830
BTC_ai_ibc_var5	616	616	616	8	4928	3035648	233744896	21991375917
BTC_ai_ibc_var5	616	616	616	8	4928	3035648	233744896	22035593673
BTC_ai_ibc_var5	616	616	616	8	4928	3035648	233744896	21983209578
BTC_ai_ibc_var5	616	616	616	8	4928	3035648	233744896	22010504265
BTC_ai_ibc_var5	616	616	616	8	4928	3035648	233744896	21991846500
BTC_ai_ibc_var5	648	648	648	8	5184	3359232	272097792	25450271586
BTC_ai_ibc_var5	648	648	648	8	5184	3359232	272097792	25447290129
BTC_ai_ibc_var5	648	648	648	8	5184	3359232	272097792	25447878378
BTC_ai_ibc_var5	648	648	648	8	5184	3359232	272097792	25476467679
BTC_ai_ibc_var5	648	648	648	8	5184	3359232	272097792	25455963897
BTC_ai_ibc_var5	680	680	680	8	5440	3699200	314432000	29479136706
BTC_ai_ibc_var5	680	680	680	8	5440	3699200	314432000	29442259251
BTC_ai_ibc_var5	680	680	680	8	5440	3699200	314432000	29457191268
BTC_ai_ibc_var5	680	680	680	8	5440	3699200	314432000	29452839399
BTC_ai_ibc_var5	680	680	680	8	5440	3699200	314432000	29476054791
BTC_ai_ibc_var5	712	712	712	8	5696	4055552	360944128	33757471737
BTC_ai_ibc_var5	712	712	712	8	5696	4055552	360944128	33729719436
BTC_ai_ibc_var5	712	712	712	8	5696	4055552	360944128	33724909323
BTC_ai_ibc_var5	712	712	712	8	5696	4055552	360944128	33734575053
BTC_ai_ibc_var5	712	712	712	8	5696	4055552	360944128	33734937582
BTC_ai_ibc_var5	744	744	744	8	5952	4428288	411830784	38433774159
BTC_ai_ibc_var5	744	744	744	8	5952	4428288	411830784	38410756812
BTC_ai_ibc_var5	744	744	744	8	5952	4428288	411830784	38385450108
BTC_ai_ibc_var5	744	744	744	8	5952	4428288	411830784	38402271900
BTC_ai_ibc_var5	744	744	744	8	5952	4428288	411830784	38377577097
BTC_ai_ibc_var5	776	776	776	8	6208	4817408	467288576	43698153456
BTC_ai_ibc_var5	776	776	776	8	6208	4817408	467288576	43696567638
BTC_ai_ibc_var5	776	776	776	8	6208	4817408	467288576	43690099698
BTC_ai_ibc_var5	776	776	776	8	6208	4817408	467288576	43695298899
BTC_ai_ibc_var5	776	776	776	8	6208	4817408	467288576	43724476305
BTC_ai_ibc_var5	808	808	808	8	6464	5222912	527514112	49519555947
BTC_ai_ibc_var5	808	808	808	8	6464	5222912	527514112	49521995991
BTC_ai_ibc_var5	808	808	808	8	6464	5222912	527514112	49533850953
BTC_ai_ibc_var5	808	808	808	8	6464	5222912	527514112	49533026598
BTC_ai_ibc_var5	808	808	808	8	6464	5222912	527514112	49516904250
BTC_ai_ibc_var5	840	840	840	8	6720	5644800	592704000	55626766992
BTC_ai_ibc_var5	840	840	840	8	6720	5644800	592704000	55695973896
BTC_ai_ibc_var5	840	840	840	8	6720	5644800	592704000	55630651716
BTC_ai_ibc_var5	840	840	840	8	6720	5644800	592704000	55656237789
BTC_ai_ibc_var5	840	840	840	8	6720	5644800	592704000	55691404191
BTC_ai_ibc_var5	872	872	872	8	6976	6083072	663054848	62230558167
BTC_ai_ibc_var5	872	872	872	8	6976	6083072	663054848	62235049032
BTC_ai_ibc_var5	872	872	872	8	6976	6083072	663054848	62258466690
BTC_ai_ibc_var5	872	872	872	8	6976	6083072	663054848	62231653341
BTC_ai_ibc_var5	872	872	872	8	6976	6083072	663054848	62217896805
BTC_ai_ibc_var5	904	904	904	8	7232	6537728	738763264	69218347671
BTC_ai_ibc_var5	904	904	904	8	7232	6537728	738763264	69229011438
BTC_ai_ibc_var5	904	904	904	8	7232	6537728	738763264	69221107737
BTC_ai_ibc_var5	904	904	904	8	7232	6537728	738763264	69215511258
BTC_ai_ibc_var5	904	904	904	8	7232	6537728	738763264	69221897325
BTC_ai_ibc_var5	936	936	936	8	7488	7008768	820025856	76987532961
BTC_ai_ibc_var5	936	936	936	8	7488	7008768	820025856	76899069117
BTC_ai_ibc_var5	936	936	936	8	7488	7008768	820025856	76926557160
BTC_ai_ibc_var5	936	936	936	8	7488	7008768	820025856	76903395651
BTC_ai_ibc_var5	936	936	936	8	7488	7008768	820025856	76899636918
BTC_ai_ibc_var5	968	968	968	8	7744	7496192	907039232	85464974502
BTC_ai_ibc_var5	968	968	968	8	7744	7496192	907039232	85489040223
BTC_ai_ibc_var5	968	968	968	8	7744	7496192	907039232	85504856139
BTC_ai_ibc_var5	968	968	968	8	7744	7496192	907039232	85495690503
BTC_ai_ibc_var5	968	968	968	8	7744	7496192	907039232	85548322863
BTC_ai_ibc_var5	1000	1000	1000	8	8000	8000000	1000000000	94620937536
BTC_ai_ibc_var5	1000	1000	1000	8	8000	8000000	1000000000	94666926906
BTC_ai_ibc_var5	1000	1000	1000	8	8000	8000000	1000000000	94599209106
BTC_ai_ibc_var5	1000	1000	1000	8	8000	8000000	1000000000	94632468426
BTC_ai_ibc_var5	1000	1000	1000	8	8000	8000000	1000000000	94583241711


==> figures/data/pred/meas/var6.dat <==
BTC_ai_ibc_var6	8	8	8	8	64	512	512	57265281
BTC_ai_ibc_var6	8	8	8	8	64	512	512	54999
BTC_ai_ibc_var6	8	8	8	8	64	512	512	54927
BTC_ai_ibc_var6	8	8	8	8	64	512	512	54909
BTC_ai_ibc_var6	8	8	8	8	64	512	512	57411
BTC_ai_ibc_var6	40	40	40	8	320	12800	64000	4636764
BTC_ai_ibc_var6	40	40	40	8	320	12800	64000	4571019
BTC_ai_ibc_var6	40	40	40	8	320	12800	64000	4561551
BTC_ai_ibc_var6	40	40	40	8	320	12800	64000	4565556
BTC_ai_ibc_var6	40	40	40	8	320	12800	64000	4565682
BTC_ai_ibc_var6	72	72	72	8	576	41472	373248	26987580
BTC_ai_ibc_var6	72	72	72	8	576	41472	373248	26742060
BTC_ai_ibc_var6	72	72	72	8	576	41472	373248	26736606
BTC_ai_ibc_var6	72	72	72	8	576	41472	373248	26743896
BTC_ai_ibc_var6	72	72	72	8	576	41472	373248	26730873
BTC_ai_ibc_var6	104	104	104	8	832	86528	1124864	81130896
BTC_ai_ibc_var6	104	104	104	8	832	86528	1124864	81349092
BTC_ai_ibc_var6	104	104	104	8	832	86528	1124864	81364437
BTC_ai_ibc_var6	104	104	104	8	832	86528	1124864	81366570
BTC_ai_ibc_var6	104	104	104	8	832	86528	1124864	81329517
BTC_ai_ibc_var6	136	136	136	8	1088	147968	2515456	181867203
BTC_ai_ibc_var6	136	136	136	8	1088	147968	2515456	181838790
BTC_ai_ibc_var6	136	136	136	8	1088	147968	2515456	184644000
BTC_ai_ibc_var6	136	136	136	8	1088	147968	2515456	182297475
BTC_ai_ibc_var6	136	136	136	8	1088	147968	2515456	181755225
BTC_ai_ibc_var6	168	168	168	8	1344	225792	4741632	342510552
BTC_ai_ibc_var6	168	168	168	8	1344	225792	4741632	342497457
BTC_ai_ibc_var6	168	168	168	8	1344	225792	4741632	342686745
BTC_ai_ibc_var6	168	168	168	8	1344	225792	4741632	342471492
BTC_ai_ibc_var6	168	168	168	8	1344	225792	4741632	342335835
BTC_ai_ibc_var6	200	200	200	8	1600	320000	8000000	577686933
BTC_ai_ibc_var6	200	200	200	8	1600	320000	8000000	578041965
BTC_ai_ibc_var6	200	200	200	8	1600	320000	8000000	577541349
BTC_ai_ibc_var6	200	200	200	8	1600	320000	8000000	577399968
BTC_ai_ibc_var6	200	200	200	8	1600	320000	8000000	577513980
BTC_ai_ibc_var6	232	232	232	8	1856	430592	12487168	902090556
BTC_ai_ibc_var6	232	232	232	8	1856	430592	12487168	901935243
BTC_ai_ibc_var6	232	232	232	8	1856	430592	12487168	901180674
BTC_ai_ibc_var6	232	232	232	8	1856	430592	12487168	908460054
BTC_ai_ibc_var6	232	232	232	8	1856	430592	12487168	901665576
BTC_ai_ibc_var6	264	264	264	8	2112	557568	18399744	1331921772
BTC_ai_ibc_var6	264	264	264	8	2112	557568	18399744	1328429907
BTC_ai_ibc_var6	264	264	264	8	2112	557568	18399744	1328639508
BTC_ai_ibc_var6	264	264	264	8	2112	557568	18399744	1328946489
BTC_ai_ibc_var6	264	264	264	8	2112	557568	18399744	1327783968
BTC_ai_ibc_var6	296	296	296	8	2368	700928	25934336	1874075472
BTC_ai_ibc_var6	296	296	296	8	2368	700928	25934336	1874103705
BTC_ai_ibc_var6	296	296	296	8	2368	700928	25934336	1873747485
BTC_ai_ibc_var6	296	296	296	8	2368	700928	25934336	1876822479
BTC_ai_ibc_var6	296	296	296	8	2368	700928	25934336	1875120678
BTC_ai_ibc_var6	328	328	328	8	2624	860672	35287552	2553871212
BTC_ai_ibc_var6	328	328	328	8	2624	860672	35287552	2552239215
BTC_ai_ibc_var6	328	328	328	8	2624	860672	35287552	2552885100
BTC_ai_ibc_var6	328	328	328	8	2624	860672	35287552	2551567806
BTC_ai_ibc_var6	328	328	328	8	2624	860672	35287552	2551554207
BTC_ai_ibc_var6	360	360	360	8	2880	1036800	46656000	3382653627
BTC_ai_ibc_var6	360	360	360	8	2880	1036800	46656000	3382397172
BTC_ai_ibc_var6	360	360	360	8	2880	1036800	46656000	3376959534
BTC_ai_ibc_var6	360	360	360	8	2880	1036800	46656000	3381053058
BTC_ai_ibc_var6	360	360	360	8	2880	1036800	46656000	3384510534
BTC_ai_ibc_var6	392	392	392	8	3136	1229312	60236288	4376393073
BTC_ai_ibc_var6	392	392	392	8	3136	1229312	60236288	4372505001
BTC_ai_ibc_var6	392	392	392	8	3136	1229312	60236288	4375853028
BTC_ai_ibc_var6	392	392	392	8	3136	1229312	60236288	4372762869
BTC_ai_ibc_var6	392	392	392	8	3136	1229312	60236288	4374150120
BTC_ai_ibc_var6	424	424	424	8	3392	1438208	76225024	5537234160
BTC_ai_ibc_var6	424	424	424	8	3392	1438208	76225024	5539608180
BTC_ai_ibc_var6	424	424	424	8	3392	1438208	76225024	5538682809
BTC_ai_ibc_var6	424	424	424	8	3392	1438208	76225024	5539299642
BTC_ai_ibc_var6	424	424	424	8	3392	1438208	76225024	5559651999
BTC_ai_ibc_var6	456	456	456	8	3648	1663488	94818816	6942696885
BTC_ai_ibc_var6	456	456	456	8	3648	1663488	94818816	6933557601
BTC_ai_ibc_var6	456	456	456	8	3648	1663488	94818816	6938166276
BTC_ai_ibc_var6	456	456	456	8	3648	1663488	94818816	6940102329
BTC_ai_ibc_var6	456	456	456	8	3648	1663488	94818816	6942609306
BTC_ai_ibc_var6	488	488	488	8	3904	1905152	116214272	8630184267
BTC_ai_ibc_var6	488	488	488	8	3904	1905152	116214272	8627183190
BTC_ai_ibc_var6	488	488	488	8	3904	1905152	116214272	8619281163
BTC_ai_ibc_var6	488	488	488	8	3904	1905152	116214272	8623431621
BTC_ai_ibc_var6	488	488	488	8	3904	1905152	116214272	8629305966
BTC_ai_ibc_var6	520	520	520	8	4160	2163200	140608000	10552460724
BTC_ai_ibc_var6	520	520	520	8	4160	2163200	140608000	10547235297
BTC_ai_ibc_var6	520	520	520	8	4160	2163200	140608000	10544509008
BTC_ai_ibc_var6	520	520	520	8	4160	2163200	140608000	10553838435
BTC_ai_ibc_var6	520	520	520	8	4160	2163200	140608000	10553385663
BTC_ai_ibc_var6	552	552	552	8	4416	2437632	168196608	12628739736
BTC_ai_ibc_var6	552	552	552	8	4416	2437632	168196608	12630667932
BTC_ai_ibc_var6	552	552	552	8	4416	2437632	168196608	12634537959
BTC_ai_ibc_var6	552	552	552	8	4416	2437632	168196608	12662386218
BTC_ai_ibc_var6	552	552	552	8	4416	2437632	168196608	12631545693
BTC_ai_ibc_var6	584	584	584	8	4672	2728448	199176704	14968850895
BTC_ai_ibc_var6	584	584	584	8	4672	2728448	199176704	14981807763
BTC_ai_ibc_var6	584	584	584	8	4672	2728448	199176704	14968074564
BTC_ai_ibc_var6	584	584	584	8	4672	2728448	199176704	14973618015
BTC_ai_ibc_var6	584	584	584	8	4672	2728448	199176704	14978163492
BTC_ai_ibc_var6	616	616	616	8	4928	3035648	233744896	17565745626
BTC_ai_ibc_var6	616	616	616	8	4928	3035648	233744896	17571807009
BTC_ai_ibc_var6	616	616	616	8	4928	3035648	233744896	17572174920
BTC_ai_ibc_var6	616	616	616	8	4928	3035648	233744896	17565651594
BTC_ai_ibc_var6	616	616	616	8	4928	3035648	233744896	17570771631
BTC_ai_ibc_var6	648	648	648	8	5184	3359232	272097792	20487317526
BTC_ai_ibc_var6	648	648	648	8	5184	3359232	272097792	20459592756
BTC_ai_ibc_var6	648	648	648	8	5184	3359232	272097792	20464047612
BTC_ai_ibc_var6	648	648	648	8	5184	3359232	272097792	20466483723
BTC_ai_ibc_var6	648	648	648	8	5184	3359232	272097792	20464096005
BTC_ai_ibc_var6	680	680	680	8	5440	3699200	314432000	23636779326
BTC_ai_ibc_var6	680	680	680	8	5440	3699200	314432000	23631911820
BTC_ai_ibc_var6	680	680	680	8	5440	3699200	314432000	23630801553
BTC_ai_ibc_var6	680	680	680	8	5440	3699200	314432000	23680661013
BTC_ai_ibc_var6	680	680	680	8	5440	3699200	314432000	23634976887
BTC_ai_ibc_var6	712	712	712	8	5696	4055552	360944128	27139123395
BTC_ai_ibc_var6	712	712	712	8	5696	4055552	360944128	27164675709
BTC_ai_ibc_var6	712	712	712	8	5696	4055552	360944128	27140145696
BTC_ai_ibc_var6	712	712	712	8	5696	4055552	360944128	27150407001
BTC_ai_ibc_var6	712	712	712	8	5696	4055552	360944128	27137021913
BTC_ai_ibc_var6	744	744	744	8	5952	4428288	411830784	31017680055
BTC_ai_ibc_var6	744	744	744	8	5952	4428288	411830784	30983953986
BTC_ai_ibc_var6	744	744	744	8	5952	4428288	411830784	30967546797
BTC_ai_ibc_var6	744	744	744	8	5952	4428288	411830784	30970915371
BTC_ai_ibc_var6	744	744	744	8	5952	4428288	411830784	30974642865
BTC_ai_ibc_var6	776	776	776	8	6208	4817408	467288576	35166944691
BTC_ai_ibc_var6	776	776	776	8	6208	4817408	467288576	35139322512
BTC_ai_ibc_var6	776	776	776	8	6208	4817408	467288576	35137462419
BTC_ai_ibc_var6	776	776	776	8	6208	4817408	467288576	35141449113
BTC_ai_ibc_var6	776	776	776	8	6208	4817408	467288576	35140272930
BTC_ai_ibc_var6	808	808	808	8	6464	5222912	527514112	39710434599
BTC_ai_ibc_var6	808	808	808	8	6464	5222912	527514112	39679246566
BTC_ai_ibc_var6	808	808	808	8	6464	5222912	527514112	39685493502
BTC_ai_ibc_var6	808	808	808	8	6464	5222912	527514112	39693064662
BTC_ai_ibc_var6	808	808	808	8	6464	5222912	527514112	39681167166
BTC_ai_ibc_var6	840	840	840	8	6720	5644800	592704000	44629440183
BTC_ai_ibc_var6	840	840	840	8	6720	5644800	592704000	44607911409
BTC_ai_ibc_var6	840	840	840	8	6720	5644800	592704000	44609770152
BTC_ai_ibc_var6	840	840	840	8	6720	5644800	592704000	44603594523
BTC_ai_ibc_var6	840	840	840	8	6720	5644800	592704000	44663472153
BTC_ai_ibc_var6	872	872	872	8	6976	6083072	663054848	49876685757
BTC_ai_ibc_var6	872	872	872	8	6976	6083072	663054848	49877594622
BTC_ai_ibc_var6	872	872	872	8	6976	6083072	663054848	49856544063
BTC_ai_ibc_var6	872	872	872	8	6976	6083072	663054848	49913196651
BTC_ai_ibc_var6	872	872	872	8	6976	6083072	663054848	49857427620
BTC_ai_ibc_var6	904	904	904	8	7232	6537728	738763264	55557110061
BTC_ai_ibc_var6	904	904	904	8	7232	6537728	738763264	55583810811
BTC_ai_ibc_var6	904	904	904	8	7232	6537728	738763264	55556499960
BTC_ai_ibc_var6	904	904	904	8	7232	6537728	738763264	55565272503
BTC_ai_ibc_var6	904	904	904	8	7232	6537728	738763264	55590819273
BTC_ai_ibc_var6	936	936	936	8	7488	7008768	820025856	61659679032
BTC_ai_ibc_var6	936	936	936	8	7488	7008768	820025856	61662306051
BTC_ai_ibc_var6	936	936	936	8	7488	7008768	820025856	61692253794
BTC_ai_ibc_var6	936	936	936	8	7488	7008768	820025856	61673706864
BTC_ai_ibc_var6	936	936	936	8	7488	7008768	820025856	61661886084
BTC_ai_ibc_var6	968	968	968	8	7744	7496192	907039232	69153541524
BTC_ai_ibc_var6	968	968	968	8	7744	7496192	907039232	69146254746
BTC_ai_ibc_var6	968	968	968	8	7744	7496192	907039232	69115342185
BTC_ai_ibc_var6	968	968	968	8	7744	7496192	907039232	69118877898
BTC_ai_ibc_var6	968	968	968	8	7744	7496192	907039232	69001669125
BTC_ai_ibc_var6	1000	1000	1000	8	8000	8000000	1000000000	77177942739
BTC_ai_ibc_var6	1000	1000	1000	8	8000	8000000	1000000000	77209025193
BTC_ai_ibc_var6	1000	1000	1000	8	8000	8000000	1000000000	77244504003
BTC_ai_ibc_var6	1000	1000	1000	8	8000	8000000	1000000000	77211851688
BTC_ai_ibc_var6	1000	1000	1000	8	8000	8000000	1000000000	77232633588


==> figures/data/pred/meas/var7.dat <==
BTC_ai_ibc_var7	8	8	8	8	64	512	512	50655168
BTC_ai_ibc_var7	8	8	8	8	64	512	512	40743
BTC_ai_ibc_var7	8	8	8	8	64	512	512	40824
BTC_ai_ibc_var7	8	8	8	8	64	512	512	40509
BTC_ai_ibc_var7	8	8	8	8	64	512	512	54441
BTC_ai_ibc_var7	40	40	40	8	320	12800	64000	3145185
BTC_ai_ibc_var7	40	40	40	8	320	12800	64000	2700387
BTC_ai_ibc_var7	40	40	40	8	320	12800	64000	2702745
BTC_ai_ibc_var7	40	40	40	8	320	12800	64000	2700018
BTC_ai_ibc_var7	40	40	40	8	320	12800	64000	2696796
BTC_ai_ibc_var7	72	72	72	8	576	41472	373248	16354908
BTC_ai_ibc_var7	72	72	72	8	576	41472	373248	14599521
BTC_ai_ibc_var7	72	72	72	8	576	41472	373248	14318262
BTC_ai_ibc_var7	72	72	72	8	576	41472	373248	14311323
BTC_ai_ibc_var7	72	72	72	8	576	41472	373248	14309946
BTC_ai_ibc_var7	104	104	104	8	832	86528	1124864	48398094
BTC_ai_ibc_var7	104	104	104	8	832	86528	1124864	49059774
BTC_ai_ibc_var7	104	104	104	8	832	86528	1124864	48970422
BTC_ai_ibc_var7	104	104	104	8	832	86528	1124864	48937509
BTC_ai_ibc_var7	104	104	104	8	832	86528	1124864	48910932
BTC_ai_ibc_var7	136	136	136	8	1088	147968	2515456	108510057
BTC_ai_ibc_var7	136	136	136	8	1088	147968	2515456	108424980
BTC_ai_ibc_var7	136	136	136	8	1088	147968	2515456	108435384
BTC_ai_ibc_var7	136	136	136	8	1088	147968	2515456	108488871
BTC_ai_ibc_var7	136	136	136	8	1088	147968	2515456	108373230
BTC_ai_ibc_var7	168	168	168	8	1344	225792	4741632	211295979
BTC_ai_ibc_var7	168	168	168	8	1344	225792	4741632	210748581
BTC_ai_ibc_var7	168	168	168	8	1344	225792	4741632	211307265
BTC_ai_ibc_var7	168	168	168	8	1344	225792	4741632	210712419
BTC_ai_ibc_var7	168	168	168	8	1344	225792	4741632	211020804
BTC_ai_ibc_var7	200	200	200	8	1600	320000	8000000	498196989
BTC_ai_ibc_var7	200	200	200	8	1600	320000	8000000	498347514
BTC_ai_ibc_var7	200	200	200	8	1600	320000	8000000	498943710
BTC_ai_ibc_var7	200	200	200	8	1600	320000	8000000	497462841
BTC_ai_ibc_var7	200	200	200	8	1600	320000	8000000	498306294
BTC_ai_ibc_var7	232	232	232	8	1856	430592	12487168	1307489130
BTC_ai_ibc_var7	232	232	232	8	1856	430592	12487168	1309822092
BTC_ai_ibc_var7	232	232	232	8	1856	430592	12487168	1314977067
BTC_ai_ibc_var7	232	232	232	8	1856	430592	12487168	1311641370
BTC_ai_ibc_var7	232	232	232	8	1856	430592	12487168	1309752828
BTC_ai_ibc_var7	264	264	264	8	2112	557568	18399744	2708669205
BTC_ai_ibc_var7	264	264	264	8	2112	557568	18399744	2699343423
BTC_ai_ibc_var7	264	264	264	8	2112	557568	18399744	2716899552
BTC_ai_ibc_var7	264	264	264	8	2112	557568	18399744	2699937441
BTC_ai_ibc_var7	264	264	264	8	2112	557568	18399744	2712232269
BTC_ai_ibc_var7	296	296	296	8	2368	700928	25934336	4742878140
BTC_ai_ibc_var7	296	296	296	8	2368	700928	25934336	4783108599
BTC_ai_ibc_var7	296	296	296	8	2368	700928	25934336	4745368413
BTC_ai_ibc_var7	296	296	296	8	2368	700928	25934336	4750826247
BTC_ai_ibc_var7	296	296	296	8	2368	700928	25934336	4743493686
BTC_ai_ibc_var7	328	328	328	8	2624	860672	35287552	6781301991
BTC_ai_ibc_var7	328	328	328	8	2624	860672	35287552	6779501145
BTC_ai_ibc_var7	328	328	328	8	2624	860672	35287552	6795560691
BTC_ai_ibc_var7	328	328	328	8	2624	860672	35287552	6772617657
BTC_ai_ibc_var7	328	328	328	8	2624	860672	35287552	6805132785
BTC_ai_ibc_var7	360	360	360	8	2880	1036800	46656000	8942653332
BTC_ai_ibc_var7	360	360	360	8	2880	1036800	46656000	8951515425
BTC_ai_ibc_var7	360	360	360	8	2880	1036800	46656000	8957110806
BTC_ai_ibc_var7	360	360	360	8	2880	1036800	46656000	8952028128
BTC_ai_ibc_var7	360	360	360	8	2880	1036800	46656000	8981002080
BTC_ai_ibc_var7	392	392	392	8	3136	1229312	60236288	11576831958
BTC_ai_ibc_var7	392	392	392	8	3136	1229312	60236288	11614438593
BTC_ai_ibc_var7	392	392	392	8	3136	1229312	60236288	11587720095
BTC_ai_ibc_var7	392	392	392	8	3136	1229312	60236288	11583263520
BTC_ai_ibc_var7	392	392	392	8	3136	1229312	60236288	11575271511
BTC_ai_ibc_var7	424	424	424	8	3392	1438208	76225024	14604397722
BTC_ai_ibc_var7	424	424	424	8	3392	1438208	76225024	14621061645
BTC_ai_ibc_var7	424	424	424	8	3392	1438208	76225024	14625073926
BTC_ai_ibc_var7	424	424	424	8	3392	1438208	76225024	14624646030
BTC_ai_ibc_var7	424	424	424	8	3392	1438208	76225024	14612930550
BTC_ai_ibc_var7	456	456	456	8	3648	1663488	94818816	18216646308
BTC_ai_ibc_var7	456	456	456	8	3648	1663488	94818816	18200925747
BTC_ai_ibc_var7	456	456	456	8	3648	1663488	94818816	18267098850
BTC_ai_ibc_var7	456	456	456	8	3648	1663488	94818816	18241419087
BTC_ai_ibc_var7	456	456	456	8	3648	1663488	94818816	18233039034
BTC_ai_ibc_var7	488	488	488	8	3904	1905152	116214272	22647937833
BTC_ai_ibc_var7	488	488	488	8	3904	1905152	116214272	22644397899
BTC_ai_ibc_var7	488	488	488	8	3904	1905152	116214272	22643878563
BTC_ai_ibc_var7	488	488	488	8	3904	1905152	116214272	22648729770
BTC_ai_ibc_var7	488	488	488	8	3904	1905152	116214272	22626127557
BTC_ai_ibc_var7	520	520	520	8	4160	2163200	140608000	29178974493
BTC_ai_ibc_var7	520	520	520	8	4160	2163200	140608000	29195453277
BTC_ai_ibc_var7	520	520	520	8	4160	2163200	140608000	29173853097
BTC_ai_ibc_var7	520	520	520	8	4160	2163200	140608000	29152646748
BTC_ai_ibc_var7	520	520	520	8	4160	2163200	140608000	29176801668
BTC_ai_ibc_var7	552	552	552	8	4416	2437632	168196608	32311556496
BTC_ai_ibc_var7	552	552	552	8	4416	2437632	168196608	32281754328
BTC_ai_ibc_var7	552	552	552	8	4416	2437632	168196608	32287708809
BTC_ai_ibc_var7	552	552	552	8	4416	2437632	168196608	32302031094
BTC_ai_ibc_var7	552	552	552	8	4416	2437632	168196608	32261834313
BTC_ai_ibc_var7	584	584	584	8	4672	2728448	199176704	38225995506
BTC_ai_ibc_var7	584	584	584	8	4672	2728448	199176704	38173933827
BTC_ai_ibc_var7	584	584	584	8	4672	2728448	199176704	38413784061
BTC_ai_ibc_var7	584	584	584	8	4672	2728448	199176704	38208814407
BTC_ai_ibc_var7	584	584	584	8	4672	2728448	199176704	38239009380
BTC_ai_ibc_var7	616	616	616	8	4928	3035648	233744896	44831935467
BTC_ai_ibc_var7	616	616	616	8	4928	3035648	233744896	44879384889
BTC_ai_ibc_var7	616	616	616	8	4928	3035648	233744896	44808185349
BTC_ai_ibc_var7	616	616	616	8	4928	3035648	233744896	44853795450
BTC_ai_ibc_var7	616	616	616	8	4928	3035648	233744896	44818554996
BTC_ai_ibc_var7	648	648	648	8	5184	3359232	272097792	52229848734
BTC_ai_ibc_var7	648	648	648	8	5184	3359232	272097792	52124148441
BTC_ai_ibc_var7	648	648	648	8	5184	3359232	272097792	52175974077
BTC_ai_ibc_var7	648	648	648	8	5184	3359232	272097792	52133229648
BTC_ai_ibc_var7	648	648	648	8	5184	3359232	272097792	52236711576
BTC_ai_ibc_var7	680	680	680	8	5440	3699200	314432000	60308997489
BTC_ai_ibc_var7	680	680	680	8	5440	3699200	314432000	60377742612
BTC_ai_ibc_var7	680	680	680	8	5440	3699200	314432000	60370273944
BTC_ai_ibc_var7	680	680	680	8	5440	3699200	314432000	60340575339
BTC_ai_ibc_var7	680	680	680	8	5440	3699200	314432000	60351844536
BTC_ai_ibc_var7	712	712	712	8	5696	4055552	360944128	69169937868
BTC_ai_ibc_var7	712	712	712	8	5696	4055552	360944128	69062762583
BTC_ai_ibc_var7	712	712	712	8	5696	4055552	360944128	69181222968
BTC_ai_ibc_var7	712	712	712	8	5696	4055552	360944128	69043707657
BTC_ai_ibc_var7	712	712	712	8	5696	4055552	360944128	69110885097
BTC_ai_ibc_var7	744	744	744	8	5952	4428288	411830784	78781294026
BTC_ai_ibc_var7	744	744	744	8	5952	4428288	411830784	78759051750
BTC_ai_ibc_var7	744	744	744	8	5952	4428288	411830784	78794744481
BTC_ai_ibc_var7	744	744	744	8	5952	4428288	411830784	78803164521
BTC_ai_ibc_var7	744	744	744	8	5952	4428288	411830784	78793164927
BTC_ai_ibc_var7	776	776	776	8	6208	4817408	467288576	89911045053
BTC_ai_ibc_var7	776	776	776	8	6208	4817408	467288576	89953529985
BTC_ai_ibc_var7	776	776	776	8	6208	4817408	467288576	89863740828
BTC_ai_ibc_var7	776	776	776	8	6208	4817408	467288576	89838272709
BTC_ai_ibc_var7	776	776	776	8	6208	4817408	467288576	89853782310
BTC_ai_ibc_var7	808	808	808	8	6464	5222912	527514112	100944145854
BTC_ai_ibc_var7	808	808	808	8	6464	5222912	527514112	100888241049
BTC_ai_ibc_var7	808	808	808	8	6464	5222912	527514112	100911176532
BTC_ai_ibc_var7	808	808	808	8	6464	5222912	527514112	100898941257
BTC_ai_ibc_var7	808	808	808	8	6464	5222912	527514112	100935804537
BTC_ai_ibc_var7	840	840	840	8	6720	5644800	592704000	113528424483
BTC_ai_ibc_var7	840	840	840	8	6720	5644800	592704000	113372679672
BTC_ai_ibc_var7	840	840	840	8	6720	5644800	592704000	113449165551
BTC_ai_ibc_var7	840	840	840	8	6720	5644800	592704000	113338058400
BTC_ai_ibc_var7	840	840	840	8	6720	5644800	592704000	113483808693
BTC_ai_ibc_var7	872	872	872	8	6976	6083072	663054848	126777868065
BTC_ai_ibc_var7	872	872	872	8	6976	6083072	663054848	126784780335
BTC_ai_ibc_var7	872	872	872	8	6976	6083072	663054848	126739986516
BTC_ai_ibc_var7	872	872	872	8	6976	6083072	663054848	126939371193
BTC_ai_ibc_var7	872	872	872	8	6976	6083072	663054848	126747885366
BTC_ai_ibc_var7	904	904	904	8	7232	6537728	738763264	141159131199
BTC_ai_ibc_var7	904	904	904	8	7232	6537728	738763264	141146687565
BTC_ai_ibc_var7	904	904	904	8	7232	6537728	738763264	141369203223
BTC_ai_ibc_var7	904	904	904	8	7232	6537728	738763264	141213814236
BTC_ai_ibc_var7	904	904	904	8	7232	6537728	738763264	141471433386
BTC_ai_ibc_var7	936	936	936	8	7488	7008768	820025856	156585088773
BTC_ai_ibc_var7	936	936	936	8	7488	7008768	820025856	156747542580
BTC_ai_ibc_var7	936	936	936	8	7488	7008768	820025856	156749888223
BTC_ai_ibc_var7	936	936	936	8	7488	7008768	820025856	156787846749
BTC_ai_ibc_var7	936	936	936	8	7488	7008768	820025856	156770346546
BTC_ai_ibc_var7	968	968	968	8	7744	7496192	907039232	173519849502
BTC_ai_ibc_var7	968	968	968	8	7744	7496192	907039232	173299640841
BTC_ai_ibc_var7	968	968	968	8	7744	7496192	907039232	173466940815
BTC_ai_ibc_var7	968	968	968	8	7744	7496192	907039232	173245672089
BTC_ai_ibc_var7	968	968	968	8	7744	7496192	907039232	173408113269
BTC_ai_ibc_var7	1000	1000	1000	8	8000	8000000	1000000000	194391576216
BTC_ai_ibc_var7	1000	1000	1000	8	8000	8000000	1000000000	194370092568
BTC_ai_ibc_var7	1000	1000	1000	8	8000	8000000	1000000000	194348001132
BTC_ai_ibc_var7	1000	1000	1000	8	8000	8000000	1000000000	194440408938
BTC_ai_ibc_var7	1000	1000	1000	8	8000	8000000	1000000000	194298674238


==> figures/data/pred/meas/var8.dat <==
BTC_ai_ibc_var8	8	8	8	8	64	512	512	50700420
BTC_ai_ibc_var8	8	8	8	8	64	512	512	39753
BTC_ai_ibc_var8	8	8	8	8	64	512	512	40626
BTC_ai_ibc_var8	8	8	8	8	64	512	512	39573
BTC_ai_ibc_var8	8	8	8	8	64	512	512	40617
BTC_ai_ibc_var8	40	40	40	8	320	12800	64000	6770106
BTC_ai_ibc_var8	40	40	40	8	320	12800	64000	6285960
BTC_ai_ibc_var8	40	40	40	8	320	12800	64000	6286860
BTC_ai_ibc_var8	40	40	40	8	320	12800	64000	6296391
BTC_ai_ibc_var8	40	40	40	8	320	12800	64000	6288264
BTC_ai_ibc_var8	72	72	72	8	576	41472	373248	37367982
BTC_ai_ibc_var8	72	72	72	8	576	41472	373248	35763768
BTC_ai_ibc_var8	72	72	72	8	576	41472	373248	35475597
BTC_ai_ibc_var8	72	72	72	8	576	41472	373248	35447085
BTC_ai_ibc_var8	72	72	72	8	576	41472	373248	35651385
BTC_ai_ibc_var8	104	104	104	8	832	86528	1124864	111997836
BTC_ai_ibc_var8	104	104	104	8	832	86528	1124864	112520016
BTC_ai_ibc_var8	104	104	104	8	832	86528	1124864	112675410
BTC_ai_ibc_var8	104	104	104	8	832	86528	1124864	112431114
BTC_ai_ibc_var8	104	104	104	8	832	86528	1124864	112328433
BTC_ai_ibc_var8	136	136	136	8	1088	147968	2515456	251720316
BTC_ai_ibc_var8	136	136	136	8	1088	147968	2515456	251612370
BTC_ai_ibc_var8	136	136	136	8	1088	147968	2515456	251710857
BTC_ai_ibc_var8	136	136	136	8	1088	147968	2515456	251564940
BTC_ai_ibc_var8	136	136	136	8	1088	147968	2515456	251664813
BTC_ai_ibc_var8	168	168	168	8	1344	225792	4741632	480970809
BTC_ai_ibc_var8	168	168	168	8	1344	225792	4741632	480959928
BTC_ai_ibc_var8	168	168	168	8	1344	225792	4741632	481194459
BTC_ai_ibc_var8	168	168	168	8	1344	225792	4741632	480843054
BTC_ai_ibc_var8	168	168	168	8	1344	225792	4741632	481143834
BTC_ai_ibc_var8	200	200	200	8	1600	320000	8000000	861695802
BTC_ai_ibc_var8	200	200	200	8	1600	320000	8000000	864004986
BTC_ai_ibc_var8	200	200	200	8	1600	320000	8000000	863043327
BTC_ai_ibc_var8	200	200	200	8	1600	320000	8000000	863883738
BTC_ai_ibc_var8	200	200	200	8	1600	320000	8000000	866101797
BTC_ai_ibc_var8	232	232	232	8	1856	430592	12487168	8264053917
BTC_ai_ibc_var8	232	232	232	8	1856	430592	12487168	8272647180
BTC_ai_ibc_var8	232	232	232	8	1856	430592	12487168	8274054357
BTC_ai_ibc_var8	232	232	232	8	1856	430592	12487168	8277704478
BTC_ai_ibc_var8	232	232	232	8	1856	430592	12487168	8267625333
BTC_ai_ibc_var8	264	264	264	8	2112	557568	18399744	15579135990
BTC_ai_ibc_var8	264	264	264	8	2112	557568	18399744	15518758608
BTC_ai_ibc_var8	264	264	264	8	2112	557568	18399744	15530881626
BTC_ai_ibc_var8	264	264	264	8	2112	557568	18399744	15556619196
BTC_ai_ibc_var8	264	264	264	8	2112	557568	18399744	15610674924
BTC_ai_ibc_var8	296	296	296	8	2368	700928	25934336	22829113359
BTC_ai_ibc_var8	296	296	296	8	2368	700928	25934336	22920389964
BTC_ai_ibc_var8	296	296	296	8	2368	700928	25934336	22872256758
BTC_ai_ibc_var8	296	296	296	8	2368	700928	25934336	22933543779
BTC_ai_ibc_var8	296	296	296	8	2368	700928	25934336	22876909875
BTC_ai_ibc_var8	328	328	328	8	2624	860672	35287552	31414320936
BTC_ai_ibc_var8	328	328	328	8	2624	860672	35287552	31502145384
BTC_ai_ibc_var8	328	328	328	8	2624	860672	35287552	31421433411
BTC_ai_ibc_var8	328	328	328	8	2624	860672	35287552	31397231826
BTC_ai_ibc_var8	328	328	328	8	2624	860672	35287552	31445883342
BTC_ai_ibc_var8	360	360	360	8	2880	1036800	46656000	41607537993
BTC_ai_ibc_var8	360	360	360	8	2880	1036800	46656000	41676756750
BTC_ai_ibc_var8	360	360	360	8	2880	1036800	46656000	41651834013
BTC_ai_ibc_var8	360	360	360	8	2880	1036800	46656000	41687462988
BTC_ai_ibc_var8	360	360	360	8	2880	1036800	46656000	41610482298
BTC_ai_ibc_var8	392	392	392	8	3136	1229312	60236288	53874763092
BTC_ai_ibc_var8	392	392	392	8	3136	1229312	60236288	53803083771
BTC_ai_ibc_var8	392	392	392	8	3136	1229312	60236288	53802234549
BTC_ai_ibc_var8	392	392	392	8	3136	1229312	60236288	53744755653
BTC_ai_ibc_var8	392	392	392	8	3136	1229312	60236288	53992954251
BTC_ai_ibc_var8	424	424	424	8	3392	1438208	76225024	68106963078
BTC_ai_ibc_var8	424	424	424	8	3392	1438208	76225024	68127904575
BTC_ai_ibc_var8	424	424	424	8	3392	1438208	76225024	68138276346
BTC_ai_ibc_var8	424	424	424	8	3392	1438208	76225024	68084362728
BTC_ai_ibc_var8	424	424	424	8	3392	1438208	76225024	68194697841
BTC_ai_ibc_var8	456	456	456	8	3648	1663488	94818816	84710491506
BTC_ai_ibc_var8	456	456	456	8	3648	1663488	94818816	84771604035
BTC_ai_ibc_var8	456	456	456	8	3648	1663488	94818816	84799141389
BTC_ai_ibc_var8	456	456	456	8	3648	1663488	94818816	84774913956
BTC_ai_ibc_var8	456	456	456	8	3648	1663488	94818816	84759946938
BTC_ai_ibc_var8	488	488	488	8	3904	1905152	116214272	104245862679
BTC_ai_ibc_var8	488	488	488	8	3904	1905152	116214272	104104631799
BTC_ai_ibc_var8	488	488	488	8	3904	1905152	116214272	104127279669
BTC_ai_ibc_var8	488	488	488	8	3904	1905152	116214272	104072416911
BTC_ai_ibc_var8	488	488	488	8	3904	1905152	116214272	104175077328
BTC_ai_ibc_var8	520	520	520	8	4160	2163200	140608000	126329830587
BTC_ai_ibc_var8	520	520	520	8	4160	2163200	140608000	126611390412
BTC_ai_ibc_var8	520	520	520	8	4160	2163200	140608000	126464894118
BTC_ai_ibc_var8	520	520	520	8	4160	2163200	140608000	126473354550
BTC_ai_ibc_var8	520	520	520	8	4160	2163200	140608000	126272478384
BTC_ai_ibc_var8	552	552	552	8	4416	2437632	168196608	150523896654
BTC_ai_ibc_var8	552	552	552	8	4416	2437632	168196608	150550298811
BTC_ai_ibc_var8	552	552	552	8	4416	2437632	168196608	150625686852
BTC_ai_ibc_var8	552	552	552	8	4416	2437632	168196608	150572922696
BTC_ai_ibc_var8	552	552	552	8	4416	2437632	168196608	150700766589
BTC_ai_ibc_var8	584	584	584	8	4672	2728448	199176704	178248206151
BTC_ai_ibc_var8	584	584	584	8	4672	2728448	199176704	178247630637
BTC_ai_ibc_var8	584	584	584	8	4672	2728448	199176704	178237937808
BTC_ai_ibc_var8	584	584	584	8	4672	2728448	199176704	178333001460
BTC_ai_ibc_var8	584	584	584	8	4672	2728448	199176704	178510695795
BTC_ai_ibc_var8	616	616	616	8	4928	3035648	233744896	209257253208
BTC_ai_ibc_var8	616	616	616	8	4928	3035648	233744896	209242250613
BTC_ai_ibc_var8	616	616	616	8	4928	3035648	233744896	209049377103
BTC_ai_ibc_var8	616	616	616	8	4928	3035648	233744896	209292888411
BTC_ai_ibc_var8	616	616	616	8	4928	3035648	233744896	209302852284
BTC_ai_ibc_var8	648	648	648	8	5184	3359232	272097792	243557740638
BTC_ai_ibc_var8	648	648	648	8	5184	3359232	272097792	243492007005
BTC_ai_ibc_var8	648	648	648	8	5184	3359232	272097792	243548066277
BTC_ai_ibc_var8	648	648	648	8	5184	3359232	272097792	243608391720
BTC_ai_ibc_var8	648	648	648	8	5184	3359232	272097792	243331623531
BTC_ai_ibc_var8	680	680	680	8	5440	3699200	314432000	281468535480
BTC_ai_ibc_var8	680	680	680	8	5440	3699200	314432000	281381806368
BTC_ai_ibc_var8	680	680	680	8	5440	3699200	314432000	281205133146
BTC_ai_ibc_var8	680	680	680	8	5440	3699200	314432000	281325530637
BTC_ai_ibc_var8	680	680	680	8	5440	3699200	314432000	281657396817
BTC_ai_ibc_var8	712	712	712	8	5696	4055552	360944128	322889935662
BTC_ai_ibc_var8	712	712	712	8	5696	4055552	360944128	322964819730
BTC_ai_ibc_var8	712	712	712	8	5696	4055552	360944128	322954382547
BTC_ai_ibc_var8	712	712	712	8	5696	4055552	360944128	322779529269
BTC_ai_ibc_var8	712	712	712	8	5696	4055552	360944128	322760519199
BTC_ai_ibc_var8	744	744	744	8	5952	4428288	411830784	368487610713
BTC_ai_ibc_var8	744	744	744	8	5952	4428288	411830784	368384081679
BTC_ai_ibc_var8	744	744	744	8	5952	4428288	411830784	368619284061
BTC_ai_ibc_var8	744	744	744	8	5952	4428288	411830784	368526388356
BTC_ai_ibc_var8	744	744	744	8	5952	4428288	411830784	368808466203
BTC_ai_ibc_var8	776	776	776	8	6208	4817408	467288576	418511290032
BTC_ai_ibc_var8	776	776	776	8	6208	4817408	467288576	418411968903
BTC_ai_ibc_var8	776	776	776	8	6208	4817408	467288576	418280986809
BTC_ai_ibc_var8	776	776	776	8	6208	4817408	467288576	418322771892
BTC_ai_ibc_var8	776	776	776	8	6208	4817408	467288576	418541580288
BTC_ai_ibc_var8	808	808	808	8	6464	5222912	527514112	472022904699
BTC_ai_ibc_var8	808	808	808	8	6464	5222912	527514112	472144804380
BTC_ai_ibc_var8	808	808	808	8	6464	5222912	527514112	471979225080
BTC_ai_ibc_var8	808	808	808	8	6464	5222912	527514112	472300743150
BTC_ai_ibc_var8	808	808	808	8	6464	5222912	527514112	472239438777
BTC_ai_ibc_var8	840	840	840	8	6720	5644800	592704000	530608846284
BTC_ai_ibc_var8	840	840	840	8	6720	5644800	592704000	531181598517
BTC_ai_ibc_var8	840	840	840	8	6720	5644800	592704000	530309052756
BTC_ai_ibc_var8	840	840	840	8	6720	5644800	592704000	530295064470
BTC_ai_ibc_var8	840	840	840	8	6720	5644800	592704000	530473356063


==> figures/data/pred/meas/var9.dat <==
BTC_ai_ibc_var9	8	8	8	8	64	512	512	60011118
BTC_ai_ibc_var9	8	8	8	8	64	512	512	40464
BTC_ai_ibc_var9	8	8	8	8	64	512	512	40545
BTC_ai_ibc_var9	8	8	8	8	64	512	512	40230
BTC_ai_ibc_var9	8	8	8	8	64	512	512	40509
BTC_ai_ibc_var9	40	40	40	8	320	12800	64000	2689434
BTC_ai_ibc_var9	40	40	40	8	320	12800	64000	2221020
BTC_ai_ibc_var9	40	40	40	8	320	12800	64000	2226312
BTC_ai_ibc_var9	40	40	40	8	320	12800	64000	2228346
BTC_ai_ibc_var9	40	40	40	8	320	12800	64000	2225961
BTC_ai_ibc_var9	72	72	72	8	576	41472	373248	13305546
BTC_ai_ibc_var9	72	72	72	8	576	41472	373248	11430234
BTC_ai_ibc_var9	72	72	72	8	576	41472	373248	11337156
BTC_ai_ibc_var9	72	72	72	8	576	41472	373248	11335824
BTC_ai_ibc_var9	72	72	72	8	576	41472	373248	11327490
BTC_ai_ibc_var9	104	104	104	8	832	86528	1124864	38473083
BTC_ai_ibc_var9	104	104	104	8	832	86528	1124864	41519088
BTC_ai_ibc_var9	104	104	104	8	832	86528	1124864	41376510
BTC_ai_ibc_var9	104	104	104	8	832	86528	1124864	41422644
BTC_ai_ibc_var9	104	104	104	8	832	86528	1124864	41355774
BTC_ai_ibc_var9	136	136	136	8	1088	147968	2515456	88695504
BTC_ai_ibc_var9	136	136	136	8	1088	147968	2515456	88991991
BTC_ai_ibc_var9	136	136	136	8	1088	147968	2515456	89025768
BTC_ai_ibc_var9	136	136	136	8	1088	147968	2515456	88926273
BTC_ai_ibc_var9	136	136	136	8	1088	147968	2515456	88937784
BTC_ai_ibc_var9	168	168	168	8	1344	225792	4741632	167008032
BTC_ai_ibc_var9	168	168	168	8	1344	225792	4741632	167550165
BTC_ai_ibc_var9	168	168	168	8	1344	225792	4741632	169350750
BTC_ai_ibc_var9	168	168	168	8	1344	225792	4741632	168025401
BTC_ai_ibc_var9	168	168	168	8	1344	225792	4741632	167462973
BTC_ai_ibc_var9	200	200	200	8	1600	320000	8000000	279202041
BTC_ai_ibc_var9	200	200	200	8	1600	320000	8000000	279000414
BTC_ai_ibc_var9	200	200	200	8	1600	320000	8000000	278992647
BTC_ai_ibc_var9	200	200	200	8	1600	320000	8000000	278994141
BTC_ai_ibc_var9	200	200	200	8	1600	320000	8000000	279799938
BTC_ai_ibc_var9	232	232	232	8	1856	430592	12487168	459124596
BTC_ai_ibc_var9	232	232	232	8	1856	430592	12487168	459217035
BTC_ai_ibc_var9	232	232	232	8	1856	430592	12487168	456744483
BTC_ai_ibc_var9	232	232	232	8	1856	430592	12487168	460007919
BTC_ai_ibc_var9	232	232	232	8	1856	430592	12487168	456726987
BTC_ai_ibc_var9	264	264	264	8	2112	557568	18399744	973050345
BTC_ai_ibc_var9	264	264	264	8	2112	557568	18399744	963795114
BTC_ai_ibc_var9	264	264	264	8	2112	557568	18399744	976216455
BTC_ai_ibc_var9	264	264	264	8	2112	557568	18399744	967964238
BTC_ai_ibc_var9	264	264	264	8	2112	557568	18399744	975856590
BTC_ai_ibc_var9	296	296	296	8	2368	700928	25934336	2344465620
BTC_ai_ibc_var9	296	296	296	8	2368	700928	25934336	2357075628
BTC_ai_ibc_var9	296	296	296	8	2368	700928	25934336	2367129546
BTC_ai_ibc_var9	296	296	296	8	2368	700928	25934336	2356757226
BTC_ai_ibc_var9	296	296	296	8	2368	700928	25934336	2349016632
BTC_ai_ibc_var9	328	328	328	8	2624	860672	35287552	3504523671
BTC_ai_ibc_var9	328	328	328	8	2624	860672	35287552	3500595540
BTC_ai_ibc_var9	328	328	328	8	2624	860672	35287552	3507363549
BTC_ai_ibc_var9	328	328	328	8	2624	860672	35287552	3504289329
BTC_ai_ibc_var9	328	328	328	8	2624	860672	35287552	3508313184
BTC_ai_ibc_var9	360	360	360	8	2880	1036800	46656000	4629510225
BTC_ai_ibc_var9	360	360	360	8	2880	1036800	46656000	4641398397
BTC_ai_ibc_var9	360	360	360	8	2880	1036800	46656000	4630222080
BTC_ai_ibc_var9	360	360	360	8	2880	1036800	46656000	4637134539
BTC_ai_ibc_var9	360	360	360	8	2880	1036800	46656000	4635634023
BTC_ai_ibc_var9	392	392	392	8	3136	1229312	60236288	5972070078
BTC_ai_ibc_var9	392	392	392	8	3136	1229312	60236288	5965705665
BTC_ai_ibc_var9	392	392	392	8	3136	1229312	60236288	5975005500
BTC_ai_ibc_var9	392	392	392	8	3136	1229312	60236288	5972007276
BTC_ai_ibc_var9	392	392	392	8	3136	1229312	60236288	5977591623
BTC_ai_ibc_var9	424	424	424	8	3392	1438208	76225024	7547426631
BTC_ai_ibc_var9	424	424	424	8	3392	1438208	76225024	7789943709
BTC_ai_ibc_var9	424	424	424	8	3392	1438208	76225024	7541867574
BTC_ai_ibc_var9	424	424	424	8	3392	1438208	76225024	7554951513
BTC_ai_ibc_var9	424	424	424	8	3392	1438208	76225024	7544886642
BTC_ai_ibc_var9	456	456	456	8	3648	1663488	94818816	9368392599
BTC_ai_ibc_var9	456	456	456	8	3648	1663488	94818816	9362239677
BTC_ai_ibc_var9	456	456	456	8	3648	1663488	94818816	9406042452
BTC_ai_ibc_var9	456	456	456	8	3648	1663488	94818816	9381520683
BTC_ai_ibc_var9	456	456	456	8	3648	1663488	94818816	9372801546
BTC_ai_ibc_var9	488	488	488	8	3904	1905152	116214272	11511087948
BTC_ai_ibc_var9	488	488	488	8	3904	1905152	116214272	11552649048
BTC_ai_ibc_var9	488	488	488	8	3904	1905152	116214272	11508304986
BTC_ai_ibc_var9	488	488	488	8	3904	1905152	116214272	11519375301
BTC_ai_ibc_var9	488	488	488	8	3904	1905152	116214272	11509806384
BTC_ai_ibc_var9	520	520	520	8	4160	2163200	140608000	14047106400
BTC_ai_ibc_var9	520	520	520	8	4160	2163200	140608000	13988052594
BTC_ai_ibc_var9	520	520	520	8	4160	2163200	140608000	14024617659
BTC_ai_ibc_var9	520	520	520	8	4160	2163200	140608000	14012972442
BTC_ai_ibc_var9	520	520	520	8	4160	2163200	140608000	14019946497
BTC_ai_ibc_var9	552	552	552	8	4416	2437632	168196608	16636969782
BTC_ai_ibc_var9	552	552	552	8	4416	2437632	168196608	16691515371
BTC_ai_ibc_var9	552	552	552	8	4416	2437632	168196608	16652691927
BTC_ai_ibc_var9	552	552	552	8	4416	2437632	168196608	16672464990
BTC_ai_ibc_var9	552	552	552	8	4416	2437632	168196608	16664837940
BTC_ai_ibc_var9	584	584	584	8	4672	2728448	199176704	19688489892
BTC_ai_ibc_var9	584	584	584	8	4672	2728448	199176704	19688647788
BTC_ai_ibc_var9	584	584	584	8	4672	2728448	199176704	19699967790
BTC_ai_ibc_var9	584	584	584	8	4672	2728448	199176704	19655946369
BTC_ai_ibc_var9	584	584	584	8	4672	2728448	199176704	19711493154
BTC_ai_ibc_var9	616	616	616	8	4928	3035648	233744896	23098870557
BTC_ai_ibc_var9	616	616	616	8	4928	3035648	233744896	23190071706
BTC_ai_ibc_var9	616	616	616	8	4928	3035648	233744896	23100713631
BTC_ai_ibc_var9	616	616	616	8	4928	3035648	233744896	23181860088
BTC_ai_ibc_var9	616	616	616	8	4928	3035648	233744896	23101736904
BTC_ai_ibc_var9	648	648	648	8	5184	3359232	272097792	26902511847
BTC_ai_ibc_var9	648	648	648	8	5184	3359232	272097792	26841880314
BTC_ai_ibc_var9	648	648	648	8	5184	3359232	272097792	26856746892
BTC_ai_ibc_var9	648	648	648	8	5184	3359232	272097792	26860456530
BTC_ai_ibc_var9	648	648	648	8	5184	3359232	272097792	26871549435
BTC_ai_ibc_var9	680	680	680	8	5440	3699200	314432000	31075053192
BTC_ai_ibc_var9	680	680	680	8	5440	3699200	314432000	31129772769
BTC_ai_ibc_var9	680	680	680	8	5440	3699200	314432000	31055480487
BTC_ai_ibc_var9	680	680	680	8	5440	3699200	314432000	31176047664
BTC_ai_ibc_var9	680	680	680	8	5440	3699200	314432000	31110075189
BTC_ai_ibc_var9	712	712	712	8	5696	4055552	360944128	35575386129
BTC_ai_ibc_var9	712	712	712	8	5696	4055552	360944128	35533031742
BTC_ai_ibc_var9	712	712	712	8	5696	4055552	360944128	35602750440
BTC_ai_ibc_var9	712	712	712	8	5696	4055552	360944128	35573470020
BTC_ai_ibc_var9	712	712	712	8	5696	4055552	360944128	35602477686
BTC_ai_ibc_var9	744	744	744	8	5952	4428288	411830784	40557548565
BTC_ai_ibc_var9	744	744	744	8	5952	4428288	411830784	40612352346
BTC_ai_ibc_var9	744	744	744	8	5952	4428288	411830784	40539651579
BTC_ai_ibc_var9	744	744	744	8	5952	4428288	411830784	40623612570
BTC_ai_ibc_var9	744	744	744	8	5952	4428288	411830784	40586344632
BTC_ai_ibc_var9	776	776	776	8	6208	4817408	467288576	45823734549
BTC_ai_ibc_var9	776	776	776	8	6208	4817408	467288576	45781109532
BTC_ai_ibc_var9	776	776	776	8	6208	4817408	467288576	45853217865
BTC_ai_ibc_var9	776	776	776	8	6208	4817408	467288576	45808217919
BTC_ai_ibc_var9	776	776	776	8	6208	4817408	467288576	45864358092
BTC_ai_ibc_var9	808	808	808	8	6464	5222912	527514112	52120115856
BTC_ai_ibc_var9	808	808	808	8	6464	5222912	527514112	52026071427
BTC_ai_ibc_var9	808	808	808	8	6464	5222912	527514112	51926412771
BTC_ai_ibc_var9	808	808	808	8	6464	5222912	527514112	52000024500
BTC_ai_ibc_var9	808	808	808	8	6464	5222912	527514112	51953591385
BTC_ai_ibc_var9	840	840	840	8	6720	5644800	592704000	58319277390
BTC_ai_ibc_var9	840	840	840	8	6720	5644800	592704000	58257195048
BTC_ai_ibc_var9	840	840	840	8	6720	5644800	592704000	58325875083
BTC_ai_ibc_var9	840	840	840	8	6720	5644800	592704000	58270456224
BTC_ai_ibc_var9	840	840	840	8	6720	5644800	592704000	58327919253
BTC_ai_ibc_var9	872	872	872	8	6976	6083072	663054848	65295202887
BTC_ai_ibc_var9	872	872	872	8	6976	6083072	663054848	65370249648
BTC_ai_ibc_var9	872	872	872	8	6976	6083072	663054848	65299967496
BTC_ai_ibc_var9	872	872	872	8	6976	6083072	663054848	65354748462
BTC_ai_ibc_var9	872	872	872	8	6976	6083072	663054848	65285297073
BTC_ai_ibc_var9	904	904	904	8	7232	6537728	738763264	72674292519
BTC_ai_ibc_var9	904	904	904	8	7232	6537728	738763264	72660313368
BTC_ai_ibc_var9	904	904	904	8	7232	6537728	738763264	72675402795
BTC_ai_ibc_var9	904	904	904	8	7232	6537728	738763264	72640710468
BTC_ai_ibc_var9	904	904	904	8	7232	6537728	738763264	72663664617
BTC_ai_ibc_var9	936	936	936	8	7488	7008768	820025856	80562893265
BTC_ai_ibc_var9	936	936	936	8	7488	7008768	820025856	80705147265
BTC_ai_ibc_var9	936	936	936	8	7488	7008768	820025856	80601240366
BTC_ai_ibc_var9	936	936	936	8	7488	7008768	820025856	80696993823
BTC_ai_ibc_var9	936	936	936	8	7488	7008768	820025856	80600031774
BTC_ai_ibc_var9	968	968	968	8	7744	7496192	907039232	89156803014
BTC_ai_ibc_var9	968	968	968	8	7744	7496192	907039232	89084404296
BTC_ai_ibc_var9	968	968	968	8	7744	7496192	907039232	89406608742
BTC_ai_ibc_var9	968	968	968	8	7744	7496192	907039232	89070600024
BTC_ai_ibc_var9	968	968	968	8	7744	7496192	907039232	89229786642
BTC_ai_ibc_var9	1000	1000	1000	8	8000	8000000	1000000000	98916264783
BTC_ai_ibc_var9	1000	1000	1000	8	8000	8000000	1000000000	99040975470
BTC_ai_ibc_var9	1000	1000	1000	8	8000	8000000	1000000000	98859314151
BTC_ai_ibc_var9	1000	1000	1000	8	8000	8000000	1000000000	99013886226
BTC_ai_ibc_var9	1000	1000	1000	8	8000	8000000	1000000000	98883995886


==> figures/data/pred/pred/var1.dat <==
BTC_ai_ibc_var1	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var1	40	40	40	8	320	12800	64000	6321600.0
BTC_ai_ibc_var1	72	72	72	8	576	41472	373248	36928224.0
BTC_ai_ibc_var1	104	104	104	8	832	86528	1124864	116423424.0
BTC_ai_ibc_var1	136	136	136	8	1088	147968	2515456	249030144.0
BTC_ai_ibc_var1	168	168	168	8	1344	225792	4741632	469421568.0
BTC_ai_ibc_var1	200	200	200	8	1600	320000	8000000	792000000.0
BTC_ai_ibc_var1	232	232	232	8	1856	430592	12487168	1236229632.0
BTC_ai_ibc_var1	264	264	264	8	2112	557568	18399744	1821574656.0
BTC_ai_ibc_var1	296	296	296	8	2368	700928	25934336	3034317312.0
BTC_ai_ibc_var1	328	328	328	8	2624	860672	35287552	22548745728.0
BTC_ai_ibc_var1	360	360	360	8	2880	1036800	46656000	22254912000.0
BTC_ai_ibc_var1	392	392	392	8	3136	1229312	60236288	42828000768.0
BTC_ai_ibc_var1	424	424	424	8	3392	1438208	76225024	63114319872.0
BTC_ai_ibc_var1	456	456	456	8	3648	1663488	94818816	67416178176.0
BTC_ai_ibc_var1	488	488	488	8	3904	1905152	116214272	81582418944.0
BTC_ai_ibc_var1	520	520	520	8	4160	2163200	140608000	87317568000.0
BTC_ai_ibc_var1	552	552	552	8	4416	2437632	168196608	1.0596386304e+11
BTC_ai_ibc_var1	584	584	584	8	4672	2728448	199176704	1.12933191168e+11
BTC_ai_ibc_var1	616	616	616	8	4928	3035648	233744896	1.64088916992e+11
BTC_ai_ibc_var1	648	648	648	8	5184	3359232	272097792	1.53055008e+11
BTC_ai_ibc_var1	680	680	680	8	5440	3699200	314432000	2.0516688e+11
BTC_ai_ibc_var1	712	712	712	8	5696	4055552	360944128	1.93285580544e+11
BTC_ai_ibc_var1	744	744	744	8	5952	4428288	411830784	3.28023219456e+11
BTC_ai_ibc_var1	776	776	776	8	6208	4817408	467288576	2.92289004288e+11
BTC_ai_ibc_var1	808	808	808	8	6464	5222912	527514112	2.8485762048e+11
BTC_ai_ibc_var1	840	840	840	8	6720	5644800	592704000	3.33396e+11
BTC_ai_ibc_var1	872	872	872	8	6976	6083072	663054848	3.96838326528e+11
BTC_ai_ibc_var1	904	904	904	8	7232	6537728	738763264	4.55447552256e+11
BTC_ai_ibc_var1	936	936	936	8	7488	7008768	820025856	5.05545940224e+11
BTC_ai_ibc_var1	968	968	968	8	7744	7496192	907039232	4.61229449472e+11
BTC_ai_ibc_var1	1000	1000	1000	8	8000	8000000	1000000000	7.515e+11


==> figures/data/pred/pred/var10.dat <==
BTC_ai_ibc_var10	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var10	40	40	40	8	320	12800	64000	2995200.0
BTC_ai_ibc_var10	72	72	72	8	576	41472	373248	19408896.0
BTC_ai_ibc_var10	104	104	104	8	832	86528	1124864	49596768.0
BTC_ai_ibc_var10	136	136	136	8	1088	147968	2515456	96632352.0
BTC_ai_ibc_var10	168	168	168	8	1344	225792	4741632	183018528.0
BTC_ai_ibc_var10	200	200	200	8	1600	320000	8000000	387000000.0
BTC_ai_ibc_var10	232	232	232	8	1856	430592	12487168	585416736.0
BTC_ai_ibc_var10	264	264	264	8	2112	557568	18399744	1027458432.0
BTC_ai_ibc_var10	296	296	296	8	2368	700928	25934336	2216202912.0
BTC_ai_ibc_var10	328	328	328	8	2624	860672	35287552	3301268832.0
BTC_ai_ibc_var10	360	360	360	8	2880	1036800	46656000	4422405600.0
BTC_ai_ibc_var10	392	392	392	8	3136	1229312	60236288	5790520512.0
BTC_ai_ibc_var10	424	424	424	8	3392	1438208	76225024	7170905088.0
BTC_ai_ibc_var10	456	456	456	8	3648	1663488	94818816	8966928096.0
BTC_ai_ibc_var10	488	488	488	8	3904	1905152	116214272	12254294880.0
BTC_ai_ibc_var10	520	520	520	8	4160	2163200	140608000	15121173600.0
BTC_ai_ibc_var10	552	552	552	8	4416	2437632	168196608	16203092256.0
BTC_ai_ibc_var10	584	584	584	8	4672	2728448	199176704	19018646784.0
BTC_ai_ibc_var10	616	616	616	8	4928	3035648	233744896	22572129888.0
BTC_ai_ibc_var10	648	648	648	8	5184	3359232	272097792	26285780448.0
BTC_ai_ibc_var10	680	680	680	8	5440	3699200	314432000	30117499200.0
BTC_ai_ibc_var10	712	712	712	8	5696	4055552	360944128	34218720000.0
BTC_ai_ibc_var10	744	744	744	8	5952	4428288	411830784	38878154496.0
BTC_ai_ibc_var10	776	776	776	8	6208	4817408	467288576	46608422400.0
BTC_ai_ibc_var10	808	808	808	8	6464	5222912	527514112	51824344320.0
BTC_ai_ibc_var10	840	840	840	8	6720	5644800	592704000	59357188800.0
BTC_ai_ibc_var10	872	872	872	8	6976	6083072	663054848	82497862080.0
BTC_ai_ibc_var10	904	904	904	8	7232	6537728	738763264	1.11085396704e+11
BTC_ai_ibc_var10	936	936	936	8	7488	7008768	820025856	1.3102672752e+11
BTC_ai_ibc_var10	968	968	968	8	7744	7496192	907039232	1.51797888e+11
BTC_ai_ibc_var10	1000	1000	1000	8	8000	8000000	1000000000	1.794285e+11


==> figures/data/pred/pred/var11.dat <==
BTC_ai_ibc_var11	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var11	40	40	40	8	320	12800	64000	8471520.0
BTC_ai_ibc_var11	72	72	72	8	576	41472	373248	45370368.0
BTC_ai_ibc_var11	104	104	104	8	832	86528	1124864	922821120.0
BTC_ai_ibc_var11	136	136	136	8	1088	147968	2515456	2177349120.0
BTC_ai_ibc_var11	168	168	168	8	1344	225792	4741632	3974842368.0
BTC_ai_ibc_var11	200	200	200	8	1600	320000	8000000	7761600000.0
BTC_ai_ibc_var11	232	232	232	8	1856	430592	12487168	14487913728.0
BTC_ai_ibc_var11	264	264	264	8	2112	557568	18399744	23008043520.0
BTC_ai_ibc_var11	296	296	296	8	2368	700928	25934336	33487886592.0
BTC_ai_ibc_var11	328	328	328	8	2624	860672	35287552	45686191104.0
BTC_ai_ibc_var11	360	360	360	8	2880	1036800	46656000	59826988800.0
BTC_ai_ibc_var11	392	392	392	8	3136	1229312	60236288	78497717760.0
BTC_ai_ibc_var11	424	424	424	8	3392	1438208	76225024	97486771968.0
BTC_ai_ibc_var11	456	456	456	8	3648	1663488	94818816	1.22600729088e+11
BTC_ai_ibc_var11	488	488	488	8	3904	1905152	116214272	1.51248112128e+11
BTC_ai_ibc_var11	520	520	520	8	4160	2163200	140608000	1.779740352e+11
BTC_ai_ibc_var11	552	552	552	8	4416	2437632	168196608	2.17423367424e+11
BTC_ai_ibc_var11	584	584	584	8	4672	2728448	199176704	2.5452327168e+11
BTC_ai_ibc_var11	616	616	616	8	4928	3035648	233744896	2.9868499584e+11
BTC_ai_ibc_var11	648	648	648	8	5184	3359232	272097792	3.51580580352e+11
BTC_ai_ibc_var11	680	680	680	8	5440	3699200	314432000	3.975326784e+11
BTC_ai_ibc_var11	712	712	712	8	5696	4055552	360944128	4.6564834176e+11
BTC_ai_ibc_var11	744	744	744	8	5952	4428288	411830784	5.29946509824e+11
BTC_ai_ibc_var11	776	776	776	8	6208	4817408	467288576	5.88176612352e+11
BTC_ai_ibc_var11	808	808	808	8	6464	5222912	527514112	6.75878761728e+11
BTC_ai_ibc_var11	840	840	840	8	6720	5644800	592704000	7.595586432e+11
BTC_ai_ibc_var11	872	872	872	8	6976	6083072	663054848	8.38925584128e+11
BTC_ai_ibc_var11	904	904	904	8	7232	6537728	738763264	9.48522998016e+11
BTC_ai_ibc_var11	936	936	936	8	7488	7008768	820025856	1.04357752013e+12
BTC_ai_ibc_var11	968	968	968	8	7744	7496192	907039232	1.15629511219e+12
BTC_ai_ibc_var11	1000	1000	1000	8	8000	8000000	1000000000	1.294776e+12


==> figures/data/pred/pred/var12.dat <==
BTC_ai_ibc_var12	8	8	8	8	64	512	512	50760.0
BTC_ai_ibc_var12	40	40	40	8	320	12800	64000	3304800.0
BTC_ai_ibc_var12	72	72	72	8	576	41472	373248	20712672.0
BTC_ai_ibc_var12	104	104	104	8	832	86528	1124864	157940640.0
BTC_ai_ibc_var12	136	136	136	8	1088	147968	2515456	341417664.0
BTC_ai_ibc_var12	168	168	168	8	1344	225792	4741632	657266400.0
BTC_ai_ibc_var12	200	200	200	8	1600	320000	8000000	1177560000.0
BTC_ai_ibc_var12	232	232	232	8	1856	430592	12487168	1802511936.0
BTC_ai_ibc_var12	264	264	264	8	2112	557568	18399744	2731734720.0
BTC_ai_ibc_var12	296	296	296	8	2368	700928	25934336	4653986688.0
BTC_ai_ibc_var12	328	328	328	8	2624	860672	35287552	6576394752.0
BTC_ai_ibc_var12	360	360	360	8	2880	1036800	46656000	8594618400.0
BTC_ai_ibc_var12	392	392	392	8	3136	1229312	60236288	11386732896.0
BTC_ai_ibc_var12	424	424	424	8	3392	1438208	76225024	13907381472.0
BTC_ai_ibc_var12	456	456	456	8	3648	1663488	94818816	17477228736.0
BTC_ai_ibc_var12	488	488	488	8	3904	1905152	116214272	21929133024.0
BTC_ai_ibc_var12	520	520	520	8	4160	2163200	140608000	28294250400.0
BTC_ai_ibc_var12	552	552	552	8	4416	2437632	168196608	31196814336.0
BTC_ai_ibc_var12	584	584	584	8	4672	2728448	199176704	36643738752.0
BTC_ai_ibc_var12	616	616	616	8	4928	3035648	233744896	42763932288.0
BTC_ai_ibc_var12	648	648	648	8	5184	3359232	272097792	50748127776.0
BTC_ai_ibc_var12	680	680	680	8	5440	3699200	314432000	56901556800.0
BTC_ai_ibc_var12	712	712	712	8	5696	4055552	360944128	65950879680.0
BTC_ai_ibc_var12	744	744	744	8	5952	4428288	411830784	75123415008.0
BTC_ai_ibc_var12	776	776	776	8	6208	4817408	467288576	85006175040.0
BTC_ai_ibc_var12	808	808	808	8	6464	5222912	527514112	97411552416.0
BTC_ai_ibc_var12	840	840	840	8	6720	5644800	592704000	1.07496396e+11
BTC_ai_ibc_var12	872	872	872	8	6976	6083072	663054848	1.19168521056e+11
BTC_ai_ibc_var12	904	904	904	8	7232	6537728	738763264	1.3632388704e+11
BTC_ai_ibc_var12	936	936	936	8	7488	7008768	820025856	1.47750524064e+11
BTC_ai_ibc_var12	968	968	968	8	7744	7496192	907039232	1.63524274848e+11
BTC_ai_ibc_var12	1000	1000	1000	8	8000	8000000	1000000000	1.88271e+11


==> figures/data/pred/pred/var13.dat <==
BTC_ai_ibc_var13	8	8	8	8	64	512	512	50724.0
BTC_ai_ibc_var13	40	40	40	8	320	12800	64000	5572800.0
BTC_ai_ibc_var13	72	72	72	8	576	41472	373248	40987296.0
BTC_ai_ibc_var13	104	104	104	8	832	86528	1124864	242824608.0
BTC_ai_ibc_var13	136	136	136	8	1088	147968	2515456	583206624.0
BTC_ai_ibc_var13	168	168	168	8	1344	225792	4741632	1080965088.0
BTC_ai_ibc_var13	200	200	200	8	1600	320000	8000000	1911780000.0
BTC_ai_ibc_var13	232	232	232	8	1856	430592	12487168	3080885760.0
BTC_ai_ibc_var13	264	264	264	8	2112	557568	18399744	4595963328.0
BTC_ai_ibc_var13	296	296	296	8	2368	700928	25934336	6461723808.0
BTC_ai_ibc_var13	328	328	328	8	2624	860672	35287552	8912312352.0
BTC_ai_ibc_var13	360	360	360	8	2880	1036800	46656000	11542111200.0
BTC_ai_ibc_var13	392	392	392	8	3136	1229312	60236288	15208587072.0
BTC_ai_ibc_var13	424	424	424	8	3392	1438208	76225024	19220840928.0
BTC_ai_ibc_var13	456	456	456	8	3648	1663488	94818816	24728061024.0
BTC_ai_ibc_var13	488	488	488	8	3904	1905152	116214272	30671637408.0
BTC_ai_ibc_var13	520	520	520	8	4160	2163200	140608000	36828885600.0
BTC_ai_ibc_var13	552	552	552	8	4416	2437632	168196608	44561588832.0
BTC_ai_ibc_var13	584	584	584	8	4672	2728448	199176704	53338771008.0
BTC_ai_ibc_var13	616	616	616	8	4928	3035648	233744896	62387119872.0
BTC_ai_ibc_var13	648	648	648	8	5184	3359232	272097792	76756141728.0
BTC_ai_ibc_var13	680	680	680	8	5440	3699200	314432000	84898720800.0
BTC_ai_ibc_var13	712	712	712	8	5696	4055552	360944128	96754571424.0
BTC_ai_ibc_var13	744	744	744	8	5952	4428288	411830784	1.11744803232e+11
BTC_ai_ibc_var13	776	776	776	8	6208	4817408	467288576	1.29289595904e+11
BTC_ai_ibc_var13	808	808	808	8	6464	5222912	527514112	1.46697561504e+11
BTC_ai_ibc_var13	840	840	840	8	6720	5644800	592704000	1.670440968e+11
BTC_ai_ibc_var13	872	872	872	8	6976	6083072	663054848	1.88745938208e+11
BTC_ai_ibc_var13	904	904	904	8	7232	6537728	738763264	2.09869649568e+11
BTC_ai_ibc_var13	936	936	936	8	7488	7008768	820025856	2.33675829504e+11
BTC_ai_ibc_var13	968	968	968	8	7744	7496192	907039232	2.62024237728e+11
BTC_ai_ibc_var13	1000	1000	1000	8	8000	8000000	1000000000	3.013785e+11


==> figures/data/pred/pred/var14.dat <==
BTC_ai_ibc_var14	8	8	8	8	64	512	512	52704.0
BTC_ai_ibc_var14	40	40	40	8	320	12800	64000	7783200.0
BTC_ai_ibc_var14	72	72	72	8	576	41472	373248	42731712.0
BTC_ai_ibc_var14	104	104	104	8	832	86528	1124864	114087168.0
BTC_ai_ibc_var14	136	136	136	8	1088	147968	2515456	265010688.0
BTC_ai_ibc_var14	168	168	168	8	1344	225792	4741632	468405504.0
BTC_ai_ibc_var14	200	200	200	8	1600	320000	8000000	925920000.0
BTC_ai_ibc_var14	232	232	232	8	1856	430592	12487168	22135873536.0
BTC_ai_ibc_var14	264	264	264	8	2112	557568	18399744	44801703936.0
BTC_ai_ibc_var14	296	296	296	8	2368	700928	25934336	66209308416.0
BTC_ai_ibc_var14	328	328	328	8	2624	860672	35287552	87770469888.0
BTC_ai_ibc_var14	360	360	360	8	2880	1036800	46656000	1.182916224e+11
BTC_ai_ibc_var14	392	392	392	8	3136	1229312	60236288	1.52608635648e+11
BTC_ai_ibc_var14	424	424	424	8	3392	1438208	76225024	1.92818389248e+11
BTC_ai_ibc_var14	456	456	456	8	3648	1663488	94818816	2.38726331136e+11
BTC_ai_ibc_var14	488	488	488	8	3904	1905152	116214272	2.95063273728e+11
BTC_ai_ibc_var14	520	520	520	8	4160	2163200	140608000	3.60610848e+11
BTC_ai_ibc_var14	552	552	552	8	4416	2437632	168196608	4.28725840896e+11
BTC_ai_ibc_var14	584	584	584	8	4672	2728448	199176704	5.0573147904e+11
BTC_ai_ibc_var14	616	616	616	8	4928	3035648	233744896	6.0058018944e+11
BTC_ai_ibc_var14	648	648	648	8	5184	3359232	272097792	6.97054076928e+11
BTC_ai_ibc_var14	680	680	680	8	5440	3699200	314432000	8.52129216e+11
BTC_ai_ibc_var14	712	712	712	8	5696	4055552	360944128	9.394179264e+11
BTC_ai_ibc_var14	744	744	744	8	5952	4428288	411830784	1.07796707712e+12
BTC_ai_ibc_var14	776	776	776	8	6208	4817408	467288576	1.23013717632e+12
BTC_ai_ibc_var14	808	808	808	8	6464	5222912	527514112	1.40344084915e+12
BTC_ai_ibc_var14	840	840	840	8	6720	5644800	592704000	1.5951950784e+12
BTC_ai_ibc_var14	872	872	872	8	6976	6083072	663054848	1.7917262761e+12
BTC_ai_ibc_var14	904	904	904	8	7232	6537728	738763264	2.01763765786e+12
BTC_ai_ibc_var14	936	936	936	8	7488	7008768	820025856	2.27282781773e+12
BTC_ai_ibc_var14	968	968	968	8	7744	7496192	907039232	2.48078228429e+12
BTC_ai_ibc_var14	1000	1000	1000	8	8000	8000000	1000000000	2.734164e+12


==> figures/data/pred/pred/var15.dat <==
BTC_ai_ibc_var15	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var15	40	40	40	8	320	12800	64000	5731200.0
BTC_ai_ibc_var15	72	72	72	8	576	41472	373248	41873760.0
BTC_ai_ibc_var15	104	104	104	8	832	86528	1124864	114379200.0
BTC_ai_ibc_var15	136	136	136	8	1088	147968	2515456	259850304.0
BTC_ai_ibc_var15	168	168	168	8	1344	225792	4741632	454180608.0
BTC_ai_ibc_var15	200	200	200	8	1600	320000	8000000	806580000.0
BTC_ai_ibc_var15	232	232	232	8	1856	430592	12487168	1213219872.0
BTC_ai_ibc_var15	264	264	264	8	2112	557568	18399744	1902491712.0
BTC_ai_ibc_var15	296	296	296	8	2368	700928	25934336	2603772288.0
BTC_ai_ibc_var15	328	328	328	8	2624	860672	35287552	3597555168.0
BTC_ai_ibc_var15	360	360	360	8	2880	1036800	46656000	4744332000.0
BTC_ai_ibc_var15	392	392	392	8	3136	1229312	60236288	6342327936.0
BTC_ai_ibc_var15	424	424	424	8	3392	1438208	76225024	8047043424.0
BTC_ai_ibc_var15	456	456	456	8	3648	1663488	94818816	10771916544.0
BTC_ai_ibc_var15	488	488	488	8	3904	1905152	116214272	12875850720.0
BTC_ai_ibc_var15	520	520	520	8	4160	2163200	140608000	15886540800.0
BTC_ai_ibc_var15	552	552	552	8	4416	2437632	168196608	19292333760.0
BTC_ai_ibc_var15	584	584	584	8	4672	2728448	199176704	23853115584.0
BTC_ai_ibc_var15	616	616	616	8	4928	3035648	233744896	27353275488.0
BTC_ai_ibc_var15	648	648	648	8	5184	3359232	272097792	31574681280.0
BTC_ai_ibc_var15	680	680	680	8	5440	3699200	314432000	37015351200.0
BTC_ai_ibc_var15	712	712	712	8	5696	4055552	360944128	42079900608.0
BTC_ai_ibc_var15	744	744	744	8	5952	4428288	411830784	49078439136.0
BTC_ai_ibc_var15	776	776	776	8	6208	4817408	467288576	57241646208.0
BTC_ai_ibc_var15	808	808	808	8	6464	5222912	527514112	64254548448.0
BTC_ai_ibc_var15	840	840	840	8	6720	5644800	592704000	77894006400.0
BTC_ai_ibc_var15	872	872	872	8	6976	6083072	663054848	86603935680.0
BTC_ai_ibc_var15	904	904	904	8	7232	6537728	738763264	95993051616.0
BTC_ai_ibc_var15	936	936	936	8	7488	7008768	820025856	1.05463998432e+11
BTC_ai_ibc_var15	968	968	968	8	7744	7496192	907039232	1.20371508576e+11
BTC_ai_ibc_var15	1000	1000	1000	8	8000	8000000	1000000000	1.42902e+11


==> figures/data/pred/pred/var16.dat <==
BTC_ai_ibc_var16	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var16	40	40	40	8	320	12800	64000	6065280.0
BTC_ai_ibc_var16	72	72	72	8	576	41472	373248	39377664.0
BTC_ai_ibc_var16	104	104	104	8	832	86528	1124864	110339424.0
BTC_ai_ibc_var16	136	136	136	8	1088	147968	2515456	251443872.0
BTC_ai_ibc_var16	168	168	168	8	1344	225792	4741632	445671072.0
BTC_ai_ibc_var16	200	200	200	8	1600	320000	8000000	806580000.0
BTC_ai_ibc_var16	232	232	232	8	1856	430592	12487168	1266021216.0
BTC_ai_ibc_var16	264	264	264	8	2112	557568	18399744	1886810112.0
BTC_ai_ibc_var16	296	296	296	8	2368	700928	25934336	2603772288.0
BTC_ai_ibc_var16	328	328	328	8	2624	860672	35287552	3592713888.0
BTC_ai_ibc_var16	360	360	360	8	2880	1036800	46656000	4804401600.0
BTC_ai_ibc_var16	392	392	392	8	3136	1229312	60236288	6341636448.0
BTC_ai_ibc_var16	424	424	424	8	3392	1438208	76225024	8041380480.0
BTC_ai_ibc_var16	456	456	456	8	3648	1663488	94818816	10552959936.0
BTC_ai_ibc_var16	488	488	488	8	3904	1905152	116214272	13096610208.0
BTC_ai_ibc_var16	520	520	520	8	4160	2163200	140608000	16393946400.0
BTC_ai_ibc_var16	552	552	552	8	4416	2437632	168196608	19574794368.0
BTC_ai_ibc_var16	584	584	584	8	4672	2728448	199176704	23495518368.0
BTC_ai_ibc_var16	616	616	616	8	4928	3035648	233744896	27546228864.0
BTC_ai_ibc_var16	648	648	648	8	5184	3359232	272097792	32060300256.0
BTC_ai_ibc_var16	680	680	680	8	5440	3699200	314432000	37847671200.0
BTC_ai_ibc_var16	712	712	712	8	5696	4055552	360944128	42709525056.0
BTC_ai_ibc_var16	744	744	744	8	5952	4428288	411830784	51980351616.0
BTC_ai_ibc_var16	776	776	776	8	6208	4817408	467288576	57751087104.0
BTC_ai_ibc_var16	808	808	808	8	6464	5222912	527514112	69284212704.0
BTC_ai_ibc_var16	840	840	840	8	6720	5644800	592704000	1.028669544e+11
BTC_ai_ibc_var16	872	872	872	8	6976	6083072	663054848	1.48130026848e+11
BTC_ai_ibc_var16	904	904	904	8	7232	6537728	738763264	1.84815032832e+11
BTC_ai_ibc_var16	936	936	936	8	7488	7008768	820025856	2.1795735312e+11
BTC_ai_ibc_var16	968	968	968	8	7744	7496192	907039232	2.52313389504e+11
BTC_ai_ibc_var16	1000	1000	1000	8	8000	8000000	1000000000	2.91663e+11


==> figures/data/pred/pred/var17.dat <==
BTC_ai_ibc_var17	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var17	40	40	40	8	320	12800	64000	7437600.0
BTC_ai_ibc_var17	72	72	72	8	576	41472	373248	44193600.0
BTC_ai_ibc_var17	104	104	104	8	832	86528	1124864	1122960384.0
BTC_ai_ibc_var17	136	136	136	8	1088	147968	2515456	2661426432.0
BTC_ai_ibc_var17	168	168	168	8	1344	225792	4741632	5558886144.0
BTC_ai_ibc_var17	200	200	200	8	1600	320000	8000000	12245760000.0
BTC_ai_ibc_var17	232	232	232	8	1856	430592	12487168	25117938432.0
BTC_ai_ibc_var17	264	264	264	8	2112	557568	18399744	42430646016.0
BTC_ai_ibc_var17	296	296	296	8	2368	700928	25934336	62171963136.0
BTC_ai_ibc_var17	328	328	328	8	2624	860672	35287552	87185643264.0
BTC_ai_ibc_var17	360	360	360	8	2880	1036800	46656000	1.164907008e+11
BTC_ai_ibc_var17	392	392	392	8	3136	1229312	60236288	1.50390342144e+11
BTC_ai_ibc_var17	424	424	424	8	3392	1438208	76225024	1.9176346368e+11
BTC_ai_ibc_var17	456	456	456	8	3648	1663488	94818816	2.38584102912e+11
BTC_ai_ibc_var17	488	488	488	8	3904	1905152	116214272	2.92757087232e+11
BTC_ai_ibc_var17	520	520	520	8	4160	2163200	140608000	3.540109248e+11
BTC_ai_ibc_var17	552	552	552	8	4416	2437632	168196608	4.28769718272e+11
BTC_ai_ibc_var17	584	584	584	8	4672	2728448	199176704	5.13000064512e+11
BTC_ai_ibc_var17	616	616	616	8	4928	3035648	233744896	6.03612801792e+11
BTC_ai_ibc_var17	648	648	648	8	5184	3359232	272097792	7.0994848896e+11
BTC_ai_ibc_var17	680	680	680	8	5440	3699200	314432000	8.12926944e+11
BTC_ai_ibc_var17	712	712	712	8	5696	4055552	360944128	9.34380930816e+11
BTC_ai_ibc_var17	744	744	744	8	5952	4428288	411830784	1.06931863066e+12
BTC_ai_ibc_var17	776	776	776	8	6208	4817408	467288576	1.2142252777e+12
BTC_ai_ibc_var17	808	808	808	8	6464	5222912	527514112	1.37347439155e+12
BTC_ai_ibc_var17	840	840	840	8	6720	5644800	592704000	1.5331643712e+12
BTC_ai_ibc_var17	872	872	872	8	6976	6083072	663054848	1.73320104038e+12
BTC_ai_ibc_var17	904	904	904	8	7232	6537728	738763264	1.93891033728e+12
BTC_ai_ibc_var17	936	936	936	8	7488	7008768	820025856	2.17584399053e+12
BTC_ai_ibc_var17	968	968	968	8	7744	7496192	907039232	2.43321894605e+12
BTC_ai_ibc_var17	1000	1000	1000	8	8000	8000000	1000000000	2.706984e+12


==> figures/data/pred/pred/var18.dat <==
BTC_ai_ibc_var18	8	8	8	8	64	512	512	51228.0
BTC_ai_ibc_var18	40	40	40	8	320	12800	64000	5941440.0
BTC_ai_ibc_var18	72	72	72	8	576	41472	373248	39789792.0
BTC_ai_ibc_var18	104	104	104	8	832	86528	1124864	256793472.0
BTC_ai_ibc_var18	136	136	136	8	1088	147968	2515456	683334720.0
BTC_ai_ibc_var18	168	168	168	8	1344	225792	4741632	1155391776.0
BTC_ai_ibc_var18	200	200	200	8	1600	320000	8000000	1936080000.0
BTC_ai_ibc_var18	232	232	232	8	1856	430592	12487168	3046492224.0
BTC_ai_ibc_var18	264	264	264	8	2112	557568	18399744	4485564864.0
BTC_ai_ibc_var18	296	296	296	8	2368	700928	25934336	6412834080.0
BTC_ai_ibc_var18	328	328	328	8	2624	860672	35287552	8991225216.0
BTC_ai_ibc_var18	360	360	360	8	2880	1036800	46656000	11700741600.0
BTC_ai_ibc_var18	392	392	392	8	3136	1229312	60236288	15420182400.0
BTC_ai_ibc_var18	424	424	424	8	3392	1438208	76225024	19431987840.0
BTC_ai_ibc_var18	456	456	456	8	3648	1663488	94818816	24657882624.0
BTC_ai_ibc_var18	488	488	488	8	3904	1905152	116214272	30748796064.0
BTC_ai_ibc_var18	520	520	520	8	4160	2163200	140608000	37860732000.0
BTC_ai_ibc_var18	552	552	552	8	4416	2437632	168196608	46168597728.0
BTC_ai_ibc_var18	584	584	584	8	4672	2728448	199176704	54753812352.0
BTC_ai_ibc_var18	616	616	616	8	4928	3035648	233744896	65231901504.0
BTC_ai_ibc_var18	648	648	648	8	5184	3359232	272097792	76459479552.0
BTC_ai_ibc_var18	680	680	680	8	5440	3699200	314432000	87824325600.0
BTC_ai_ibc_var18	712	712	712	8	5696	4055552	360944128	1.00507224384e+11
BTC_ai_ibc_var18	744	744	744	8	5952	4428288	411830784	1.14836025024e+11
BTC_ai_ibc_var18	776	776	776	8	6208	4817408	467288576	1.29755680128e+11
BTC_ai_ibc_var18	808	808	808	8	6464	5222912	527514112	1.47282201216e+11
BTC_ai_ibc_var18	840	840	840	8	6720	5644800	592704000	1.64824632e+11
BTC_ai_ibc_var18	872	872	872	8	6976	6083072	663054848	1.85895638784e+11
BTC_ai_ibc_var18	904	904	904	8	7232	6537728	738763264	2.09031185952e+11
BTC_ai_ibc_var18	936	936	936	8	7488	7008768	820025856	2.33774390304e+11
BTC_ai_ibc_var18	968	968	968	8	7744	7496192	907039232	2.59941233376e+11
BTC_ai_ibc_var18	1000	1000	1000	8	8000	8000000	1000000000	2.92896e+11


==> figures/data/pred/pred/var19.dat <==
BTC_ai_ibc_var19	8	8	8	8	64	512	512	43812.0
BTC_ai_ibc_var19	40	40	40	8	320	12800	64000	1569600.0
BTC_ai_ibc_var19	72	72	72	8	576	41472	373248	6671808.0
BTC_ai_ibc_var19	104	104	104	8	832	86528	1124864	61180704.0
BTC_ai_ibc_var19	136	136	136	8	1088	147968	2515456	69998112.0
BTC_ai_ibc_var19	168	168	168	8	1344	225792	4741632	125102880.0
BTC_ai_ibc_var19	200	200	200	8	1600	320000	8000000	188100000.0
BTC_ai_ibc_var19	232	232	232	8	1856	430592	12487168	278539200.0
BTC_ai_ibc_var19	264	264	264	8	2112	557568	18399744	395803584.0
BTC_ai_ibc_var19	296	296	296	8	2368	700928	25934336	576425664.0
BTC_ai_ibc_var19	328	328	328	8	2624	860672	35287552	776057184.0
BTC_ai_ibc_var19	360	360	360	8	2880	1036800	46656000	1057341600.0
BTC_ai_ibc_var19	392	392	392	8	3136	1229312	60236288	1385741952.0
BTC_ai_ibc_var19	424	424	424	8	3392	1438208	76225024	1751467680.0
BTC_ai_ibc_var19	456	456	456	8	3648	1663488	94818816	2216701728.0
BTC_ai_ibc_var19	488	488	488	8	3904	1905152	116214272	2704839552.0
BTC_ai_ibc_var19	520	520	520	8	4160	2163200	140608000	3286576800.0
BTC_ai_ibc_var19	552	552	552	8	4416	2437632	168196608	3870807264.0
BTC_ai_ibc_var19	584	584	584	8	4672	2728448	199176704	4549004928.0
BTC_ai_ibc_var19	616	616	616	8	4928	3035648	233744896	5173882560.0
BTC_ai_ibc_var19	648	648	648	8	5184	3359232	272097792	6044728032.0
BTC_ai_ibc_var19	680	680	680	8	5440	3699200	314432000	6941548800.0
BTC_ai_ibc_var19	712	712	712	8	5696	4055552	360944128	7961555520.0
BTC_ai_ibc_var19	744	744	744	8	5952	4428288	411830784	8912483136.0
BTC_ai_ibc_var19	776	776	776	8	6208	4817408	467288576	9980163936.0
BTC_ai_ibc_var19	808	808	808	8	6464	5222912	527514112	11349061344.0
BTC_ai_ibc_var19	840	840	840	8	6720	5644800	592704000	12932589600.0
BTC_ai_ibc_var19	872	872	872	8	6976	6083072	663054848	14381522784.0
BTC_ai_ibc_var19	904	904	904	8	7232	6537728	738763264	16077907584.0
BTC_ai_ibc_var19	936	936	936	8	7488	7008768	820025856	17878929120.0
BTC_ai_ibc_var19	968	968	968	8	7744	7496192	907039232	19611443808.0
BTC_ai_ibc_var19	1000	1000	1000	8	8000	8000000	1000000000	21339000000.0


==> figures/data/pred/pred/var2.dat <==
BTC_ai_ibc_var2	8	8	8	8	64	512	512	46152.0
BTC_ai_ibc_var2	40	40	40	8	320	12800	64000	5760000.0
BTC_ai_ibc_var2	72	72	72	8	576	41472	373248	35271936.0
BTC_ai_ibc_var2	104	104	104	8	832	86528	1124864	111361536.0
BTC_ai_ibc_var2	136	136	136	8	1088	147968	2515456	226391040.0
BTC_ai_ibc_var2	168	168	168	8	1344	225792	4741632	469421568.0
BTC_ai_ibc_var2	200	200	200	8	1600	320000	8000000	756000000.0
BTC_ai_ibc_var2	232	232	232	8	1856	430592	12487168	1123845120.0
BTC_ai_ibc_var2	264	264	264	8	2112	557568	18399744	1738775808.0
BTC_ai_ibc_var2	296	296	296	8	2368	700928	25934336	2567499264.0
BTC_ai_ibc_var2	328	328	328	8	2624	860672	35287552	3493467648.0
BTC_ai_ibc_var2	360	360	360	8	2880	1036800	46656000	4618944000.0
BTC_ai_ibc_var2	392	392	392	8	3136	1229312	60236288	5963392512.0
BTC_ai_ibc_var2	424	424	424	8	3392	1438208	76225024	7546277376.0
BTC_ai_ibc_var2	456	456	456	8	3648	1663488	94818816	9387062784.0
BTC_ai_ibc_var2	488	488	488	8	3904	1905152	116214272	12028177152.0
BTC_ai_ibc_var2	520	520	520	8	4160	2163200	140608000	15818400000.0
BTC_ai_ibc_var2	552	552	552	8	4416	2437632	168196608	45413084160.0
BTC_ai_ibc_var2	584	584	584	8	4672	2728448	199176704	24199969536.0
BTC_ai_ibc_var2	616	616	616	8	4928	3035648	233744896	1.11496315392e+11
BTC_ai_ibc_var2	648	648	648	8	5184	3359232	272097792	33059881728.0
BTC_ai_ibc_var2	680	680	680	8	5440	3699200	314432000	83481696000.0
BTC_ai_ibc_var2	712	712	712	8	5696	4055552	360944128	35733468672.0
BTC_ai_ibc_var2	744	744	744	8	5952	4428288	411830784	42624486144.0
BTC_ai_ibc_var2	776	776	776	8	6208	4817408	467288576	48364367616.0
BTC_ai_ibc_var2	808	808	808	8	6464	5222912	527514112	52223897088.0
BTC_ai_ibc_var2	840	840	840	8	6720	5644800	592704000	1.54695744e+11
BTC_ai_ibc_var2	872	872	872	8	6976	6083072	663054848	2.62569719808e+11
BTC_ai_ibc_var2	904	904	904	8	7232	6537728	738763264	3.39092338176e+11
BTC_ai_ibc_var2	936	936	936	8	7488	7008768	820025856	84872676096.0
BTC_ai_ibc_var2	968	968	968	8	7744	7496192	907039232	2.6530897536e+11
BTC_ai_ibc_var2	1000	1000	1000	8	8000	8000000	1000000000	2.52e+11


==> figures/data/pred/pred/var20.dat <==
BTC_ai_ibc_var20	8	8	8	8	64	512	512	46656.0
BTC_ai_ibc_var20	40	40	40	8	320	12800	64000	1614240.0
BTC_ai_ibc_var20	72	72	72	8	576	41472	373248	9141984.0
BTC_ai_ibc_var20	104	104	104	8	832	86528	1124864	80211456.0
BTC_ai_ibc_var20	136	136	136	8	1088	147968	2515456	139163904.0
BTC_ai_ibc_var20	168	168	168	8	1344	225792	4741632	226582272.0
BTC_ai_ibc_var20	200	200	200	8	1600	320000	8000000	358560000.0
BTC_ai_ibc_var20	232	232	232	8	1856	430592	12487168	472790016.0
BTC_ai_ibc_var20	264	264	264	8	2112	557568	18399744	669917952.0
BTC_ai_ibc_var20	296	296	296	8	2368	700928	25934336	943098624.0
BTC_ai_ibc_var20	328	328	328	8	2624	860672	35287552	1076700672.0
BTC_ai_ibc_var20	360	360	360	8	2880	1036800	46656000	1381017600.0
BTC_ai_ibc_var20	392	392	392	8	3136	1229312	60236288	1731485952.0
BTC_ai_ibc_var20	424	424	424	8	3392	1438208	76225024	2025715968.0
BTC_ai_ibc_var20	456	456	456	8	3648	1663488	94818816	2470279680.0
BTC_ai_ibc_var20	488	488	488	8	3904	1905152	116214272	2589101568.0
BTC_ai_ibc_var20	520	520	520	8	4160	2163200	140608000	3562790400.0
BTC_ai_ibc_var20	552	552	552	8	4416	2437632	168196608	4124473344.0
BTC_ai_ibc_var20	584	584	584	8	4672	2728448	199176704	4800704256.0
BTC_ai_ibc_var20	616	616	616	8	4928	3035648	233744896	6556999680.0
BTC_ai_ibc_var20	648	648	648	8	5184	3359232	272097792	8132700672.0
BTC_ai_ibc_var20	680	680	680	8	5440	3699200	314432000	10670342400.0
BTC_ai_ibc_var20	712	712	712	8	5696	4055552	360944128	14782487040.0
BTC_ai_ibc_var20	744	744	744	8	5952	4428288	411830784	16380237312.0
BTC_ai_ibc_var20	776	776	776	8	6208	4817408	467288576	20897915904.0
BTC_ai_ibc_var20	808	808	808	8	6464	5222912	527514112	26064942336.0
BTC_ai_ibc_var20	840	840	840	8	6720	5644800	592704000	31243968000.0
BTC_ai_ibc_var20	872	872	872	8	6976	6083072	663054848	39527801856.0
BTC_ai_ibc_var20	904	904	904	8	7232	6537728	738763264	44335602432.0
BTC_ai_ibc_var20	936	936	936	8	7488	7008768	820025856	52355496960.0
BTC_ai_ibc_var20	968	968	968	8	7744	7496192	907039232	61056483840.0
BTC_ai_ibc_var20	1000	1000	1000	8	8000	8000000	1000000000	75384000000.0


==> figures/data/pred/pred/var21.dat <==
BTC_ai_ibc_var21	8	8	8	8	64	512	512	42048.0
BTC_ai_ibc_var21	40	40	40	8	320	12800	64000	1512000.0
BTC_ai_ibc_var21	72	72	72	8	576	41472	373248	6391872.0
BTC_ai_ibc_var21	104	104	104	8	832	86528	1124864	40641120.0
BTC_ai_ibc_var21	136	136	136	8	1088	147968	2515456	86228352.0
BTC_ai_ibc_var21	168	168	168	8	1344	225792	4741632	142884000.0
BTC_ai_ibc_var21	200	200	200	8	1600	320000	8000000	228780000.0
BTC_ai_ibc_var21	232	232	232	8	1856	430592	12487168	327465216.0
BTC_ai_ibc_var21	264	264	264	8	2112	557568	18399744	474211584.0
BTC_ai_ibc_var21	296	296	296	8	2368	700928	25934336	633200832.0
BTC_ai_ibc_var21	328	328	328	8	2624	860672	35287552	859811328.0
BTC_ai_ibc_var21	360	360	360	8	2880	1036800	46656000	1181563200.0
BTC_ai_ibc_var21	392	392	392	8	3136	1229312	60236288	1261965600.0
BTC_ai_ibc_var21	424	424	424	8	3392	1438208	76225024	1840456800.0
BTC_ai_ibc_var21	456	456	456	8	3648	1663488	94818816	2410394112.0
BTC_ai_ibc_var21	488	488	488	8	3904	1905152	116214272	2799144576.0
BTC_ai_ibc_var21	520	520	520	8	4160	2163200	140608000	3404606400.0
BTC_ai_ibc_var21	552	552	552	8	4416	2437632	168196608	4090194144.0
BTC_ai_ibc_var21	584	584	584	8	4672	2728448	199176704	4763870208.0
BTC_ai_ibc_var21	616	616	616	8	4928	3035648	233744896	5465873952.0
BTC_ai_ibc_var21	648	648	648	8	5184	3359232	272097792	6375402432.0
BTC_ai_ibc_var21	680	680	680	8	5440	3699200	314432000	7307769600.0
BTC_ai_ibc_var21	712	712	712	8	5696	4055552	360944128	8077899168.0
BTC_ai_ibc_var21	744	744	744	8	5952	4428288	411830784	8882592192.0
BTC_ai_ibc_var21	776	776	776	8	6208	4817408	467288576	10787681952.0
BTC_ai_ibc_var21	808	808	808	8	6464	5222912	527514112	12018899808.0
BTC_ai_ibc_var21	840	840	840	8	6720	5644800	592704000	13348540800.0
BTC_ai_ibc_var21	872	872	872	8	6976	6083072	663054848	14915312352.0
BTC_ai_ibc_var21	904	904	904	8	7232	6537728	738763264	16210296576.0
BTC_ai_ibc_var21	936	936	936	8	7488	7008768	820025856	18482121216.0
BTC_ai_ibc_var21	968	968	968	8	7744	7496192	907039232	19818057600.0
BTC_ai_ibc_var21	1000	1000	1000	8	8000	8000000	1000000000	22140000000.0


==> figures/data/pred/pred/var22.dat <==
BTC_ai_ibc_var22	8	8	8	8	64	512	512	41976.0
BTC_ai_ibc_var22	40	40	40	8	320	12800	64000	1609920.0
BTC_ai_ibc_var22	72	72	72	8	576	41472	373248	7117632.0
BTC_ai_ibc_var22	104	104	104	8	832	86528	1124864	79432704.0
BTC_ai_ibc_var22	136	136	136	8	1088	147968	2515456	103207680.0
BTC_ai_ibc_var22	168	168	168	8	1344	225792	4741632	149361408.0
BTC_ai_ibc_var22	200	200	200	8	1600	320000	8000000	243360000.0
BTC_ai_ibc_var22	232	232	232	8	1856	430592	12487168	461164032.0
BTC_ai_ibc_var22	264	264	264	8	2112	557568	18399744	529410816.0
BTC_ai_ibc_var22	296	296	296	8	2368	700928	25934336	605601792.0
BTC_ai_ibc_var22	328	328	328	8	2624	860672	35287552	894668544.0
BTC_ai_ibc_var22	360	360	360	8	2880	1036800	46656000	1045094400.0
BTC_ai_ibc_var22	392	392	392	8	3136	1229312	60236288	1366380288.0
BTC_ai_ibc_var22	424	424	424	8	3392	1438208	76225024	1702119168.0
BTC_ai_ibc_var22	456	456	456	8	3648	1663488	94818816	2395422720.0
BTC_ai_ibc_var22	488	488	488	8	3904	1905152	116214272	2503369728.0
BTC_ai_ibc_var22	520	520	520	8	4160	2163200	140608000	2968992000.0
BTC_ai_ibc_var22	552	552	552	8	4416	2437632	168196608	4256105472.0
BTC_ai_ibc_var22	584	584	584	8	4672	2728448	199176704	4383251712.0
BTC_ai_ibc_var22	616	616	616	8	4928	3035648	233744896	5614430976.0
BTC_ai_ibc_var22	648	648	648	8	5184	3359232	272097792	7331523840.0
BTC_ai_ibc_var22	680	680	680	8	5440	3699200	314432000	10004486400.0
BTC_ai_ibc_var22	712	712	712	8	5696	4055552	360944128	12665488896.0
BTC_ai_ibc_var22	744	744	744	8	5952	4428288	411830784	13391142912.0
BTC_ai_ibc_var22	776	776	776	8	6208	4817408	467288576	18665047296.0
BTC_ai_ibc_var22	808	808	808	8	6464	5222912	527514112	21270309120.0
BTC_ai_ibc_var22	840	840	840	8	6720	5644800	592704000	27281318400.0
BTC_ai_ibc_var22	872	872	872	8	6976	6083072	663054848	33834046464.0
BTC_ai_ibc_var22	904	904	904	8	7232	6537728	738763264	40363932672.0
BTC_ai_ibc_var22	936	936	936	8	7488	7008768	820025856	47246105088.0
BTC_ai_ibc_var22	968	968	968	8	7744	7496192	907039232	54242445312.0
BTC_ai_ibc_var22	1000	1000	1000	8	8000	8000000	1000000000	62604000000.0


==> figures/data/pred/pred/var23.dat <==
BTC_ai_ibc_var23	8	8	8	8	64	512	512	41544.0
BTC_ai_ibc_var23	40	40	40	8	320	12800	64000	2062080.0
BTC_ai_ibc_var23	72	72	72	8	576	41472	373248	8597664.0
BTC_ai_ibc_var23	104	104	104	8	832	86528	1124864	159254784.0
BTC_ai_ibc_var23	136	136	136	8	1088	147968	2515456	395518464.0
BTC_ai_ibc_var23	168	168	168	8	1344	225792	4741632	649264896.0
BTC_ai_ibc_var23	200	200	200	8	1600	320000	8000000	996480000.0
BTC_ai_ibc_var23	232	232	232	8	1856	430592	12487168	1309860864.0
BTC_ai_ibc_var23	264	264	264	8	2112	557568	18399744	1977136128.0
BTC_ai_ibc_var23	296	296	296	8	2368	700928	25934336	2715745536.0
BTC_ai_ibc_var23	328	328	328	8	2624	860672	35287552	3842039808.0
BTC_ai_ibc_var23	360	360	360	8	2880	1036800	46656000	4665600000.0
BTC_ai_ibc_var23	392	392	392	8	3136	1229312	60236288	6107222016.0
BTC_ai_ibc_var23	424	424	424	8	3392	1438208	76225024	7170905088.0
BTC_ai_ibc_var23	456	456	456	8	3648	1663488	94818816	9169977600.0
BTC_ai_ibc_var23	488	488	488	8	3904	1905152	116214272	10845077760.0
BTC_ai_ibc_var23	520	520	520	8	4160	2163200	140608000	12557376000.0
BTC_ai_ibc_var23	552	552	552	8	4416	2437632	168196608	15148664064.0
BTC_ai_ibc_var23	584	584	584	8	4672	2728448	199176704	18036405504.0
BTC_ai_ibc_var23	616	616	616	8	4928	3035648	233744896	20558926080.0
BTC_ai_ibc_var23	648	648	648	8	5184	3359232	272097792	23264361216.0
BTC_ai_ibc_var23	680	680	680	8	5440	3699200	314432000	26434483200.0
BTC_ai_ibc_var23	712	712	712	8	5696	4055552	360944128	30258473472.0
BTC_ai_ibc_var23	744	744	744	8	5952	4428288	411830784	33637275648.0
BTC_ai_ibc_var23	776	776	776	8	6208	4817408	467288576	39823103232.0
BTC_ai_ibc_var23	808	808	808	8	6464	5222912	527514112	43010680320.0
BTC_ai_ibc_var23	840	840	840	8	6720	5644800	592704000	48974284800.0
BTC_ai_ibc_var23	872	872	872	8	6976	6083072	663054848	55568862720.0
BTC_ai_ibc_var23	904	904	904	8	7232	6537728	738763264	59810404608.0
BTC_ai_ibc_var23	936	936	936	8	7488	7008768	820025856	68661395712.0
BTC_ai_ibc_var23	968	968	968	8	7744	7496192	907039232	73605109248.0
BTC_ai_ibc_var23	1000	1000	1000	8	8000	8000000	1000000000	78948000000.0


==> figures/data/pred/pred/var24.dat <==
BTC_ai_ibc_var24	8	8	8	8	64	512	512	46080.0
BTC_ai_ibc_var24	40	40	40	8	320	12800	64000	1728000.0
BTC_ai_ibc_var24	72	72	72	8	576	41472	373248	7278336.0
BTC_ai_ibc_var24	104	104	104	8	832	86528	1124864	82547712.0
BTC_ai_ibc_var24	136	136	136	8	1088	147968	2515456	179115264.0
BTC_ai_ibc_var24	168	168	168	8	1344	225792	4741632	329204736.0
BTC_ai_ibc_var24	200	200	200	8	1600	320000	8000000	586080000.0
BTC_ai_ibc_var24	232	232	232	8	1856	430592	12487168	866135808.0
BTC_ai_ibc_var24	264	264	264	8	2112	557568	18399744	1415107584.0
BTC_ai_ibc_var24	296	296	296	8	2368	700928	25934336	1933509888.0
BTC_ai_ibc_var24	328	328	328	8	2624	860672	35287552	2629783296.0
BTC_ai_ibc_var24	360	360	360	8	2880	1036800	46656000	3807129600.0
BTC_ai_ibc_var24	392	392	392	8	3136	1229312	60236288	4458714624.0
BTC_ai_ibc_var24	424	424	424	8	3392	1438208	76225024	5857102080.0
BTC_ai_ibc_var24	456	456	456	8	3648	1663488	94818816	7163811072.0
BTC_ai_ibc_var24	488	488	488	8	3904	1905152	116214272	8504598528.0
BTC_ai_ibc_var24	520	520	520	8	4160	2163200	140608000	10201651200.0
BTC_ai_ibc_var24	552	552	552	8	4416	2437632	168196608	12219849216.0
BTC_ai_ibc_var24	584	584	584	8	4672	2728448	199176704	14795009280.0
BTC_ai_ibc_var24	616	616	616	8	4928	3035648	233744896	16652047104.0
BTC_ai_ibc_var24	648	648	648	8	5184	3359232	272097792	19742206464.0
BTC_ai_ibc_var24	680	680	680	8	5440	3699200	314432000	22522579200.0
BTC_ai_ibc_var24	712	712	712	8	5696	4055552	360944128	25349227776.0
BTC_ai_ibc_var24	744	744	744	8	5952	4428288	411830784	28814870016.0
BTC_ai_ibc_var24	776	776	776	8	6208	4817408	467288576	34251770880.0
BTC_ai_ibc_var24	808	808	808	8	6464	5222912	527514112	38756618496.0
BTC_ai_ibc_var24	840	840	840	8	6720	5644800	592704000	44046374400.0
BTC_ai_ibc_var24	872	872	872	8	6976	6083072	663054848	47575706112.0
BTC_ai_ibc_var24	904	904	904	8	7232	6537728	738763264	54102968064.0
BTC_ai_ibc_var24	936	936	936	8	7488	7008768	820025856	59483414016.0
BTC_ai_ibc_var24	968	968	968	8	7744	7496192	907039232	65205626112.0
BTC_ai_ibc_var24	1000	1000	1000	8	8000	8000000	1000000000	71064000000.0


==> figures/data/pred/pred/var25.dat <==
BTC_ai_ibc_var25	8	8	8	8	64	512	512	41152.5
BTC_ai_ibc_var25	40	40	40	8	320	12800	64000	1683000.0
BTC_ai_ibc_var25	72	72	72	8	576	41472	373248	7393356.0
BTC_ai_ibc_var25	104	104	104	8	832	86528	1124864	37623456.0
BTC_ai_ibc_var25	136	136	136	8	1088	147968	2515456	80568576.0
BTC_ai_ibc_var25	168	168	168	8	1344	225792	4741632	139708800.0
BTC_ai_ibc_var25	200	200	200	8	1600	320000	8000000	220320000.0
BTC_ai_ibc_var25	232	232	232	8	1856	430592	12487168	347326272.0
BTC_ai_ibc_var25	264	264	264	8	2112	557568	18399744	489265920.0
BTC_ai_ibc_var25	296	296	296	8	2368	700928	25934336	663559776.0
BTC_ai_ibc_var25	328	328	328	8	2624	860672	35287552	881597088.0
BTC_ai_ibc_var25	360	360	360	8	2880	1036800	46656000	1121493600.0
BTC_ai_ibc_var25	392	392	392	8	3136	1229312	60236288	1404412128.0
BTC_ai_ibc_var25	424	424	424	8	3392	1438208	76225024	1792726272.0
BTC_ai_ibc_var25	456	456	456	8	3648	1663488	94818816	2206408896.0
BTC_ai_ibc_var25	488	488	488	8	3904	1905152	116214272	2710197792.0
BTC_ai_ibc_var25	520	520	520	8	4160	2163200	140608000	3207484800.0
BTC_ai_ibc_var25	552	552	552	8	4416	2437632	168196608	3732319296.0
BTC_ai_ibc_var25	584	584	584	8	4672	2728448	199176704	4315722624.0
BTC_ai_ibc_var25	616	616	616	8	4928	3035648	233744896	5216571360.0
BTC_ai_ibc_var25	648	648	648	8	5184	3359232	272097792	6033390624.0
BTC_ai_ibc_var25	680	680	680	8	5440	3699200	314432000	7076800800.0
BTC_ai_ibc_var25	712	712	712	8	5696	4055552	360944128	8077899168.0
BTC_ai_ibc_var25	744	744	744	8	5952	4428288	411830784	9066919680.0
BTC_ai_ibc_var25	776	776	776	8	6208	4817408	467288576	10156300416.0
BTC_ai_ibc_var25	808	808	808	8	6464	5222912	527514112	11540024064.0
BTC_ai_ibc_var25	840	840	840	8	6720	5644800	592704000	13234233600.0
BTC_ai_ibc_var25	872	872	872	8	6976	6083072	663054848	14973481728.0
BTC_ai_ibc_var25	904	904	904	8	7232	6537728	738763264	16184554272.0
BTC_ai_ibc_var25	936	936	936	8	7488	7008768	820025856	18241632864.0
BTC_ai_ibc_var25	968	968	968	8	7744	7496192	907039232	20189119104.0
BTC_ai_ibc_var25	1000	1000	1000	8	8000	8000000	1000000000	22239000000.0


==> figures/data/pred/pred/var26.dat <==
BTC_ai_ibc_var26	8	8	8	8	64	512	512	40896.0
BTC_ai_ibc_var26	40	40	40	8	320	12800	64000	1771200.0
BTC_ai_ibc_var26	72	72	72	8	576	41472	373248	7045056.0
BTC_ai_ibc_var26	104	104	104	8	832	86528	1124864	26672256.0
BTC_ai_ibc_var26	136	136	136	8	1088	147968	2515456	61175520.0
BTC_ai_ibc_var26	168	168	168	8	1344	225792	4741632	110115936.0
BTC_ai_ibc_var26	200	200	200	8	1600	320000	8000000	180900000.0
BTC_ai_ibc_var26	232	232	232	8	1856	430592	12487168	277328160.0
BTC_ai_ibc_var26	264	264	264	8	2112	557568	18399744	415248768.0
BTC_ai_ibc_var26	296	296	296	8	2368	700928	25934336	590619456.0
BTC_ai_ibc_var26	328	328	328	8	2624	860672	35287552	771215904.0
BTC_ai_ibc_var26	360	360	360	8	2880	1036800	46656000	991440000.0
BTC_ai_ibc_var26	392	392	392	8	3136	1229312	60236288	1239837984.0
BTC_ai_ibc_var26	424	424	424	8	3392	1438208	76225024	1604231136.0
BTC_ai_ibc_var26	456	456	456	8	3648	1663488	94818816	1939730976.0
BTC_ai_ibc_var26	488	488	488	8	3904	1905152	116214272	2362983840.0
BTC_ai_ibc_var26	520	520	520	8	4160	2163200	140608000	2916669600.0
BTC_ai_ibc_var26	552	552	552	8	4416	2437632	168196608	3416950656.0
BTC_ai_ibc_var26	584	584	584	8	4672	2728448	199176704	3967333920.0
BTC_ai_ibc_var26	616	616	616	8	4928	3035648	233744896	4770900288.0
BTC_ai_ibc_var26	648	648	648	8	5184	3359232	272097792	5394716640.0
BTC_ai_ibc_var26	680	680	680	8	5440	3699200	314432000	6400540800.0
BTC_ai_ibc_var26	712	712	712	8	5696	4055552	360944128	7359306048.0
BTC_ai_ibc_var26	744	744	744	8	5952	4428288	411830784	8489028096.0
BTC_ai_ibc_var26	776	776	776	8	6208	4817408	467288576	9535758048.0
BTC_ai_ibc_var26	808	808	808	8	6464	5222912	527514112	10661595552.0
BTC_ai_ibc_var26	840	840	840	8	6720	5644800	592704000	12437258400.0
BTC_ai_ibc_var26	872	872	872	8	6976	6083072	663054848	13967493696.0
BTC_ai_ibc_var26	904	904	904	8	7232	6537728	738763264	15371832960.0
BTC_ai_ibc_var26	936	936	936	8	7488	7008768	820025856	17189003520.0
BTC_ai_ibc_var26	968	968	968	8	7744	7496192	907039232	18620540928.0
BTC_ai_ibc_var26	1000	1000	1000	8	8000	8000000	1000000000	20943000000.0


==> figures/data/pred/pred/var27.dat <==
BTC_ai_ibc_var27	8	8	8	8	64	512	512	40864.5
BTC_ai_ibc_var27	40	40	40	8	320	12800	64000	2253420.0
BTC_ai_ibc_var27	72	72	72	8	576	41472	373248	11242152.0
BTC_ai_ibc_var27	104	104	104	8	832	86528	1124864	204957792.0
BTC_ai_ibc_var27	136	136	136	8	1088	147968	2515456	459190944.0
BTC_ai_ibc_var27	168	168	168	8	1344	225792	4741632	868734720.0
BTC_ai_ibc_var27	200	200	200	8	1600	320000	8000000	1570140000.0
BTC_ai_ibc_var27	232	232	232	8	1856	430592	12487168	2677125024.0
BTC_ai_ibc_var27	264	264	264	8	2112	557568	18399744	4281704064.0
BTC_ai_ibc_var27	296	296	296	8	2368	700928	25934336	5994511488.0
BTC_ai_ibc_var27	328	328	328	8	2624	860672	35287552	7982302464.0
BTC_ai_ibc_var27	360	360	360	8	2880	1036800	46656000	10652148000.0
BTC_ai_ibc_var27	392	392	392	8	3136	1229312	60236288	13410718272.0
BTC_ai_ibc_var27	424	424	424	8	3392	1438208	76225024	17043843456.0
BTC_ai_ibc_var27	456	456	456	8	3648	1663488	94818816	21052584288.0
BTC_ai_ibc_var27	488	488	488	8	3904	1905152	116214272	26427911328.0
BTC_ai_ibc_var27	520	520	520	8	4160	2163200	140608000	31422643200.0
BTC_ai_ibc_var27	552	552	552	8	4416	2437632	168196608	37997807616.0
BTC_ai_ibc_var27	584	584	584	8	4672	2728448	199176704	43557796512.0
BTC_ai_ibc_var27	616	616	616	8	4928	3035648	233744896	51267541248.0
BTC_ai_ibc_var27	648	648	648	8	5184	3359232	272097792	59387232672.0
BTC_ai_ibc_var27	680	680	680	8	5440	3699200	314432000	70193707200.0
BTC_ai_ibc_var27	712	712	712	8	5696	4055552	360944128	79734180096.0
BTC_ai_ibc_var27	744	744	744	8	5952	4428288	411830784	90841069728.0
BTC_ai_ibc_var27	776	776	776	8	6208	4817408	467288576	1.03570960032e+11
BTC_ai_ibc_var27	808	808	808	8	6464	5222912	527514112	1.16992575936e+11
BTC_ai_ibc_var27	840	840	840	8	6720	5644800	592704000	1.293766992e+11
BTC_ai_ibc_var27	872	872	872	8	6976	6083072	663054848	1.46384945568e+11
BTC_ai_ibc_var27	904	904	904	8	7232	6537728	738763264	1.6109166096e+11
BTC_ai_ibc_var27	936	936	936	8	7488	7008768	820025856	1.79625086784e+11
BTC_ai_ibc_var27	968	968	968	8	7744	7496192	907039232	2.02979075904e+11
BTC_ai_ibc_var27	1000	1000	1000	8	8000	8000000	1000000000	2.457945e+11


==> figures/data/pred/pred/var28.dat <==
BTC_ai_ibc_var28	8	8	8	8	64	512	512	39415.5
BTC_ai_ibc_var28	40	40	40	8	320	12800	64000	1792980.0
BTC_ai_ibc_var28	72	72	72	8	576	41472	373248	8564292.0
BTC_ai_ibc_var28	104	104	104	8	832	86528	1124864	48672000.0
BTC_ai_ibc_var28	136	136	136	8	1088	147968	2515456	94166604.0
BTC_ai_ibc_var28	168	168	168	8	1344	225792	4741632	179494056.0
BTC_ai_ibc_var28	200	200	200	8	1600	320000	8000000	291690000.0
BTC_ai_ibc_var28	232	232	232	8	1856	430592	12487168	467188956.0
BTC_ai_ibc_var28	264	264	264	8	2112	557568	18399744	726136488.0
BTC_ai_ibc_var28	296	296	296	8	2368	700928	25934336	1024220088.0
BTC_ai_ibc_var28	328	328	328	8	2624	860672	35287552	1395196380.0
BTC_ai_ibc_var28	360	360	360	8	2880	1036800	46656000	1865438100.0
BTC_ai_ibc_var28	392	392	392	8	3136	1229312	60236288	2342329164.0
BTC_ai_ibc_var28	424	424	424	8	3392	1438208	76225024	3003281676.0
BTC_ai_ibc_var28	456	456	456	8	3648	1663488	94818816	3660388380.0
BTC_ai_ibc_var28	488	488	488	8	3904	1905152	116214272	4479220728.0
BTC_ai_ibc_var28	520	520	520	8	4160	2163200	140608000	5473470600.0
BTC_ai_ibc_var28	552	552	552	8	4416	2437632	168196608	6454601964.0
BTC_ai_ibc_var28	584	584	584	8	4672	2728448	199176704	7601626656.0
BTC_ai_ibc_var28	616	616	616	8	4928	3035648	233744896	9186416316.0
BTC_ai_ibc_var28	648	648	648	8	5184	3359232	272097792	10304050500.0
BTC_ai_ibc_var28	680	680	680	8	5440	3699200	314432000	14011587000.0
BTC_ai_ibc_var28	712	712	712	8	5696	4055552	360944128	13598234172.0
BTC_ai_ibc_var28	744	744	744	8	5952	4428288	411830784	15580031832.0
BTC_ai_ibc_var28	776	776	776	8	6208	4817408	467288576	18153912780.0
BTC_ai_ibc_var28	808	808	808	8	6464	5222912	527514112	19828907820.0
BTC_ai_ibc_var28	840	840	840	8	6720	5644800	592704000	22172818500.0
BTC_ai_ibc_var28	872	872	872	8	6976	6083072	663054848	25393071204.0
BTC_ai_ibc_var28	904	904	904	8	7232	6537728	738763264	27540128124.0
BTC_ai_ibc_var28	936	936	936	8	7488	7008768	820025856	31056015276.0
BTC_ai_ibc_var28	968	968	968	8	7744	7496192	907039232	34631528580.0
BTC_ai_ibc_var28	1000	1000	1000	8	8000	8000000	1000000000	42202687500.0


==> figures/data/pred/pred/var29.dat <==
BTC_ai_ibc_var29	8	8	8	8	64	512	512	41481.0
BTC_ai_ibc_var29	40	40	40	8	320	12800	64000	2177640.0
BTC_ai_ibc_var29	72	72	72	8	576	41472	373248	10407852.0
BTC_ai_ibc_var29	104	104	104	8	832	86528	1124864	205493184.0
BTC_ai_ibc_var29	136	136	136	8	1088	147968	2515456	459107712.0
BTC_ai_ibc_var29	168	168	168	8	1344	225792	4741632	872417952.0
BTC_ai_ibc_var29	200	200	200	8	1600	320000	8000000	1404000000.0
BTC_ai_ibc_var29	232	232	232	8	1856	430592	12487168	2239697376.0
BTC_ai_ibc_var29	264	264	264	8	2112	557568	18399744	3289372416.0
BTC_ai_ibc_var29	296	296	296	8	2368	700928	25934336	4758468768.0
BTC_ai_ibc_var29	328	328	328	8	2624	860672	35287552	6491188224.0
BTC_ai_ibc_var29	360	360	360	8	2880	1036800	46656000	8679182400.0
BTC_ai_ibc_var29	392	392	392	8	3136	1229312	60236288	11337637248.0
BTC_ai_ibc_var29	424	424	424	8	3392	1438208	76225024	14580462816.0
BTC_ai_ibc_var29	456	456	456	8	3648	1663488	94818816	18347440896.0
BTC_ai_ibc_var29	488	488	488	8	3904	1905152	116214272	22711436064.0
BTC_ai_ibc_var29	520	520	520	8	4160	2163200	140608000	27359748000.0
BTC_ai_ibc_var29	552	552	552	8	4416	2437632	168196608	32321172096.0
BTC_ai_ibc_var29	584	584	584	8	4672	2728448	199176704	37695043872.0
BTC_ai_ibc_var29	616	616	616	8	4928	3035648	233744896	44635409280.0
BTC_ai_ibc_var29	648	648	648	8	5184	3359232	272097792	52382604096.0
BTC_ai_ibc_var29	680	680	680	8	5440	3699200	314432000	60511744800.0
BTC_ai_ibc_var29	712	712	712	8	5696	4055552	360944128	69847251264.0
BTC_ai_ibc_var29	744	744	744	8	5952	4428288	411830784	79649402112.0
BTC_ai_ibc_var29	776	776	776	8	6208	4817408	467288576	90688608864.0
BTC_ai_ibc_var29	808	808	808	8	6464	5222912	527514112	1.03128682464e+11
BTC_ai_ibc_var29	840	840	840	8	6720	5644800	592704000	1.153169136e+11
BTC_ai_ibc_var29	872	872	872	8	6976	6083072	663054848	1.38675792384e+11
BTC_ai_ibc_var29	904	904	904	8	7232	6537728	738763264	1.4583015216e+11
BTC_ai_ibc_var29	936	936	936	8	7488	7008768	820025856	1.64474320608e+11
BTC_ai_ibc_var29	968	968	968	8	7744	7496192	907039232	1.83329682624e+11
BTC_ai_ibc_var29	1000	1000	1000	8	8000	8000000	1000000000	2.04957e+11


==> figures/data/pred/pred/var3.dat <==
BTC_ai_ibc_var3	8	8	8	8	64	512	512	46656.0
BTC_ai_ibc_var3	40	40	40	8	320	12800	64000	6328800.0
BTC_ai_ibc_var3	72	72	72	8	576	41472	373248	33615648.0
BTC_ai_ibc_var3	104	104	104	8	832	86528	1124864	111361536.0
BTC_ai_ibc_var3	136	136	136	8	1088	147968	2515456	237710592.0
BTC_ai_ibc_var3	168	168	168	8	1344	225792	4741632	469421568.0
BTC_ai_ibc_var3	200	200	200	8	1600	320000	8000000	756000000.0
BTC_ai_ibc_var3	232	232	232	8	1856	430592	12487168	1236229632.0
BTC_ai_ibc_var3	264	264	264	8	2112	557568	18399744	1738775808.0
BTC_ai_ibc_var3	296	296	296	8	2368	700928	25934336	2567499264.0
BTC_ai_ibc_var3	328	328	328	8	2624	860672	35287552	3493467648.0
BTC_ai_ibc_var3	360	360	360	8	2880	1036800	46656000	4408992000.0
BTC_ai_ibc_var3	392	392	392	8	3136	1229312	60236288	5963392512.0
BTC_ai_ibc_var3	424	424	424	8	3392	1438208	76225024	8232302592.0
BTC_ai_ibc_var3	456	456	456	8	3648	1663488	94818816	9387062784.0
BTC_ai_ibc_var3	488	488	488	8	3904	1905152	116214272	12551141376.0
BTC_ai_ibc_var3	520	520	520	8	4160	2163200	140608000	15185664000.0
BTC_ai_ibc_var3	552	552	552	8	4416	2437632	168196608	16651464192.0
BTC_ai_ibc_var3	584	584	584	8	4672	2728448	199176704	19718493696.0
BTC_ai_ibc_var3	616	616	616	8	4928	3035648	233744896	24192596736.0
BTC_ai_ibc_var3	648	648	648	8	5184	3359232	272097792	26937681408.0
BTC_ai_ibc_var3	680	680	680	8	5440	3699200	314432000	32543712000.0
BTC_ai_ibc_var3	712	712	712	8	5696	4055552	360944128	35733468672.0
BTC_ai_ibc_var3	744	744	744	8	5952	4428288	411830784	44477724672.0
BTC_ai_ibc_var3	776	776	776	8	6208	4817408	467288576	50467166208.0
BTC_ai_ibc_var3	808	808	808	8	6464	5222912	527514112	56971524096.0
BTC_ai_ibc_var3	840	840	840	8	6720	5644800	592704000	64012032000.0
BTC_ai_ibc_var3	872	872	872	8	6976	6083072	663054848	65642429952.0
BTC_ai_ibc_var3	904	904	904	8	7232	6537728	738763264	76461997824.0
BTC_ai_ibc_var3	936	936	936	8	7488	7008768	820025856	84872676096.0
BTC_ai_ibc_var3	968	968	968	8	7744	7496192	907039232	89796883968.0
BTC_ai_ibc_var3	1000	1000	1000	8	8000	8000000	1000000000	1.08e+11


==> figures/data/pred/pred/var30.dat <==
BTC_ai_ibc_var30	8	8	8	8	64	512	512	39775.5
BTC_ai_ibc_var30	40	40	40	8	320	12800	64000	2225520.0
BTC_ai_ibc_var30	72	72	72	8	576	41472	373248	10355040.0
BTC_ai_ibc_var30	104	104	104	8	832	86528	1124864	54798588.0
BTC_ai_ibc_var30	136	136	136	8	1088	147968	2515456	110167956.0
BTC_ai_ibc_var30	168	168	168	8	1344	225792	4741632	203752584.0
BTC_ai_ibc_var30	200	200	200	8	1600	320000	8000000	341865000.0
BTC_ai_ibc_var30	232	232	232	8	1856	430592	12487168	573821028.0
BTC_ai_ibc_var30	264	264	264	8	2112	557568	18399744	852177348.0
BTC_ai_ibc_var30	296	296	296	8	2368	700928	25934336	1220518260.0
BTC_ai_ibc_var30	328	328	328	8	2624	860672	35287552	1706853780.0
BTC_ai_ibc_var30	360	360	360	8	2880	1036800	46656000	2310273900.0
BTC_ai_ibc_var30	392	392	392	8	3136	1229312	60236288	3057673500.0
BTC_ai_ibc_var30	424	424	424	8	3392	1438208	76225024	3989847420.0
BTC_ai_ibc_var30	456	456	456	8	3648	1663488	94818816	5041850184.0
BTC_ai_ibc_var30	488	488	488	8	3904	1905152	116214272	6355006596.0
BTC_ai_ibc_var30	520	520	520	8	4160	2163200	140608000	7777633500.0
BTC_ai_ibc_var30	552	552	552	8	4416	2437632	168196608	9178769988.0
BTC_ai_ibc_var30	584	584	584	8	4672	2728448	199176704	10878322176.0
BTC_ai_ibc_var30	616	616	616	8	4928	3035648	233744896	12778038504.0
BTC_ai_ibc_var30	648	648	648	8	5184	3359232	272097792	14898771288.0
BTC_ai_ibc_var30	680	680	680	8	5440	3699200	314432000	17248271400.0
BTC_ai_ibc_var30	712	712	712	8	5696	4055552	360944128	19844576352.0
BTC_ai_ibc_var30	744	744	744	8	5952	4428288	411830784	22632426432.0
BTC_ai_ibc_var30	776	776	776	8	6208	4817408	467288576	25705764360.0
BTC_ai_ibc_var30	808	808	808	8	6464	5222912	527514112	29232352836.0
BTC_ai_ibc_var30	840	840	840	8	6720	5644800	592704000	32783543100.0
BTC_ai_ibc_var30	872	872	872	8	6976	6083072	663054848	36885800124.0
BTC_ai_ibc_var30	904	904	904	8	7232	6537728	738763264	41393165148.0
BTC_ai_ibc_var30	936	936	936	8	7488	7008768	820025856	46511334324.0
BTC_ai_ibc_var30	968	968	968	8	7744	7496192	907039232	51953881320.0
BTC_ai_ibc_var30	1000	1000	1000	8	8000	8000000	1000000000	58883625000.0


==> figures/data/pred/pred/var31.dat <==
BTC_ai_ibc_var31	8	8	8	8	64	512	512	50112.0
BTC_ai_ibc_var31	40	40	40	8	320	12800	64000	1114740.0
BTC_ai_ibc_var31	72	72	72	8	576	41472	373248	6225012.0
BTC_ai_ibc_var31	104	104	104	8	832	86528	1124864	26452296.0
BTC_ai_ibc_var31	136	136	136	8	1088	147968	2515456	58353588.0
BTC_ai_ibc_var31	168	168	168	8	1344	225792	4741632	107245404.0
BTC_ai_ibc_var31	200	200	200	8	1600	320000	8000000	177794100.0
BTC_ai_ibc_var31	232	232	232	8	1856	430592	12487168	274562604.0
BTC_ai_ibc_var31	264	264	264	8	2112	557568	18399744	402452820.0
BTC_ai_ibc_var31	296	296	296	8	2368	700928	25934336	559192248.0
BTC_ai_ibc_var31	328	328	328	8	2624	860672	35287552	757218996.0
BTC_ai_ibc_var31	360	360	360	8	2880	1036800	46656000	997809840.0
BTC_ai_ibc_var31	392	392	392	8	3136	1229312	60236288	1282417416.0
BTC_ai_ibc_var31	424	424	424	8	3392	1438208	76225024	1618556400.0
BTC_ai_ibc_var31	456	456	456	8	3648	1663488	94818816	2012187096.0
BTC_ai_ibc_var31	488	488	488	8	3904	1905152	116214272	2457363528.0
BTC_ai_ibc_var31	520	520	520	8	4160	2163200	140608000	2985196500.0
BTC_ai_ibc_var31	552	552	552	8	4416	2437632	168196608	3529458468.0
BTC_ai_ibc_var31	584	584	584	8	4672	2728448	199176704	4169285208.0
BTC_ai_ibc_var31	616	616	616	8	4928	3035648	233744896	4885719300.0
BTC_ai_ibc_var31	648	648	648	8	5184	3359232	272097792	5675906520.0
BTC_ai_ibc_var31	680	680	680	8	5440	3699200	314432000	6564100860.0
BTC_ai_ibc_var31	712	712	712	8	5696	4055552	360944128	7514498196.0
BTC_ai_ibc_var31	744	744	744	8	5952	4428288	411830784	8589826332.0
BTC_ai_ibc_var31	776	776	776	8	6208	4817408	467288576	9799658964.0
BTC_ai_ibc_var31	808	808	808	8	6464	5222912	527514112	11832947496.0
BTC_ai_ibc_var31	840	840	840	8	6720	5644800	592704000	14898919140.0
BTC_ai_ibc_var31	872	872	872	8	6976	6083072	663054848	21063408084.0
BTC_ai_ibc_var31	904	904	904	8	7232	6537728	738763264	30950243028.0
BTC_ai_ibc_var31	936	936	936	8	7488	7008768	820025856	43495079004.0
BTC_ai_ibc_var31	968	968	968	8	7744	7496192	907039232	54592419420.0
BTC_ai_ibc_var31	1000	1000	1000	8	8000	8000000	1000000000	64459714500.0


==> figures/data/pred/pred/var32.dat <==
BTC_ai_ibc_var32	8	8	8	8	64	512	512	52416.0
BTC_ai_ibc_var32	40	40	40	8	320	12800	64000	1267056.0
BTC_ai_ibc_var32	72	72	72	8	576	41472	373248	6312060.0
BTC_ai_ibc_var32	104	104	104	8	832	86528	1124864	88395840.0
BTC_ai_ibc_var32	136	136	136	8	1088	147968	2515456	198283104.0
BTC_ai_ibc_var32	168	168	168	8	1344	225792	4741632	367119648.0
BTC_ai_ibc_var32	200	200	200	8	1600	320000	8000000	602179200.0
BTC_ai_ibc_var32	232	232	232	8	1856	430592	12487168	930830400.0
BTC_ai_ibc_var32	264	264	264	8	2112	557568	18399744	1366608672.0
BTC_ai_ibc_var32	296	296	296	8	2368	700928	25934336	1923685056.0
BTC_ai_ibc_var32	328	328	328	8	2624	860672	35287552	2594843424.0
BTC_ai_ibc_var32	360	360	360	8	2880	1036800	46656000	3402881280.0
BTC_ai_ibc_var32	392	392	392	8	3136	1229312	60236288	4380393024.0
BTC_ai_ibc_var32	424	424	424	8	3392	1438208	76225024	5535214848.0
BTC_ai_ibc_var32	456	456	456	8	3648	1663488	94818816	6867518688.0
BTC_ai_ibc_var32	488	488	488	8	3904	1905152	116214272	8409713760.0
BTC_ai_ibc_var32	520	520	520	8	4160	2163200	140608000	10169621280.0
BTC_ai_ibc_var32	552	552	552	8	4416	2437632	168196608	12120350112.0
BTC_ai_ibc_var32	584	584	584	8	4672	2728448	199176704	14342467680.0
BTC_ai_ibc_var32	616	616	616	8	4928	3035648	233744896	16814774592.0
BTC_ai_ibc_var32	648	648	648	8	5184	3359232	272097792	19549283904.0
BTC_ai_ibc_var32	680	680	680	8	5440	3699200	314432000	22682384640.0
BTC_ai_ibc_var32	712	712	712	8	5696	4055552	360944128	25866891648.0
BTC_ai_ibc_var32	744	744	744	8	5952	4428288	411830784	29482621920.0
BTC_ai_ibc_var32	776	776	776	8	6208	4817408	467288576	33599157984.0
BTC_ai_ibc_var32	808	808	808	8	6464	5222912	527514112	37877811840.0
BTC_ai_ibc_var32	840	840	840	8	6720	5644800	592704000	42563737440.0
BTC_ai_ibc_var32	872	872	872	8	6976	6083072	663054848	47529967968.0
BTC_ai_ibc_var32	904	904	904	8	7232	6537728	738763264	53019350496.0
BTC_ai_ibc_var32	936	936	936	8	7488	7008768	820025856	58661332704.0
BTC_ai_ibc_var32	968	968	968	8	7744	7496192	907039232	64814004288.0
BTC_ai_ibc_var32	1000	1000	1000	8	8000	8000000	1000000000	71659944000.0


==> figures/data/pred/pred/var33.dat <==
BTC_ai_ibc_var33	8	8	8	8	64	512	512	49117.5
BTC_ai_ibc_var33	40	40	40	8	320	12800	64000	1233180.0
BTC_ai_ibc_var33	72	72	72	8	576	41472	373248	7356096.0
BTC_ai_ibc_var33	104	104	104	8	832	86528	1124864	24977160.0
BTC_ai_ibc_var33	136	136	136	8	1088	147968	2515456	53885988.0
BTC_ai_ibc_var33	168	168	168	8	1344	225792	4741632	103953780.0
BTC_ai_ibc_var33	200	200	200	8	1600	320000	8000000	171576000.0
BTC_ai_ibc_var33	232	232	232	8	1856	430592	12487168	265205232.0
BTC_ai_ibc_var33	264	264	264	8	2112	557568	18399744	382914972.0
BTC_ai_ibc_var33	296	296	296	8	2368	700928	25934336	542576880.0
BTC_ai_ibc_var33	328	328	328	8	2624	860672	35287552	739405152.0
BTC_ai_ibc_var33	360	360	360	8	2880	1036800	46656000	974851200.0
BTC_ai_ibc_var33	392	392	392	8	3136	1229312	60236288	1262986956.0
BTC_ai_ibc_var33	424	424	424	8	3392	1438208	76225024	1590125292.0
BTC_ai_ibc_var33	456	456	456	8	3648	1663488	94818816	1974914568.0
BTC_ai_ibc_var33	488	488	488	8	3904	1905152	116214272	2421682920.0
BTC_ai_ibc_var33	520	520	520	8	4160	2163200	140608000	3181873500.0
BTC_ai_ibc_var33	552	552	552	8	4416	2437632	168196608	3488969268.0
BTC_ai_ibc_var33	584	584	584	8	4672	2728448	199176704	4131683784.0
BTC_ai_ibc_var33	616	616	616	8	4928	3035648	233744896	4841450460.0
BTC_ai_ibc_var33	648	648	648	8	5184	3359232	272097792	5683791384.0
BTC_ai_ibc_var33	680	680	680	8	5440	3699200	314432000	7338568500.0
BTC_ai_ibc_var33	712	712	712	8	5696	4055552	360944128	8305786872.0
BTC_ai_ibc_var33	744	744	744	8	5952	4428288	411830784	8555040612.0
BTC_ai_ibc_var33	776	776	776	8	6208	4817408	467288576	10847311344.0
BTC_ai_ibc_var33	808	808	808	8	6464	5222912	527514112	12339555012.0
BTC_ai_ibc_var33	840	840	840	8	6720	5644800	592704000	25079139540.0
BTC_ai_ibc_var33	872	872	872	8	6976	6083072	663054848	29348926236.0
BTC_ai_ibc_var33	904	904	904	8	7232	6537728	738763264	41225046912.0
BTC_ai_ibc_var33	936	936	936	8	7488	7008768	820025856	51227952984.0
BTC_ai_ibc_var33	968	968	968	8	7744	7496192	907039232	60310091952.0
BTC_ai_ibc_var33	1000	1000	1000	8	8000	8000000	1000000000	69147076500.0


==> figures/data/pred/pred/var34.dat <==
BTC_ai_ibc_var34	8	8	8	8	64	512	512	51849.0
BTC_ai_ibc_var34	40	40	40	8	320	12800	64000	1317924.0
BTC_ai_ibc_var34	72	72	72	8	576	41472	373248	7459128.0
BTC_ai_ibc_var34	104	104	104	8	832	86528	1124864	81169920.0
BTC_ai_ibc_var34	136	136	136	8	1088	147968	2515456	178615872.0
BTC_ai_ibc_var34	168	168	168	8	1344	225792	4741632	353233440.0
BTC_ai_ibc_var34	200	200	200	8	1600	320000	8000000	605210400.0
BTC_ai_ibc_var34	232	232	232	8	1856	430592	12487168	953414208.0
BTC_ai_ibc_var34	264	264	264	8	2112	557568	18399744	1314346176.0
BTC_ai_ibc_var34	296	296	296	8	2368	700928	25934336	1921244832.0
BTC_ai_ibc_var34	328	328	328	8	2624	860672	35287552	2595244896.0
BTC_ai_ibc_var34	360	360	360	8	2880	1036800	46656000	3452479200.0
BTC_ai_ibc_var34	392	392	392	8	3136	1229312	60236288	4414600512.0
BTC_ai_ibc_var34	424	424	424	8	3392	1438208	76225024	5598026208.0
BTC_ai_ibc_var34	456	456	456	8	3648	1663488	94818816	6922249632.0
BTC_ai_ibc_var34	488	488	488	8	3904	1905152	116214272	8523782784.0
BTC_ai_ibc_var34	520	520	520	8	4160	2163200	140608000	10078604640.0
BTC_ai_ibc_var34	552	552	552	8	4416	2437632	168196608	12310684128.0
BTC_ai_ibc_var34	584	584	584	8	4672	2728448	199176704	14455429632.0
BTC_ai_ibc_var34	616	616	616	8	4928	3035648	233744896	17033984352.0
BTC_ai_ibc_var34	648	648	648	8	5184	3359232	272097792	19754873568.0
BTC_ai_ibc_var34	680	680	680	8	5440	3699200	314432000	23012619840.0
BTC_ai_ibc_var34	712	712	712	8	5696	4055552	360944128	26299226592.0
BTC_ai_ibc_var34	744	744	744	8	5952	4428288	411830784	29898336384.0
BTC_ai_ibc_var34	776	776	776	8	6208	4817408	467288576	33455930112.0
BTC_ai_ibc_var34	808	808	808	8	6464	5222912	527514112	38590409664.0
BTC_ai_ibc_var34	840	840	840	8	6720	5644800	592704000	43091606880.0
BTC_ai_ibc_var34	872	872	872	8	6976	6083072	663054848	48587784192.0
BTC_ai_ibc_var34	904	904	904	8	7232	6537728	738763264	53863541856.0
BTC_ai_ibc_var34	936	936	936	8	7488	7008768	820025856	60141227328.0
BTC_ai_ibc_var34	968	968	968	8	7744	7496192	907039232	66360000960.0
BTC_ai_ibc_var34	1000	1000	1000	8	8000	8000000	1000000000	73260792000.0


==> figures/data/pred/pred/var35.dat <==
BTC_ai_ibc_var35	8	8	8	8	64	512	512	12240.0
BTC_ai_ibc_var35	40	40	40	8	320	12800	64000	607140.0
BTC_ai_ibc_var35	72	72	72	8	576	41472	373248	3192696.0
BTC_ai_ibc_var35	104	104	104	8	832	86528	1124864	13930956.0
BTC_ai_ibc_var35	136	136	136	8	1088	147968	2515456	29355192.0
BTC_ai_ibc_var35	168	168	168	8	1344	225792	4741632	54250560.0
BTC_ai_ibc_var35	200	200	200	8	1600	320000	8000000	88029900.0
BTC_ai_ibc_var35	232	232	232	8	1856	430592	12487168	135182340.0
BTC_ai_ibc_var35	264	264	264	8	2112	557568	18399744	200186316.0
BTC_ai_ibc_var35	296	296	296	8	2368	700928	25934336	276411312.0
BTC_ai_ibc_var35	328	328	328	8	2624	860672	35287552	369636156.0
BTC_ai_ibc_var35	360	360	360	8	2880	1036800	46656000	478468620.0
BTC_ai_ibc_var35	392	392	392	8	3136	1229312	60236288	613508616.0
BTC_ai_ibc_var35	424	424	424	8	3392	1438208	76225024	758342232.0
BTC_ai_ibc_var35	456	456	456	8	3648	1663488	94818816	927926712.0
BTC_ai_ibc_var35	488	488	488	8	3904	1905152	116214272	1138083588.0
BTC_ai_ibc_var35	520	520	520	8	4160	2163200	140608000	1486878120.0
BTC_ai_ibc_var35	552	552	552	8	4416	2437632	168196608	1680671916.0
BTC_ai_ibc_var35	584	584	584	8	4672	2728448	199176704	1964293344.0
BTC_ai_ibc_var35	616	616	616	8	4928	3035648	233744896	2293866036.0
BTC_ai_ibc_var35	648	648	648	8	5184	3359232	272097792	2651378832.0
BTC_ai_ibc_var35	680	680	680	8	5440	3699200	314432000	3107631960.0
BTC_ai_ibc_var35	712	712	712	8	5696	4055552	360944128	3480418692.0
BTC_ai_ibc_var35	744	744	744	8	5952	4428288	411830784	3988820592.0
BTC_ai_ibc_var35	776	776	776	8	6208	4817408	467288576	4569739452.0
BTC_ai_ibc_var35	808	808	808	8	6464	5222912	527514112	5020552440.0
BTC_ai_ibc_var35	840	840	840	8	6720	5644800	592704000	5660739000.0
BTC_ai_ibc_var35	872	872	872	8	6976	6083072	663054848	6274487772.0
BTC_ai_ibc_var35	904	904	904	8	7232	6537728	738763264	6982327404.0
BTC_ai_ibc_var35	936	936	936	8	7488	7008768	820025856	7744886604.0
BTC_ai_ibc_var35	968	968	968	8	7744	7496192	907039232	8594209404.0
BTC_ai_ibc_var35	1000	1000	1000	8	8000	8000000	1000000000	9612666000.0


==> figures/data/pred/pred/var36.dat <==
BTC_ai_ibc_var36	8	8	8	8	64	512	512	11961.0
BTC_ai_ibc_var36	40	40	40	8	320	12800	64000	621342.0
BTC_ai_ibc_var36	72	72	72	8	576	41472	373248	3237435.0
BTC_ai_ibc_var36	104	104	104	8	832	86528	1124864	11123424.0
BTC_ai_ibc_var36	136	136	136	8	1088	147968	2515456	24077916.0
BTC_ai_ibc_var36	168	168	168	8	1344	225792	4741632	44033220.0
BTC_ai_ibc_var36	200	200	200	8	1600	320000	8000000	74647800.0
BTC_ai_ibc_var36	232	232	232	8	1856	430592	12487168	115295184.0
BTC_ai_ibc_var36	264	264	264	8	2112	557568	18399744	178037244.0
BTC_ai_ibc_var36	296	296	296	8	2368	700928	25934336	244693728.0
BTC_ai_ibc_var36	328	328	328	8	2624	860672	35287552	333028404.0
BTC_ai_ibc_var36	360	360	360	8	2880	1036800	46656000	429930180.0
BTC_ai_ibc_var36	392	392	392	8	3136	1229312	60236288	558283068.0
BTC_ai_ibc_var36	424	424	424	8	3392	1438208	76225024	705215880.0
BTC_ai_ibc_var36	456	456	456	8	3648	1663488	94818816	870727212.0
BTC_ai_ibc_var36	488	488	488	8	3904	1905152	116214272	1063364688.0
BTC_ai_ibc_var36	520	520	520	8	4160	2163200	140608000	1310624640.0
BTC_ai_ibc_var36	552	552	552	8	4416	2437632	168196608	1559889900.0
BTC_ai_ibc_var36	584	584	584	8	4672	2728448	199176704	1839684096.0
BTC_ai_ibc_var36	616	616	616	8	4928	3035648	233744896	2142090720.0
BTC_ai_ibc_var36	648	648	648	8	5184	3359232	272097792	2503881720.0
BTC_ai_ibc_var36	680	680	680	8	5440	3699200	314432000	2909913120.0
BTC_ai_ibc_var36	712	712	712	8	5696	4055552	360944128	3318873012.0
BTC_ai_ibc_var36	744	744	744	8	5952	4428288	411830784	3755662524.0
BTC_ai_ibc_var36	776	776	776	8	6208	4817408	467288576	4274075304.0
BTC_ai_ibc_var36	808	808	808	8	6464	5222912	527514112	4915133892.0
BTC_ai_ibc_var36	840	840	840	8	6720	5644800	592704000	5383215180.0
BTC_ai_ibc_var36	872	872	872	8	6976	6083072	663054848	6004049616.0
BTC_ai_ibc_var36	904	904	904	8	7232	6537728	738763264	6773822064.0
BTC_ai_ibc_var36	936	936	936	8	7488	7008768	820025856	7469291232.0
BTC_ai_ibc_var36	968	968	968	8	7744	7496192	907039232	8240205996.0
BTC_ai_ibc_var36	1000	1000	1000	8	8000	8000000	1000000000	9112194000.0


==> figures/data/pred/pred/var4.dat <==
BTC_ai_ibc_var4	8	8	8	8	64	512	512	50148.0
BTC_ai_ibc_var4	40	40	40	8	320	12800	64000	6336000.0
BTC_ai_ibc_var4	72	72	72	8	576	41472	373248	35481888.0
BTC_ai_ibc_var4	104	104	104	8	832	86528	1124864	102503232.0
BTC_ai_ibc_var4	136	136	136	8	1088	147968	2515456	249030144.0
BTC_ai_ibc_var4	168	168	168	8	1344	225792	4741632	432081216.0
BTC_ai_ibc_var4	200	200	200	8	1600	320000	8000000	792000000.0
BTC_ai_ibc_var4	232	232	232	8	1856	430592	12487168	1137893184.0
BTC_ai_ibc_var4	264	264	264	8	2112	557568	18399744	1821574656.0
BTC_ai_ibc_var4	296	296	296	8	2368	700928	25934336	2363266368.0
BTC_ai_ibc_var4	328	328	328	8	2624	860672	35287552	3513316896.0
BTC_ai_ibc_var4	360	360	360	8	2880	1036800	46656000	4618944000.0
BTC_ai_ibc_var4	392	392	392	8	3136	1229312	60236288	5489031744.0
BTC_ai_ibc_var4	424	424	424	8	3392	1438208	76225024	7031758464.0
BTC_ai_ibc_var4	456	456	456	8	3648	1663488	94818816	8747035776.0
BTC_ai_ibc_var4	488	488	488	8	3904	1905152	116214272	10590025536.0
BTC_ai_ibc_var4	520	520	520	8	4160	2163200	140608000	13287456000.0
BTC_ai_ibc_var4	552	552	552	8	4416	2437632	168196608	15894579456.0
BTC_ai_ibc_var4	584	584	584	8	4672	2728448	199176704	20390715072.0
BTC_ai_ibc_var4	616	616	616	8	4928	3035648	233744896	21825929664.0
BTC_ai_ibc_var4	648	648	648	8	5184	3359232	272097792	26478516384.0
BTC_ai_ibc_var4	680	680	680	8	5440	3699200	314432000	30598164000.0
BTC_ai_ibc_var4	712	712	712	8	5696	4055552	360944128	35530437600.0
BTC_ai_ibc_var4	744	744	744	8	5952	4428288	411830784	38454699456.0
BTC_ai_ibc_var4	776	776	776	8	6208	4817408	467288576	43895920608.0
BTC_ai_ibc_var4	808	808	808	8	6464	5222912	527514112	49256630208.0
BTC_ai_ibc_var4	840	840	840	8	6720	5644800	592704000	56010528000.0
BTC_ai_ibc_var4	872	872	872	8	6976	6083072	663054848	61912746432.0
BTC_ai_ibc_var4	904	904	904	8	7232	6537728	738763264	75630889152.0
BTC_ai_ibc_var4	936	936	936	8	7488	7008768	820025856	77031178848.0
BTC_ai_ibc_var4	968	968	968	8	7744	7496192	907039232	85715207424.0
BTC_ai_ibc_var4	1000	1000	1000	8	8000	8000000	1000000000	93375000000.0


==> figures/data/pred/pred/var5.dat <==
BTC_ai_ibc_var5	8	8	8	8	64	512	512	48420.0
BTC_ai_ibc_var5	40	40	40	8	320	12800	64000	5760000.0
BTC_ai_ibc_var5	72	72	72	8	576	41472	373248	33615648.0
BTC_ai_ibc_var5	104	104	104	8	832	86528	1124864	111361536.0
BTC_ai_ibc_var5	136	136	136	8	1088	147968	2515456	249030144.0
BTC_ai_ibc_var5	168	168	168	8	1344	225792	4741632	426746880.0
BTC_ai_ibc_var5	200	200	200	8	1600	320000	8000000	756000000.0
BTC_ai_ibc_var5	232	232	232	8	1856	430592	12487168	1236229632.0
BTC_ai_ibc_var5	264	264	264	8	2112	557568	18399744	1738775808.0
BTC_ai_ibc_var5	296	296	296	8	2368	700928	25934336	2567499264.0
BTC_ai_ibc_var5	328	328	328	8	2624	860672	35287552	3493467648.0
BTC_ai_ibc_var5	360	360	360	8	2880	1036800	46656000	4408992000.0
BTC_ai_ibc_var5	392	392	392	8	3136	1229312	60236288	5692329216.0
BTC_ai_ibc_var5	424	424	424	8	3392	1438208	76225024	6860252160.0
BTC_ai_ibc_var5	456	456	456	8	3648	1663488	94818816	8960378112.0
BTC_ai_ibc_var5	488	488	488	8	3904	1905152	116214272	10459284480.0
BTC_ai_ibc_var5	520	520	520	8	4160	2163200	140608000	13920192000.0
BTC_ai_ibc_var5	552	552	552	8	4416	2437632	168196608	15894579456.0
BTC_ai_ibc_var5	584	584	584	8	4672	2728448	199176704	19718493696.0
BTC_ai_ibc_var5	616	616	616	8	4928	3035648	233744896	21037040640.0
BTC_ai_ibc_var5	648	648	648	8	5184	3359232	272097792	24488801280.0
BTC_ai_ibc_var5	680	680	680	8	5440	3699200	314432000	31128768000.0
BTC_ai_ibc_var5	712	712	712	8	5696	4055552	360944128	34109220096.0
BTC_ai_ibc_var5	744	744	744	8	5952	4428288	411830784	38918009088.0
BTC_ai_ibc_var5	776	776	776	8	6208	4817408	467288576	42055971840.0
BTC_ai_ibc_var5	808	808	808	8	6464	5222912	527514112	47476270080.0
BTC_ai_ibc_var5	840	840	840	8	6720	5644800	592704000	56010528000.0
BTC_ai_ibc_var5	872	872	872	8	6976	6083072	663054848	59674936320.0
BTC_ai_ibc_var5	904	904	904	8	7232	6537728	738763264	66488693760.0
BTC_ai_ibc_var5	936	936	936	8	7488	7008768	820025856	73802327040.0
BTC_ai_ibc_var5	968	968	968	8	7744	7496192	907039232	89796883968.0
BTC_ai_ibc_var5	1000	1000	1000	8	8000	8000000	1000000000	99000000000.0


==> figures/data/pred/pred/var6.dat <==
BTC_ai_ibc_var6	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var6	40	40	40	8	320	12800	64000	5817600.0
BTC_ai_ibc_var6	72	72	72	8	576	41472	373248	36904896.0
BTC_ai_ibc_var6	104	104	104	8	832	86528	1124864	101870496.0
BTC_ai_ibc_var6	136	136	136	8	1088	147968	2515456	229220928.0
BTC_ai_ibc_var6	168	168	168	8	1344	225792	4741632	432081216.0
BTC_ai_ibc_var6	200	200	200	8	1600	320000	8000000	792000000.0
BTC_ai_ibc_var6	232	232	232	8	1856	430592	12487168	1243253664.0
BTC_ai_ibc_var6	264	264	264	8	2112	557568	18399744	1749125664.0
BTC_ai_ibc_var6	296	296	296	8	2368	700928	25934336	2567499264.0
BTC_ai_ibc_var6	328	328	328	8	2624	860672	35287552	3493467648.0
BTC_ai_ibc_var6	360	360	360	8	2880	1036800	46656000	4645188000.0
BTC_ai_ibc_var6	392	392	392	8	3136	1229312	60236288	5760095040.0
BTC_ai_ibc_var6	424	424	424	8	3392	1438208	76225024	7589153952.0
BTC_ai_ibc_var6	456	456	456	8	3648	1663488	94818816	8747035776.0
BTC_ai_ibc_var6	488	488	488	8	3904	1905152	116214272	11635953984.0
BTC_ai_ibc_var6	520	520	520	8	4160	2163200	140608000	13208364000.0
BTC_ai_ibc_var6	552	552	552	8	4416	2437632	168196608	16462243008.0
BTC_ai_ibc_var6	584	584	584	8	4672	2728448	199176704	18598124736.0
BTC_ai_ibc_var6	616	616	616	8	4928	3035648	233744896	23929633728.0
BTC_ai_ibc_var6	648	648	648	8	5184	3359232	272097792	25560186336.0
BTC_ai_ibc_var6	680	680	680	8	5440	3699200	314432000	29536956000.0
BTC_ai_ibc_var6	712	712	712	8	5696	4055552	360944128	36545592960.0
BTC_ai_ibc_var6	744	744	744	8	5952	4428288	411830784	38918009088.0
BTC_ai_ibc_var6	776	776	776	8	6208	4817408	467288576	47575818144.0
BTC_ai_ibc_var6	808	808	808	8	6464	5222912	527514112	51927170400.0
BTC_ai_ibc_var6	840	840	840	8	6720	5644800	592704000	57677508000.0
BTC_ai_ibc_var6	872	872	872	8	6976	6083072	663054848	64523524896.0
BTC_ai_ibc_var6	904	904	904	8	7232	6537728	738763264	75630889152.0
BTC_ai_ibc_var6	936	936	936	8	7488	7008768	820025856	83488882464.0
BTC_ai_ibc_var6	968	968	968	8	7744	7496192	907039232	89286674400.0
BTC_ai_ibc_var6	1000	1000	1000	8	8000	8000000	1000000000	93937500000.0


==> figures/data/pred/pred/var7.dat <==
BTC_ai_ibc_var7	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var7	40	40	40	8	320	12800	64000	3744000.0
BTC_ai_ibc_var7	72	72	72	8	576	41472	373248	22721472.0
BTC_ai_ibc_var7	104	104	104	8	832	86528	1124864	165922848.0
BTC_ai_ibc_var7	136	136	136	8	1088	147968	2515456	380703168.0
BTC_ai_ibc_var7	168	168	168	8	1344	225792	4741632	709212672.0
BTC_ai_ibc_var7	200	200	200	8	1600	320000	8000000	1349280000.0
BTC_ai_ibc_var7	232	232	232	8	1856	430592	12487168	2348933184.0
BTC_ai_ibc_var7	264	264	264	8	2112	557568	18399744	3702739392.0
BTC_ai_ibc_var7	296	296	296	8	2368	700928	25934336	5898309120.0
BTC_ai_ibc_var7	328	328	328	8	2624	860672	35287552	8352176256.0
BTC_ai_ibc_var7	360	360	360	8	2880	1036800	46656000	11009066400.0
BTC_ai_ibc_var7	392	392	392	8	3136	1229312	60236288	14565503232.0
BTC_ai_ibc_var7	424	424	424	8	3392	1438208	76225024	18549377568.0
BTC_ai_ibc_var7	456	456	456	8	3648	1663488	94818816	23416192800.0
BTC_ai_ibc_var7	488	488	488	8	3904	1905152	116214272	29288139840.0
BTC_ai_ibc_var7	520	520	520	8	4160	2163200	140608000	36646365600.0
BTC_ai_ibc_var7	552	552	552	8	4416	2437632	168196608	42094857600.0
BTC_ai_ibc_var7	584	584	584	8	4672	2728448	199176704	49652296704.0
BTC_ai_ibc_var7	616	616	616	8	4928	3035648	233744896	58502439072.0
BTC_ai_ibc_var7	648	648	648	8	5184	3359232	272097792	68294656224.0
BTC_ai_ibc_var7	680	680	680	8	5440	3699200	314432000	77865616800.0
BTC_ai_ibc_var7	712	712	712	8	5696	4055552	360944128	89828702496.0
BTC_ai_ibc_var7	744	744	744	8	5952	4428288	411830784	1.02149810208e+11
BTC_ai_ibc_var7	776	776	776	8	6208	4817408	467288576	1.15851737376e+11
BTC_ai_ibc_var7	808	808	808	8	6464	5222912	527514112	1.3083884208e+11
BTC_ai_ibc_var7	840	840	840	8	6720	5644800	592704000	1.463354424e+11
BTC_ai_ibc_var7	872	872	872	8	6976	6083072	663054848	1.63640719872e+11
BTC_ai_ibc_var7	904	904	904	8	7232	6537728	738763264	1.83355076448e+11
BTC_ai_ibc_var7	936	936	936	8	7488	7008768	820025856	2.0094575904e+11
BTC_ai_ibc_var7	968	968	968	8	7744	7496192	907039232	2.22919415136e+11
BTC_ai_ibc_var7	1000	1000	1000	8	8000	8000000	1000000000	2.512575e+11


==> figures/data/pred/pred/var8.dat <==
BTC_ai_ibc_var8	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var8	40	40	40	8	320	12800	64000	8572320.0
BTC_ai_ibc_var8	72	72	72	8	576	41472	373248	45010080.0
BTC_ai_ibc_var8	104	104	104	8	832	86528	1124864	133945344.0
BTC_ai_ibc_var8	136	136	136	8	1088	147968	2515456	292976640.0
BTC_ai_ibc_var8	168	168	168	8	1344	225792	4741632	550706688.0
BTC_ai_ibc_var8	200	200	200	8	1600	320000	8000000	1023840000.0
BTC_ai_ibc_var8	232	232	232	8	1856	430592	12487168	11205510912.0
BTC_ai_ibc_var8	264	264	264	8	2112	557568	18399744	22257835776.0
BTC_ai_ibc_var8	296	296	296	8	2368	700928	25934336	33301790208.0
BTC_ai_ibc_var8	328	328	328	8	2624	860672	35287552	45325999872.0
BTC_ai_ibc_var8	360	360	360	8	2880	1036800	46656000	59948294400.0
BTC_ai_ibc_var8	392	392	392	8	3136	1229312	60236288	77966654976.0
BTC_ai_ibc_var8	424	424	424	8	3392	1438208	76225024	97104927744.0
BTC_ai_ibc_var8	456	456	456	8	3648	1663488	94818816	1.21739874048e+11
BTC_ai_ibc_var8	488	488	488	8	3904	1905152	116214272	1.49490609408e+11
BTC_ai_ibc_var8	520	520	520	8	4160	2163200	140608000	1.75900608e+11
BTC_ai_ibc_var8	552	552	552	8	4416	2437632	168196608	2.15141743872e+11
BTC_ai_ibc_var8	584	584	584	8	4672	2728448	199176704	2.54744275968e+11
BTC_ai_ibc_var8	616	616	616	8	4928	3035648	233744896	2.97551181312e+11
BTC_ai_ibc_var8	648	648	648	8	5184	3359232	272097792	3.50280557568e+11
BTC_ai_ibc_var8	680	680	680	8	5440	3699200	314432000	4.002793344e+11
BTC_ai_ibc_var8	712	712	712	8	5696	4055552	360944128	4.617245952e+11
BTC_ai_ibc_var8	744	744	744	8	5952	4428288	411830784	5.28930217728e+11
BTC_ai_ibc_var8	776	776	776	8	6208	4817408	467288576	5.84252833536e+11
BTC_ai_ibc_var8	808	808	808	8	6464	5222912	527514112	6.75761246208e+11
BTC_ai_ibc_var8	840	840	840	8	6720	5644800	592704000	7.528018176e+11
BTC_ai_ibc_var8	872	872	872	8	6976	6083072	663054848	8.42319938304e+11
BTC_ai_ibc_var8	904	904	904	8	7232	6537728	738763264	9.46198835712e+11
BTC_ai_ibc_var8	936	936	936	8	7488	7008768	820025856	1.03755348403e+12
BTC_ai_ibc_var8	968	968	968	8	7744	7496192	907039232	1.16128757606e+12
BTC_ai_ibc_var8	1000	1000	1000	8	8000	8000000	1000000000	1.279008e+12


==> figures/data/pred/pred/var9.dat <==
BTC_ai_ibc_var9	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var9	40	40	40	8	320	12800	64000	3096000.0
BTC_ai_ibc_var9	72	72	72	8	576	41472	373248	19735488.0
BTC_ai_ibc_var9	104	104	104	8	832	86528	1124864	49742784.0
BTC_ai_ibc_var9	136	136	136	8	1088	147968	2515456	92470752.0
BTC_ai_ibc_var9	168	168	168	8	1344	225792	4741632	206388000.0
BTC_ai_ibc_var9	200	200	200	8	1600	320000	8000000	403200000.0
BTC_ai_ibc_var9	232	232	232	8	1856	430592	12487168	614481696.0
BTC_ai_ibc_var9	264	264	264	8	2112	557568	18399744	911414592.0
BTC_ai_ibc_var9	296	296	296	8	2368	700928	25934336	1762395840.0
BTC_ai_ibc_var9	328	328	328	8	2624	860672	35287552	2783251872.0
BTC_ai_ibc_var9	360	360	360	8	2880	1036800	46656000	4018831200.0
BTC_ai_ibc_var9	392	392	392	8	3136	1229312	60236288	5544350784.0
BTC_ai_ibc_var9	424	424	424	8	3392	1438208	76225024	7116702624.0
BTC_ai_ibc_var9	456	456	456	8	3648	1663488	94818816	9124127712.0
BTC_ai_ibc_var9	488	488	488	8	3904	1905152	116214272	11800987776.0
BTC_ai_ibc_var9	520	520	520	8	4160	2163200	140608000	15845169600.0
BTC_ai_ibc_var9	552	552	552	8	4416	2437632	168196608	17179363872.0
BTC_ai_ibc_var9	584	584	584	8	4672	2728448	199176704	20062278144.0
BTC_ai_ibc_var9	616	616	616	8	4928	3035648	233744896	23830595712.0
BTC_ai_ibc_var9	648	648	648	8	5184	3359232	272097792	27617925888.0
BTC_ai_ibc_var9	680	680	680	8	5440	3699200	314432000	31563655200.0
BTC_ai_ibc_var9	712	712	712	8	5696	4055552	360944128	35972999712.0
BTC_ai_ibc_var9	744	744	744	8	5952	4428288	411830784	41518521216.0
BTC_ai_ibc_var9	776	776	776	8	6208	4817408	467288576	48218038848.0
BTC_ai_ibc_var9	808	808	808	8	6464	5222912	527514112	53399052288.0
BTC_ai_ibc_var9	840	840	840	8	6720	5644800	592704000	59817592800.0
BTC_ai_ibc_var9	872	872	872	8	6976	6083072	663054848	69912746496.0
BTC_ai_ibc_var9	904	904	904	8	7232	6537728	738763264	77521109760.0
BTC_ai_ibc_var9	936	936	936	8	7488	7008768	820025856	84711036384.0
BTC_ai_ibc_var9	968	968	968	8	7744	7496192	907039232	92756942784.0
BTC_ai_ibc_var9	1000	1000	1000	8	8000	8000000	1000000000	1.103715e+11


==> figures/data/pred/step+s/var1.dat <==
BTC_ai_ibc_var1	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var1	40	40	40	8	320	12800	64000	6336000.0
BTC_ai_ibc_var1	72	72	72	8	576	41472	373248	36951552.0
BTC_ai_ibc_var1	104	104	104	8	832	86528	1124864	121485312.0
BTC_ai_ibc_var1	136	136	136	8	1088	147968	2515456	249030144.0
BTC_ai_ibc_var1	168	168	168	8	1344	225792	4741632	512096256.0
BTC_ai_ibc_var1	200	200	200	8	1600	320000	8000000	792000000.0
BTC_ai_ibc_var1	232	232	232	8	1856	430592	12487168	1348614144.0
BTC_ai_ibc_var1	264	264	264	8	2112	557568	18399744	1821574656.0
BTC_ai_ibc_var1	296	296	296	8	2368	700928	25934336	2800908288.0
BTC_ai_ibc_var1	328	328	328	8	2624	860672	35287552	18420102144.0
BTC_ai_ibc_var1	360	360	360	8	2880	1036800	46656000	39470976000.0
BTC_ai_ibc_var1	392	392	392	8	3136	1229312	60236288	41743747584.0
BTC_ai_ibc_var1	424	424	424	8	3392	1438208	76225024	45963689472.0
BTC_ai_ibc_var1	456	456	456	8	3648	1663488	94818816	66136124160.0
BTC_ai_ibc_var1	488	488	488	8	3904	1905152	116214272	96225417216.0
BTC_ai_ibc_var1	520	520	520	8	4160	2163200	140608000	94910400000.0
BTC_ai_ibc_var1	552	552	552	8	4416	2437632	168196608	1.26399750912e+11
BTC_ai_ibc_var1	584	584	584	8	4672	2728448	199176704	1.32651684864e+11
BTC_ai_ibc_var1	616	616	616	8	4928	3035648	233744896	1.83022253568e+11
BTC_ai_ibc_var1	648	648	648	8	5184	3359232	272097792	1.56728328192e+11
BTC_ai_ibc_var1	680	680	680	8	5440	3699200	314432000	2.41955424e+11
BTC_ai_ibc_var1	712	712	712	8	5696	4055552	360944128	2.56631275008e+11
BTC_ai_ibc_var1	744	744	744	8	5952	4428288	411830784	2.63159870976e+11
BTC_ai_ibc_var1	776	776	776	8	6208	4817408	467288576	3.42756170496e+11
BTC_ai_ibc_var1	808	808	808	8	6464	5222912	527514112	3.94053041664e+11
BTC_ai_ibc_var1	840	840	840	8	6720	5644800	592704000	4.48084224e+11
BTC_ai_ibc_var1	872	872	872	8	6976	6083072	663054848	4.95301971456e+11
BTC_ai_ibc_var1	904	904	904	8	7232	6537728	738763264	5.71802766336e+11
BTC_ai_ibc_var1	936	936	936	8	7488	7008768	820025856	5.20306405632e+11
BTC_ai_ibc_var1	968	968	968	8	7744	7496192	907039232	7.02048365568e+11
BTC_ai_ibc_var1	1000	1000	1000	8	8000	8000000	1000000000	7.83e+11


==> figures/data/pred/step+s/var10.dat <==
BTC_ai_ibc_var10	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var10	40	40	40	8	320	12800	64000	3052800.0
BTC_ai_ibc_var10	72	72	72	8	576	41472	373248	25194240.0
BTC_ai_ibc_var10	104	104	104	8	832	86528	1124864	72034560.0
BTC_ai_ibc_var10	136	136	136	8	1088	147968	2515456	160471296.0
BTC_ai_ibc_var10	168	168	168	8	1344	225792	4741632	288562176.0
BTC_ai_ibc_var10	200	200	200	8	1600	320000	8000000	480960000.0
BTC_ai_ibc_var10	232	232	232	8	1856	430592	12487168	747938304.0
BTC_ai_ibc_var10	264	264	264	8	2112	557568	18399744	1211874048.0
BTC_ai_ibc_var10	296	296	296	8	2368	700928	25934336	1826267904.0
BTC_ai_ibc_var10	328	328	328	8	2624	860672	35287552	2780831232.0
BTC_ai_ibc_var10	360	360	360	8	2880	1036800	46656000	4049740800.0
BTC_ai_ibc_var10	392	392	392	8	3136	1229312	60236288	5531904000.0
BTC_ai_ibc_var10	424	424	424	8	3392	1438208	76225024	7157961216.0
BTC_ai_ibc_var10	456	456	456	8	3648	1663488	94818816	9207406080.0
BTC_ai_ibc_var10	488	488	488	8	3904	1905152	116214272	11882433024.0
BTC_ai_ibc_var10	520	520	520	8	4160	2163200	140608000	16071494400.0
BTC_ai_ibc_var10	552	552	552	8	4416	2437632	168196608	17177992704.0
BTC_ai_ibc_var10	584	584	584	8	4672	2728448	199176704	20271004416.0
BTC_ai_ibc_var10	616	616	616	8	4928	3035648	233744896	24315540480.0
BTC_ai_ibc_var10	648	648	648	8	5184	3359232	272097792	27814440960.0
BTC_ai_ibc_var10	680	680	680	8	5440	3699200	314432000	31661452800.0
BTC_ai_ibc_var10	712	712	712	8	5696	4055552	360944128	35988968448.0
BTC_ai_ibc_var10	744	744	744	8	5952	4428288	411830784	40910738688.0
BTC_ai_ibc_var10	776	776	776	8	6208	4817408	467288576	48711220992.0
BTC_ai_ibc_var10	808	808	808	8	6464	5222912	527514112	54856244736.0
BTC_ai_ibc_var10	840	840	840	8	6720	5644800	592704000	78744960000.0
BTC_ai_ibc_var10	872	872	872	8	6976	6083072	663054848	2.05002567936e+11
BTC_ai_ibc_var10	904	904	904	8	7232	6537728	738763264	3.78779616e+11
BTC_ai_ibc_var10	936	936	936	8	7488	7008768	820025856	4.97471839488e+11
BTC_ai_ibc_var10	968	968	968	8	7744	7496192	907039232	6.05774771712e+11
BTC_ai_ibc_var10	1000	1000	1000	8	8000	8000000	1000000000	7.31196e+11


==> figures/data/pred/step+s/var11.dat <==
BTC_ai_ibc_var11	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var11	40	40	40	8	320	12800	64000	8467200.0
BTC_ai_ibc_var11	72	72	72	8	576	41472	373248	47215872.0
BTC_ai_ibc_var11	104	104	104	8	832	86528	1124864	910750464.0
BTC_ai_ibc_var11	136	136	136	8	1088	147968	2515456	2090787840.0
BTC_ai_ibc_var11	168	168	168	8	1344	225792	4741632	3936231936.0
BTC_ai_ibc_var11	200	200	200	8	1600	320000	8000000	7853760000.0
BTC_ai_ibc_var11	232	232	232	8	1856	430592	12487168	14559607296.0
BTC_ai_ibc_var11	264	264	264	8	2112	557568	18399744	22646739456.0
BTC_ai_ibc_var11	296	296	296	8	2368	700928	25934336	34263813888.0
BTC_ai_ibc_var11	328	328	328	8	2624	860672	35287552	45670699008.0
BTC_ai_ibc_var11	360	360	360	8	2880	1036800	46656000	61599916800.0
BTC_ai_ibc_var11	392	392	392	8	3136	1229312	60236288	78602823936.0
BTC_ai_ibc_var11	424	424	424	8	3392	1438208	76225024	96975489024.0
BTC_ai_ibc_var11	456	456	456	8	3648	1663488	94818816	1.22248901376e+11
BTC_ai_ibc_var11	488	488	488	8	3904	1905152	116214272	1.49336292096e+11
BTC_ai_ibc_var11	520	520	520	8	4160	2163200	140608000	1.77847488e+11
BTC_ai_ibc_var11	552	552	552	8	4416	2437632	168196608	2.17873110528e+11
BTC_ai_ibc_var11	584	584	584	8	4672	2728448	199176704	2.5624219392e+11
BTC_ai_ibc_var11	616	616	616	8	4928	3035648	233744896	2.99490960384e+11
BTC_ai_ibc_var11	648	648	648	8	5184	3359232	272097792	3.5470970496e+11
BTC_ai_ibc_var11	680	680	680	8	5440	3699200	314432000	3.962342592e+11
BTC_ai_ibc_var11	712	712	712	8	5696	4055552	360944128	4.612683456e+11
BTC_ai_ibc_var11	744	744	744	8	5952	4428288	411830784	5.26698360576e+11
BTC_ai_ibc_var11	776	776	776	8	6208	4817408	467288576	5.8065422976e+11
BTC_ai_ibc_var11	808	808	808	8	6464	5222912	527514112	6.72353296128e+11
BTC_ai_ibc_var11	840	840	840	8	6720	5644800	592704000	7.556213952e+11
BTC_ai_ibc_var11	872	872	872	8	6976	6083072	663054848	8.44838330112e+11
BTC_ai_ibc_var11	904	904	904	8	7232	6537728	738763264	9.39991262976e+11
BTC_ai_ibc_var11	936	936	936	8	7488	7008768	820025856	1.03275948672e+12
BTC_ai_ibc_var11	968	968	968	8	7744	7496192	907039232	1.15565418778e+12
BTC_ai_ibc_var11	1000	1000	1000	8	8000	8000000	1000000000	1.27908e+12


==> figures/data/pred/step+s/var12.dat <==
BTC_ai_ibc_var12	8	8	8	8	64	512	512	57600.0
BTC_ai_ibc_var12	40	40	40	8	320	12800	64000	4377600.0
BTC_ai_ibc_var12	72	72	72	8	576	41472	373248	24074496.0
BTC_ai_ibc_var12	104	104	104	8	832	86528	1124864	896343552.0
BTC_ai_ibc_var12	136	136	136	8	1088	147968	2515456	2098778112.0
BTC_ai_ibc_var12	168	168	168	8	1344	225792	4741632	3784838400.0
BTC_ai_ibc_var12	200	200	200	8	1600	320000	8000000	6464160000.0
BTC_ai_ibc_var12	232	232	232	8	1856	430592	12487168	10081665792.0
BTC_ai_ibc_var12	264	264	264	8	2112	557568	18399744	14474744064.0
BTC_ai_ibc_var12	296	296	296	8	2368	700928	25934336	20782865664.0
BTC_ai_ibc_var12	328	328	328	8	2624	860672	35287552	29326537728.0
BTC_ai_ibc_var12	360	360	360	8	2880	1036800	46656000	38477203200.0
BTC_ai_ibc_var12	392	392	392	8	3136	1229312	60236288	52873938432.0
BTC_ai_ibc_var12	424	424	424	8	3392	1438208	76225024	65586599424.0
BTC_ai_ibc_var12	456	456	456	8	3648	1663488	94818816	79984661760.0
BTC_ai_ibc_var12	488	488	488	8	3904	1905152	116214272	1.05090089472e+11
BTC_ai_ibc_var12	520	520	520	8	4160	2163200	140608000	1.18857024e+11
BTC_ai_ibc_var12	552	552	552	8	4416	2437632	168196608	1.4786675712e+11
BTC_ai_ibc_var12	584	584	584	8	4672	2728448	199176704	1.71904502016e+11
BTC_ai_ibc_var12	616	616	616	8	4928	3035648	233744896	1.99565017344e+11
BTC_ai_ibc_var12	648	648	648	8	5184	3359232	272097792	2.27080723968e+11
BTC_ai_ibc_var12	680	680	680	8	5440	3699200	314432000	2.603663424e+11
BTC_ai_ibc_var12	712	712	712	8	5696	4055552	360944128	3.006684864e+11
BTC_ai_ibc_var12	744	744	744	8	5952	4428288	411830784	3.44821929984e+11
BTC_ai_ibc_var12	776	776	776	8	6208	4817408	467288576	3.72173672448e+11
BTC_ai_ibc_var12	808	808	808	8	6464	5222912	527514112	4.31446480128e+11
BTC_ai_ibc_var12	840	840	840	8	6720	5644800	592704000	4.812587136e+11
BTC_ai_ibc_var12	872	872	872	8	6976	6083072	663054848	5.36609071872e+11
BTC_ai_ibc_var12	904	904	904	8	7232	6537728	738763264	6.02281654272e+11
BTC_ai_ibc_var12	936	936	936	8	7488	7008768	820025856	6.59269248768e+11
BTC_ai_ibc_var12	968	968	968	8	7744	7496192	907039232	7.33453661952e+11
BTC_ai_ibc_var12	1000	1000	1000	8	8000	8000000	1000000000	8.14428e+11


==> figures/data/pred/step+s/var13.dat <==
BTC_ai_ibc_var13	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var13	40	40	40	8	320	12800	64000	5299200.0
BTC_ai_ibc_var13	72	72	72	8	576	41472	373248	40684032.0
BTC_ai_ibc_var13	104	104	104	8	832	86528	1124864	112140288.0
BTC_ai_ibc_var13	136	136	136	8	1088	147968	2515456	255022848.0
BTC_ai_ibc_var13	168	168	168	8	1344	225792	4741632	455196672.0
BTC_ai_ibc_var13	200	200	200	8	1600	320000	8000000	898560000.0
BTC_ai_ibc_var13	232	232	232	8	1856	430592	12487168	12015454464.0
BTC_ai_ibc_var13	264	264	264	8	2112	557568	18399744	24222426624.0
BTC_ai_ibc_var13	296	296	296	8	2368	700928	25934336	34522456320.0
BTC_ai_ibc_var13	328	328	328	8	2624	860672	35287552	46050255360.0
BTC_ai_ibc_var13	360	360	360	8	2880	1036800	46656000	62640345600.0
BTC_ai_ibc_var13	392	392	392	8	3136	1229312	60236288	80616436992.0
BTC_ai_ibc_var13	424	424	424	8	3392	1438208	76225024	1.03020277248e+11
BTC_ai_ibc_var13	456	456	456	8	3648	1663488	94818816	1.27279289088e+11
BTC_ai_ibc_var13	488	488	488	8	3904	1905152	116214272	1.59898454784e+11
BTC_ai_ibc_var13	520	520	520	8	4160	2163200	140608000	1.93763232e+11
BTC_ai_ibc_var13	552	552	552	8	4416	2437632	168196608	2.3249524608e+11
BTC_ai_ibc_var13	584	584	584	8	4672	2728448	199176704	2.72670179328e+11
BTC_ai_ibc_var13	616	616	616	8	4928	3035648	233744896	3.2040505728e+11
BTC_ai_ibc_var13	648	648	648	8	5184	3359232	272097792	3.7443679488e+11
BTC_ai_ibc_var13	680	680	680	8	5440	3699200	314432000	4.291941312e+11
BTC_ai_ibc_var13	712	712	712	8	5696	4055552	360944128	4.88479071744e+11
BTC_ai_ibc_var13	744	744	744	8	5952	4428288	411830784	5.55652721664e+11
BTC_ai_ibc_var13	776	776	776	8	6208	4817408	467288576	6.2845496064e+11
BTC_ai_ibc_var13	808	808	808	8	6464	5222912	527514112	7.13013666048e+11
BTC_ai_ibc_var13	840	840	840	8	6720	5644800	592704000	8.02436544e+11
BTC_ai_ibc_var13	872	872	872	8	6976	6083072	663054848	9.0073567872e+11
BTC_ai_ibc_var13	904	904	904	8	7232	6537728	738763264	1.0023611881e+12
BTC_ai_ibc_var13	936	936	936	8	7488	7008768	820025856	1.1075395369e+12
BTC_ai_ibc_var13	968	968	968	8	7744	7496192	907039232	1.23944662195e+12
BTC_ai_ibc_var13	1000	1000	1000	8	8000	8000000	1000000000	1.344924e+12


==> figures/data/pred/step+s/var14.dat <==
BTC_ai_ibc_var14	8	8	8	8	64	512	512	55296.0
BTC_ai_ibc_var14	40	40	40	8	320	12800	64000	8121600.0
BTC_ai_ibc_var14	72	72	72	8	576	41472	373248	44043264.0
BTC_ai_ibc_var14	104	104	104	8	832	86528	1124864	117202176.0
BTC_ai_ibc_var14	136	136	136	8	1088	147968	2515456	273666816.0
BTC_ai_ibc_var14	168	168	168	8	1344	225792	4741632	483646464.0
BTC_ai_ibc_var14	200	200	200	8	1600	320000	8000000	987840000.0
BTC_ai_ibc_var14	232	232	232	8	1856	430592	12487168	24604457472.0
BTC_ai_ibc_var14	264	264	264	8	2112	557568	18399744	47569192704.0
BTC_ai_ibc_var14	296	296	296	8	2368	700928	25934336	71678649600.0
BTC_ai_ibc_var14	328	328	328	8	2624	860672	35287552	98107570944.0
BTC_ai_ibc_var14	360	360	360	8	2880	1036800	46656000	1.293630912e+11
BTC_ai_ibc_var14	392	392	392	8	3136	1229312	60236288	1.6839115776e+11
BTC_ai_ibc_var14	424	424	424	8	3392	1438208	76225024	2.14693532928e+11
BTC_ai_ibc_var14	456	456	456	8	3648	1663488	94818816	2.72337106176e+11
BTC_ai_ibc_var14	488	488	488	8	3904	1905152	116214272	3.28515837696e+11
BTC_ai_ibc_var14	520	520	520	8	4160	2163200	140608000	3.982732416e+11
BTC_ai_ibc_var14	552	552	552	8	4416	2437632	168196608	4.76003713536e+11
BTC_ai_ibc_var14	584	584	584	8	4672	2728448	199176704	5.97595594752e+11
BTC_ai_ibc_var14	616	616	616	8	4928	3035648	233744896	6.72597902592e+11
BTC_ai_ibc_var14	648	648	648	8	5184	3359232	272097792	7.8333931008e+11
BTC_ai_ibc_var14	680	680	680	8	5440	3699200	314432000	9.092596608e+11
BTC_ai_ibc_var14	712	712	712	8	5696	4055552	360944128	1.04847983078e+12
BTC_ai_ibc_var14	744	744	744	8	5952	4428288	411830784	1.18653098573e+12
BTC_ai_ibc_var14	776	776	776	8	6208	4817408	467288576	1.34108689997e+12
BTC_ai_ibc_var14	808	808	808	8	6464	5222912	527514112	1.50316451942e+12
BTC_ai_ibc_var14	840	840	840	8	6720	5644800	592704000	1.6912131264e+12
BTC_ai_ibc_var14	872	872	872	8	6976	6083072	663054848	1.88424980122e+12
BTC_ai_ibc_var14	904	904	904	8	7232	6537728	738763264	2.10180763699e+12
BTC_ai_ibc_var14	936	936	936	8	7488	7008768	820025856	2.33868220186e+12
BTC_ai_ibc_var14	968	968	968	8	7744	7496192	907039232	2.59159474253e+12
BTC_ai_ibc_var14	1000	1000	1000	8	8000	8000000	1000000000	2.86704e+12


==> figures/data/pred/step+s/var15.dat <==
BTC_ai_ibc_var15	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var15	40	40	40	8	320	12800	64000	5529600.0
BTC_ai_ibc_var15	72	72	72	8	576	41472	373248	40310784.0
BTC_ai_ibc_var15	104	104	104	8	832	86528	1124864	112140288.0
BTC_ai_ibc_var15	136	136	136	8	1088	147968	2515456	255022848.0
BTC_ai_ibc_var15	168	168	168	8	1344	225792	4741632	453164544.0
BTC_ai_ibc_var15	200	200	200	8	1600	320000	8000000	817920000.0
BTC_ai_ibc_var15	232	232	232	8	1856	430592	12487168	1300172544.0
BTC_ai_ibc_var15	264	264	264	8	2112	557568	18399744	1931973120.0
BTC_ai_ibc_var15	296	296	296	8	2368	700928	25934336	2655816192.0
BTC_ai_ibc_var15	328	328	328	8	2624	860672	35287552	3667753728.0
BTC_ai_ibc_var15	360	360	360	8	2880	1036800	46656000	4716921600.0
BTC_ai_ibc_var15	392	392	392	8	3136	1229312	60236288	6284242944.0
BTC_ai_ibc_var15	424	424	424	8	3392	1438208	76225024	8122279680.0
BTC_ai_ibc_var15	456	456	456	8	3648	1663488	94818816	10899173376.0
BTC_ai_ibc_var15	488	488	488	8	3904	1905152	116214272	13202703360.0
BTC_ai_ibc_var15	520	520	520	8	4160	2163200	140608000	16548480000.0
BTC_ai_ibc_var15	552	552	552	8	4416	2437632	168196608	20030022144.0
BTC_ai_ibc_var15	584	584	584	8	4672	2728448	199176704	23966687232.0
BTC_ai_ibc_var15	616	616	616	8	4928	3035648	233744896	27689663232.0
BTC_ai_ibc_var15	648	648	648	8	5184	3359232	272097792	32681968128.0
BTC_ai_ibc_var15	680	680	680	8	5440	3699200	314432000	37321228800.0
BTC_ai_ibc_var15	712	712	712	8	5696	4055552	360944128	42796212480.0
BTC_ai_ibc_var15	744	744	744	8	5952	4428288	411830784	49997585664.0
BTC_ai_ibc_var15	776	776	776	8	6208	4817408	467288576	57729408768.0
BTC_ai_ibc_var15	808	808	808	8	6464	5222912	527514112	64657039104.0
BTC_ai_ibc_var15	840	840	840	8	6720	5644800	592704000	74706105600.0
BTC_ai_ibc_var15	872	872	872	8	6976	6083072	663054848	84037639680.0
BTC_ai_ibc_var15	904	904	904	8	7232	6537728	738763264	97144100352.0
BTC_ai_ibc_var15	936	936	936	8	7488	7008768	820025856	1.06351045632e+11
BTC_ai_ibc_var15	968	968	968	8	7744	7496192	907039232	1.19954064384e+11
BTC_ai_ibc_var15	1000	1000	1000	8	8000	8000000	1000000000	1.43568e+11


==> figures/data/pred/step+s/var16.dat <==
BTC_ai_ibc_var16	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var16	40	40	40	8	320	12800	64000	5529600.0
BTC_ai_ibc_var16	72	72	72	8	576	41472	373248	40497408.0
BTC_ai_ibc_var16	104	104	104	8	832	86528	1124864	112529664.0
BTC_ai_ibc_var16	136	136	136	8	1088	147968	2515456	264344832.0
BTC_ai_ibc_var16	168	168	168	8	1344	225792	4741632	460276992.0
BTC_ai_ibc_var16	200	200	200	8	1600	320000	8000000	815040000.0
BTC_ai_ibc_var16	232	232	232	8	1856	430592	12487168	1259481600.0
BTC_ai_ibc_var16	264	264	264	8	2112	557568	18399744	1881792000.0
BTC_ai_ibc_var16	296	296	296	8	2368	700928	25934336	2718899712.0
BTC_ai_ibc_var16	328	328	328	8	2624	860672	35287552	3671626752.0
BTC_ai_ibc_var16	360	360	360	8	2880	1036800	46656000	4922208000.0
BTC_ai_ibc_var16	392	392	392	8	3136	1229312	60236288	6466795776.0
BTC_ai_ibc_var16	424	424	424	8	3392	1438208	76225024	8335853568.0
BTC_ai_ibc_var16	456	456	456	8	3648	1663488	94818816	11161172736.0
BTC_ai_ibc_var16	488	488	488	8	3904	1905152	116214272	13837118976.0
BTC_ai_ibc_var16	520	520	520	8	4160	2163200	140608000	17599795200.0
BTC_ai_ibc_var16	552	552	552	8	4416	2437632	168196608	21456036864.0
BTC_ai_ibc_var16	584	584	584	8	4672	2728448	199176704	26434568448.0
BTC_ai_ibc_var16	616	616	616	8	4928	3035648	233744896	31186729728.0
BTC_ai_ibc_var16	648	648	648	8	5184	3359232	272097792	36944833536.0
BTC_ai_ibc_var16	680	680	680	8	5440	3699200	314432000	43363872000.0
BTC_ai_ibc_var16	712	712	712	8	5696	4055552	360944128	52359204096.0
BTC_ai_ibc_var16	744	744	744	8	5952	4428288	411830784	58984796160.0
BTC_ai_ibc_var16	776	776	776	8	6208	4817408	467288576	69999346944.0
BTC_ai_ibc_var16	808	808	808	8	6464	5222912	527514112	1.25953134336e+11
BTC_ai_ibc_var16	840	840	840	8	6720	5644800	592704000	3.427437888e+11
BTC_ai_ibc_var16	872	872	872	8	6976	6083072	663054848	6.0797263104e+11
BTC_ai_ibc_var16	904	904	904	8	7232	6537728	738763264	8.45936239104e+11
BTC_ai_ibc_var16	936	936	936	8	7488	7008768	820025856	1.02165759821e+12
BTC_ai_ibc_var16	968	968	968	8	7744	7496192	907039232	1.20851358566e+12
BTC_ai_ibc_var16	1000	1000	1000	8	8000	8000000	1000000000	1.38654e+12


==> figures/data/pred/step+s/var17.dat <==
BTC_ai_ibc_var17	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var17	40	40	40	8	320	12800	64000	7372800.0
BTC_ai_ibc_var17	72	72	72	8	576	41472	373248	41057280.0
BTC_ai_ibc_var17	104	104	104	8	832	86528	1124864	1224587520.0
BTC_ai_ibc_var17	136	136	136	8	1088	147968	2515456	3102223104.0
BTC_ai_ibc_var17	168	168	168	8	1344	225792	4741632	6259970304.0
BTC_ai_ibc_var17	200	200	200	8	1600	320000	8000000	14018400000.0
BTC_ai_ibc_var17	232	232	232	8	1856	430592	12487168	29136653568.0
BTC_ai_ibc_var17	264	264	264	8	2112	557568	18399744	48123694080.0
BTC_ai_ibc_var17	296	296	296	8	2368	700928	25934336	71243373312.0
BTC_ai_ibc_var17	328	328	328	8	2624	860672	35287552	97549855488.0
BTC_ai_ibc_var17	360	360	360	8	2880	1036800	46656000	1.294050816e+11
BTC_ai_ibc_var17	392	392	392	8	3136	1229312	60236288	1.66858820352e+11
BTC_ai_ibc_var17	424	424	424	8	3392	1438208	76225024	2.11703498496e+11
BTC_ai_ibc_var17	456	456	456	8	3648	1663488	94818816	2.65861979136e+11
BTC_ai_ibc_var17	488	488	488	8	3904	1905152	116214272	3.52375008768e+11
BTC_ai_ibc_var17	520	520	520	8	4160	2163200	140608000	3.952458432e+11
BTC_ai_ibc_var17	552	552	552	8	4416	2437632	168196608	4.72383830016e+11
BTC_ai_ibc_var17	584	584	584	8	4672	2728448	199176704	5.76416017152e+11
BTC_ai_ibc_var17	616	616	616	8	4928	3035648	233744896	6.82091891712e+11
BTC_ai_ibc_var17	648	648	648	8	5184	3359232	272097792	7.85198644992e+11
BTC_ai_ibc_var17	680	680	680	8	5440	3699200	314432000	9.063298944e+11
BTC_ai_ibc_var17	712	712	712	8	5696	4055552	360944128	1.03504784256e+12
BTC_ai_ibc_var17	744	744	744	8	5952	4428288	411830784	1.1891813161e+12
BTC_ai_ibc_var17	776	776	776	8	6208	4817408	467288576	1.32799318502e+12
BTC_ai_ibc_var17	808	808	808	8	6464	5222912	527514112	1.49329321574e+12
BTC_ai_ibc_var17	840	840	840	8	6720	5644800	592704000	1.678918752e+12
BTC_ai_ibc_var17	872	872	872	8	6976	6083072	663054848	1.8811565591e+12
BTC_ai_ibc_var17	904	904	904	8	7232	6537728	738763264	2.08294956058e+12
BTC_ai_ibc_var17	936	936	936	8	7488	7008768	820025856	2.33054502221e+12
BTC_ai_ibc_var17	968	968	968	8	7744	7496192	907039232	2.58805279181e+12
BTC_ai_ibc_var17	1000	1000	1000	8	8000	8000000	1000000000	2.873232e+12


==> figures/data/pred/step+s/var18.dat <==
BTC_ai_ibc_var18	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var18	40	40	40	8	320	12800	64000	5587200.0
BTC_ai_ibc_var18	72	72	72	8	576	41472	373248	71850240.0
BTC_ai_ibc_var18	104	104	104	8	832	86528	1124864	1384231680.0
BTC_ai_ibc_var18	136	136	136	8	1088	147968	2515456	3331943424.0
BTC_ai_ibc_var18	168	168	168	8	1344	225792	4741632	5942958336.0
BTC_ai_ibc_var18	200	200	200	8	1600	320000	8000000	10571040000.0
BTC_ai_ibc_var18	232	232	232	8	1856	430592	12487168	16954560000.0
BTC_ai_ibc_var18	264	264	264	8	2112	557568	18399744	23524909056.0
BTC_ai_ibc_var18	296	296	296	8	2368	700928	25934336	32910672384.0
BTC_ai_ibc_var18	328	328	328	8	2624	860672	35287552	45380222208.0
BTC_ai_ibc_var18	360	360	360	8	2880	1036800	46656000	60928070400.0
BTC_ai_ibc_var18	392	392	392	8	3136	1229312	60236288	80594309376.0
BTC_ai_ibc_var18	424	424	424	8	3392	1438208	76225024	1.02373083648e+11
BTC_ai_ibc_var18	456	456	456	8	3648	1663488	94818816	1.27204432128e+11
BTC_ai_ibc_var18	488	488	488	8	3904	1905152	116214272	1.5706073088e+11
BTC_ai_ibc_var18	520	520	520	8	4160	2163200	140608000	1.949897664e+11
BTC_ai_ibc_var18	552	552	552	8	4416	2437632	168196608	2.31299587584e+11
BTC_ai_ibc_var18	584	584	584	8	4672	2728448	199176704	2.76230803968e+11
BTC_ai_ibc_var18	616	616	616	8	4928	3035648	233744896	3.27809002752e+11
BTC_ai_ibc_var18	648	648	648	8	5184	3359232	272097792	3.7617519744e+11
BTC_ai_ibc_var18	680	680	680	8	5440	3699200	314432000	4.35386592e+11
BTC_ai_ibc_var18	712	712	712	8	5696	4055552	360944128	5.08827803904e+11
BTC_ai_ibc_var18	744	744	744	8	5952	4428288	411830784	5.67369971712e+11
BTC_ai_ibc_var18	776	776	776	8	6208	4817408	467288576	6.4666476288e+11
BTC_ai_ibc_var18	808	808	808	8	6464	5222912	527514112	7.31863155456e+11
BTC_ai_ibc_var18	840	840	840	8	6720	5644800	592704000	8.178807168e+11
BTC_ai_ibc_var18	872	872	872	8	6976	6083072	663054848	9.30491025408e+11
BTC_ai_ibc_var18	904	904	904	8	7232	6537728	738763264	1.04787358157e+12
BTC_ai_ibc_var18	936	936	936	8	7488	7008768	820025856	1.18436965171e+12
BTC_ai_ibc_var18	968	968	968	8	7744	7496192	907039232	1.35167586048e+12
BTC_ai_ibc_var18	1000	1000	1000	8	8000	8000000	1000000000	1.483848e+12


==> figures/data/pred/step+s/var19.dat <==
BTC_ai_ibc_var19	8	8	8	8	64	512	512	43776.0
BTC_ai_ibc_var19	40	40	40	8	320	12800	64000	1728000.0
BTC_ai_ibc_var19	72	72	72	8	576	41472	373248	6718464.0
BTC_ai_ibc_var19	104	104	104	8	832	86528	1124864	58406400.0
BTC_ai_ibc_var19	136	136	136	8	1088	147968	2515456	128510208.0
BTC_ai_ibc_var19	168	168	168	8	1344	225792	4741632	211341312.0
BTC_ai_ibc_var19	200	200	200	8	1600	320000	8000000	300960000.0
BTC_ai_ibc_var19	232	232	232	8	1856	430592	12487168	403034112.0
BTC_ai_ibc_var19	264	264	264	8	2112	557568	18399744	549483264.0
BTC_ai_ibc_var19	296	296	296	8	2368	700928	25934336	788544000.0
BTC_ai_ibc_var19	328	328	328	8	2624	860672	35287552	976002048.0
BTC_ai_ibc_var19	360	360	360	8	2880	1036800	46656000	1194393600.0
BTC_ai_ibc_var19	392	392	392	8	3136	1229312	60236288	1554465024.0
BTC_ai_ibc_var19	424	424	424	8	3392	1438208	76225024	1902749184.0
BTC_ai_ibc_var19	456	456	456	8	3648	1663488	94818816	2410394112.0
BTC_ai_ibc_var19	488	488	488	8	3904	1905152	116214272	2812004352.0
BTC_ai_ibc_var19	520	520	520	8	4160	2163200	140608000	3455712000.0
BTC_ai_ibc_var19	552	552	552	8	4416	2437632	168196608	4036718592.0
BTC_ai_ibc_var19	584	584	584	8	4672	2728448	199176704	4641090048.0
BTC_ai_ibc_var19	616	616	616	8	4928	3035648	233744896	5313901824.0
BTC_ai_ibc_var19	648	648	648	8	5184	3359232	272097792	5986151424.0
BTC_ai_ibc_var19	680	680	680	8	5440	3699200	314432000	6658560000.0
BTC_ai_ibc_var19	712	712	712	8	5696	4055552	360944128	8048242944.0
BTC_ai_ibc_var19	744	744	744	8	5952	4428288	411830784	9027065088.0
BTC_ai_ibc_var19	776	776	776	8	6208	4817408	467288576	9213292800.0
BTC_ai_ibc_var19	808	808	808	8	6464	5222912	527514112	10435378176.0
BTC_ai_ibc_var19	840	840	840	8	6720	5644800	592704000	11786342400.0
BTC_ai_ibc_var19	872	872	872	8	6976	6083072	663054848	12865697280.0
BTC_ai_ibc_var19	904	904	904	8	7232	6537728	738763264	13944973824.0
BTC_ai_ibc_var19	936	936	936	8	7488	7008768	820025856	15958964736.0
BTC_ai_ibc_var19	968	968	968	8	7744	7496192	907039232	17001363456.0
BTC_ai_ibc_var19	1000	1000	1000	8	8000	8000000	1000000000	18972000000.0


==> figures/data/pred/step+s/var2.dat <==
BTC_ai_ibc_var2	8	8	8	8	64	512	512	46080.0
BTC_ai_ibc_var2	40	40	40	8	320	12800	64000	6624000.0
BTC_ai_ibc_var2	72	72	72	8	576	41472	373248	36951552.0
BTC_ai_ibc_var2	104	104	104	8	832	86528	1124864	121485312.0
BTC_ai_ibc_var2	136	136	136	8	1088	147968	2515456	249030144.0
BTC_ai_ibc_var2	168	168	168	8	1344	225792	4741632	490758912.0
BTC_ai_ibc_var2	200	200	200	8	1600	320000	8000000	792000000.0
BTC_ai_ibc_var2	232	232	232	8	1856	430592	12487168	1292421888.0
BTC_ai_ibc_var2	264	264	264	8	2112	557568	18399744	1821574656.0
BTC_ai_ibc_var2	296	296	296	8	2368	700928	25934336	2800908288.0
BTC_ai_ibc_var2	328	328	328	8	2624	860672	35287552	19690454016.0
BTC_ai_ibc_var2	360	360	360	8	2880	1036800	46656000	37161504000.0
BTC_ai_ibc_var2	392	392	392	8	3136	1229312	60236288	38490988032.0
BTC_ai_ibc_var2	424	424	424	8	3392	1438208	76225024	52823941632.0
BTC_ai_ibc_var2	456	456	456	8	3648	1663488	94818816	65282754816.0
BTC_ai_ibc_var2	488	488	488	8	3904	1905152	116214272	81059454720.0
BTC_ai_ibc_var2	520	520	520	8	4160	2163200	140608000	68968224000.0
BTC_ai_ibc_var2	552	552	552	8	4416	2437632	168196608	73417819392.0
BTC_ai_ibc_var2	584	584	584	8	4672	2728448	199176704	93214697472.0
BTC_ai_ibc_var2	616	616	616	8	4928	3035648	233744896	1.22014835712e+11
BTC_ai_ibc_var2	648	648	648	8	5184	3359232	272097792	1.53055008e+11
BTC_ai_ibc_var2	680	680	680	8	5440	3699200	314432000	2.0516688e+11
BTC_ai_ibc_var2	712	712	712	8	5696	4055552	360944128	1.73794597632e+11
BTC_ai_ibc_var2	744	744	744	8	5952	4428288	411830784	2.05709476608e+11
BTC_ai_ibc_var2	776	776	776	8	6208	4817408	467288576	2.77569414144e+11
BTC_ai_ibc_var2	808	808	808	8	6464	5222912	527514112	3.0859575552e+11
BTC_ai_ibc_var2	840	840	840	8	6720	5644800	592704000	3.44064672e+11
BTC_ai_ibc_var2	872	872	872	8	6976	6083072	663054848	4.86350731008e+11
BTC_ai_ibc_var2	904	904	904	8	7232	6537728	738763264	5.817760704e+11
BTC_ai_ibc_var2	936	936	936	8	7488	7008768	820025856	3.690116352e+11
BTC_ai_ibc_var2	968	968	968	8	7744	7496192	907039232	6.61231600128e+11
BTC_ai_ibc_var2	1000	1000	1000	8	8000	8000000	1000000000	6.12e+11


==> figures/data/pred/step+s/var20.dat <==
BTC_ai_ibc_var20	8	8	8	8	64	512	512	41472.0
BTC_ai_ibc_var20	40	40	40	8	320	12800	64000	1612800.0
BTC_ai_ibc_var20	72	72	72	8	576	41472	373248	9144576.0
BTC_ai_ibc_var20	104	104	104	8	832	86528	1124864	57627648.0
BTC_ai_ibc_var20	136	136	136	8	1088	147968	2515456	139163904.0
BTC_ai_ibc_var20	168	168	168	8	1344	225792	4741632	223534080.0
BTC_ai_ibc_var20	200	200	200	8	1600	320000	8000000	344160000.0
BTC_ai_ibc_var20	232	232	232	8	1856	430592	12487168	486353664.0
BTC_ai_ibc_var20	264	264	264	8	2112	557568	18399744	619736832.0
BTC_ai_ibc_var20	296	296	296	8	2368	700928	25934336	826394112.0
BTC_ai_ibc_var20	328	328	328	8	2624	860672	35287552	1127049984.0
BTC_ai_ibc_var20	360	360	360	8	2880	1036800	46656000	1362355200.0
BTC_ai_ibc_var20	392	392	392	8	3136	1229312	60236288	1676166912.0
BTC_ai_ibc_var20	424	424	424	8	3392	1438208	76225024	2051603712.0
BTC_ai_ibc_var20	456	456	456	8	3648	1663488	94818816	2440336896.0
BTC_ai_ibc_var20	488	488	488	8	3904	1905152	116214272	2872016640.0
BTC_ai_ibc_var20	520	520	520	8	4160	2163200	140608000	3397305600.0
BTC_ai_ibc_var20	552	552	552	8	4416	2437632	168196608	3981871872.0
BTC_ai_ibc_var20	584	584	584	8	4672	2728448	199176704	4542865920.0
BTC_ai_ibc_var20	616	616	616	8	4928	3035648	233744896	5628091392.0
BTC_ai_ibc_var20	648	648	648	8	5184	3359232	272097792	7558272000.0
BTC_ai_ibc_var20	680	680	680	8	5440	3699200	314432000	9821376000.0
BTC_ai_ibc_var20	712	712	712	8	5696	4055552	360944128	11752989696.0
BTC_ai_ibc_var20	744	744	744	8	5952	4428288	411830784	15084963072.0
BTC_ai_ibc_var20	776	776	776	8	6208	4817408	467288576	21158055936.0
BTC_ai_ibc_var20	808	808	808	8	6464	5222912	527514112	25500867840.0
BTC_ai_ibc_var20	840	840	840	8	6720	5644800	592704000	30558124800.0
BTC_ai_ibc_var20	872	872	872	8	6976	6083072	663054848	39582549504.0
BTC_ai_ibc_var20	904	904	904	8	7232	6537728	738763264	45247615488.0
BTC_ai_ibc_var20	936	936	936	8	7488	7008768	820025856	54626337792.0
BTC_ai_ibc_var20	968	968	968	8	7744	7496192	907039232	62574462720.0
BTC_ai_ibc_var20	1000	1000	1000	8	8000	8000000	1000000000	69336000000.0


==> figures/data/pred/step+s/var21.dat <==
BTC_ai_ibc_var21	8	8	8	8	64	512	512	43776.0
BTC_ai_ibc_var21	40	40	40	8	320	12800	64000	1728000.0
BTC_ai_ibc_var21	72	72	72	8	576	41472	373248	6718464.0
BTC_ai_ibc_var21	104	104	104	8	832	86528	1124864	48282624.0
BTC_ai_ibc_var21	136	136	136	8	1088	147968	2515456	125846784.0
BTC_ai_ibc_var21	168	168	168	8	1344	225792	4741632	206260992.0
BTC_ai_ibc_var21	200	200	200	8	1600	320000	8000000	298080000.0
BTC_ai_ibc_var21	232	232	232	8	1856	430592	12487168	422410752.0
BTC_ai_ibc_var21	264	264	264	8	2112	557568	18399744	539447040.0
BTC_ai_ibc_var21	296	296	296	8	2368	700928	25934336	719152128.0
BTC_ai_ibc_var21	328	328	328	8	2624	860672	35287552	995367168.0
BTC_ai_ibc_var21	360	360	360	8	2880	1036800	46656000	1203724800.0
BTC_ai_ibc_var21	392	392	392	8	3136	1229312	60236288	1504677888.0
BTC_ai_ibc_var21	424	424	424	8	3392	1438208	76225024	1967468544.0
BTC_ai_ibc_var21	456	456	456	8	3648	1663488	94818816	2328051456.0
BTC_ai_ibc_var21	488	488	488	8	3904	1905152	116214272	2837723904.0
BTC_ai_ibc_var21	520	520	520	8	4160	2163200	140608000	3348633600.0
BTC_ai_ibc_var21	552	552	552	8	4416	2437632	168196608	4135442688.0
BTC_ai_ibc_var21	584	584	584	8	4672	2728448	199176704	4555143936.0
BTC_ai_ibc_var21	616	616	616	8	4928	3035648	233744896	5341222656.0
BTC_ai_ibc_var21	648	648	648	8	5184	3359232	272097792	5865219072.0
BTC_ai_ibc_var21	680	680	680	8	5440	3699200	314432000	7091366400.0
BTC_ai_ibc_var21	712	712	712	8	5696	4055552	360944128	7318243584.0
BTC_ai_ibc_var21	744	744	744	8	5952	4428288	411830784	8429246208.0
BTC_ai_ibc_var21	776	776	776	8	6208	4817408	467288576	8888117760.0
BTC_ai_ibc_var21	808	808	808	8	6464	5222912	527514112	10458881280.0
BTC_ai_ibc_var21	840	840	840	8	6720	5644800	592704000	11684736000.0
BTC_ai_ibc_var21	872	872	872	8	6976	6083072	663054848	12893071104.0
BTC_ai_ibc_var21	904	904	904	8	7232	6537728	738763264	13944973824.0
BTC_ai_ibc_var21	936	936	936	8	7488	7008768	820025856	15422793984.0
BTC_ai_ibc_var21	968	968	968	8	7744	7496192	907039232	16664034816.0
BTC_ai_ibc_var21	1000	1000	1000	8	8000	8000000	1000000000	18432000000.0


==> figures/data/pred/step+s/var22.dat <==
BTC_ai_ibc_var22	8	8	8	8	64	512	512	46080.0
BTC_ai_ibc_var22	40	40	40	8	320	12800	64000	1785600.0
BTC_ai_ibc_var22	72	72	72	8	576	41472	373248	9331200.0
BTC_ai_ibc_var22	104	104	104	8	832	86528	1124864	52176384.0
BTC_ai_ibc_var22	136	136	136	8	1088	147968	2515456	137832192.0
BTC_ai_ibc_var22	168	168	168	8	1344	225792	4741632	224550144.0
BTC_ai_ibc_var22	200	200	200	8	1600	320000	8000000	332640000.0
BTC_ai_ibc_var22	232	232	232	8	1856	430592	12487168	474727680.0
BTC_ai_ibc_var22	264	264	264	8	2112	557568	18399744	664899840.0
BTC_ai_ibc_var22	296	296	296	8	2368	700928	25934336	842164992.0
BTC_ai_ibc_var22	328	328	328	8	2624	860672	35287552	1092192768.0
BTC_ai_ibc_var22	360	360	360	8	2880	1036800	46656000	1353024000.0
BTC_ai_ibc_var22	392	392	392	8	3136	1229312	60236288	1720422144.0
BTC_ai_ibc_var22	424	424	424	8	3392	1438208	76225024	2096907264.0
BTC_ai_ibc_var22	456	456	456	8	3648	1663488	94818816	2410394112.0
BTC_ai_ibc_var22	488	488	488	8	3904	1905152	116214272	2983468032.0
BTC_ai_ibc_var22	520	520	520	8	4160	2163200	140608000	3280492800.0
BTC_ai_ibc_var22	552	552	552	8	4416	2437632	168196608	3894117120.0
BTC_ai_ibc_var22	584	584	584	8	4672	2728448	199176704	4812982272.0
BTC_ai_ibc_var22	616	616	616	8	4928	3035648	233744896	6365753856.0
BTC_ai_ibc_var22	648	648	648	8	5184	3359232	272097792	7286174208.0
BTC_ai_ibc_var22	680	680	680	8	5440	3699200	314432000	10736928000.0
BTC_ai_ibc_var22	712	712	712	8	5696	4055552	360944128	14088987648.0
BTC_ai_ibc_var22	744	744	744	8	5952	4428288	411830784	16938201600.0
BTC_ai_ibc_var22	776	776	776	8	6208	4817408	467288576	21418195968.0
BTC_ai_ibc_var22	808	808	808	8	6464	5222912	527514112	26652519936.0
BTC_ai_ibc_var22	840	840	840	8	6720	5644800	592704000	33377702400.0
BTC_ai_ibc_var22	872	872	872	8	6976	6083072	663054848	41854576896.0
BTC_ai_ibc_var22	904	904	904	8	7232	6537728	738763264	45983109888.0
BTC_ai_ibc_var22	936	936	936	8	7488	7008768	820025856	54437101056.0
BTC_ai_ibc_var22	968	968	968	8	7744	7496192	907039232	62203401216.0
BTC_ai_ibc_var22	1000	1000	1000	8	8000	8000000	1000000000	70920000000.0


==> figures/data/pred/step+s/var23.dat <==
BTC_ai_ibc_var23	8	8	8	8	64	512	512	46080.0
BTC_ai_ibc_var23	40	40	40	8	320	12800	64000	2073600.0
BTC_ai_ibc_var23	72	72	72	8	576	41472	373248	8771328.0
BTC_ai_ibc_var23	104	104	104	8	832	86528	1124864	182227968.0
BTC_ai_ibc_var23	136	136	136	8	1088	147968	2515456	392189184.0
BTC_ai_ibc_var23	168	168	168	8	1344	225792	4741632	621831168.0
BTC_ai_ibc_var23	200	200	200	8	1600	320000	8000000	979200000.0
BTC_ai_ibc_var23	232	232	232	8	1856	430592	12487168	1371866112.0
BTC_ai_ibc_var23	264	264	264	8	2112	557568	18399744	2125170432.0
BTC_ai_ibc_var23	296	296	296	8	2368	700928	25934336	2715745536.0
BTC_ai_ibc_var23	328	328	328	8	2624	860672	35287552	3462483456.0
BTC_ai_ibc_var23	360	360	360	8	2880	1036800	46656000	4758912000.0
BTC_ai_ibc_var23	392	392	392	8	3136	1229312	60236288	6234455808.0
BTC_ai_ibc_var23	424	424	424	8	3392	1438208	76225024	7494501888.0
BTC_ai_ibc_var23	456	456	456	8	3648	1663488	94818816	9334662912.0
BTC_ai_ibc_var23	488	488	488	8	3904	1905152	116214272	10227808512.0
BTC_ai_ibc_var23	520	520	520	8	4160	2163200	140608000	12791001600.0
BTC_ai_ibc_var23	552	552	552	8	4416	2437632	168196608	15389989632.0
BTC_ai_ibc_var23	584	584	584	8	4672	2728448	199176704	17496172800.0
BTC_ai_ibc_var23	616	616	616	8	4928	3035648	233744896	20777492736.0
BTC_ai_ibc_var23	648	648	648	8	5184	3359232	272097792	23475992832.0
BTC_ai_ibc_var23	680	680	680	8	5440	3699200	314432000	26833996800.0
BTC_ai_ibc_var23	712	712	712	8	5696	4055552	360944128	31043222784.0
BTC_ai_ibc_var23	744	744	744	8	5952	4428288	411830784	34912622592.0
BTC_ai_ibc_var23	776	776	776	8	6208	4817408	467288576	39562963200.0
BTC_ai_ibc_var23	808	808	808	8	6464	5222912	527514112	44279847936.0
BTC_ai_ibc_var23	840	840	840	8	6720	5644800	592704000	49837939200.0
BTC_ai_ibc_var23	872	872	872	8	6976	6083072	663054848	54063302400.0
BTC_ai_ibc_var23	904	904	904	8	7232	6537728	738763264	62369925120.0
BTC_ai_ibc_var23	936	936	936	8	7488	7008768	820025856	68377540608.0
BTC_ai_ibc_var23	968	968	968	8	7744	7496192	907039232	74684560896.0
BTC_ai_ibc_var23	1000	1000	1000	8	8000	8000000	1000000000	81648000000.0


==> figures/data/pred/step+s/var24.dat <==
BTC_ai_ibc_var24	8	8	8	8	64	512	512	43776.0
BTC_ai_ibc_var24	40	40	40	8	320	12800	64000	2131200.0
BTC_ai_ibc_var24	72	72	72	8	576	41472	373248	8957952.0
BTC_ai_ibc_var24	104	104	104	8	832	86528	1124864	174051072.0
BTC_ai_ibc_var24	136	136	136	8	1088	147968	2515456	389525760.0
BTC_ai_ibc_var24	168	168	168	8	1344	225792	4741632	622847232.0
BTC_ai_ibc_var24	200	200	200	8	1600	320000	8000000	987840000.0
BTC_ai_ibc_var24	232	232	232	8	1856	430592	12487168	1362177792.0
BTC_ai_ibc_var24	264	264	264	8	2112	557568	18399744	2042371584.0
BTC_ai_ibc_var24	296	296	296	8	2368	700928	25934336	2706283008.0
BTC_ai_ibc_var24	328	328	328	8	2624	860672	35287552	3663880704.0
BTC_ai_ibc_var24	360	360	360	8	2880	1036800	46656000	4595616000.0
BTC_ai_ibc_var24	392	392	392	8	3136	1229312	60236288	6002115840.0
BTC_ai_ibc_var24	424	424	424	8	3392	1438208	76225024	7267984128.0
BTC_ai_ibc_var24	456	456	456	8	3648	1663488	94818816	8930435328.0
BTC_ai_ibc_var24	488	488	488	8	3904	1905152	116214272	10733626368.0
BTC_ai_ibc_var24	520	520	520	8	4160	2163200	140608000	12469766400.0
BTC_ai_ibc_var24	552	552	552	8	4416	2437632	168196608	15017031936.0
BTC_ai_ibc_var24	584	584	584	8	4672	2728448	199176704	18097795584.0
BTC_ai_ibc_var24	616	616	616	8	4928	3035648	233744896	20408661504.0
BTC_ai_ibc_var24	648	648	648	8	5184	3359232	272097792	22901564160.0
BTC_ai_ibc_var24	680	680	680	8	5440	3699200	314432000	26084908800.0
BTC_ai_ibc_var24	712	712	712	8	5696	4055552	360944128	29455474176.0
BTC_ai_ibc_var24	744	744	744	8	5952	4428288	411830784	33438002688.0
BTC_ai_ibc_var24	776	776	776	8	6208	4817408	467288576	39497928192.0
BTC_ai_ibc_var24	808	808	808	8	6464	5222912	527514112	44138829312.0
BTC_ai_ibc_var24	840	840	840	8	6720	5644800	592704000	50066553600.0
BTC_ai_ibc_var24	872	872	872	8	6976	6083072	663054848	54364414464.0
BTC_ai_ibc_var24	904	904	904	8	7232	6537728	738763264	60192861696.0
BTC_ai_ibc_var24	936	936	936	8	7488	7008768	820025856	67431356928.0
BTC_ai_ibc_var24	968	968	968	8	7744	7496192	907039232	75392951040.0
BTC_ai_ibc_var24	1000	1000	1000	8	8000	8000000	1000000000	77220000000.0


==> figures/data/pred/step+s/var25.dat <==
BTC_ai_ibc_var25	8	8	8	8	64	512	512	40320.0
BTC_ai_ibc_var25	40	40	40	8	320	12800	64000	1670400.0
BTC_ai_ibc_var25	72	72	72	8	576	41472	373248	7278336.0
BTC_ai_ibc_var25	104	104	104	8	832	86528	1124864	38791584.0
BTC_ai_ibc_var25	136	136	136	8	1088	147968	2515456	83981088.0
BTC_ai_ibc_var25	168	168	168	8	1344	225792	4741632	130564224.0
BTC_ai_ibc_var25	200	200	200	8	1600	320000	8000000	215640000.0
BTC_ai_ibc_var25	232	232	232	8	1856	430592	12487168	327707424.0
BTC_ai_ibc_var25	264	264	264	8	2112	557568	18399744	501183936.0
BTC_ai_ibc_var25	296	296	296	8	2368	700928	25934336	708506784.0
BTC_ai_ibc_var25	328	328	328	8	2624	860672	35287552	919359072.0
BTC_ai_ibc_var25	360	360	360	8	2880	1036800	46656000	1136073600.0
BTC_ai_ibc_var25	392	392	392	8	3136	1229312	60236288	1427231232.0
BTC_ai_ibc_var25	424	424	424	8	3392	1438208	76225024	1835602848.0
BTC_ai_ibc_var25	456	456	456	8	3648	1663488	94818816	2194244640.0
BTC_ai_ibc_var25	488	488	488	8	3904	1905152	116214272	2582671680.0
BTC_ai_ibc_var25	520	520	520	8	4160	2163200	140608000	3223303200.0
BTC_ai_ibc_var25	552	552	552	8	4416	2437632	168196608	3806362368.0
BTC_ai_ibc_var25	584	584	584	8	4672	2728448	199176704	4383251712.0
BTC_ai_ibc_var25	616	616	616	8	4928	3035648	233744896	5235354432.0
BTC_ai_ibc_var25	648	648	648	8	5184	3359232	272097792	5935133088.0
BTC_ai_ibc_var25	680	680	680	8	5440	3699200	314432000	6889528800.0
BTC_ai_ibc_var25	712	712	712	8	5696	4055552	360944128	7915930560.0
BTC_ai_ibc_var25	744	744	744	8	5952	4428288	411830784	9258719904.0
BTC_ai_ibc_var25	776	776	776	8	6208	4817408	467288576	10123782912.0
BTC_ai_ibc_var25	808	808	808	8	6464	5222912	527514112	11551775616.0
BTC_ai_ibc_var25	840	840	840	8	6720	5644800	592704000	13043721600.0
BTC_ai_ibc_var25	872	872	872	8	6976	6083072	663054848	14946107904.0
BTC_ai_ibc_var25	904	904	904	8	7232	6537728	738763264	16232361408.0
BTC_ai_ibc_var25	936	936	936	8	7488	7008768	820025856	18261345024.0
BTC_ai_ibc_var25	968	968	968	8	7744	7496192	907039232	19839140640.0
BTC_ai_ibc_var25	1000	1000	1000	8	8000	8000000	1000000000	21888000000.0


==> figures/data/pred/step+s/var26.dat <==
BTC_ai_ibc_var26	8	8	8	8	64	512	512	40320.0
BTC_ai_ibc_var26	40	40	40	8	320	12800	64000	1684800.0
BTC_ai_ibc_var26	72	72	72	8	576	41472	373248	7534944.0
BTC_ai_ibc_var26	104	104	104	8	832	86528	1124864	38694240.0
BTC_ai_ibc_var26	136	136	136	8	1088	147968	2515456	82815840.0
BTC_ai_ibc_var26	168	168	168	8	1344	225792	4741632	144789120.0
BTC_ai_ibc_var26	200	200	200	8	1600	320000	8000000	217980000.0
BTC_ai_ibc_var26	232	232	232	8	1856	430592	12487168	347326272.0
BTC_ai_ibc_var26	264	264	264	8	2112	557568	18399744	493343136.0
BTC_ai_ibc_var26	296	296	296	8	2368	700928	25934336	693524448.0
BTC_ai_ibc_var26	328	328	328	8	2624	860672	35287552	888859008.0
BTC_ai_ibc_var26	360	360	360	8	2880	1036800	46656000	1141322400.0
BTC_ai_ibc_var26	392	392	392	8	3136	1229312	60236288	1465954560.0
BTC_ai_ibc_var26	424	424	424	8	3392	1438208	76225024	1853400672.0
BTC_ai_ibc_var26	456	456	456	8	3648	1663488	94818816	2203601760.0
BTC_ai_ibc_var26	488	488	488	8	3904	1905152	116214272	2574098496.0
BTC_ai_ibc_var26	520	520	520	8	4160	2163200	140608000	3212352000.0
BTC_ai_ibc_var26	552	552	552	8	4416	2437632	168196608	3804991200.0
BTC_ai_ibc_var26	584	584	584	8	4672	2728448	199176704	4381716960.0
BTC_ai_ibc_var26	616	616	616	8	4928	3035648	233744896	5281458336.0
BTC_ai_ibc_var26	648	648	648	8	5184	3359232	272097792	5969145312.0
BTC_ai_ibc_var26	680	680	680	8	5440	3699200	314432000	6860397600.0
BTC_ai_ibc_var26	712	712	712	8	5696	4055552	360944128	7874868096.0
BTC_ai_ibc_var26	744	744	744	8	5952	4428288	411830784	9139156128.0
BTC_ai_ibc_var26	776	776	776	8	6208	4817408	467288576	10028940192.0
BTC_ai_ibc_var26	808	808	808	8	6464	5222912	527514112	11487142080.0
BTC_ai_ibc_var26	840	840	840	8	6720	5644800	592704000	13554928800.0
BTC_ai_ibc_var26	872	872	872	8	6976	6083072	663054848	14891360256.0
BTC_ai_ibc_var26	904	904	904	8	7232	6537728	738763264	16313265792.0
BTC_ai_ibc_var26	936	936	936	8	7488	7008768	820025856	18087878016.0
BTC_ai_ibc_var26	968	968	968	8	7744	7496192	907039232	19856007072.0
BTC_ai_ibc_var26	1000	1000	1000	8	8000	8000000	1000000000	22104000000.0


==> figures/data/pred/step+s/var27.dat <==
BTC_ai_ibc_var27	8	8	8	8	64	512	512	40896.0
BTC_ai_ibc_var27	40	40	40	8	320	12800	64000	2260800.0
BTC_ai_ibc_var27	72	72	72	8	576	41472	373248	11220768.0
BTC_ai_ibc_var27	104	104	104	8	832	86528	1124864	205444512.0
BTC_ai_ibc_var27	136	136	136	8	1088	147968	2515456	463768704.0
BTC_ai_ibc_var27	168	168	168	8	1344	225792	4741632	888293952.0
BTC_ai_ibc_var27	200	200	200	8	1600	320000	8000000	1572840000.0
BTC_ai_ibc_var27	232	232	232	8	1856	430592	12487168	2682211392.0
BTC_ai_ibc_var27	264	264	264	8	2112	557568	18399744	4294562976.0
BTC_ai_ibc_var27	296	296	296	8	2368	700928	25934336	5871498624.0
BTC_ai_ibc_var27	328	328	328	8	2624	860672	35287552	8040397824.0
BTC_ai_ibc_var27	360	360	360	8	2880	1036800	46656000	10494100800.0
BTC_ai_ibc_var27	392	392	392	8	3136	1229312	60236288	13141037952.0
BTC_ai_ibc_var27	424	424	424	8	3392	1438208	76225024	17005011840.0
BTC_ai_ibc_var27	456	456	456	8	3648	1663488	94818816	20721342240.0
BTC_ai_ibc_var27	488	488	488	8	3904	1905152	116214272	25260886656.0
BTC_ai_ibc_var27	520	520	520	8	4160	2163200	140608000	31748745600.0
BTC_ai_ibc_var27	552	552	552	8	4416	2437632	168196608	37314965952.0
BTC_ai_ibc_var27	584	584	584	8	4672	2728448	199176704	43227824832.0
BTC_ai_ibc_var27	616	616	616	8	4928	3035648	233744896	50874804288.0
BTC_ai_ibc_var27	648	648	648	8	5184	3359232	272097792	59591306016.0
BTC_ai_ibc_var27	680	680	680	8	5440	3699200	314432000	68477047200.0
BTC_ai_ibc_var27	712	712	712	8	5696	4055552	360944128	78230837664.0
BTC_ai_ibc_var27	744	744	744	8	5952	4428288	411830784	89757523008.0
BTC_ai_ibc_var27	776	776	776	8	6208	4817408	467288576	1.02568336992e+11
BTC_ai_ibc_var27	808	808	808	8	6464	5222912	527514112	1.1463638976e+11
BTC_ai_ibc_var27	840	840	840	8	6720	5644800	592704000	1.286718048e+11
BTC_ai_ibc_var27	872	872	872	8	6976	6083072	663054848	1.43606502432e+11
BTC_ai_ibc_var27	904	904	904	8	7232	6537728	738763264	1.60444425888e+11
BTC_ai_ibc_var27	936	936	936	8	7488	7008768	820025856	1.77689352672e+11
BTC_ai_ibc_var27	968	968	968	8	7744	7496192	907039232	2.00714757408e+11
BTC_ai_ibc_var27	1000	1000	1000	8	8000	8000000	1000000000	2.501325e+11


==> figures/data/pred/step+s/var28.dat <==
BTC_ai_ibc_var28	8	8	8	8	64	512	512	41472.0
BTC_ai_ibc_var28	40	40	40	8	320	12800	64000	2037600.0
BTC_ai_ibc_var28	72	72	72	8	576	41472	373248	9844416.0
BTC_ai_ibc_var28	104	104	104	8	832	86528	1124864	210506400.0
BTC_ai_ibc_var28	136	136	136	8	1088	147968	2515456	442461312.0
BTC_ai_ibc_var28	168	168	168	8	1344	225792	4741632	857812032.0
BTC_ai_ibc_var28	200	200	200	8	1600	320000	8000000	1398960000.0
BTC_ai_ibc_var28	232	232	232	8	1856	430592	12487168	2060463456.0
BTC_ai_ibc_var28	264	264	264	8	2112	557568	18399744	3020589792.0
BTC_ai_ibc_var28	296	296	296	8	2368	700928	25934336	4242760992.0
BTC_ai_ibc_var28	328	328	328	8	2624	860672	35287552	5803242336.0
BTC_ai_ibc_var28	360	360	360	8	2880	1036800	46656000	7759476000.0
BTC_ai_ibc_var28	392	392	392	8	3136	1229312	60236288	9656629920.0
BTC_ai_ibc_var28	424	424	424	8	3392	1438208	76225024	12919602240.0
BTC_ai_ibc_var28	456	456	456	8	3648	1663488	94818816	15309184032.0
BTC_ai_ibc_var28	488	488	488	8	3904	1905152	116214272	19365751008.0
BTC_ai_ibc_var28	520	520	520	8	4160	2163200	140608000	23455036800.0
BTC_ai_ibc_var28	552	552	552	8	4416	2437632	168196608	28006106400.0
BTC_ai_ibc_var28	584	584	584	8	4672	2728448	199176704	32834484288.0
BTC_ai_ibc_var28	616	616	616	8	4928	3035648	233744896	39350535840.0
BTC_ai_ibc_var28	648	648	648	8	5184	3359232	272097792	43928676864.0
BTC_ai_ibc_var28	680	680	680	8	5440	3699200	314432000	52810704000.0
BTC_ai_ibc_var28	712	712	712	8	5696	4055552	360944128	58801448448.0
BTC_ai_ibc_var28	744	744	744	8	5952	4428288	411830784	67660642656.0
BTC_ai_ibc_var28	776	776	776	8	6208	4817408	467288576	78868496160.0
BTC_ai_ibc_var28	808	808	808	8	6464	5222912	527514112	86905664928.0
BTC_ai_ibc_var28	840	840	840	8	6720	5644800	592704000	94852749600.0
BTC_ai_ibc_var28	872	872	872	8	6976	6083072	663054848	1.10802396096e+11
BTC_ai_ibc_var28	904	904	904	8	7232	6537728	738763264	1.19801005344e+11
BTC_ai_ibc_var28	936	936	936	8	7488	7008768	820025856	1.38943130976e+11
BTC_ai_ibc_var28	968	968	968	8	7744	7496192	907039232	1.50435923616e+11
BTC_ai_ibc_var28	1000	1000	1000	8	8000	8000000	1000000000	1.9845e+11


==> figures/data/pred/step+s/var29.dat <==
BTC_ai_ibc_var29	8	8	8	8	64	512	512	40896.0
BTC_ai_ibc_var29	40	40	40	8	320	12800	64000	2383200.0
BTC_ai_ibc_var29	72	72	72	8	576	41472	373248	11150784.0
BTC_ai_ibc_var29	104	104	104	8	832	86528	1124864	214838208.0
BTC_ai_ibc_var29	136	136	136	8	1088	147968	2515456	473257152.0
BTC_ai_ibc_var29	168	168	168	8	1344	225792	4741632	920045952.0
BTC_ai_ibc_var29	200	200	200	8	1600	320000	8000000	1745820000.0
BTC_ai_ibc_var29	232	232	232	8	1856	430592	12487168	3429907488.0
BTC_ai_ibc_var29	264	264	264	8	2112	557568	18399744	5839827840.0
BTC_ai_ibc_var29	296	296	296	8	2368	700928	25934336	8553731040.0
BTC_ai_ibc_var29	328	328	328	8	2624	860672	35287552	11867913792.0
BTC_ai_ibc_var29	360	360	360	8	2880	1036800	46656000	15701493600.0
BTC_ai_ibc_var29	392	392	392	8	3136	1229312	60236288	20311768512.0
BTC_ai_ibc_var29	424	424	424	8	3392	1438208	76225024	25886935008.0
BTC_ai_ibc_var29	456	456	456	8	3648	1663488	94818816	32128607232.0
BTC_ai_ibc_var29	488	488	488	8	3904	1905152	116214272	39143014848.0
BTC_ai_ibc_var29	520	520	520	8	4160	2163200	140608000	47483186400.0
BTC_ai_ibc_var29	552	552	552	8	4416	2437632	168196608	56405738016.0
BTC_ai_ibc_var29	584	584	584	8	4672	2728448	199176704	66451692096.0
BTC_ai_ibc_var29	616	616	616	8	4928	3035648	233744896	78059032128.0
BTC_ai_ibc_var29	648	648	648	8	5184	3359232	272097792	90799411104.0
BTC_ai_ibc_var29	680	680	680	8	5440	3699200	314432000	1.057857912e+11
BTC_ai_ibc_var29	712	712	712	8	5696	4055552	360944128	1.21843736928e+11
BTC_ai_ibc_var29	744	744	744	8	5952	4428288	411830784	1.39119926112e+11
BTC_ai_ibc_var29	776	776	776	8	6208	4817408	467288576	1.58262691968e+11
BTC_ai_ibc_var29	808	808	808	8	6464	5222912	527514112	1.78876248768e+11
BTC_ai_ibc_var29	840	840	840	8	6720	5644800	592704000	2.011679712e+11
BTC_ai_ibc_var29	872	872	872	8	6976	6083072	663054848	2.27606503104e+11
BTC_ai_ibc_var29	904	904	904	8	7232	6537728	738763264	2.55576949056e+11
BTC_ai_ibc_var29	936	936	936	8	7488	7008768	820025856	2.85053603328e+11
BTC_ai_ibc_var29	968	968	968	8	7744	7496192	907039232	3.16557628992e+11
BTC_ai_ibc_var29	1000	1000	1000	8	8000	8000000	1000000000	3.52143e+11


==> figures/data/pred/step+s/var3.dat <==
BTC_ai_ibc_var3	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var3	40	40	40	8	320	12800	64000	6336000.0
BTC_ai_ibc_var3	72	72	72	8	576	41472	373248	33592320.0
BTC_ai_ibc_var3	104	104	104	8	832	86528	1124864	111361536.0
BTC_ai_ibc_var3	136	136	136	8	1088	147968	2515456	237710592.0
BTC_ai_ibc_var3	168	168	168	8	1344	225792	4741632	469421568.0
BTC_ai_ibc_var3	200	200	200	8	1600	320000	8000000	720000000.0
BTC_ai_ibc_var3	232	232	232	8	1856	430592	12487168	1236229632.0
BTC_ai_ibc_var3	264	264	264	8	2112	557568	18399744	1655976960.0
BTC_ai_ibc_var3	296	296	296	8	2368	700928	25934336	2567499264.0
BTC_ai_ibc_var3	328	328	328	8	2624	860672	35287552	3493467648.0
BTC_ai_ibc_var3	360	360	360	8	2880	1036800	46656000	4828896000.0
BTC_ai_ibc_var3	392	392	392	8	3136	1229312	60236288	5963392512.0
BTC_ai_ibc_var3	424	424	424	8	3392	1438208	76225024	7546277376.0
BTC_ai_ibc_var3	456	456	456	8	3648	1663488	94818816	9387062784.0
BTC_ai_ibc_var3	488	488	488	8	3904	1905152	116214272	12551141376.0
BTC_ai_ibc_var3	520	520	520	8	4160	2163200	140608000	13920192000.0
BTC_ai_ibc_var3	552	552	552	8	4416	2437632	168196608	16651464192.0
BTC_ai_ibc_var3	584	584	584	8	4672	2728448	199176704	20614788864.0
BTC_ai_ibc_var3	616	616	616	8	4928	3035648	233744896	23140744704.0
BTC_ai_ibc_var3	648	648	648	8	5184	3359232	272097792	26937681408.0
BTC_ai_ibc_var3	680	680	680	8	5440	3699200	314432000	31128768000.0
BTC_ai_ibc_var3	712	712	712	8	5696	4055552	360944128	35733468672.0
BTC_ai_ibc_var3	744	744	744	8	5952	4428288	411830784	42624486144.0
BTC_ai_ibc_var3	776	776	776	8	6208	4817408	467288576	46261569024.0
BTC_ai_ibc_var3	808	808	808	8	6464	5222912	527514112	56971524096.0
BTC_ai_ibc_var3	840	840	840	8	6720	5644800	592704000	58677696000.0
BTC_ai_ibc_var3	872	872	872	8	6976	6083072	663054848	65642429952.0
BTC_ai_ibc_var3	904	904	904	8	7232	6537728	738763264	73137563136.0
BTC_ai_ibc_var3	936	936	936	8	7488	7008768	820025856	84872676096.0
BTC_ai_ibc_var3	968	968	968	8	7744	7496192	907039232	93878560512.0
BTC_ai_ibc_var3	1000	1000	1000	8	8000	8000000	1000000000	99000000000.0


==> figures/data/pred/step+s/var30.dat <==
BTC_ai_ibc_var30	8	8	8	8	64	512	512	41472.0
BTC_ai_ibc_var30	40	40	40	8	320	12800	64000	2160000.0
BTC_ai_ibc_var30	72	72	72	8	576	41472	373248	10544256.0
BTC_ai_ibc_var30	104	104	104	8	832	86528	1124864	205249824.0
BTC_ai_ibc_var30	136	136	136	8	1088	147968	2515456	458441856.0
BTC_ai_ibc_var30	168	168	168	8	1344	225792	4741632	838252800.0
BTC_ai_ibc_var30	200	200	200	8	1600	320000	8000000	1443240000.0
BTC_ai_ibc_var30	232	232	232	8	1856	430592	12487168	2195373312.0
BTC_ai_ibc_var30	264	264	264	8	2112	557568	18399744	3272122656.0
BTC_ai_ibc_var30	296	296	296	8	2368	700928	25934336	4589326080.0
BTC_ai_ibc_var30	328	328	328	8	2624	860672	35287552	6490219968.0
BTC_ai_ibc_var30	360	360	360	8	2880	1036800	46656000	8585870400.0
BTC_ai_ibc_var30	392	392	392	8	3136	1229312	60236288	11186892864.0
BTC_ai_ibc_var30	424	424	424	8	3392	1438208	76225024	14615249472.0
BTC_ai_ibc_var30	456	456	456	8	3648	1663488	94818816	18235155456.0
BTC_ai_ibc_var30	488	488	488	8	3904	1905152	116214272	22363150464.0
BTC_ai_ibc_var30	520	520	520	8	4160	2163200	140608000	27042163200.0
BTC_ai_ibc_var30	552	552	552	8	4416	2437632	168196608	31675351968.0
BTC_ai_ibc_var30	584	584	584	8	4672	2728448	199176704	37292938848.0
BTC_ai_ibc_var30	616	616	616	8	4928	3035648	233744896	44358785856.0
BTC_ai_ibc_var30	648	648	648	8	5184	3359232	272097792	51730703136.0
BTC_ai_ibc_var30	680	680	680	8	5440	3699200	314432000	60526310400.0
BTC_ai_ibc_var30	712	712	712	8	5696	4055552	360944128	69060220704.0
BTC_ai_ibc_var30	744	744	744	8	5952	4428288	411830784	79729111296.0
BTC_ai_ibc_var30	776	776	776	8	6208	4817408	467288576	90778032000.0
BTC_ai_ibc_var30	808	808	808	8	6464	5222912	527514112	1.02167993088e+11
BTC_ai_ibc_var30	840	840	840	8	6720	5644800	592704000	1.153740672e+11
BTC_ai_ibc_var30	872	872	872	8	6976	6083072	663054848	1.30237811136e+11
BTC_ai_ibc_var30	904	904	904	8	7232	6537728	738763264	1.46425902624e+11
BTC_ai_ibc_var30	936	936	936	8	7488	7008768	820025856	1.66279954464e+11
BTC_ai_ibc_var30	968	968	968	8	7744	7496192	907039232	1.89081135936e+11
BTC_ai_ibc_var30	1000	1000	1000	8	8000	8000000	1000000000	2.103615e+11


==> figures/data/pred/step+s/var31.dat <==
BTC_ai_ibc_var31	8	8	8	8	64	512	512	53856.0
BTC_ai_ibc_var31	40	40	40	8	320	12800	64000	1128960.0
BTC_ai_ibc_var31	72	72	72	8	576	41472	373248	6301152.0
BTC_ai_ibc_var31	104	104	104	8	832	86528	1124864	19633536.0
BTC_ai_ibc_var31	136	136	136	8	1088	147968	2515456	40935456.0
BTC_ai_ibc_var31	168	168	168	8	1344	225792	4741632	74354112.0
BTC_ai_ibc_var31	200	200	200	8	1600	320000	8000000	122515200.0
BTC_ai_ibc_var31	232	232	232	8	1856	430592	12487168	186926112.0
BTC_ai_ibc_var31	264	264	264	8	2112	557568	18399744	272204064.0
BTC_ai_ibc_var31	296	296	296	8	2368	700928	25934336	376263360.0
BTC_ai_ibc_var31	328	328	328	8	2624	860672	35287552	505937376.0
BTC_ai_ibc_var31	360	360	360	8	2880	1036800	46656000	663228000.0
BTC_ai_ibc_var31	392	392	392	8	3136	1229312	60236288	849852864.0
BTC_ai_ibc_var31	424	424	424	8	3392	1438208	76225024	1068189984.0
BTC_ai_ibc_var31	456	456	456	8	3648	1663488	94818816	1323868320.0
BTC_ai_ibc_var31	488	488	488	8	3904	1905152	116214272	1615324896.0
BTC_ai_ibc_var31	520	520	520	8	4160	2163200	140608000	1955659680.0
BTC_ai_ibc_var31	552	552	552	8	4416	2437632	168196608	2341040832.0
BTC_ai_ibc_var31	584	584	584	8	4672	2728448	199176704	2810572416.0
BTC_ai_ibc_var31	616	616	616	8	4928	3035648	233744896	3352146336.0
BTC_ai_ibc_var31	648	648	648	8	5184	3359232	272097792	4023590112.0
BTC_ai_ibc_var31	680	680	680	8	5440	3699200	314432000	4952818080.0
BTC_ai_ibc_var31	712	712	712	8	5696	4055552	360944128	6162829920.0
BTC_ai_ibc_var31	744	744	744	8	5952	4428288	411830784	7864050240.0
BTC_ai_ibc_var31	776	776	776	8	6208	4817408	467288576	10112357088.0
BTC_ai_ibc_var31	808	808	808	8	6464	5222912	527514112	13263575328.0
BTC_ai_ibc_var31	840	840	840	8	6720	5644800	592704000	17837487360.0
BTC_ai_ibc_var31	872	872	872	8	6976	6083072	663054848	23932036512.0
BTC_ai_ibc_var31	904	904	904	8	7232	6537728	738763264	33328668384.0
BTC_ai_ibc_var31	936	936	936	8	7488	7008768	820025856	43636016736.0
BTC_ai_ibc_var31	968	968	968	8	7744	7496192	907039232	54103401792.0
BTC_ai_ibc_var31	1000	1000	1000	8	8000	8000000	1000000000	63536292000.0


==> figures/data/pred/step+s/var32.dat <==
BTC_ai_ibc_var32	8	8	8	8	64	512	512	52416.0
BTC_ai_ibc_var32	40	40	40	8	320	12800	64000	1277280.0
BTC_ai_ibc_var32	72	72	72	8	576	41472	373248	6316704.0
BTC_ai_ibc_var32	104	104	104	8	832	86528	1124864	88388352.0
BTC_ai_ibc_var32	136	136	136	8	1088	147968	2515456	197132544.0
BTC_ai_ibc_var32	168	168	168	8	1344	225792	4741632	367736544.0
BTC_ai_ibc_var32	200	200	200	8	1600	320000	8000000	604504800.0
BTC_ai_ibc_var32	232	232	232	8	1856	430592	12487168	928349856.0
BTC_ai_ibc_var32	264	264	264	8	2112	557568	18399744	1353835296.0
BTC_ai_ibc_var32	296	296	296	8	2368	700928	25934336	1895190912.0
BTC_ai_ibc_var32	328	328	328	8	2624	860672	35287552	2591029440.0
BTC_ai_ibc_var32	360	360	360	8	2880	1036800	46656000	3388832640.0
BTC_ai_ibc_var32	392	392	392	8	3136	1229312	60236288	4369004640.0
BTC_ai_ibc_var32	424	424	424	8	3392	1438208	76225024	5531368320.0
BTC_ai_ibc_var32	456	456	456	8	3648	1663488	94818816	6842287296.0
BTC_ai_ibc_var32	488	488	488	8	3904	1905152	116214272	8401000032.0
BTC_ai_ibc_var32	520	520	520	8	4160	2163200	140608000	10150171200.0
BTC_ai_ibc_var32	552	552	552	8	4416	2437632	168196608	12143779200.0
BTC_ai_ibc_var32	584	584	584	8	4672	2728448	199176704	14358971520.0
BTC_ai_ibc_var32	616	616	616	8	4928	3035648	233744896	16792088544.0
BTC_ai_ibc_var32	648	648	648	8	5184	3359232	272097792	19544618304.0
BTC_ai_ibc_var32	680	680	680	8	5440	3699200	314432000	22525957440.0
BTC_ai_ibc_var32	712	712	712	8	5696	4055552	360944128	25874222400.0
BTC_ai_ibc_var32	744	744	744	8	5952	4428288	411830784	29528904672.0
BTC_ai_ibc_var32	776	776	776	8	6208	4817408	467288576	33370390080.0
BTC_ai_ibc_var32	808	808	808	8	6464	5222912	527514112	37843837056.0
BTC_ai_ibc_var32	840	840	840	8	6720	5644800	592704000	42299591040.0
BTC_ai_ibc_var32	872	872	872	8	6976	6083072	663054848	47531192256.0
BTC_ai_ibc_var32	904	904	904	8	7232	6537728	738763264	52800915168.0
BTC_ai_ibc_var32	936	936	936	8	7488	7008768	820025856	58661770752.0
BTC_ai_ibc_var32	968	968	968	8	7744	7496192	907039232	64782606240.0
BTC_ai_ibc_var32	1000	1000	1000	8	8000	8000000	1000000000	71418276000.0


==> figures/data/pred/step+s/var33.dat <==
BTC_ai_ibc_var33	8	8	8	8	64	512	512	52416.0
BTC_ai_ibc_var33	40	40	40	8	320	12800	64000	1275840.0
BTC_ai_ibc_var33	72	72	72	8	576	41472	373248	7459776.0
BTC_ai_ibc_var33	104	104	104	8	832	86528	1124864	47077056.0
BTC_ai_ibc_var33	136	136	136	8	1088	147968	2515456	91618848.0
BTC_ai_ibc_var33	168	168	168	8	1344	225792	4741632	148309056.0
BTC_ai_ibc_var33	200	200	200	8	1600	320000	8000000	235915200.0
BTC_ai_ibc_var33	232	232	232	8	1856	430592	12487168	327415104.0
BTC_ai_ibc_var33	264	264	264	8	2112	557568	18399744	459736992.0
BTC_ai_ibc_var33	296	296	296	8	2368	700928	25934336	616598784.0
BTC_ai_ibc_var33	328	328	328	8	2624	860672	35287552	784310976.0
BTC_ai_ibc_var33	360	360	360	8	2880	1036800	46656000	1019757600.0
BTC_ai_ibc_var33	392	392	392	8	3136	1229312	60236288	1243718784.0
BTC_ai_ibc_var33	424	424	424	8	3392	1438208	76225024	1548425952.0
BTC_ai_ibc_var33	456	456	456	8	3648	1663488	94818816	1942078464.0
BTC_ai_ibc_var33	488	488	488	8	3904	1905152	116214272	2256223104.0
BTC_ai_ibc_var33	520	520	520	8	4160	2163200	140608000	2813541120.0
BTC_ai_ibc_var33	552	552	552	8	4416	2437632	168196608	3274528032.0
BTC_ai_ibc_var33	584	584	584	8	4672	2728448	199176704	3887716032.0
BTC_ai_ibc_var33	616	616	616	8	4928	3035648	233744896	4713375744.0
BTC_ai_ibc_var33	648	648	648	8	5184	3359232	272097792	5830017120.0
BTC_ai_ibc_var33	680	680	680	8	5440	3699200	314432000	8656372800.0
BTC_ai_ibc_var33	712	712	712	8	5696	4055552	360944128	10223271936.0
BTC_ai_ibc_var33	744	744	744	8	5952	4428288	411830784	11358639072.0
BTC_ai_ibc_var33	776	776	776	8	6208	4817408	467288576	15527555136.0
BTC_ai_ibc_var33	808	808	808	8	6464	5222912	527514112	19061279136.0
BTC_ai_ibc_var33	840	840	840	8	6720	5644800	592704000	27385525440.0
BTC_ai_ibc_var33	872	872	872	8	6976	6083072	663054848	32361071040.0
BTC_ai_ibc_var33	904	904	904	8	7232	6537728	738763264	41417154144.0
BTC_ai_ibc_var33	936	936	936	8	7488	7008768	820025856	59624364384.0
BTC_ai_ibc_var33	968	968	968	8	7744	7496192	907039232	59828266080.0
BTC_ai_ibc_var33	1000	1000	1000	8	8000	8000000	1000000000	69528852000.0


==> figures/data/pred/step+s/var34.dat <==
BTC_ai_ibc_var34	8	8	8	8	64	512	512	52992.0
BTC_ai_ibc_var34	40	40	40	8	320	12800	64000	1584000.0
BTC_ai_ibc_var34	72	72	72	8	576	41472	373248	7462368.0
BTC_ai_ibc_var34	104	104	104	8	832	86528	1124864	138801312.0
BTC_ai_ibc_var34	136	136	136	8	1088	147968	2515456	282166272.0
BTC_ai_ibc_var34	168	168	168	8	1344	225792	4741632	506659104.0
BTC_ai_ibc_var34	200	200	200	8	1600	320000	8000000	806299200.0
BTC_ai_ibc_var34	232	232	232	8	1856	430592	12487168	1208567808.0
BTC_ai_ibc_var34	264	264	264	8	2112	557568	18399744	1774995552.0
BTC_ai_ibc_var34	296	296	296	8	2368	700928	25934336	2374412544.0
BTC_ai_ibc_var34	328	328	328	8	2624	860672	35287552	3153645216.0
BTC_ai_ibc_var34	360	360	360	8	2880	1036800	46656000	4147718400.0
BTC_ai_ibc_var34	392	392	392	8	3136	1229312	60236288	5169775968.0
BTC_ai_ibc_var34	424	424	424	8	3392	1438208	76225024	6540593472.0
BTC_ai_ibc_var34	456	456	456	8	3648	1663488	94818816	7950613536.0
BTC_ai_ibc_var34	488	488	488	8	3904	1905152	116214272	9731793600.0
BTC_ai_ibc_var34	520	520	520	8	4160	2163200	140608000	12001485600.0
BTC_ai_ibc_var34	552	552	552	8	4416	2437632	168196608	13827970944.0
BTC_ai_ibc_var34	584	584	584	8	4672	2728448	199176704	16229287584.0
BTC_ai_ibc_var34	616	616	616	8	4928	3035648	233744896	18994830624.0
BTC_ai_ibc_var34	648	648	648	8	5184	3359232	272097792	21861531936.0
BTC_ai_ibc_var34	680	680	680	8	5440	3699200	314432000	25101792000.0
BTC_ai_ibc_var34	712	712	712	8	5696	4055552	360944128	32823826560.0
BTC_ai_ibc_var34	744	744	744	8	5952	4428288	411830784	32619028320.0
BTC_ai_ibc_var34	776	776	776	8	6208	4817408	467288576	37327580352.0
BTC_ai_ibc_var34	808	808	808	8	6464	5222912	527514112	41501129472.0
BTC_ai_ibc_var34	840	840	840	8	6720	5644800	592704000	46607520960.0
BTC_ai_ibc_var34	872	872	872	8	6976	6083072	663054848	51840811584.0
BTC_ai_ibc_var34	904	904	904	8	7232	6537728	738763264	57325963104.0
BTC_ai_ibc_var34	936	936	936	8	7488	7008768	820025856	63734265504.0
BTC_ai_ibc_var34	968	968	968	8	7744	7496192	907039232	70629543072.0
BTC_ai_ibc_var34	1000	1000	1000	8	8000	8000000	1000000000	77035752000.0


==> figures/data/pred/step+s/var35.dat <==
BTC_ai_ibc_var35	8	8	8	8	64	512	512	12312.0
BTC_ai_ibc_var35	40	40	40	8	320	12800	64000	606960.0
BTC_ai_ibc_var35	72	72	72	8	576	41472	373248	3189456.0
BTC_ai_ibc_var35	104	104	104	8	832	86528	1124864	13753584.0
BTC_ai_ibc_var35	136	136	136	8	1088	147968	2515456	29357028.0
BTC_ai_ibc_var35	168	168	168	8	1344	225792	4741632	54470556.0
BTC_ai_ibc_var35	200	200	200	8	1600	320000	8000000	89157600.0
BTC_ai_ibc_var35	232	232	232	8	1856	430592	12487168	136770264.0
BTC_ai_ibc_var35	264	264	264	8	2112	557568	18399744	206848620.0
BTC_ai_ibc_var35	296	296	296	8	2368	700928	25934336	273981744.0
BTC_ai_ibc_var35	328	328	328	8	2624	860672	35287552	371185956.0
BTC_ai_ibc_var35	360	360	360	8	2880	1036800	46656000	483803280.0
BTC_ai_ibc_var35	392	392	392	8	3136	1229312	60236288	612732456.0
BTC_ai_ibc_var35	424	424	424	8	3392	1438208	76225024	760948560.0
BTC_ai_ibc_var35	456	456	456	8	3648	1663488	94818816	935155908.0
BTC_ai_ibc_var35	488	488	488	8	3904	1905152	116214272	1146915900.0
BTC_ai_ibc_var35	520	520	520	8	4160	2163200	140608000	1508509080.0
BTC_ai_ibc_var35	552	552	552	8	4416	2437632	168196608	1692731736.0
BTC_ai_ibc_var35	584	584	584	8	4672	2728448	199176704	1976271768.0
BTC_ai_ibc_var35	616	616	616	8	4928	3035648	233744896	2311257564.0
BTC_ai_ibc_var35	648	648	648	8	5184	3359232	272097792	2675185056.0
BTC_ai_ibc_var35	680	680	680	8	5440	3699200	314432000	3133143180.0
BTC_ai_ibc_var35	712	712	712	8	5696	4055552	360944128	3521071044.0
BTC_ai_ibc_var35	744	744	744	8	5952	4428288	411830784	4027382856.0
BTC_ai_ibc_var35	776	776	776	8	6208	4817408	467288576	4634886204.0
BTC_ai_ibc_var35	808	808	808	8	6464	5222912	527514112	5057363304.0
BTC_ai_ibc_var35	840	840	840	8	6720	5644800	592704000	5696588520.0
BTC_ai_ibc_var35	872	872	872	8	6976	6083072	663054848	6316239132.0
BTC_ai_ibc_var35	904	904	904	8	7232	6537728	738763264	7029963684.0
BTC_ai_ibc_var35	936	936	936	8	7488	7008768	820025856	7777146312.0
BTC_ai_ibc_var35	968	968	968	8	7744	7496192	907039232	8622675864.0
BTC_ai_ibc_var35	1000	1000	1000	8	8000	8000000	1000000000	9662341500.0


==> figures/data/pred/step+s/var36.dat <==
BTC_ai_ibc_var36	8	8	8	8	64	512	512	12132.0
BTC_ai_ibc_var36	40	40	40	8	320	12800	64000	618120.0
BTC_ai_ibc_var36	72	72	72	8	576	41472	373248	3216348.0
BTC_ai_ibc_var36	104	104	104	8	832	86528	1124864	20280312.0
BTC_ai_ibc_var36	136	136	136	8	1088	147968	2515456	40750020.0
BTC_ai_ibc_var36	168	168	168	8	1344	225792	4741632	69245064.0
BTC_ai_ibc_var36	200	200	200	8	1600	320000	8000000	109373400.0
BTC_ai_ibc_var36	232	232	232	8	1856	430592	12487168	160931556.0
BTC_ai_ibc_var36	264	264	264	8	2112	557568	18399744	229412304.0
BTC_ai_ibc_var36	296	296	296	8	2368	700928	25934336	314387964.0
BTC_ai_ibc_var36	328	328	328	8	2624	860672	35287552	416660040.0
BTC_ai_ibc_var36	360	360	360	8	2880	1036800	46656000	536542380.0
BTC_ai_ibc_var36	392	392	392	8	3136	1229312	60236288	678674304.0
BTC_ai_ibc_var36	424	424	424	8	3392	1438208	76225024	844148808.0
BTC_ai_ibc_var36	456	456	456	8	3648	1663488	94818816	1031681988.0
BTC_ai_ibc_var36	488	488	488	8	3904	1905152	116214272	1252396368.0
BTC_ai_ibc_var36	520	520	520	8	4160	2163200	140608000	1531693800.0
BTC_ai_ibc_var36	552	552	552	8	4416	2437632	168196608	1818553788.0
BTC_ai_ibc_var36	584	584	584	8	4672	2728448	199176704	2114848836.0
BTC_ai_ibc_var36	616	616	616	8	4928	3035648	233744896	2456759844.0
BTC_ai_ibc_var36	648	648	648	8	5184	3359232	272097792	2859560820.0
BTC_ai_ibc_var36	680	680	680	8	5440	3699200	314432000	3285779040.0
BTC_ai_ibc_var36	712	712	712	8	5696	4055552	360944128	3733137396.0
BTC_ai_ibc_var36	744	744	744	8	5952	4428288	411830784	4212671220.0
BTC_ai_ibc_var36	776	776	776	8	6208	4817408	467288576	4743442008.0
BTC_ai_ibc_var36	808	808	808	8	6464	5222912	527514112	5398769160.0
BTC_ai_ibc_var36	840	840	840	8	6720	5644800	592704000	5946885000.0
BTC_ai_ibc_var36	872	872	872	8	6976	6083072	663054848	6624618444.0
BTC_ai_ibc_var36	904	904	904	8	7232	6537728	738763264	7412587560.0
BTC_ai_ibc_var36	936	936	936	8	7488	7008768	820025856	8135777052.0
BTC_ai_ibc_var36	968	968	968	8	7744	7496192	907039232	8971761348.0
BTC_ai_ibc_var36	1000	1000	1000	8	8000	8000000	1000000000	9878364000.0


==> figures/data/pred/step+s/var4.dat <==
BTC_ai_ibc_var4	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var4	40	40	40	8	320	12800	64000	6336000.0
BTC_ai_ibc_var4	72	72	72	8	576	41472	373248	36951552.0
BTC_ai_ibc_var4	104	104	104	8	832	86528	1124864	101237760.0
BTC_ai_ibc_var4	136	136	136	8	1088	147968	2515456	226391040.0
BTC_ai_ibc_var4	168	168	168	8	1344	225792	4741632	469421568.0
BTC_ai_ibc_var4	200	200	200	8	1600	320000	8000000	720000000.0
BTC_ai_ibc_var4	232	232	232	8	1856	430592	12487168	1180037376.0
BTC_ai_ibc_var4	264	264	264	8	2112	557568	18399744	1821574656.0
BTC_ai_ibc_var4	296	296	296	8	2368	700928	25934336	2567499264.0
BTC_ai_ibc_var4	328	328	328	8	2624	860672	35287552	3493467648.0
BTC_ai_ibc_var4	360	360	360	8	2880	1036800	46656000	4828896000.0
BTC_ai_ibc_var4	392	392	392	8	3136	1229312	60236288	5963392512.0
BTC_ai_ibc_var4	424	424	424	8	3392	1438208	76225024	7546277376.0
BTC_ai_ibc_var4	456	456	456	8	3648	1663488	94818816	10240432128.0
BTC_ai_ibc_var4	488	488	488	8	3904	1905152	116214272	12551141376.0
BTC_ai_ibc_var4	520	520	520	8	4160	2163200	140608000	17083872000.0
BTC_ai_ibc_var4	552	552	552	8	4416	2437632	168196608	20435887872.0
BTC_ai_ibc_var4	584	584	584	8	4672	2728448	199176704	23303674368.0
BTC_ai_ibc_var4	616	616	616	8	4928	3035648	233744896	27348152832.0
BTC_ai_ibc_var4	648	648	648	8	5184	3359232	272097792	33059881728.0
BTC_ai_ibc_var4	680	680	680	8	5440	3699200	314432000	36788544000.0
BTC_ai_ibc_var4	712	712	712	8	5696	4055552	360944128	42230462976.0
BTC_ai_ibc_var4	744	744	744	8	5952	4428288	411830784	51890678784.0
BTC_ai_ibc_var4	776	776	776	8	6208	4817408	467288576	54672763392.0
BTC_ai_ibc_var4	808	808	808	8	6464	5222912	527514112	64092964608.0
BTC_ai_ibc_var4	840	840	840	8	6720	5644800	592704000	69346368000.0
BTC_ai_ibc_var4	872	872	872	8	6976	6083072	663054848	77577417216.0
BTC_ai_ibc_var4	904	904	904	8	7232	6537728	738763264	89759736576.0
BTC_ai_ibc_var4	936	936	936	8	7488	7008768	820025856	99633141504.0
BTC_ai_ibc_var4	968	968	968	8	7744	7496192	907039232	1.06123590144e+11
BTC_ai_ibc_var4	1000	1000	1000	8	8000	8000000	1000000000	1.26e+11


==> figures/data/pred/step+s/var5.dat <==
BTC_ai_ibc_var5	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var5	40	40	40	8	320	12800	64000	6336000.0
BTC_ai_ibc_var5	72	72	72	8	576	41472	373248	33592320.0
BTC_ai_ibc_var5	104	104	104	8	832	86528	1124864	106299648.0
BTC_ai_ibc_var5	136	136	136	8	1088	147968	2515456	249030144.0
BTC_ai_ibc_var5	168	168	168	8	1344	225792	4741632	426746880.0
BTC_ai_ibc_var5	200	200	200	8	1600	320000	8000000	792000000.0
BTC_ai_ibc_var5	232	232	232	8	1856	430592	12487168	1180037376.0
BTC_ai_ibc_var5	264	264	264	8	2112	557568	18399744	1821574656.0
BTC_ai_ibc_var5	296	296	296	8	2368	700928	25934336	2567499264.0
BTC_ai_ibc_var5	328	328	328	8	2624	860672	35287552	3493467648.0
BTC_ai_ibc_var5	360	360	360	8	2880	1036800	46656000	4828896000.0
BTC_ai_ibc_var5	392	392	392	8	3136	1229312	60236288	5963392512.0
BTC_ai_ibc_var5	424	424	424	8	3392	1438208	76225024	7546277376.0
BTC_ai_ibc_var5	456	456	456	8	3648	1663488	94818816	9387062784.0
BTC_ai_ibc_var5	488	488	488	8	3904	1905152	116214272	12551141376.0
BTC_ai_ibc_var5	520	520	520	8	4160	2163200	140608000	13920192000.0
BTC_ai_ibc_var5	552	552	552	8	4416	2437632	168196608	16651464192.0
BTC_ai_ibc_var5	584	584	584	8	4672	2728448	199176704	19718493696.0
BTC_ai_ibc_var5	616	616	616	8	4928	3035648	233744896	23140744704.0
BTC_ai_ibc_var5	648	648	648	8	5184	3359232	272097792	26937681408.0
BTC_ai_ibc_var5	680	680	680	8	5440	3699200	314432000	31128768000.0
BTC_ai_ibc_var5	712	712	712	8	5696	4055552	360944128	35733468672.0
BTC_ai_ibc_var5	744	744	744	8	5952	4428288	411830784	42624486144.0
BTC_ai_ibc_var5	776	776	776	8	6208	4817408	467288576	46261569024.0
BTC_ai_ibc_var5	808	808	808	8	6464	5222912	527514112	56971524096.0
BTC_ai_ibc_var5	840	840	840	8	6720	5644800	592704000	58677696000.0
BTC_ai_ibc_var5	872	872	872	8	6976	6083072	663054848	68626176768.0
BTC_ai_ibc_var5	904	904	904	8	7232	6537728	738763264	73137563136.0
BTC_ai_ibc_var5	936	936	936	8	7488	7008768	820025856	84872676096.0
BTC_ai_ibc_var5	968	968	968	8	7744	7496192	907039232	97960237056.0
BTC_ai_ibc_var5	1000	1000	1000	8	8000	8000000	1000000000	99000000000.0


==> figures/data/pred/step+s/var6.dat <==
BTC_ai_ibc_var6	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var6	40	40	40	8	320	12800	64000	6336000.0
BTC_ai_ibc_var6	72	72	72	8	576	41472	373248	36951552.0
BTC_ai_ibc_var6	104	104	104	8	832	86528	1124864	111361536.0
BTC_ai_ibc_var6	136	136	136	8	1088	147968	2515456	249030144.0
BTC_ai_ibc_var6	168	168	168	8	1344	225792	4741632	469421568.0
BTC_ai_ibc_var6	200	200	200	8	1600	320000	8000000	792000000.0
BTC_ai_ibc_var6	232	232	232	8	1856	430592	12487168	1236229632.0
BTC_ai_ibc_var6	264	264	264	8	2112	557568	18399744	1821574656.0
BTC_ai_ibc_var6	296	296	296	8	2368	700928	25934336	2567499264.0
BTC_ai_ibc_var6	328	328	328	8	2624	860672	35287552	3493467648.0
BTC_ai_ibc_var6	360	360	360	8	2880	1036800	46656000	4618944000.0
BTC_ai_ibc_var6	392	392	392	8	3136	1229312	60236288	5963392512.0
BTC_ai_ibc_var6	424	424	424	8	3392	1438208	76225024	8232302592.0
BTC_ai_ibc_var6	456	456	456	8	3648	1663488	94818816	10240432128.0
BTC_ai_ibc_var6	488	488	488	8	3904	1905152	116214272	13597069824.0
BTC_ai_ibc_var6	520	520	520	8	4160	2163200	140608000	17083872000.0
BTC_ai_ibc_var6	552	552	552	8	4416	2437632	168196608	20435887872.0
BTC_ai_ibc_var6	584	584	584	8	4672	2728448	199176704	23303674368.0
BTC_ai_ibc_var6	616	616	616	8	4928	3035648	233744896	28400004864.0
BTC_ai_ibc_var6	648	648	648	8	5184	3359232	272097792	31835441664.0
BTC_ai_ibc_var6	680	680	680	8	5440	3699200	314432000	36788544000.0
BTC_ai_ibc_var6	712	712	712	8	5696	4055552	360944128	42230462976.0
BTC_ai_ibc_var6	744	744	744	8	5952	4428288	411830784	48184201728.0
BTC_ai_ibc_var6	776	776	776	8	6208	4817408	467288576	56775561984.0
BTC_ai_ibc_var6	808	808	808	8	6464	5222912	527514112	61719151104.0
BTC_ai_ibc_var6	840	840	840	8	6720	5644800	592704000	69346368000.0
BTC_ai_ibc_var6	872	872	872	8	6976	6083072	663054848	77577417216.0
BTC_ai_ibc_var6	904	904	904	8	7232	6537728	738763264	86435301888.0
BTC_ai_ibc_var6	936	936	936	8	7488	7008768	820025856	1.07013374208e+11
BTC_ai_ibc_var6	968	968	968	8	7744	7496192	907039232	1.06123590144e+11
BTC_ai_ibc_var6	1000	1000	1000	8	8000	8000000	1000000000	1.215e+11


==> figures/data/pred/step+s/var7.dat <==
BTC_ai_ibc_var7	8	8	8	8	64	512	512	52992.0
BTC_ai_ibc_var7	40	40	40	8	320	12800	64000	4838400.0
BTC_ai_ibc_var7	72	72	72	8	576	41472	373248	27060480.0
BTC_ai_ibc_var7	104	104	104	8	832	86528	1124864	77875200.0
BTC_ai_ibc_var7	136	136	136	8	1088	147968	2515456	159805440.0
BTC_ai_ibc_var7	168	168	168	8	1344	225792	4741632	318028032.0
BTC_ai_ibc_var7	200	200	200	8	1600	320000	8000000	603360000.0
BTC_ai_ibc_var7	232	232	232	8	1856	430592	12487168	5103806976.0
BTC_ai_ibc_var7	264	264	264	8	2112	557568	18399744	9584593920.0
BTC_ai_ibc_var7	296	296	296	8	2368	700928	25934336	14111783424.0
BTC_ai_ibc_var7	328	328	328	8	2624	860672	35287552	19450326528.0
BTC_ai_ibc_var7	360	360	360	8	2880	1036800	46656000	25460179200.0
BTC_ai_ibc_var7	392	392	392	8	3136	1229312	60236288	32605042176.0
BTC_ai_ibc_var7	424	424	424	8	3392	1438208	76225024	40934995200.0
BTC_ai_ibc_var7	456	456	456	8	3648	1663488	94818816	51239589120.0
BTC_ai_ibc_var7	488	488	488	8	3904	1905152	116214272	65156198400.0
BTC_ai_ibc_var7	520	520	520	8	4160	2163200	140608000	80581363200.0
BTC_ai_ibc_var7	552	552	552	8	4416	2437632	168196608	90178977024.0
BTC_ai_ibc_var7	584	584	584	8	4672	2728448	199176704	1.06769627136e+11
BTC_ai_ibc_var7	616	616	616	8	4928	3035648	233744896	1.24951825152e+11
BTC_ai_ibc_var7	648	648	648	8	5184	3359232	272097792	1.4602581504e+11
BTC_ai_ibc_var7	680	680	680	8	5440	3699200	314432000	1.683117504e+11
BTC_ai_ibc_var7	712	712	712	8	5696	4055552	360944128	1.93103080704e+11
BTC_ai_ibc_var7	744	744	744	8	5952	4428288	411830784	2.19618729216e+11
BTC_ai_ibc_var7	776	776	776	8	6208	4817408	467288576	2.47436527104e+11
BTC_ai_ibc_var7	808	808	808	8	6464	5222912	527514112	2.83141893888e+11
BTC_ai_ibc_var7	840	840	840	8	6720	5644800	592704000	3.168341568e+11
BTC_ai_ibc_var7	872	872	872	8	6976	6083072	663054848	3.538066752e+11
BTC_ai_ibc_var7	904	904	904	8	7232	6537728	738763264	3.9231271296e+11
BTC_ai_ibc_var7	936	936	936	8	7488	7008768	820025856	4.35465268992e+11
BTC_ai_ibc_var7	968	968	968	8	7744	7496192	907039232	4.8339194112e+11
BTC_ai_ibc_var7	1000	1000	1000	8	8000	8000000	1000000000	5.57316e+11


==> figures/data/pred/step+s/var8.dat <==
BTC_ai_ibc_var8	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var8	40	40	40	8	320	12800	64000	8409600.0
BTC_ai_ibc_var8	72	72	72	8	576	41472	373248	45909504.0
BTC_ai_ibc_var8	104	104	104	8	832	86528	1124864	134724096.0
BTC_ai_ibc_var8	136	136	136	8	1088	147968	2515456	292976640.0
BTC_ai_ibc_var8	168	168	168	8	1344	225792	4741632	558835200.0
BTC_ai_ibc_var8	200	200	200	8	1600	320000	8000000	1062720000.0
BTC_ai_ibc_var8	232	232	232	8	1856	430592	12487168	11482596864.0
BTC_ai_ibc_var8	264	264	264	8	2112	557568	18399744	22516268544.0
BTC_ai_ibc_var8	296	296	296	8	2368	700928	25934336	34074563328.0
BTC_ai_ibc_var8	328	328	328	8	2624	860672	35287552	46584732672.0
BTC_ai_ibc_var8	360	360	360	8	2880	1036800	46656000	61632576000.0
BTC_ai_ibc_var8	392	392	392	8	3136	1229312	60236288	80013459456.0
BTC_ai_ibc_var8	424	424	424	8	3392	1438208	76225024	99292442112.0
BTC_ai_ibc_var8	456	456	456	8	3648	1663488	94818816	1.23783469056e+11
BTC_ai_ibc_var8	488	488	488	8	3904	1905152	116214272	1.53262810368e+11
BTC_ai_ibc_var8	520	520	520	8	4160	2163200	140608000	1.807288704e+11
BTC_ai_ibc_var8	552	552	552	8	4416	2437632	168196608	2.19233309184e+11
BTC_ai_ibc_var8	584	584	584	8	4672	2728448	199176704	2.57862892032e+11
BTC_ai_ibc_var8	616	616	616	8	4928	3035648	233744896	3.03998897664e+11
BTC_ai_ibc_var8	648	648	648	8	5184	3359232	272097792	3.56493457152e+11
BTC_ai_ibc_var8	680	680	680	8	5440	3699200	314432000	4.057393536e+11
BTC_ai_ibc_var8	712	712	712	8	5696	4055552	360944128	4.7011958784e+11
BTC_ai_ibc_var8	744	744	744	8	5952	4428288	411830784	5.31839602944e+11
BTC_ai_ibc_var8	776	776	776	8	6208	4817408	467288576	5.95850743296e+11
BTC_ai_ibc_var8	808	808	808	8	6464	5222912	527514112	6.86596177152e+11
BTC_ai_ibc_var8	840	840	840	8	6720	5644800	592704000	7.63064064e+11
BTC_ai_ibc_var8	872	872	872	8	6976	6083072	663054848	8.56992307968e+11
BTC_ai_ibc_var8	904	904	904	8	7232	6537728	738763264	9.60320328192e+11
BTC_ai_ibc_var8	936	936	936	8	7488	7008768	820025856	1.05149392358e+12
BTC_ai_ibc_var8	968	968	968	8	7744	7496192	907039232	1.17646736486e+12
BTC_ai_ibc_var8	1000	1000	1000	8	8000	8000000	1000000000	1.297728e+12


==> figures/data/pred/step+s/var9.dat <==
BTC_ai_ibc_var9	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var9	40	40	40	8	320	12800	64000	3110400.0
BTC_ai_ibc_var9	72	72	72	8	576	41472	373248	19408896.0
BTC_ai_ibc_var9	104	104	104	8	832	86528	1124864	49840128.0
BTC_ai_ibc_var9	136	136	136	8	1088	147968	2515456	135834624.0
BTC_ai_ibc_var9	168	168	168	8	1344	225792	4741632	322092288.0
BTC_ai_ibc_var9	200	200	200	8	1600	320000	8000000	555840000.0
BTC_ai_ibc_var9	232	232	232	8	1856	430592	12487168	837070848.0
BTC_ai_ibc_var9	264	264	264	8	2112	557568	18399744	1236964608.0
BTC_ai_ibc_var9	296	296	296	8	2368	700928	25934336	1857809664.0
BTC_ai_ibc_var9	328	328	328	8	2624	860672	35287552	2765339136.0
BTC_ai_ibc_var9	360	360	360	8	2880	1036800	46656000	3947097600.0
BTC_ai_ibc_var9	392	392	392	8	3136	1229312	60236288	5360414976.0
BTC_ai_ibc_var9	424	424	424	8	3392	1438208	76225024	7384478976.0
BTC_ai_ibc_var9	456	456	456	8	3648	1663488	94818816	9147520512.0
BTC_ai_ibc_var9	488	488	488	8	3904	1905152	116214272	11959591680.0
BTC_ai_ibc_var9	520	520	520	8	4160	2163200	140608000	16110432000.0
BTC_ai_ibc_var9	552	552	552	8	4416	2437632	168196608	17167023360.0
BTC_ai_ibc_var9	584	584	584	8	4672	2728448	199176704	20209614336.0
BTC_ai_ibc_var9	616	616	616	8	4928	3035648	233744896	23905728000.0
BTC_ai_ibc_var9	648	648	648	8	5184	3359232	272097792	27587692800.0
BTC_ai_ibc_var9	680	680	680	8	5440	3699200	314432000	32160844800.0
BTC_ai_ibc_var9	712	712	712	8	5696	4055552	360944128	35934218496.0
BTC_ai_ibc_var9	744	744	744	8	5952	4428288	411830784	40970520576.0
BTC_ai_ibc_var9	776	776	776	8	6208	4817408	467288576	48104227584.0
BTC_ai_ibc_var9	808	808	808	8	6464	5222912	527514112	52764468480.0
BTC_ai_ibc_var9	840	840	840	8	6720	5644800	592704000	59668358400.0
BTC_ai_ibc_var9	872	872	872	8	6976	6083072	663054848	67613345280.0
BTC_ai_ibc_var9	904	904	904	8	7232	6537728	738763264	76167800064.0
BTC_ai_ibc_var9	936	936	936	8	7488	7008768	820025856	83484940032.0
BTC_ai_ibc_var9	968	968	968	8	7744	7496192	907039232	91719657216.0
BTC_ai_ibc_var9	1000	1000	1000	8	8000	8000000	1000000000	1.09224e+11


==> figures/data/pred/step+sp/var1.dat <==
BTC_ai_ibc_var1	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var1	40	40	40	8	320	12800	64000	6336000.0
BTC_ai_ibc_var1	72	72	72	8	576	41472	373248	38631168.0
BTC_ai_ibc_var1	104	104	104	8	832	86528	1124864	121485312.0
BTC_ai_ibc_var1	136	136	136	8	1088	147968	2515456	271669248.0
BTC_ai_ibc_var1	168	168	168	8	1344	225792	4741632	512096256.0
BTC_ai_ibc_var1	200	200	200	8	1600	320000	8000000	792000000.0
BTC_ai_ibc_var1	232	232	232	8	1856	430592	12487168	1292421888.0
BTC_ai_ibc_var1	264	264	264	8	2112	557568	18399744	1821574656.0
BTC_ai_ibc_var1	296	296	296	8	2368	700928	25934336	2800908288.0
BTC_ai_ibc_var1	328	328	328	8	2624	860672	35287552	16355780352.0
BTC_ai_ibc_var1	360	360	360	8	2880	1036800	46656000	22464864000.0
BTC_ai_ibc_var1	392	392	392	8	3136	1229312	60236288	34425038592.0
BTC_ai_ibc_var1	424	424	424	8	3392	1438208	76225024	45620676864.0
BTC_ai_ibc_var1	456	456	456	8	3648	1663488	94818816	61015908096.0
BTC_ai_ibc_var1	488	488	488	8	3904	1905152	116214272	55957171968.0
BTC_ai_ibc_var1	520	520	520	8	4160	2163200	140608000	1.02503232e+11
BTC_ai_ibc_var1	552	552	552	8	4416	2437632	168196608	77959127808.0
BTC_ai_ibc_var1	584	584	584	8	4672	2728448	199176704	1.18310962176e+11
BTC_ai_ibc_var1	616	616	616	8	4928	3035648	233744896	2.00903738112e+11
BTC_ai_ibc_var1	648	648	648	8	5184	3359232	272097792	1.3468840704e+11
BTC_ai_ibc_var1	680	680	680	8	5440	3699200	314432000	1.75453056e+11
BTC_ai_ibc_var1	712	712	712	8	5696	4055552	360944128	2.01406823424e+11
BTC_ai_ibc_var1	744	744	744	8	5952	4428288	411830784	2.85398733312e+11
BTC_ai_ibc_var1	776	776	776	8	6208	4817408	467288576	2.90186205696e+11
BTC_ai_ibc_var1	808	808	808	8	6464	5222912	527514112	2.373813504e+11
BTC_ai_ibc_var1	840	840	840	8	6720	5644800	592704000	2.9338848e+11
BTC_ai_ibc_var1	872	872	872	8	6976	6083072	663054848	4.80383237376e+11
BTC_ai_ibc_var1	904	904	904	8	7232	6537728	738763264	5.68478331648e+11
BTC_ai_ibc_var1	936	936	936	8	7488	7008768	820025856	4.76025009408e+11
BTC_ai_ibc_var1	968	968	968	8	7744	7496192	907039232	4.8980118528e+11
BTC_ai_ibc_var1	1000	1000	1000	8	8000	8000000	1000000000	5.895e+11


==> figures/data/pred/step+sp/var10.dat <==
BTC_ai_ibc_var10	8	8	8	8	64	512	512	52992.0
BTC_ai_ibc_var10	40	40	40	8	320	12800	64000	2995200.0
BTC_ai_ibc_var10	72	72	72	8	576	41472	373248	19782144.0
BTC_ai_ibc_var10	104	104	104	8	832	86528	1124864	49840128.0
BTC_ai_ibc_var10	136	136	136	8	1088	147968	2515456	90556416.0
BTC_ai_ibc_var10	168	168	168	8	1344	225792	4741632	207277056.0
BTC_ai_ibc_var10	200	200	200	8	1600	320000	8000000	400320000.0
BTC_ai_ibc_var10	232	232	232	8	1856	430592	12487168	600675840.0
BTC_ai_ibc_var10	264	264	264	8	2112	557568	18399744	1144129536.0
BTC_ai_ibc_var10	296	296	296	8	2368	700928	25934336	2387711232.0
BTC_ai_ibc_var10	328	328	328	8	2624	860672	35287552	3493467648.0
BTC_ai_ibc_var10	360	360	360	8	2880	1036800	46656000	4880217600.0
BTC_ai_ibc_var10	392	392	392	8	3136	1229312	60236288	6549774336.0
BTC_ai_ibc_var10	424	424	424	8	3392	1438208	76225024	8536483584.0
BTC_ai_ibc_var10	456	456	456	8	3648	1663488	94818816	10375174656.0
BTC_ai_ibc_var10	488	488	488	8	3904	1905152	116214272	13108398336.0
BTC_ai_ibc_var10	520	520	520	8	4160	2163200	140608000	16762636800.0
BTC_ai_ibc_var10	552	552	552	8	4416	2437632	168196608	18154264320.0
BTC_ai_ibc_var10	584	584	584	8	4672	2728448	199176704	20872627200.0
BTC_ai_ibc_var10	616	616	616	8	4928	3035648	233744896	24588748800.0
BTC_ai_ibc_var10	648	648	648	8	5184	3359232	272097792	27965606400.0
BTC_ai_ibc_var10	680	680	680	8	5440	3699200	314432000	31611513600.0
BTC_ai_ibc_var10	712	712	712	8	5696	4055552	360944128	37448967168.0
BTC_ai_ibc_var10	744	744	744	8	5952	4428288	411830784	42066521856.0
BTC_ai_ibc_var10	776	776	776	8	6208	4817408	467288576	46500030720.0
BTC_ai_ibc_var10	808	808	808	8	6464	5222912	527514112	50978232576.0
BTC_ai_ibc_var10	840	840	840	8	6720	5644800	592704000	59820768000.0
BTC_ai_ibc_var10	872	872	872	8	6976	6083072	663054848	63206159616.0
BTC_ai_ibc_var10	904	904	904	8	7232	6537728	738763264	72049031424.0
BTC_ai_ibc_var10	936	936	936	8	7488	7008768	820025856	81876427776.0
BTC_ai_ibc_var10	968	968	968	8	7744	7496192	907039232	85141748736.0
BTC_ai_ibc_var10	1000	1000	1000	8	8000	8000000	1000000000	1.00512e+11


==> figures/data/pred/step+sp/var11.dat <==
BTC_ai_ibc_var11	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var11	40	40	40	8	320	12800	64000	8352000.0
BTC_ai_ibc_var11	72	72	72	8	576	41472	373248	47029248.0
BTC_ai_ibc_var11	104	104	104	8	832	86528	1124864	911918592.0
BTC_ai_ibc_var11	136	136	136	8	1088	147968	2515456	2104770816.0
BTC_ai_ibc_var11	168	168	168	8	1344	225792	4741632	3861043200.0
BTC_ai_ibc_var11	200	200	200	8	1600	320000	8000000	7642080000.0
BTC_ai_ibc_var11	232	232	232	8	1856	430592	12487168	14431721472.0
BTC_ai_ibc_var11	264	264	264	8	2112	557568	18399744	22621648896.0
BTC_ai_ibc_var11	296	296	296	8	2368	700928	25934336	33491040768.0
BTC_ai_ibc_var11	328	328	328	8	2624	860672	35287552	45101364480.0
BTC_ai_ibc_var11	360	360	360	8	2880	1036800	46656000	60564153600.0
BTC_ai_ibc_var11	392	392	392	8	3136	1229312	60236288	78221122560.0
BTC_ai_ibc_var11	424	424	424	8	3392	1438208	76225024	97674458112.0
BTC_ai_ibc_var11	456	456	456	8	3648	1663488	94818816	1.21927016448e+11
BTC_ai_ibc_var11	488	488	488	8	3904	1905152	116214272	1.49936414976e+11
BTC_ai_ibc_var11	520	520	520	8	4160	2163200	140608000	1.794633984e+11
BTC_ai_ibc_var11	552	552	552	8	4416	2437632	168196608	2.1752209152e+11
BTC_ai_ibc_var11	584	584	584	8	4672	2728448	199176704	2.56757870592e+11
BTC_ai_ibc_var11	616	616	616	8	4928	3035648	233744896	2.99887112448e+11
BTC_ai_ibc_var11	648	648	648	8	5184	3359232	272097792	3.49071234048e+11
BTC_ai_ibc_var11	680	680	680	8	5440	3699200	314432000	4.02926112e+11
BTC_ai_ibc_var11	712	712	712	8	5696	4055552	360944128	4.62673594368e+11
BTC_ai_ibc_var11	744	744	744	8	5952	4428288	411830784	5.2299188352e+11
BTC_ai_ibc_var11	776	776	776	8	6208	4817408	467288576	5.90908082688e+11
BTC_ai_ibc_var11	808	808	808	8	6464	5222912	527514112	6.73457942016e+11
BTC_ai_ibc_var11	840	840	840	8	6720	5644800	592704000	7.488899712e+11
BTC_ai_ibc_var11	872	872	872	8	6976	6083072	663054848	8.37118911744e+11
BTC_ai_ibc_var11	904	904	904	8	7232	6537728	738763264	9.44845526016e+11
BTC_ai_ibc_var11	936	936	936	8	7488	7008768	820025856	1.04215824461e+12
BTC_ai_ibc_var11	968	968	968	8	7744	7496192	907039232	1.14857028634e+12
BTC_ai_ibc_var11	1000	1000	1000	8	8000	8000000	1000000000	1.262556e+12


==> figures/data/pred/step+sp/var12.dat <==
BTC_ai_ibc_var12	8	8	8	8	64	512	512	73728.0
BTC_ai_ibc_var12	40	40	40	8	320	12800	64000	3052800.0
BTC_ai_ibc_var12	72	72	72	8	576	41472	373248	18662400.0
BTC_ai_ibc_var12	104	104	104	8	832	86528	1124864	47503872.0
BTC_ai_ibc_var12	136	136	136	8	1088	147968	2515456	86561280.0
BTC_ai_ibc_var12	168	168	168	8	1344	225792	4741632	171714816.0
BTC_ai_ibc_var12	200	200	200	8	1600	320000	8000000	375840000.0
BTC_ai_ibc_var12	232	232	232	8	1856	430592	12487168	567735552.0
BTC_ai_ibc_var12	264	264	264	8	2112	557568	18399744	1033731072.0
BTC_ai_ibc_var12	296	296	296	8	2368	700928	25934336	2334090240.0
BTC_ai_ibc_var12	328	328	328	8	2624	860672	35287552	3404388096.0
BTC_ai_ibc_var12	360	360	360	8	2880	1036800	46656000	4492972800.0
BTC_ai_ibc_var12	392	392	392	8	3136	1229312	60236288	5874882048.0
BTC_ai_ibc_var12	424	424	424	8	3392	1438208	76225024	7190320896.0
BTC_ai_ibc_var12	456	456	456	8	3648	1663488	94818816	9005292288.0
BTC_ai_ibc_var12	488	488	488	8	3904	1905152	116214272	11599517952.0
BTC_ai_ibc_var12	520	520	520	8	4160	2163200	140608000	16110432000.0
BTC_ai_ibc_var12	552	552	552	8	4416	2437632	168196608	16092027648.0
BTC_ai_ibc_var12	584	584	584	8	4672	2728448	199176704	18908144640.0
BTC_ai_ibc_var12	616	616	616	8	4928	3035648	233744896	22375761408.0
BTC_ai_ibc_var12	648	648	648	8	5184	3359232	272097792	26121388032.0
BTC_ai_ibc_var12	680	680	680	8	5440	3699200	314432000	29813702400.0
BTC_ai_ibc_var12	712	712	712	8	5696	4055552	360944128	33981470208.0
BTC_ai_ibc_var12	744	744	744	8	5952	4428288	411830784	38519463168.0
BTC_ai_ibc_var12	776	776	776	8	6208	4817408	467288576	44809120512.0
BTC_ai_ibc_var12	808	808	808	8	6464	5222912	527514112	49967599104.0
BTC_ai_ibc_var12	840	840	840	8	6720	5644800	592704000	55705708800.0
BTC_ai_ibc_var12	872	872	872	8	6976	6083072	663054848	62795552256.0
BTC_ai_ibc_var12	904	904	904	8	7232	6537728	738763264	70401523968.0
BTC_ai_ibc_var12	936	936	936	8	7488	7008768	820025856	76357022976.0
BTC_ai_ibc_var12	968	968	968	8	7744	7496192	907039232	83387639808.0
BTC_ai_ibc_var12	1000	1000	1000	8	8000	8000000	1000000000	1.00044e+11


==> figures/data/pred/step+sp/var13.dat <==
BTC_ai_ibc_var13	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var13	40	40	40	8	320	12800	64000	5414400.0
BTC_ai_ibc_var13	72	72	72	8	576	41472	373248	40870656.0
BTC_ai_ibc_var13	104	104	104	8	832	86528	1124864	112140288.0
BTC_ai_ibc_var13	136	136	136	8	1088	147968	2515456	259017984.0
BTC_ai_ibc_var13	168	168	168	8	1344	225792	4741632	452148480.0
BTC_ai_ibc_var13	200	200	200	8	1600	320000	8000000	804960000.0
BTC_ai_ibc_var13	232	232	232	8	1856	430592	12487168	1211040000.0
BTC_ai_ibc_var13	264	264	264	8	2112	557568	18399744	1866737664.0
BTC_ai_ibc_var13	296	296	296	8	2368	700928	25934336	2621120256.0
BTC_ai_ibc_var13	328	328	328	8	2624	860672	35287552	3663880704.0
BTC_ai_ibc_var13	360	360	360	8	2880	1036800	46656000	4693593600.0
BTC_ai_ibc_var13	392	392	392	8	3136	1229312	60236288	6278711040.0
BTC_ai_ibc_var13	424	424	424	8	3392	1438208	76225024	8031672576.0
BTC_ai_ibc_var13	456	456	456	8	3648	1663488	94818816	10397631744.0
BTC_ai_ibc_var13	488	488	488	8	3904	1905152	116214272	13065532416.0
BTC_ai_ibc_var13	520	520	520	8	4160	2163200	140608000	16052025600.0
BTC_ai_ibc_var13	552	552	552	8	4416	2437632	168196608	19382830848.0
BTC_ai_ibc_var13	584	584	584	8	4672	2728448	199176704	23377342464.0
BTC_ai_ibc_var13	616	616	616	8	4928	3035648	233744896	27252529920.0
BTC_ai_ibc_var13	648	648	648	8	5184	3359232	272097792	31820325120.0
BTC_ai_ibc_var13	680	680	680	8	5440	3699200	314432000	36871776000.0
BTC_ai_ibc_var13	712	712	712	8	5696	4055552	360944128	41555213568.0
BTC_ai_ibc_var13	744	744	744	8	5952	4428288	411830784	47984928768.0
BTC_ai_ibc_var13	776	776	776	8	6208	4817408	467288576	55258078464.0
BTC_ai_ibc_var13	808	808	808	8	6464	5222912	527514112	62377238016.0
BTC_ai_ibc_var13	840	840	840	8	6720	5644800	592704000	70895865600.0
BTC_ai_ibc_var13	872	872	872	8	6976	6083072	663054848	79384089600.0
BTC_ai_ibc_var13	904	904	904	8	7232	6537728	738763264	90201033216.0
BTC_ai_ibc_var13	936	936	936	8	7488	7008768	820025856	99065431296.0
BTC_ai_ibc_var13	968	968	968	8	7744	7496192	907039232	1.13949614592e+11
BTC_ai_ibc_var13	1000	1000	1000	8	8000	8000000	1000000000	1.37052e+11


==> figures/data/pred/step+sp/var14.dat <==
BTC_ai_ibc_var14	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var14	40	40	40	8	320	12800	64000	7603200.0
BTC_ai_ibc_var14	72	72	72	8	576	41472	373248	41057280.0
BTC_ai_ibc_var14	104	104	104	8	832	86528	1124864	113697792.0
BTC_ai_ibc_var14	136	136	136	8	1088	147968	2515456	257020416.0
BTC_ai_ibc_var14	168	168	168	8	1344	225792	4741632	465357312.0
BTC_ai_ibc_var14	200	200	200	8	1600	320000	8000000	889920000.0
BTC_ai_ibc_var14	232	232	232	8	1856	430592	12487168	21893665536.0
BTC_ai_ibc_var14	264	264	264	8	2112	557568	18399744	45730054656.0
BTC_ai_ibc_var14	296	296	296	8	2368	700928	25934336	66414329856.0
BTC_ai_ibc_var14	328	328	328	8	2624	860672	35287552	92363876352.0
BTC_ai_ibc_var14	360	360	360	8	2880	1036800	46656000	1.225559808e+11
BTC_ai_ibc_var14	392	392	392	8	3136	1229312	60236288	1.59197133312e+11
BTC_ai_ibc_var14	424	424	424	8	3392	1438208	76225024	2.0134192896e+11
BTC_ai_ibc_var14	456	456	456	8	3648	1663488	94818816	2.52073327104e+11
BTC_ai_ibc_var14	488	488	488	8	3904	1905152	116214272	3.09209027328e+11
BTC_ai_ibc_var14	520	520	520	8	4160	2163200	140608000	3.772956096e+11
BTC_ai_ibc_var14	552	552	552	8	4416	2437632	168196608	4.57136441856e+11
BTC_ai_ibc_var14	584	584	584	8	4672	2728448	199176704	5.28175692288e+11
BTC_ai_ibc_var14	616	616	616	8	4928	3035648	233744896	6.25769996544e+11
BTC_ai_ibc_var14	648	648	648	8	5184	3359232	272097792	7.31368631808e+11
BTC_ai_ibc_var14	680	680	680	8	5440	3699200	314432000	8.515798848e+11
BTC_ai_ibc_var14	712	712	712	8	5696	4055552	360944128	9.83144888064e+11
BTC_ai_ibc_var14	744	744	744	8	5952	4428288	411830784	1.13151172147e+12
BTC_ai_ibc_var14	776	776	776	8	6208	4817408	467288576	1.28953581696e+12
BTC_ai_ibc_var14	808	808	808	8	6464	5222912	527514112	1.47091826074e+12
BTC_ai_ibc_var14	840	840	840	8	6720	5644800	592704000	1.670917248e+12
BTC_ai_ibc_var14	872	872	872	8	6976	6083072	663054848	1.86897520742e+12
BTC_ai_ibc_var14	904	904	904	8	7232	6537728	738763264	2.09668859597e+12
BTC_ai_ibc_var14	936	936	936	8	7488	7008768	820025856	2.32937806234e+12
BTC_ai_ibc_var14	968	968	968	8	7744	7496192	907039232	2.57317659878e+12
BTC_ai_ibc_var14	1000	1000	1000	8	8000	8000000	1000000000	2.83644e+12


==> figures/data/pred/step+sp/var15.dat <==
BTC_ai_ibc_var15	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var15	40	40	40	8	320	12800	64000	5529600.0
BTC_ai_ibc_var15	72	72	72	8	576	41472	373248	44976384.0
BTC_ai_ibc_var15	104	104	104	8	832	86528	1124864	112140288.0
BTC_ai_ibc_var15	136	136	136	8	1088	147968	2515456	251693568.0
BTC_ai_ibc_var15	168	168	168	8	1344	225792	4741632	452148480.0
BTC_ai_ibc_var15	200	200	200	8	1600	320000	8000000	820800000.0
BTC_ai_ibc_var15	232	232	232	8	1856	430592	12487168	1296297216.0
BTC_ai_ibc_var15	264	264	264	8	2112	557568	18399744	1997208576.0
BTC_ai_ibc_var15	296	296	296	8	2368	700928	25934336	2630582784.0
BTC_ai_ibc_var15	328	328	328	8	2624	860672	35287552	3675499776.0
BTC_ai_ibc_var15	360	360	360	8	2880	1036800	46656000	4735584000.0
BTC_ai_ibc_var15	392	392	392	8	3136	1229312	60236288	6405944832.0
BTC_ai_ibc_var15	424	424	424	8	3392	1438208	76225024	8005784832.0
BTC_ai_ibc_var15	456	456	456	8	3648	1663488	94818816	10390146048.0
BTC_ai_ibc_var15	488	488	488	8	3904	1905152	116214272	13125544704.0
BTC_ai_ibc_var15	520	520	520	8	4160	2163200	140608000	16266182400.0
BTC_ai_ibc_var15	552	552	552	8	4416	2437632	168196608	19997114112.0
BTC_ai_ibc_var15	584	584	584	8	4672	2728448	199176704	23635180800.0
BTC_ai_ibc_var15	616	616	616	8	4928	3035648	233744896	27498417408.0
BTC_ai_ibc_var15	648	648	648	8	5184	3359232	272097792	31805208576.0
BTC_ai_ibc_var15	680	680	680	8	5440	3699200	314432000	37221350400.0
BTC_ai_ibc_var15	712	712	712	8	5696	4055552	360944128	41901963264.0
BTC_ai_ibc_var15	744	744	744	8	5952	4428288	411830784	50276567808.0
BTC_ai_ibc_var15	776	776	776	8	6208	4817408	467288576	58249688832.0
BTC_ai_ibc_var15	808	808	808	8	6464	5222912	527514112	65221113600.0
BTC_ai_ibc_var15	840	840	840	8	6720	5644800	592704000	77855904000.0
BTC_ai_ibc_var15	872	872	872	8	6976	6083072	663054848	86282293248.0
BTC_ai_ibc_var15	904	904	904	8	7232	6537728	738763264	97614816768.0
BTC_ai_ibc_var15	936	936	936	8	7488	7008768	820025856	1.08874202112e+11
BTC_ai_ibc_var15	968	968	968	8	7744	7496192	907039232	1.21910570496e+11
BTC_ai_ibc_var15	1000	1000	1000	8	8000	8000000	1000000000	1.48212e+11


==> figures/data/pred/step+sp/var16.dat <==
BTC_ai_ibc_var16	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var16	40	40	40	8	320	12800	64000	6220800.0
BTC_ai_ibc_var16	72	72	72	8	576	41472	373248	39750912.0
BTC_ai_ibc_var16	104	104	104	8	832	86528	1124864	113308416.0
BTC_ai_ibc_var16	136	136	136	8	1088	147968	2515456	255022848.0
BTC_ai_ibc_var16	168	168	168	8	1344	225792	4741632	449100288.0
BTC_ai_ibc_var16	200	200	200	8	1600	320000	8000000	789120000.0
BTC_ai_ibc_var16	232	232	232	8	1856	430592	12487168	1220728320.0
BTC_ai_ibc_var16	264	264	264	8	2112	557568	18399744	1891828224.0
BTC_ai_ibc_var16	296	296	296	8	2368	700928	25934336	2551728384.0
BTC_ai_ibc_var16	328	328	328	8	2624	860672	35287552	3574801152.0
BTC_ai_ibc_var16	360	360	360	8	2880	1036800	46656000	4749580800.0
BTC_ai_ibc_var16	392	392	392	8	3136	1229312	60236288	6367221504.0
BTC_ai_ibc_var16	424	424	424	8	3392	1438208	76225024	7960481280.0
BTC_ai_ibc_var16	456	456	456	8	3648	1663488	94818816	10450031616.0
BTC_ai_ibc_var16	488	488	488	8	3904	1905152	116214272	12971227392.0
BTC_ai_ibc_var16	520	520	520	8	4160	2163200	140608000	15944947200.0
BTC_ai_ibc_var16	552	552	552	8	4416	2437632	168196608	19327984128.0
BTC_ai_ibc_var16	584	584	584	8	4672	2728448	199176704	23365064448.0
BTC_ai_ibc_var16	616	616	616	8	4928	3035648	233744896	27293511168.0
BTC_ai_ibc_var16	648	648	648	8	5184	3359232	272097792	31669159680.0
BTC_ai_ibc_var16	680	680	680	8	5440	3699200	314432000	36672019200.0
BTC_ai_ibc_var16	712	712	712	8	5696	4055552	360944128	41372713728.0
BTC_ai_ibc_var16	744	744	744	8	5952	4428288	411830784	47765728512.0
BTC_ai_ibc_var16	776	776	776	8	6208	4817408	467288576	54954581760.0
BTC_ai_ibc_var16	808	808	808	8	6464	5222912	527514112	61625138688.0
BTC_ai_ibc_var16	840	840	840	8	6720	5644800	592704000	70108416000.0
BTC_ai_ibc_var16	872	872	872	8	6976	6083072	663054848	78754491648.0
BTC_ai_ibc_var16	904	904	904	8	7232	6537728	738763264	89906835456.0
BTC_ai_ibc_var16	936	936	936	8	7488	7008768	820025856	99822378240.0
BTC_ai_ibc_var16	968	968	968	8	7744	7496192	907039232	1.11554581248e+11
BTC_ai_ibc_var16	1000	1000	1000	8	8000	8000000	1000000000	1.28088e+11


==> figures/data/pred/step+sp/var17.dat <==
BTC_ai_ibc_var17	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var17	40	40	40	8	320	12800	64000	7430400.0
BTC_ai_ibc_var17	72	72	72	8	576	41472	373248	41243904.0
BTC_ai_ibc_var17	104	104	104	8	832	86528	1124864	1240551936.0
BTC_ai_ibc_var17	136	136	136	8	1088	147968	2515456	2736002304.0
BTC_ai_ibc_var17	168	168	168	8	1344	225792	4741632	5958199296.0
BTC_ai_ibc_var17	200	200	200	8	1600	320000	8000000	12657600000.0
BTC_ai_ibc_var17	232	232	232	8	1856	430592	12487168	26150713344.0
BTC_ai_ibc_var17	264	264	264	8	2112	557568	18399744	46399972608.0
BTC_ai_ibc_var17	296	296	296	8	2368	700928	25934336	66682434816.0
BTC_ai_ibc_var17	328	328	328	8	2624	860672	35287552	94002165504.0
BTC_ai_ibc_var17	360	360	360	8	2880	1036800	46656000	1.190847744e+11
BTC_ai_ibc_var17	392	392	392	8	3136	1229312	60236288	1.52995868928e+11
BTC_ai_ibc_var17	424	424	424	8	3392	1438208	76225024	1.93472054784e+11
BTC_ai_ibc_var17	456	456	456	8	3648	1663488	94818816	2.39983928064e+11
BTC_ai_ibc_var17	488	488	488	8	3904	1905152	116214272	2.97609509376e+11
BTC_ai_ibc_var17	520	520	520	8	4160	2163200	140608000	3.570675264e+11
BTC_ai_ibc_var17	552	552	552	8	4416	2437632	168196608	4.32126337536e+11
BTC_ai_ibc_var17	584	584	584	8	4672	2728448	199176704	5.09574498048e+11
BTC_ai_ibc_var17	616	616	616	8	4928	3035648	233744896	5.96782593792e+11
BTC_ai_ibc_var17	648	648	648	8	5184	3359232	272097792	6.94937760768e+11
BTC_ai_ibc_var17	680	680	680	8	5440	3699200	314432000	8.104466304e+11
BTC_ai_ibc_var17	712	712	712	8	5696	4055552	360944128	9.29635934976e+11
BTC_ai_ibc_var17	744	744	744	8	5952	4428288	411830784	1.08001958861e+12
BTC_ai_ibc_var17	776	776	776	8	6208	4817408	467288576	1.23872179738e+12
BTC_ai_ibc_var17	808	808	808	8	6464	5222912	527514112	1.41093833933e+12
BTC_ai_ibc_var17	840	840	840	8	6720	5644800	592704000	1.59204528e+12
BTC_ai_ibc_var17	872	872	872	8	6976	6083072	663054848	1.7950385088e+12
BTC_ai_ibc_var17	904	904	904	8	7232	6537728	738763264	2.01457800115e+12
BTC_ai_ibc_var17	936	936	936	8	7488	7008768	820025856	2.26308212582e+12
BTC_ai_ibc_var17	968	968	968	8	7744	7496192	907039232	2.4932297111e+12
BTC_ai_ibc_var17	1000	1000	1000	8	8000	8000000	1000000000	2.759724e+12


==> figures/data/pred/step+sp/var18.dat <==
BTC_ai_ibc_var18	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var18	40	40	40	8	320	12800	64000	6278400.0
BTC_ai_ibc_var18	72	72	72	8	576	41472	373248	39377664.0
BTC_ai_ibc_var18	104	104	104	8	832	86528	1124864	112529664.0
BTC_ai_ibc_var18	136	136	136	8	1088	147968	2515456	269671680.0
BTC_ai_ibc_var18	168	168	168	8	1344	225792	4741632	447068160.0
BTC_ai_ibc_var18	200	200	200	8	1600	320000	8000000	789120000.0
BTC_ai_ibc_var18	232	232	232	8	1856	430592	12487168	1267232256.0
BTC_ai_ibc_var18	264	264	264	8	2112	557568	18399744	1876773888.0
BTC_ai_ibc_var18	296	296	296	8	2368	700928	25934336	2649507840.0
BTC_ai_ibc_var18	328	328	328	8	2624	860672	35287552	3567055104.0
BTC_ai_ibc_var18	360	360	360	8	2880	1036800	46656000	4772908800.0
BTC_ai_ibc_var18	392	392	392	8	3136	1229312	60236288	6350625792.0
BTC_ai_ibc_var18	424	424	424	8	3392	1438208	76225024	8115807744.0
BTC_ai_ibc_var18	456	456	456	8	3648	1663488	94818816	10517402880.0
BTC_ai_ibc_var18	488	488	488	8	3904	1905152	116214272	12868349184.0
BTC_ai_ibc_var18	520	520	520	8	4160	2163200	140608000	16032556800.0
BTC_ai_ibc_var18	552	552	552	8	4416	2437632	168196608	19306045440.0
BTC_ai_ibc_var18	584	584	584	8	4672	2728448	199176704	23708848896.0
BTC_ai_ibc_var18	616	616	616	8	4928	3035648	233744896	27102265344.0
BTC_ai_ibc_var18	648	648	648	8	5184	3359232	272097792	31759858944.0
BTC_ai_ibc_var18	680	680	680	8	5440	3699200	314432000	36688665600.0
BTC_ai_ibc_var18	712	712	712	8	5696	4055552	360944128	41427463680.0
BTC_ai_ibc_var18	744	744	744	8	5952	4428288	411830784	47606310144.0
BTC_ai_ibc_var18	776	776	776	8	6208	4817408	467288576	55431505152.0
BTC_ai_ibc_var18	808	808	808	8	6464	5222912	527514112	62424244224.0
BTC_ai_ibc_var18	840	840	840	8	6720	5644800	592704000	71480102400.0
BTC_ai_ibc_var18	872	872	872	8	6976	6083072	663054848	81272883456.0
BTC_ai_ibc_var18	904	904	904	8	7232	6537728	738763264	91524923136.0
BTC_ai_ibc_var18	936	936	936	8	7488	7008768	820025856	1.0108395648e+11
BTC_ai_ibc_var18	968	968	968	8	7744	7496192	907039232	1.13747217408e+11
BTC_ai_ibc_var18	1000	1000	1000	8	8000	8000000	1000000000	1.3824e+11


==> figures/data/pred/step+sp/var19.dat <==
BTC_ai_ibc_var19	8	8	8	8	64	512	512	64512.0
BTC_ai_ibc_var19	40	40	40	8	320	12800	64000	1497600.0
BTC_ai_ibc_var19	72	72	72	8	576	41472	373248	6345216.0
BTC_ai_ibc_var19	104	104	104	8	832	86528	1124864	16353792.0
BTC_ai_ibc_var19	136	136	136	8	1088	147968	2515456	31961088.0
BTC_ai_ibc_var19	168	168	168	8	1344	225792	4741632	57915648.0
BTC_ai_ibc_var19	200	200	200	8	1600	320000	8000000	93600000.0
BTC_ai_ibc_var19	232	232	232	8	1856	430592	12487168	135636480.0
BTC_ai_ibc_var19	264	264	264	8	2112	557568	18399744	200724480.0
BTC_ai_ibc_var19	296	296	296	8	2368	700928	25934336	283875840.0
BTC_ai_ibc_var19	328	328	328	8	2624	860672	35287552	391175424.0
BTC_ai_ibc_var19	360	360	360	8	2880	1036800	46656000	559872000.0
BTC_ai_ibc_var19	392	392	392	8	3136	1229312	60236288	741275136.0
BTC_ai_ibc_var19	424	424	424	8	3392	1438208	76225024	983734272.0
BTC_ai_ibc_var19	456	456	456	8	3648	1663488	94818816	1265082624.0
BTC_ai_ibc_var19	488	488	488	8	3904	1905152	116214272	1551746304.0
BTC_ai_ibc_var19	520	520	520	8	4160	2163200	140608000	1917676800.0
BTC_ai_ibc_var19	552	552	552	8	4416	2437632	168196608	2248715520.0
BTC_ai_ibc_var19	584	584	584	8	4672	2728448	199176704	2652051456.0
BTC_ai_ibc_var19	616	616	616	8	4928	3035648	233744896	3087254016.0
BTC_ai_ibc_var19	648	648	648	8	5184	3359232	272097792	3567504384.0
BTC_ai_ibc_var19	680	680	680	8	5440	3699200	314432000	4144953600.0
BTC_ai_ibc_var19	712	712	712	8	5696	4055552	360944128	4744995840.0
BTC_ai_ibc_var19	744	744	744	8	5952	4428288	411830784	5440151808.0
BTC_ai_ibc_var19	776	776	776	8	6208	4817408	467288576	6069934080.0
BTC_ai_ibc_var19	808	808	808	8	6464	5222912	527514112	6956918784.0
BTC_ai_ibc_var19	840	840	840	8	6720	5644800	592704000	7671283200.0
BTC_ai_ibc_var19	872	872	872	8	6976	6083072	663054848	8650128384.0
BTC_ai_ibc_var19	904	904	904	8	7232	6537728	738763264	9679106304.0
BTC_ai_ibc_var19	936	936	936	8	7488	7008768	820025856	10660336128.0
BTC_ai_ibc_var19	968	968	968	8	7744	7496192	907039232	11806502400.0
BTC_ai_ibc_var19	1000	1000	1000	8	8000	8000000	1000000000	12924000000.0


==> figures/data/pred/step+sp/var2.dat <==
BTC_ai_ibc_var2	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var2	40	40	40	8	320	12800	64000	5760000.0
BTC_ai_ibc_var2	72	72	72	8	576	41472	373248	33592320.0
BTC_ai_ibc_var2	104	104	104	8	832	86528	1124864	106299648.0
BTC_ai_ibc_var2	136	136	136	8	1088	147968	2515456	237710592.0
BTC_ai_ibc_var2	168	168	168	8	1344	225792	4741632	426746880.0
BTC_ai_ibc_var2	200	200	200	8	1600	320000	8000000	720000000.0
BTC_ai_ibc_var2	232	232	232	8	1856	430592	12487168	1123845120.0
BTC_ai_ibc_var2	264	264	264	8	2112	557568	18399744	1821574656.0
BTC_ai_ibc_var2	296	296	296	8	2368	700928	25934336	2567499264.0
BTC_ai_ibc_var2	328	328	328	8	2624	860672	35287552	3652261632.0
BTC_ai_ibc_var2	360	360	360	8	2880	1036800	46656000	4618944000.0
BTC_ai_ibc_var2	392	392	392	8	3136	1229312	60236288	5692329216.0
BTC_ai_ibc_var2	424	424	424	8	3392	1438208	76225024	7203264768.0
BTC_ai_ibc_var2	456	456	456	8	3648	1663488	94818816	9813747456.0
BTC_ai_ibc_var2	488	488	488	8	3904	1905152	116214272	11505212928.0
BTC_ai_ibc_var2	520	520	520	8	4160	2163200	140608000	15185664000.0
BTC_ai_ibc_var2	552	552	552	8	4416	2437632	168196608	16651464192.0
BTC_ai_ibc_var2	584	584	584	8	4672	2728448	199176704	21511084032.0
BTC_ai_ibc_var2	616	616	616	8	4928	3035648	233744896	61007417856.0
BTC_ai_ibc_var2	648	648	648	8	5184	3359232	272097792	28162121472.0
BTC_ai_ibc_var2	680	680	680	8	5440	3699200	314432000	77821920000.0
BTC_ai_ibc_var2	712	712	712	8	5696	4055552	360944128	37357717248.0
BTC_ai_ibc_var2	744	744	744	8	5952	4428288	411830784	50037440256.0
BTC_ai_ibc_var2	776	776	776	8	6208	4817408	467288576	48364367616.0
BTC_ai_ibc_var2	808	808	808	8	6464	5222912	527514112	52223897088.0
BTC_ai_ibc_var2	840	840	840	8	6720	5644800	592704000	61344864000.0
BTC_ai_ibc_var2	872	872	872	8	6976	6083072	663054848	71609923584.0
BTC_ai_ibc_var2	904	904	904	8	7232	6537728	738763264	1.92817211904e+11
BTC_ai_ibc_var2	936	936	936	8	7488	7008768	820025856	92252908800.0
BTC_ai_ibc_var2	968	968	968	8	7744	7496192	907039232	2.77554004992e+11
BTC_ai_ibc_var2	1000	1000	1000	8	8000	8000000	1000000000	4.14e+11


==> figures/data/pred/step+sp/var20.dat <==
BTC_ai_ibc_var20	8	8	8	8	64	512	512	46080.0
BTC_ai_ibc_var20	40	40	40	8	320	12800	64000	1670400.0
BTC_ai_ibc_var20	72	72	72	8	576	41472	373248	9144576.0
BTC_ai_ibc_var20	104	104	104	8	832	86528	1124864	54902016.0
BTC_ai_ibc_var20	136	136	136	8	1088	147968	2515456	145156608.0
BTC_ai_ibc_var20	168	168	168	8	1344	225792	4741632	243855360.0
BTC_ai_ibc_var20	200	200	200	8	1600	320000	8000000	334080000.0
BTC_ai_ibc_var20	232	232	232	8	1856	430592	12487168	474727680.0
BTC_ai_ibc_var20	264	264	264	8	2112	557568	18399744	649845504.0
BTC_ai_ibc_var20	296	296	296	8	2368	700928	25934336	854781696.0
BTC_ai_ibc_var20	328	328	328	8	2624	860672	35287552	1099938816.0
BTC_ai_ibc_var20	360	360	360	8	2880	1036800	46656000	1367020800.0
BTC_ai_ibc_var20	392	392	392	8	3136	1229312	60236288	1703826432.0
BTC_ai_ibc_var20	424	424	424	8	3392	1438208	76225024	1986884352.0
BTC_ai_ibc_var20	456	456	456	8	3648	1663488	94818816	2380451328.0
BTC_ai_ibc_var20	488	488	488	8	3904	1905152	116214272	2786284800.0
BTC_ai_ibc_var20	520	520	520	8	4160	2163200	140608000	3309696000.0
BTC_ai_ibc_var20	552	552	552	8	4416	2437632	168196608	3905086464.0
BTC_ai_ibc_var20	584	584	584	8	4672	2728448	199176704	4727036160.0
BTC_ai_ibc_var20	616	616	616	8	4928	3035648	233744896	6229149696.0
BTC_ai_ibc_var20	648	648	648	8	5184	3359232	272097792	7966418688.0
BTC_ai_ibc_var20	680	680	680	8	5440	3699200	314432000	10287475200.0
BTC_ai_ibc_var20	712	712	712	8	5696	4055552	360944128	11971989504.0
BTC_ai_ibc_var20	744	744	744	8	5952	4428288	411830784	16081327872.0
BTC_ai_ibc_var20	776	776	776	8	6208	4817408	467288576	19965747456.0
BTC_ai_ibc_var20	808	808	808	8	6464	5222912	527514112	26487998208.0
BTC_ai_ibc_var20	840	840	840	8	6720	5644800	592704000	30685132800.0
BTC_ai_ibc_var20	872	872	872	8	6976	6083072	663054848	36544055040.0
BTC_ai_ibc_var20	904	904	904	8	7232	6537728	738763264	45453553920.0
BTC_ai_ibc_var20	936	936	936	8	7488	7008768	820025856	52197799680.0
BTC_ai_ibc_var20	968	968	968	8	7744	7496192	907039232	60010765056.0
BTC_ai_ibc_var20	1000	1000	1000	8	8000	8000000	1000000000	70092000000.0


==> figures/data/pred/step+sp/var21.dat <==
BTC_ai_ibc_var21	8	8	8	8	64	512	512	46080.0
BTC_ai_ibc_var21	40	40	40	8	320	12800	64000	1497600.0
BTC_ai_ibc_var21	72	72	72	8	576	41472	373248	6345216.0
BTC_ai_ibc_var21	104	104	104	8	832	86528	1124864	15964416.0
BTC_ai_ibc_var21	136	136	136	8	1088	147968	2515456	31961088.0
BTC_ai_ibc_var21	168	168	168	8	1344	225792	4741632	56899584.0
BTC_ai_ibc_var21	200	200	200	8	1600	320000	8000000	89280000.0
BTC_ai_ibc_var21	232	232	232	8	1856	430592	12487168	135636480.0
BTC_ai_ibc_var21	264	264	264	8	2112	557568	18399744	198215424.0
BTC_ai_ibc_var21	296	296	296	8	2368	700928	25934336	277567488.0
BTC_ai_ibc_var21	328	328	328	8	2624	860672	35287552	379556352.0
BTC_ai_ibc_var21	360	360	360	8	2880	1036800	46656000	550540800.0
BTC_ai_ibc_var21	392	392	392	8	3136	1229312	60236288	746807040.0
BTC_ai_ibc_var21	424	424	424	8	3392	1438208	76225024	983734272.0
BTC_ai_ibc_var21	456	456	456	8	3648	1663488	94818816	1257596928.0
BTC_ai_ibc_var21	488	488	488	8	3904	1905152	116214272	1560319488.0
BTC_ai_ibc_var21	520	520	520	8	4160	2163200	140608000	1859270400.0
BTC_ai_ibc_var21	552	552	552	8	4416	2437632	168196608	2303562240.0
BTC_ai_ibc_var21	584	584	584	8	4672	2728448	199176704	2615217408.0
BTC_ai_ibc_var21	616	616	616	8	4928	3035648	233744896	3141895680.0
BTC_ai_ibc_var21	648	648	648	8	5184	3359232	272097792	3567504384.0
BTC_ai_ibc_var21	680	680	680	8	5440	3699200	314432000	4095014400.0
BTC_ai_ibc_var21	712	712	712	8	5696	4055552	360944128	4763245824.0
BTC_ai_ibc_var21	744	744	744	8	5952	4428288	411830784	5420224512.0
BTC_ai_ibc_var21	776	776	776	8	6208	4817408	467288576	6113290752.0
BTC_ai_ibc_var21	808	808	808	8	6464	5222912	527514112	6862906368.0
BTC_ai_ibc_var21	840	840	840	8	6720	5644800	592704000	7696684800.0
BTC_ai_ibc_var21	872	872	872	8	6976	6083072	663054848	8704876032.0
BTC_ai_ibc_var21	904	904	904	8	7232	6537728	738763264	9532007424.0
BTC_ai_ibc_var21	936	936	936	8	7488	7008768	820025856	10786493952.0
BTC_ai_ibc_var21	968	968	968	8	7744	7496192	907039232	11806502400.0
BTC_ai_ibc_var21	1000	1000	1000	8	8000	8000000	1000000000	12924000000.0


==> figures/data/pred/step+sp/var22.dat <==
BTC_ai_ibc_var22	8	8	8	8	64	512	512	46080.0
BTC_ai_ibc_var22	40	40	40	8	320	12800	64000	1670400.0
BTC_ai_ibc_var22	72	72	72	8	576	41472	373248	7464960.0
BTC_ai_ibc_var22	104	104	104	8	832	86528	1124864	80990208.0
BTC_ai_ibc_var22	136	136	136	8	1088	147968	2515456	124515072.0
BTC_ai_ibc_var22	168	168	168	8	1344	225792	4741632	197116416.0
BTC_ai_ibc_var22	200	200	200	8	1600	320000	8000000	295200000.0
BTC_ai_ibc_var22	232	232	232	8	1856	430592	12487168	422410752.0
BTC_ai_ibc_var22	264	264	264	8	2112	557568	18399744	604682496.0
BTC_ai_ibc_var22	296	296	296	8	2368	700928	25934336	640297728.0
BTC_ai_ibc_var22	328	328	328	8	2624	860672	35287552	1018605312.0
BTC_ai_ibc_var22	360	360	360	8	2880	1036800	46656000	1353024000.0
BTC_ai_ibc_var22	392	392	392	8	3136	1229312	60236288	1443826944.0
BTC_ai_ibc_var22	424	424	424	8	3392	1438208	76225024	1909221120.0
BTC_ai_ibc_var22	456	456	456	8	3648	1663488	94818816	2260680192.0
BTC_ai_ibc_var22	488	488	488	8	3904	1905152	116214272	2837723904.0
BTC_ai_ibc_var22	520	520	520	8	4160	2163200	140608000	3134476800.0
BTC_ai_ibc_var22	552	552	552	8	4416	2437632	168196608	3894117120.0
BTC_ai_ibc_var22	584	584	584	8	4672	2728448	199176704	5218156800.0
BTC_ai_ibc_var22	616	616	616	8	4928	3035648	233744896	5546128896.0
BTC_ai_ibc_var22	648	648	648	8	5184	3359232	272097792	7346640384.0
BTC_ai_ibc_var22	680	680	680	8	5440	3699200	314432000	9954547200.0
BTC_ai_ibc_var22	712	712	712	8	5696	4055552	360944128	12793238784.0
BTC_ai_ibc_var22	744	744	744	8	5952	4428288	411830784	14686417152.0
BTC_ai_ibc_var22	776	776	776	8	6208	4817408	467288576	18426585600.0
BTC_ai_ibc_var22	808	808	808	8	6464	5222912	527514112	22351451904.0
BTC_ai_ibc_var22	840	840	840	8	6720	5644800	592704000	29567462400.0
BTC_ai_ibc_var22	872	872	872	8	6976	6083072	663054848	33286569984.0
BTC_ai_ibc_var22	904	904	904	8	7232	6537728	738763264	45894850560.0
BTC_ai_ibc_var22	936	936	936	8	7488	7008768	820025856	48381525504.0
BTC_ai_ibc_var22	968	968	968	8	7744	7496192	907039232	58324121856.0
BTC_ai_ibc_var22	1000	1000	1000	8	8000	8000000	1000000000	64836000000.0


==> figures/data/pred/step+sp/var23.dat <==
BTC_ai_ibc_var23	8	8	8	8	64	512	512	43776.0
BTC_ai_ibc_var23	40	40	40	8	320	12800	64000	2188800.0
BTC_ai_ibc_var23	72	72	72	8	576	41472	373248	9144576.0
BTC_ai_ibc_var23	104	104	104	8	832	86528	1124864	151856640.0
BTC_ai_ibc_var23	136	136	136	8	1088	147968	2515456	392189184.0
BTC_ai_ibc_var23	168	168	168	8	1344	225792	4741632	654345216.0
BTC_ai_ibc_var23	200	200	200	8	1600	320000	8000000	933120000.0
BTC_ai_ibc_var23	232	232	232	8	1856	430592	12487168	1261419264.0
BTC_ai_ibc_var23	264	264	264	8	2112	557568	18399744	1942009344.0
BTC_ai_ibc_var23	296	296	296	8	2368	700928	25934336	2718899712.0
BTC_ai_ibc_var23	328	328	328	8	2624	860672	35287552	3721976064.0
BTC_ai_ibc_var23	360	360	360	8	2880	1036800	46656000	4833561600.0
BTC_ai_ibc_var23	392	392	392	8	3136	1229312	60236288	5847222528.0
BTC_ai_ibc_var23	424	424	424	8	3392	1438208	76225024	7507445760.0
BTC_ai_ibc_var23	456	456	456	8	3648	1663488	94818816	8990320896.0
BTC_ai_ibc_var23	488	488	488	8	3904	1905152	116214272	10716480000.0
BTC_ai_ibc_var23	520	520	520	8	4160	2163200	140608000	13024627200.0
BTC_ai_ibc_var23	552	552	552	8	4416	2437632	168196608	15379020288.0
BTC_ai_ibc_var23	584	584	584	8	4672	2728448	199176704	17876791296.0
BTC_ai_ibc_var23	616	616	616	8	4928	3035648	233744896	20695530240.0
BTC_ai_ibc_var23	648	648	648	8	5184	3359232	272097792	24776015616.0
BTC_ai_ibc_var23	680	680	680	8	5440	3699200	314432000	26567654400.0
BTC_ai_ibc_var23	712	712	712	8	5696	4055552	360944128	31024972800.0
BTC_ai_ibc_var23	744	744	744	8	5952	4428288	411830784	33617348352.0
BTC_ai_ibc_var23	776	776	776	8	6208	4817408	467288576	38934291456.0
BTC_ai_ibc_var23	808	808	808	8	6464	5222912	527514112	43739276544.0
BTC_ai_ibc_var23	840	840	840	8	6720	5644800	592704000	49075891200.0
BTC_ai_ibc_var23	872	872	872	8	6976	6083072	663054848	55787853312.0
BTC_ai_ibc_var23	904	904	904	8	7232	6537728	738763264	63017160192.0
BTC_ai_ibc_var23	936	936	936	8	7488	7008768	820025856	67147501824.0
BTC_ai_ibc_var23	968	968	968	8	7744	7496192	907039232	76067608320.0
BTC_ai_ibc_var23	1000	1000	1000	8	8000	8000000	1000000000	79380000000.0


==> figures/data/pred/step+sp/var24.dat <==
BTC_ai_ibc_var24	8	8	8	8	64	512	512	43776.0
BTC_ai_ibc_var24	40	40	40	8	320	12800	64000	1728000.0
BTC_ai_ibc_var24	72	72	72	8	576	41472	373248	7091712.0
BTC_ai_ibc_var24	104	104	104	8	832	86528	1124864	76707072.0
BTC_ai_ibc_var24	136	136	136	8	1088	147968	2515456	169793280.0
BTC_ai_ibc_var24	168	168	168	8	1344	225792	4741632	272305152.0
BTC_ai_ibc_var24	200	200	200	8	1600	320000	8000000	578880000.0
BTC_ai_ibc_var24	232	232	232	8	1856	430592	12487168	899076096.0
BTC_ai_ibc_var24	264	264	264	8	2112	557568	18399744	1374962688.0
BTC_ai_ibc_var24	296	296	296	8	2368	700928	25934336	1848347136.0
BTC_ai_ibc_var24	328	328	328	8	2624	860672	35287552	2536830720.0
BTC_ai_ibc_var24	360	360	360	8	2880	1036800	46656000	3167942400.0
BTC_ai_ibc_var24	392	392	392	8	3136	1229312	60236288	4663395072.0
BTC_ai_ibc_var24	424	424	424	8	3392	1438208	76225024	5857102080.0
BTC_ai_ibc_var24	456	456	456	8	3648	1663488	94818816	6901811712.0
BTC_ai_ibc_var24	488	488	488	8	3904	1905152	116214272	8101658880.0
BTC_ai_ibc_var24	520	520	520	8	4160	2163200	140608000	10065369600.0
BTC_ai_ibc_var24	552	552	552	8	4416	2437632	168196608	12154033152.0
BTC_ai_ibc_var24	584	584	584	8	4672	2728448	199176704	14426668800.0
BTC_ai_ibc_var24	616	616	616	8	4928	3035648	233744896	17102840832.0
BTC_ai_ibc_var24	648	648	648	8	5184	3359232	272097792	19848022272.0
BTC_ai_ibc_var24	680	680	680	8	5440	3699200	314432000	21440563200.0
BTC_ai_ibc_var24	712	712	712	8	5696	4055552	360944128	26206977024.0
BTC_ai_ibc_var24	744	744	744	8	5952	4428288	411830784	28276833024.0
BTC_ai_ibc_var24	776	776	776	8	6208	4817408	467288576	33124497408.0
BTC_ai_ibc_var24	808	808	808	8	6464	5222912	527514112	37510953984.0
BTC_ai_ibc_var24	840	840	840	8	6720	5644800	592704000	42776294400.0
BTC_ai_ibc_var24	872	872	872	8	6976	6083072	663054848	47958939648.0
BTC_ai_ibc_var24	904	904	904	8	7232	6537728	738763264	52043583744.0
BTC_ai_ibc_var24	936	936	936	8	7488	7008768	820025856	59514953472.0
BTC_ai_ibc_var24	968	968	968	8	7744	7496192	907039232	66386276352.0
BTC_ai_ibc_var24	1000	1000	1000	8	8000	8000000	1000000000	69732000000.0


==> figures/data/pred/step+sp/var25.dat <==
BTC_ai_ibc_var25	8	8	8	8	64	512	512	40608.0
BTC_ai_ibc_var25	40	40	40	8	320	12800	64000	1677600.0
BTC_ai_ibc_var25	72	72	72	8	576	41472	373248	7324992.0
BTC_ai_ibc_var25	104	104	104	8	832	86528	1124864	36650016.0
BTC_ai_ibc_var25	136	136	136	8	1088	147968	2515456	83814624.0
BTC_ai_ibc_var25	168	168	168	8	1344	225792	4741632	138565728.0
BTC_ai_ibc_var25	200	200	200	8	1600	320000	8000000	220500000.0
BTC_ai_ibc_var25	232	232	232	8	1856	430592	12487168	348779520.0
BTC_ai_ibc_var25	264	264	264	8	2112	557568	18399744	502438464.0
BTC_ai_ibc_var25	296	296	296	8	2368	700928	25934336	721517760.0
BTC_ai_ibc_var25	328	328	328	8	2624	860672	35287552	909676512.0
BTC_ai_ibc_var25	360	360	360	8	2880	1036800	46656000	1148320800.0
BTC_ai_ibc_var25	392	392	392	8	3136	1229312	60236288	1441752480.0
BTC_ai_ibc_var25	424	424	424	8	3392	1438208	76225024	1809715104.0
BTC_ai_ibc_var25	456	456	456	8	3648	1663488	94818816	2200794624.0
BTC_ai_ibc_var25	488	488	488	8	3904	1905152	116214272	2610534528.0
BTC_ai_ibc_var25	520	520	520	8	4160	2163200	140608000	3161246400.0
BTC_ai_ibc_var25	552	552	552	8	4416	2437632	168196608	3748773312.0
BTC_ai_ibc_var25	584	584	584	8	4672	2728448	199176704	4363299936.0
BTC_ai_ibc_var25	616	616	616	8	4928	3035648	233744896	5221694016.0
BTC_ai_ibc_var25	648	648	648	8	5184	3359232	272097792	6027721920.0
BTC_ai_ibc_var25	680	680	680	8	5440	3699200	314432000	6868720800.0
BTC_ai_ibc_var25	712	712	712	8	5696	4055552	360944128	7763086944.0
BTC_ai_ibc_var25	744	744	744	8	5952	4428288	411830784	9188974368.0
BTC_ai_ibc_var25	776	776	776	8	6208	4817408	467288576	10075006656.0
BTC_ai_ibc_var25	808	808	808	8	6464	5222912	527514112	11501831520.0
BTC_ai_ibc_var25	840	840	840	8	6720	5644800	592704000	13399344000.0
BTC_ai_ibc_var25	872	872	872	8	6976	6083072	663054848	14836612608.0
BTC_ai_ibc_var25	904	904	904	8	7232	6537728	738763264	16180876800.0
BTC_ai_ibc_var25	936	936	936	8	7488	7008768	820025856	18072108288.0
BTC_ai_ibc_var25	968	968	968	8	7744	7496192	907039232	19961422272.0
BTC_ai_ibc_var25	1000	1000	1000	8	8000	8000000	1000000000	22329000000.0


==> figures/data/pred/step+sp/var26.dat <==
BTC_ai_ibc_var26	8	8	8	8	64	512	512	40896.0
BTC_ai_ibc_var26	40	40	40	8	320	12800	64000	1555200.0
BTC_ai_ibc_var26	72	72	72	8	576	41472	373248	7045056.0
BTC_ai_ibc_var26	104	104	104	8	832	86528	1124864	26574912.0
BTC_ai_ibc_var26	136	136	136	8	1088	147968	2515456	58845024.0
BTC_ai_ibc_var26	168	168	168	8	1344	225792	4741632	109861920.0
BTC_ai_ibc_var26	200	200	200	8	1600	320000	8000000	177480000.0
BTC_ai_ibc_var26	232	232	232	8	1856	430592	12487168	281203488.0
BTC_ai_ibc_var26	264	264	264	8	2112	557568	18399744	406780704.0
BTC_ai_ibc_var26	296	296	296	8	2368	700928	25934336	571300128.0
BTC_ai_ibc_var26	328	328	328	8	2624	860672	35287552	776541312.0
BTC_ai_ibc_var26	360	360	360	8	2880	1036800	46656000	987940800.0
BTC_ai_ibc_var26	392	392	392	8	3136	1229312	60236288	1294465536.0
BTC_ai_ibc_var26	424	424	424	8	3392	1438208	76225024	1575916416.0
BTC_ai_ibc_var26	456	456	456	8	3648	1663488	94818816	1926631008.0
BTC_ai_ibc_var26	488	488	488	8	3904	1905152	116214272	2380130208.0
BTC_ai_ibc_var26	520	520	520	8	4160	2163200	140608000	2899634400.0
BTC_ai_ibc_var26	552	552	552	8	4416	2437632	168196608	3518417088.0
BTC_ai_ibc_var26	584	584	584	8	4672	2728448	199176704	4062488544.0
BTC_ai_ibc_var26	616	616	616	8	4928	3035648	233744896	4808466432.0
BTC_ai_ibc_var26	648	648	648	8	5184	3359232	272097792	5647918752.0
BTC_ai_ibc_var26	680	680	680	8	5440	3699200	314432000	6377652000.0
BTC_ai_ibc_var26	712	712	712	8	5696	4055552	360944128	7277181120.0
BTC_ai_ibc_var26	744	744	744	8	5952	4428288	411830784	8571228192.0
BTC_ai_ibc_var26	776	776	776	8	6208	4817408	467288576	9381299904.0
BTC_ai_ibc_var26	808	808	808	8	6464	5222912	527514112	10758545856.0
BTC_ai_ibc_var26	840	840	840	8	6720	5644800	592704000	12402331200.0
BTC_ai_ibc_var26	872	872	872	8	6976	6083072	663054848	13977758880.0
BTC_ai_ibc_var26	904	904	904	8	7232	6537728	738763264	15404930208.0
BTC_ai_ibc_var26	936	936	936	8	7488	7008768	820025856	17031306240.0
BTC_ai_ibc_var26	968	968	968	8	7744	7496192	907039232	18839804544.0
BTC_ai_ibc_var26	1000	1000	1000	8	8000	8000000	1000000000	20790000000.0


==> figures/data/pred/step+sp/var27.dat <==
BTC_ai_ibc_var27	8	8	8	8	64	512	512	41184.0
BTC_ai_ibc_var27	40	40	40	8	320	12800	64000	2289600.0
BTC_ai_ibc_var27	72	72	72	8	576	41472	373248	11314080.0
BTC_ai_ibc_var27	104	104	104	8	832	86528	1124864	210603744.0
BTC_ai_ibc_var27	136	136	136	8	1088	147968	2515456	447704928.0
BTC_ai_ibc_var27	168	168	168	8	1344	225792	4741632	894517344.0
BTC_ai_ibc_var27	200	200	200	8	1600	320000	8000000	1554300000.0
BTC_ai_ibc_var27	232	232	232	8	1856	430592	12487168	2675671776.0
BTC_ai_ibc_var27	264	264	264	8	2112	557568	18399744	4310244576.0
BTC_ai_ibc_var27	296	296	296	8	2368	700928	25934336	5919599808.0
BTC_ai_ibc_var27	328	328	328	8	2624	860672	35287552	8006508864.0
BTC_ai_ibc_var27	360	360	360	8	2880	1036800	46656000	10283565600.0
BTC_ai_ibc_var27	392	392	392	8	3136	1229312	60236288	13447367136.0
BTC_ai_ibc_var27	424	424	424	8	3392	1438208	76225024	17123933664.0
BTC_ai_ibc_var27	456	456	456	8	3648	1663488	94818816	20967434496.0
BTC_ai_ibc_var27	488	488	488	8	3904	1905152	116214272	25709907168.0
BTC_ai_ibc_var27	520	520	520	8	4160	2163200	140608000	31846089600.0
BTC_ai_ibc_var27	552	552	552	8	4416	2437632	168196608	37351987488.0
BTC_ai_ibc_var27	584	584	584	8	4672	2728448	199176704	43250846112.0
BTC_ai_ibc_var27	616	616	616	8	4928	3035648	233744896	51380239680.0
BTC_ai_ibc_var27	648	648	648	8	5184	3359232	272097792	59207723712.0
BTC_ai_ibc_var27	680	680	680	8	5440	3699200	314432000	68828702400.0
BTC_ai_ibc_var27	712	712	712	8	5696	4055552	360944128	79391992896.0
BTC_ai_ibc_var27	744	744	744	8	5952	4428288	411830784	89737595712.0
BTC_ai_ibc_var27	776	776	776	8	6208	4817408	467288576	1.03988268e+11
BTC_ai_ibc_var27	808	808	808	8	6464	5222912	527514112	1.14512998464e+11
BTC_ai_ibc_var27	840	840	840	8	6720	5644800	592704000	1.297005696e+11
BTC_ai_ibc_var27	872	872	872	8	6976	6083072	663054848	1.44588538368e+11
BTC_ai_ibc_var27	904	904	904	8	7232	6537728	738763264	1.59433121088e+11
BTC_ai_ibc_var27	936	936	936	8	7488	7008768	820025856	1.78840542816e+11
BTC_ai_ibc_var27	968	968	968	8	7744	7496192	907039232	2.00090699424e+11
BTC_ai_ibc_var27	1000	1000	1000	8	8000	8000000	1000000000	2.48679e+11


==> figures/data/pred/step+sp/var28.dat <==
BTC_ai_ibc_var28	8	8	8	8	64	512	512	39456.0
BTC_ai_ibc_var28	40	40	40	8	320	12800	64000	1749600.0
BTC_ai_ibc_var28	72	72	72	8	576	41472	373248	8211456.0
BTC_ai_ibc_var28	104	104	104	8	832	86528	1124864	22486464.0
BTC_ai_ibc_var28	136	136	136	8	1088	147968	2515456	47442240.0
BTC_ai_ibc_var28	168	168	168	8	1344	225792	4741632	87127488.0
BTC_ai_ibc_var28	200	200	200	8	1600	320000	8000000	144540000.0
BTC_ai_ibc_var28	232	232	232	8	1856	430592	12487168	244630080.0
BTC_ai_ibc_var28	264	264	264	8	2112	557568	18399744	400194432.0
BTC_ai_ibc_var28	296	296	296	8	2368	700928	25934336	574454304.0
BTC_ai_ibc_var28	328	328	328	8	2624	860672	35287552	766374624.0
BTC_ai_ibc_var28	360	360	360	8	2880	1036800	46656000	1003104000.0
BTC_ai_ibc_var28	392	392	392	8	3136	1229312	60236288	1282018752.0
BTC_ai_ibc_var28	424	424	424	8	3392	1438208	76225024	1605040128.0
BTC_ai_ibc_var28	456	456	456	8	3648	1663488	94818816	1975288032.0
BTC_ai_ibc_var28	488	488	488	8	3904	1905152	116214272	2422996128.0
BTC_ai_ibc_var28	520	520	520	8	4160	2163200	140608000	2867997600.0
BTC_ai_ibc_var28	552	552	552	8	4416	2437632	168196608	3445745184.0
BTC_ai_ibc_var28	584	584	584	8	4672	2728448	199176704	4045606272.0
BTC_ai_ibc_var28	616	616	616	8	4928	3035648	233744896	4736749248.0
BTC_ai_ibc_var28	648	648	648	8	5184	3359232	272097792	5483526336.0
BTC_ai_ibc_var28	680	680	680	8	5440	3699200	314432000	6350601600.0
BTC_ai_ibc_var28	712	712	712	8	5696	4055552	360944128	7211024928.0
BTC_ai_ibc_var28	744	744	744	8	5952	4428288	411830784	8252391456.0
BTC_ai_ibc_var28	776	776	776	8	6208	4817408	467288576	9278327808.0
BTC_ai_ibc_var28	808	808	808	8	6464	5222912	527514112	10470632832.0
BTC_ai_ibc_var28	840	840	840	8	6720	5644800	592704000	11691086400.0
BTC_ai_ibc_var28	872	872	872	8	6976	6083072	663054848	13040205408.0
BTC_ai_ibc_var28	904	904	904	8	7232	6537728	738763264	14522336928.0
BTC_ai_ibc_var28	936	936	936	8	7488	7008768	820025856	16065410400.0
BTC_ai_ibc_var28	968	968	968	8	7744	7496192	907039232	17747703072.0
BTC_ai_ibc_var28	1000	1000	1000	8	8000	8000000	1000000000	20079000000.0


==> figures/data/pred/step+sp/var29.dat <==
BTC_ai_ibc_var29	8	8	8	8	64	512	512	41760.0
BTC_ai_ibc_var29	40	40	40	8	320	12800	64000	2246400.0
BTC_ai_ibc_var29	72	72	72	8	576	41472	373248	10940832.0
BTC_ai_ibc_var29	104	104	104	8	832	86528	1124864	195515424.0
BTC_ai_ibc_var29	136	136	136	8	1088	147968	2515456	463519008.0
BTC_ai_ibc_var29	168	168	168	8	1344	225792	4741632	869369760.0
BTC_ai_ibc_var29	200	200	200	8	1600	320000	8000000	1435680000.0
BTC_ai_ibc_var29	232	232	232	8	1856	430592	12487168	2296374048.0
BTC_ai_ibc_var29	264	264	264	8	2112	557568	18399744	3380012064.0
BTC_ai_ibc_var29	296	296	296	8	2368	700928	25934336	4779365184.0
BTC_ai_ibc_var29	328	328	328	8	2624	860672	35287552	6503775552.0
BTC_ai_ibc_var29	360	360	360	8	2880	1036800	46656000	8559626400.0
BTC_ai_ibc_var29	392	392	392	8	3136	1229312	60236288	11288541600.0
BTC_ai_ibc_var29	424	424	424	8	3392	1438208	76225024	14381450784.0
BTC_ai_ibc_var29	456	456	456	8	3648	1663488	94818816	18287555328.0
BTC_ai_ibc_var29	488	488	488	8	3904	1905152	116214272	22742513856.0
BTC_ai_ibc_var29	520	520	520	8	4160	2163200	140608000	27154108800.0
BTC_ai_ibc_var29	552	552	552	8	4416	2437632	168196608	31638330432.0
BTC_ai_ibc_var29	584	584	584	8	4672	2728448	199176704	37701182880.0
BTC_ai_ibc_var29	616	616	616	8	4928	3035648	233744896	44510757984.0
BTC_ai_ibc_var29	648	648	648	8	5184	3359232	272097792	52133181120.0
BTC_ai_ibc_var29	680	680	680	8	5440	3699200	314432000	60253725600.0
BTC_ai_ibc_var29	712	712	712	8	5696	4055552	360944128	69616845216.0
BTC_ai_ibc_var29	744	744	744	8	5952	4428288	411830784	79390347264.0
BTC_ai_ibc_var29	776	776	776	8	6208	4817408	467288576	90813259296.0
BTC_ai_ibc_var29	808	808	808	8	6464	5222912	527514112	1.02558732192e+11
BTC_ai_ibc_var29	840	840	840	8	6720	5644800	592704000	1.152883368e+11
BTC_ai_ibc_var29	872	872	872	8	6976	6083072	663054848	1.30740805152e+11
BTC_ai_ibc_var29	904	904	904	8	7232	6537728	738763264	1.46900296512e+11
BTC_ai_ibc_var29	936	936	936	8	7488	7008768	820025856	1.64312680896e+11
BTC_ai_ibc_var29	968	968	968	8	7744	7496192	907039232	1.85104874592e+11
BTC_ai_ibc_var29	1000	1000	1000	8	8000	8000000	1000000000	2.052405e+11


==> figures/data/pred/step+sp/var3.dat <==
BTC_ai_ibc_var3	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var3	40	40	40	8	320	12800	64000	6336000.0
BTC_ai_ibc_var3	72	72	72	8	576	41472	373248	36951552.0
BTC_ai_ibc_var3	104	104	104	8	832	86528	1124864	111361536.0
BTC_ai_ibc_var3	136	136	136	8	1088	147968	2515456	226391040.0
BTC_ai_ibc_var3	168	168	168	8	1344	225792	4741632	426746880.0
BTC_ai_ibc_var3	200	200	200	8	1600	320000	8000000	756000000.0
BTC_ai_ibc_var3	232	232	232	8	1856	430592	12487168	1236229632.0
BTC_ai_ibc_var3	264	264	264	8	2112	557568	18399744	1821574656.0
BTC_ai_ibc_var3	296	296	296	8	2368	700928	25934336	2567499264.0
BTC_ai_ibc_var3	328	328	328	8	2624	860672	35287552	3493467648.0
BTC_ai_ibc_var3	360	360	360	8	2880	1036800	46656000	4618944000.0
BTC_ai_ibc_var3	392	392	392	8	3136	1229312	60236288	5963392512.0
BTC_ai_ibc_var3	424	424	424	8	3392	1438208	76225024	7546277376.0
BTC_ai_ibc_var3	456	456	456	8	3648	1663488	94818816	9387062784.0
BTC_ai_ibc_var3	488	488	488	8	3904	1905152	116214272	12551141376.0
BTC_ai_ibc_var3	520	520	520	8	4160	2163200	140608000	13920192000.0
BTC_ai_ibc_var3	552	552	552	8	4416	2437632	168196608	18165233664.0
BTC_ai_ibc_var3	584	584	584	8	4672	2728448	199176704	19718493696.0
BTC_ai_ibc_var3	616	616	616	8	4928	3035648	233744896	23140744704.0
BTC_ai_ibc_var3	648	648	648	8	5184	3359232	272097792	26937681408.0
BTC_ai_ibc_var3	680	680	680	8	5440	3699200	314432000	31128768000.0
BTC_ai_ibc_var3	712	712	712	8	5696	4055552	360944128	35733468672.0
BTC_ai_ibc_var3	744	744	744	8	5952	4428288	411830784	40771247616.0
BTC_ai_ibc_var3	776	776	776	8	6208	4817408	467288576	46261569024.0
BTC_ai_ibc_var3	808	808	808	8	6464	5222912	527514112	52223897088.0
BTC_ai_ibc_var3	840	840	840	8	6720	5644800	592704000	58677696000.0
BTC_ai_ibc_var3	872	872	872	8	6976	6083072	663054848	65642429952.0
BTC_ai_ibc_var3	904	904	904	8	7232	6537728	738763264	73137563136.0
BTC_ai_ibc_var3	936	936	936	8	7488	7008768	820025856	81182559744.0
BTC_ai_ibc_var3	968	968	968	8	7744	7496192	907039232	89796883968.0
BTC_ai_ibc_var3	1000	1000	1000	8	8000	8000000	1000000000	99000000000.0


==> figures/data/pred/step+sp/var30.dat <==
BTC_ai_ibc_var30	8	8	8	8	64	512	512	39168.0
BTC_ai_ibc_var30	40	40	40	8	320	12800	64000	2239200.0
BTC_ai_ibc_var30	72	72	72	8	576	41472	373248	10264320.0
BTC_ai_ibc_var30	104	104	104	8	832	86528	1124864	28570464.0
BTC_ai_ibc_var30	136	136	136	8	1088	147968	2515456	60010272.0
BTC_ai_ibc_var30	168	168	168	8	1344	225792	4741632	111004992.0
BTC_ai_ibc_var30	200	200	200	8	1600	320000	8000000	184860000.0
BTC_ai_ibc_var30	232	232	232	8	1856	430592	12487168	331340544.0
BTC_ai_ibc_var30	264	264	264	8	2112	557568	18399744	495852192.0
BTC_ai_ibc_var30	296	296	296	8	2368	700928	25934336	716786496.0
BTC_ai_ibc_var30	328	328	328	8	2624	860672	35287552	1011827520.0
BTC_ai_ibc_var30	360	360	360	8	2880	1036800	46656000	1395014400.0
BTC_ai_ibc_var30	392	392	392	8	3136	1229312	60236288	1880847360.0
BTC_ai_ibc_var30	424	424	424	8	3392	1438208	76225024	2471470560.0
BTC_ai_ibc_var30	456	456	456	8	3648	1663488	94818816	3134635200.0
BTC_ai_ibc_var30	488	488	488	8	3904	1905152	116214272	3979029024.0
BTC_ai_ibc_var30	520	520	520	8	4160	2163200	140608000	4982796000.0
BTC_ai_ibc_var30	552	552	552	8	4416	2437632	168196608	5939899776.0
BTC_ai_ibc_var30	584	584	584	8	4672	2728448	199176704	7061393952.0
BTC_ai_ibc_var30	616	616	616	8	4928	3035648	233744896	8242353504.0
BTC_ai_ibc_var30	648	648	648	8	5184	3359232	272097792	9587668032.0
BTC_ai_ibc_var30	680	680	680	8	5440	3699200	314432000	11084421600.0
BTC_ai_ibc_var30	712	712	712	8	5696	4055552	360944128	12699707616.0
BTC_ai_ibc_var30	744	744	744	8	5952	4428288	411830784	14564362464.0
BTC_ai_ibc_var30	776	776	776	8	6208	4817408	467288576	16467405984.0
BTC_ai_ibc_var30	808	808	808	8	6464	5222912	527514112	18684967680.0
BTC_ai_ibc_var30	840	840	840	8	6720	5644800	592704000	20946794400.0
BTC_ai_ibc_var30	872	872	872	8	6976	6083072	663054848	23623610112.0
BTC_ai_ibc_var30	904	904	904	8	7232	6537728	738763264	26404248960.0
BTC_ai_ibc_var30	936	936	936	8	7488	7008768	820025856	29379003264.0
BTC_ai_ibc_var30	968	968	968	8	7744	7496192	907039232	33201571392.0
BTC_ai_ibc_var30	1000	1000	1000	8	8000	8000000	1000000000	38205000000.0


==> figures/data/pred/step+sp/var31.dat <==
BTC_ai_ibc_var31	8	8	8	8	64	512	512	48960.0
BTC_ai_ibc_var31	40	40	40	8	320	12800	64000	1095840.0
BTC_ai_ibc_var31	72	72	72	8	576	41472	373248	6181920.0
BTC_ai_ibc_var31	104	104	104	8	832	86528	1124864	17499456.0
BTC_ai_ibc_var31	136	136	136	8	1088	147968	2515456	37924416.0
BTC_ai_ibc_var31	168	168	168	8	1344	225792	4741632	69787872.0
BTC_ai_ibc_var31	200	200	200	8	1600	320000	8000000	116337600.0
BTC_ai_ibc_var31	232	232	232	8	1856	430592	12487168	179467776.0
BTC_ai_ibc_var31	264	264	264	8	2112	557568	18399744	261645120.0
BTC_ai_ibc_var31	296	296	296	8	2368	700928	25934336	364595040.0
BTC_ai_ibc_var31	328	328	328	8	2624	860672	35287552	491295456.0
BTC_ai_ibc_var31	360	360	360	8	2880	1036800	46656000	645861600.0
BTC_ai_ibc_var31	392	392	392	8	3136	1229312	60236288	828600192.0
BTC_ai_ibc_var31	424	424	424	8	3392	1438208	76225024	1044866592.0
BTC_ai_ibc_var31	456	456	456	8	3648	1663488	94818816	1293597216.0
BTC_ai_ibc_var31	488	488	488	8	3904	1905152	116214272	1579292928.0
BTC_ai_ibc_var31	520	520	520	8	4160	2163200	140608000	1906332480.0
BTC_ai_ibc_var31	552	552	552	8	4416	2437632	168196608	2269918944.0
BTC_ai_ibc_var31	584	584	584	8	4672	2728448	199176704	2683461312.0
BTC_ai_ibc_var31	616	616	616	8	4928	3035648	233744896	3143115360.0
BTC_ai_ibc_var31	648	648	648	8	5184	3359232	272097792	3664688832.0
BTC_ai_ibc_var31	680	680	680	8	5440	3699200	314432000	4214746080.0
BTC_ai_ibc_var31	712	712	712	8	5696	4055552	360944128	4829350752.0
BTC_ai_ibc_var31	744	744	744	8	5952	4428288	411830784	5521253760.0
BTC_ai_ibc_var31	776	776	776	8	6208	4817408	467288576	6275179872.0
BTC_ai_ibc_var31	808	808	808	8	6464	5222912	527514112	7109456256.0
BTC_ai_ibc_var31	840	840	840	8	6720	5644800	592704000	8086901760.0
BTC_ai_ibc_var31	872	872	872	8	6976	6083072	663054848	12073520160.0
BTC_ai_ibc_var31	904	904	904	8	7232	6537728	738763264	30933462528.0
BTC_ai_ibc_var31	936	936	936	8	7488	7008768	820025856	43680832416.0
BTC_ai_ibc_var31	968	968	968	8	7744	7496192	907039232	54461186208.0
BTC_ai_ibc_var31	1000	1000	1000	8	8000	8000000	1000000000	64284192000.0


==> figures/data/pred/step+sp/var32.dat <==
BTC_ai_ibc_var32	8	8	8	8	64	512	512	51840.0
BTC_ai_ibc_var32	40	40	40	8	320	12800	64000	1280160.0
BTC_ai_ibc_var32	72	72	72	8	576	41472	373248	6303744.0
BTC_ai_ibc_var32	104	104	104	8	832	86528	1124864	88987392.0
BTC_ai_ibc_var32	136	136	136	8	1088	147968	2515456	199947744.0
BTC_ai_ibc_var32	168	168	168	8	1344	225792	4741632	367270848.0
BTC_ai_ibc_var32	200	200	200	8	1600	320000	8000000	605073600.0
BTC_ai_ibc_var32	232	232	232	8	1856	430592	12487168	939483072.0
BTC_ai_ibc_var32	264	264	264	8	2112	557568	18399744	1373194944.0
BTC_ai_ibc_var32	296	296	296	8	2368	700928	25934336	1921798944.0
BTC_ai_ibc_var32	328	328	328	8	2624	860672	35287552	2614125888.0
BTC_ai_ibc_var32	360	360	360	8	2880	1036800	46656000	3445493760.0
BTC_ai_ibc_var32	392	392	392	8	3136	1229312	60236288	4432268736.0
BTC_ai_ibc_var32	424	424	424	8	3392	1438208	76225024	5596866144.0
BTC_ai_ibc_var32	456	456	456	8	3648	1663488	94818816	6959875104.0
BTC_ai_ibc_var32	488	488	488	8	3904	1905152	116214272	8511608160.0
BTC_ai_ibc_var32	520	520	520	8	4160	2163200	140608000	10270821600.0
BTC_ai_ibc_var32	552	552	552	8	4416	2437632	168196608	12276067104.0
BTC_ai_ibc_var32	584	584	584	8	4672	2728448	199176704	14480195904.0
BTC_ai_ibc_var32	616	616	616	8	4928	3035648	233744896	16991650368.0
BTC_ai_ibc_var32	648	648	648	8	5184	3359232	272097792	19721141280.0
BTC_ai_ibc_var32	680	680	680	8	5440	3699200	314432000	22826743200.0
BTC_ai_ibc_var32	712	712	712	8	5696	4055552	360944128	26124749568.0
BTC_ai_ibc_var32	744	744	744	8	5952	4428288	411830784	29802288960.0
BTC_ai_ibc_var32	776	776	776	8	6208	4817408	467288576	33888463200.0
BTC_ai_ibc_var32	808	808	808	8	6464	5222912	527514112	38140883712.0
BTC_ai_ibc_var32	840	840	840	8	6720	5644800	592704000	42843911040.0
BTC_ai_ibc_var32	872	872	872	8	6976	6083072	663054848	47950746336.0
BTC_ai_ibc_var32	904	904	904	8	7232	6537728	738763264	53381044512.0
BTC_ai_ibc_var32	936	936	936	8	7488	7008768	820025856	59143421376.0
BTC_ai_ibc_var32	968	968	968	8	7744	7496192	907039232	65420951904.0
BTC_ai_ibc_var32	1000	1000	1000	8	8000	8000000	1000000000	72170316000.0


==> figures/data/pred/step+sp/var33.dat <==
BTC_ai_ibc_var33	8	8	8	8	64	512	512	49536.0
BTC_ai_ibc_var33	40	40	40	8	320	12800	64000	1284480.0
BTC_ai_ibc_var33	72	72	72	8	576	41472	373248	7384608.0
BTC_ai_ibc_var33	104	104	104	8	832	86528	1124864	19053216.0
BTC_ai_ibc_var33	136	136	136	8	1088	147968	2515456	40059072.0
BTC_ai_ibc_var33	168	168	168	8	1344	225792	4741632	72533664.0
BTC_ai_ibc_var33	200	200	200	8	1600	320000	8000000	119116800.0
BTC_ai_ibc_var33	232	232	232	8	1856	430592	12487168	183852576.0
BTC_ai_ibc_var33	264	264	264	8	2112	557568	18399744	266454144.0
BTC_ai_ibc_var33	296	296	296	8	2368	700928	25934336	371276352.0
BTC_ai_ibc_var33	328	328	328	8	2624	860672	35287552	501780960.0
BTC_ai_ibc_var33	360	360	360	8	2880	1036800	46656000	658743840.0
BTC_ai_ibc_var33	392	392	392	8	3136	1229312	60236288	847115136.0
BTC_ai_ibc_var33	424	424	424	8	3392	1438208	76225024	1068342624.0
BTC_ai_ibc_var33	456	456	456	8	3648	1663488	94818816	1319632992.0
BTC_ai_ibc_var33	488	488	488	8	3904	1905152	116214272	1616853312.0
BTC_ai_ibc_var33	520	520	520	8	4160	2163200	140608000	1949463360.0
BTC_ai_ibc_var33	552	552	552	8	4416	2437632	168196608	2325858624.0
BTC_ai_ibc_var33	584	584	584	8	4672	2728448	199176704	2740289184.0
BTC_ai_ibc_var33	616	616	616	8	4928	3035648	233744896	3212614944.0
BTC_ai_ibc_var33	648	648	648	8	5184	3359232	272097792	3777199776.0
BTC_ai_ibc_var33	680	680	680	8	5440	3699200	314432000	5263004160.0
BTC_ai_ibc_var33	712	712	712	8	5696	4055552	360944128	5876597376.0
BTC_ai_ibc_var33	744	744	744	8	5952	4428288	411830784	5655709440.0
BTC_ai_ibc_var33	776	776	776	8	6208	4817408	467288576	7807860576.0
BTC_ai_ibc_var33	808	808	808	8	6464	5222912	527514112	8720815104.0
BTC_ai_ibc_var33	840	840	840	8	6720	5644800	592704000	22801836960.0
BTC_ai_ibc_var33	872	872	872	8	6976	6083072	663054848	26860470624.0
BTC_ai_ibc_var33	904	904	904	8	7232	6537728	738763264	39725061408.0
BTC_ai_ibc_var33	936	936	936	8	7488	7008768	820025856	50363827488.0
BTC_ai_ibc_var33	968	968	968	8	7744	7496192	907039232	59590986048.0
BTC_ai_ibc_var33	1000	1000	1000	8	8000	8000000	1000000000	68889816000.0


==> figures/data/pred/step+sp/var34.dat <==
BTC_ai_ibc_var34	8	8	8	8	64	512	512	52416.0
BTC_ai_ibc_var34	40	40	40	8	320	12800	64000	1274400.0
BTC_ai_ibc_var34	72	72	72	8	576	41472	373248	7444224.0
BTC_ai_ibc_var34	104	104	104	8	832	86528	1124864	80982720.0
BTC_ai_ibc_var34	136	136	136	8	1088	147968	2515456	175360032.0
BTC_ai_ibc_var34	168	168	168	8	1344	225792	4741632	348788160.0
BTC_ai_ibc_var34	200	200	200	8	1600	320000	8000000	597088800.0
BTC_ai_ibc_var34	232	232	232	8	1856	430592	12487168	946507104.0
BTC_ai_ibc_var34	264	264	264	8	2112	557568	18399744	1300327776.0
BTC_ai_ibc_var34	296	296	296	8	2368	700928	25934336	1934490240.0
BTC_ai_ibc_var34	328	328	328	8	2624	860672	35287552	2584228032.0
BTC_ai_ibc_var34	360	360	360	8	2880	1036800	46656000	3412316160.0
BTC_ai_ibc_var34	392	392	392	8	3136	1229312	60236288	4337196192.0
BTC_ai_ibc_var34	424	424	424	8	3392	1438208	76225024	5552035776.0
BTC_ai_ibc_var34	456	456	456	8	3648	1663488	94818816	7052724000.0
BTC_ai_ibc_var34	488	488	488	8	3904	1905152	116214272	8468689536.0
BTC_ai_ibc_var34	520	520	520	8	4160	2163200	140608000	9976767840.0
BTC_ai_ibc_var34	552	552	552	8	4416	2437632	168196608	12246656544.0
BTC_ai_ibc_var34	584	584	584	8	4672	2728448	199176704	14359791456.0
BTC_ai_ibc_var34	616	616	616	8	4928	3035648	233744896	16926031584.0
BTC_ai_ibc_var34	648	648	648	8	5184	3359232	272097792	19672269120.0
BTC_ai_ibc_var34	680	680	680	8	5440	3699200	314432000	22798370880.0
BTC_ai_ibc_var34	712	712	712	8	5696	4055552	360944128	26027271072.0
BTC_ai_ibc_var34	744	744	744	8	5952	4428288	411830784	29578374720.0
BTC_ai_ibc_var34	776	776	776	8	6208	4817408	467288576	33196488480.0
BTC_ai_ibc_var34	808	808	808	8	6464	5222912	527514112	43389376992.0
BTC_ai_ibc_var34	840	840	840	8	6720	5644800	592704000	42680131200.0
BTC_ai_ibc_var34	872	872	872	8	6976	6083072	663054848	48123716256.0
BTC_ai_ibc_var34	904	904	904	8	7232	6537728	738763264	53398455552.0
BTC_ai_ibc_var34	936	936	936	8	7488	7008768	820025856	59497431552.0
BTC_ai_ibc_var34	968	968	968	8	7744	7496192	907039232	65814838848.0
BTC_ai_ibc_var34	1000	1000	1000	8	8000	8000000	1000000000	72868176000.0


==> figures/data/pred/step+sp/var35.dat <==
BTC_ai_ibc_var35	8	8	8	8	64	512	512	12132.0
BTC_ai_ibc_var35	40	40	40	8	320	12800	64000	607140.0
BTC_ai_ibc_var35	72	72	72	8	576	41472	373248	3190104.0
BTC_ai_ibc_var35	104	104	104	8	832	86528	1124864	13834548.0
BTC_ai_ibc_var35	136	136	136	8	1088	147968	2515456	30077352.0
BTC_ai_ibc_var35	168	168	168	8	1344	225792	4741632	55167588.0
BTC_ai_ibc_var35	200	200	200	8	1600	320000	8000000	90200700.0
BTC_ai_ibc_var35	232	232	232	8	1856	430592	12487168	136993680.0
BTC_ai_ibc_var35	264	264	264	8	2112	557568	18399744	202230864.0
BTC_ai_ibc_var35	296	296	296	8	2368	700928	25934336	274606452.0
BTC_ai_ibc_var35	328	328	328	8	2624	860672	35287552	375974100.0
BTC_ai_ibc_var35	360	360	360	8	2880	1036800	46656000	486868320.0
BTC_ai_ibc_var35	392	392	392	8	3136	1229312	60236288	618440760.0
BTC_ai_ibc_var35	424	424	424	8	3392	1438208	76225024	763034004.0
BTC_ai_ibc_var35	456	456	456	8	3648	1663488	94818816	935393940.0
BTC_ai_ibc_var35	488	488	488	8	3904	1905152	116214272	1145683944.0
BTC_ai_ibc_var35	520	520	520	8	4160	2163200	140608000	1501074900.0
BTC_ai_ibc_var35	552	552	552	8	4416	2437632	168196608	1693715400.0
BTC_ai_ibc_var35	584	584	584	8	4672	2728448	199176704	1975522788.0
BTC_ai_ibc_var35	616	616	616	8	4928	3035648	233744896	2309569416.0
BTC_ai_ibc_var35	648	648	648	8	5184	3359232	272097792	2669064372.0
BTC_ai_ibc_var35	680	680	680	8	5440	3699200	314432000	3132913680.0
BTC_ai_ibc_var35	712	712	712	8	5696	4055552	360944128	3507226560.0
BTC_ai_ibc_var35	744	744	744	8	5952	4428288	411830784	4033295424.0
BTC_ai_ibc_var35	776	776	776	8	6208	4817408	467288576	4631355792.0
BTC_ai_ibc_var35	808	808	808	8	6464	5222912	527514112	5054610852.0
BTC_ai_ibc_var35	840	840	840	8	6720	5644800	592704000	5701056480.0
BTC_ai_ibc_var35	872	872	872	8	6976	6083072	663054848	6320218068.0
BTC_ai_ibc_var35	904	904	904	8	7232	6537728	738763264	7009440624.0
BTC_ai_ibc_var35	936	936	936	8	7488	7008768	820025856	7787036088.0
BTC_ai_ibc_var35	968	968	968	8	7744	7496192	907039232	8630991468.0
BTC_ai_ibc_var35	1000	1000	1000	8	8000	8000000	1000000000	9671251500.0


==> figures/data/pred/step+sp/var36.dat <==
BTC_ai_ibc_var36	8	8	8	8	64	512	512	11808.0
BTC_ai_ibc_var36	40	40	40	8	320	12800	64000	610560.0
BTC_ai_ibc_var36	72	72	72	8	576	41472	373248	3212460.0
BTC_ai_ibc_var36	104	104	104	8	832	86528	1124864	10718136.0
BTC_ai_ibc_var36	136	136	136	8	1088	147968	2515456	24162372.0
BTC_ai_ibc_var36	168	168	168	8	1344	225792	4741632	44040024.0
BTC_ai_ibc_var36	200	200	200	8	1600	320000	8000000	74736000.0
BTC_ai_ibc_var36	232	232	232	8	1856	430592	12487168	115728444.0
BTC_ai_ibc_var36	264	264	264	8	2112	557568	18399744	172630656.0
BTC_ai_ibc_var36	296	296	296	8	2368	700928	25934336	248151600.0
BTC_ai_ibc_var36	328	328	328	8	2624	860672	35287552	328092660.0
BTC_ai_ibc_var36	360	360	360	8	2880	1036800	46656000	430359480.0
BTC_ai_ibc_var36	392	392	392	8	3136	1229312	60236288	561329496.0
BTC_ai_ibc_var36	424	424	424	8	3392	1438208	76225024	701096508.0
BTC_ai_ibc_var36	456	456	456	8	3648	1663488	94818816	868744980.0
BTC_ai_ibc_var36	488	488	488	8	3904	1905152	116214272	1066456656.0
BTC_ai_ibc_var36	520	520	520	8	4160	2163200	140608000	1315571400.0
BTC_ai_ibc_var36	552	552	552	8	4416	2437632	168196608	1562898024.0
BTC_ai_ibc_var36	584	584	584	8	4672	2728448	199176704	1846014948.0
BTC_ai_ibc_var36	616	616	616	8	4928	3035648	233744896	2151959040.0
BTC_ai_ibc_var36	648	648	648	8	5184	3359232	272097792	2505333888.0
BTC_ai_ibc_var36	680	680	680	8	5440	3699200	314432000	2919016620.0
BTC_ai_ibc_var36	712	712	712	8	5696	4055552	360944128	3329811468.0
BTC_ai_ibc_var36	744	744	744	8	5952	4428288	411830784	3778204608.0
BTC_ai_ibc_var36	776	776	776	8	6208	4817408	467288576	4277672064.0
BTC_ai_ibc_var36	808	808	808	8	6464	5222912	527514112	4840392276.0
BTC_ai_ibc_var36	840	840	840	8	6720	5644800	592704000	5379023160.0
BTC_ai_ibc_var36	872	872	872	8	6976	6083072	663054848	6003967212.0
BTC_ai_ibc_var36	904	904	904	8	7232	6537728	738763264	6773187456.0
BTC_ai_ibc_var36	936	936	936	8	7488	7008768	820025856	7508492316.0
BTC_ai_ibc_var36	968	968	968	8	7744	7496192	907039232	8263140336.0
BTC_ai_ibc_var36	1000	1000	1000	8	8000	8000000	1000000000	9164601000.0


==> figures/data/pred/step+sp/var4.dat <==
BTC_ai_ibc_var4	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var4	40	40	40	8	320	12800	64000	6336000.0
BTC_ai_ibc_var4	72	72	72	8	576	41472	373248	33592320.0
BTC_ai_ibc_var4	104	104	104	8	832	86528	1124864	101237760.0
BTC_ai_ibc_var4	136	136	136	8	1088	147968	2515456	226391040.0
BTC_ai_ibc_var4	168	168	168	8	1344	225792	4741632	469421568.0
BTC_ai_ibc_var4	200	200	200	8	1600	320000	8000000	720000000.0
BTC_ai_ibc_var4	232	232	232	8	1856	430592	12487168	1236229632.0
BTC_ai_ibc_var4	264	264	264	8	2112	557568	18399744	1738775808.0
BTC_ai_ibc_var4	296	296	296	8	2368	700928	25934336	2567499264.0
BTC_ai_ibc_var4	328	328	328	8	2624	860672	35287552	3334673664.0
BTC_ai_ibc_var4	360	360	360	8	2880	1036800	46656000	4199040000.0
BTC_ai_ibc_var4	392	392	392	8	3136	1229312	60236288	5963392512.0
BTC_ai_ibc_var4	424	424	424	8	3392	1438208	76225024	6860252160.0
BTC_ai_ibc_var4	456	456	456	8	3648	1663488	94818816	9387062784.0
BTC_ai_ibc_var4	488	488	488	8	3904	1905152	116214272	11505212928.0
BTC_ai_ibc_var4	520	520	520	8	4160	2163200	140608000	13920192000.0
BTC_ai_ibc_var4	552	552	552	8	4416	2437632	168196608	16651464192.0
BTC_ai_ibc_var4	584	584	584	8	4672	2728448	199176704	17925903360.0
BTC_ai_ibc_var4	616	616	616	8	4928	3035648	233744896	23140744704.0
BTC_ai_ibc_var4	648	648	648	8	5184	3359232	272097792	26937681408.0
BTC_ai_ibc_var4	680	680	680	8	5440	3699200	314432000	29713824000.0
BTC_ai_ibc_var4	712	712	712	8	5696	4055552	360944128	34109220096.0
BTC_ai_ibc_var4	744	744	744	8	5952	4428288	411830784	40771247616.0
BTC_ai_ibc_var4	776	776	776	8	6208	4817408	467288576	46261569024.0
BTC_ai_ibc_var4	808	808	808	8	6464	5222912	527514112	52223897088.0
BTC_ai_ibc_var4	840	840	840	8	6720	5644800	592704000	58677696000.0
BTC_ai_ibc_var4	872	872	872	8	6976	6083072	663054848	62658683136.0
BTC_ai_ibc_var4	904	904	904	8	7232	6537728	738763264	73137563136.0
BTC_ai_ibc_var4	936	936	936	8	7488	7008768	820025856	81182559744.0
BTC_ai_ibc_var4	968	968	968	8	7744	7496192	907039232	89796883968.0
BTC_ai_ibc_var4	1000	1000	1000	8	8000	8000000	1000000000	99000000000.0


==> figures/data/pred/step+sp/var5.dat <==
BTC_ai_ibc_var5	8	8	8	8	64	512	512	48384.0
BTC_ai_ibc_var5	40	40	40	8	320	12800	64000	6336000.0
BTC_ai_ibc_var5	72	72	72	8	576	41472	373248	36951552.0
BTC_ai_ibc_var5	104	104	104	8	832	86528	1124864	101237760.0
BTC_ai_ibc_var5	136	136	136	8	1088	147968	2515456	226391040.0
BTC_ai_ibc_var5	168	168	168	8	1344	225792	4741632	469421568.0
BTC_ai_ibc_var5	200	200	200	8	1600	320000	8000000	792000000.0
BTC_ai_ibc_var5	232	232	232	8	1856	430592	12487168	1123845120.0
BTC_ai_ibc_var5	264	264	264	8	2112	557568	18399744	1821574656.0
BTC_ai_ibc_var5	296	296	296	8	2368	700928	25934336	2450794752.0
BTC_ai_ibc_var5	328	328	328	8	2624	860672	35287552	3334673664.0
BTC_ai_ibc_var5	360	360	360	8	2880	1036800	46656000	4618944000.0
BTC_ai_ibc_var5	392	392	392	8	3136	1229312	60236288	5963392512.0
BTC_ai_ibc_var5	424	424	424	8	3392	1438208	76225024	6860252160.0
BTC_ai_ibc_var5	456	456	456	8	3648	1663488	94818816	9387062784.0
BTC_ai_ibc_var5	488	488	488	8	3904	1905152	116214272	11505212928.0
BTC_ai_ibc_var5	520	520	520	8	4160	2163200	140608000	13920192000.0
BTC_ai_ibc_var5	552	552	552	8	4416	2437632	168196608	15894579456.0
BTC_ai_ibc_var5	584	584	584	8	4672	2728448	199176704	19718493696.0
BTC_ai_ibc_var5	616	616	616	8	4928	3035648	233744896	23140744704.0
BTC_ai_ibc_var5	648	648	648	8	5184	3359232	272097792	25713241344.0
BTC_ai_ibc_var5	680	680	680	8	5440	3699200	314432000	31128768000.0
BTC_ai_ibc_var5	712	712	712	8	5696	4055552	360944128	35733468672.0
BTC_ai_ibc_var5	744	744	744	8	5952	4428288	411830784	40771247616.0
BTC_ai_ibc_var5	776	776	776	8	6208	4817408	467288576	42055971840.0
BTC_ai_ibc_var5	808	808	808	8	6464	5222912	527514112	52223897088.0
BTC_ai_ibc_var5	840	840	840	8	6720	5644800	592704000	56010528000.0
BTC_ai_ibc_var5	872	872	872	8	6976	6083072	663054848	62658683136.0
BTC_ai_ibc_var5	904	904	904	8	7232	6537728	738763264	66488693760.0
BTC_ai_ibc_var5	936	936	936	8	7488	7008768	820025856	77492443392.0
BTC_ai_ibc_var5	968	968	968	8	7744	7496192	907039232	89796883968.0
BTC_ai_ibc_var5	1000	1000	1000	8	8000	8000000	1000000000	99000000000.0


==> figures/data/pred/step+sp/var6.dat <==
BTC_ai_ibc_var6	8	8	8	8	64	512	512	48384.0
BTC_ai_ibc_var6	40	40	40	8	320	12800	64000	6336000.0
BTC_ai_ibc_var6	72	72	72	8	576	41472	373248	36951552.0
BTC_ai_ibc_var6	104	104	104	8	832	86528	1124864	106299648.0
BTC_ai_ibc_var6	136	136	136	8	1088	147968	2515456	226391040.0
BTC_ai_ibc_var6	168	168	168	8	1344	225792	4741632	469421568.0
BTC_ai_ibc_var6	200	200	200	8	1600	320000	8000000	792000000.0
BTC_ai_ibc_var6	232	232	232	8	1856	430592	12487168	1236229632.0
BTC_ai_ibc_var6	264	264	264	8	2112	557568	18399744	1655976960.0
BTC_ai_ibc_var6	296	296	296	8	2368	700928	25934336	2450794752.0
BTC_ai_ibc_var6	328	328	328	8	2624	860672	35287552	3493467648.0
BTC_ai_ibc_var6	360	360	360	8	2880	1036800	46656000	4618944000.0
BTC_ai_ibc_var6	392	392	392	8	3136	1229312	60236288	5963392512.0
BTC_ai_ibc_var6	424	424	424	8	3392	1438208	76225024	7546277376.0
BTC_ai_ibc_var6	456	456	456	8	3648	1663488	94818816	9387062784.0
BTC_ai_ibc_var6	488	488	488	8	3904	1905152	116214272	11505212928.0
BTC_ai_ibc_var6	520	520	520	8	4160	2163200	140608000	12654720000.0
BTC_ai_ibc_var6	552	552	552	8	4416	2437632	168196608	16651464192.0
BTC_ai_ibc_var6	584	584	584	8	4672	2728448	199176704	18822198528.0
BTC_ai_ibc_var6	616	616	616	8	4928	3035648	233744896	23140744704.0
BTC_ai_ibc_var6	648	648	648	8	5184	3359232	272097792	25713241344.0
BTC_ai_ibc_var6	680	680	680	8	5440	3699200	314432000	31128768000.0
BTC_ai_ibc_var6	712	712	712	8	5696	4055552	360944128	35733468672.0
BTC_ai_ibc_var6	744	744	744	8	5952	4428288	411830784	38918009088.0
BTC_ai_ibc_var6	776	776	776	8	6208	4817408	467288576	44158770432.0
BTC_ai_ibc_var6	808	808	808	8	6464	5222912	527514112	52223897088.0
BTC_ai_ibc_var6	840	840	840	8	6720	5644800	592704000	58677696000.0
BTC_ai_ibc_var6	872	872	872	8	6976	6083072	663054848	65642429952.0
BTC_ai_ibc_var6	904	904	904	8	7232	6537728	738763264	73137563136.0
BTC_ai_ibc_var6	936	936	936	8	7488	7008768	820025856	77492443392.0
BTC_ai_ibc_var6	968	968	968	8	7744	7496192	907039232	85715207424.0
BTC_ai_ibc_var6	1000	1000	1000	8	8000	8000000	1000000000	99000000000.0


==> figures/data/pred/step+sp/var7.dat <==
BTC_ai_ibc_var7	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var7	40	40	40	8	320	12800	64000	3052800.0
BTC_ai_ibc_var7	72	72	72	8	576	41472	373248	19408896.0
BTC_ai_ibc_var7	104	104	104	8	832	86528	1124864	47503872.0
BTC_ai_ibc_var7	136	136	136	8	1088	147968	2515456	86561280.0
BTC_ai_ibc_var7	168	168	168	8	1344	225792	4741632	175779072.0
BTC_ai_ibc_var7	200	200	200	8	1600	320000	8000000	388800000.0
BTC_ai_ibc_var7	232	232	232	8	1856	430592	12487168	552234240.0
BTC_ai_ibc_var7	264	264	264	8	2112	557568	18399744	870642432.0
BTC_ai_ibc_var7	296	296	296	8	2368	700928	25934336	1756876032.0
BTC_ai_ibc_var7	328	328	328	8	2624	860672	35287552	2776958208.0
BTC_ai_ibc_var7	360	360	360	8	2880	1036800	46656000	4045075200.0
BTC_ai_ibc_var7	392	392	392	8	3136	1229312	60236288	5504244480.0
BTC_ai_ibc_var7	424	424	424	8	3392	1438208	76225024	7132073472.0
BTC_ai_ibc_var7	456	456	456	8	3648	1663488	94818816	9199920384.0
BTC_ai_ibc_var7	488	488	488	8	3904	1905152	116214272	11916725760.0
BTC_ai_ibc_var7	520	520	520	8	4160	2163200	140608000	15974150400.0
BTC_ai_ibc_var7	552	552	552	8	4416	2437632	168196608	17210900736.0
BTC_ai_ibc_var7	584	584	584	8	4672	2728448	199176704	20185058304.0
BTC_ai_ibc_var7	616	616	616	8	4928	3035648	233744896	23878407168.0
BTC_ai_ibc_var7	648	648	648	8	5184	3359232	272097792	27663275520.0
BTC_ai_ibc_var7	680	680	680	8	5440	3699200	314432000	31811270400.0
BTC_ai_ibc_var7	712	712	712	8	5696	4055552	360944128	35934218496.0
BTC_ai_ibc_var7	744	744	744	8	5952	4428288	411830784	40890811392.0
BTC_ai_ibc_var7	776	776	776	8	6208	4817408	467288576	47302129152.0
BTC_ai_ibc_var7	808	808	808	8	6464	5222912	527514112	52435425024.0
BTC_ai_ibc_var7	840	840	840	8	6720	5644800	592704000	58322073600.0
BTC_ai_ibc_var7	872	872	872	8	6976	6083072	663054848	65834046720.0
BTC_ai_ibc_var7	904	904	904	8	7232	6537728	738763264	73108143360.0
BTC_ai_ibc_var7	936	936	936	8	7488	7008768	820025856	79889442048.0
BTC_ai_ibc_var7	968	968	968	8	7744	7496192	907039232	87604247808.0
BTC_ai_ibc_var7	1000	1000	1000	8	8000	8000000	1000000000	1.02996e+11


==> figures/data/pred/step+sp/var8.dat <==
BTC_ai_ibc_var8	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var8	40	40	40	8	320	12800	64000	8236800.0
BTC_ai_ibc_var8	72	72	72	8	576	41472	373248	45536256.0
BTC_ai_ibc_var8	104	104	104	8	832	86528	1124864	134334720.0
BTC_ai_ibc_var8	136	136	136	8	1088	147968	2515456	294308352.0
BTC_ai_ibc_var8	168	168	168	8	1344	225792	4741632	545626368.0
BTC_ai_ibc_var8	200	200	200	8	1600	320000	8000000	1033920000.0
BTC_ai_ibc_var8	232	232	232	8	1856	430592	12487168	11087313408.0
BTC_ai_ibc_var8	264	264	264	8	2112	557568	18399744	22563940608.0
BTC_ai_ibc_var8	296	296	296	8	2368	700928	25934336	33446882304.0
BTC_ai_ibc_var8	328	328	328	8	2624	860672	35287552	46108350720.0
BTC_ai_ibc_var8	360	360	360	8	2880	1036800	46656000	61338643200.0
BTC_ai_ibc_var8	392	392	392	8	3136	1229312	60236288	78541972992.0
BTC_ai_ibc_var8	424	424	424	8	3392	1438208	76225024	98211628800.0
BTC_ai_ibc_var8	456	456	456	8	3648	1663488	94818816	1.25115922944e+11
BTC_ai_ibc_var8	488	488	488	8	3904	1905152	116214272	1.5333139584e+11
BTC_ai_ibc_var8	520	520	520	8	4160	2163200	140608000	1.791811008e+11
BTC_ai_ibc_var8	552	552	552	8	4416	2437632	168196608	2.1796086528e+11
BTC_ai_ibc_var8	584	584	584	8	4672	2728448	199176704	2.55800185344e+11
BTC_ai_ibc_var8	616	616	616	8	4928	3035648	233744896	2.98671335424e+11
BTC_ai_ibc_var8	648	648	648	8	5184	3359232	272097792	3.50507305728e+11
BTC_ai_ibc_var8	680	680	680	8	5440	3699200	314432000	3.987811584e+11
BTC_ai_ibc_var8	712	712	712	8	5696	4055552	360944128	4.60392346368e+11
BTC_ai_ibc_var8	744	744	744	8	5952	4428288	411830784	5.24466503424e+11
BTC_ai_ibc_var8	776	776	776	8	6208	4817408	467288576	5.82908776704e+11
BTC_ai_ibc_var8	808	808	808	8	6464	5222912	527514112	6.73410935808e+11
BTC_ai_ibc_var8	840	840	840	8	6720	5644800	592704000	7.541989056e+11
BTC_ai_ibc_var8	872	872	872	8	6976	6083072	663054848	8.39336191488e+11
BTC_ai_ibc_var8	904	904	904	8	7232	6537728	738763264	9.3878505216e+11
BTC_ai_ibc_var8	936	936	936	8	7488	7008768	820025856	1.0337056704e+12
BTC_ai_ibc_var8	968	968	968	8	7744	7496192	907039232	1.15369768166e+12
BTC_ai_ibc_var8	1000	1000	1000	8	8000	8000000	1000000000	1.276092e+12


==> figures/data/pred/step+sp/var9.dat <==
BTC_ai_ibc_var9	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var9	40	40	40	8	320	12800	64000	3225600.0
BTC_ai_ibc_var9	72	72	72	8	576	41472	373248	19782144.0
BTC_ai_ibc_var9	104	104	104	8	832	86528	1124864	50229504.0
BTC_ai_ibc_var9	136	136	136	8	1088	147968	2515456	92553984.0
BTC_ai_ibc_var9	168	168	168	8	1344	225792	4741632	210325248.0
BTC_ai_ibc_var9	200	200	200	8	1600	320000	8000000	403200000.0
BTC_ai_ibc_var9	232	232	232	8	1856	430592	12487168	579361536.0
BTC_ai_ibc_var9	264	264	264	8	2112	557568	18399744	878169600.0
BTC_ai_ibc_var9	296	296	296	8	2368	700928	25934336	1747413504.0
BTC_ai_ibc_var9	328	328	328	8	2624	860672	35287552	2982228480.0
BTC_ai_ibc_var9	360	360	360	8	2880	1036800	46656000	4320345600.0
BTC_ai_ibc_var9	392	392	392	8	3136	1229312	60236288	6439136256.0
BTC_ai_ibc_var9	424	424	424	8	3392	1438208	76225024	8601202944.0
BTC_ai_ibc_var9	456	456	456	8	3648	1663488	94818816	10472488704.0
BTC_ai_ibc_var9	488	488	488	8	3904	1905152	116214272	13519911168.0
BTC_ai_ibc_var9	520	520	520	8	4160	2163200	140608000	16957324800.0
BTC_ai_ibc_var9	552	552	552	8	4416	2437632	168196608	19349922816.0
BTC_ai_ibc_var9	584	584	584	8	4672	2728448	199176704	22235486976.0
BTC_ai_ibc_var9	616	616	616	8	4928	3035648	233744896	25736223744.0
BTC_ai_ibc_var9	648	648	648	8	5184	3359232	272097792	29779591680.0
BTC_ai_ibc_var9	680	680	680	8	5440	3699200	314432000	33708960000.0
BTC_ai_ibc_var9	712	712	712	8	5696	4055552	360944128	39857965056.0
BTC_ai_ibc_var9	744	744	744	8	5952	4428288	411830784	43521214464.0
BTC_ai_ibc_var9	776	776	776	8	6208	4817408	467288576	49838494464.0
BTC_ai_ibc_var9	808	808	808	8	6464	5222912	527514112	56101909248.0
BTC_ai_ibc_var9	840	840	840	8	6720	5644800	592704000	64799481600.0
BTC_ai_ibc_var9	872	872	872	8	6976	6083072	663054848	70816082688.0
BTC_ai_ibc_var9	904	904	904	8	7232	6537728	738763264	80257148928.0
BTC_ai_ibc_var9	936	936	936	8	7488	7008768	820025856	89445897216.0
BTC_ai_ibc_var9	968	968	968	8	7744	7496192	907039232	95835066624.0
BTC_ai_ibc_var9	1000	1000	1000	8	8000	8000000	1000000000	1.14984e+11


==> figures/data/pred/step+spx/var1.dat <==
BTC_ai_ibc_var1	8	8	8	8	64	512	512	48384.0
BTC_ai_ibc_var1	40	40	40	8	320	12800	64000	6336000.0
BTC_ai_ibc_var1	72	72	72	8	576	41472	373248	38631168.0
BTC_ai_ibc_var1	104	104	104	8	832	86528	1124864	116423424.0
BTC_ai_ibc_var1	136	136	136	8	1088	147968	2515456	249030144.0
BTC_ai_ibc_var1	168	168	168	8	1344	225792	4741632	490758912.0
BTC_ai_ibc_var1	200	200	200	8	1600	320000	8000000	792000000.0
BTC_ai_ibc_var1	232	232	232	8	1856	430592	12487168	1236229632.0
BTC_ai_ibc_var1	264	264	264	8	2112	557568	18399744	1821574656.0
BTC_ai_ibc_var1	296	296	296	8	2368	700928	25934336	2567499264.0
BTC_ai_ibc_var1	328	328	328	8	2624	860672	35287552	24613067520.0
BTC_ai_ibc_var1	360	360	360	8	2880	1036800	46656000	28133568000.0
BTC_ai_ibc_var1	392	392	392	8	3136	1229312	60236288	51230962944.0
BTC_ai_ibc_var1	424	424	424	8	3392	1438208	76225024	43905613824.0
BTC_ai_ibc_var1	456	456	456	8	3648	1663488	94818816	61442592768.0
BTC_ai_ibc_var1	488	488	488	8	3904	1905152	116214272	90472810752.0
BTC_ai_ibc_var1	520	520	520	8	4160	2163200	140608000	77193792000.0
BTC_ai_ibc_var1	552	552	552	8	4416	2437632	168196608	1.01422554624e+11
BTC_ai_ibc_var1	584	584	584	8	4672	2728448	199176704	1.18310962176e+11
BTC_ai_ibc_var1	616	616	616	8	4928	3035648	233744896	1.51466692608e+11
BTC_ai_ibc_var1	648	648	648	8	5184	3359232	272097792	1.29790646784e+11
BTC_ai_ibc_var1	680	680	680	8	5440	3699200	314432000	1.42909344e+11
BTC_ai_ibc_var1	712	712	712	8	5696	4055552	360944128	1.88412834816e+11
BTC_ai_ibc_var1	744	744	744	8	5952	4428288	411830784	2.14975669248e+11
BTC_ai_ibc_var1	776	776	776	8	6208	4817408	467288576	2.54438629632e+11
BTC_ai_ibc_var1	808	808	808	8	6464	5222912	527514112	3.9167922816e+11
BTC_ai_ibc_var1	840	840	840	8	6720	5644800	592704000	3.0672432e+11
BTC_ai_ibc_var1	872	872	872	8	6976	6083072	663054848	4.53529516032e+11
BTC_ai_ibc_var1	904	904	904	8	7232	6537728	738763264	5.68478331648e+11
BTC_ai_ibc_var1	936	936	936	8	7488	7008768	820025856	4.09602915072e+11
BTC_ai_ibc_var1	968	968	968	8	7744	7496192	907039232	5.34699627264e+11
BTC_ai_ibc_var1	1000	1000	1000	8	8000	8000000	1000000000	5.985e+11


==> figures/data/pred/step+spx/var10.dat <==
BTC_ai_ibc_var10	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var10	40	40	40	8	320	12800	64000	2908800.0
BTC_ai_ibc_var10	72	72	72	8	576	41472	373248	19525536.0
BTC_ai_ibc_var10	104	104	104	8	832	86528	1124864	49499424.0
BTC_ai_ibc_var10	136	136	136	8	1088	147968	2515456	94385088.0
BTC_ai_ibc_var10	168	168	168	8	1344	225792	4741632	183018528.0
BTC_ai_ibc_var10	200	200	200	8	1600	320000	8000000	386820000.0
BTC_ai_ibc_var10	232	232	232	8	1856	430592	12487168	581783616.0
BTC_ai_ibc_var10	264	264	264	8	2112	557568	18399744	945600480.0
BTC_ai_ibc_var10	296	296	296	8	2368	700928	25934336	2186238240.0
BTC_ai_ibc_var10	328	328	328	8	2624	860672	35287552	3303689472.0
BTC_ai_ibc_var10	360	360	360	8	2880	1036800	46656000	4429987200.0
BTC_ai_ibc_var10	392	392	392	8	3136	1229312	60236288	5735892960.0
BTC_ai_ibc_var10	424	424	424	8	3392	1438208	76225024	7139354400.0
BTC_ai_ibc_var10	456	456	456	8	3648	1663488	94818816	8973478080.0
BTC_ai_ibc_var10	488	488	488	8	3904	1905152	116214272	11404478016.0
BTC_ai_ibc_var10	520	520	520	8	4160	2163200	140608000	15110222400.0
BTC_ai_ibc_var10	552	552	552	8	4416	2437632	168196608	16116708672.0
BTC_ai_ibc_var10	584	584	584	8	4672	2728448	199176704	18997160256.0
BTC_ai_ibc_var10	616	616	616	8	4928	3035648	233744896	24474342816.0
BTC_ai_ibc_var10	648	648	648	8	5184	3359232	272097792	26278222176.0
BTC_ai_ibc_var10	680	680	680	8	5440	3699200	314432000	30467073600.0
BTC_ai_ibc_var10	712	712	712	8	5696	4055552	360944128	34487907264.0
BTC_ai_ibc_var10	744	744	744	8	5952	4428288	411830784	38962845504.0
BTC_ai_ibc_var10	776	776	776	8	6208	4817408	467288576	45546183936.0
BTC_ai_ibc_var10	808	808	808	8	6464	5222912	527514112	51571685952.0
BTC_ai_ibc_var10	840	840	840	8	6720	5644800	592704000	59696935200.0
BTC_ai_ibc_var10	872	872	872	8	6976	6083072	663054848	82306245312.0
BTC_ai_ibc_var10	904	904	904	8	7232	6537728	738763264	1.11486241152e+11
BTC_ai_ibc_var10	936	936	936	8	7488	7008768	820025856	1.31432798016e+11
BTC_ai_ibc_var10	968	968	968	8	7744	7496192	907039232	1.51886436768e+11
BTC_ai_ibc_var10	1000	1000	1000	8	8000	8000000	1000000000	1.80207e+11


==> figures/data/pred/step+spx/var11.dat <==
BTC_ai_ibc_var11	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var11	40	40	40	8	320	12800	64000	8064000.0
BTC_ai_ibc_var11	72	72	72	8	576	41472	373248	45163008.0
BTC_ai_ibc_var11	104	104	104	8	832	86528	1124864	913865472.0
BTC_ai_ibc_var11	136	136	136	8	1088	147968	2515456	2162034432.0
BTC_ai_ibc_var11	168	168	168	8	1344	225792	4741632	4059175680.0
BTC_ai_ibc_var11	200	200	200	8	1600	320000	8000000	7901280000.0
BTC_ai_ibc_var11	232	232	232	8	1856	430592	12487168	14652615168.0
BTC_ai_ibc_var11	264	264	264	8	2112	557568	18399744	22759646976.0
BTC_ai_ibc_var11	296	296	296	8	2368	700928	25934336	33292327680.0
BTC_ai_ibc_var11	328	328	328	8	2624	860672	35287552	46697050368.0
BTC_ai_ibc_var11	360	360	360	8	2880	1036800	46656000	62043148800.0
BTC_ai_ibc_var11	392	392	392	8	3136	1229312	60236288	80577713664.0
BTC_ai_ibc_var11	424	424	424	8	3392	1438208	76225024	99991411200.0
BTC_ai_ibc_var11	456	456	456	8	3648	1663488	94818816	1.2673283328e+11
BTC_ai_ibc_var11	488	488	488	8	3904	1905152	116214272	1.54891715328e+11
BTC_ai_ibc_var11	520	520	520	8	4160	2163200	140608000	1.84126176e+11
BTC_ai_ibc_var11	552	552	552	8	4416	2437632	168196608	2.22096307968e+11
BTC_ai_ibc_var11	584	584	584	8	4672	2728448	199176704	2.63289775104e+11
BTC_ai_ibc_var11	616	616	616	8	4928	3035648	233744896	3.05392260096e+11
BTC_ai_ibc_var11	648	648	648	8	5184	3359232	272097792	3.5516320128e+11
BTC_ai_ibc_var11	680	680	680	8	5440	3699200	314432000	4.033755648e+11
BTC_ai_ibc_var11	712	712	712	8	5696	4055552	360944128	4.74171084288e+11
BTC_ai_ibc_var11	744	744	744	8	5952	4428288	411830784	5.36064189696e+11
BTC_ai_ibc_var11	776	776	776	8	6208	4817408	467288576	5.91623467776e+11
BTC_ai_ibc_var11	808	808	808	8	6464	5222912	527514112	6.83211730176e+11
BTC_ai_ibc_var11	840	840	840	8	6720	5644800	592704000	7.680427776e+11
BTC_ai_ibc_var11	872	872	872	8	6976	6083072	663054848	8.51517543168e+11
BTC_ai_ibc_var11	904	904	904	8	7232	6537728	738763264	9.5702531328e+11
BTC_ai_ibc_var11	936	936	936	8	7488	7008768	820025856	1.05073697664e+12
BTC_ai_ibc_var11	968	968	968	8	7744	7496192	907039232	1.1772769536e+12
BTC_ai_ibc_var11	1000	1000	1000	8	8000	8000000	1000000000	1.294848e+12


==> figures/data/pred/step+spx/var12.dat <==
BTC_ai_ibc_var12	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var12	40	40	40	8	320	12800	64000	3168000.0
BTC_ai_ibc_var12	72	72	72	8	576	41472	373248	19828800.0
BTC_ai_ibc_var12	104	104	104	8	832	86528	1124864	155701728.0
BTC_ai_ibc_var12	136	136	136	8	1088	147968	2515456	345163104.0
BTC_ai_ibc_var12	168	168	168	8	1344	225792	4741632	645454656.0
BTC_ai_ibc_var12	200	200	200	8	1600	320000	8000000	1163160000.0
BTC_ai_ibc_var12	232	232	232	8	1856	430592	12487168	1809293760.0
BTC_ai_ibc_var12	264	264	264	8	2112	557568	18399744	2746475424.0
BTC_ai_ibc_var12	296	296	296	8	2368	700928	25934336	4752948960.0
BTC_ai_ibc_var12	328	328	328	8	2624	860672	35287552	6737609376.0
BTC_ai_ibc_var12	360	360	360	8	2880	1036800	46656000	9012189600.0
BTC_ai_ibc_var12	392	392	392	8	3136	1229312	60236288	12513858336.0
BTC_ai_ibc_var12	424	424	424	8	3392	1438208	76225024	15925816512.0
BTC_ai_ibc_var12	456	456	456	8	3648	1663488	94818816	19406666880.0
BTC_ai_ibc_var12	488	488	488	8	3904	1905152	116214272	24842943936.0
BTC_ai_ibc_var12	520	520	520	8	4160	2163200	140608000	29998987200.0
BTC_ai_ibc_var12	552	552	552	8	4416	2437632	168196608	35432352288.0
BTC_ai_ibc_var12	584	584	584	8	4672	2728448	199176704	42122803392.0
BTC_ai_ibc_var12	616	616	616	8	4928	3035648	233744896	47601427104.0
BTC_ai_ibc_var12	648	648	648	8	5184	3359232	272097792	55037447136.0
BTC_ai_ibc_var12	680	680	680	8	5440	3699200	314432000	62577979200.0
BTC_ai_ibc_var12	712	712	712	8	5696	4055552	360944128	71706468384.0
BTC_ai_ibc_var12	744	744	744	8	5952	4428288	411830784	80912294496.0
BTC_ai_ibc_var12	776	776	776	8	6208	4817408	467288576	89840443968.0
BTC_ai_ibc_var12	808	808	808	8	6464	5222912	527514112	1.03299079968e+11
BTC_ai_ibc_var12	840	840	840	8	6720	5644800	592704000	1.159392528e+11
BTC_ai_ibc_var12	872	872	872	8	6976	6083072	663054848	1.25368692192e+11
BTC_ai_ibc_var12	904	904	904	8	7232	6537728	738763264	1.4174815824e+11
BTC_ai_ibc_var12	936	936	936	8	7488	7008768	820025856	1.59459547104e+11
BTC_ai_ibc_var12	968	968	968	8	7744	7496192	907039232	1.7134186608e+11
BTC_ai_ibc_var12	1000	1000	1000	8	8000	8000000	1000000000	1.940535e+11


==> figures/data/pred/step+spx/var13.dat <==
BTC_ai_ibc_var13	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var13	40	40	40	8	320	12800	64000	5954400.0
BTC_ai_ibc_var13	72	72	72	8	576	41472	373248	40963968.0
BTC_ai_ibc_var13	104	104	104	8	832	86528	1124864	111848256.0
BTC_ai_ibc_var13	136	136	136	8	1088	147968	2515456	261098784.0
BTC_ai_ibc_var13	168	168	168	8	1344	225792	4741632	455196672.0
BTC_ai_ibc_var13	200	200	200	8	1600	320000	8000000	811800000.0
BTC_ai_ibc_var13	232	232	232	8	1856	430592	12487168	2494984608.0
BTC_ai_ibc_var13	264	264	264	8	2112	557568	18399744	4448242656.0
BTC_ai_ibc_var13	296	296	296	8	2368	700928	25934336	6374195424.0
BTC_ai_ibc_var13	328	328	328	8	2624	860672	35287552	8615541888.0
BTC_ai_ibc_var13	360	360	360	8	2880	1036800	46656000	11453464800.0
BTC_ai_ibc_var13	392	392	392	8	3136	1229312	60236288	15032949120.0
BTC_ai_ibc_var13	424	424	424	8	3392	1438208	76225024	18973289376.0
BTC_ai_ibc_var13	456	456	456	8	3648	1663488	94818816	23755856256.0
BTC_ai_ibc_var13	488	488	488	8	3904	1905152	116214272	29264563584.0
BTC_ai_ibc_var13	520	520	520	8	4160	2163200	140608000	35795822400.0
BTC_ai_ibc_var13	552	552	552	8	4416	2437632	168196608	42835288320.0
BTC_ai_ibc_var13	584	584	584	8	4672	2728448	199176704	50827916736.0
BTC_ai_ibc_var13	616	616	616	8	4928	3035648	233744896	59945320512.0
BTC_ai_ibc_var13	648	648	648	8	5184	3359232	272097792	69454850976.0
BTC_ai_ibc_var13	680	680	680	8	5440	3699200	314432000	80664292800.0
BTC_ai_ibc_var13	712	712	712	8	5696	4055552	360944128	91863575712.0
BTC_ai_ibc_var13	744	744	744	8	5952	4428288	411830784	1.07973562464e+11
BTC_ai_ibc_var13	776	776	776	8	6208	4817408	467288576	1.20499030656e+11
BTC_ai_ibc_var13	808	808	808	8	6464	5222912	527514112	1.36162295136e+11
BTC_ai_ibc_var13	840	840	840	8	6720	5644800	592704000	1.561976136e+11
BTC_ai_ibc_var13	872	872	872	8	6976	6083072	663054848	1.7392643424e+11
BTC_ai_ibc_var13	904	904	904	8	7232	6537728	738763264	1.94387492448e+11
BTC_ai_ibc_var13	936	936	936	8	7488	7008768	820025856	2.14078000032e+11
BTC_ai_ibc_var13	968	968	968	8	7744	7496192	907039232	2.38558814208e+11
BTC_ai_ibc_var13	1000	1000	1000	8	8000	8000000	1000000000	2.72268e+11


==> figures/data/pred/step+spx/var14.dat <==
BTC_ai_ibc_var14	8	8	8	8	64	512	512	52992.0
BTC_ai_ibc_var14	40	40	40	8	320	12800	64000	7488000.0
BTC_ai_ibc_var14	72	72	72	8	576	41472	373248	41430528.0
BTC_ai_ibc_var14	104	104	104	8	832	86528	1124864	112919040.0
BTC_ai_ibc_var14	136	136	136	8	1088	147968	2515456	262347264.0
BTC_ai_ibc_var14	168	168	168	8	1344	225792	4741632	468405504.0
BTC_ai_ibc_var14	200	200	200	8	1600	320000	8000000	1031040000.0
BTC_ai_ibc_var14	232	232	232	8	1856	430592	12487168	24414566400.0
BTC_ai_ibc_var14	264	264	264	8	2112	557568	18399744	48050931456.0
BTC_ai_ibc_var14	296	296	296	8	2368	700928	25934336	71177135616.0
BTC_ai_ibc_var14	328	328	328	8	2624	860672	35287552	97402680576.0
BTC_ai_ibc_var14	360	360	360	8	2880	1036800	46656000	1.2923712e+11
BTC_ai_ibc_var14	392	392	392	8	3136	1229312	60236288	1.65663929088e+11
BTC_ai_ibc_var14	424	424	424	8	3392	1438208	76225024	2.11146912e+11
BTC_ai_ibc_var14	456	456	456	8	3648	1663488	94818816	2.68489458432e+11
BTC_ai_ibc_var14	488	488	488	8	3904	1905152	116214272	3.25103710464e+11
BTC_ai_ibc_var14	520	520	520	8	4160	2163200	140608000	3.950803584e+11
BTC_ai_ibc_var14	552	552	552	8	4416	2437632	168196608	4.7409504768e+11
BTC_ai_ibc_var14	584	584	584	8	4672	2728448	199176704	5.72364271872e+11
BTC_ai_ibc_var14	616	616	616	8	4928	3035648	233744896	6.63868896768e+11
BTC_ai_ibc_var14	648	648	648	8	5184	3359232	272097792	7.78396200192e+11
BTC_ai_ibc_var14	680	680	680	8	5440	3699200	314432000	9.031337856e+11
BTC_ai_ibc_var14	712	712	712	8	5696	4055552	360944128	1.04066883763e+12
BTC_ai_ibc_var14	744	744	744	8	5952	4428288	411830784	1.17260180582e+12
BTC_ai_ibc_var14	776	776	776	8	6208	4817408	467288576	1.34527081882e+12
BTC_ai_ibc_var14	808	808	808	8	6464	5222912	527514112	1.50793564954e+12
BTC_ai_ibc_var14	840	840	840	8	6720	5644800	592704000	1.6870980672e+12
BTC_ai_ibc_var14	872	872	872	8	6976	6083072	663054848	1.88613859507e+12
BTC_ai_ibc_var14	904	904	904	8	7232	6537728	738763264	2.09024566502e+12
BTC_ai_ibc_var14	936	936	936	8	7488	7008768	820025856	2.3129144663e+12
BTC_ai_ibc_var14	968	968	968	8	7744	7496192	907039232	2.60306391629e+12
BTC_ai_ibc_var14	1000	1000	1000	8	8000	8000000	1000000000	2.87856e+12


==> figures/data/pred/step+spx/var15.dat <==
BTC_ai_ibc_var15	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var15	40	40	40	8	320	12800	64000	5544000.0
BTC_ai_ibc_var15	72	72	72	8	576	41472	373248	45512928.0
BTC_ai_ibc_var15	104	104	104	8	832	86528	1124864	115936704.0
BTC_ai_ibc_var15	136	136	136	8	1088	147968	2515456	263013120.0
BTC_ai_ibc_var15	168	168	168	8	1344	225792	4741632	461674080.0
BTC_ai_ibc_var15	200	200	200	8	1600	320000	8000000	820620000.0
BTC_ai_ibc_var15	232	232	232	8	1856	430592	12487168	1235018592.0
BTC_ai_ibc_var15	264	264	264	8	2112	557568	18399744	1882419264.0
BTC_ai_ibc_var15	296	296	296	8	2368	700928	25934336	2633342688.0
BTC_ai_ibc_var15	328	328	328	8	2624	860672	35287552	3643063200.0
BTC_ai_ibc_var15	360	360	360	8	2880	1036800	46656000	4844642400.0
BTC_ai_ibc_var15	392	392	392	8	3136	1229312	60236288	6396955488.0
BTC_ai_ibc_var15	424	424	424	8	3392	1438208	76225024	8006593824.0
BTC_ai_ibc_var15	456	456	456	8	3648	1663488	94818816	10416345984.0
BTC_ai_ibc_var15	488	488	488	8	3904	1905152	116214272	13020523200.0
BTC_ai_ibc_var15	520	520	520	8	4160	2163200	140608000	16022822400.0
BTC_ai_ibc_var15	552	552	552	8	4416	2437632	168196608	19259425728.0
BTC_ai_ibc_var15	584	584	584	8	4672	2728448	199176704	23159407680.0
BTC_ai_ibc_var15	616	616	616	8	4928	3035648	233744896	27315709344.0
BTC_ai_ibc_var15	648	648	648	8	5184	3359232	272097792	31831662528.0
BTC_ai_ibc_var15	680	680	680	8	5440	3699200	314432000	37052805600.0
BTC_ai_ibc_var15	712	712	712	8	5696	4055552	360944128	41621369760.0
BTC_ai_ibc_var15	744	744	744	8	5952	4428288	411830784	48547874880.0
BTC_ai_ibc_var15	776	776	776	8	6208	4817408	467288576	56729495520.0
BTC_ai_ibc_var15	808	808	808	8	6464	5222912	527514112	63678722400.0
BTC_ai_ibc_var15	840	840	840	8	6720	5644800	592704000	76944621600.0
BTC_ai_ibc_var15	872	872	872	8	6976	6083072	663054848	87144568704.0
BTC_ai_ibc_var15	904	904	904	8	7232	6537728	738763264	94547805120.0
BTC_ai_ibc_var15	936	936	936	8	7488	7008768	820025856	1.07080395552e+11
BTC_ai_ibc_var15	968	968	968	8	7744	7496192	907039232	1.22669559936e+11
BTC_ai_ibc_var15	1000	1000	1000	8	8000	8000000	1000000000	1.47627e+11


==> figures/data/pred/step+spx/var16.dat <==
BTC_ai_ibc_var16	8	8	8	8	64	512	512	55296.0
BTC_ai_ibc_var16	40	40	40	8	320	12800	64000	6177600.0
BTC_ai_ibc_var16	72	72	72	8	576	41472	373248	40707360.0
BTC_ai_ibc_var16	104	104	104	8	832	86528	1124864	109901376.0
BTC_ai_ibc_var16	136	136	136	8	1088	147968	2515456	254440224.0
BTC_ai_ibc_var16	168	168	168	8	1344	225792	4741632	449735328.0
BTC_ai_ibc_var16	200	200	200	8	1600	320000	8000000	795960000.0
BTC_ai_ibc_var16	232	232	232	8	1856	430592	12487168	1279584864.0
BTC_ai_ibc_var16	264	264	264	8	2112	557568	18399744	1895905440.0
BTC_ai_ibc_var16	296	296	296	8	2368	700928	25934336	2661730272.0
BTC_ai_ibc_var16	328	328	328	8	2624	860672	35287552	3621761568.0
BTC_ai_ibc_var16	360	360	360	8	2880	1036800	46656000	4799736000.0
BTC_ai_ibc_var16	392	392	392	8	3136	1229312	60236288	6394189536.0
BTC_ai_ibc_var16	424	424	424	8	3392	1438208	76225024	8095582944.0
BTC_ai_ibc_var16	456	456	456	8	3648	1663488	94818816	10500560064.0
BTC_ai_ibc_var16	488	488	488	8	3904	1905152	116214272	13137332832.0
BTC_ai_ibc_var16	520	520	520	8	4160	2163200	140608000	16317288000.0
BTC_ai_ibc_var16	552	552	552	8	4416	2437632	168196608	19748932704.0
BTC_ai_ibc_var16	584	584	584	8	4672	2728448	199176704	23589138240.0
BTC_ai_ibc_var16	616	616	616	8	4928	3035648	233744896	27693078336.0
BTC_ai_ibc_var16	648	648	648	8	5184	3359232	272097792	32706532512.0
BTC_ai_ibc_var16	680	680	680	8	5440	3699200	314432000	37358683200.0
BTC_ai_ibc_var16	712	712	712	8	5696	4055552	360944128	42447181536.0
BTC_ai_ibc_var16	744	744	744	8	5952	4428288	411830784	49531785120.0
BTC_ai_ibc_var16	776	776	776	8	6208	4817408	467288576	57325649760.0
BTC_ai_ibc_var16	808	808	808	8	6464	5222912	527514112	70303659840.0
BTC_ai_ibc_var16	840	840	840	8	6720	5644800	592704000	1.026954936e+11
BTC_ai_ibc_var16	872	872	872	8	6976	6083072	663054848	1.45481609376e+11
BTC_ai_ibc_var16	904	904	904	8	7232	6537728	738763264	1.82001766752e+11
BTC_ai_ibc_var16	936	936	936	8	7488	7008768	820025856	2.17697152608e+11
BTC_ai_ibc_var16	968	968	968	8	7744	7496192	907039232	2.50660479168e+11
BTC_ai_ibc_var16	1000	1000	1000	8	8000	8000000	1000000000	2.89305e+11


==> figures/data/pred/step+spx/var17.dat <==
BTC_ai_ibc_var17	8	8	8	8	64	512	512	57600.0
BTC_ai_ibc_var17	40	40	40	8	320	12800	64000	7372800.0
BTC_ai_ibc_var17	72	72	72	8	576	41472	373248	41057280.0
BTC_ai_ibc_var17	104	104	104	8	832	86528	1124864	1144765440.0
BTC_ai_ibc_var17	136	136	136	8	1088	147968	2515456	2744658432.0
BTC_ai_ibc_var17	168	168	168	8	1344	225792	4741632	6018147072.0
BTC_ai_ibc_var17	200	200	200	8	1600	320000	8000000	13449600000.0
BTC_ai_ibc_var17	232	232	232	8	1856	430592	12487168	27162173952.0
BTC_ai_ibc_var17	264	264	264	8	2112	557568	18399744	45140426496.0
BTC_ai_ibc_var17	296	296	296	8	2368	700928	25934336	67401586944.0
BTC_ai_ibc_var17	328	328	328	8	2624	860672	35287552	92429717760.0
BTC_ai_ibc_var17	360	360	360	8	2880	1036800	46656000	1.22518656e+11
BTC_ai_ibc_var17	392	392	392	8	3136	1229312	60236288	1.57061818368e+11
BTC_ai_ibc_var17	424	424	424	8	3392	1438208	76225024	1.98209511936e+11
BTC_ai_ibc_var17	456	456	456	8	3648	1663488	94818816	2.46376712448e+11
BTC_ai_ibc_var17	488	488	488	8	3904	1905152	116214272	3.0366217728e+11
BTC_ai_ibc_var17	520	520	520	8	4160	2163200	140608000	3.68593056e+11
BTC_ai_ibc_var17	552	552	552	8	4416	2437632	168196608	4.46825258496e+11
BTC_ai_ibc_var17	584	584	584	8	4672	2728448	199176704	5.29477161984e+11
BTC_ai_ibc_var17	616	616	616	8	4928	3035648	233744896	5.95744402176e+11
BTC_ai_ibc_var17	648	648	648	8	5184	3359232	272097792	7.20167272704e+11
BTC_ai_ibc_var17	680	680	680	8	5440	3699200	314432000	8.40892896e+11
BTC_ai_ibc_var17	712	712	712	8	5696	4055552	360944128	9.62942155776e+11
BTC_ai_ibc_var17	744	744	744	8	5952	4428288	411830784	1.10385263462e+12
BTC_ai_ibc_var17	776	776	776	8	6208	4817408	467288576	1.26900643277e+12
BTC_ai_ibc_var17	808	808	808	8	6464	5222912	527514112	1.44022320691e+12
BTC_ai_ibc_var17	840	840	840	8	6720	5644800	592704000	1.617319872e+12
BTC_ai_ibc_var17	872	872	872	8	6976	6083072	663054848	1.84113602842e+12
BTC_ai_ibc_var17	904	904	904	8	7232	6537728	738763264	2.02284495821e+12
BTC_ai_ibc_var17	936	936	936	8	7488	7008768	820025856	2.26831767552e+12
BTC_ai_ibc_var17	968	968	968	8	7744	7496192	907039232	2.5312803817e+12
BTC_ai_ibc_var17	1000	1000	1000	8	8000	8000000	1000000000	2.805552e+12


==> figures/data/pred/step+spx/var18.dat <==
BTC_ai_ibc_var18	8	8	8	8	64	512	512	52704.0
BTC_ai_ibc_var18	40	40	40	8	320	12800	64000	6386400.0
BTC_ai_ibc_var18	72	72	72	8	576	41472	373248	39680928.0
BTC_ai_ibc_var18	104	104	104	8	832	86528	1124864	255771360.0
BTC_ai_ibc_var18	136	136	136	8	1088	147968	2515456	608259456.0
BTC_ai_ibc_var18	168	168	168	8	1344	225792	4741632	1161742176.0
BTC_ai_ibc_var18	200	200	200	8	1600	320000	8000000	1961280000.0
BTC_ai_ibc_var18	232	232	232	8	1856	430592	12487168	3100504608.0
BTC_ai_ibc_var18	264	264	264	8	2112	557568	18399744	4609449504.0
BTC_ai_ibc_var18	296	296	296	8	2368	700928	25934336	6511796352.0
BTC_ai_ibc_var18	328	328	328	8	2624	860672	35287552	9015431616.0
BTC_ai_ibc_var18	360	360	360	8	2880	1036800	46656000	12045412800.0
BTC_ai_ibc_var18	392	392	392	8	3136	1229312	60236288	16081244928.0
BTC_ai_ibc_var18	424	424	424	8	3392	1438208	76225024	20309744160.0
BTC_ai_ibc_var18	456	456	456	8	3648	1663488	94818816	25650673056.0
BTC_ai_ibc_var18	488	488	488	8	3904	1905152	116214272	31923322272.0
BTC_ai_ibc_var18	520	520	520	8	4160	2163200	140608000	38867025600.0
BTC_ai_ibc_var18	552	552	552	8	4416	2437632	168196608	46730776608.0
BTC_ai_ibc_var18	584	584	584	8	4672	2728448	199176704	55815860736.0
BTC_ai_ibc_var18	616	616	616	8	4928	3035648	233744896	65788563456.0
BTC_ai_ibc_var18	648	648	648	8	5184	3359232	272097792	76047553728.0
BTC_ai_ibc_var18	680	680	680	8	5440	3699200	314432000	86894208000.0
BTC_ai_ibc_var18	712	712	712	8	5696	4055552	360944128	1.00292787072e+11
BTC_ai_ibc_var18	744	744	744	8	5952	4428288	411830784	1.15979353632e+11
BTC_ai_ibc_var18	776	776	776	8	6208	4817408	467288576	1.32037324992e+11
BTC_ai_ibc_var18	808	808	808	8	6464	5222912	527514112	1.50223027104e+11
BTC_ai_ibc_var18	840	840	840	8	6720	5644800	592704000	1.683618048e+11
BTC_ai_ibc_var18	872	872	872	8	6976	6083072	663054848	1.8797262768e+11
BTC_ai_ibc_var18	904	904	904	8	7232	6537728	738763264	2.10285203904e+11
BTC_ai_ibc_var18	936	936	936	8	7488	7008768	820025856	2.3224866912e+11
BTC_ai_ibc_var18	968	968	968	8	7744	7496192	907039232	2.5776124704e+11
BTC_ai_ibc_var18	1000	1000	1000	8	8000	8000000	1000000000	2.950155e+11


==> figures/data/pred/step+spx/var19.dat <==
BTC_ai_ibc_var19	8	8	8	8	64	512	512	46080.0
BTC_ai_ibc_var19	40	40	40	8	320	12800	64000	1562400.0
BTC_ai_ibc_var19	72	72	72	8	576	41472	373248	6391872.0
BTC_ai_ibc_var19	104	104	104	8	832	86528	1124864	35433216.0
BTC_ai_ibc_var19	136	136	136	8	1088	147968	2515456	80152416.0
BTC_ai_ibc_var19	168	168	168	8	1344	225792	4741632	131961312.0
BTC_ai_ibc_var19	200	200	200	8	1600	320000	8000000	146160000.0
BTC_ai_ibc_var19	232	232	232	8	1856	430592	12487168	277570368.0
BTC_ai_ibc_var19	264	264	264	8	2112	557568	18399744	329940864.0
BTC_ai_ibc_var19	296	296	296	8	2368	700928	25934336	510582240.0
BTC_ai_ibc_var19	328	328	328	8	2624	860672	35287552	651636288.0
BTC_ai_ibc_var19	360	360	360	8	2880	1036800	46656000	732499200.0
BTC_ai_ibc_var19	392	392	392	8	3136	1229312	60236288	1119519072.0
BTC_ai_ibc_var19	424	424	424	8	3392	1438208	76225024	1392275232.0
BTC_ai_ibc_var19	456	456	456	8	3648	1663488	94818816	1619717472.0
BTC_ai_ibc_var19	488	488	488	8	3904	1905152	116214272	2139009408.0
BTC_ai_ibc_var19	520	520	520	8	4160	2163200	140608000	2538244800.0
BTC_ai_ibc_var19	552	552	552	8	4416	2437632	168196608	3053591136.0
BTC_ai_ibc_var19	584	584	584	8	4672	2728448	199176704	3562159392.0
BTC_ai_ibc_var19	616	616	616	8	4928	3035648	233744896	4108370112.0
BTC_ai_ibc_var19	648	648	648	8	5184	3359232	272097792	4427257824.0
BTC_ai_ibc_var19	680	680	680	8	5440	3699200	314432000	5385110400.0
BTC_ai_ibc_var19	712	712	712	8	5696	4055552	360944128	6173057088.0
BTC_ai_ibc_var19	744	744	744	8	5952	4428288	411830784	6805171584.0
BTC_ai_ibc_var19	776	776	776	8	6208	4817408	467288576	7213466304.0
BTC_ai_ibc_var19	808	808	808	8	6464	5222912	527514112	8622701280.0
BTC_ai_ibc_var19	840	840	840	8	6720	5644800	592704000	9214430400.0
BTC_ai_ibc_var19	872	872	872	8	6976	6083072	663054848	10100941056.0
BTC_ai_ibc_var19	904	904	904	8	7232	6537728	738763264	11054480832.0
BTC_ai_ibc_var19	936	936	936	8	7488	7008768	820025856	12958773984.0
BTC_ai_ibc_var19	968	968	968	8	7744	7496192	907039232	14104553760.0
BTC_ai_ibc_var19	1000	1000	1000	8	8000	8000000	1000000000	15565500000.0


==> figures/data/pred/step+spx/var2.dat <==
BTC_ai_ibc_var2	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var2	40	40	40	8	320	12800	64000	6048000.0
BTC_ai_ibc_var2	72	72	72	8	576	41472	373248	36951552.0
BTC_ai_ibc_var2	104	104	104	8	832	86528	1124864	111361536.0
BTC_ai_ibc_var2	136	136	136	8	1088	147968	2515456	249030144.0
BTC_ai_ibc_var2	168	168	168	8	1344	225792	4741632	426746880.0
BTC_ai_ibc_var2	200	200	200	8	1600	320000	8000000	756000000.0
BTC_ai_ibc_var2	232	232	232	8	1856	430592	12487168	1123845120.0
BTC_ai_ibc_var2	264	264	264	8	2112	557568	18399744	1821574656.0
BTC_ai_ibc_var2	296	296	296	8	2368	700928	25934336	2567499264.0
BTC_ai_ibc_var2	328	328	328	8	2624	860672	35287552	3493467648.0
BTC_ai_ibc_var2	360	360	360	8	2880	1036800	46656000	4618944000.0
BTC_ai_ibc_var2	392	392	392	8	3136	1229312	60236288	6505519104.0
BTC_ai_ibc_var2	424	424	424	8	3392	1438208	76225024	7546277376.0
BTC_ai_ibc_var2	456	456	456	8	3648	1663488	94818816	9387062784.0
BTC_ai_ibc_var2	488	488	488	8	3904	1905152	116214272	12551141376.0
BTC_ai_ibc_var2	520	520	520	8	4160	2163200	140608000	15185664000.0
BTC_ai_ibc_var2	552	552	552	8	4416	2437632	168196608	18922118400.0
BTC_ai_ibc_var2	584	584	584	8	4672	2728448	199176704	80666565120.0
BTC_ai_ibc_var2	616	616	616	8	4928	3035648	233744896	54696305664.0
BTC_ai_ibc_var2	648	648	648	8	5184	3359232	272097792	37957641984.0
BTC_ai_ibc_var2	680	680	680	8	5440	3699200	314432000	1.04705856e+11
BTC_ai_ibc_var2	712	712	712	8	5696	4055552	360944128	38981965824.0
BTC_ai_ibc_var2	744	744	744	8	5952	4428288	411830784	42624486144.0
BTC_ai_ibc_var2	776	776	776	8	6208	4817408	467288576	48364367616.0
BTC_ai_ibc_var2	808	808	808	8	6464	5222912	527514112	54597710592.0
BTC_ai_ibc_var2	840	840	840	8	6720	5644800	592704000	1.4669424e+11
BTC_ai_ibc_var2	872	872	872	8	6976	6083072	663054848	1.73057315328e+11
BTC_ai_ibc_var2	904	904	904	8	7232	6537728	738763264	3.25794599424e+11
BTC_ai_ibc_var2	936	936	936	8	7488	7008768	820025856	2.17716864768e+11
BTC_ai_ibc_var2	968	968	968	8	7744	7496192	907039232	2.4490059264e+11
BTC_ai_ibc_var2	1000	1000	1000	8	8000	8000000	1000000000	4.14e+11


==> figures/data/pred/step+spx/var20.dat <==
BTC_ai_ibc_var20	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var20	40	40	40	8	320	12800	64000	1728000.0
BTC_ai_ibc_var20	72	72	72	8	576	41472	373248	9144576.0
BTC_ai_ibc_var20	104	104	104	8	832	86528	1124864	61132032.0
BTC_ai_ibc_var20	136	136	136	8	1088	147968	2515456	141161472.0
BTC_ai_ibc_var20	168	168	168	8	1344	225792	4741632	206260992.0
BTC_ai_ibc_var20	200	200	200	8	1600	320000	8000000	336960000.0
BTC_ai_ibc_var20	232	232	232	8	1856	430592	12487168	482478336.0
BTC_ai_ibc_var20	264	264	264	8	2112	557568	18399744	629773056.0
BTC_ai_ibc_var20	296	296	296	8	2368	700928	25934336	832702464.0
BTC_ai_ibc_var20	328	328	328	8	2624	860672	35287552	1053462528.0
BTC_ai_ibc_var20	360	360	360	8	2880	1036800	46656000	1362355200.0
BTC_ai_ibc_var20	392	392	392	8	3136	1229312	60236288	1742549760.0
BTC_ai_ibc_var20	424	424	424	8	3392	1438208	76225024	2032187904.0
BTC_ai_ibc_var20	456	456	456	8	3648	1663488	94818816	2402908416.0
BTC_ai_ibc_var20	488	488	488	8	3904	1905152	116214272	2837723904.0
BTC_ai_ibc_var20	520	520	520	8	4160	2163200	140608000	3377836800.0
BTC_ai_ibc_var20	552	552	552	8	4416	2437632	168196608	3905086464.0
BTC_ai_ibc_var20	584	584	584	8	4672	2728448	199176704	5083098624.0
BTC_ai_ibc_var20	616	616	616	8	4928	3035648	233744896	6147187200.0
BTC_ai_ibc_var20	648	648	648	8	5184	3359232	272097792	7255941120.0
BTC_ai_ibc_var20	680	680	680	8	5440	3699200	314432000	11502662400.0
BTC_ai_ibc_var20	712	712	712	8	5696	4055552	360944128	12793238784.0
BTC_ai_ibc_var20	744	744	744	8	5952	4428288	411830784	16459946496.0
BTC_ai_ibc_var20	776	776	776	8	6208	4817408	467288576	20204209152.0
BTC_ai_ibc_var20	808	808	808	8	6464	5222912	527514112	25594880256.0
BTC_ai_ibc_var20	840	840	840	8	6720	5644800	592704000	32387040000.0
BTC_ai_ibc_var20	872	872	872	8	6976	6083072	663054848	38597091840.0
BTC_ai_ibc_var20	904	904	904	8	7232	6537728	738763264	45630072576.0
BTC_ai_ibc_var20	936	936	936	8	7488	7008768	820025856	52197799680.0
BTC_ai_ibc_var20	968	968	968	8	7744	7496192	907039232	61056483840.0
BTC_ai_ibc_var20	1000	1000	1000	8	8000	8000000	1000000000	71280000000.0


==> figures/data/pred/step+spx/var21.dat <==
BTC_ai_ibc_var21	8	8	8	8	64	512	512	42048.0
BTC_ai_ibc_var21	40	40	40	8	320	12800	64000	1526400.0
BTC_ai_ibc_var21	72	72	72	8	576	41472	373248	6391872.0
BTC_ai_ibc_var21	104	104	104	8	832	86528	1124864	39278304.0
BTC_ai_ibc_var21	136	136	136	8	1088	147968	2515456	64421568.0
BTC_ai_ibc_var21	168	168	168	8	1344	225792	4741632	132088320.0
BTC_ai_ibc_var21	200	200	200	8	1600	320000	8000000	197100000.0
BTC_ai_ibc_var21	232	232	232	8	1856	430592	12487168	271757376.0
BTC_ai_ibc_var21	264	264	264	8	2112	557568	18399744	386708256.0
BTC_ai_ibc_var21	296	296	296	8	2368	700928	25934336	501908256.0
BTC_ai_ibc_var21	328	328	328	8	2624	860672	35287552	671969664.0
BTC_ai_ibc_var21	360	360	360	8	2880	1036800	46656000	878882400.0
BTC_ai_ibc_var21	392	392	392	8	3136	1229312	60236288	1126433952.0
BTC_ai_ibc_var21	424	424	424	8	3392	1438208	76225024	1387421280.0
BTC_ai_ibc_var21	456	456	456	8	3648	1663488	94818816	1640303136.0
BTC_ai_ibc_var21	488	488	488	8	3904	1905152	116214272	2036131200.0
BTC_ai_ibc_var21	520	520	520	8	4160	2163200	140608000	2568664800.0
BTC_ai_ibc_var21	552	552	552	8	4416	2437632	168196608	2993259744.0
BTC_ai_ibc_var21	584	584	584	8	4672	2728448	199176704	3485421792.0
BTC_ai_ibc_var21	616	616	616	8	4928	3035648	233744896	4096417248.0
BTC_ai_ibc_var21	648	648	648	8	5184	3359232	272097792	4289319360.0
BTC_ai_ibc_var21	680	680	680	8	5440	3699200	314432000	5441292000.0
BTC_ai_ibc_var21	712	712	712	8	5696	4055552	360944128	5600463840.0
BTC_ai_ibc_var21	744	744	744	8	5952	4428288	411830784	6481353024.0
BTC_ai_ibc_var21	776	776	776	8	6208	4817408	467288576	7235144640.0
BTC_ai_ibc_var21	808	808	808	8	6464	5222912	527514112	8713775808.0
BTC_ai_ibc_var21	840	840	840	8	6720	5644800	592704000	9217605600.0
BTC_ai_ibc_var21	872	872	872	8	6976	6083072	663054848	10511548416.0
BTC_ai_ibc_var21	904	904	904	8	7232	6537728	738763264	11569326912.0
BTC_ai_ibc_var21	936	936	936	8	7488	7008768	820025856	12879925344.0
BTC_ai_ibc_var21	968	968	968	8	7744	7496192	907039232	13497362208.0
BTC_ai_ibc_var21	1000	1000	1000	8	8000	8000000	1000000000	15516000000.0


==> figures/data/pred/step+spx/var22.dat <==
BTC_ai_ibc_var22	8	8	8	8	64	512	512	43776.0
BTC_ai_ibc_var22	40	40	40	8	320	12800	64000	1728000.0
BTC_ai_ibc_var22	72	72	72	8	576	41472	373248	7464960.0
BTC_ai_ibc_var22	104	104	104	8	832	86528	1124864	75538944.0
BTC_ai_ibc_var22	136	136	136	8	1088	147968	2515456	122517504.0
BTC_ai_ibc_var22	168	168	168	8	1344	225792	4741632	188987904.0
BTC_ai_ibc_var22	200	200	200	8	1600	320000	8000000	279360000.0
BTC_ai_ibc_var22	232	232	232	8	1856	430592	12487168	381719808.0
BTC_ai_ibc_var22	264	264	264	8	2112	557568	18399744	506829312.0
BTC_ai_ibc_var22	296	296	296	8	2368	700928	25934336	750693888.0
BTC_ai_ibc_var22	328	328	328	8	2624	860672	35287552	1115430912.0
BTC_ai_ibc_var22	360	360	360	8	2880	1036800	46656000	1171065600.0
BTC_ai_ibc_var22	392	392	392	8	3136	1229312	60236288	1493614080.0
BTC_ai_ibc_var22	424	424	424	8	3392	1438208	76225024	1598568192.0
BTC_ai_ibc_var22	456	456	456	8	3648	1663488	94818816	2051080704.0
BTC_ai_ibc_var22	488	488	488	8	3904	1905152	116214272	2426211072.0
BTC_ai_ibc_var22	520	520	520	8	4160	2163200	140608000	3241555200.0
BTC_ai_ibc_var22	552	552	552	8	4416	2437632	168196608	3543098112.0
BTC_ai_ibc_var22	584	584	584	8	4672	2728448	199176704	4555143936.0
BTC_ai_ibc_var22	616	616	616	8	4928	3035648	233744896	5259260160.0
BTC_ai_ibc_var22	648	648	648	8	5184	3359232	272097792	7664087808.0
BTC_ai_ibc_var22	680	680	680	8	5440	3699200	314432000	9288691200.0
BTC_ai_ibc_var22	712	712	712	8	5696	4055552	360944128	10566740736.0
BTC_ai_ibc_var22	744	744	744	8	5952	4428288	411830784	14248016640.0
BTC_ai_ibc_var22	776	776	776	8	6208	4817408	467288576	17017493760.0
BTC_ai_ibc_var22	808	808	808	8	6464	5222912	527514112	21011774976.0
BTC_ai_ibc_var22	840	840	840	8	6720	5644800	592704000	24868166400.0
BTC_ai_ibc_var22	872	872	872	8	6976	6083072	663054848	34710008832.0
BTC_ai_ibc_var22	904	904	904	8	7232	6537728	738763264	43629527808.0
BTC_ai_ibc_var22	936	936	936	8	7488	7008768	820025856	46047605760.0
BTC_ai_ibc_var22	968	968	968	8	7744	7496192	907039232	54950835456.0
BTC_ai_ibc_var22	1000	1000	1000	8	8000	8000000	1000000000	60228000000.0


==> figures/data/pred/step+spx/var23.dat <==
BTC_ai_ibc_var23	8	8	8	8	64	512	512	41472.0
BTC_ai_ibc_var23	40	40	40	8	320	12800	64000	2073600.0
BTC_ai_ibc_var23	72	72	72	8	576	41472	373248	8957952.0
BTC_ai_ibc_var23	104	104	104	8	832	86528	1124864	167431680.0
BTC_ai_ibc_var23	136	136	136	8	1088	147968	2515456	364889088.0
BTC_ai_ibc_var23	168	168	168	8	1344	225792	4741632	648248832.0
BTC_ai_ibc_var23	200	200	200	8	1600	320000	8000000	934560000.0
BTC_ai_ibc_var23	232	232	232	8	1856	430592	12487168	1371866112.0
BTC_ai_ibc_var23	264	264	264	8	2112	557568	18399744	2047389696.0
BTC_ai_ibc_var23	296	296	296	8	2368	700928	25934336	2734670592.0
BTC_ai_ibc_var23	328	328	328	8	2624	860672	35287552	3458610432.0
BTC_ai_ibc_var23	360	360	360	8	2880	1036800	46656000	4852224000.0
BTC_ai_ibc_var23	392	392	392	8	3136	1229312	60236288	6096158208.0
BTC_ai_ibc_var23	424	424	424	8	3392	1438208	76225024	7339175424.0
BTC_ai_ibc_var23	456	456	456	8	3648	1663488	94818816	9072663552.0
BTC_ai_ibc_var23	488	488	488	8	3904	1905152	116214272	10587882240.0
BTC_ai_ibc_var23	520	520	520	8	4160	2163200	140608000	12430828800.0
BTC_ai_ibc_var23	552	552	552	8	4416	2437632	168196608	15071878656.0
BTC_ai_ibc_var23	584	584	584	8	4672	2728448	199176704	17975015424.0
BTC_ai_ibc_var23	616	616	616	8	4928	3035648	233744896	20804813568.0
BTC_ai_ibc_var23	648	648	648	8	5184	3359232	272097792	23385293568.0
BTC_ai_ibc_var23	680	680	680	8	5440	3699200	314432000	26967168000.0
BTC_ai_ibc_var23	712	712	712	8	5696	4055552	360944128	30349723392.0
BTC_ai_ibc_var23	744	744	744	8	5952	4428288	411830784	34753204224.0
BTC_ai_ibc_var23	776	776	776	8	6208	4817408	467288576	40690236672.0
BTC_ai_ibc_var23	808	808	808	8	6464	5222912	527514112	43856792064.0
BTC_ai_ibc_var23	840	840	840	8	6720	5644800	592704000	49710931200.0
BTC_ai_ibc_var23	872	872	872	8	6976	6083072	663054848	56910180096.0
BTC_ai_ibc_var23	904	904	904	8	7232	6537728	738763264	61840369152.0
BTC_ai_ibc_var23	936	936	936	8	7488	7008768	820025856	70364526336.0
BTC_ai_ibc_var23	968	968	968	8	7744	7496192	907039232	74482163712.0
BTC_ai_ibc_var23	1000	1000	1000	8	8000	8000000	1000000000	81468000000.0


==> figures/data/pred/step+spx/var24.dat <==
BTC_ai_ibc_var24	8	8	8	8	64	512	512	46080.0
BTC_ai_ibc_var24	40	40	40	8	320	12800	64000	1612800.0
BTC_ai_ibc_var24	72	72	72	8	576	41472	373248	7464960.0
BTC_ai_ibc_var24	104	104	104	8	832	86528	1124864	88777728.0
BTC_ai_ibc_var24	136	136	136	8	1088	147968	2515456	184442112.0
BTC_ai_ibc_var24	168	168	168	8	1344	225792	4741632	368831232.0
BTC_ai_ibc_var24	200	200	200	8	1600	320000	8000000	636480000.0
BTC_ai_ibc_var24	232	232	232	8	1856	430592	12487168	887450112.0
BTC_ai_ibc_var24	264	264	264	8	2112	557568	18399744	1324781568.0
BTC_ai_ibc_var24	296	296	296	8	2368	700928	25934336	1832576256.0
BTC_ai_ibc_var24	328	328	328	8	2624	860672	35287552	2610418176.0
BTC_ai_ibc_var24	360	360	360	8	2880	1036800	46656000	3424550400.0
BTC_ai_ibc_var24	392	392	392	8	3136	1229312	60236288	4646799360.0
BTC_ai_ibc_var24	424	424	424	8	3392	1438208	76225024	5688831744.0
BTC_ai_ibc_var24	456	456	456	8	3648	1663488	94818816	6856897536.0
BTC_ai_ibc_var24	488	488	488	8	3904	1905152	116214272	8461732608.0
BTC_ai_ibc_var24	520	520	520	8	4160	2163200	140608000	10532620800.0
BTC_ai_ibc_var24	552	552	552	8	4416	2437632	168196608	12834132480.0
BTC_ai_ibc_var24	584	584	584	8	4672	2728448	199176704	15187905792.0
BTC_ai_ibc_var24	616	616	616	8	4928	3035648	233744896	17266765824.0
BTC_ai_ibc_var24	648	648	648	8	5184	3359232	272097792	19953838080.0
BTC_ai_ibc_var24	680	680	680	8	5440	3699200	314432000	24137280000.0
BTC_ai_ibc_var24	712	712	712	8	5696	4055552	360944128	24892978176.0
BTC_ai_ibc_var24	744	744	744	8	5952	4428288	411830784	28276833024.0
BTC_ai_ibc_var24	776	776	776	8	6208	4817408	467288576	34750372608.0
BTC_ai_ibc_var24	808	808	808	8	6464	5222912	527514112	39226680576.0
BTC_ai_ibc_var24	840	840	840	8	6720	5644800	592704000	44198784000.0
BTC_ai_ibc_var24	872	872	872	8	6976	6083072	663054848	49108640256.0
BTC_ai_ibc_var24	904	904	904	8	7232	6537728	738763264	55014981120.0
BTC_ai_ibc_var24	936	936	936	8	7488	7008768	820025856	60334979328.0
BTC_ai_ibc_var24	968	968	968	8	7744	7496192	907039232	67297063680.0
BTC_ai_ibc_var24	1000	1000	1000	8	8000	8000000	1000000000	72828000000.0


==> figures/data/pred/step+spx/var25.dat <==
BTC_ai_ibc_var25	8	8	8	8	64	512	512	40896.0
BTC_ai_ibc_var25	40	40	40	8	320	12800	64000	1677600.0
BTC_ai_ibc_var25	72	72	72	8	576	41472	373248	7324992.0
BTC_ai_ibc_var25	104	104	104	8	832	86528	1124864	37282752.0
BTC_ai_ibc_var25	136	136	136	8	1088	147968	2515456	82399680.0
BTC_ai_ibc_var25	168	168	168	8	1344	225792	4741632	137676672.0
BTC_ai_ibc_var25	200	200	200	8	1600	320000	8000000	219780000.0
BTC_ai_ibc_var25	232	232	232	8	1856	430592	12487168	343935360.0
BTC_ai_ibc_var25	264	264	264	8	2112	557568	18399744	515924640.0
BTC_ai_ibc_var25	296	296	296	8	2368	700928	25934336	698649984.0
BTC_ai_ibc_var25	328	328	328	8	2624	860672	35287552	873851040.0
BTC_ai_ibc_var25	360	360	360	8	2880	1036800	46656000	1102831200.0
BTC_ai_ibc_var25	392	392	392	8	3136	1229312	60236288	1463880096.0
BTC_ai_ibc_var25	424	424	424	8	3392	1438208	76225024	1758748608.0
BTC_ai_ibc_var25	456	456	456	8	3648	1663488	94818816	2182080384.0
BTC_ai_ibc_var25	488	488	488	8	3904	1905152	116214272	2683406592.0
BTC_ai_ibc_var25	520	520	520	8	4160	2163200	140608000	3144211200.0
BTC_ai_ibc_var25	552	552	552	8	4416	2437632	168196608	3719978784.0
BTC_ai_ibc_var25	584	584	584	8	4672	2728448	199176704	4423155264.0
BTC_ai_ibc_var25	616	616	616	8	4928	3035648	233744896	5175590112.0
BTC_ai_ibc_var25	648	648	648	8	5184	3359232	272097792	6005047104.0
BTC_ai_ibc_var25	680	680	680	8	5440	3699200	314432000	6858316800.0
BTC_ai_ibc_var25	712	712	712	8	5696	4055552	360944128	7856618112.0
BTC_ai_ibc_var25	744	744	744	8	5952	4428288	411830784	8994683232.0
BTC_ai_ibc_var25	776	776	776	8	6208	4817408	467288576	10061457696.0
BTC_ai_ibc_var25	808	808	808	8	6464	5222912	527514112	11560589280.0
BTC_ai_ibc_var25	840	840	840	8	6720	5644800	592704000	13212007200.0
BTC_ai_ibc_var25	872	872	872	8	6976	6083072	663054848	14980325184.0
BTC_ai_ibc_var25	904	904	904	8	7232	6537728	738763264	16438299840.0
BTC_ai_ibc_var25	936	936	936	8	7488	7008768	820025856	18012971808.0
BTC_ai_ibc_var25	968	968	968	8	7744	7496192	907039232	19628310240.0
BTC_ai_ibc_var25	1000	1000	1000	8	8000	8000000	1000000000	21951000000.0


==> figures/data/pred/step+spx/var26.dat <==
BTC_ai_ibc_var26	8	8	8	8	64	512	512	40896.0
BTC_ai_ibc_var26	40	40	40	8	320	12800	64000	1569600.0
BTC_ai_ibc_var26	72	72	72	8	576	41472	373248	7115040.0
BTC_ai_ibc_var26	104	104	104	8	832	86528	1124864	27451008.0
BTC_ai_ibc_var26	136	136	136	8	1088	147968	2515456	59261184.0
BTC_ai_ibc_var26	168	168	168	8	1344	225792	4741632	108083808.0
BTC_ai_ibc_var26	200	200	200	8	1600	320000	8000000	179460000.0
BTC_ai_ibc_var26	232	232	232	8	1856	430592	12487168	282656736.0
BTC_ai_ibc_var26	264	264	264	8	2112	557568	18399744	419325984.0
BTC_ai_ibc_var26	296	296	296	8	2368	700928	25934336	591013728.0
BTC_ai_ibc_var26	328	328	328	8	2624	860672	35287552	777025440.0
BTC_ai_ibc_var26	360	360	360	8	2880	1036800	46656000	1018850400.0
BTC_ai_ibc_var26	392	392	392	8	3136	1229312	60236288	1261274112.0
BTC_ai_ibc_var26	424	424	424	8	3392	1438208	76225024	1563781536.0
BTC_ai_ibc_var26	456	456	456	8	3648	1663488	94818816	1993066560.0
BTC_ai_ibc_var26	488	488	488	8	3904	1905152	116214272	2383345152.0
BTC_ai_ibc_var26	520	520	520	8	4160	2163200	140608000	2926404000.0
BTC_ai_ibc_var26	552	552	552	8	4416	2437632	168196608	3455343360.0
BTC_ai_ibc_var26	584	584	584	8	4672	2728448	199176704	4088579328.0
BTC_ai_ibc_var26	616	616	616	8	4928	3035648	233744896	4830664608.0
BTC_ai_ibc_var26	648	648	648	8	5184	3359232	272097792	5564777760.0
BTC_ai_ibc_var26	680	680	680	8	5440	3699200	314432000	6415106400.0
BTC_ai_ibc_var26	712	712	712	8	5696	4055552	360944128	7302274848.0
BTC_ai_ibc_var26	744	744	744	8	5952	4428288	411830784	8670864672.0
BTC_ai_ibc_var26	776	776	776	8	6208	4817408	467288576	9630600768.0
BTC_ai_ibc_var26	808	808	808	8	6464	5222912	527514112	10720353312.0
BTC_ai_ibc_var26	840	840	840	8	6720	5644800	592704000	12307075200.0
BTC_ai_ibc_var26	872	872	872	8	6976	6083072	663054848	13895637408.0
BTC_ai_ibc_var26	904	904	904	8	7232	6537728	738763264	15647643360.0
BTC_ai_ibc_var26	936	936	936	8	7488	7008768	820025856	17228427840.0
BTC_ai_ibc_var26	968	968	968	8	7744	7496192	907039232	18831371328.0
BTC_ai_ibc_var26	1000	1000	1000	8	8000	8000000	1000000000	21141000000.0


==> figures/data/pred/step+spx/var27.dat <==
BTC_ai_ibc_var27	8	8	8	8	64	512	512	41184.0
BTC_ai_ibc_var27	40	40	40	8	320	12800	64000	2232000.0
BTC_ai_ibc_var27	72	72	72	8	576	41472	373248	11267424.0
BTC_ai_ibc_var27	104	104	104	8	832	86528	1124864	204325056.0
BTC_ai_ibc_var27	136	136	136	8	1088	147968	2515456	456860448.0
BTC_ai_ibc_var27	168	168	168	8	1344	225792	4741632	864289440.0
BTC_ai_ibc_var27	200	200	200	8	1600	320000	8000000	1568340000.0
BTC_ai_ibc_var27	232	232	232	8	1856	430592	12487168	2688751008.0
BTC_ai_ibc_var27	264	264	264	8	2112	557568	18399744	4235600160.0
BTC_ai_ibc_var27	296	296	296	8	2368	700928	25934336	5888452320.0
BTC_ai_ibc_var27	328	328	328	8	2624	860672	35287552	8061215328.0
BTC_ai_ibc_var27	360	360	360	8	2880	1036800	46656000	10345968000.0
BTC_ai_ibc_var27	392	392	392	8	3136	1229312	60236288	13297314240.0
BTC_ai_ibc_var27	424	424	424	8	3392	1438208	76225024	16851303360.0
BTC_ai_ibc_var27	456	456	456	8	3648	1663488	94818816	20890706112.0
BTC_ai_ibc_var27	488	488	488	8	3904	1905152	116214272	25734555072.0
BTC_ai_ibc_var27	520	520	520	8	4160	2163200	140608000	31350852000.0
BTC_ai_ibc_var27	552	552	552	8	4416	2437632	168196608	37102434912.0
BTC_ai_ibc_var27	584	584	584	8	4672	2728448	199176704	43852468896.0
BTC_ai_ibc_var27	616	616	616	8	4928	3035648	233744896	51250465728.0
BTC_ai_ibc_var27	648	648	648	8	5184	3359232	272097792	59245515072.0
BTC_ai_ibc_var27	680	680	680	8	5440	3699200	314432000	70593220800.0
BTC_ai_ibc_var27	712	712	712	8	5696	4055552	360944128	78965399520.0
BTC_ai_ibc_var27	744	744	744	8	5952	4428288	411830784	92906035776.0
BTC_ai_ibc_var27	776	776	776	8	6208	4817408	467288576	1.04579002656e+11
BTC_ai_ibc_var27	808	808	808	8	6464	5222912	527514112	1.15100576064e+11
BTC_ai_ibc_var27	840	840	840	8	6720	5644800	592704000	1.30008564e+11
BTC_ai_ibc_var27	872	872	872	8	6976	6083072	663054848	1.45378957536e+11
BTC_ai_ibc_var27	904	904	904	8	7232	6537728	738763264	1.59815578176e+11
BTC_ai_ibc_var27	936	936	936	8	7488	7008768	820025856	1.79822208384e+11
BTC_ai_ibc_var27	968	968	968	8	7744	7496192	907039232	2.02970642688e+11
BTC_ai_ibc_var27	1000	1000	1000	8	8000	8000000	1000000000	2.475855e+11


==> figures/data/pred/step+spx/var28.dat <==
BTC_ai_ibc_var28	8	8	8	8	64	512	512	39420.0
BTC_ai_ibc_var28	40	40	40	8	320	12800	64000	1798200.0
BTC_ai_ibc_var28	72	72	72	8	576	41472	373248	8421408.0
BTC_ai_ibc_var28	104	104	104	8	832	86528	1124864	48957948.0
BTC_ai_ibc_var28	136	136	136	8	1088	147968	2515456	93740040.0
BTC_ai_ibc_var28	168	168	168	8	1344	225792	4741632	179192412.0
BTC_ai_ibc_var28	200	200	200	8	1600	320000	8000000	291982500.0
BTC_ai_ibc_var28	232	232	232	8	1856	430592	12487168	475000164.0
BTC_ai_ibc_var28	264	264	264	8	2112	557568	18399744	734486940.0
BTC_ai_ibc_var28	296	296	296	8	2368	700928	25934336	1048418532.0
BTC_ai_ibc_var28	328	328	328	8	2624	860672	35287552	1384182468.0
BTC_ai_ibc_var28	360	360	360	8	2880	1036800	46656000	1879507800.0
BTC_ai_ibc_var28	392	392	392	8	3136	1229312	60236288	2336019336.0
BTC_ai_ibc_var28	424	424	424	8	3392	1438208	76225024	3010562604.0
BTC_ai_ibc_var28	456	456	456	8	3648	1663488	94818816	3712437360.0
BTC_ai_ibc_var28	488	488	488	8	3904	1905152	116214272	4506279840.0
BTC_ai_ibc_var28	520	520	520	8	4160	2163200	140608000	5473470600.0
BTC_ai_ibc_var28	552	552	552	8	4416	2437632	168196608	6508077516.0
BTC_ai_ibc_var28	584	584	584	8	4672	2728448	199176704	7625607156.0
BTC_ai_ibc_var28	616	616	616	8	4928	3035648	233744896	9083749752.0
BTC_ai_ibc_var28	648	648	648	8	5184	3359232	272097792	10319167044.0
BTC_ai_ibc_var28	680	680	680	8	5440	3699200	314432000	12133925100.0
BTC_ai_ibc_var28	712	712	712	8	5696	4055552	360944128	13647281004.0
BTC_ai_ibc_var28	744	744	744	8	5952	4428288	411830784	15687452412.0
BTC_ai_ibc_var28	776	776	776	8	6208	4817408	467288576	18339872256.0
BTC_ai_ibc_var28	808	808	808	8	6464	5222912	527514112	20029785912.0
BTC_ai_ibc_var28	840	840	840	8	6720	5644800	592704000	22374046800.0
BTC_ai_ibc_var28	872	872	872	8	6976	6083072	663054848	25450812864.0
BTC_ai_ibc_var28	904	904	904	8	7232	6537728	738763264	27711590256.0
BTC_ai_ibc_var28	936	936	936	8	7488	7008768	820025856	31154083272.0
BTC_ai_ibc_var28	968	968	968	8	7744	7496192	907039232	34577766828.0
BTC_ai_ibc_var28	1000	1000	1000	8	8000	8000000	1000000000	42320812500.0


==> figures/data/pred/step+spx/var29.dat <==
BTC_ai_ibc_var29	8	8	8	8	64	512	512	43488.0
BTC_ai_ibc_var29	40	40	40	8	320	12800	64000	2181600.0
BTC_ai_ibc_var29	72	72	72	8	576	41472	373248	10684224.0
BTC_ai_ibc_var29	104	104	104	8	832	86528	1124864	197024256.0
BTC_ai_ibc_var29	136	136	136	8	1088	147968	2515456	442794240.0
BTC_ai_ibc_var29	168	168	168	8	1344	225792	4741632	829997280.0
BTC_ai_ibc_var29	200	200	200	8	1600	320000	8000000	1392480000.0
BTC_ai_ibc_var29	232	232	232	8	1856	430592	12487168	2221773984.0
BTC_ai_ibc_var29	264	264	264	8	2112	557568	18399744	3349276128.0
BTC_ai_ibc_var29	296	296	296	8	2368	700928	25934336	4653198144.0
BTC_ai_ibc_var29	328	328	328	8	2624	860672	35287552	6424378560.0
BTC_ai_ibc_var29	360	360	360	8	2880	1036800	46656000	8546796000.0
BTC_ai_ibc_var29	392	392	392	8	3136	1229312	60236288	11332796832.0
BTC_ai_ibc_var29	424	424	424	8	3392	1438208	76225024	14539204224.0
BTC_ai_ibc_var29	456	456	456	8	3648	1663488	94818816	18295976736.0
BTC_ai_ibc_var29	488	488	488	8	3904	1905152	116214272	22726439136.0
BTC_ai_ibc_var29	520	520	520	8	4160	2163200	140608000	27071366400.0
BTC_ai_ibc_var29	552	552	552	8	4416	2437632	168196608	31628732256.0
BTC_ai_ibc_var29	584	584	584	8	4672	2728448	199176704	37292938848.0
BTC_ai_ibc_var29	616	616	616	8	4928	3035648	233744896	44297313984.0
BTC_ai_ibc_var29	648	648	648	8	5184	3359232	272097792	51896985120.0
BTC_ai_ibc_var29	680	680	680	8	5440	3699200	314432000	59954090400.0
BTC_ai_ibc_var29	712	712	712	8	5696	4055552	360944128	69112689408.0
BTC_ai_ibc_var29	744	744	744	8	5952	4428288	411830784	78981837696.0
BTC_ai_ibc_var29	776	776	776	8	6208	4817408	467288576	89935286688.0
BTC_ai_ibc_var29	808	808	808	8	6464	5222912	527514112	1.02320763264e+11
BTC_ai_ibc_var29	840	840	840	8	6720	5644800	592704000	1.154756736e+11
BTC_ai_ibc_var29	872	872	872	8	6976	6083072	663054848	1.29601369728e+11
BTC_ai_ibc_var29	904	904	904	8	7232	6537728	738763264	1.4919503904e+11
BTC_ai_ibc_var29	936	936	936	8	7488	7008768	820025856	1.62794844576e+11
BTC_ai_ibc_var29	968	968	968	8	7744	7496192	907039232	1.82216498112e+11
BTC_ai_ibc_var29	1000	1000	1000	8	8000	8000000	1000000000	2.051415e+11


==> figures/data/pred/step+spx/var3.dat <==
BTC_ai_ibc_var3	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var3	40	40	40	8	320	12800	64000	6336000.0
BTC_ai_ibc_var3	72	72	72	8	576	41472	373248	36951552.0
BTC_ai_ibc_var3	104	104	104	8	832	86528	1124864	101237760.0
BTC_ai_ibc_var3	136	136	136	8	1088	147968	2515456	249030144.0
BTC_ai_ibc_var3	168	168	168	8	1344	225792	4741632	469421568.0
BTC_ai_ibc_var3	200	200	200	8	1600	320000	8000000	756000000.0
BTC_ai_ibc_var3	232	232	232	8	1856	430592	12487168	1236229632.0
BTC_ai_ibc_var3	264	264	264	8	2112	557568	18399744	1738775808.0
BTC_ai_ibc_var3	296	296	296	8	2368	700928	25934336	2567499264.0
BTC_ai_ibc_var3	328	328	328	8	2624	860672	35287552	3493467648.0
BTC_ai_ibc_var3	360	360	360	8	2880	1036800	46656000	4828896000.0
BTC_ai_ibc_var3	392	392	392	8	3136	1229312	60236288	5963392512.0
BTC_ai_ibc_var3	424	424	424	8	3392	1438208	76225024	7546277376.0
BTC_ai_ibc_var3	456	456	456	8	3648	1663488	94818816	9387062784.0
BTC_ai_ibc_var3	488	488	488	8	3904	1905152	116214272	11505212928.0
BTC_ai_ibc_var3	520	520	520	8	4160	2163200	140608000	13920192000.0
BTC_ai_ibc_var3	552	552	552	8	4416	2437632	168196608	16651464192.0
BTC_ai_ibc_var3	584	584	584	8	4672	2728448	199176704	19718493696.0
BTC_ai_ibc_var3	616	616	616	8	4928	3035648	233744896	23140744704.0
BTC_ai_ibc_var3	648	648	648	8	5184	3359232	272097792	26937681408.0
BTC_ai_ibc_var3	680	680	680	8	5440	3699200	314432000	31128768000.0
BTC_ai_ibc_var3	712	712	712	8	5696	4055552	360944128	35733468672.0
BTC_ai_ibc_var3	744	744	744	8	5952	4428288	411830784	40771247616.0
BTC_ai_ibc_var3	776	776	776	8	6208	4817408	467288576	46261569024.0
BTC_ai_ibc_var3	808	808	808	8	6464	5222912	527514112	54597710592.0
BTC_ai_ibc_var3	840	840	840	8	6720	5644800	592704000	58677696000.0
BTC_ai_ibc_var3	872	872	872	8	6976	6083072	663054848	65642429952.0
BTC_ai_ibc_var3	904	904	904	8	7232	6537728	738763264	73137563136.0
BTC_ai_ibc_var3	936	936	936	8	7488	7008768	820025856	81182559744.0
BTC_ai_ibc_var3	968	968	968	8	7744	7496192	907039232	89796883968.0
BTC_ai_ibc_var3	1000	1000	1000	8	8000	8000000	1000000000	1.035e+11


==> figures/data/pred/step+spx/var30.dat <==
BTC_ai_ibc_var30	8	8	8	8	64	512	512	39744.0
BTC_ai_ibc_var30	40	40	40	8	320	12800	64000	2211300.0
BTC_ai_ibc_var30	72	72	72	8	576	41472	373248	10448028.0
BTC_ai_ibc_var30	104	104	104	8	832	86528	1124864	53155908.0
BTC_ai_ibc_var30	136	136	136	8	1088	147968	2515456	110573712.0
BTC_ai_ibc_var30	168	168	168	8	1344	225792	4741632	205102044.0
BTC_ai_ibc_var30	200	200	200	8	1600	320000	8000000	347985000.0
BTC_ai_ibc_var30	232	232	232	8	1856	430592	12487168	571187016.0
BTC_ai_ibc_var30	264	264	264	8	2112	557568	18399744	852138144.0
BTC_ai_ibc_var30	296	296	296	8	2368	700928	25934336	1219089024.0
BTC_ai_ibc_var30	328	328	328	8	2624	860672	35287552	1702496628.0
BTC_ai_ibc_var30	360	360	360	8	2880	1036800	46656000	2314283400.0
BTC_ai_ibc_var30	392	392	392	8	3136	1229312	60236288	3068910180.0
BTC_ai_ibc_var30	424	424	424	8	3392	1438208	76225024	3991263156.0
BTC_ai_ibc_var30	456	456	456	8	3648	1663488	94818816	5064541200.0
BTC_ai_ibc_var30	488	488	488	8	3904	1905152	116214272	6370679448.0
BTC_ai_ibc_var30	520	520	520	8	4160	2163200	140608000	7804859400.0
BTC_ai_ibc_var30	552	552	552	8	4416	2437632	168196608	9221447592.0
BTC_ai_ibc_var30	584	584	584	8	4672	2728448	199176704	10893861540.0
BTC_ai_ibc_var30	616	616	616	8	4928	3035648	233744896	12776757840.0
BTC_ai_ibc_var30	648	648	648	8	5184	3359232	272097792	14899243680.0
BTC_ai_ibc_var30	680	680	680	8	5440	3699200	314432000	17252953200.0
BTC_ai_ibc_var30	712	712	712	8	5696	4055552	360944128	19871095860.0
BTC_ai_ibc_var30	744	744	744	8	5952	4428288	411830784	22557387708.0
BTC_ai_ibc_var30	776	776	776	8	6208	4817408	467288576	25709490324.0
BTC_ai_ibc_var30	808	808	808	8	6464	5222912	527514112	29140176600.0
BTC_ai_ibc_var30	840	840	840	8	6720	5644800	592704000	32798625300.0
BTC_ai_ibc_var30	872	872	872	8	6976	6083072	663054848	36795979764.0
BTC_ai_ibc_var30	904	904	904	8	7232	6537728	738763264	41328349704.0
BTC_ai_ibc_var30	936	936	936	8	7488	7008768	820025856	46286615700.0
BTC_ai_ibc_var30	968	968	968	8	7744	7496192	907039232	52076162952.0
BTC_ai_ibc_var30	1000	1000	1000	8	8000	8000000	1000000000	58496062500.0


==> figures/data/pred/step+spx/var31.dat <==
BTC_ai_ibc_var31	8	8	8	8	64	512	512	50436.0
BTC_ai_ibc_var31	40	40	40	8	320	12800	64000	1090440.0
BTC_ai_ibc_var31	72	72	72	8	576	41472	373248	6238296.0
BTC_ai_ibc_var31	104	104	104	8	832	86528	1124864	18015192.0
BTC_ai_ibc_var31	136	136	136	8	1088	147968	2515456	38377908.0
BTC_ai_ibc_var31	168	168	168	8	1344	225792	4741632	70384356.0
BTC_ai_ibc_var31	200	200	200	8	1600	320000	8000000	117381600.0
BTC_ai_ibc_var31	232	232	232	8	1856	430592	12487168	180328032.0
BTC_ai_ibc_var31	264	264	264	8	2112	557568	18399744	262820052.0
BTC_ai_ibc_var31	296	296	296	8	2368	700928	25934336	365896404.0
BTC_ai_ibc_var31	328	328	328	8	2624	860672	35287552	493319052.0
BTC_ai_ibc_var31	360	360	360	8	2880	1036800	46656000	648111780.0
BTC_ai_ibc_var31	392	392	392	8	3136	1229312	60236288	831225024.0
BTC_ai_ibc_var31	424	424	424	8	3392	1438208	76225024	1047417588.0
BTC_ai_ibc_var31	456	456	456	8	3648	1663488	94818816	1297104084.0
BTC_ai_ibc_var31	488	488	488	8	3904	1905152	116214272	1584025308.0
BTC_ai_ibc_var31	520	520	520	8	4160	2163200	140608000	1911412620.0
BTC_ai_ibc_var31	552	552	552	8	4416	2437632	168196608	2278933380.0
BTC_ai_ibc_var31	584	584	584	8	4672	2728448	199176704	2696088852.0
BTC_ai_ibc_var31	616	616	616	8	4928	3035648	233744896	3164645484.0
BTC_ai_ibc_var31	648	648	648	8	5184	3359232	272097792	3700785996.0
BTC_ai_ibc_var31	680	680	680	8	5440	3699200	314432000	4309759080.0
BTC_ai_ibc_var31	712	712	712	8	5696	4055552	360944128	5011869816.0
BTC_ai_ibc_var31	744	744	744	8	5952	4428288	411830784	5798267280.0
BTC_ai_ibc_var31	776	776	776	8	6208	4817408	467288576	6754407984.0
BTC_ai_ibc_var31	808	808	808	8	6464	5222912	527514112	7857566892.0
BTC_ai_ibc_var31	840	840	840	8	6720	5644800	592704000	9606212280.0
BTC_ai_ibc_var31	872	872	872	8	6976	6083072	663054848	13286546280.0
BTC_ai_ibc_var31	904	904	904	8	7232	6537728	738763264	30676206276.0
BTC_ai_ibc_var31	936	936	936	8	7488	7008768	820025856	43406934480.0
BTC_ai_ibc_var31	968	968	968	8	7744	7496192	907039232	54222355440.0
BTC_ai_ibc_var31	1000	1000	1000	8	8000	8000000	1000000000	63992133000.0


==> figures/data/pred/step+spx/var32.dat <==
BTC_ai_ibc_var32	8	8	8	8	64	512	512	52416.0
BTC_ai_ibc_var32	40	40	40	8	320	12800	64000	1268640.0
BTC_ai_ibc_var32	72	72	72	8	576	41472	373248	6319296.0
BTC_ai_ibc_var32	104	104	104	8	832	86528	1124864	87456096.0
BTC_ai_ibc_var32	136	136	136	8	1088	147968	2515456	198106848.0
BTC_ai_ibc_var32	168	168	168	8	1344	225792	4741632	366653952.0
BTC_ai_ibc_var32	200	200	200	8	1600	320000	8000000	603619200.0
BTC_ai_ibc_var32	232	232	232	8	1856	430592	12487168	929009664.0
BTC_ai_ibc_var32	264	264	264	8	2112	557568	18399744	1360744704.0
BTC_ai_ibc_var32	296	296	296	8	2368	700928	25934336	1897108992.0
BTC_ai_ibc_var32	328	328	328	8	2624	860672	35287552	2586719520.0
BTC_ai_ibc_var32	360	360	360	8	2880	1036800	46656000	3403179360.0
BTC_ai_ibc_var32	392	392	392	8	3136	1229312	60236288	4388422752.0
BTC_ai_ibc_var32	424	424	424	8	3392	1438208	76225024	5529582432.0
BTC_ai_ibc_var32	456	456	456	8	3648	1663488	94818816	6878271168.0
BTC_ai_ibc_var32	488	488	488	8	3904	1905152	116214272	8401000032.0
BTC_ai_ibc_var32	520	520	520	8	4160	2163200	140608000	10161946080.0
BTC_ai_ibc_var32	552	552	552	8	4416	2437632	168196608	12115779552.0
BTC_ai_ibc_var32	584	584	584	8	4672	2728448	199176704	14303972736.0
BTC_ai_ibc_var32	616	616	616	8	4928	3035648	233744896	16801225056.0
BTC_ai_ibc_var32	648	648	648	8	5184	3359232	272097792	19515458304.0
BTC_ai_ibc_var32	680	680	680	8	5440	3699200	314432000	22556435040.0
BTC_ai_ibc_var32	712	712	712	8	5696	4055552	360944128	25927434432.0
BTC_ai_ibc_var32	744	744	744	8	5952	4428288	411830784	29439231840.0
BTC_ai_ibc_var32	776	776	776	8	6208	4817408	467288576	33413662944.0
BTC_ai_ibc_var32	808	808	808	8	6464	5222912	527514112	37822457376.0
BTC_ai_ibc_var32	840	840	840	8	6720	5644800	592704000	42317493120.0
BTC_ai_ibc_var32	872	872	872	8	6976	6083072	663054848	47463793632.0
BTC_ai_ibc_var32	904	904	904	8	7232	6537728	738763264	52692120576.0
BTC_ai_ibc_var32	936	936	936	8	7488	7008768	820025856	58613956128.0
BTC_ai_ibc_var32	968	968	968	8	7744	7496192	907039232	64881191232.0
BTC_ai_ibc_var32	1000	1000	1000	8	8000	8000000	1000000000	71438472000.0


==> figures/data/pred/step+spx/var33.dat <==
BTC_ai_ibc_var33	8	8	8	8	64	512	512	49068.0
BTC_ai_ibc_var33	40	40	40	8	320	12800	64000	1277100.0
BTC_ai_ibc_var33	72	72	72	8	576	41472	373248	7365492.0
BTC_ai_ibc_var33	104	104	104	8	832	86528	1124864	22578660.0
BTC_ai_ibc_var33	136	136	136	8	1088	147968	2515456	46379196.0
BTC_ai_ibc_var33	168	168	168	8	1344	225792	4741632	82129572.0
BTC_ai_ibc_var33	200	200	200	8	1600	320000	8000000	132270300.0
BTC_ai_ibc_var33	232	232	232	8	1856	430592	12487168	202152852.0
BTC_ai_ibc_var33	264	264	264	8	2112	557568	18399744	290000304.0
BTC_ai_ibc_var33	296	296	296	8	2368	700928	25934336	402414516.0
BTC_ai_ibc_var33	328	328	328	8	2624	860672	35287552	536740020.0
BTC_ai_ibc_var33	360	360	360	8	2880	1036800	46656000	704209140.0
BTC_ai_ibc_var33	392	392	392	8	3136	1229312	60236288	897415596.0
BTC_ai_ibc_var33	424	424	424	8	3392	1438208	76225024	1129251708.0
BTC_ai_ibc_var33	456	456	456	8	3648	1663488	94818816	1393147944.0
BTC_ai_ibc_var33	488	488	488	8	3904	1905152	116214272	1700483580.0
BTC_ai_ibc_var33	520	520	520	8	4160	2163200	140608000	2065901760.0
BTC_ai_ibc_var33	552	552	552	8	4416	2437632	168196608	2445416028.0
BTC_ai_ibc_var33	584	584	584	8	4672	2728448	199176704	3289830264.0
BTC_ai_ibc_var33	616	616	616	8	4928	3035648	233744896	3401171928.0
BTC_ai_ibc_var33	648	648	648	8	5184	3359232	272097792	4036927896.0
BTC_ai_ibc_var33	680	680	680	8	5440	3699200	314432000	5728427100.0
BTC_ai_ibc_var33	712	712	712	8	5696	4055552	360944128	6487017048.0
BTC_ai_ibc_var33	744	744	744	8	5952	4428288	411830784	6367059000.0
BTC_ai_ibc_var33	776	776	776	8	6208	4817408	467288576	8758288692.0
BTC_ai_ibc_var33	808	808	808	8	6464	5222912	527514112	10060630200.0
BTC_ai_ibc_var33	840	840	840	8	6720	5644800	592704000	23367997800.0
BTC_ai_ibc_var33	872	872	872	8	6976	6083072	663054848	27563784840.0
BTC_ai_ibc_var33	904	904	904	8	7232	6537728	738763264	39687147648.0
BTC_ai_ibc_var33	936	936	936	8	7488	7008768	820025856	50347021608.0
BTC_ai_ibc_var33	968	968	968	8	7744	7496192	907039232	59394844080.0
BTC_ai_ibc_var33	1000	1000	1000	8	8000	8000000	1000000000	68973007500.0


==> figures/data/pred/step+spx/var34.dat <==
BTC_ai_ibc_var34	8	8	8	8	64	512	512	52704.0
BTC_ai_ibc_var34	40	40	40	8	320	12800	64000	1270080.0
BTC_ai_ibc_var34	72	72	72	8	576	41472	373248	7464960.0
BTC_ai_ibc_var34	104	104	104	8	832	86528	1124864	81929952.0
BTC_ai_ibc_var34	136	136	136	8	1088	147968	2515456	174831264.0
BTC_ai_ibc_var34	168	168	168	8	1344	225792	4741632	350179200.0
BTC_ai_ibc_var34	200	200	200	8	1600	320000	8000000	606009600.0
BTC_ai_ibc_var34	232	232	232	8	1856	430592	12487168	955919808.0
BTC_ai_ibc_var34	264	264	264	8	2112	557568	18399744	1329096384.0
BTC_ai_ibc_var34	296	296	296	8	2368	700928	25934336	1933019712.0
BTC_ai_ibc_var34	328	328	328	8	2624	860672	35287552	2604632256.0
BTC_ai_ibc_var34	360	360	360	8	2880	1036800	46656000	3442357440.0
BTC_ai_ibc_var34	392	392	392	8	3136	1229312	60236288	4428839520.0
BTC_ai_ibc_var34	424	424	424	8	3392	1438208	76225024	5620220064.0
BTC_ai_ibc_var34	456	456	456	8	3648	1663488	94818816	6936203232.0
BTC_ai_ibc_var34	488	488	488	8	3904	1905152	116214272	8568282528.0
BTC_ai_ibc_var34	520	520	520	8	4160	2163200	140608000	10167225120.0
BTC_ai_ibc_var34	552	552	552	8	4416	2437632	168196608	12345142176.0
BTC_ai_ibc_var34	584	584	584	8	4672	2728448	199176704	14589983232.0
BTC_ai_ibc_var34	616	616	616	8	4928	3035648	233744896	17145130464.0
BTC_ai_ibc_var34	648	648	648	8	5184	3359232	272097792	19913387328.0
BTC_ai_ibc_var34	680	680	680	8	5440	3699200	314432000	23170834080.0
BTC_ai_ibc_var34	712	712	712	8	5696	4055552	360944128	26464937472.0
BTC_ai_ibc_var34	744	744	744	8	5952	4428288	411830784	29993017824.0
BTC_ai_ibc_var34	776	776	776	8	6208	4817408	467288576	33660589248.0
BTC_ai_ibc_var34	808	808	808	8	6464	5222912	527514112	38921954688.0
BTC_ai_ibc_var34	840	840	840	8	6720	5644800	592704000	43417382400.0
BTC_ai_ibc_var34	872	872	872	8	6976	6083072	663054848	48947819040.0
BTC_ai_ibc_var34	904	904	904	8	7232	6537728	738763264	54214756704.0
BTC_ai_ibc_var34	936	936	936	8	7488	7008768	820025856	60351928416.0
BTC_ai_ibc_var34	968	968	968	8	7744	7496192	907039232	68072396832.0
BTC_ai_ibc_var34	1000	1000	1000	8	8000	8000000	1000000000	73745676000.0


==> figures/data/pred/step+spx/var35.dat <==
BTC_ai_ibc_var35	8	8	8	8	64	512	512	12204.0
BTC_ai_ibc_var35	40	40	40	8	320	12800	64000	606960.0
BTC_ai_ibc_var35	72	72	72	8	576	41472	373248	3187836.0
BTC_ai_ibc_var35	104	104	104	8	832	86528	1124864	13842972.0
BTC_ai_ibc_var35	136	136	136	8	1088	147968	2515456	30010032.0
BTC_ai_ibc_var35	168	168	168	8	1344	225792	4741632	54390420.0
BTC_ai_ibc_var35	200	200	200	8	1600	320000	8000000	89579700.0
BTC_ai_ibc_var35	232	232	232	8	1856	430592	12487168	136294200.0
BTC_ai_ibc_var35	264	264	264	8	2112	557568	18399744	200609244.0
BTC_ai_ibc_var35	296	296	296	8	2368	700928	25934336	276459264.0
BTC_ai_ibc_var35	328	328	328	8	2624	860672	35287552	372006612.0
BTC_ai_ibc_var35	360	360	360	8	2880	1036800	46656000	480218220.0
BTC_ai_ibc_var35	392	392	392	8	3136	1229312	60236288	614715192.0
BTC_ai_ibc_var35	424	424	424	8	3392	1438208	76225024	760275036.0
BTC_ai_ibc_var35	456	456	456	8	3648	1663488	94818816	927817956.0
BTC_ai_ibc_var35	488	488	488	8	3904	1905152	116214272	1140925212.0
BTC_ai_ibc_var35	520	520	520	8	4160	2163200	140608000	1498531320.0
BTC_ai_ibc_var35	552	552	552	8	4416	2437632	168196608	1688655492.0
BTC_ai_ibc_var35	584	584	584	8	4672	2728448	199176704	1969360128.0
BTC_ai_ibc_var35	616	616	616	8	4928	3035648	233744896	2295914544.0
BTC_ai_ibc_var35	648	648	648	8	5184	3359232	272097792	2663057412.0
BTC_ai_ibc_var35	680	680	680	8	5440	3699200	314432000	3126074580.0
BTC_ai_ibc_var35	712	712	712	8	5696	4055552	360944128	3493189836.0
BTC_ai_ibc_var35	744	744	744	8	5952	4428288	411830784	4018801932.0
BTC_ai_ibc_var35	776	776	776	8	6208	4817408	467288576	4589549568.0
BTC_ai_ibc_var35	808	808	808	8	6464	5222912	527514112	5042237544.0
BTC_ai_ibc_var35	840	840	840	8	6720	5644800	592704000	5691217140.0
BTC_ai_ibc_var35	872	872	872	8	6976	6083072	663054848	6281445024.0
BTC_ai_ibc_var35	904	904	904	8	7232	6537728	738763264	6976144044.0
BTC_ai_ibc_var35	936	936	936	8	7488	7008768	820025856	7764687216.0
BTC_ai_ibc_var35	968	968	968	8	7744	7496192	907039232	8589339396.0
BTC_ai_ibc_var35	1000	1000	1000	8	8000	8000000	1000000000	9620631000.0


==> figures/data/pred/step+spx/var36.dat <==
BTC_ai_ibc_var36	8	8	8	8	64	512	512	11844.0
BTC_ai_ibc_var36	40	40	40	8	320	12800	64000	610380.0
BTC_ai_ibc_var36	72	72	72	8	576	41472	373248	3212784.0
BTC_ai_ibc_var36	104	104	104	8	832	86528	1124864	10673676.0
BTC_ai_ibc_var36	136	136	136	8	1088	147968	2515456	24145848.0
BTC_ai_ibc_var36	168	168	168	8	1344	225792	4741632	43894116.0
BTC_ai_ibc_var36	200	200	200	8	1600	320000	8000000	73854900.0
BTC_ai_ibc_var36	232	232	232	8	1856	430592	12487168	114719940.0
BTC_ai_ibc_var36	264	264	264	8	2112	557568	18399744	171680256.0
BTC_ai_ibc_var36	296	296	296	8	2368	700928	25934336	244571184.0
BTC_ai_ibc_var36	328	328	328	8	2624	860672	35287552	327099312.0
BTC_ai_ibc_var36	360	360	360	8	2880	1036800	46656000	434114640.0
BTC_ai_ibc_var36	392	392	392	8	3136	1229312	60236288	558618228.0
BTC_ai_ibc_var36	424	424	424	8	3392	1438208	76225024	694882152.0
BTC_ai_ibc_var36	456	456	456	8	3648	1663488	94818816	872362656.0
BTC_ai_ibc_var36	488	488	488	8	3904	1905152	116214272	1064612016.0
BTC_ai_ibc_var36	520	520	520	8	4160	2163200	140608000	1309588020.0
BTC_ai_ibc_var36	552	552	552	8	4416	2437632	168196608	1556283132.0
BTC_ai_ibc_var36	584	584	584	8	4672	2728448	199176704	1839444948.0
BTC_ai_ibc_var36	616	616	616	8	4928	3035648	233744896	2150891820.0
BTC_ai_ibc_var36	648	648	648	8	5184	3359232	272097792	2507404248.0
BTC_ai_ibc_var36	680	680	680	8	5440	3699200	314432000	2910240540.0
BTC_ai_ibc_var36	712	712	712	8	5696	4055552	360944128	3318786504.0
BTC_ai_ibc_var36	744	744	744	8	5952	4428288	411830784	3773112300.0
BTC_ai_ibc_var36	776	776	776	8	6208	4817408	467288576	4264025328.0
BTC_ai_ibc_var36	808	808	808	8	6464	5222912	527514112	4824124812.0
BTC_ai_ibc_var36	840	840	840	8	6720	5644800	592704000	5377938300.0
BTC_ai_ibc_var36	872	872	872	8	6976	6083072	663054848	6003484560.0
BTC_ai_ibc_var36	904	904	904	8	7232	6537728	738763264	6769615752.0
BTC_ai_ibc_var36	936	936	936	8	7488	7008768	820025856	7471266660.0
BTC_ai_ibc_var36	968	968	968	8	7744	7496192	907039232	8244135108.0
BTC_ai_ibc_var36	1000	1000	1000	8	8000	8000000	1000000000	9111568500.0


==> figures/data/pred/step+spx/var4.dat <==
BTC_ai_ibc_var4	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var4	40	40	40	8	320	12800	64000	6336000.0
BTC_ai_ibc_var4	72	72	72	8	576	41472	373248	36741600.0
BTC_ai_ibc_var4	104	104	104	8	832	86528	1124864	111361536.0
BTC_ai_ibc_var4	136	136	136	8	1088	147968	2515456	249030144.0
BTC_ai_ibc_var4	168	168	168	8	1344	225792	4741632	469421568.0
BTC_ai_ibc_var4	200	200	200	8	1600	320000	8000000	792000000.0
BTC_ai_ibc_var4	232	232	232	8	1856	430592	12487168	1180037376.0
BTC_ai_ibc_var4	264	264	264	8	2112	557568	18399744	1821574656.0
BTC_ai_ibc_var4	296	296	296	8	2368	700928	25934336	2567499264.0
BTC_ai_ibc_var4	328	328	328	8	2624	860672	35287552	3533166144.0
BTC_ai_ibc_var4	360	360	360	8	2880	1036800	46656000	4671432000.0
BTC_ai_ibc_var4	392	392	392	8	3136	1229312	60236288	6031158336.0
BTC_ai_ibc_var4	424	424	424	8	3392	1438208	76225024	7589153952.0
BTC_ai_ibc_var4	456	456	456	8	3648	1663488	94818816	9493733952.0
BTC_ai_ibc_var4	488	488	488	8	3904	1905152	116214272	11635953984.0
BTC_ai_ibc_var4	520	520	520	8	4160	2163200	140608000	14394744000.0
BTC_ai_ibc_var4	552	552	552	8	4416	2437632	168196608	16462243008.0
BTC_ai_ibc_var4	584	584	584	8	4672	2728448	199176704	19606456800.0
BTC_ai_ibc_var4	616	616	616	8	4928	3035648	233744896	22746300192.0
BTC_ai_ibc_var4	648	648	648	8	5184	3359232	272097792	25407131328.0
BTC_ai_ibc_var4	680	680	680	8	5440	3699200	314432000	32013108000.0
BTC_ai_ibc_var4	712	712	712	8	5696	4055552	360944128	33703157952.0
BTC_ai_ibc_var4	744	744	744	8	5952	4428288	411830784	41697866880.0
BTC_ai_ibc_var4	776	776	776	8	6208	4817408	467288576	45998719200.0
BTC_ai_ibc_var4	808	808	808	8	6464	5222912	527514112	49553356896.0
BTC_ai_ibc_var4	840	840	840	8	6720	5644800	592704000	58344300000.0
BTC_ai_ibc_var4	872	872	872	8	6976	6083072	663054848	64896493248.0
BTC_ai_ibc_var4	904	904	904	8	7232	6537728	738763264	69813128448.0
BTC_ai_ibc_var4	936	936	936	8	7488	7008768	820025856	79798766112.0
BTC_ai_ibc_var4	968	968	968	8	7744	7496192	907039232	85204997856.0
BTC_ai_ibc_var4	1000	1000	1000	8	8000	8000000	1000000000	1.0125e+11


==> figures/data/pred/step+spx/var5.dat <==
BTC_ai_ibc_var5	8	8	8	8	64	512	512	48384.0
BTC_ai_ibc_var5	40	40	40	8	320	12800	64000	6336000.0
BTC_ai_ibc_var5	72	72	72	8	576	41472	373248	36951552.0
BTC_ai_ibc_var5	104	104	104	8	832	86528	1124864	111361536.0
BTC_ai_ibc_var5	136	136	136	8	1088	147968	2515456	249030144.0
BTC_ai_ibc_var5	168	168	168	8	1344	225792	4741632	448084224.0
BTC_ai_ibc_var5	200	200	200	8	1600	320000	8000000	756000000.0
BTC_ai_ibc_var5	232	232	232	8	1856	430592	12487168	1236229632.0
BTC_ai_ibc_var5	264	264	264	8	2112	557568	18399744	1821574656.0
BTC_ai_ibc_var5	296	296	296	8	2368	700928	25934336	2450794752.0
BTC_ai_ibc_var5	328	328	328	8	2624	860672	35287552	3175879680.0
BTC_ai_ibc_var5	360	360	360	8	2880	1036800	46656000	4618944000.0
BTC_ai_ibc_var5	392	392	392	8	3136	1229312	60236288	5963392512.0
BTC_ai_ibc_var5	424	424	424	8	3392	1438208	76225024	7546277376.0
BTC_ai_ibc_var5	456	456	456	8	3648	1663488	94818816	8533693440.0
BTC_ai_ibc_var5	488	488	488	8	3904	1905152	116214272	10459284480.0
BTC_ai_ibc_var5	520	520	520	8	4160	2163200	140608000	13287456000.0
BTC_ai_ibc_var5	552	552	552	8	4416	2437632	168196608	15137694720.0
BTC_ai_ibc_var5	584	584	584	8	4672	2728448	199176704	17925903360.0
BTC_ai_ibc_var5	616	616	616	8	4928	3035648	233744896	23140744704.0
BTC_ai_ibc_var5	648	648	648	8	5184	3359232	272097792	26937681408.0
BTC_ai_ibc_var5	680	680	680	8	5440	3699200	314432000	28298880000.0
BTC_ai_ibc_var5	712	712	712	8	5696	4055552	360944128	32484971520.0
BTC_ai_ibc_var5	744	744	744	8	5952	4428288	411830784	40771247616.0
BTC_ai_ibc_var5	776	776	776	8	6208	4817408	467288576	44158770432.0
BTC_ai_ibc_var5	808	808	808	8	6464	5222912	527514112	47476270080.0
BTC_ai_ibc_var5	840	840	840	8	6720	5644800	592704000	53343360000.0
BTC_ai_ibc_var5	872	872	872	8	6976	6083072	663054848	62658683136.0
BTC_ai_ibc_var5	904	904	904	8	7232	6537728	738763264	73137563136.0
BTC_ai_ibc_var5	936	936	936	8	7488	7008768	820025856	73802327040.0
BTC_ai_ibc_var5	968	968	968	8	7744	7496192	907039232	81633530880.0
BTC_ai_ibc_var5	1000	1000	1000	8	8000	8000000	1000000000	90000000000.0


==> figures/data/pred/step+spx/var6.dat <==
BTC_ai_ibc_var6	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var6	40	40	40	8	320	12800	64000	6336000.0
BTC_ai_ibc_var6	72	72	72	8	576	41472	373248	35481888.0
BTC_ai_ibc_var6	104	104	104	8	832	86528	1124864	102503232.0
BTC_ai_ibc_var6	136	136	136	8	1088	147968	2515456	249030144.0
BTC_ai_ibc_var6	168	168	168	8	1344	225792	4741632	432081216.0
BTC_ai_ibc_var6	200	200	200	8	1600	320000	8000000	792000000.0
BTC_ai_ibc_var6	232	232	232	8	1856	430592	12487168	1236229632.0
BTC_ai_ibc_var6	264	264	264	8	2112	557568	18399744	1749125664.0
BTC_ai_ibc_var6	296	296	296	8	2368	700928	25934336	2363266368.0
BTC_ai_ibc_var6	328	328	328	8	2624	860672	35287552	3513316896.0
BTC_ai_ibc_var6	360	360	360	8	2880	1036800	46656000	4251528000.0
BTC_ai_ibc_var6	392	392	392	8	3136	1229312	60236288	5963392512.0
BTC_ai_ibc_var6	424	424	424	8	3392	1438208	76225024	6988881888.0
BTC_ai_ibc_var6	456	456	456	8	3648	1663488	94818816	9493733952.0
BTC_ai_ibc_var6	488	488	488	8	3904	1905152	116214272	10720766592.0
BTC_ai_ibc_var6	520	520	520	8	4160	2163200	140608000	14236560000.0
BTC_ai_ibc_var6	552	552	552	8	4416	2437632	168196608	15705358272.0
BTC_ai_ibc_var6	584	584	584	8	4672	2728448	199176704	20390715072.0
BTC_ai_ibc_var6	616	616	616	8	4928	3035648	233744896	22746300192.0
BTC_ai_ibc_var6	648	648	648	8	5184	3359232	272097792	27702956448.0
BTC_ai_ibc_var6	680	680	680	8	5440	3699200	314432000	32013108000.0
BTC_ai_ibc_var6	712	712	712	8	5696	4055552	360944128	36951655104.0
BTC_ai_ibc_var6	744	744	744	8	5952	4428288	411830784	41697866880.0
BTC_ai_ibc_var6	776	776	776	8	6208	4817408	467288576	44158770432.0
BTC_ai_ibc_var6	808	808	808	8	6464	5222912	527514112	51333717024.0
BTC_ai_ibc_var6	840	840	840	8	6720	5644800	592704000	60678072000.0
BTC_ai_ibc_var6	872	872	872	8	6976	6083072	663054848	67134303360.0
BTC_ai_ibc_var6	904	904	904	8	7232	6537728	738763264	75630889152.0
BTC_ai_ibc_var6	936	936	936	8	7488	7008768	820025856	83950147008.0
BTC_ai_ibc_var6	968	968	968	8	7744	7496192	907039232	92858141376.0
BTC_ai_ibc_var6	1000	1000	1000	8	8000	8000000	1000000000	97312500000.0


==> figures/data/pred/step+spx/var7.dat <==
BTC_ai_ibc_var7	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var7	40	40	40	8	320	12800	64000	3326400.0
BTC_ai_ibc_var7	72	72	72	8	576	41472	373248	20412000.0
BTC_ai_ibc_var7	104	104	104	8	832	86528	1124864	55096704.0
BTC_ai_ibc_var7	136	136	136	8	1088	147968	2515456	102541824.0
BTC_ai_ibc_var7	168	168	168	8	1344	225792	4741632	224550144.0
BTC_ai_ibc_var7	200	200	200	8	1600	320000	8000000	427320000.0
BTC_ai_ibc_var7	232	232	232	8	1856	430592	12487168	1181248416.0
BTC_ai_ibc_var7	264	264	264	8	2112	557568	18399744	1968354432.0
BTC_ai_ibc_var7	296	296	296	8	2368	700928	25934336	3355254720.0
BTC_ai_ibc_var7	328	328	328	8	2624	860672	35287552	4973931072.0
BTC_ai_ibc_var7	360	360	360	8	2880	1036800	46656000	6998400000.0
BTC_ai_ibc_var7	392	392	392	8	3136	1229312	60236288	9278385984.0
BTC_ai_ibc_var7	424	424	424	8	3392	1438208	76225024	11949620832.0
BTC_ai_ibc_var7	456	456	456	8	3648	1663488	94818816	15013499040.0
BTC_ai_ibc_var7	488	488	488	8	3904	1905152	116214272	19004605632.0
BTC_ai_ibc_var7	520	520	520	8	4160	2163200	140608000	24995505600.0
BTC_ai_ibc_var7	552	552	552	8	4416	2437632	168196608	27022978944.0
BTC_ai_ibc_var7	584	584	584	8	4672	2728448	199176704	31889077056.0
BTC_ai_ibc_var7	616	616	616	8	4928	3035648	233744896	36973623456.0
BTC_ai_ibc_var7	648	648	648	8	5184	3359232	272097792	43320235968.0
BTC_ai_ibc_var7	680	680	680	8	5440	3699200	314432000	49976654400.0
BTC_ai_ibc_var7	712	712	712	8	5696	4055552	360944128	56878356384.0
BTC_ai_ibc_var7	744	744	744	8	5952	4428288	411830784	64654111872.0
BTC_ai_ibc_var7	776	776	776	8	6208	4817408	467288576	73378457568.0
BTC_ai_ibc_var7	808	808	808	8	6464	5222912	527514112	82119845376.0
BTC_ai_ibc_var7	840	840	840	8	6720	5644800	592704000	92131603200.0
BTC_ai_ibc_var7	872	872	872	8	6976	6083072	663054848	1.08636442272e+11
BTC_ai_ibc_var7	904	904	904	8	7232	6537728	738763264	1.1499454944e+11
BTC_ai_ibc_var7	936	936	936	8	7488	7008768	820025856	1.25653192704e+11
BTC_ai_ibc_var7	968	968	968	8	7744	7496192	907039232	1.39110114528e+11
BTC_ai_ibc_var7	1000	1000	1000	8	8000	8000000	1000000000	1.621845e+11


==> figures/data/pred/step+spx/var8.dat <==
BTC_ai_ibc_var8	8	8	8	8	64	512	512	55296.0
BTC_ai_ibc_var8	40	40	40	8	320	12800	64000	8524800.0
BTC_ai_ibc_var8	72	72	72	8	576	41472	373248	45909504.0
BTC_ai_ibc_var8	104	104	104	8	832	86528	1124864	133555968.0
BTC_ai_ibc_var8	136	136	136	8	1088	147968	2515456	292310784.0
BTC_ai_ibc_var8	168	168	168	8	1344	225792	4741632	554770944.0
BTC_ai_ibc_var8	200	200	200	8	1600	320000	8000000	964800000.0
BTC_ai_ibc_var8	232	232	232	8	1856	430592	12487168	11519412480.0
BTC_ai_ibc_var8	264	264	264	8	2112	557568	18399744	22114819584.0
BTC_ai_ibc_var8	296	296	296	8	2368	700928	25934336	33844308480.0
BTC_ai_ibc_var8	328	328	328	8	2624	860672	35287552	46917812736.0
BTC_ai_ibc_var8	360	360	360	8	2880	1036800	46656000	62710329600.0
BTC_ai_ibc_var8	392	392	392	8	3136	1229312	60236288	81816860160.0
BTC_ai_ibc_var8	424	424	424	8	3392	1438208	76225024	1.01894160384e+11
BTC_ai_ibc_var8	456	456	456	8	3648	1663488	94818816	1.27960487424e+11
BTC_ai_ibc_var8	488	488	488	8	3904	1905152	116214272	1.53614310912e+11
BTC_ai_ibc_var8	520	520	520	8	4160	2163200	140608000	1.891004544e+11
BTC_ai_ibc_var8	552	552	552	8	4416	2437632	168196608	2.22908039424e+11
BTC_ai_ibc_var8	584	584	584	8	4672	2728448	199176704	2.62614484224e+11
BTC_ai_ibc_var8	616	616	616	8	4928	3035648	233744896	3.0619822464e+11
BTC_ai_ibc_var8	648	648	648	8	5184	3359232	272097792	3.59985378816e+11
BTC_ai_ibc_var8	680	680	680	8	5440	3699200	314432000	4.10583456e+11
BTC_ai_ibc_var8	712	712	712	8	5696	4055552	360944128	4.772370816e+11
BTC_ai_ibc_var8	744	744	744	8	5952	4428288	411830784	5.489970048e+11
BTC_ai_ibc_var8	776	776	776	8	6208	4817408	467288576	5.91775216128e+11
BTC_ai_ibc_var8	808	808	808	8	6464	5222912	527514112	6.90380176896e+11
BTC_ai_ibc_var8	840	840	840	8	6720	5644800	592704000	7.788384576e+11
BTC_ai_ibc_var8	872	872	872	8	6976	6083072	663054848	8.57923017984e+11
BTC_ai_ibc_var8	904	904	904	8	7232	6537728	738763264	9.55730843136e+11
BTC_ai_ibc_var8	936	936	936	8	7488	7008768	820025856	1.07063837338e+12
BTC_ai_ibc_var8	968	968	968	8	7744	7496192	907039232	1.18604749824e+12
BTC_ai_ibc_var8	1000	1000	1000	8	8000	8000000	1000000000	1.301364e+12


==> figures/data/pred/step+spx/var9.dat <==
BTC_ai_ibc_var9	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var9	40	40	40	8	320	12800	64000	2988000.0
BTC_ai_ibc_var9	72	72	72	8	576	41472	373248	19082304.0
BTC_ai_ibc_var9	104	104	104	8	832	86528	1124864	48136608.0
BTC_ai_ibc_var9	136	136	136	8	1088	147968	2515456	92304288.0
BTC_ai_ibc_var9	168	168	168	8	1344	225792	4741632	191274048.0
BTC_ai_ibc_var9	200	200	200	8	1600	320000	8000000	402480000.0
BTC_ai_ibc_var9	232	232	232	8	1856	430592	12487168	587354400.0
BTC_ai_ibc_var9	264	264	264	8	2112	557568	18399744	905141952.0
BTC_ai_ibc_var9	296	296	296	8	2368	700928	25934336	1744653600.0
BTC_ai_ibc_var9	328	328	328	8	2624	860672	35287552	2709180288.0
BTC_ai_ibc_var9	360	360	360	8	2880	1036800	46656000	4008333600.0
BTC_ai_ibc_var9	392	392	392	8	3136	1229312	60236288	5447542464.0
BTC_ai_ibc_var9	424	424	424	8	3392	1438208	76225024	7098095808.0
BTC_ai_ibc_var9	456	456	456	8	3648	1663488	94818816	9183077568.0
BTC_ai_ibc_var9	488	488	488	8	3904	1905152	116214272	11728115712.0
BTC_ai_ibc_var9	520	520	520	8	4160	2163200	140608000	15459444000.0
BTC_ai_ibc_var9	552	552	552	8	4416	2437632	168196608	17138228832.0
BTC_ai_ibc_var9	584	584	584	8	4672	2728448	199176704	20016235584.0
BTC_ai_ibc_var9	616	616	616	8	4928	3035648	233744896	23883529824.0
BTC_ai_ibc_var9	648	648	648	8	5184	3359232	272097792	27570686688.0
BTC_ai_ibc_var9	680	680	680	8	5440	3699200	314432000	31671856800.0
BTC_ai_ibc_var9	712	712	712	8	5696	4055552	360944128	35913687264.0
BTC_ai_ibc_var9	744	744	744	8	5952	4428288	411830784	40728902112.0
BTC_ai_ibc_var9	776	776	776	8	6208	4817408	467288576	52030716192.0
BTC_ai_ibc_var9	808	808	808	8	6464	5222912	527514112	53595890784.0
BTC_ai_ibc_var9	840	840	840	8	6720	5644800	592704000	58360176000.0
BTC_ai_ibc_var9	872	872	872	8	6976	6083072	663054848	69868264032.0
BTC_ai_ibc_var9	904	904	904	8	7232	6537728	738763264	76086895680.0
BTC_ai_ibc_var9	936	936	936	8	7488	7008768	820025856	83551961376.0
BTC_ai_ibc_var9	968	968	968	8	7744	7496192	907039232	92976206400.0
BTC_ai_ibc_var9	1000	1000	1000	8	8000	8000000	1000000000	1.10493e+11


==> figures/data/pred/step/var1.dat <==
BTC_ai_ibc_var1	8	8	8	8	64	512	512	48384.0
BTC_ai_ibc_var1	40	40	40	8	320	12800	64000	6336000.0
BTC_ai_ibc_var1	72	72	72	8	576	41472	373248	36951552.0
BTC_ai_ibc_var1	104	104	104	8	832	86528	1124864	101237760.0
BTC_ai_ibc_var1	136	136	136	8	1088	147968	2515456	249030144.0
BTC_ai_ibc_var1	168	168	168	8	1344	225792	4741632	469421568.0
BTC_ai_ibc_var1	200	200	200	8	1600	320000	8000000	792000000.0
BTC_ai_ibc_var1	232	232	232	8	1856	430592	12487168	1180037376.0
BTC_ai_ibc_var1	264	264	264	8	2112	557568	18399744	1821574656.0
BTC_ai_ibc_var1	296	296	296	8	2368	700928	25934336	2567499264.0
BTC_ai_ibc_var1	328	328	328	8	2624	860672	35287552	3493467648.0
BTC_ai_ibc_var1	360	360	360	8	2880	1036800	46656000	4618944000.0
BTC_ai_ibc_var1	392	392	392	8	3136	1229312	60236288	5963392512.0
BTC_ai_ibc_var1	424	424	424	8	3392	1438208	76225024	7546277376.0
BTC_ai_ibc_var1	456	456	456	8	3648	1663488	94818816	9387062784.0
BTC_ai_ibc_var1	488	488	488	8	3904	1905152	116214272	11505212928.0
BTC_ai_ibc_var1	520	520	520	8	4160	2163200	140608000	12654720000.0
BTC_ai_ibc_var1	552	552	552	8	4416	2437632	168196608	15894579456.0
BTC_ai_ibc_var1	584	584	584	8	4672	2728448	199176704	19718493696.0
BTC_ai_ibc_var1	616	616	616	8	4928	3035648	233744896	22088892672.0
BTC_ai_ibc_var1	648	648	648	8	5184	3359232	272097792	26937681408.0
BTC_ai_ibc_var1	680	680	680	8	5440	3699200	314432000	31128768000.0
BTC_ai_ibc_var1	712	712	712	8	5696	4055552	360944128	35733468672.0
BTC_ai_ibc_var1	744	744	744	8	5952	4428288	411830784	38918009088.0
BTC_ai_ibc_var1	776	776	776	8	6208	4817408	467288576	46261569024.0
BTC_ai_ibc_var1	808	808	808	8	6464	5222912	527514112	52223897088.0
BTC_ai_ibc_var1	840	840	840	8	6720	5644800	592704000	53343360000.0
BTC_ai_ibc_var1	872	872	872	8	6976	6083072	663054848	65642429952.0
BTC_ai_ibc_var1	904	904	904	8	7232	6537728	738763264	73137563136.0
BTC_ai_ibc_var1	936	936	936	8	7488	7008768	820025856	81182559744.0
BTC_ai_ibc_var1	968	968	968	8	7744	7496192	907039232	85715207424.0
BTC_ai_ibc_var1	1000	1000	1000	8	8000	8000000	1000000000	99000000000.0


==> figures/data/pred/step/var10.dat <==
BTC_ai_ibc_var10	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var10	40	40	40	8	320	12800	64000	3110400.0
BTC_ai_ibc_var10	72	72	72	8	576	41472	373248	19782144.0
BTC_ai_ibc_var10	104	104	104	8	832	86528	1124864	49061376.0
BTC_ai_ibc_var10	136	136	136	8	1088	147968	2515456	89224704.0
BTC_ai_ibc_var10	168	168	168	8	1344	225792	4741632	186955776.0
BTC_ai_ibc_var10	200	200	200	8	1600	320000	8000000	384480000.0
BTC_ai_ibc_var10	232	232	232	8	1856	430592	12487168	573548544.0
BTC_ai_ibc_var10	264	264	264	8	2112	557568	18399744	1081403136.0
BTC_ai_ibc_var10	296	296	296	8	2368	700928	25934336	2343552768.0
BTC_ai_ibc_var10	328	328	328	8	2624	860672	35287552	3392769024.0
BTC_ai_ibc_var10	360	360	360	8	2880	1036800	46656000	4478976000.0
BTC_ai_ibc_var10	392	392	392	8	3136	1229312	60236288	5814031104.0
BTC_ai_ibc_var10	424	424	424	8	3392	1438208	76225024	7183848960.0
BTC_ai_ibc_var10	456	456	456	8	3648	1663488	94818816	9020263680.0
BTC_ai_ibc_var10	488	488	488	8	3904	1905152	116214272	12276799488.0
BTC_ai_ibc_var10	520	520	520	8	4160	2163200	140608000	16227244800.0
BTC_ai_ibc_var10	552	552	552	8	4416	2437632	168196608	16059119616.0
BTC_ai_ibc_var10	584	584	584	8	4672	2728448	199176704	19055480832.0
BTC_ai_ibc_var10	616	616	616	8	4928	3035648	233744896	22430403072.0
BTC_ai_ibc_var10	648	648	648	8	5184	3359232	272097792	26166737664.0
BTC_ai_ibc_var10	680	680	680	8	5440	3699200	314432000	29813702400.0
BTC_ai_ibc_var10	712	712	712	8	5696	4055552	360944128	34218720000.0
BTC_ai_ibc_var10	744	744	744	8	5952	4428288	411830784	38658954240.0
BTC_ai_ibc_var10	776	776	776	8	6208	4817408	467288576	45155973888.0
BTC_ai_ibc_var10	808	808	808	8	6464	5222912	527514112	49850083584.0
BTC_ai_ibc_var10	840	840	840	8	6720	5644800	592704000	55426291200.0
BTC_ai_ibc_var10	872	872	872	8	6976	6083072	663054848	63260907264.0
BTC_ai_ibc_var10	904	904	904	8	7232	6537728	738763264	70313264640.0
BTC_ai_ibc_var10	936	936	936	8	7488	7008768	820025856	76073167872.0
BTC_ai_ibc_var10	968	968	968	8	7744	7496192	907039232	83421372672.0
BTC_ai_ibc_var10	1000	1000	1000	8	8000	8000000	1000000000	99972000000.0


==> figures/data/pred/step/var11.dat <==
BTC_ai_ibc_var11	8	8	8	8	64	512	512	76032.0
BTC_ai_ibc_var11	40	40	40	8	320	12800	64000	3110400.0
BTC_ai_ibc_var11	72	72	72	8	576	41472	373248	19782144.0
BTC_ai_ibc_var11	104	104	104	8	832	86528	1124864	49061376.0
BTC_ai_ibc_var11	136	136	136	8	1088	147968	2515456	93885696.0
BTC_ai_ibc_var11	168	168	168	8	1344	225792	4741632	175779072.0
BTC_ai_ibc_var11	200	200	200	8	1600	320000	8000000	377280000.0
BTC_ai_ibc_var11	232	232	232	8	1856	430592	12487168	571610880.0
BTC_ai_ibc_var11	264	264	264	8	2112	557568	18399744	1086421248.0
BTC_ai_ibc_var11	296	296	296	8	2368	700928	25934336	2368786176.0
BTC_ai_ibc_var11	328	328	328	8	2624	860672	35287552	3419880192.0
BTC_ai_ibc_var11	360	360	360	8	2880	1036800	46656000	4474310400.0
BTC_ai_ibc_var11	392	392	392	8	3136	1229312	60236288	5869350144.0
BTC_ai_ibc_var11	424	424	424	8	3392	1438208	76225024	7242096384.0
BTC_ai_ibc_var11	456	456	456	8	3648	1663488	94818816	8982835200.0
BTC_ai_ibc_var11	488	488	488	8	3904	1905152	116214272	11685249792.0
BTC_ai_ibc_var11	520	520	520	8	4160	2163200	140608000	15944947200.0
BTC_ai_ibc_var11	552	552	552	8	4416	2437632	168196608	16004272896.0
BTC_ai_ibc_var11	584	584	584	8	4672	2728448	199176704	19043202816.0
BTC_ai_ibc_var11	616	616	616	8	4928	3035648	233744896	22580667648.0
BTC_ai_ibc_var11	648	648	648	8	5184	3359232	272097792	26060921856.0
BTC_ai_ibc_var11	680	680	680	8	5440	3699200	314432000	29930227200.0
BTC_ai_ibc_var11	712	712	712	8	5696	4055552	360944128	34109220096.0
BTC_ai_ibc_var11	744	744	744	8	5952	4428288	411830784	38658954240.0
BTC_ai_ibc_var11	776	776	776	8	6208	4817408	467288576	45069260544.0
BTC_ai_ibc_var11	808	808	808	8	6464	5222912	527514112	50014605312.0
BTC_ai_ibc_var11	840	840	840	8	6720	5644800	592704000	55781913600.0
BTC_ai_ibc_var11	872	872	872	8	6976	6083072	663054848	63233533440.0
BTC_ai_ibc_var11	904	904	904	8	7232	6537728	738763264	70548622848.0
BTC_ai_ibc_var11	936	936	936	8	7488	7008768	820025856	76104707328.0
BTC_ai_ibc_var11	968	968	968	8	7744	7496192	907039232	83657502720.0
BTC_ai_ibc_var11	1000	1000	1000	8	8000	8000000	1000000000	1.00908e+11


==> figures/data/pred/step/var12.dat <==
BTC_ai_ibc_var12	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var12	40	40	40	8	320	12800	64000	3110400.0
BTC_ai_ibc_var12	72	72	72	8	576	41472	373248	19782144.0
BTC_ai_ibc_var12	104	104	104	8	832	86528	1124864	49840128.0
BTC_ai_ibc_var12	136	136	136	8	1088	147968	2515456	91888128.0
BTC_ai_ibc_var12	168	168	168	8	1344	225792	4741632	208293120.0
BTC_ai_ibc_var12	200	200	200	8	1600	320000	8000000	406080000.0
BTC_ai_ibc_var12	232	232	232	8	1856	430592	12487168	612301824.0
BTC_ai_ibc_var12	264	264	264	8	2112	557568	18399744	1041258240.0
BTC_ai_ibc_var12	296	296	296	8	2368	700928	25934336	2340398592.0
BTC_ai_ibc_var12	328	328	328	8	2624	860672	35287552	3458610432.0
BTC_ai_ibc_var12	360	360	360	8	2880	1036800	46656000	4712256000.0
BTC_ai_ibc_var12	392	392	392	8	3136	1229312	60236288	6140413440.0
BTC_ai_ibc_var12	424	424	424	8	3392	1438208	76225024	7636884480.0
BTC_ai_ibc_var12	456	456	456	8	3648	1663488	94818816	9746376192.0
BTC_ai_ibc_var12	488	488	488	8	3904	1905152	116214272	11830993920.0
BTC_ai_ibc_var12	520	520	520	8	4160	2163200	140608000	16645824000.0
BTC_ai_ibc_var12	552	552	552	8	4416	2437632	168196608	16574678784.0
BTC_ai_ibc_var12	584	584	584	8	4672	2728448	199176704	19497489408.0
BTC_ai_ibc_var12	616	616	616	8	4928	3035648	233744896	22689950976.0
BTC_ai_ibc_var12	648	648	648	8	5184	3359232	272097792	26590000896.0
BTC_ai_ibc_var12	680	680	680	8	5440	3699200	314432000	30113337600.0
BTC_ai_ibc_var12	712	712	712	8	5696	4055552	360944128	35404968960.0
BTC_ai_ibc_var12	744	744	744	8	5952	4428288	411830784	39236845824.0
BTC_ai_ibc_var12	776	776	776	8	6208	4817408	467288576	45199330560.0
BTC_ai_ibc_var12	808	808	808	8	6464	5222912	527514112	50766704640.0
BTC_ai_ibc_var12	840	840	840	8	6720	5644800	592704000	56416953600.0
BTC_ai_ibc_var12	872	872	872	8	6976	6083072	663054848	62932421376.0
BTC_ai_ibc_var12	904	904	904	8	7232	6537728	738763264	70548622848.0
BTC_ai_ibc_var12	936	936	936	8	7488	7008768	820025856	77902456320.0
BTC_ai_ibc_var12	968	968	968	8	7744	7496192	907039232	83387639808.0
BTC_ai_ibc_var12	1000	1000	1000	8	8000	8000000	1000000000	1.00116e+11


==> figures/data/pred/step/var13.dat <==
BTC_ai_ibc_var13	8	8	8	8	64	512	512	73728.0
BTC_ai_ibc_var13	40	40	40	8	320	12800	64000	5760000.0
BTC_ai_ibc_var13	72	72	72	8	576	41472	373248	38631168.0
BTC_ai_ibc_var13	104	104	104	8	832	86528	1124864	107857152.0
BTC_ai_ibc_var13	136	136	136	8	1088	147968	2515456	255022848.0
BTC_ai_ibc_var13	168	168	168	8	1344	225792	4741632	439955712.0
BTC_ai_ibc_var13	200	200	200	8	1600	320000	8000000	776160000.0
BTC_ai_ibc_var13	232	232	232	8	1856	430592	12487168	1284671232.0
BTC_ai_ibc_var13	264	264	264	8	2112	557568	18399744	1899355392.0
BTC_ai_ibc_var13	296	296	296	8	2368	700928	25934336	2646353664.0
BTC_ai_ibc_var13	328	328	328	8	2624	860672	35287552	3594166272.0
BTC_ai_ibc_var13	360	360	360	8	2880	1036800	46656000	4754246400.0
BTC_ai_ibc_var13	392	392	392	8	3136	1229312	60236288	6311902464.0
BTC_ai_ibc_var13	424	424	424	8	3392	1438208	76225024	8038144512.0
BTC_ai_ibc_var13	456	456	456	8	3648	1663488	94818816	10352717568.0
BTC_ai_ibc_var13	488	488	488	8	3904	1905152	116214272	12954081024.0
BTC_ai_ibc_var13	520	520	520	8	4160	2163200	140608000	16042291200.0
BTC_ai_ibc_var13	552	552	552	8	4416	2437632	168196608	19470585600.0
BTC_ai_ibc_var13	584	584	584	8	4672	2728448	199176704	23266840320.0
BTC_ai_ibc_var13	616	616	616	8	4928	3035648	233744896	27088604928.0
BTC_ai_ibc_var13	648	648	648	8	5184	3359232	272097792	31548227328.0
BTC_ai_ibc_var13	680	680	680	8	5440	3699200	314432000	36555494400.0
BTC_ai_ibc_var13	712	712	712	8	5696	4055552	360944128	41555213568.0
BTC_ai_ibc_var13	744	744	744	8	5952	4428288	411830784	47945074176.0
BTC_ai_ibc_var13	776	776	776	8	6208	4817408	467288576	54759476736.0
BTC_ai_ibc_var13	808	808	808	8	6464	5222912	527514112	61836666624.0
BTC_ai_ibc_var13	840	840	840	8	6720	5644800	592704000	69930604800.0
BTC_ai_ibc_var13	872	872	872	8	6976	6083072	663054848	78891360768.0
BTC_ai_ibc_var13	904	904	904	8	7232	6537728	738763264	89347859712.0
BTC_ai_ibc_var13	936	936	936	8	7488	7008768	820025856	99570062592.0
BTC_ai_ibc_var13	968	968	968	8	7744	7496192	907039232	1.11959375616e+11
BTC_ai_ibc_var13	1000	1000	1000	8	8000	8000000	1000000000	1.32012e+11


==> figures/data/pred/step/var14.dat <==
BTC_ai_ibc_var14	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var14	40	40	40	8	320	12800	64000	6105600.0
BTC_ai_ibc_var14	72	72	72	8	576	41472	373248	38817792.0
BTC_ai_ibc_var14	104	104	104	8	832	86528	1124864	109414656.0
BTC_ai_ibc_var14	136	136	136	8	1088	147968	2515456	258352128.0
BTC_ai_ibc_var14	168	168	168	8	1344	225792	4741632	451132416.0
BTC_ai_ibc_var14	200	200	200	8	1600	320000	8000000	793440000.0
BTC_ai_ibc_var14	232	232	232	8	1856	430592	12487168	1276920576.0
BTC_ai_ibc_var14	264	264	264	8	2112	557568	18399744	1876773888.0
BTC_ai_ibc_var14	296	296	296	8	2368	700928	25934336	2608503552.0
BTC_ai_ibc_var14	328	328	328	8	2624	860672	35287552	3621277440.0
BTC_ai_ibc_var14	360	360	360	8	2880	1036800	46656000	4810233600.0
BTC_ai_ibc_var14	392	392	392	8	3136	1229312	60236288	6372753408.0
BTC_ai_ibc_var14	424	424	424	8	3392	1438208	76225024	7941065472.0
BTC_ai_ibc_var14	456	456	456	8	3648	1663488	94818816	10824316416.0
BTC_ai_ibc_var14	488	488	488	8	3904	1905152	116214272	12885495552.0
BTC_ai_ibc_var14	520	520	520	8	4160	2163200	140608000	16071494400.0
BTC_ai_ibc_var14	552	552	552	8	4416	2437632	168196608	19679003136.0
BTC_ai_ibc_var14	584	584	584	8	4672	2728448	199176704	24015799296.0
BTC_ai_ibc_var14	616	616	616	8	4928	3035648	233744896	27348152832.0
BTC_ai_ibc_var14	648	648	648	8	5184	3359232	272097792	32092422912.0
BTC_ai_ibc_var14	680	680	680	8	5440	3699200	314432000	36988300800.0
BTC_ai_ibc_var14	712	712	712	8	5696	4055552	360944128	42248712960.0
BTC_ai_ibc_var14	744	744	744	8	5952	4428288	411830784	50137076736.0
BTC_ai_ibc_var14	776	776	776	8	6208	4817408	467288576	56602135296.0
BTC_ai_ibc_var14	808	808	808	8	6464	5222912	527514112	63904939776.0
BTC_ai_ibc_var14	840	840	840	8	6720	5644800	592704000	73563033600.0
BTC_ai_ibc_var14	872	872	872	8	6976	6083072	663054848	82778443776.0
BTC_ai_ibc_var14	904	904	904	8	7232	6537728	738763264	94202122752.0
BTC_ai_ibc_var14	936	936	936	8	7488	7008768	820025856	1.0139935104e+11
BTC_ai_ibc_var14	968	968	968	8	7744	7496192	907039232	1.155350592e+11
BTC_ai_ibc_var14	1000	1000	1000	8	8000	8000000	1000000000	1.35216e+11


==> figures/data/pred/step/var15.dat <==
BTC_ai_ibc_var15	8	8	8	8	64	512	512	73728.0
BTC_ai_ibc_var15	40	40	40	8	320	12800	64000	5990400.0
BTC_ai_ibc_var15	72	72	72	8	576	41472	373248	39750912.0
BTC_ai_ibc_var15	104	104	104	8	832	86528	1124864	108246528.0
BTC_ai_ibc_var15	136	136	136	8	1088	147968	2515456	255688704.0
BTC_ai_ibc_var15	168	168	168	8	1344	225792	4741632	443003904.0
BTC_ai_ibc_var15	200	200	200	8	1600	320000	8000000	777600000.0
BTC_ai_ibc_var15	232	232	232	8	1856	430592	12487168	1199414016.0
BTC_ai_ibc_var15	264	264	264	8	2112	557568	18399744	1876773888.0
BTC_ai_ibc_var15	296	296	296	8	2368	700928	25934336	2558036736.0
BTC_ai_ibc_var15	328	328	328	8	2624	860672	35287552	3543816960.0
BTC_ai_ibc_var15	360	360	360	8	2880	1036800	46656000	4707590400.0
BTC_ai_ibc_var15	392	392	392	8	3136	1229312	60236288	6284242944.0
BTC_ai_ibc_var15	424	424	424	8	3392	1438208	76225024	8038144512.0
BTC_ai_ibc_var15	456	456	456	8	3648	1663488	94818816	10465003008.0
BTC_ai_ibc_var15	488	488	488	8	3904	1905152	116214272	12902641920.0
BTC_ai_ibc_var15	520	520	520	8	4160	2163200	140608000	15915744000.0
BTC_ai_ibc_var15	552	552	552	8	4416	2437632	168196608	19240229376.0
BTC_ai_ibc_var15	584	584	584	8	4672	2728448	199176704	23180894208.0
BTC_ai_ibc_var15	616	616	616	8	4928	3035648	233744896	27156907008.0
BTC_ai_ibc_var15	648	648	648	8	5184	3359232	272097792	31669159680.0
BTC_ai_ibc_var15	680	680	680	8	5440	3699200	314432000	36355737600.0
BTC_ai_ibc_var15	712	712	712	8	5696	4055552	360944128	41080713984.0
BTC_ai_ibc_var15	744	744	744	8	5952	4428288	411830784	47646164736.0
BTC_ai_ibc_var15	776	776	776	8	6208	4817408	467288576	54911225088.0
BTC_ai_ibc_var15	808	808	808	8	6464	5222912	527514112	61507623168.0
BTC_ai_ibc_var15	840	840	840	8	6720	5644800	592704000	70210022400.0
BTC_ai_ibc_var15	872	872	872	8	6976	6083072	663054848	79274594304.0
BTC_ai_ibc_var15	904	904	904	8	7232	6537728	738763264	89612637696.0
BTC_ai_ibc_var15	936	936	936	8	7488	7008768	820025856	99128510208.0
BTC_ai_ibc_var15	968	968	968	8	7744	7496192	907039232	1.09631808e+11
BTC_ai_ibc_var15	1000	1000	1000	8	8000	8000000	1000000000	1.30716e+11


==> figures/data/pred/step/var16.dat <==
BTC_ai_ibc_var16	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var16	40	40	40	8	320	12800	64000	6105600.0
BTC_ai_ibc_var16	72	72	72	8	576	41472	373248	39191040.0
BTC_ai_ibc_var16	104	104	104	8	832	86528	1124864	109804032.0
BTC_ai_ibc_var16	136	136	136	8	1088	147968	2515456	259017984.0
BTC_ai_ibc_var16	168	168	168	8	1344	225792	4741632	452148480.0
BTC_ai_ibc_var16	200	200	200	8	1600	320000	8000000	790560000.0
BTC_ai_ibc_var16	232	232	232	8	1856	430592	12487168	1253668608.0
BTC_ai_ibc_var16	264	264	264	8	2112	557568	18399744	1829101824.0
BTC_ai_ibc_var16	296	296	296	8	2368	700928	25934336	2614811904.0
BTC_ai_ibc_var16	328	328	328	8	2624	860672	35287552	3632896512.0
BTC_ai_ibc_var16	360	360	360	8	2880	1036800	46656000	4726252800.0
BTC_ai_ibc_var16	392	392	392	8	3136	1229312	60236288	6367221504.0
BTC_ai_ibc_var16	424	424	424	8	3392	1438208	76225024	8005784832.0
BTC_ai_ibc_var16	456	456	456	8	3648	1663488	94818816	10442545920.0
BTC_ai_ibc_var16	488	488	488	8	3904	1905152	116214272	13039812864.0
BTC_ai_ibc_var16	520	520	520	8	4160	2163200	140608000	16090963200.0
BTC_ai_ibc_var16	552	552	552	8	4416	2437632	168196608	19503493632.0
BTC_ai_ibc_var16	584	584	584	8	4672	2728448	199176704	23217728256.0
BTC_ai_ibc_var16	616	616	616	8	4928	3035648	233744896	27184227840.0
BTC_ai_ibc_var16	648	648	648	8	5184	3359232	272097792	31442411520.0
BTC_ai_ibc_var16	680	680	680	8	5440	3699200	314432000	36488908800.0
BTC_ai_ibc_var16	712	712	712	8	5696	4055552	360944128	41682963456.0
BTC_ai_ibc_var16	744	744	744	8	5952	4428288	411830784	47626237440.0
BTC_ai_ibc_var16	776	776	776	8	6208	4817408	467288576	54889546752.0
BTC_ai_ibc_var16	808	808	808	8	6464	5222912	527514112	61907175936.0
BTC_ai_ibc_var16	840	840	840	8	6720	5644800	592704000	71353094400.0
BTC_ai_ibc_var16	872	872	872	8	6976	6083072	663054848	80287425792.0
BTC_ai_ibc_var16	904	904	904	8	7232	6537728	738763264	90259872768.0
BTC_ai_ibc_var16	936	936	936	8	7488	7008768	820025856	99727759872.0
BTC_ai_ibc_var16	968	968	968	8	7744	7496192	907039232	1.12431635712e+11
BTC_ai_ibc_var16	1000	1000	1000	8	8000	8000000	1000000000	1.3212e+11


==> figures/data/pred/step/var17.dat <==
BTC_ai_ibc_var17	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var17	40	40	40	8	320	12800	64000	6278400.0
BTC_ai_ibc_var17	72	72	72	8	576	41472	373248	40124160.0
BTC_ai_ibc_var17	104	104	104	8	832	86528	1124864	111361536.0
BTC_ai_ibc_var17	136	136	136	8	1088	147968	2515456	255022848.0
BTC_ai_ibc_var17	168	168	168	8	1344	225792	4741632	447068160.0
BTC_ai_ibc_var17	200	200	200	8	1600	320000	8000000	799200000.0
BTC_ai_ibc_var17	232	232	232	8	1856	430592	12487168	1265294592.0
BTC_ai_ibc_var17	264	264	264	8	2112	557568	18399744	1894337280.0
BTC_ai_ibc_var17	296	296	296	8	2368	700928	25934336	2633736960.0
BTC_ai_ibc_var17	328	328	328	8	2624	860672	35287552	3539943936.0
BTC_ai_ibc_var17	360	360	360	8	2880	1036800	46656000	4889548800.0
BTC_ai_ibc_var17	392	392	392	8	3136	1229312	60236288	6361689600.0
BTC_ai_ibc_var17	424	424	424	8	3392	1438208	76225024	8051088384.0
BTC_ai_ibc_var17	456	456	456	8	3648	1663488	94818816	10809345024.0
BTC_ai_ibc_var17	488	488	488	8	3904	1905152	116214272	13031239680.0
BTC_ai_ibc_var17	520	520	520	8	4160	2163200	140608000	16013088000.0
BTC_ai_ibc_var17	552	552	552	8	4416	2437632	168196608	19360892160.0
BTC_ai_ibc_var17	584	584	584	8	4672	2728448	199176704	23475566592.0
BTC_ai_ibc_var17	616	616	616	8	4928	3035648	233744896	27197888256.0
BTC_ai_ibc_var17	648	648	648	8	5184	3359232	272097792	31548227328.0
BTC_ai_ibc_var17	680	680	680	8	5440	3699200	314432000	36522201600.0
BTC_ai_ibc_var17	712	712	712	8	5696	4055552	360944128	41427463680.0
BTC_ai_ibc_var17	744	744	744	8	5952	4428288	411830784	47825510400.0
BTC_ai_ibc_var17	776	776	776	8	6208	4817408	467288576	54651085056.0
BTC_ai_ibc_var17	808	808	808	8	6464	5222912	527514112	62165710080.0
BTC_ai_ibc_var17	840	840	840	8	6720	5644800	592704000	70870464000.0
BTC_ai_ibc_var17	872	872	872	8	6976	6083072	663054848	82668948480.0
BTC_ai_ibc_var17	904	904	904	8	7232	6537728	738763264	90259872768.0
BTC_ai_ibc_var17	936	936	936	8	7488	7008768	820025856	1.00484706816e+11
BTC_ai_ibc_var17	968	968	968	8	7744	7496192	907039232	1.11352184064e+11
BTC_ai_ibc_var17	1000	1000	1000	8	8000	8000000	1000000000	1.3032e+11


==> figures/data/pred/step/var18.dat <==
BTC_ai_ibc_var18	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var18	40	40	40	8	320	12800	64000	6451200.0
BTC_ai_ibc_var18	72	72	72	8	576	41472	373248	39191040.0
BTC_ai_ibc_var18	104	104	104	8	832	86528	1124864	108246528.0
BTC_ai_ibc_var18	136	136	136	8	1088	147968	2515456	246366720.0
BTC_ai_ibc_var18	168	168	168	8	1344	225792	4741632	440971776.0
BTC_ai_ibc_var18	200	200	200	8	1600	320000	8000000	796320000.0
BTC_ai_ibc_var18	232	232	232	8	1856	430592	12487168	1263356928.0
BTC_ai_ibc_var18	264	264	264	8	2112	557568	18399744	1886810112.0
BTC_ai_ibc_var18	296	296	296	8	2368	700928	25934336	2602195200.0
BTC_ai_ibc_var18	328	328	328	8	2624	860672	35287552	3578674176.0
BTC_ai_ibc_var18	360	360	360	8	2880	1036800	46656000	4810233600.0
BTC_ai_ibc_var18	392	392	392	8	3136	1229312	60236288	6372753408.0
BTC_ai_ibc_var18	424	424	424	8	3392	1438208	76225024	7966953216.0
BTC_ai_ibc_var18	456	456	456	8	3648	1663488	94818816	10307803392.0
BTC_ai_ibc_var18	488	488	488	8	3904	1905152	116214272	12919788288.0
BTC_ai_ibc_var18	520	520	520	8	4160	2163200	140608000	16013088000.0
BTC_ai_ibc_var18	552	552	552	8	4416	2437632	168196608	19360892160.0
BTC_ai_ibc_var18	584	584	584	8	4672	2728448	199176704	23217728256.0
BTC_ai_ibc_var18	616	616	616	8	4928	3035648	233744896	27102265344.0
BTC_ai_ibc_var18	648	648	648	8	5184	3359232	272097792	31744742400.0
BTC_ai_ibc_var18	680	680	680	8	5440	3699200	314432000	36555494400.0
BTC_ai_ibc_var18	712	712	712	8	5696	4055552	360944128	41372713728.0
BTC_ai_ibc_var18	744	744	744	8	5952	4428288	411830784	47765728512.0
BTC_ai_ibc_var18	776	776	776	8	6208	4817408	467288576	54802833408.0
BTC_ai_ibc_var18	808	808	808	8	6464	5222912	527514112	61672144896.0
BTC_ai_ibc_var18	840	840	840	8	6720	5644800	592704000	70464038400.0
BTC_ai_ibc_var18	872	872	872	8	6976	6083072	663054848	79986313728.0
BTC_ai_ibc_var18	904	904	904	8	7232	6537728	738763264	90907107840.0
BTC_ai_ibc_var18	936	936	936	8	7488	7008768	820025856	1.00863180288e+11
BTC_ai_ibc_var18	968	968	968	8	7744	7496192	907039232	1.13848416e+11
BTC_ai_ibc_var18	1000	1000	1000	8	8000	8000000	1000000000	1.31976e+11


==> figures/data/pred/step/var19.dat <==
BTC_ai_ibc_var19	8	8	8	8	64	512	512	64512.0
BTC_ai_ibc_var19	40	40	40	8	320	12800	64000	1497600.0
BTC_ai_ibc_var19	72	72	72	8	576	41472	373248	6345216.0
BTC_ai_ibc_var19	104	104	104	8	832	86528	1124864	16353792.0
BTC_ai_ibc_var19	136	136	136	8	1088	147968	2515456	31961088.0
BTC_ai_ibc_var19	168	168	168	8	1344	225792	4741632	54867456.0
BTC_ai_ibc_var19	200	200	200	8	1600	320000	8000000	86400000.0
BTC_ai_ibc_var19	232	232	232	8	1856	430592	12487168	135636480.0
BTC_ai_ibc_var19	264	264	264	8	2112	557568	18399744	190688256.0
BTC_ai_ibc_var19	296	296	296	8	2368	700928	25934336	264950784.0
BTC_ai_ibc_var19	328	328	328	8	2624	860672	35287552	352445184.0
BTC_ai_ibc_var19	360	360	360	8	2880	1036800	46656000	457228800.0
BTC_ai_ibc_var19	392	392	392	8	3136	1229312	60236288	580849920.0
BTC_ai_ibc_var19	424	424	424	8	3392	1438208	76225024	724856832.0
BTC_ai_ibc_var19	456	456	456	8	3648	1663488	94818816	890797824.0
BTC_ai_ibc_var19	488	488	488	8	3904	1905152	116214272	1080221184.0
BTC_ai_ibc_var19	520	520	520	8	4160	2163200	140608000	1294675200.0
BTC_ai_ibc_var19	552	552	552	8	4416	2437632	168196608	1546677504.0
BTC_ai_ibc_var19	584	584	584	8	4672	2728448	199176704	1804868352.0
BTC_ai_ibc_var19	616	616	616	8	4928	3035648	233744896	2131024896.0
BTC_ai_ibc_var19	648	648	648	8	5184	3359232	272097792	2448880128.0
BTC_ai_ibc_var19	680	680	680	8	5440	3699200	314432000	2813241600.0
BTC_ai_ibc_var19	712	712	712	8	5696	4055552	360944128	3211997184.0
BTC_ai_ibc_var19	744	744	744	8	5952	4428288	411830784	3626767872.0
BTC_ai_ibc_var19	776	776	776	8	6208	4817408	467288576	4118883840.0
BTC_ai_ibc_var19	808	808	808	8	6464	5222912	527514112	4653614592.0
BTC_ai_ibc_var19	840	840	840	8	6720	5644800	592704000	5181926400.0
BTC_ai_ibc_var19	872	872	872	8	6976	6083072	663054848	5803250688.0
BTC_ai_ibc_var19	904	904	904	8	7232	6537728	738763264	6442930944.0
BTC_ai_ibc_var19	936	936	936	8	7488	7008768	820025856	7127917056.0
BTC_ai_ibc_var19	968	968	968	8	7744	7496192	907039232	7859757312.0
BTC_ai_ibc_var19	1000	1000	1000	8	8000	8000000	1000000000	8640000000.0


==> figures/data/pred/step/var2.dat <==
BTC_ai_ibc_var2	8	8	8	8	64	512	512	73728.0
BTC_ai_ibc_var2	40	40	40	8	320	12800	64000	5760000.0
BTC_ai_ibc_var2	72	72	72	8	576	41472	373248	36951552.0
BTC_ai_ibc_var2	104	104	104	8	832	86528	1124864	101237760.0
BTC_ai_ibc_var2	136	136	136	8	1088	147968	2515456	249030144.0
BTC_ai_ibc_var2	168	168	168	8	1344	225792	4741632	469421568.0
BTC_ai_ibc_var2	200	200	200	8	1600	320000	8000000	792000000.0
BTC_ai_ibc_var2	232	232	232	8	1856	430592	12487168	1123845120.0
BTC_ai_ibc_var2	264	264	264	8	2112	557568	18399744	1821574656.0
BTC_ai_ibc_var2	296	296	296	8	2368	700928	25934336	2334090240.0
BTC_ai_ibc_var2	328	328	328	8	2624	860672	35287552	3493467648.0
BTC_ai_ibc_var2	360	360	360	8	2880	1036800	46656000	4199040000.0
BTC_ai_ibc_var2	392	392	392	8	3136	1229312	60236288	5692329216.0
BTC_ai_ibc_var2	424	424	424	8	3392	1438208	76225024	7546277376.0
BTC_ai_ibc_var2	456	456	456	8	3648	1663488	94818816	8960378112.0
BTC_ai_ibc_var2	488	488	488	8	3904	1905152	116214272	11505212928.0
BTC_ai_ibc_var2	520	520	520	8	4160	2163200	140608000	13920192000.0
BTC_ai_ibc_var2	552	552	552	8	4416	2437632	168196608	15894579456.0
BTC_ai_ibc_var2	584	584	584	8	4672	2728448	199176704	19718493696.0
BTC_ai_ibc_var2	616	616	616	8	4928	3035648	233744896	21037040640.0
BTC_ai_ibc_var2	648	648	648	8	5184	3359232	272097792	26937681408.0
BTC_ai_ibc_var2	680	680	680	8	5440	3699200	314432000	29713824000.0
BTC_ai_ibc_var2	712	712	712	8	5696	4055552	360944128	35733468672.0
BTC_ai_ibc_var2	744	744	744	8	5952	4428288	411830784	40771247616.0
BTC_ai_ibc_var2	776	776	776	8	6208	4817408	467288576	46261569024.0
BTC_ai_ibc_var2	808	808	808	8	6464	5222912	527514112	52223897088.0
BTC_ai_ibc_var2	840	840	840	8	6720	5644800	592704000	58677696000.0
BTC_ai_ibc_var2	872	872	872	8	6976	6083072	663054848	65642429952.0
BTC_ai_ibc_var2	904	904	904	8	7232	6537728	738763264	73137563136.0
BTC_ai_ibc_var2	936	936	936	8	7488	7008768	820025856	81182559744.0
BTC_ai_ibc_var2	968	968	968	8	7744	7496192	907039232	89796883968.0
BTC_ai_ibc_var2	1000	1000	1000	8	8000	8000000	1000000000	94500000000.0


==> figures/data/pred/step/var20.dat <==
BTC_ai_ibc_var20	8	8	8	8	64	512	512	46080.0
BTC_ai_ibc_var20	40	40	40	8	320	12800	64000	1497600.0
BTC_ai_ibc_var20	72	72	72	8	576	41472	373248	6345216.0
BTC_ai_ibc_var20	104	104	104	8	832	86528	1124864	15575040.0
BTC_ai_ibc_var20	136	136	136	8	1088	147968	2515456	31961088.0
BTC_ai_ibc_var20	168	168	168	8	1344	225792	4741632	55883520.0
BTC_ai_ibc_var20	200	200	200	8	1600	320000	8000000	89280000.0
BTC_ai_ibc_var20	232	232	232	8	1856	430592	12487168	135636480.0
BTC_ai_ibc_var20	264	264	264	8	2112	557568	18399744	190688256.0
BTC_ai_ibc_var20	296	296	296	8	2368	700928	25934336	264950784.0
BTC_ai_ibc_var20	328	328	328	8	2624	860672	35287552	348572160.0
BTC_ai_ibc_var20	360	360	360	8	2880	1036800	46656000	452563200.0
BTC_ai_ibc_var20	392	392	392	8	3136	1229312	60236288	575318016.0
BTC_ai_ibc_var20	424	424	424	8	3392	1438208	76225024	724856832.0
BTC_ai_ibc_var20	456	456	456	8	3648	1663488	94818816	890797824.0
BTC_ai_ibc_var20	488	488	488	8	3904	1905152	116214272	1080221184.0
BTC_ai_ibc_var20	520	520	520	8	4160	2163200	140608000	1284940800.0
BTC_ai_ibc_var20	552	552	552	8	4416	2437632	168196608	1535708160.0
BTC_ai_ibc_var20	584	584	584	8	4672	2728448	199176704	1804868352.0
BTC_ai_ibc_var20	616	616	616	8	4928	3035648	233744896	2103704064.0
BTC_ai_ibc_var20	648	648	648	8	5184	3359232	272097792	2448880128.0
BTC_ai_ibc_var20	680	680	680	8	5440	3699200	314432000	2813241600.0
BTC_ai_ibc_var20	712	712	712	8	5696	4055552	360944128	3211997184.0
BTC_ai_ibc_var20	744	744	744	8	5952	4428288	411830784	3666622464.0
BTC_ai_ibc_var20	776	776	776	8	6208	4817408	467288576	4118883840.0
BTC_ai_ibc_var20	808	808	808	8	6464	5222912	527514112	4653614592.0
BTC_ai_ibc_var20	840	840	840	8	6720	5644800	592704000	5181926400.0
BTC_ai_ibc_var20	872	872	872	8	6976	6083072	663054848	5748503040.0
BTC_ai_ibc_var20	904	904	904	8	7232	6537728	738763264	6413511168.0
BTC_ai_ibc_var20	936	936	936	8	7488	7008768	820025856	7127917056.0
BTC_ai_ibc_var20	968	968	968	8	7744	7496192	907039232	7859757312.0
BTC_ai_ibc_var20	1000	1000	1000	8	8000	8000000	1000000000	8640000000.0


==> figures/data/pred/step/var21.dat <==
BTC_ai_ibc_var21	8	8	8	8	64	512	512	64512.0
BTC_ai_ibc_var21	40	40	40	8	320	12800	64000	1497600.0
BTC_ai_ibc_var21	72	72	72	8	576	41472	373248	6158592.0
BTC_ai_ibc_var21	104	104	104	8	832	86528	1124864	15575040.0
BTC_ai_ibc_var21	136	136	136	8	1088	147968	2515456	31961088.0
BTC_ai_ibc_var21	168	168	168	8	1344	225792	4741632	54867456.0
BTC_ai_ibc_var21	200	200	200	8	1600	320000	8000000	89280000.0
BTC_ai_ibc_var21	232	232	232	8	1856	430592	12487168	133698816.0
BTC_ai_ibc_var21	264	264	264	8	2112	557568	18399744	190688256.0
BTC_ai_ibc_var21	296	296	296	8	2368	700928	25934336	264950784.0
BTC_ai_ibc_var21	328	328	328	8	2624	860672	35287552	348572160.0
BTC_ai_ibc_var21	360	360	360	8	2880	1036800	46656000	457228800.0
BTC_ai_ibc_var21	392	392	392	8	3136	1229312	60236288	575318016.0
BTC_ai_ibc_var21	424	424	424	8	3392	1438208	76225024	724856832.0
BTC_ai_ibc_var21	456	456	456	8	3648	1663488	94818816	898283520.0
BTC_ai_ibc_var21	488	488	488	8	3904	1905152	116214272	1080221184.0
BTC_ai_ibc_var21	520	520	520	8	4160	2163200	140608000	1294675200.0
BTC_ai_ibc_var21	552	552	552	8	4416	2437632	168196608	1535708160.0
BTC_ai_ibc_var21	584	584	584	8	4672	2728448	199176704	1817146368.0
BTC_ai_ibc_var21	616	616	616	8	4928	3035648	233744896	2103704064.0
BTC_ai_ibc_var21	648	648	648	8	5184	3359232	272097792	2448880128.0
BTC_ai_ibc_var21	680	680	680	8	5440	3699200	314432000	2829888000.0
BTC_ai_ibc_var21	712	712	712	8	5696	4055552	360944128	3211997184.0
BTC_ai_ibc_var21	744	744	744	8	5952	4428288	411830784	3666622464.0
BTC_ai_ibc_var21	776	776	776	8	6208	4817408	467288576	4118883840.0
BTC_ai_ibc_var21	808	808	808	8	6464	5222912	527514112	4653614592.0
BTC_ai_ibc_var21	840	840	840	8	6720	5644800	592704000	5181926400.0
BTC_ai_ibc_var21	872	872	872	8	6976	6083072	663054848	5803250688.0
BTC_ai_ibc_var21	904	904	904	8	7232	6537728	738763264	6442930944.0
BTC_ai_ibc_var21	936	936	936	8	7488	7008768	820025856	7127917056.0
BTC_ai_ibc_var21	968	968	968	8	7744	7496192	907039232	7859757312.0
BTC_ai_ibc_var21	1000	1000	1000	8	8000	8000000	1000000000	8640000000.0


==> figures/data/pred/step/var22.dat <==
BTC_ai_ibc_var22	8	8	8	8	64	512	512	48384.0
BTC_ai_ibc_var22	40	40	40	8	320	12800	64000	1497600.0
BTC_ai_ibc_var22	72	72	72	8	576	41472	373248	5971968.0
BTC_ai_ibc_var22	104	104	104	8	832	86528	1124864	15575040.0
BTC_ai_ibc_var22	136	136	136	8	1088	147968	2515456	31961088.0
BTC_ai_ibc_var22	168	168	168	8	1344	225792	4741632	55883520.0
BTC_ai_ibc_var22	200	200	200	8	1600	320000	8000000	89280000.0
BTC_ai_ibc_var22	232	232	232	8	1856	430592	12487168	133698816.0
BTC_ai_ibc_var22	264	264	264	8	2112	557568	18399744	190688256.0
BTC_ai_ibc_var22	296	296	296	8	2368	700928	25934336	264950784.0
BTC_ai_ibc_var22	328	328	328	8	2624	860672	35287552	348572160.0
BTC_ai_ibc_var22	360	360	360	8	2880	1036800	46656000	457228800.0
BTC_ai_ibc_var22	392	392	392	8	3136	1229312	60236288	575318016.0
BTC_ai_ibc_var22	424	424	424	8	3392	1438208	76225024	724856832.0
BTC_ai_ibc_var22	456	456	456	8	3648	1663488	94818816	883312128.0
BTC_ai_ibc_var22	488	488	488	8	3904	1905152	116214272	1080221184.0
BTC_ai_ibc_var22	520	520	520	8	4160	2163200	140608000	1323878400.0
BTC_ai_ibc_var22	552	552	552	8	4416	2437632	168196608	1535708160.0
BTC_ai_ibc_var22	584	584	584	8	4672	2728448	199176704	1817146368.0
BTC_ai_ibc_var22	616	616	616	8	4928	3035648	233744896	2103704064.0
BTC_ai_ibc_var22	648	648	648	8	5184	3359232	272097792	2448880128.0
BTC_ai_ibc_var22	680	680	680	8	5440	3699200	314432000	2796595200.0
BTC_ai_ibc_var22	712	712	712	8	5696	4055552	360944128	3211997184.0
BTC_ai_ibc_var22	744	744	744	8	5952	4428288	411830784	3646695168.0
BTC_ai_ibc_var22	776	776	776	8	6208	4817408	467288576	4118883840.0
BTC_ai_ibc_var22	808	808	808	8	6464	5222912	527514112	4653614592.0
BTC_ai_ibc_var22	840	840	840	8	6720	5644800	592704000	5181926400.0
BTC_ai_ibc_var22	872	872	872	8	6976	6083072	663054848	5803250688.0
BTC_ai_ibc_var22	904	904	904	8	7232	6537728	738763264	6413511168.0
BTC_ai_ibc_var22	936	936	936	8	7488	7008768	820025856	7127917056.0
BTC_ai_ibc_var22	968	968	968	8	7744	7496192	907039232	7893490176.0
BTC_ai_ibc_var22	1000	1000	1000	8	8000	8000000	1000000000	8640000000.0


==> figures/data/pred/step/var23.dat <==
BTC_ai_ibc_var23	8	8	8	8	64	512	512	64512.0
BTC_ai_ibc_var23	40	40	40	8	320	12800	64000	1497600.0
BTC_ai_ibc_var23	72	72	72	8	576	41472	373248	6718464.0
BTC_ai_ibc_var23	104	104	104	8	832	86528	1124864	15575040.0
BTC_ai_ibc_var23	136	136	136	8	1088	147968	2515456	31961088.0
BTC_ai_ibc_var23	168	168	168	8	1344	225792	4741632	55883520.0
BTC_ai_ibc_var23	200	200	200	8	1600	320000	8000000	89280000.0
BTC_ai_ibc_var23	232	232	232	8	1856	430592	12487168	131761152.0
BTC_ai_ibc_var23	264	264	264	8	2112	557568	18399744	190688256.0
BTC_ai_ibc_var23	296	296	296	8	2368	700928	25934336	264950784.0
BTC_ai_ibc_var23	328	328	328	8	2624	860672	35287552	348572160.0
BTC_ai_ibc_var23	360	360	360	8	2880	1036800	46656000	457228800.0
BTC_ai_ibc_var23	392	392	392	8	3136	1229312	60236288	586381824.0
BTC_ai_ibc_var23	424	424	424	8	3392	1438208	76225024	724856832.0
BTC_ai_ibc_var23	456	456	456	8	3648	1663488	94818816	883312128.0
BTC_ai_ibc_var23	488	488	488	8	3904	1905152	116214272	1080221184.0
BTC_ai_ibc_var23	520	520	520	8	4160	2163200	140608000	1284940800.0
BTC_ai_ibc_var23	552	552	552	8	4416	2437632	168196608	1535708160.0
BTC_ai_ibc_var23	584	584	584	8	4672	2728448	199176704	1841702400.0
BTC_ai_ibc_var23	616	616	616	8	4928	3035648	233744896	2103704064.0
BTC_ai_ibc_var23	648	648	648	8	5184	3359232	272097792	2448880128.0
BTC_ai_ibc_var23	680	680	680	8	5440	3699200	314432000	2796595200.0
BTC_ai_ibc_var23	712	712	712	8	5696	4055552	360944128	3211997184.0
BTC_ai_ibc_var23	744	744	744	8	5952	4428288	411830784	3666622464.0
BTC_ai_ibc_var23	776	776	776	8	6208	4817408	467288576	4118883840.0
BTC_ai_ibc_var23	808	808	808	8	6464	5222912	527514112	4630111488.0
BTC_ai_ibc_var23	840	840	840	8	6720	5644800	592704000	5181926400.0
BTC_ai_ibc_var23	872	872	872	8	6976	6083072	663054848	5803250688.0
BTC_ai_ibc_var23	904	904	904	8	7232	6537728	738763264	6413511168.0
BTC_ai_ibc_var23	936	936	936	8	7488	7008768	820025856	7096377600.0
BTC_ai_ibc_var23	968	968	968	8	7744	7496192	907039232	7893490176.0
BTC_ai_ibc_var23	1000	1000	1000	8	8000	8000000	1000000000	8640000000.0


==> figures/data/pred/step/var24.dat <==
BTC_ai_ibc_var24	8	8	8	8	64	512	512	43776.0
BTC_ai_ibc_var24	40	40	40	8	320	12800	64000	1497600.0
BTC_ai_ibc_var24	72	72	72	8	576	41472	373248	6158592.0
BTC_ai_ibc_var24	104	104	104	8	832	86528	1124864	15575040.0
BTC_ai_ibc_var24	136	136	136	8	1088	147968	2515456	31961088.0
BTC_ai_ibc_var24	168	168	168	8	1344	225792	4741632	54867456.0
BTC_ai_ibc_var24	200	200	200	8	1600	320000	8000000	89280000.0
BTC_ai_ibc_var24	232	232	232	8	1856	430592	12487168	131761152.0
BTC_ai_ibc_var24	264	264	264	8	2112	557568	18399744	190688256.0
BTC_ai_ibc_var24	296	296	296	8	2368	700928	25934336	264950784.0
BTC_ai_ibc_var24	328	328	328	8	2624	860672	35287552	352445184.0
BTC_ai_ibc_var24	360	360	360	8	2880	1036800	46656000	457228800.0
BTC_ai_ibc_var24	392	392	392	8	3136	1229312	60236288	580849920.0
BTC_ai_ibc_var24	424	424	424	8	3392	1438208	76225024	724856832.0
BTC_ai_ibc_var24	456	456	456	8	3648	1663488	94818816	883312128.0
BTC_ai_ibc_var24	488	488	488	8	3904	1905152	116214272	1080221184.0
BTC_ai_ibc_var24	520	520	520	8	4160	2163200	140608000	1304409600.0
BTC_ai_ibc_var24	552	552	552	8	4416	2437632	168196608	1535708160.0
BTC_ai_ibc_var24	584	584	584	8	4672	2728448	199176704	1817146368.0
BTC_ai_ibc_var24	616	616	616	8	4928	3035648	233744896	2117364480.0
BTC_ai_ibc_var24	648	648	648	8	5184	3359232	272097792	2448880128.0
BTC_ai_ibc_var24	680	680	680	8	5440	3699200	314432000	2813241600.0
BTC_ai_ibc_var24	712	712	712	8	5696	4055552	360944128	3211997184.0
BTC_ai_ibc_var24	744	744	744	8	5952	4428288	411830784	3666622464.0
BTC_ai_ibc_var24	776	776	776	8	6208	4817408	467288576	4118883840.0
BTC_ai_ibc_var24	808	808	808	8	6464	5222912	527514112	4653614592.0
BTC_ai_ibc_var24	840	840	840	8	6720	5644800	592704000	5181926400.0
BTC_ai_ibc_var24	872	872	872	8	6976	6083072	663054848	5803250688.0
BTC_ai_ibc_var24	904	904	904	8	7232	6537728	738763264	6413511168.0
BTC_ai_ibc_var24	936	936	936	8	7488	7008768	820025856	7127917056.0
BTC_ai_ibc_var24	968	968	968	8	7744	7496192	907039232	7893490176.0
BTC_ai_ibc_var24	1000	1000	1000	8	8000	8000000	1000000000	8640000000.0


==> figures/data/pred/step/var25.dat <==
BTC_ai_ibc_var25	8	8	8	8	64	512	512	40608.0
BTC_ai_ibc_var25	40	40	40	8	320	12800	64000	1562400.0
BTC_ai_ibc_var25	72	72	72	8	576	41472	373248	6858432.0
BTC_ai_ibc_var25	104	104	104	8	832	86528	1124864	18008640.0
BTC_ai_ibc_var25	136	136	136	8	1088	147968	2515456	37287936.0
BTC_ai_ibc_var25	168	168	168	8	1344	225792	4741632	66552192.0
BTC_ai_ibc_var25	200	200	200	8	1600	320000	8000000	108180000.0
BTC_ai_ibc_var25	232	232	232	8	1856	430592	12487168	164217024.0
BTC_ai_ibc_var25	264	264	264	8	2112	557568	18399744	237105792.0
BTC_ai_ibc_var25	296	296	296	8	2368	700928	25934336	331188480.0
BTC_ai_ibc_var25	328	328	328	8	2624	860672	35287552	448786656.0
BTC_ai_ibc_var25	360	360	360	8	2880	1036800	46656000	597196800.0
BTC_ai_ibc_var25	392	392	392	8	3136	1229312	60236288	761328288.0
BTC_ai_ibc_var25	424	424	424	8	3392	1438208	76225024	988588224.0
BTC_ai_ibc_var25	456	456	456	8	3648	1663488	94818816	1151861472.0
BTC_ai_ibc_var25	488	488	488	8	3904	1905152	116214272	1442438208.0
BTC_ai_ibc_var25	520	520	520	8	4160	2163200	140608000	1772877600.0
BTC_ai_ibc_var25	552	552	552	8	4416	2437632	168196608	2137650912.0
BTC_ai_ibc_var25	584	584	584	8	4672	2728448	199176704	2553827328.0
BTC_ai_ibc_var25	616	616	616	8	4928	3035648	233744896	2984800896.0
BTC_ai_ibc_var25	648	648	648	8	5184	3359232	272097792	3403111968.0
BTC_ai_ibc_var25	680	680	680	8	5440	3699200	314432000	4045075200.0
BTC_ai_ibc_var25	712	712	712	8	5696	4055552	360944128	4601277216.0
BTC_ai_ibc_var25	744	744	744	8	5952	4428288	411830784	5467551840.0
BTC_ai_ibc_var25	776	776	776	8	6208	4817408	467288576	6064514496.0
BTC_ai_ibc_var25	808	808	808	8	6464	5222912	527514112	6883471584.0
BTC_ai_ibc_var25	840	840	840	8	6720	5644800	592704000	8061832800.0
BTC_ai_ibc_var25	872	872	872	8	6976	6083072	663054848	9043627104.0
BTC_ai_ibc_var25	904	904	904	8	7232	6537728	738763264	9962271648.0
BTC_ai_ibc_var25	936	936	936	8	7488	7008768	820025856	11350261728.0
BTC_ai_ibc_var25	968	968	968	8	7744	7496192	907039232	12455860032.0
BTC_ai_ibc_var25	1000	1000	1000	8	8000	8000000	1000000000	13770000000.0


==> figures/data/pred/step/var26.dat <==
BTC_ai_ibc_var26	8	8	8	8	64	512	512	42912.0
BTC_ai_ibc_var26	40	40	40	8	320	12800	64000	1612800.0
BTC_ai_ibc_var26	72	72	72	8	576	41472	373248	6998400.0
BTC_ai_ibc_var26	104	104	104	8	832	86528	1124864	18398016.0
BTC_ai_ibc_var26	136	136	136	8	1088	147968	2515456	37787328.0
BTC_ai_ibc_var26	168	168	168	8	1344	225792	4741632	67949280.0
BTC_ai_ibc_var26	200	200	200	8	1600	320000	8000000	110160000.0
BTC_ai_ibc_var26	232	232	232	8	1856	430592	12487168	166154688.0
BTC_ai_ibc_var26	264	264	264	8	2112	557568	18399744	240242112.0
BTC_ai_ibc_var26	296	296	296	8	2368	700928	25934336	336314016.0
BTC_ai_ibc_var26	328	328	328	8	2624	860672	35287552	453143808.0
BTC_ai_ibc_var26	360	360	360	8	2880	1036800	46656000	609444000.0
BTC_ai_ibc_var26	392	392	392	8	3136	1229312	60236288	762019776.0
BTC_ai_ibc_var26	424	424	424	8	3392	1438208	76225024	993442176.0
BTC_ai_ibc_var26	456	456	456	8	3648	1663488	94818816	1166832864.0
BTC_ai_ibc_var26	488	488	488	8	3904	1905152	116214272	1449939744.0
BTC_ai_ibc_var26	520	520	520	8	4160	2163200	140608000	1783828800.0
BTC_ai_ibc_var26	552	552	552	8	4416	2437632	168196608	2147249088.0
BTC_ai_ibc_var26	584	584	584	8	4672	2728448	199176704	2578383360.0
BTC_ai_ibc_var26	616	616	616	8	4928	3035648	233744896	3010414176.0
BTC_ai_ibc_var26	648	648	648	8	5184	3359232	272097792	3444682464.0
BTC_ai_ibc_var26	680	680	680	8	5440	3699200	314432000	4040913600.0
BTC_ai_ibc_var26	712	712	712	8	5696	4055552	360944128	4610402208.0
BTC_ai_ibc_var26	744	744	744	8	5952	4428288	411830784	5467551840.0
BTC_ai_ibc_var26	776	776	776	8	6208	4817408	467288576	6069934080.0
BTC_ai_ibc_var26	808	808	808	8	6464	5222912	527514112	6892285248.0
BTC_ai_ibc_var26	840	840	840	8	6720	5644800	592704000	8039606400.0
BTC_ai_ibc_var26	872	872	872	8	6976	6083072	663054848	9036783648.0
BTC_ai_ibc_var26	904	904	904	8	7232	6537728	738763264	10032143616.0
BTC_ai_ibc_var26	936	936	936	8	7488	7008768	820025856	11350261728.0
BTC_ai_ibc_var26	968	968	968	8	7744	7496192	907039232	12468509856.0
BTC_ai_ibc_var26	1000	1000	1000	8	8000	8000000	1000000000	13819500000.0


==> figures/data/pred/step/var27.dat <==
BTC_ai_ibc_var27	8	8	8	8	64	512	512	42048.0
BTC_ai_ibc_var27	40	40	40	8	320	12800	64000	1756800.0
BTC_ai_ibc_var27	72	72	72	8	576	41472	373248	8164800.0
BTC_ai_ibc_var27	104	104	104	8	832	86528	1124864	22535136.0
BTC_ai_ibc_var27	136	136	136	8	1088	147968	2515456	47109312.0
BTC_ai_ibc_var27	168	168	168	8	1344	225792	4741632	86365440.0
BTC_ai_ibc_var27	200	200	200	8	1600	320000	8000000	146700000.0
BTC_ai_ibc_var27	232	232	232	8	1856	430592	12487168	242208000.0
BTC_ai_ibc_var27	264	264	264	8	2112	557568	18399744	413053344.0
BTC_ai_ibc_var27	296	296	296	8	2368	700928	25934336	592196544.0
BTC_ai_ibc_var27	328	328	328	8	2624	860672	35287552	808977888.0
BTC_ai_ibc_var27	360	360	360	8	2880	1036800	46656000	1225886400.0
BTC_ai_ibc_var27	392	392	392	8	3136	1229312	60236288	1947921696.0
BTC_ai_ibc_var27	424	424	424	8	3392	1438208	76225024	2521628064.0
BTC_ai_ibc_var27	456	456	456	8	3648	1663488	94818816	3130892352.0
BTC_ai_ibc_var27	488	488	488	8	3904	1905152	116214272	3719690208.0
BTC_ai_ibc_var27	520	520	520	8	4160	2163200	140608000	4352493600.0
BTC_ai_ibc_var27	552	552	552	8	4416	2437632	168196608	4959514656.0
BTC_ai_ibc_var27	584	584	584	8	4672	2728448	199176704	5635609344.0
BTC_ai_ibc_var27	616	616	616	8	4928	3035648	233744896	6367461408.0
BTC_ai_ibc_var27	648	648	648	8	5184	3359232	272097792	7142567040.0
BTC_ai_ibc_var27	680	680	680	8	5440	3699200	314432000	7967383200.0
BTC_ai_ibc_var27	712	712	712	8	5696	4055552	360944128	9200273184.0
BTC_ai_ibc_var27	744	744	744	8	5952	4428288	411830784	10192811904.0
BTC_ai_ibc_var27	776	776	776	8	6208	4817408	467288576	10741615488.0
BTC_ai_ibc_var27	808	808	808	8	6464	5222912	527514112	11901384288.0
BTC_ai_ibc_var27	840	840	840	8	6720	5644800	592704000	14193144000.0
BTC_ai_ibc_var27	872	872	872	8	6976	6083072	663054848	15777587808.0
BTC_ai_ibc_var27	904	904	904	8	7232	6537728	738763264	16074230112.0
BTC_ai_ibc_var27	936	936	936	8	7488	7008768	820025856	18919731168.0
BTC_ai_ibc_var27	968	968	968	8	7744	7496192	907039232	18844021152.0
BTC_ai_ibc_var27	1000	1000	1000	8	8000	8000000	1000000000	21177000000.0


==> figures/data/pred/step/var28.dat <==
BTC_ai_ibc_var28	8	8	8	8	64	512	512	39168.0
BTC_ai_ibc_var28	40	40	40	8	320	12800	64000	1756800.0
BTC_ai_ibc_var28	72	72	72	8	576	41472	373248	8211456.0
BTC_ai_ibc_var28	104	104	104	8	832	86528	1124864	22437792.0
BTC_ai_ibc_var28	136	136	136	8	1088	147968	2515456	47442240.0
BTC_ai_ibc_var28	168	168	168	8	1344	225792	4741632	86746464.0
BTC_ai_ibc_var28	200	200	200	8	1600	320000	8000000	144720000.0
BTC_ai_ibc_var28	232	232	232	8	1856	430592	12487168	244387872.0
BTC_ai_ibc_var28	264	264	264	8	2112	557568	18399744	399253536.0
BTC_ai_ibc_var28	296	296	296	8	2368	700928	25934336	581945472.0
BTC_ai_ibc_var28	328	328	328	8	2624	860672	35287552	758144448.0
BTC_ai_ibc_var28	360	360	360	8	2880	1036800	46656000	1007186400.0
BTC_ai_ibc_var28	392	392	392	8	3136	1229312	60236288	1277178336.0
BTC_ai_ibc_var28	424	424	424	8	3392	1438208	76225024	1598568192.0
BTC_ai_ibc_var28	456	456	456	8	3648	1663488	94818816	1970609472.0
BTC_ai_ibc_var28	488	488	488	8	3904	1905152	116214272	2400491520.0
BTC_ai_ibc_var28	520	520	520	8	4160	2163200	140608000	2906935200.0
BTC_ai_ibc_var28	552	552	552	8	4416	2437632	168196608	3453972192.0
BTC_ai_ibc_var28	584	584	584	8	4672	2728448	199176704	4028724000.0
BTC_ai_ibc_var28	616	616	616	8	4928	3035648	233744896	4786268256.0
BTC_ai_ibc_var28	648	648	648	8	5184	3359232	272097792	5440066272.0
BTC_ai_ibc_var28	680	680	680	8	5440	3699200	314432000	6300662400.0
BTC_ai_ibc_var28	712	712	712	8	5696	4055552	360944128	7153993728.0
BTC_ai_ibc_var28	744	744	744	8	5952	4428288	411830784	8187627744.0
BTC_ai_ibc_var28	776	776	776	8	6208	4817408	467288576	9245810304.0
BTC_ai_ibc_var28	808	808	808	8	6464	5222912	527514112	10450067616.0
BTC_ai_ibc_var28	840	840	840	8	6720	5644800	592704000	11659334400.0
BTC_ai_ibc_var28	872	872	872	8	6976	6083072	663054848	13115483424.0
BTC_ai_ibc_var28	904	904	904	8	7232	6537728	738763264	14467174848.0
BTC_ai_ibc_var28	936	936	936	8	7488	7008768	820025856	16073295264.0
BTC_ai_ibc_var28	968	968	968	8	7744	7496192	907039232	17722403424.0
BTC_ai_ibc_var28	1000	1000	1000	8	8000	8000000	1000000000	19971000000.0


==> figures/data/pred/step/var29.dat <==
BTC_ai_ibc_var29	8	8	8	8	64	512	512	38880.0
BTC_ai_ibc_var29	40	40	40	8	320	12800	64000	2217600.0
BTC_ai_ibc_var29	72	72	72	8	576	41472	373248	10404288.0
BTC_ai_ibc_var29	104	104	104	8	832	86528	1124864	29057184.0
BTC_ai_ibc_var29	136	136	136	8	1088	147968	2515456	60592896.0
BTC_ai_ibc_var29	168	168	168	8	1344	225792	4741632	111894048.0
BTC_ai_ibc_var29	200	200	200	8	1600	320000	8000000	186840000.0
BTC_ai_ibc_var29	232	232	232	8	1856	430592	12487168	330371712.0
BTC_ai_ibc_var29	264	264	264	8	2112	557568	18399744	495538560.0
BTC_ai_ibc_var29	296	296	296	8	2368	700928	25934336	723094848.0
BTC_ai_ibc_var29	328	328	328	8	2624	860672	35287552	1018605312.0
BTC_ai_ibc_var29	360	360	360	8	2880	1036800	46656000	1400263200.0
BTC_ai_ibc_var29	392	392	392	8	3136	1229312	60236288	1886379264.0
BTC_ai_ibc_var29	424	424	424	8	3392	1438208	76225024	2470661568.0
BTC_ai_ibc_var29	456	456	456	8	3648	1663488	94818816	3154285152.0
BTC_ai_ibc_var29	488	488	488	8	3904	1905152	116214272	3992960448.0
BTC_ai_ibc_var29	520	520	520	8	4160	2163200	140608000	5368521600.0
BTC_ai_ibc_var29	552	552	552	8	4416	2437632	168196608	5975550144.0
BTC_ai_ibc_var29	584	584	584	8	4672	2728448	199176704	7055254944.0
BTC_ai_ibc_var29	616	616	616	8	4928	3035648	233744896	8257721472.0
BTC_ai_ibc_var29	648	648	648	8	5184	3359232	272097792	9659471616.0
BTC_ai_ibc_var29	680	680	680	8	5440	3699200	314432000	11103148800.0
BTC_ai_ibc_var29	712	712	712	8	5696	4055552	360944128	12738488832.0
BTC_ai_ibc_var29	744	744	744	8	5952	4428288	411830784	14539453344.0
BTC_ai_ibc_var29	776	776	776	8	6208	4817408	467288576	16532440992.0
BTC_ai_ibc_var29	808	808	808	8	6464	5222912	527514112	18649713024.0
BTC_ai_ibc_var29	840	840	840	8	6720	5644800	592704000	20978546400.0
BTC_ai_ibc_var29	872	872	872	8	6976	6083072	663054848	23548332096.0
BTC_ai_ibc_var29	904	904	904	8	7232	6537728	738763264	26334376992.0
BTC_ai_ibc_var29	936	936	936	8	7488	7008768	820025856	29481506496.0
BTC_ai_ibc_var29	968	968	968	8	7744	7496192	907039232	33205788000.0
BTC_ai_ibc_var29	1000	1000	1000	8	8000	8000000	1000000000	38142000000.0


==> figures/data/pred/step/var3.dat <==
BTC_ai_ibc_var3	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var3	40	40	40	8	320	12800	64000	6336000.0
BTC_ai_ibc_var3	72	72	72	8	576	41472	373248	35271936.0
BTC_ai_ibc_var3	104	104	104	8	832	86528	1124864	111361536.0
BTC_ai_ibc_var3	136	136	136	8	1088	147968	2515456	249030144.0
BTC_ai_ibc_var3	168	168	168	8	1344	225792	4741632	469421568.0
BTC_ai_ibc_var3	200	200	200	8	1600	320000	8000000	792000000.0
BTC_ai_ibc_var3	232	232	232	8	1856	430592	12487168	1236229632.0
BTC_ai_ibc_var3	264	264	264	8	2112	557568	18399744	1655976960.0
BTC_ai_ibc_var3	296	296	296	8	2368	700928	25934336	2334090240.0
BTC_ai_ibc_var3	328	328	328	8	2624	860672	35287552	3493467648.0
BTC_ai_ibc_var3	360	360	360	8	2880	1036800	46656000	4618944000.0
BTC_ai_ibc_var3	392	392	392	8	3136	1229312	60236288	5692329216.0
BTC_ai_ibc_var3	424	424	424	8	3392	1438208	76225024	6860252160.0
BTC_ai_ibc_var3	456	456	456	8	3648	1663488	94818816	9387062784.0
BTC_ai_ibc_var3	488	488	488	8	3904	1905152	116214272	11505212928.0
BTC_ai_ibc_var3	520	520	520	8	4160	2163200	140608000	13287456000.0
BTC_ai_ibc_var3	552	552	552	8	4416	2437632	168196608	16651464192.0
BTC_ai_ibc_var3	584	584	584	8	4672	2728448	199176704	17925903360.0
BTC_ai_ibc_var3	616	616	616	8	4928	3035648	233744896	21037040640.0
BTC_ai_ibc_var3	648	648	648	8	5184	3359232	272097792	26937681408.0
BTC_ai_ibc_var3	680	680	680	8	5440	3699200	314432000	31128768000.0
BTC_ai_ibc_var3	712	712	712	8	5696	4055552	360944128	35733468672.0
BTC_ai_ibc_var3	744	744	744	8	5952	4428288	411830784	40771247616.0
BTC_ai_ibc_var3	776	776	776	8	6208	4817408	467288576	44158770432.0
BTC_ai_ibc_var3	808	808	808	8	6464	5222912	527514112	52223897088.0
BTC_ai_ibc_var3	840	840	840	8	6720	5644800	592704000	58677696000.0
BTC_ai_ibc_var3	872	872	872	8	6976	6083072	663054848	65642429952.0
BTC_ai_ibc_var3	904	904	904	8	7232	6537728	738763264	66488693760.0
BTC_ai_ibc_var3	936	936	936	8	7488	7008768	820025856	81182559744.0
BTC_ai_ibc_var3	968	968	968	8	7744	7496192	907039232	89796883968.0
BTC_ai_ibc_var3	1000	1000	1000	8	8000	8000000	1000000000	99000000000.0


==> figures/data/pred/step/var30.dat <==
BTC_ai_ibc_var30	8	8	8	8	64	512	512	39168.0
BTC_ai_ibc_var30	40	40	40	8	320	12800	64000	2181600.0
BTC_ai_ibc_var30	72	72	72	8	576	41472	373248	10171008.0
BTC_ai_ibc_var30	104	104	104	8	832	86528	1124864	28424448.0
BTC_ai_ibc_var30	136	136	136	8	1088	147968	2515456	62590464.0
BTC_ai_ibc_var30	168	168	168	8	1344	225792	4741632	110496960.0
BTC_ai_ibc_var30	200	200	200	8	1600	320000	8000000	184680000.0
BTC_ai_ibc_var30	232	232	232	8	1856	430592	12487168	331582752.0
BTC_ai_ibc_var30	264	264	264	8	2112	557568	18399744	495538560.0
BTC_ai_ibc_var30	296	296	296	8	2368	700928	25934336	756607968.0
BTC_ai_ibc_var30	328	328	328	8	2624	860672	35287552	1019573568.0
BTC_ai_ibc_var30	360	360	360	8	2880	1036800	46656000	1397347200.0
BTC_ai_ibc_var30	392	392	392	8	3136	1229312	60236288	1869783552.0
BTC_ai_ibc_var30	424	424	424	8	3392	1438208	76225024	2464998624.0
BTC_ai_ibc_var30	456	456	456	8	3648	1663488	94818816	3152413728.0
BTC_ai_ibc_var30	488	488	488	8	3904	1905152	116214272	3988673856.0
BTC_ai_ibc_var30	520	520	520	8	4160	2163200	140608000	4987663200.0
BTC_ai_ibc_var30	552	552	552	8	4416	2437632	168196608	5960467296.0
BTC_ai_ibc_var30	584	584	584	8	4672	2728448	199176704	7065998208.0
BTC_ai_ibc_var30	616	616	616	8	4928	3035648	233744896	8285042304.0
BTC_ai_ibc_var30	648	648	648	8	5184	3359232	272097792	9616011552.0
BTC_ai_ibc_var30	680	680	680	8	5440	3699200	314432000	11123956800.0
BTC_ai_ibc_var30	712	712	712	8	5696	4055552	360944128	12756738816.0
BTC_ai_ibc_var30	744	744	744	8	5952	4428288	411830784	14589271584.0
BTC_ai_ibc_var30	776	776	776	8	6208	4817408	467288576	16524311616.0
BTC_ai_ibc_var30	808	808	808	8	6464	5222912	527514112	18702595008.0
BTC_ai_ibc_var30	840	840	840	8	6720	5644800	592704000	20956320000.0
BTC_ai_ibc_var30	872	872	872	8	6976	6083072	663054848	23524380000.0
BTC_ai_ibc_var30	904	904	904	8	7232	6537728	738763264	26352764352.0
BTC_ai_ibc_var30	936	936	936	8	7488	7008768	820025856	29355348672.0
BTC_ai_ibc_var30	968	968	968	8	7744	7496192	907039232	32994957600.0
BTC_ai_ibc_var30	1000	1000	1000	8	8000	8000000	1000000000	38020500000.0


==> figures/data/pred/step/var31.dat <==
BTC_ai_ibc_var31	8	8	8	8	64	512	512	49248.0
BTC_ai_ibc_var31	40	40	40	8	320	12800	64000	1091520.0
BTC_ai_ibc_var31	72	72	72	8	576	41472	373248	6280416.0
BTC_ai_ibc_var31	104	104	104	8	832	86528	1124864	17608032.0
BTC_ai_ibc_var31	136	136	136	8	1088	147968	2515456	37978272.0
BTC_ai_ibc_var31	168	168	168	8	1344	225792	4741632	69751584.0
BTC_ai_ibc_var31	200	200	200	8	1600	320000	8000000	116323200.0
BTC_ai_ibc_var31	232	232	232	8	1856	430592	12487168	179133696.0
BTC_ai_ibc_var31	264	264	264	8	2112	557568	18399744	261398016.0
BTC_ai_ibc_var31	296	296	296	8	2368	700928	25934336	364051584.0
BTC_ai_ibc_var31	328	328	328	8	2624	860672	35287552	490043808.0
BTC_ai_ibc_var31	360	360	360	8	2880	1036800	46656000	645732000.0
BTC_ai_ibc_var31	392	392	392	8	3136	1229312	60236288	827570016.0
BTC_ai_ibc_var31	424	424	424	8	3392	1438208	76225024	1044179712.0
BTC_ai_ibc_var31	456	456	456	8	3648	1663488	94818816	1292595840.0
BTC_ai_ibc_var31	488	488	488	8	3904	1905152	116214272	1578010464.0
BTC_ai_ibc_var31	520	520	520	8	4160	2163200	140608000	1904909760.0
BTC_ai_ibc_var31	552	552	552	8	4416	2437632	168196608	2267991360.0
BTC_ai_ibc_var31	584	584	584	8	4672	2728448	199176704	2682704448.0
BTC_ai_ibc_var31	616	616	616	8	4928	3035648	233744896	3140055072.0
BTC_ai_ibc_var31	648	648	648	8	5184	3359232	272097792	3650248800.0
BTC_ai_ibc_var31	680	680	680	8	5440	3699200	314432000	4211661600.0
BTC_ai_ibc_var31	712	712	712	8	5696	4055552	360944128	4838988384.0
BTC_ai_ibc_var31	744	744	744	8	5952	4428288	411830784	5529476448.0
BTC_ai_ibc_var31	776	776	776	8	6208	4817408	467288576	6256853856.0
BTC_ai_ibc_var31	808	808	808	8	6464	5222912	527514112	7093457856.0
BTC_ai_ibc_var31	840	840	840	8	6720	5644800	592704000	8050976640.0
BTC_ai_ibc_var31	872	872	872	8	6976	6083072	663054848	10136382624.0
BTC_ai_ibc_var31	904	904	904	8	7232	6537728	738763264	32567301504.0
BTC_ai_ibc_var31	936	936	936	8	7488	7008768	820025856	43655358240.0
BTC_ai_ibc_var31	968	968	968	8	7744	7496192	907039232	54082109664.0
BTC_ai_ibc_var31	1000	1000	1000	8	8000	8000000	1000000000	63743364000.0


==> figures/data/pred/step/var32.dat <==
BTC_ai_ibc_var32	8	8	8	8	64	512	512	73728.0
BTC_ai_ibc_var32	40	40	40	8	320	12800	64000	1094400.0
BTC_ai_ibc_var32	72	72	72	8	576	41472	373248	6272640.0
BTC_ai_ibc_var32	104	104	104	8	832	86528	1124864	17615520.0
BTC_ai_ibc_var32	136	136	136	8	1088	147968	2515456	37992960.0
BTC_ai_ibc_var32	168	168	168	8	1344	225792	4741632	69745536.0
BTC_ai_ibc_var32	200	200	200	8	1600	320000	8000000	116409600.0
BTC_ai_ibc_var32	232	232	232	8	1856	430592	12487168	179459424.0
BTC_ai_ibc_var32	264	264	264	8	2112	557568	18399744	261131904.0
BTC_ai_ibc_var32	296	296	296	8	2368	700928	25934336	364744224.0
BTC_ai_ibc_var32	328	328	328	8	2624	860672	35287552	491189184.0
BTC_ai_ibc_var32	360	360	360	8	2880	1036800	46656000	645032160.0
BTC_ai_ibc_var32	392	392	392	8	3136	1229312	60236288	827908704.0
BTC_ai_ibc_var32	424	424	424	8	3392	1438208	76225024	1043141760.0
BTC_ai_ibc_var32	456	456	456	8	3648	1663488	94818816	1292612256.0
BTC_ai_ibc_var32	488	488	488	8	3904	1905152	116214272	1578063168.0
BTC_ai_ibc_var32	520	520	520	8	4160	2163200	140608000	1904816160.0
BTC_ai_ibc_var32	552	552	552	8	4416	2437632	168196608	2269481760.0
BTC_ai_ibc_var32	584	584	584	8	4672	2728448	199176704	2682389088.0
BTC_ai_ibc_var32	616	616	616	8	4928	3035648	233744896	3140764704.0
BTC_ai_ibc_var32	648	648	648	8	5184	3359232	272097792	3649782240.0
BTC_ai_ibc_var32	680	680	680	8	5440	3699200	314432000	4227132960.0
BTC_ai_ibc_var32	712	712	712	8	5696	4055552	360944128	4829735232.0
BTC_ai_ibc_var32	744	744	744	8	5952	4428288	411830784	5514638112.0
BTC_ai_ibc_var32	776	776	776	8	6208	4817408	467288576	6278560128.0
BTC_ai_ibc_var32	808	808	808	8	6464	5222912	527514112	7091334432.0
BTC_ai_ibc_var32	840	840	840	8	6720	5644800	592704000	8068576320.0
BTC_ai_ibc_var32	872	872	872	8	6976	6083072	663054848	10447854048.0
BTC_ai_ibc_var32	904	904	904	8	7232	6537728	738763264	30411521856.0
BTC_ai_ibc_var32	936	936	936	8	7488	7008768	820025856	44101796544.0
BTC_ai_ibc_var32	968	968	968	8	7744	7496192	907039232	55015966368.0
BTC_ai_ibc_var32	1000	1000	1000	8	8000	8000000	1000000000	64668888000.0


==> figures/data/pred/step/var33.dat <==
BTC_ai_ibc_var33	8	8	8	8	64	512	512	48960.0
BTC_ai_ibc_var33	40	40	40	8	320	12800	64000	1337760.0
BTC_ai_ibc_var33	72	72	72	8	576	41472	373248	7413120.0
BTC_ai_ibc_var33	104	104	104	8	832	86528	1124864	19244160.0
BTC_ai_ibc_var33	136	136	136	8	1088	147968	2515456	40450752.0
BTC_ai_ibc_var33	168	168	168	8	1344	225792	4741632	73102176.0
BTC_ai_ibc_var33	200	200	200	8	1600	320000	8000000	119512800.0
BTC_ai_ibc_var33	232	232	232	8	1856	430592	12487168	184871520.0
BTC_ai_ibc_var33	264	264	264	8	2112	557568	18399744	267699168.0
BTC_ai_ibc_var33	296	296	296	8	2368	700928	25934336	372565728.0
BTC_ai_ibc_var33	328	328	328	8	2624	860672	35287552	501698304.0
BTC_ai_ibc_var33	360	360	360	8	2880	1036800	46656000	661050720.0
BTC_ai_ibc_var33	392	392	392	8	3136	1229312	60236288	848738016.0
BTC_ai_ibc_var33	424	424	424	8	3392	1438208	76225024	1070861184.0
BTC_ai_ibc_var33	456	456	456	8	3648	1663488	94818816	1324147392.0
BTC_ai_ibc_var33	488	488	488	8	3904	1905152	116214272	1619593920.0
BTC_ai_ibc_var33	520	520	520	8	4160	2163200	140608000	1959647040.0
BTC_ai_ibc_var33	552	552	552	8	4416	2437632	168196608	2331383040.0
BTC_ai_ibc_var33	584	584	584	8	4672	2728448	199176704	2754879840.0
BTC_ai_ibc_var33	616	616	616	8	4928	3035648	233744896	3222638496.0
BTC_ai_ibc_var33	648	648	648	8	5184	3359232	272097792	3776733216.0
BTC_ai_ibc_var33	680	680	680	8	5440	3699200	314432000	5325428160.0
BTC_ai_ibc_var33	712	712	712	8	5696	4055552	360944128	5843890944.0
BTC_ai_ibc_var33	744	744	744	8	5952	4428288	411830784	5676440256.0
BTC_ai_ibc_var33	776	776	776	8	6208	4817408	467288576	7968604320.0
BTC_ai_ibc_var33	808	808	808	8	6464	5222912	527514112	8562518208.0
BTC_ai_ibc_var33	840	840	840	8	6720	5644800	592704000	23327861760.0
BTC_ai_ibc_var33	872	872	872	8	6976	6083072	663054848	27695811744.0
BTC_ai_ibc_var33	904	904	904	8	7232	6537728	738763264	40610225664.0
BTC_ai_ibc_var33	936	936	936	8	7488	7008768	820025856	51374606400.0
BTC_ai_ibc_var33	968	968	968	8	7744	7496192	907039232	60372766080.0
BTC_ai_ibc_var33	1000	1000	1000	8	8000	8000000	1000000000	69860988000.0


==> figures/data/pred/step/var34.dat <==
BTC_ai_ibc_var34	8	8	8	8	64	512	512	48960.0
BTC_ai_ibc_var34	40	40	40	8	320	12800	64000	1313280.0
BTC_ai_ibc_var34	72	72	72	8	576	41472	373248	7706016.0
BTC_ai_ibc_var34	104	104	104	8	832	86528	1124864	19120608.0
BTC_ai_ibc_var34	136	136	136	8	1088	147968	2515456	40685760.0
BTC_ai_ibc_var34	168	168	168	8	1344	225792	4741632	72787680.0
BTC_ai_ibc_var34	200	200	200	8	1600	320000	8000000	119757600.0
BTC_ai_ibc_var34	232	232	232	8	1856	430592	12487168	183752352.0
BTC_ai_ibc_var34	264	264	264	8	2112	557568	18399744	267252480.0
BTC_ai_ibc_var34	296	296	296	8	2368	700928	25934336	371894400.0
BTC_ai_ibc_var34	328	328	328	8	2624	860672	35287552	502324128.0
BTC_ai_ibc_var34	360	360	360	8	2880	1036800	46656000	659806560.0
BTC_ai_ibc_var34	392	392	392	8	3136	1229312	60236288	847736064.0
BTC_ai_ibc_var34	424	424	424	8	3392	1438208	76225024	1069319520.0
BTC_ai_ibc_var34	456	456	456	8	3648	1663488	94818816	1324442880.0
BTC_ai_ibc_var34	488	488	488	8	3904	1905152	116214272	1615061376.0
BTC_ai_ibc_var34	520	520	520	8	4160	2163200	140608000	1951166880.0
BTC_ai_ibc_var34	552	552	552	8	4416	2437632	168196608	2326017600.0
BTC_ai_ibc_var34	584	584	584	8	4672	2728448	199176704	2743610976.0
BTC_ai_ibc_var34	616	616	616	8	4928	3035648	233744896	3232085472.0
BTC_ai_ibc_var34	648	648	648	8	5184	3359232	272097792	3790660032.0
BTC_ai_ibc_var34	680	680	680	8	5440	3699200	314432000	5368170240.0
BTC_ai_ibc_var34	712	712	712	8	5696	4055552	360944128	6027364800.0
BTC_ai_ibc_var34	744	744	744	8	5952	4428288	411830784	5655843360.0
BTC_ai_ibc_var34	776	776	776	8	6208	4817408	467288576	7755201216.0
BTC_ai_ibc_var34	808	808	808	8	6464	5222912	527514112	8642568384.0
BTC_ai_ibc_var34	840	840	840	8	6720	5644800	592704000	23680913760.0
BTC_ai_ibc_var34	872	872	872	8	6976	6083072	663054848	28133792928.0
BTC_ai_ibc_var34	904	904	904	8	7232	6537728	738763264	40914512064.0
BTC_ai_ibc_var34	936	936	936	8	7488	7008768	820025856	52043707872.0
BTC_ai_ibc_var34	968	968	968	8	7744	7496192	907039232	61057459584.0
BTC_ai_ibc_var34	1000	1000	1000	8	8000	8000000	1000000000	70596612000.0


==> figures/data/pred/step/var35.dat <==
BTC_ai_ibc_var35	8	8	8	8	64	512	512	11880.0
BTC_ai_ibc_var35	40	40	40	8	320	12800	64000	592560.0
BTC_ai_ibc_var35	72	72	72	8	576	41472	373248	3181356.0
BTC_ai_ibc_var35	104	104	104	8	832	86528	1124864	9228960.0
BTC_ai_ibc_var35	136	136	136	8	1088	147968	2515456	20283516.0
BTC_ai_ibc_var35	168	168	168	8	1344	225792	4741632	39277224.0
BTC_ai_ibc_var35	200	200	200	8	1600	320000	8000000	63444600.0
BTC_ai_ibc_var35	232	232	232	8	1856	430592	12487168	98597448.0
BTC_ai_ibc_var35	264	264	264	8	2112	557568	18399744	145573956.0
BTC_ai_ibc_var35	296	296	296	8	2368	700928	25934336	204481980.0
BTC_ai_ibc_var35	328	328	328	8	2624	860672	35287552	277532280.0
BTC_ai_ibc_var35	360	360	360	8	2880	1036800	46656000	365596740.0
BTC_ai_ibc_var35	392	392	392	8	3136	1229312	60236288	471337272.0
BTC_ai_ibc_var35	424	424	424	8	3392	1438208	76225024	595601280.0
BTC_ai_ibc_var35	456	456	456	8	3648	1663488	94818816	740515500.0
BTC_ai_ibc_var35	488	488	488	8	3904	1905152	116214272	905819256.0
BTC_ai_ibc_var35	520	520	520	8	4160	2163200	140608000	1184809860.0
BTC_ai_ibc_var35	552	552	552	8	4416	2437632	168196608	1312798968.0
BTC_ai_ibc_var35	584	584	584	8	4672	2728448	199176704	1558230552.0
BTC_ai_ibc_var35	616	616	616	8	4928	3035648	233744896	1823366160.0
BTC_ai_ibc_var35	648	648	648	8	5184	3359232	272097792	2123180424.0
BTC_ai_ibc_var35	680	680	680	8	5440	3699200	314432000	2546085240.0
BTC_ai_ibc_var35	712	712	712	8	5696	4055552	360944128	2813756004.0
BTC_ai_ibc_var35	744	744	744	8	5952	4428288	411830784	3201752664.0
BTC_ai_ibc_var35	776	776	776	8	6208	4817408	467288576	3634127892.0
BTC_ai_ibc_var35	808	808	808	8	6464	5222912	527514112	4099273668.0
BTC_ai_ibc_var35	840	840	840	8	6720	5644800	592704000	4627604520.0
BTC_ai_ibc_var35	872	872	872	8	6976	6083072	663054848	5224025124.0
BTC_ai_ibc_var35	904	904	904	8	7232	6537728	738763264	5979223692.0
BTC_ai_ibc_var35	936	936	936	8	7488	7008768	820025856	6790118868.0
BTC_ai_ibc_var35	968	968	968	8	7744	7496192	907039232	7586156952.0
BTC_ai_ibc_var35	1000	1000	1000	8	8000	8000000	1000000000	8611758000.0


==> figures/data/pred/step/var36.dat <==
BTC_ai_ibc_var36	8	8	8	8	64	512	512	11844.0
BTC_ai_ibc_var36	40	40	40	8	320	12800	64000	616860.0
BTC_ai_ibc_var36	72	72	72	8	576	41472	373248	3211812.0
BTC_ai_ibc_var36	104	104	104	8	832	86528	1124864	9283716.0
BTC_ai_ibc_var36	136	136	136	8	1088	147968	2515456	20378376.0
BTC_ai_ibc_var36	168	168	168	8	1344	225792	4741632	37950444.0
BTC_ai_ibc_var36	200	200	200	8	1600	320000	8000000	63685800.0
BTC_ai_ibc_var36	232	232	232	8	1856	430592	12487168	98987904.0
BTC_ai_ibc_var36	264	264	264	8	2112	557568	18399744	146329524.0
BTC_ai_ibc_var36	296	296	296	8	2368	700928	25934336	205482312.0
BTC_ai_ibc_var36	328	328	328	8	2624	860672	35287552	279421560.0
BTC_ai_ibc_var36	360	360	360	8	2880	1036800	46656000	367756200.0
BTC_ai_ibc_var36	392	392	392	8	3136	1229312	60236288	474768252.0
BTC_ai_ibc_var36	424	424	424	8	3392	1438208	76225024	599295168.0
BTC_ai_ibc_var36	456	456	456	8	3648	1663488	94818816	744664644.0
BTC_ai_ibc_var36	488	488	488	8	3904	1905152	116214272	910061928.0
BTC_ai_ibc_var36	520	520	520	8	4160	2163200	140608000	1109939220.0
BTC_ai_ibc_var36	552	552	552	8	4416	2437632	168196608	1323999324.0
BTC_ai_ibc_var36	584	584	584	8	4672	2728448	199176704	1565163216.0
BTC_ai_ibc_var36	616	616	616	8	4928	3035648	233744896	1837065384.0
BTC_ai_ibc_var36	648	648	648	8	5184	3359232	272097792	2134879416.0
BTC_ai_ibc_var36	680	680	680	8	5440	3699200	314432000	2505748320.0
BTC_ai_ibc_var36	712	712	712	8	5696	4055552	360944128	2885032188.0
BTC_ai_ibc_var36	744	744	744	8	5952	4428288	411830784	3240934308.0
BTC_ai_ibc_var36	776	776	776	8	6208	4817408	467288576	3710955384.0
BTC_ai_ibc_var36	808	808	808	8	6464	5222912	527514112	4257603288.0
BTC_ai_ibc_var36	840	840	840	8	6720	5644800	592704000	5046549480.0
BTC_ai_ibc_var36	872	872	872	8	6976	6083072	663054848	5714654616.0
BTC_ai_ibc_var36	904	904	904	8	7232	6537728	738763264	6621166296.0
BTC_ai_ibc_var36	936	936	936	8	7488	7008768	820025856	7474362480.0
BTC_ai_ibc_var36	968	968	968	8	7744	7496192	907039232	8353601388.0
BTC_ai_ibc_var36	1000	1000	1000	8	8000	8000000	1000000000	9360396000.0


==> figures/data/pred/step/var4.dat <==
BTC_ai_ibc_var4	8	8	8	8	64	512	512	73728.0
BTC_ai_ibc_var4	40	40	40	8	320	12800	64000	5760000.0
BTC_ai_ibc_var4	72	72	72	8	576	41472	373248	36951552.0
BTC_ai_ibc_var4	104	104	104	8	832	86528	1124864	111361536.0
BTC_ai_ibc_var4	136	136	136	8	1088	147968	2515456	226391040.0
BTC_ai_ibc_var4	168	168	168	8	1344	225792	4741632	469421568.0
BTC_ai_ibc_var4	200	200	200	8	1600	320000	8000000	792000000.0
BTC_ai_ibc_var4	232	232	232	8	1856	430592	12487168	1123845120.0
BTC_ai_ibc_var4	264	264	264	8	2112	557568	18399744	1821574656.0
BTC_ai_ibc_var4	296	296	296	8	2368	700928	25934336	2450794752.0
BTC_ai_ibc_var4	328	328	328	8	2624	860672	35287552	3175879680.0
BTC_ai_ibc_var4	360	360	360	8	2880	1036800	46656000	4618944000.0
BTC_ai_ibc_var4	392	392	392	8	3136	1229312	60236288	5963392512.0
BTC_ai_ibc_var4	424	424	424	8	3392	1438208	76225024	6860252160.0
BTC_ai_ibc_var4	456	456	456	8	3648	1663488	94818816	9387062784.0
BTC_ai_ibc_var4	488	488	488	8	3904	1905152	116214272	10459284480.0
BTC_ai_ibc_var4	520	520	520	8	4160	2163200	140608000	13920192000.0
BTC_ai_ibc_var4	552	552	552	8	4416	2437632	168196608	16651464192.0
BTC_ai_ibc_var4	584	584	584	8	4672	2728448	199176704	17925903360.0
BTC_ai_ibc_var4	616	616	616	8	4928	3035648	233744896	23140744704.0
BTC_ai_ibc_var4	648	648	648	8	5184	3359232	272097792	24488801280.0
BTC_ai_ibc_var4	680	680	680	8	5440	3699200	314432000	31128768000.0
BTC_ai_ibc_var4	712	712	712	8	5696	4055552	360944128	35733468672.0
BTC_ai_ibc_var4	744	744	744	8	5952	4428288	411830784	38918009088.0
BTC_ai_ibc_var4	776	776	776	8	6208	4817408	467288576	46261569024.0
BTC_ai_ibc_var4	808	808	808	8	6464	5222912	527514112	52223897088.0
BTC_ai_ibc_var4	840	840	840	8	6720	5644800	592704000	58677696000.0
BTC_ai_ibc_var4	872	872	872	8	6976	6083072	663054848	65642429952.0
BTC_ai_ibc_var4	904	904	904	8	7232	6537728	738763264	73137563136.0
BTC_ai_ibc_var4	936	936	936	8	7488	7008768	820025856	81182559744.0
BTC_ai_ibc_var4	968	968	968	8	7744	7496192	907039232	89796883968.0
BTC_ai_ibc_var4	1000	1000	1000	8	8000	8000000	1000000000	99000000000.0


==> figures/data/pred/step/var5.dat <==
BTC_ai_ibc_var5	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var5	40	40	40	8	320	12800	64000	5760000.0
BTC_ai_ibc_var5	72	72	72	8	576	41472	373248	33592320.0
BTC_ai_ibc_var5	104	104	104	8	832	86528	1124864	101237760.0
BTC_ai_ibc_var5	136	136	136	8	1088	147968	2515456	226391040.0
BTC_ai_ibc_var5	168	168	168	8	1344	225792	4741632	426746880.0
BTC_ai_ibc_var5	200	200	200	8	1600	320000	8000000	792000000.0
BTC_ai_ibc_var5	232	232	232	8	1856	430592	12487168	1236229632.0
BTC_ai_ibc_var5	264	264	264	8	2112	557568	18399744	1655976960.0
BTC_ai_ibc_var5	296	296	296	8	2368	700928	25934336	2567499264.0
BTC_ai_ibc_var5	328	328	328	8	2624	860672	35287552	3493467648.0
BTC_ai_ibc_var5	360	360	360	8	2880	1036800	46656000	4199040000.0
BTC_ai_ibc_var5	392	392	392	8	3136	1229312	60236288	5963392512.0
BTC_ai_ibc_var5	424	424	424	8	3392	1438208	76225024	6860252160.0
BTC_ai_ibc_var5	456	456	456	8	3648	1663488	94818816	8533693440.0
BTC_ai_ibc_var5	488	488	488	8	3904	1905152	116214272	10982248704.0
BTC_ai_ibc_var5	520	520	520	8	4160	2163200	140608000	13920192000.0
BTC_ai_ibc_var5	552	552	552	8	4416	2437632	168196608	15894579456.0
BTC_ai_ibc_var5	584	584	584	8	4672	2728448	199176704	19718493696.0
BTC_ai_ibc_var5	616	616	616	8	4928	3035648	233744896	23140744704.0
BTC_ai_ibc_var5	648	648	648	8	5184	3359232	272097792	26937681408.0
BTC_ai_ibc_var5	680	680	680	8	5440	3699200	314432000	31128768000.0
BTC_ai_ibc_var5	712	712	712	8	5696	4055552	360944128	34109220096.0
BTC_ai_ibc_var5	744	744	744	8	5952	4428288	411830784	38918009088.0
BTC_ai_ibc_var5	776	776	776	8	6208	4817408	467288576	46261569024.0
BTC_ai_ibc_var5	808	808	808	8	6464	5222912	527514112	52223897088.0
BTC_ai_ibc_var5	840	840	840	8	6720	5644800	592704000	58677696000.0
BTC_ai_ibc_var5	872	872	872	8	6976	6083072	663054848	65642429952.0
BTC_ai_ibc_var5	904	904	904	8	7232	6537728	738763264	73137563136.0
BTC_ai_ibc_var5	936	936	936	8	7488	7008768	820025856	81182559744.0
BTC_ai_ibc_var5	968	968	968	8	7744	7496192	907039232	89796883968.0
BTC_ai_ibc_var5	1000	1000	1000	8	8000	8000000	1000000000	99000000000.0


==> figures/data/pred/step/var6.dat <==
BTC_ai_ibc_var6	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var6	40	40	40	8	320	12800	64000	5760000.0
BTC_ai_ibc_var6	72	72	72	8	576	41472	373248	36951552.0
BTC_ai_ibc_var6	104	104	104	8	832	86528	1124864	101237760.0
BTC_ai_ibc_var6	136	136	136	8	1088	147968	2515456	249030144.0
BTC_ai_ibc_var6	168	168	168	8	1344	225792	4741632	469421568.0
BTC_ai_ibc_var6	200	200	200	8	1600	320000	8000000	720000000.0
BTC_ai_ibc_var6	232	232	232	8	1856	430592	12487168	1236229632.0
BTC_ai_ibc_var6	264	264	264	8	2112	557568	18399744	1821574656.0
BTC_ai_ibc_var6	296	296	296	8	2368	700928	25934336	2567499264.0
BTC_ai_ibc_var6	328	328	328	8	2624	860672	35287552	3493467648.0
BTC_ai_ibc_var6	360	360	360	8	2880	1036800	46656000	4199040000.0
BTC_ai_ibc_var6	392	392	392	8	3136	1229312	60236288	5421265920.0
BTC_ai_ibc_var6	424	424	424	8	3392	1438208	76225024	7546277376.0
BTC_ai_ibc_var6	456	456	456	8	3648	1663488	94818816	9387062784.0
BTC_ai_ibc_var6	488	488	488	8	3904	1905152	116214272	10459284480.0
BTC_ai_ibc_var6	520	520	520	8	4160	2163200	140608000	12654720000.0
BTC_ai_ibc_var6	552	552	552	8	4416	2437632	168196608	15137694720.0
BTC_ai_ibc_var6	584	584	584	8	4672	2728448	199176704	19718493696.0
BTC_ai_ibc_var6	616	616	616	8	4928	3035648	233744896	21037040640.0
BTC_ai_ibc_var6	648	648	648	8	5184	3359232	272097792	26937681408.0
BTC_ai_ibc_var6	680	680	680	8	5440	3699200	314432000	28298880000.0
BTC_ai_ibc_var6	712	712	712	8	5696	4055552	360944128	35733468672.0
BTC_ai_ibc_var6	744	744	744	8	5952	4428288	411830784	40771247616.0
BTC_ai_ibc_var6	776	776	776	8	6208	4817408	467288576	46261569024.0
BTC_ai_ibc_var6	808	808	808	8	6464	5222912	527514112	52223897088.0
BTC_ai_ibc_var6	840	840	840	8	6720	5644800	592704000	58677696000.0
BTC_ai_ibc_var6	872	872	872	8	6976	6083072	663054848	65642429952.0
BTC_ai_ibc_var6	904	904	904	8	7232	6537728	738763264	66488693760.0
BTC_ai_ibc_var6	936	936	936	8	7488	7008768	820025856	77492443392.0
BTC_ai_ibc_var6	968	968	968	8	7744	7496192	907039232	85715207424.0
BTC_ai_ibc_var6	1000	1000	1000	8	8000	8000000	1000000000	99000000000.0


==> figures/data/pred/step/var7.dat <==
BTC_ai_ibc_var7	8	8	8	8	64	512	512	50688.0
BTC_ai_ibc_var7	40	40	40	8	320	12800	64000	3110400.0
BTC_ai_ibc_var7	72	72	72	8	576	41472	373248	19408896.0
BTC_ai_ibc_var7	104	104	104	8	832	86528	1124864	48282624.0
BTC_ai_ibc_var7	136	136	136	8	1088	147968	2515456	88558848.0
BTC_ai_ibc_var7	168	168	168	8	1344	225792	4741632	180859392.0
BTC_ai_ibc_var7	200	200	200	8	1600	320000	8000000	381600000.0
BTC_ai_ibc_var7	232	232	232	8	1856	430592	12487168	565797888.0
BTC_ai_ibc_var7	264	264	264	8	2112	557568	18399744	1068857856.0
BTC_ai_ibc_var7	296	296	296	8	2368	700928	25934336	2400327936.0
BTC_ai_ibc_var7	328	328	328	8	2624	860672	35287552	3419880192.0
BTC_ai_ibc_var7	360	360	360	8	2880	1036800	46656000	4492972800.0
BTC_ai_ibc_var7	392	392	392	8	3136	1229312	60236288	5963392512.0
BTC_ai_ibc_var7	424	424	424	8	3392	1438208	76225024	7145017344.0
BTC_ai_ibc_var7	456	456	456	8	3648	1663488	94818816	9057692160.0
BTC_ai_ibc_var7	488	488	488	8	3904	1905152	116214272	11728115712.0
BTC_ai_ibc_var7	520	520	520	8	4160	2163200	140608000	16431667200.0
BTC_ai_ibc_var7	552	552	552	8	4416	2437632	168196608	16092027648.0
BTC_ai_ibc_var7	584	584	584	8	4672	2728448	199176704	19043202816.0
BTC_ai_ibc_var7	616	616	616	8	4928	3035648	233744896	22362100992.0
BTC_ai_ibc_var7	648	648	648	8	5184	3359232	272097792	26151621120.0
BTC_ai_ibc_var7	680	680	680	8	5440	3699200	314432000	29896934400.0
BTC_ai_ibc_var7	712	712	712	8	5696	4055552	360944128	33908470272.0
BTC_ai_ibc_var7	744	744	744	8	5952	4428288	411830784	38439753984.0
BTC_ai_ibc_var7	776	776	776	8	6208	4817408	467288576	45025903872.0
BTC_ai_ibc_var7	808	808	808	8	6464	5222912	527514112	49803077376.0
BTC_ai_ibc_var7	840	840	840	8	6720	5644800	592704000	55629504000.0
BTC_ai_ibc_var7	872	872	872	8	6976	6083072	663054848	62959795200.0
BTC_ai_ibc_var7	904	904	904	8	7232	6537728	738763264	70313264640.0
BTC_ai_ibc_var7	936	936	936	8	7488	7008768	820025856	76230865152.0
BTC_ai_ibc_var7	968	968	968	8	7744	7496192	907039232	83623769856.0
BTC_ai_ibc_var7	1000	1000	1000	8	8000	8000000	1000000000	99072000000.0


==> figures/data/pred/step/var8.dat <==
BTC_ai_ibc_var8	8	8	8	8	64	512	512	73728.0
BTC_ai_ibc_var8	40	40	40	8	320	12800	64000	3052800.0
BTC_ai_ibc_var8	72	72	72	8	576	41472	373248	19408896.0
BTC_ai_ibc_var8	104	104	104	8	832	86528	1124864	47503872.0
BTC_ai_ibc_var8	136	136	136	8	1088	147968	2515456	87892992.0
BTC_ai_ibc_var8	168	168	168	8	1344	225792	4741632	174763008.0
BTC_ai_ibc_var8	200	200	200	8	1600	320000	8000000	380160000.0
BTC_ai_ibc_var8	232	232	232	8	1856	430592	12487168	559984896.0
BTC_ai_ibc_var8	264	264	264	8	2112	557568	18399744	1103984640.0
BTC_ai_ibc_var8	296	296	296	8	2368	700928	25934336	2353015296.0
BTC_ai_ibc_var8	328	328	328	8	2624	860672	35287552	3423753216.0
BTC_ai_ibc_var8	360	360	360	8	2880	1036800	46656000	4744915200.0
BTC_ai_ibc_var8	392	392	392	8	3136	1229312	60236288	5836158720.0
BTC_ai_ibc_var8	424	424	424	8	3392	1438208	76225024	7196792832.0
BTC_ai_ibc_var8	456	456	456	8	3648	1663488	94818816	9005292288.0
BTC_ai_ibc_var8	488	488	488	8	3904	1905152	116214272	11650957056.0
BTC_ai_ibc_var8	520	520	520	8	4160	2163200	140608000	16139635200.0
BTC_ai_ibc_var8	552	552	552	8	4416	2437632	168196608	16102996992.0
BTC_ai_ibc_var8	584	584	584	8	4672	2728448	199176704	19018646784.0
BTC_ai_ibc_var8	616	616	616	8	4928	3035648	233744896	22375761408.0
BTC_ai_ibc_var8	648	648	648	8	5184	3359232	272097792	26227203840.0
BTC_ai_ibc_var8	680	680	680	8	5440	3699200	314432000	30163276800.0
BTC_ai_ibc_var8	712	712	712	8	5696	4055552	360944128	33963220224.0
BTC_ai_ibc_var8	744	744	744	8	5952	4428288	411830784	38479608576.0
BTC_ai_ibc_var8	776	776	776	8	6208	4817408	467288576	44830798848.0
BTC_ai_ibc_var8	808	808	808	8	6464	5222912	527514112	50085114624.0
BTC_ai_ibc_var8	840	840	840	8	6720	5644800	592704000	55705708800.0
BTC_ai_ibc_var8	872	872	872	8	6976	6083072	663054848	62905047552.0
BTC_ai_ibc_var8	904	904	904	8	7232	6537728	738763264	70254425088.0
BTC_ai_ibc_var8	936	936	936	8	7488	7008768	820025856	76230865152.0
BTC_ai_ibc_var8	968	968	968	8	7744	7496192	907039232	83218975488.0
BTC_ai_ibc_var8	1000	1000	1000	8	8000	8000000	1000000000	99468000000.0


==> figures/data/pred/step/var9.dat <==
BTC_ai_ibc_var9	8	8	8	8	64	512	512	76032.0
BTC_ai_ibc_var9	40	40	40	8	320	12800	64000	2995200.0
BTC_ai_ibc_var9	72	72	72	8	576	41472	373248	19782144.0
BTC_ai_ibc_var9	104	104	104	8	832	86528	1124864	49450752.0
BTC_ai_ibc_var9	136	136	136	8	1088	147968	2515456	90556416.0
BTC_ai_ibc_var9	168	168	168	8	1344	225792	4741632	208293120.0
BTC_ai_ibc_var9	200	200	200	8	1600	320000	8000000	400320000.0
BTC_ai_ibc_var9	232	232	232	8	1856	430592	12487168	610364160.0
BTC_ai_ibc_var9	264	264	264	8	2112	557568	18399744	1061330688.0
BTC_ai_ibc_var9	296	296	296	8	2368	700928	25934336	2375094528.0
BTC_ai_ibc_var9	328	328	328	8	2624	860672	35287552	3396642048.0
BTC_ai_ibc_var9	360	360	360	8	2880	1036800	46656000	4511635200.0
BTC_ai_ibc_var9	392	392	392	8	3136	1229312	60236288	5819563008.0
BTC_ai_ibc_var9	424	424	424	8	3392	1438208	76225024	7216208640.0
BTC_ai_ibc_var9	456	456	456	8	3648	1663488	94818816	8990320896.0
BTC_ai_ibc_var9	488	488	488	8	3904	1905152	116214272	11556652032.0
BTC_ai_ibc_var9	520	520	520	8	4160	2163200	140608000	15983884800.0
BTC_ai_ibc_var9	552	552	552	8	4416	2437632	168196608	16135905024.0
BTC_ai_ibc_var9	584	584	584	8	4672	2728448	199176704	19043202816.0
BTC_ai_ibc_var9	616	616	616	8	4928	3035648	233744896	22580667648.0
BTC_ai_ibc_var9	648	648	648	8	5184	3359232	272097792	26257436928.0
BTC_ai_ibc_var9	680	680	680	8	5440	3699200	314432000	29930227200.0
BTC_ai_ibc_var9	712	712	712	8	5696	4055552	360944128	34090970112.0
BTC_ai_ibc_var9	744	744	744	8	5952	4428288	411830784	38479608576.0
BTC_ai_ibc_var9	776	776	776	8	6208	4817408	467288576	45069260544.0
BTC_ai_ibc_var9	808	808	808	8	6464	5222912	527514112	49779574272.0
BTC_ai_ibc_var9	840	840	840	8	6720	5644800	592704000	55502496000.0
BTC_ai_ibc_var9	872	872	872	8	6976	6083072	663054848	63151411968.0
BTC_ai_ibc_var9	904	904	904	8	7232	6537728	738763264	70430943744.0
BTC_ai_ibc_var9	936	936	936	8	7488	7008768	820025856	76388562432.0
BTC_ai_ibc_var9	968	968	968	8	7744	7496192	907039232	83657502720.0
BTC_ai_ibc_var9	1000	1000	1000	8	8000	8000000	1000000000	1.0134e+11


==> figures/data/pred2/meas/var1.dat <==
BTC_ai_ibc_var1	8	8	8	8	64	512	512	54973971
BTC_ai_ibc_var1	8	8	8	8	64	512	512	67698
BTC_ai_ibc_var1	8	8	8	8	64	512	512	55899
BTC_ai_ibc_var1	8	8	8	8	64	512	512	86490
BTC_ai_ibc_var1	8	8	8	8	64	512	512	37206
BTC_ai_ibc_var1	40	40	40	8	320	12800	64000	6655293
BTC_ai_ibc_var1	40	40	40	8	320	12800	64000	5495769
BTC_ai_ibc_var1	40	40	40	8	320	12800	64000	5490909
BTC_ai_ibc_var1	40	40	40	8	320	12800	64000	5493366
BTC_ai_ibc_var1	40	40	40	8	320	12800	64000	5485878
BTC_ai_ibc_var1	72	72	72	8	576	41472	373248	38887587
BTC_ai_ibc_var1	72	72	72	8	576	41472	373248	32598378
BTC_ai_ibc_var1	72	72	72	8	576	41472	373248	32144985
BTC_ai_ibc_var1	72	72	72	8	576	41472	373248	32113422
BTC_ai_ibc_var1	72	72	72	8	576	41472	373248	32079861
BTC_ai_ibc_var1	104	104	104	8	832	86528	1124864	118250397
BTC_ai_ibc_var1	104	104	104	8	832	86528	1124864	118898118
BTC_ai_ibc_var1	104	104	104	8	832	86528	1124864	118797462
BTC_ai_ibc_var1	104	104	104	8	832	86528	1124864	118796445
BTC_ai_ibc_var1	104	104	104	8	832	86528	1124864	118824696
BTC_ai_ibc_var1	136	136	136	8	1088	147968	2515456	273055590
BTC_ai_ibc_var1	136	136	136	8	1088	147968	2515456	272492280
BTC_ai_ibc_var1	136	136	136	8	1088	147968	2515456	271880199
BTC_ai_ibc_var1	136	136	136	8	1088	147968	2515456	271569231
BTC_ai_ibc_var1	136	136	136	8	1088	147968	2515456	271452114
BTC_ai_ibc_var1	168	168	168	8	1344	225792	4741632	561628980
BTC_ai_ibc_var1	168	168	168	8	1344	225792	4741632	558155628
BTC_ai_ibc_var1	168	168	168	8	1344	225792	4741632	558228726
BTC_ai_ibc_var1	168	168	168	8	1344	225792	4741632	558944163
BTC_ai_ibc_var1	168	168	168	8	1344	225792	4741632	557790399
BTC_ai_ibc_var1	200	200	200	8	1600	320000	8000000	1789610616
BTC_ai_ibc_var1	200	200	200	8	1600	320000	8000000	1814855481
BTC_ai_ibc_var1	200	200	200	8	1600	320000	8000000	1809629667
BTC_ai_ibc_var1	200	200	200	8	1600	320000	8000000	1790440605
BTC_ai_ibc_var1	200	200	200	8	1600	320000	8000000	1798100433
BTC_ai_ibc_var1	232	232	232	8	1856	430592	12487168	5288374629
BTC_ai_ibc_var1	232	232	232	8	1856	430592	12487168	5279737689
BTC_ai_ibc_var1	232	232	232	8	1856	430592	12487168	5287535127
BTC_ai_ibc_var1	232	232	232	8	1856	430592	12487168	5280062355
BTC_ai_ibc_var1	232	232	232	8	1856	430592	12487168	5288569263
BTC_ai_ibc_var1	264	264	264	8	2112	557568	18399744	8004423573
BTC_ai_ibc_var1	264	264	264	8	2112	557568	18399744	8011962288
BTC_ai_ibc_var1	264	264	264	8	2112	557568	18399744	7994045835
BTC_ai_ibc_var1	264	264	264	8	2112	557568	18399744	8003474874
BTC_ai_ibc_var1	264	264	264	8	2112	557568	18399744	7987354632
BTC_ai_ibc_var1	296	296	296	8	2368	700928	25934336	11114900568
BTC_ai_ibc_var1	296	296	296	8	2368	700928	25934336	11137021731
BTC_ai_ibc_var1	296	296	296	8	2368	700928	25934336	11155539366
BTC_ai_ibc_var1	296	296	296	8	2368	700928	25934336	11117154105
BTC_ai_ibc_var1	296	296	296	8	2368	700928	25934336	11108553759
BTC_ai_ibc_var1	328	328	328	8	2624	860672	35287552	15190298532
BTC_ai_ibc_var1	328	328	328	8	2624	860672	35287552	15179759208
BTC_ai_ibc_var1	328	328	328	8	2624	860672	35287552	15170667138
BTC_ai_ibc_var1	328	328	328	8	2624	860672	35287552	15187728555
BTC_ai_ibc_var1	328	328	328	8	2624	860672	35287552	15191594073
BTC_ai_ibc_var1	360	360	360	8	2880	1036800	46656000	20133997902
BTC_ai_ibc_var1	360	360	360	8	2880	1036800	46656000	20122354602
BTC_ai_ibc_var1	360	360	360	8	2880	1036800	46656000	20100323583
BTC_ai_ibc_var1	360	360	360	8	2880	1036800	46656000	20146444911
BTC_ai_ibc_var1	360	360	360	8	2880	1036800	46656000	20099278089
BTC_ai_ibc_var1	392	392	392	8	3136	1229312	60236288	25948147077
BTC_ai_ibc_var1	392	392	392	8	3136	1229312	60236288	25952331033
BTC_ai_ibc_var1	392	392	392	8	3136	1229312	60236288	25955188200
BTC_ai_ibc_var1	392	392	392	8	3136	1229312	60236288	25979788377
BTC_ai_ibc_var1	392	392	392	8	3136	1229312	60236288	25958892681
BTC_ai_ibc_var1	424	424	424	8	3392	1438208	76225024	33020290908
BTC_ai_ibc_var1	424	424	424	8	3392	1438208	76225024	32968089414
BTC_ai_ibc_var1	424	424	424	8	3392	1438208	76225024	32938950573
BTC_ai_ibc_var1	424	424	424	8	3392	1438208	76225024	32961728394
BTC_ai_ibc_var1	424	424	424	8	3392	1438208	76225024	32958839511
BTC_ai_ibc_var1	456	456	456	8	3648	1663488	94818816	41093821395
BTC_ai_ibc_var1	456	456	456	8	3648	1663488	94818816	41045290695
BTC_ai_ibc_var1	456	456	456	8	3648	1663488	94818816	41035551039
BTC_ai_ibc_var1	456	456	456	8	3648	1663488	94818816	41166094464
BTC_ai_ibc_var1	456	456	456	8	3648	1663488	94818816	41021196966
BTC_ai_ibc_var1	488	488	488	8	3904	1905152	116214272	50493006297
BTC_ai_ibc_var1	488	488	488	8	3904	1905152	116214272	50428006047
BTC_ai_ibc_var1	488	488	488	8	3904	1905152	116214272	50426044596
BTC_ai_ibc_var1	488	488	488	8	3904	1905152	116214272	50478478731
BTC_ai_ibc_var1	488	488	488	8	3904	1905152	116214272	50443502652
BTC_ai_ibc_var1	520	520	520	8	4160	2163200	140608000	61193140956
BTC_ai_ibc_var1	520	520	520	8	4160	2163200	140608000	61241067720
BTC_ai_ibc_var1	520	520	520	8	4160	2163200	140608000	61167771198
BTC_ai_ibc_var1	520	520	520	8	4160	2163200	140608000	61149526731
BTC_ai_ibc_var1	520	520	520	8	4160	2163200	140608000	61145470872
BTC_ai_ibc_var1	552	552	552	8	4416	2437632	168196608	73183586832
BTC_ai_ibc_var1	552	552	552	8	4416	2437632	168196608	73184744205
BTC_ai_ibc_var1	552	552	552	8	4416	2437632	168196608	73202518350
BTC_ai_ibc_var1	552	552	552	8	4416	2437632	168196608	73287073899
BTC_ai_ibc_var1	552	552	552	8	4416	2437632	168196608	73251112032
BTC_ai_ibc_var1	584	584	584	8	4672	2728448	199176704	86644624419
BTC_ai_ibc_var1	584	584	584	8	4672	2728448	199176704	86697779184
BTC_ai_ibc_var1	584	584	584	8	4672	2728448	199176704	86680424286
BTC_ai_ibc_var1	584	584	584	8	4672	2728448	199176704	86805662940
BTC_ai_ibc_var1	584	584	584	8	4672	2728448	199176704	86648611392
BTC_ai_ibc_var1	616	616	616	8	4928	3035648	233744896	101816412390
BTC_ai_ibc_var1	616	616	616	8	4928	3035648	233744896	101765300499
BTC_ai_ibc_var1	616	616	616	8	4928	3035648	233744896	101765269431
BTC_ai_ibc_var1	616	616	616	8	4928	3035648	233744896	101846890935
BTC_ai_ibc_var1	616	616	616	8	4928	3035648	233744896	101818284705
BTC_ai_ibc_var1	648	648	648	8	5184	3359232	272097792	118312452099
BTC_ai_ibc_var1	648	648	648	8	5184	3359232	272097792	118403352423
BTC_ai_ibc_var1	648	648	648	8	5184	3359232	272097792	118415619855
BTC_ai_ibc_var1	648	648	648	8	5184	3359232	272097792	118321309665
BTC_ai_ibc_var1	648	648	648	8	5184	3359232	272097792	118243901448
BTC_ai_ibc_var1	680	680	680	8	5440	3699200	314432000	136893787857
BTC_ai_ibc_var1	680	680	680	8	5440	3699200	314432000	136962569916
BTC_ai_ibc_var1	680	680	680	8	5440	3699200	314432000	136772004087
BTC_ai_ibc_var1	680	680	680	8	5440	3699200	314432000	136896235560
BTC_ai_ibc_var1	680	680	680	8	5440	3699200	314432000	136960204266
BTC_ai_ibc_var1	712	712	712	8	5696	4055552	360944128	157035744261
BTC_ai_ibc_var1	712	712	712	8	5696	4055552	360944128	156988721097
BTC_ai_ibc_var1	712	712	712	8	5696	4055552	360944128	157078885086
BTC_ai_ibc_var1	712	712	712	8	5696	4055552	360944128	156970873503
BTC_ai_ibc_var1	712	712	712	8	5696	4055552	360944128	156960883242
BTC_ai_ibc_var1	744	744	744	8	5952	4428288	411830784	179282719377
BTC_ai_ibc_var1	744	744	744	8	5952	4428288	411830784	179241073065
BTC_ai_ibc_var1	744	744	744	8	5952	4428288	411830784	179240391036
BTC_ai_ibc_var1	744	744	744	8	5952	4428288	411830784	179226109341
BTC_ai_ibc_var1	744	744	744	8	5952	4428288	411830784	179516599749
BTC_ai_ibc_var1	776	776	776	8	6208	4817408	467288576	203562829818
BTC_ai_ibc_var1	776	776	776	8	6208	4817408	467288576	203772155562
BTC_ai_ibc_var1	776	776	776	8	6208	4817408	467288576	203641757847
BTC_ai_ibc_var1	776	776	776	8	6208	4817408	467288576	203560655391
BTC_ai_ibc_var1	776	776	776	8	6208	4817408	467288576	203516961849
BTC_ai_ibc_var1	808	808	808	8	6464	5222912	527514112	230026580532
BTC_ai_ibc_var1	808	808	808	8	6464	5222912	527514112	230141869632
BTC_ai_ibc_var1	808	808	808	8	6464	5222912	527514112	229958644068
BTC_ai_ibc_var1	808	808	808	8	6464	5222912	527514112	230065125903
BTC_ai_ibc_var1	808	808	808	8	6464	5222912	527514112	230051185506
BTC_ai_ibc_var1	840	840	840	8	6720	5644800	592704000	259121805228
BTC_ai_ibc_var1	840	840	840	8	6720	5644800	592704000	258831644130
BTC_ai_ibc_var1	840	840	840	8	6720	5644800	592704000	258879955563
BTC_ai_ibc_var1	840	840	840	8	6720	5644800	592704000	259068424563
BTC_ai_ibc_var1	840	840	840	8	6720	5644800	592704000	258600526533
BTC_ai_ibc_var1	872	872	872	8	6976	6083072	663054848	289993117338
BTC_ai_ibc_var1	872	872	872	8	6976	6083072	663054848	289947302730
BTC_ai_ibc_var1	872	872	872	8	6976	6083072	663054848	289953421029
BTC_ai_ibc_var1	872	872	872	8	6976	6083072	663054848	290019669471
BTC_ai_ibc_var1	872	872	872	8	6976	6083072	663054848	290013744123
BTC_ai_ibc_var1	904	904	904	8	7232	6537728	738763264	322920709254
BTC_ai_ibc_var1	904	904	904	8	7232	6537728	738763264	323033297445
BTC_ai_ibc_var1	904	904	904	8	7232	6537728	738763264	322980499278
BTC_ai_ibc_var1	904	904	904	8	7232	6537728	738763264	322951466961
BTC_ai_ibc_var1	904	904	904	8	7232	6537728	738763264	322734520296
BTC_ai_ibc_var1	936	936	936	8	7488	7008768	820025856	359324253306
BTC_ai_ibc_var1	936	936	936	8	7488	7008768	820025856	359350413921
BTC_ai_ibc_var1	936	936	936	8	7488	7008768	820025856	359236306890
BTC_ai_ibc_var1	936	936	936	8	7488	7008768	820025856	359494145577
BTC_ai_ibc_var1	936	936	936	8	7488	7008768	820025856	359418557736
BTC_ai_ibc_var1	968	968	968	8	7744	7496192	907039232	397341043380
BTC_ai_ibc_var1	968	968	968	8	7744	7496192	907039232	397343679489
BTC_ai_ibc_var1	968	968	968	8	7744	7496192	907039232	397364108490
BTC_ai_ibc_var1	968	968	968	8	7744	7496192	907039232	397804945572
BTC_ai_ibc_var1	968	968	968	8	7744	7496192	907039232	396971433477
BTC_ai_ibc_var1	1000	1000	1000	8	8000	8000000	1000000000	438323067342
BTC_ai_ibc_var1	1000	1000	1000	8	8000	8000000	1000000000	438551928486
BTC_ai_ibc_var1	1000	1000	1000	8	8000	8000000	1000000000	438532263441
BTC_ai_ibc_var1	1000	1000	1000	8	8000	8000000	1000000000	438621504633
BTC_ai_ibc_var1	1000	1000	1000	8	8000	8000000	1000000000	438815289258


==> figures/data/pred2/meas/var10.dat <==
BTC_ai_ibc_var10	8	8	8	8	64	512	512	54598869
BTC_ai_ibc_var10	8	8	8	8	64	512	512	56952
BTC_ai_ibc_var10	8	8	8	8	64	512	512	56808
BTC_ai_ibc_var10	8	8	8	8	64	512	512	56808
BTC_ai_ibc_var10	8	8	8	8	64	512	512	67977
BTC_ai_ibc_var10	40	40	40	8	320	12800	64000	2416950
BTC_ai_ibc_var10	40	40	40	8	320	12800	64000	1742400
BTC_ai_ibc_var10	40	40	40	8	320	12800	64000	1735524
BTC_ai_ibc_var10	40	40	40	8	320	12800	64000	1741032
BTC_ai_ibc_var10	40	40	40	8	320	12800	64000	1735596
BTC_ai_ibc_var10	72	72	72	8	576	41472	373248	11431800
BTC_ai_ibc_var10	72	72	72	8	576	41472	373248	8401860
BTC_ai_ibc_var10	72	72	72	8	576	41472	373248	8224002
BTC_ai_ibc_var10	72	72	72	8	576	41472	373248	8222436
BTC_ai_ibc_var10	72	72	72	8	576	41472	373248	8214795
BTC_ai_ibc_var10	104	104	104	8	832	86528	1124864	30898485
BTC_ai_ibc_var10	104	104	104	8	832	86528	1124864	35251389
BTC_ai_ibc_var10	104	104	104	8	832	86528	1124864	35152452
BTC_ai_ibc_var10	104	104	104	8	832	86528	1124864	35212032
BTC_ai_ibc_var10	104	104	104	8	832	86528	1124864	35256006
BTC_ai_ibc_var10	136	136	136	8	1088	147968	2515456	75611871
BTC_ai_ibc_var10	136	136	136	8	1088	147968	2515456	75242034
BTC_ai_ibc_var10	136	136	136	8	1088	147968	2515456	75330504
BTC_ai_ibc_var10	136	136	136	8	1088	147968	2515456	75318201
BTC_ai_ibc_var10	136	136	136	8	1088	147968	2515456	75250665
BTC_ai_ibc_var10	168	168	168	8	1344	225792	4741632	139023009
BTC_ai_ibc_var10	168	168	168	8	1344	225792	4741632	139207410
BTC_ai_ibc_var10	168	168	168	8	1344	225792	4741632	138980475
BTC_ai_ibc_var10	168	168	168	8	1344	225792	4741632	139008519
BTC_ai_ibc_var10	168	168	168	8	1344	225792	4741632	139053519
BTC_ai_ibc_var10	200	200	200	8	1600	320000	8000000	231435297
BTC_ai_ibc_var10	200	200	200	8	1600	320000	8000000	231340284
BTC_ai_ibc_var10	200	200	200	8	1600	320000	8000000	231791058
BTC_ai_ibc_var10	200	200	200	8	1600	320000	8000000	231410961
BTC_ai_ibc_var10	200	200	200	8	1600	320000	8000000	233760735
BTC_ai_ibc_var10	232	232	232	8	1856	430592	12487168	373622751
BTC_ai_ibc_var10	232	232	232	8	1856	430592	12487168	371626434
BTC_ai_ibc_var10	232	232	232	8	1856	430592	12487168	371143260
BTC_ai_ibc_var10	232	232	232	8	1856	430592	12487168	372247380
BTC_ai_ibc_var10	232	232	232	8	1856	430592	12487168	370425510
BTC_ai_ibc_var10	264	264	264	8	2112	557568	18399744	585131778
BTC_ai_ibc_var10	264	264	264	8	2112	557568	18399744	581404374
BTC_ai_ibc_var10	264	264	264	8	2112	557568	18399744	582092289
BTC_ai_ibc_var10	264	264	264	8	2112	557568	18399744	580049757
BTC_ai_ibc_var10	264	264	264	8	2112	557568	18399744	581651586
BTC_ai_ibc_var10	296	296	296	8	2368	700928	25934336	863290629
BTC_ai_ibc_var10	296	296	296	8	2368	700928	25934336	855078273
BTC_ai_ibc_var10	296	296	296	8	2368	700928	25934336	845880786
BTC_ai_ibc_var10	296	296	296	8	2368	700928	25934336	846974916
BTC_ai_ibc_var10	296	296	296	8	2368	700928	25934336	845451018
BTC_ai_ibc_var10	328	328	328	8	2624	860672	35287552	1138379517
BTC_ai_ibc_var10	328	328	328	8	2624	860672	35287552	1138185747
BTC_ai_ibc_var10	328	328	328	8	2624	860672	35287552	1138068108
BTC_ai_ibc_var10	328	328	328	8	2624	860672	35287552	1136483523
BTC_ai_ibc_var10	328	328	328	8	2624	860672	35287552	1138557510
BTC_ai_ibc_var10	360	360	360	8	2880	1036800	46656000	1496482569
BTC_ai_ibc_var10	360	360	360	8	2880	1036800	46656000	1497231378
BTC_ai_ibc_var10	360	360	360	8	2880	1036800	46656000	1496746521
BTC_ai_ibc_var10	360	360	360	8	2880	1036800	46656000	1499436801
BTC_ai_ibc_var10	360	360	360	8	2880	1036800	46656000	1497054555
BTC_ai_ibc_var10	392	392	392	8	3136	1229312	60236288	1911976866
BTC_ai_ibc_var10	392	392	392	8	3136	1229312	60236288	1908503361
BTC_ai_ibc_var10	392	392	392	8	3136	1229312	60236288	1907794449
BTC_ai_ibc_var10	392	392	392	8	3136	1229312	60236288	1906166529
BTC_ai_ibc_var10	392	392	392	8	3136	1229312	60236288	1911317193
BTC_ai_ibc_var10	424	424	424	8	3392	1438208	76225024	2409631677
BTC_ai_ibc_var10	424	424	424	8	3392	1438208	76225024	2410899093
BTC_ai_ibc_var10	424	424	424	8	3392	1438208	76225024	2408303259
BTC_ai_ibc_var10	424	424	424	8	3392	1438208	76225024	2409690609
BTC_ai_ibc_var10	424	424	424	8	3392	1438208	76225024	2407306878
BTC_ai_ibc_var10	456	456	456	8	3648	1663488	94818816	2967106284
BTC_ai_ibc_var10	456	456	456	8	3648	1663488	94818816	2976169914
BTC_ai_ibc_var10	456	456	456	8	3648	1663488	94818816	2997396495
BTC_ai_ibc_var10	456	456	456	8	3648	1663488	94818816	2962906128
BTC_ai_ibc_var10	456	456	456	8	3648	1663488	94818816	2967470649
BTC_ai_ibc_var10	488	488	488	8	3904	1905152	116214272	3633759558
BTC_ai_ibc_var10	488	488	488	8	3904	1905152	116214272	3638027025
BTC_ai_ibc_var10	488	488	488	8	3904	1905152	116214272	3635059635
BTC_ai_ibc_var10	488	488	488	8	3904	1905152	116214272	3643592436
BTC_ai_ibc_var10	488	488	488	8	3904	1905152	116214272	3638644749
BTC_ai_ibc_var10	520	520	520	8	4160	2163200	140608000	4359679641
BTC_ai_ibc_var10	520	520	520	8	4160	2163200	140608000	4353140052
BTC_ai_ibc_var10	520	520	520	8	4160	2163200	140608000	4352548905
BTC_ai_ibc_var10	520	520	520	8	4160	2163200	140608000	4353186204
BTC_ai_ibc_var10	520	520	520	8	4160	2163200	140608000	4392796887
BTC_ai_ibc_var10	552	552	552	8	4416	2437632	168196608	5251869324
BTC_ai_ibc_var10	552	552	552	8	4416	2437632	168196608	5216495067
BTC_ai_ibc_var10	552	552	552	8	4416	2437632	168196608	5215670982
BTC_ai_ibc_var10	552	552	552	8	4416	2437632	168196608	5218112934
BTC_ai_ibc_var10	552	552	552	8	4416	2437632	168196608	5226301728
BTC_ai_ibc_var10	584	584	584	8	4672	2728448	199176704	6128030880
BTC_ai_ibc_var10	584	584	584	8	4672	2728448	199176704	6135672429
BTC_ai_ibc_var10	584	584	584	8	4672	2728448	199176704	6162428079
BTC_ai_ibc_var10	584	584	584	8	4672	2728448	199176704	6166528200
BTC_ai_ibc_var10	584	584	584	8	4672	2728448	199176704	6134457411
BTC_ai_ibc_var10	616	616	616	8	4928	3035648	233744896	7193622087
BTC_ai_ibc_var10	616	616	616	8	4928	3035648	233744896	7215068970
BTC_ai_ibc_var10	616	616	616	8	4928	3035648	233744896	7195890555
BTC_ai_ibc_var10	616	616	616	8	4928	3035648	233744896	7205825349
BTC_ai_ibc_var10	616	616	616	8	4928	3035648	233744896	7218226080
BTC_ai_ibc_var10	648	648	648	8	5184	3359232	272097792	8331743241
BTC_ai_ibc_var10	648	648	648	8	5184	3359232	272097792	8324715231
BTC_ai_ibc_var10	648	648	648	8	5184	3359232	272097792	8334922959
BTC_ai_ibc_var10	648	648	648	8	5184	3359232	272097792	8320377033
BTC_ai_ibc_var10	648	648	648	8	5184	3359232	272097792	8367361038
BTC_ai_ibc_var10	680	680	680	8	5440	3699200	314432000	9630477045
BTC_ai_ibc_var10	680	680	680	8	5440	3699200	314432000	9633859992
BTC_ai_ibc_var10	680	680	680	8	5440	3699200	314432000	9632569365
BTC_ai_ibc_var10	680	680	680	8	5440	3699200	314432000	9638451639
BTC_ai_ibc_var10	680	680	680	8	5440	3699200	314432000	9659816820
BTC_ai_ibc_var10	712	712	712	8	5696	4055552	360944128	11009807649
BTC_ai_ibc_var10	712	712	712	8	5696	4055552	360944128	11010529242
BTC_ai_ibc_var10	712	712	712	8	5696	4055552	360944128	11010907215
BTC_ai_ibc_var10	712	712	712	8	5696	4055552	360944128	11029453938
BTC_ai_ibc_var10	712	712	712	8	5696	4055552	360944128	11055510297
BTC_ai_ibc_var10	744	744	744	8	5952	4428288	411830784	12574241289
BTC_ai_ibc_var10	744	744	744	8	5952	4428288	411830784	12585744495
BTC_ai_ibc_var10	744	744	744	8	5952	4428288	411830784	12604786155
BTC_ai_ibc_var10	744	744	744	8	5952	4428288	411830784	12586901310
BTC_ai_ibc_var10	744	744	744	8	5952	4428288	411830784	12651413913
BTC_ai_ibc_var10	776	776	776	8	6208	4817408	467288576	14220628551
BTC_ai_ibc_var10	776	776	776	8	6208	4817408	467288576	14225931702
BTC_ai_ibc_var10	776	776	776	8	6208	4817408	467288576	14196915612
BTC_ai_ibc_var10	776	776	776	8	6208	4817408	467288576	14193639099
BTC_ai_ibc_var10	776	776	776	8	6208	4817408	467288576	14227445547
BTC_ai_ibc_var10	808	808	808	8	6464	5222912	527514112	16059458340
BTC_ai_ibc_var10	808	808	808	8	6464	5222912	527514112	16059433536
BTC_ai_ibc_var10	808	808	808	8	6464	5222912	527514112	16123610781
BTC_ai_ibc_var10	808	808	808	8	6464	5222912	527514112	16067271771
BTC_ai_ibc_var10	808	808	808	8	6464	5222912	527514112	16084318095
BTC_ai_ibc_var10	840	840	840	8	6720	5644800	592704000	17956720629
BTC_ai_ibc_var10	840	840	840	8	6720	5644800	592704000	17969018499
BTC_ai_ibc_var10	840	840	840	8	6720	5644800	592704000	17991503388
BTC_ai_ibc_var10	840	840	840	8	6720	5644800	592704000	17950125456
BTC_ai_ibc_var10	840	840	840	8	6720	5644800	592704000	17969454909
BTC_ai_ibc_var10	872	872	872	8	6976	6083072	663054848	20118606039
BTC_ai_ibc_var10	872	872	872	8	6976	6083072	663054848	20124509697
BTC_ai_ibc_var10	872	872	872	8	6976	6083072	663054848	20175305517
BTC_ai_ibc_var10	872	872	872	8	6976	6083072	663054848	20123376930
BTC_ai_ibc_var10	872	872	872	8	6976	6083072	663054848	20132817759
BTC_ai_ibc_var10	904	904	904	8	7232	6537728	738763264	22313591928
BTC_ai_ibc_var10	904	904	904	8	7232	6537728	738763264	22345448949
BTC_ai_ibc_var10	904	904	904	8	7232	6537728	738763264	22319390349
BTC_ai_ibc_var10	904	904	904	8	7232	6537728	738763264	22366326519
BTC_ai_ibc_var10	904	904	904	8	7232	6537728	738763264	22330628586
BTC_ai_ibc_var10	936	936	936	8	7488	7008768	820025856	24880545891
BTC_ai_ibc_var10	936	936	936	8	7488	7008768	820025856	24848656002
BTC_ai_ibc_var10	936	936	936	8	7488	7008768	820025856	24829321887
BTC_ai_ibc_var10	936	936	936	8	7488	7008768	820025856	24818031018
BTC_ai_ibc_var10	936	936	936	8	7488	7008768	820025856	24806977290
BTC_ai_ibc_var10	968	968	968	8	7744	7496192	907039232	27757117620
BTC_ai_ibc_var10	968	968	968	8	7744	7496192	907039232	27720736749
BTC_ai_ibc_var10	968	968	968	8	7744	7496192	907039232	27795053241
BTC_ai_ibc_var10	968	968	968	8	7744	7496192	907039232	27716519673
BTC_ai_ibc_var10	968	968	968	8	7744	7496192	907039232	27764240481
BTC_ai_ibc_var10	1000	1000	1000	8	8000	8000000	1000000000	31259050299
BTC_ai_ibc_var10	1000	1000	1000	8	8000	8000000	1000000000	31244789547
BTC_ai_ibc_var10	1000	1000	1000	8	8000	8000000	1000000000	31258317546
BTC_ai_ibc_var10	1000	1000	1000	8	8000	8000000	1000000000	31287531861
BTC_ai_ibc_var10	1000	1000	1000	8	8000	8000000	1000000000	31242172419


==> figures/data/pred2/meas/var11.dat <==
BTC_ai_ibc_var11	8	8	8	8	64	512	512	51915015
BTC_ai_ibc_var11	8	8	8	8	64	512	512	37620
BTC_ai_ibc_var11	8	8	8	8	64	512	512	37530
BTC_ai_ibc_var11	8	8	8	8	64	512	512	37485
BTC_ai_ibc_var11	8	8	8	8	64	512	512	37494
BTC_ai_ibc_var11	40	40	40	8	320	12800	64000	2767545
BTC_ai_ibc_var11	40	40	40	8	320	12800	64000	2178531
BTC_ai_ibc_var11	40	40	40	8	320	12800	64000	2181744
BTC_ai_ibc_var11	40	40	40	8	320	12800	64000	2175993
BTC_ai_ibc_var11	40	40	40	8	320	12800	64000	2181186
BTC_ai_ibc_var11	72	72	72	8	576	41472	373248	13771944
BTC_ai_ibc_var11	72	72	72	8	576	41472	373248	11645829
BTC_ai_ibc_var11	72	72	72	8	576	41472	373248	11219346
BTC_ai_ibc_var11	72	72	72	8	576	41472	373248	11210463
BTC_ai_ibc_var11	72	72	72	8	576	41472	373248	11209995
BTC_ai_ibc_var11	104	104	104	8	832	86528	1124864	40651416
BTC_ai_ibc_var11	104	104	104	8	832	86528	1124864	42061050
BTC_ai_ibc_var11	104	104	104	8	832	86528	1124864	42009534
BTC_ai_ibc_var11	104	104	104	8	832	86528	1124864	42026499
BTC_ai_ibc_var11	104	104	104	8	832	86528	1124864	42062661
BTC_ai_ibc_var11	136	136	136	8	1088	147968	2515456	95968845
BTC_ai_ibc_var11	136	136	136	8	1088	147968	2515456	95612229
BTC_ai_ibc_var11	136	136	136	8	1088	147968	2515456	95533668
BTC_ai_ibc_var11	136	136	136	8	1088	147968	2515456	95453028
BTC_ai_ibc_var11	136	136	136	8	1088	147968	2515456	95478948
BTC_ai_ibc_var11	168	168	168	8	1344	225792	4741632	199219779
BTC_ai_ibc_var11	168	168	168	8	1344	225792	4741632	198721323
BTC_ai_ibc_var11	168	168	168	8	1344	225792	4741632	198848925
BTC_ai_ibc_var11	168	168	168	8	1344	225792	4741632	198764253
BTC_ai_ibc_var11	168	168	168	8	1344	225792	4741632	198710694
BTC_ai_ibc_var11	200	200	200	8	1600	320000	8000000	862869771
BTC_ai_ibc_var11	200	200	200	8	1600	320000	8000000	876565458
BTC_ai_ibc_var11	200	200	200	8	1600	320000	8000000	866452518
BTC_ai_ibc_var11	200	200	200	8	1600	320000	8000000	861356700
BTC_ai_ibc_var11	200	200	200	8	1600	320000	8000000	864121716
BTC_ai_ibc_var11	232	232	232	8	1856	430592	12487168	2396659437
BTC_ai_ibc_var11	232	232	232	8	1856	430592	12487168	2397528558
BTC_ai_ibc_var11	232	232	232	8	1856	430592	12487168	2399041557
BTC_ai_ibc_var11	232	232	232	8	1856	430592	12487168	2399152167
BTC_ai_ibc_var11	232	232	232	8	1856	430592	12487168	2398389813
BTC_ai_ibc_var11	264	264	264	8	2112	557568	18399744	3602549655
BTC_ai_ibc_var11	264	264	264	8	2112	557568	18399744	3603305997
BTC_ai_ibc_var11	264	264	264	8	2112	557568	18399744	3683293911
BTC_ai_ibc_var11	264	264	264	8	2112	557568	18399744	3604533912
BTC_ai_ibc_var11	264	264	264	8	2112	557568	18399744	3603727035
BTC_ai_ibc_var11	296	296	296	8	2368	700928	25934336	5075310123
BTC_ai_ibc_var11	296	296	296	8	2368	700928	25934336	5076836406
BTC_ai_ibc_var11	296	296	296	8	2368	700928	25934336	5071437288
BTC_ai_ibc_var11	296	296	296	8	2368	700928	25934336	5074656444
BTC_ai_ibc_var11	296	296	296	8	2368	700928	25934336	5068148679
BTC_ai_ibc_var11	328	328	328	8	2624	860672	35287552	6921448605
BTC_ai_ibc_var11	328	328	328	8	2624	860672	35287552	6940697067
BTC_ai_ibc_var11	328	328	328	8	2624	860672	35287552	6928637373
BTC_ai_ibc_var11	328	328	328	8	2624	860672	35287552	6927131646
BTC_ai_ibc_var11	328	328	328	8	2624	860672	35287552	6934541517
BTC_ai_ibc_var11	360	360	360	8	2880	1036800	46656000	9174362841
BTC_ai_ibc_var11	360	360	360	8	2880	1036800	46656000	9172417428
BTC_ai_ibc_var11	360	360	360	8	2880	1036800	46656000	9200677653
BTC_ai_ibc_var11	360	360	360	8	2880	1036800	46656000	9176497002
BTC_ai_ibc_var11	360	360	360	8	2880	1036800	46656000	9193790475
BTC_ai_ibc_var11	392	392	392	8	3136	1229312	60236288	11894610195
BTC_ai_ibc_var11	392	392	392	8	3136	1229312	60236288	11905295184
BTC_ai_ibc_var11	392	392	392	8	3136	1229312	60236288	11879449398
BTC_ai_ibc_var11	392	392	392	8	3136	1229312	60236288	11879589069
BTC_ai_ibc_var11	392	392	392	8	3136	1229312	60236288	11862622755
BTC_ai_ibc_var11	424	424	424	8	3392	1438208	76225024	15111934371
BTC_ai_ibc_var11	424	424	424	8	3392	1438208	76225024	15049810404
BTC_ai_ibc_var11	424	424	424	8	3392	1438208	76225024	15030643968
BTC_ai_ibc_var11	424	424	424	8	3392	1438208	76225024	15041929482
BTC_ai_ibc_var11	424	424	424	8	3392	1438208	76225024	15111496602
BTC_ai_ibc_var11	456	456	456	8	3648	1663488	94818816	18852963174
BTC_ai_ibc_var11	456	456	456	8	3648	1663488	94818816	18804350835
BTC_ai_ibc_var11	456	456	456	8	3648	1663488	94818816	18775932705
BTC_ai_ibc_var11	456	456	456	8	3648	1663488	94818816	18781085610
BTC_ai_ibc_var11	456	456	456	8	3648	1663488	94818816	18782234352
BTC_ai_ibc_var11	488	488	488	8	3904	1905152	116214272	23178268449
BTC_ai_ibc_var11	488	488	488	8	3904	1905152	116214272	23110913106
BTC_ai_ibc_var11	488	488	488	8	3904	1905152	116214272	23108950161
BTC_ai_ibc_var11	488	488	488	8	3904	1905152	116214272	23107983912
BTC_ai_ibc_var11	488	488	488	8	3904	1905152	116214272	23106799449
BTC_ai_ibc_var11	520	520	520	8	4160	2163200	140608000	28055729988
BTC_ai_ibc_var11	520	520	520	8	4160	2163200	140608000	28279841508
BTC_ai_ibc_var11	520	520	520	8	4160	2163200	140608000	28110626235
BTC_ai_ibc_var11	520	520	520	8	4160	2163200	140608000	28067778567
BTC_ai_ibc_var11	520	520	520	8	4160	2163200	140608000	28065245841
BTC_ai_ibc_var11	552	552	552	8	4416	2437632	168196608	33504669927
BTC_ai_ibc_var11	552	552	552	8	4416	2437632	168196608	33530783472
BTC_ai_ibc_var11	552	552	552	8	4416	2437632	168196608	33536564577
BTC_ai_ibc_var11	552	552	552	8	4416	2437632	168196608	33571605735
BTC_ai_ibc_var11	552	552	552	8	4416	2437632	168196608	33490525950
BTC_ai_ibc_var11	584	584	584	8	4672	2728448	199176704	39724479495
BTC_ai_ibc_var11	584	584	584	8	4672	2728448	199176704	39730870395
BTC_ai_ibc_var11	584	584	584	8	4672	2728448	199176704	39715934049
BTC_ai_ibc_var11	584	584	584	8	4672	2728448	199176704	39786291351
BTC_ai_ibc_var11	584	584	584	8	4672	2728448	199176704	39720660759
BTC_ai_ibc_var11	616	616	616	8	4928	3035648	233744896	46575298746
BTC_ai_ibc_var11	616	616	616	8	4928	3035648	233744896	46632148983
BTC_ai_ibc_var11	616	616	616	8	4928	3035648	233744896	46671104322
BTC_ai_ibc_var11	616	616	616	8	4928	3035648	233744896	46563106230
BTC_ai_ibc_var11	616	616	616	8	4928	3035648	233744896	46699445745
BTC_ai_ibc_var11	648	648	648	8	5184	3359232	272097792	54294334533
BTC_ai_ibc_var11	648	648	648	8	5184	3359232	272097792	54231207030
BTC_ai_ibc_var11	648	648	648	8	5184	3359232	272097792	54295692480
BTC_ai_ibc_var11	648	648	648	8	5184	3359232	272097792	54236234718
BTC_ai_ibc_var11	648	648	648	8	5184	3359232	272097792	54303433317
BTC_ai_ibc_var11	680	680	680	8	5440	3699200	314432000	62732275731
BTC_ai_ibc_var11	680	680	680	8	5440	3699200	314432000	62771530149
BTC_ai_ibc_var11	680	680	680	8	5440	3699200	314432000	62816145795
BTC_ai_ibc_var11	680	680	680	8	5440	3699200	314432000	62744234940
BTC_ai_ibc_var11	680	680	680	8	5440	3699200	314432000	62792135838
BTC_ai_ibc_var11	712	712	712	8	5696	4055552	360944128	72149691852
BTC_ai_ibc_var11	712	712	712	8	5696	4055552	360944128	72210000978
BTC_ai_ibc_var11	712	712	712	8	5696	4055552	360944128	72186600456
BTC_ai_ibc_var11	712	712	712	8	5696	4055552	360944128	72200464344
BTC_ai_ibc_var11	712	712	712	8	5696	4055552	360944128	72132678243
BTC_ai_ibc_var11	744	744	744	8	5952	4428288	411830784	82448157258
BTC_ai_ibc_var11	744	744	744	8	5952	4428288	411830784	82387160496
BTC_ai_ibc_var11	744	744	744	8	5952	4428288	411830784	82462413573
BTC_ai_ibc_var11	744	744	744	8	5952	4428288	411830784	82419615207
BTC_ai_ibc_var11	744	744	744	8	5952	4428288	411830784	82454134770
BTC_ai_ibc_var11	776	776	776	8	6208	4817408	467288576	93532105089
BTC_ai_ibc_var11	776	776	776	8	6208	4817408	467288576	93586697010
BTC_ai_ibc_var11	776	776	776	8	6208	4817408	467288576	93635464779
BTC_ai_ibc_var11	776	776	776	8	6208	4817408	467288576	93599529606
BTC_ai_ibc_var11	776	776	776	8	6208	4817408	467288576	93762023391
BTC_ai_ibc_var11	808	808	808	8	6464	5222912	527514112	105889270095
BTC_ai_ibc_var11	808	808	808	8	6464	5222912	527514112	105700798836
BTC_ai_ibc_var11	808	808	808	8	6464	5222912	527514112	105621971301
BTC_ai_ibc_var11	808	808	808	8	6464	5222912	527514112	105673608063
BTC_ai_ibc_var11	808	808	808	8	6464	5222912	527514112	105652627686
BTC_ai_ibc_var11	840	840	840	8	6720	5644800	592704000	118969454619
BTC_ai_ibc_var11	840	840	840	8	6720	5644800	592704000	119075546394
BTC_ai_ibc_var11	840	840	840	8	6720	5644800	592704000	119090466648
BTC_ai_ibc_var11	840	840	840	8	6720	5644800	592704000	118974369375
BTC_ai_ibc_var11	840	840	840	8	6720	5644800	592704000	119010370671
BTC_ai_ibc_var11	872	872	872	8	6976	6083072	663054848	133114025421
BTC_ai_ibc_var11	872	872	872	8	6976	6083072	663054848	133180398225
BTC_ai_ibc_var11	872	872	872	8	6976	6083072	663054848	133156849167
BTC_ai_ibc_var11	872	872	872	8	6976	6083072	663054848	133379934111
BTC_ai_ibc_var11	872	872	872	8	6976	6083072	663054848	133260644475
BTC_ai_ibc_var11	904	904	904	8	7232	6537728	738763264	148666731228
BTC_ai_ibc_var11	904	904	904	8	7232	6537728	738763264	148667258448
BTC_ai_ibc_var11	904	904	904	8	7232	6537728	738763264	148880835315
BTC_ai_ibc_var11	904	904	904	8	7232	6537728	738763264	148691403954
BTC_ai_ibc_var11	904	904	904	8	7232	6537728	738763264	148703716035
BTC_ai_ibc_var11	936	936	936	8	7488	7008768	820025856	165204820485
BTC_ai_ibc_var11	936	936	936	8	7488	7008768	820025856	165010463010
BTC_ai_ibc_var11	936	936	936	8	7488	7008768	820025856	165013546158
BTC_ai_ibc_var11	936	936	936	8	7488	7008768	820025856	165007255401
BTC_ai_ibc_var11	936	936	936	8	7488	7008768	820025856	165019646718
BTC_ai_ibc_var11	968	968	968	8	7744	7496192	907039232	182926045737
BTC_ai_ibc_var11	968	968	968	8	7744	7496192	907039232	182866344039
BTC_ai_ibc_var11	968	968	968	8	7744	7496192	907039232	182828283939
BTC_ai_ibc_var11	968	968	968	8	7744	7496192	907039232	182795381253
BTC_ai_ibc_var11	968	968	968	8	7744	7496192	907039232	182796345342
BTC_ai_ibc_var11	1000	1000	1000	8	8000	8000000	1000000000	202033546650
BTC_ai_ibc_var11	1000	1000	1000	8	8000	8000000	1000000000	201843730575
BTC_ai_ibc_var11	1000	1000	1000	8	8000	8000000	1000000000	201948619770
BTC_ai_ibc_var11	1000	1000	1000	8	8000	8000000	1000000000	201916964943
BTC_ai_ibc_var11	1000	1000	1000	8	8000	8000000	1000000000	201928114251


==> figures/data/pred2/meas/var12.dat <==
BTC_ai_ibc_var12	8	8	8	8	64	512	512	51532416
BTC_ai_ibc_var12	8	8	8	8	64	512	512	57141
BTC_ai_ibc_var12	8	8	8	8	64	512	512	64170
BTC_ai_ibc_var12	8	8	8	8	64	512	512	37800
BTC_ai_ibc_var12	8	8	8	8	64	512	512	37476
BTC_ai_ibc_var12	40	40	40	8	320	12800	64000	2660634
BTC_ai_ibc_var12	40	40	40	8	320	12800	64000	1876203
BTC_ai_ibc_var12	40	40	40	8	320	12800	64000	1870146
BTC_ai_ibc_var12	40	40	40	8	320	12800	64000	1864656
BTC_ai_ibc_var12	40	40	40	8	320	12800	64000	1868922
BTC_ai_ibc_var12	72	72	72	8	576	41472	373248	13386015
BTC_ai_ibc_var12	72	72	72	8	576	41472	373248	10602036
BTC_ai_ibc_var12	72	72	72	8	576	41472	373248	10387170
BTC_ai_ibc_var12	72	72	72	8	576	41472	373248	10389825
BTC_ai_ibc_var12	72	72	72	8	576	41472	373248	10377945
BTC_ai_ibc_var12	104	104	104	8	832	86528	1124864	37956798
BTC_ai_ibc_var12	104	104	104	8	832	86528	1124864	40623471
BTC_ai_ibc_var12	104	104	104	8	832	86528	1124864	40498497
BTC_ai_ibc_var12	104	104	104	8	832	86528	1124864	40477473
BTC_ai_ibc_var12	104	104	104	8	832	86528	1124864	40490586
BTC_ai_ibc_var12	136	136	136	8	1088	147968	2515456	86860647
BTC_ai_ibc_var12	136	136	136	8	1088	147968	2515456	87055191
BTC_ai_ibc_var12	136	136	136	8	1088	147968	2515456	87096006
BTC_ai_ibc_var12	136	136	136	8	1088	147968	2515456	87096150
BTC_ai_ibc_var12	136	136	136	8	1088	147968	2515456	87100524
BTC_ai_ibc_var12	168	168	168	8	1344	225792	4741632	158960610
BTC_ai_ibc_var12	168	168	168	8	1344	225792	4741632	159243732
BTC_ai_ibc_var12	168	168	168	8	1344	225792	4741632	159243633
BTC_ai_ibc_var12	168	168	168	8	1344	225792	4741632	159215697
BTC_ai_ibc_var12	168	168	168	8	1344	225792	4741632	159189318
BTC_ai_ibc_var12	200	200	200	8	1600	320000	8000000	264831966
BTC_ai_ibc_var12	200	200	200	8	1600	320000	8000000	264618639
BTC_ai_ibc_var12	200	200	200	8	1600	320000	8000000	264622734
BTC_ai_ibc_var12	200	200	200	8	1600	320000	8000000	264662865
BTC_ai_ibc_var12	200	200	200	8	1600	320000	8000000	264667473
BTC_ai_ibc_var12	232	232	232	8	1856	430592	12487168	460346796
BTC_ai_ibc_var12	232	232	232	8	1856	430592	12487168	460032147
BTC_ai_ibc_var12	232	232	232	8	1856	430592	12487168	460040247
BTC_ai_ibc_var12	232	232	232	8	1856	430592	12487168	460678626
BTC_ai_ibc_var12	232	232	232	8	1856	430592	12487168	460297071
BTC_ai_ibc_var12	264	264	264	8	2112	557568	18399744	689093028
BTC_ai_ibc_var12	264	264	264	8	2112	557568	18399744	689220261
BTC_ai_ibc_var12	264	264	264	8	2112	557568	18399744	690093999
BTC_ai_ibc_var12	264	264	264	8	2112	557568	18399744	689169285
BTC_ai_ibc_var12	264	264	264	8	2112	557568	18399744	689164659
BTC_ai_ibc_var12	296	296	296	8	2368	700928	25934336	979083387
BTC_ai_ibc_var12	296	296	296	8	2368	700928	25934336	979905366
BTC_ai_ibc_var12	296	296	296	8	2368	700928	25934336	979512696
BTC_ai_ibc_var12	296	296	296	8	2368	700928	25934336	979393914
BTC_ai_ibc_var12	296	296	296	8	2368	700928	25934336	979346394
BTC_ai_ibc_var12	328	328	328	8	2624	860672	35287552	1363390668
BTC_ai_ibc_var12	328	328	328	8	2624	860672	35287552	1363241349
BTC_ai_ibc_var12	328	328	328	8	2624	860672	35287552	1363687560
BTC_ai_ibc_var12	328	328	328	8	2624	860672	35287552	1362737808
BTC_ai_ibc_var12	328	328	328	8	2624	860672	35287552	1363478796
BTC_ai_ibc_var12	360	360	360	8	2880	1036800	46656000	1870360542
BTC_ai_ibc_var12	360	360	360	8	2880	1036800	46656000	1856975391
BTC_ai_ibc_var12	360	360	360	8	2880	1036800	46656000	1846845954
BTC_ai_ibc_var12	360	360	360	8	2880	1036800	46656000	1846905948
BTC_ai_ibc_var12	360	360	360	8	2880	1036800	46656000	1878814584
BTC_ai_ibc_var12	392	392	392	8	3136	1229312	60236288	2452892049
BTC_ai_ibc_var12	392	392	392	8	3136	1229312	60236288	2452126437
BTC_ai_ibc_var12	392	392	392	8	3136	1229312	60236288	2454059754
BTC_ai_ibc_var12	392	392	392	8	3136	1229312	60236288	2452635882
BTC_ai_ibc_var12	392	392	392	8	3136	1229312	60236288	2452705029
BTC_ai_ibc_var12	424	424	424	8	3392	1438208	76225024	3201102774
BTC_ai_ibc_var12	424	424	424	8	3392	1438208	76225024	3200407002
BTC_ai_ibc_var12	424	424	424	8	3392	1438208	76225024	3197475144
BTC_ai_ibc_var12	424	424	424	8	3392	1438208	76225024	3197418408
BTC_ai_ibc_var12	424	424	424	8	3392	1438208	76225024	3196472076
BTC_ai_ibc_var12	456	456	456	8	3648	1663488	94818816	4070998863
BTC_ai_ibc_var12	456	456	456	8	3648	1663488	94818816	4070715309
BTC_ai_ibc_var12	456	456	456	8	3648	1663488	94818816	4084419843
BTC_ai_ibc_var12	456	456	456	8	3648	1663488	94818816	4073958540
BTC_ai_ibc_var12	456	456	456	8	3648	1663488	94818816	4070531313
BTC_ai_ibc_var12	488	488	488	8	3904	1905152	116214272	5105365866
BTC_ai_ibc_var12	488	488	488	8	3904	1905152	116214272	5110241112
BTC_ai_ibc_var12	488	488	488	8	3904	1905152	116214272	5104319130
BTC_ai_ibc_var12	488	488	488	8	3904	1905152	116214272	5114914992
BTC_ai_ibc_var12	488	488	488	8	3904	1905152	116214272	5104547577
BTC_ai_ibc_var12	520	520	520	8	4160	2163200	140608000	6358496607
BTC_ai_ibc_var12	520	520	520	8	4160	2163200	140608000	6354235476
BTC_ai_ibc_var12	520	520	520	8	4160	2163200	140608000	6354794088
BTC_ai_ibc_var12	520	520	520	8	4160	2163200	140608000	6348044943
BTC_ai_ibc_var12	520	520	520	8	4160	2163200	140608000	6347537235
BTC_ai_ibc_var12	552	552	552	8	4416	2437632	168196608	7586199063
BTC_ai_ibc_var12	552	552	552	8	4416	2437632	168196608	7580583900
BTC_ai_ibc_var12	552	552	552	8	4416	2437632	168196608	7593120396
BTC_ai_ibc_var12	552	552	552	8	4416	2437632	168196608	7579039527
BTC_ai_ibc_var12	552	552	552	8	4416	2437632	168196608	7583731092
BTC_ai_ibc_var12	584	584	584	8	4672	2728448	199176704	9002989458
BTC_ai_ibc_var12	584	584	584	8	4672	2728448	199176704	9004162959
BTC_ai_ibc_var12	584	584	584	8	4672	2728448	199176704	8999320725
BTC_ai_ibc_var12	584	584	584	8	4672	2728448	199176704	9035413443
BTC_ai_ibc_var12	584	584	584	8	4672	2728448	199176704	9005557113
BTC_ai_ibc_var12	616	616	616	8	4928	3035648	233744896	10550975679
BTC_ai_ibc_var12	616	616	616	8	4928	3035648	233744896	10548906174
BTC_ai_ibc_var12	616	616	616	8	4928	3035648	233744896	10557516933
BTC_ai_ibc_var12	616	616	616	8	4928	3035648	233744896	10543911831
BTC_ai_ibc_var12	616	616	616	8	4928	3035648	233744896	10550719359
BTC_ai_ibc_var12	648	648	648	8	5184	3359232	272097792	12350485782
BTC_ai_ibc_var12	648	648	648	8	5184	3359232	272097792	12316772349
BTC_ai_ibc_var12	648	648	648	8	5184	3359232	272097792	12269369286
BTC_ai_ibc_var12	648	648	648	8	5184	3359232	272097792	12273695397
BTC_ai_ibc_var12	648	648	648	8	5184	3359232	272097792	12278164374
BTC_ai_ibc_var12	680	680	680	8	5440	3699200	314432000	14215381479
BTC_ai_ibc_var12	680	680	680	8	5440	3699200	314432000	14209737633
BTC_ai_ibc_var12	680	680	680	8	5440	3699200	314432000	14201656677
BTC_ai_ibc_var12	680	680	680	8	5440	3699200	314432000	14241035907
BTC_ai_ibc_var12	680	680	680	8	5440	3699200	314432000	14207933268
BTC_ai_ibc_var12	712	712	712	8	5696	4055552	360944128	16313014503
BTC_ai_ibc_var12	712	712	712	8	5696	4055552	360944128	16320569472
BTC_ai_ibc_var12	712	712	712	8	5696	4055552	360944128	16313312376
BTC_ai_ibc_var12	712	712	712	8	5696	4055552	360944128	16322610024
BTC_ai_ibc_var12	712	712	712	8	5696	4055552	360944128	16324007049
BTC_ai_ibc_var12	744	744	744	8	5952	4428288	411830784	18618022989
BTC_ai_ibc_var12	744	744	744	8	5952	4428288	411830784	18620415171
BTC_ai_ibc_var12	744	744	744	8	5952	4428288	411830784	18617182020
BTC_ai_ibc_var12	744	744	744	8	5952	4428288	411830784	18610919991
BTC_ai_ibc_var12	744	744	744	8	5952	4428288	411830784	18652890843
BTC_ai_ibc_var12	776	776	776	8	6208	4817408	467288576	21168769725
BTC_ai_ibc_var12	776	776	776	8	6208	4817408	467288576	21170720682
BTC_ai_ibc_var12	776	776	776	8	6208	4817408	467288576	21167023986
BTC_ai_ibc_var12	776	776	776	8	6208	4817408	467288576	21175478199
BTC_ai_ibc_var12	776	776	776	8	6208	4817408	467288576	21166352028
BTC_ai_ibc_var12	808	808	808	8	6464	5222912	527514112	23982401088
BTC_ai_ibc_var12	808	808	808	8	6464	5222912	527514112	23971687452
BTC_ai_ibc_var12	808	808	808	8	6464	5222912	527514112	23998541814
BTC_ai_ibc_var12	808	808	808	8	6464	5222912	527514112	23945561550
BTC_ai_ibc_var12	808	808	808	8	6464	5222912	527514112	23977109250
BTC_ai_ibc_var12	840	840	840	8	6720	5644800	592704000	26939035305
BTC_ai_ibc_var12	840	840	840	8	6720	5644800	592704000	26944921305
BTC_ai_ibc_var12	840	840	840	8	6720	5644800	592704000	26928823680
BTC_ai_ibc_var12	840	840	840	8	6720	5644800	592704000	26926420113
BTC_ai_ibc_var12	840	840	840	8	6720	5644800	592704000	26953200252
BTC_ai_ibc_var12	872	872	872	8	6976	6083072	663054848	30271774464
BTC_ai_ibc_var12	872	872	872	8	6976	6083072	663054848	30313232721
BTC_ai_ibc_var12	872	872	872	8	6976	6083072	663054848	30300999147
BTC_ai_ibc_var12	872	872	872	8	6976	6083072	663054848	30279618774
BTC_ai_ibc_var12	872	872	872	8	6976	6083072	663054848	30281862141
BTC_ai_ibc_var12	904	904	904	8	7232	6537728	738763264	33874096050
BTC_ai_ibc_var12	904	904	904	8	7232	6537728	738763264	33821874927
BTC_ai_ibc_var12	904	904	904	8	7232	6537728	738763264	33845161644
BTC_ai_ibc_var12	904	904	904	8	7232	6537728	738763264	33823171188
BTC_ai_ibc_var12	904	904	904	8	7232	6537728	738763264	33812914401
BTC_ai_ibc_var12	936	936	936	8	7488	7008768	820025856	37861735545
BTC_ai_ibc_var12	936	936	936	8	7488	7008768	820025856	37827223092
BTC_ai_ibc_var12	936	936	936	8	7488	7008768	820025856	37839116862
BTC_ai_ibc_var12	936	936	936	8	7488	7008768	820025856	37841915169
BTC_ai_ibc_var12	936	936	936	8	7488	7008768	820025856	37844630316
BTC_ai_ibc_var12	968	968	968	8	7744	7496192	907039232	42018162462
BTC_ai_ibc_var12	968	968	968	8	7744	7496192	907039232	41991230844
BTC_ai_ibc_var12	968	968	968	8	7744	7496192	907039232	42054046290
BTC_ai_ibc_var12	968	968	968	8	7744	7496192	907039232	41984826822
BTC_ai_ibc_var12	968	968	968	8	7744	7496192	907039232	42031703034
BTC_ai_ibc_var12	1000	1000	1000	8	8000	8000000	1000000000	47060256645
BTC_ai_ibc_var12	1000	1000	1000	8	8000	8000000	1000000000	47073436263
BTC_ai_ibc_var12	1000	1000	1000	8	8000	8000000	1000000000	47060835507
BTC_ai_ibc_var12	1000	1000	1000	8	8000	8000000	1000000000	47156322087
BTC_ai_ibc_var12	1000	1000	1000	8	8000	8000000	1000000000	47062699038


==> figures/data/pred2/meas/var13.dat <==
BTC_ai_ibc_var13	8	8	8	8	64	512	512	54724788
BTC_ai_ibc_var13	8	8	8	8	64	512	512	71559
BTC_ai_ibc_var13	8	8	8	8	64	512	512	71460
BTC_ai_ibc_var13	8	8	8	8	64	512	512	71442
BTC_ai_ibc_var13	8	8	8	8	64	512	512	79245
BTC_ai_ibc_var13	40	40	40	8	320	12800	64000	1519695
BTC_ai_ibc_var13	40	40	40	8	320	12800	64000	1102716
BTC_ai_ibc_var13	40	40	40	8	320	12800	64000	1089063
BTC_ai_ibc_var13	40	40	40	8	320	12800	64000	1088910
BTC_ai_ibc_var13	40	40	40	8	320	12800	64000	1099188
BTC_ai_ibc_var13	72	72	72	8	576	41472	373248	8199369
BTC_ai_ibc_var13	72	72	72	8	576	41472	373248	6315012
BTC_ai_ibc_var13	72	72	72	8	576	41472	373248	6277104
BTC_ai_ibc_var13	72	72	72	8	576	41472	373248	6251724
BTC_ai_ibc_var13	72	72	72	8	576	41472	373248	6316659
BTC_ai_ibc_var13	104	104	104	8	832	86528	1124864	23070519
BTC_ai_ibc_var13	104	104	104	8	832	86528	1124864	25996671
BTC_ai_ibc_var13	104	104	104	8	832	86528	1124864	25807329
BTC_ai_ibc_var13	104	104	104	8	832	86528	1124864	25890759
BTC_ai_ibc_var13	104	104	104	8	832	86528	1124864	25832079
BTC_ai_ibc_var13	136	136	136	8	1088	147968	2515456	56719890
BTC_ai_ibc_var13	136	136	136	8	1088	147968	2515456	57198240
BTC_ai_ibc_var13	136	136	136	8	1088	147968	2515456	57139443
BTC_ai_ibc_var13	136	136	136	8	1088	147968	2515456	57190581
BTC_ai_ibc_var13	136	136	136	8	1088	147968	2515456	57128994
BTC_ai_ibc_var13	168	168	168	8	1344	225792	4741632	105853635
BTC_ai_ibc_var13	168	168	168	8	1344	225792	4741632	105887124
BTC_ai_ibc_var13	168	168	168	8	1344	225792	4741632	105926031
BTC_ai_ibc_var13	168	168	168	8	1344	225792	4741632	105897312
BTC_ai_ibc_var13	168	168	168	8	1344	225792	4741632	105946695
BTC_ai_ibc_var13	200	200	200	8	1600	320000	8000000	175920318
BTC_ai_ibc_var13	200	200	200	8	1600	320000	8000000	176047209
BTC_ai_ibc_var13	200	200	200	8	1600	320000	8000000	175943007
BTC_ai_ibc_var13	200	200	200	8	1600	320000	8000000	175870449
BTC_ai_ibc_var13	200	200	200	8	1600	320000	8000000	175966803
BTC_ai_ibc_var13	232	232	232	8	1856	430592	12487168	271409391
BTC_ai_ibc_var13	232	232	232	8	1856	430592	12487168	272092761
BTC_ai_ibc_var13	232	232	232	8	1856	430592	12487168	271444158
BTC_ai_ibc_var13	232	232	232	8	1856	430592	12487168	271745271
BTC_ai_ibc_var13	232	232	232	8	1856	430592	12487168	271787796
BTC_ai_ibc_var13	264	264	264	8	2112	557568	18399744	396203427
BTC_ai_ibc_var13	264	264	264	8	2112	557568	18399744	396194895
BTC_ai_ibc_var13	264	264	264	8	2112	557568	18399744	396099090
BTC_ai_ibc_var13	264	264	264	8	2112	557568	18399744	396120681
BTC_ai_ibc_var13	264	264	264	8	2112	557568	18399744	396248580
BTC_ai_ibc_var13	296	296	296	8	2368	700928	25934336	554839992
BTC_ai_ibc_var13	296	296	296	8	2368	700928	25934336	555453729
BTC_ai_ibc_var13	296	296	296	8	2368	700928	25934336	554719959
BTC_ai_ibc_var13	296	296	296	8	2368	700928	25934336	555054426
BTC_ai_ibc_var13	296	296	296	8	2368	700928	25934336	554698413
BTC_ai_ibc_var13	328	328	328	8	2624	860672	35287552	754837020
BTC_ai_ibc_var13	328	328	328	8	2624	860672	35287552	750835746
BTC_ai_ibc_var13	328	328	328	8	2624	860672	35287552	750808233
BTC_ai_ibc_var13	328	328	328	8	2624	860672	35287552	750750030
BTC_ai_ibc_var13	328	328	328	8	2624	860672	35287552	750864141
BTC_ai_ibc_var13	360	360	360	8	2880	1036800	46656000	992829546
BTC_ai_ibc_var13	360	360	360	8	2880	1036800	46656000	988491708
BTC_ai_ibc_var13	360	360	360	8	2880	1036800	46656000	988259670
BTC_ai_ibc_var13	360	360	360	8	2880	1036800	46656000	988437870
BTC_ai_ibc_var13	360	360	360	8	2880	1036800	46656000	989448165
BTC_ai_ibc_var13	392	392	392	8	3136	1229312	60236288	1274437584
BTC_ai_ibc_var13	392	392	392	8	3136	1229312	60236288	1270061154
BTC_ai_ibc_var13	392	392	392	8	3136	1229312	60236288	1269641061
BTC_ai_ibc_var13	392	392	392	8	3136	1229312	60236288	1269477675
BTC_ai_ibc_var13	392	392	392	8	3136	1229312	60236288	1269508707
BTC_ai_ibc_var13	424	424	424	8	3392	1438208	76225024	1602471933
BTC_ai_ibc_var13	424	424	424	8	3392	1438208	76225024	1602292779
BTC_ai_ibc_var13	424	424	424	8	3392	1438208	76225024	1603458180
BTC_ai_ibc_var13	424	424	424	8	3392	1438208	76225024	1603749204
BTC_ai_ibc_var13	424	424	424	8	3392	1438208	76225024	1603683468
BTC_ai_ibc_var13	456	456	456	8	3648	1663488	94818816	1990217232
BTC_ai_ibc_var13	456	456	456	8	3648	1663488	94818816	1989847206
BTC_ai_ibc_var13	456	456	456	8	3648	1663488	94818816	1994083101
BTC_ai_ibc_var13	456	456	456	8	3648	1663488	94818816	1990306260
BTC_ai_ibc_var13	456	456	456	8	3648	1663488	94818816	1991730627
BTC_ai_ibc_var13	488	488	488	8	3904	1905152	116214272	2434465719
BTC_ai_ibc_var13	488	488	488	8	3904	1905152	116214272	2443194252
BTC_ai_ibc_var13	488	488	488	8	3904	1905152	116214272	2434627485
BTC_ai_ibc_var13	488	488	488	8	3904	1905152	116214272	2434842522
BTC_ai_ibc_var13	488	488	488	8	3904	1905152	116214272	2472078564
BTC_ai_ibc_var13	520	520	520	8	4160	2163200	140608000	2941324209
BTC_ai_ibc_var13	520	520	520	8	4160	2163200	140608000	2941334010
BTC_ai_ibc_var13	520	520	520	8	4160	2163200	140608000	2949273594
BTC_ai_ibc_var13	520	520	520	8	4160	2163200	140608000	2941617087
BTC_ai_ibc_var13	520	520	520	8	4160	2163200	140608000	2941391835
BTC_ai_ibc_var13	552	552	552	8	4416	2437632	168196608	3512131776
BTC_ai_ibc_var13	552	552	552	8	4416	2437632	168196608	3509586234
BTC_ai_ibc_var13	552	552	552	8	4416	2437632	168196608	3509289945
BTC_ai_ibc_var13	552	552	552	8	4416	2437632	168196608	3509026731
BTC_ai_ibc_var13	552	552	552	8	4416	2437632	168196608	3514354101
BTC_ai_ibc_var13	584	584	584	8	4672	2728448	199176704	4152517380
BTC_ai_ibc_var13	584	584	584	8	4672	2728448	199176704	4162965597
BTC_ai_ibc_var13	584	584	584	8	4672	2728448	199176704	4154296968
BTC_ai_ibc_var13	584	584	584	8	4672	2728448	199176704	4158864702
BTC_ai_ibc_var13	584	584	584	8	4672	2728448	199176704	4152451608
BTC_ai_ibc_var13	616	616	616	8	4928	3035648	233744896	4890310758
BTC_ai_ibc_var13	616	616	616	8	4928	3035648	233744896	4875347439
BTC_ai_ibc_var13	616	616	616	8	4928	3035648	233744896	4876115391
BTC_ai_ibc_var13	616	616	616	8	4928	3035648	233744896	4876106031
BTC_ai_ibc_var13	616	616	616	8	4928	3035648	233744896	4875440706
BTC_ai_ibc_var13	648	648	648	8	5184	3359232	272097792	5745664638
BTC_ai_ibc_var13	648	648	648	8	5184	3359232	272097792	5852417724
BTC_ai_ibc_var13	648	648	648	8	5184	3359232	272097792	5696576451
BTC_ai_ibc_var13	648	648	648	8	5184	3359232	272097792	5692463721
BTC_ai_ibc_var13	648	648	648	8	5184	3359232	272097792	5699819340
BTC_ai_ibc_var13	680	680	680	8	5440	3699200	314432000	6605457084
BTC_ai_ibc_var13	680	680	680	8	5440	3699200	314432000	6604558047
BTC_ai_ibc_var13	680	680	680	8	5440	3699200	314432000	6605719398
BTC_ai_ibc_var13	680	680	680	8	5440	3699200	314432000	6673671900
BTC_ai_ibc_var13	680	680	680	8	5440	3699200	314432000	6609915243
BTC_ai_ibc_var13	712	712	712	8	5696	4055552	360944128	7655351382
BTC_ai_ibc_var13	712	712	712	8	5696	4055552	360944128	7650593910
BTC_ai_ibc_var13	712	712	712	8	5696	4055552	360944128	7645208355
BTC_ai_ibc_var13	712	712	712	8	5696	4055552	360944128	7645715919
BTC_ai_ibc_var13	712	712	712	8	5696	4055552	360944128	7676524215
BTC_ai_ibc_var13	744	744	744	8	5952	4428288	411830784	8872468119
BTC_ai_ibc_var13	744	744	744	8	5952	4428288	411830784	8826332904
BTC_ai_ibc_var13	744	744	744	8	5952	4428288	411830784	8838072549
BTC_ai_ibc_var13	744	744	744	8	5952	4428288	411830784	8836448949
BTC_ai_ibc_var13	744	744	744	8	5952	4428288	411830784	8854336116
BTC_ai_ibc_var13	776	776	776	8	6208	4817408	467288576	10302196761
BTC_ai_ibc_var13	776	776	776	8	6208	4817408	467288576	10194755985
BTC_ai_ibc_var13	776	776	776	8	6208	4817408	467288576	10193447682
BTC_ai_ibc_var13	776	776	776	8	6208	4817408	467288576	10195297722
BTC_ai_ibc_var13	776	776	776	8	6208	4817408	467288576	10349445168
BTC_ai_ibc_var13	808	808	808	8	6464	5222912	527514112	11804185359
BTC_ai_ibc_var13	808	808	808	8	6464	5222912	527514112	11805790554
BTC_ai_ibc_var13	808	808	808	8	6464	5222912	527514112	11794068756
BTC_ai_ibc_var13	808	808	808	8	6464	5222912	527514112	11952718245
BTC_ai_ibc_var13	808	808	808	8	6464	5222912	527514112	11799599733
BTC_ai_ibc_var13	840	840	840	8	6720	5644800	592704000	13882003092
BTC_ai_ibc_var13	840	840	840	8	6720	5644800	592704000	13970421486
BTC_ai_ibc_var13	840	840	840	8	6720	5644800	592704000	13952615751
BTC_ai_ibc_var13	840	840	840	8	6720	5644800	592704000	13884291702
BTC_ai_ibc_var13	840	840	840	8	6720	5644800	592704000	13906078821
BTC_ai_ibc_var13	872	872	872	8	6976	6083072	663054848	17903352474
BTC_ai_ibc_var13	872	872	872	8	6976	6083072	663054848	17889663285
BTC_ai_ibc_var13	872	872	872	8	6976	6083072	663054848	17917892820
BTC_ai_ibc_var13	872	872	872	8	6976	6083072	663054848	17900645931
BTC_ai_ibc_var13	872	872	872	8	6976	6083072	663054848	17902341531
BTC_ai_ibc_var13	904	904	904	8	7232	6537728	738763264	33227427492
BTC_ai_ibc_var13	904	904	904	8	7232	6537728	738763264	33314166639
BTC_ai_ibc_var13	904	904	904	8	7232	6537728	738763264	33239499093
BTC_ai_ibc_var13	904	904	904	8	7232	6537728	738763264	33217285365
BTC_ai_ibc_var13	904	904	904	8	7232	6537728	738763264	33256453266
BTC_ai_ibc_var13	936	936	936	8	7488	7008768	820025856	45411349545
BTC_ai_ibc_var13	936	936	936	8	7488	7008768	820025856	45478856268
BTC_ai_ibc_var13	936	936	936	8	7488	7008768	820025856	45456680880
BTC_ai_ibc_var13	936	936	936	8	7488	7008768	820025856	45529275726
BTC_ai_ibc_var13	936	936	936	8	7488	7008768	820025856	45464336316
BTC_ai_ibc_var13	968	968	968	8	7744	7496192	907039232	55618691067
BTC_ai_ibc_var13	968	968	968	8	7744	7496192	907039232	55747159119
BTC_ai_ibc_var13	968	968	968	8	7744	7496192	907039232	55585632888
BTC_ai_ibc_var13	968	968	968	8	7744	7496192	907039232	55615199238
BTC_ai_ibc_var13	968	968	968	8	7744	7496192	907039232	55700945937
BTC_ai_ibc_var13	1000	1000	1000	8	8000	8000000	1000000000	64986805755
BTC_ai_ibc_var13	1000	1000	1000	8	8000	8000000	1000000000	64940167854
BTC_ai_ibc_var13	1000	1000	1000	8	8000	8000000	1000000000	64903922775
BTC_ai_ibc_var13	1000	1000	1000	8	8000	8000000	1000000000	64872470538
BTC_ai_ibc_var13	1000	1000	1000	8	8000	8000000	1000000000	64926349209


==> figures/data/pred2/meas/var14.dat <==
BTC_ai_ibc_var14	8	8	8	8	64	512	512	86395734
BTC_ai_ibc_var14	8	8	8	8	64	512	512	48087
BTC_ai_ibc_var14	8	8	8	8	64	512	512	47763
BTC_ai_ibc_var14	8	8	8	8	64	512	512	47673
BTC_ai_ibc_var14	8	8	8	8	64	512	512	47655
BTC_ai_ibc_var14	40	40	40	8	320	12800	64000	1670706
BTC_ai_ibc_var14	40	40	40	8	320	12800	64000	1214793
BTC_ai_ibc_var14	40	40	40	8	320	12800	64000	1221660
BTC_ai_ibc_var14	40	40	40	8	320	12800	64000	1222650
BTC_ai_ibc_var14	40	40	40	8	320	12800	64000	1224828
BTC_ai_ibc_var14	72	72	72	8	576	41472	373248	9435474
BTC_ai_ibc_var14	72	72	72	8	576	41472	373248	6308181
BTC_ai_ibc_var14	72	72	72	8	576	41472	373248	6311151
BTC_ai_ibc_var14	72	72	72	8	576	41472	373248	6311601
BTC_ai_ibc_var14	72	72	72	8	576	41472	373248	6307974
BTC_ai_ibc_var14	104	104	104	8	832	86528	1124864	82430865
BTC_ai_ibc_var14	104	104	104	8	832	86528	1124864	85441302
BTC_ai_ibc_var14	104	104	104	8	832	86528	1124864	85579902
BTC_ai_ibc_var14	104	104	104	8	832	86528	1124864	85290228
BTC_ai_ibc_var14	104	104	104	8	832	86528	1124864	85231458
BTC_ai_ibc_var14	136	136	136	8	1088	147968	2515456	195231375
BTC_ai_ibc_var14	136	136	136	8	1088	147968	2515456	195494364
BTC_ai_ibc_var14	136	136	136	8	1088	147968	2515456	198337860
BTC_ai_ibc_var14	136	136	136	8	1088	147968	2515456	198651906
BTC_ai_ibc_var14	136	136	136	8	1088	147968	2515456	198549801
BTC_ai_ibc_var14	168	168	168	8	1344	225792	4741632	369161838
BTC_ai_ibc_var14	168	168	168	8	1344	225792	4741632	365651703
BTC_ai_ibc_var14	168	168	168	8	1344	225792	4741632	364521420
BTC_ai_ibc_var14	168	168	168	8	1344	225792	4741632	365172822
BTC_ai_ibc_var14	168	168	168	8	1344	225792	4741632	364853502
BTC_ai_ibc_var14	200	200	200	8	1600	320000	8000000	603912258
BTC_ai_ibc_var14	200	200	200	8	1600	320000	8000000	604051506
BTC_ai_ibc_var14	200	200	200	8	1600	320000	8000000	607014513
BTC_ai_ibc_var14	200	200	200	8	1600	320000	8000000	603948420
BTC_ai_ibc_var14	200	200	200	8	1600	320000	8000000	603741555
BTC_ai_ibc_var14	232	232	232	8	1856	430592	12487168	941587884
BTC_ai_ibc_var14	232	232	232	8	1856	430592	12487168	931062528
BTC_ai_ibc_var14	232	232	232	8	1856	430592	12487168	930451779
BTC_ai_ibc_var14	232	232	232	8	1856	430592	12487168	930464667
BTC_ai_ibc_var14	232	232	232	8	1856	430592	12487168	931942224
BTC_ai_ibc_var14	264	264	264	8	2112	557568	18399744	1362066804
BTC_ai_ibc_var14	264	264	264	8	2112	557568	18399744	1362103866
BTC_ai_ibc_var14	264	264	264	8	2112	557568	18399744	1362936042
BTC_ai_ibc_var14	264	264	264	8	2112	557568	18399744	1361813409
BTC_ai_ibc_var14	264	264	264	8	2112	557568	18399744	1362715830
BTC_ai_ibc_var14	296	296	296	8	2368	700928	25934336	1916826102
BTC_ai_ibc_var14	296	296	296	8	2368	700928	25934336	1948800069
BTC_ai_ibc_var14	296	296	296	8	2368	700928	25934336	1919970414
BTC_ai_ibc_var14	296	296	296	8	2368	700928	25934336	1915604235
BTC_ai_ibc_var14	296	296	296	8	2368	700928	25934336	1916047629
BTC_ai_ibc_var14	328	328	328	8	2624	860672	35287552	2599394940
BTC_ai_ibc_var14	328	328	328	8	2624	860672	35287552	2607756363
BTC_ai_ibc_var14	328	328	328	8	2624	860672	35287552	2602176723
BTC_ai_ibc_var14	328	328	328	8	2624	860672	35287552	2598803028
BTC_ai_ibc_var14	328	328	328	8	2624	860672	35287552	2599842780
BTC_ai_ibc_var14	360	360	360	8	2880	1036800	46656000	3439120770
BTC_ai_ibc_var14	360	360	360	8	2880	1036800	46656000	3443968692
BTC_ai_ibc_var14	360	360	360	8	2880	1036800	46656000	3430087110
BTC_ai_ibc_var14	360	360	360	8	2880	1036800	46656000	3428197461
BTC_ai_ibc_var14	360	360	360	8	2880	1036800	46656000	3435919641
BTC_ai_ibc_var14	392	392	392	8	3136	1229312	60236288	4411516905
BTC_ai_ibc_var14	392	392	392	8	3136	1229312	60236288	4413638196
BTC_ai_ibc_var14	392	392	392	8	3136	1229312	60236288	4436034975
BTC_ai_ibc_var14	392	392	392	8	3136	1229312	60236288	4495836096
BTC_ai_ibc_var14	392	392	392	8	3136	1229312	60236288	4547317383
BTC_ai_ibc_var14	424	424	424	8	3392	1438208	76225024	5572308654
BTC_ai_ibc_var14	424	424	424	8	3392	1438208	76225024	5601645603
BTC_ai_ibc_var14	424	424	424	8	3392	1438208	76225024	5591838825
BTC_ai_ibc_var14	424	424	424	8	3392	1438208	76225024	5573737683
BTC_ai_ibc_var14	424	424	424	8	3392	1438208	76225024	5581510956
BTC_ai_ibc_var14	456	456	456	8	3648	1663488	94818816	6947038530
BTC_ai_ibc_var14	456	456	456	8	3648	1663488	94818816	6922806669
BTC_ai_ibc_var14	456	456	456	8	3648	1663488	94818816	6931198107
BTC_ai_ibc_var14	456	456	456	8	3648	1663488	94818816	6931105659
BTC_ai_ibc_var14	456	456	456	8	3648	1663488	94818816	6940239696
BTC_ai_ibc_var14	488	488	488	8	3904	1905152	116214272	8479464183
BTC_ai_ibc_var14	488	488	488	8	3904	1905152	116214272	8516133171
BTC_ai_ibc_var14	488	488	488	8	3904	1905152	116214272	8540114094
BTC_ai_ibc_var14	488	488	488	8	3904	1905152	116214272	8491764663
BTC_ai_ibc_var14	488	488	488	8	3904	1905152	116214272	8483172363
BTC_ai_ibc_var14	520	520	520	8	4160	2163200	140608000	10247100120
BTC_ai_ibc_var14	520	520	520	8	4160	2163200	140608000	10286015832
BTC_ai_ibc_var14	520	520	520	8	4160	2163200	140608000	10248888249
BTC_ai_ibc_var14	520	520	520	8	4160	2163200	140608000	10262896389
BTC_ai_ibc_var14	520	520	520	8	4160	2163200	140608000	10265668281
BTC_ai_ibc_var14	552	552	552	8	4416	2437632	168196608	12255506370
BTC_ai_ibc_var14	552	552	552	8	4416	2437632	168196608	12278496168
BTC_ai_ibc_var14	552	552	552	8	4416	2437632	168196608	12256084854
BTC_ai_ibc_var14	552	552	552	8	4416	2437632	168196608	12236548563
BTC_ai_ibc_var14	552	552	552	8	4416	2437632	168196608	12286064160
BTC_ai_ibc_var14	584	584	584	8	4672	2728448	199176704	14485089384
BTC_ai_ibc_var14	584	584	584	8	4672	2728448	199176704	14497387038
BTC_ai_ibc_var14	584	584	584	8	4672	2728448	199176704	14506020450
BTC_ai_ibc_var14	584	584	584	8	4672	2728448	199176704	14554052217
BTC_ai_ibc_var14	584	584	584	8	4672	2728448	199176704	14488841475
BTC_ai_ibc_var14	616	616	616	8	4928	3035648	233744896	17003013705
BTC_ai_ibc_var14	616	616	616	8	4928	3035648	233744896	16985999394
BTC_ai_ibc_var14	616	616	616	8	4928	3035648	233744896	16991942535
BTC_ai_ibc_var14	616	616	616	8	4928	3035648	233744896	16994505519
BTC_ai_ibc_var14	616	616	616	8	4928	3035648	233744896	16998245406
BTC_ai_ibc_var14	648	648	648	8	5184	3359232	272097792	19747313352
BTC_ai_ibc_var14	648	648	648	8	5184	3359232	272097792	19794653568
BTC_ai_ibc_var14	648	648	648	8	5184	3359232	272097792	19767471147
BTC_ai_ibc_var14	648	648	648	8	5184	3359232	272097792	19831260879
BTC_ai_ibc_var14	648	648	648	8	5184	3359232	272097792	19764636921
BTC_ai_ibc_var14	680	680	680	8	5440	3699200	314432000	22835500524
BTC_ai_ibc_var14	680	680	680	8	5440	3699200	314432000	22832875359
BTC_ai_ibc_var14	680	680	680	8	5440	3699200	314432000	22829420133
BTC_ai_ibc_var14	680	680	680	8	5440	3699200	314432000	22823236422
BTC_ai_ibc_var14	680	680	680	8	5440	3699200	314432000	22822953786
BTC_ai_ibc_var14	712	712	712	8	5696	4055552	360944128	26199942381
BTC_ai_ibc_var14	712	712	712	8	5696	4055552	360944128	26282000835
BTC_ai_ibc_var14	712	712	712	8	5696	4055552	360944128	26182575900
BTC_ai_ibc_var14	712	712	712	8	5696	4055552	360944128	26287560297
BTC_ai_ibc_var14	712	712	712	8	5696	4055552	360944128	26285248800
BTC_ai_ibc_var14	744	744	744	8	5952	4428288	411830784	29880339678
BTC_ai_ibc_var14	744	744	744	8	5952	4428288	411830784	29891614797
BTC_ai_ibc_var14	744	744	744	8	5952	4428288	411830784	29952521307
BTC_ai_ibc_var14	744	744	744	8	5952	4428288	411830784	29867390982
BTC_ai_ibc_var14	744	744	744	8	5952	4428288	411830784	29936181456
BTC_ai_ibc_var14	776	776	776	8	6208	4817408	467288576	33956361963
BTC_ai_ibc_var14	776	776	776	8	6208	4817408	467288576	33899853105
BTC_ai_ibc_var14	776	776	776	8	6208	4817408	467288576	33898825548
BTC_ai_ibc_var14	776	776	776	8	6208	4817408	467288576	33964570818
BTC_ai_ibc_var14	776	776	776	8	6208	4817408	467288576	33878775879
BTC_ai_ibc_var14	808	808	808	8	6464	5222912	527514112	38234419677
BTC_ai_ibc_var14	808	808	808	8	6464	5222912	527514112	38239221204
BTC_ai_ibc_var14	808	808	808	8	6464	5222912	527514112	38254846059
BTC_ai_ibc_var14	808	808	808	8	6464	5222912	527514112	38319742341
BTC_ai_ibc_var14	808	808	808	8	6464	5222912	527514112	38248446978
BTC_ai_ibc_var14	840	840	840	8	6720	5644800	592704000	42954067557
BTC_ai_ibc_var14	840	840	840	8	6720	5644800	592704000	42927719418
BTC_ai_ibc_var14	840	840	840	8	6720	5644800	592704000	43011798228
BTC_ai_ibc_var14	840	840	840	8	6720	5644800	592704000	42947960688
BTC_ai_ibc_var14	840	840	840	8	6720	5644800	592704000	42964452945
BTC_ai_ibc_var14	872	872	872	8	6976	6083072	663054848	48016855494
BTC_ai_ibc_var14	872	872	872	8	6976	6083072	663054848	48096909612
BTC_ai_ibc_var14	872	872	872	8	6976	6083072	663054848	48021215274
BTC_ai_ibc_var14	872	872	872	8	6976	6083072	663054848	48143349648
BTC_ai_ibc_var14	872	872	872	8	6976	6083072	663054848	48053971170
BTC_ai_ibc_var14	904	904	904	8	7232	6537728	738763264	53537370489
BTC_ai_ibc_var14	904	904	904	8	7232	6537728	738763264	53664656031
BTC_ai_ibc_var14	904	904	904	8	7232	6537728	738763264	53513823105
BTC_ai_ibc_var14	904	904	904	8	7232	6537728	738763264	53608227012
BTC_ai_ibc_var14	904	904	904	8	7232	6537728	738763264	53506365831
BTC_ai_ibc_var14	936	936	936	8	7488	7008768	820025856	59342865183
BTC_ai_ibc_var14	936	936	936	8	7488	7008768	820025856	59402540133
BTC_ai_ibc_var14	936	936	936	8	7488	7008768	820025856	59368712427
BTC_ai_ibc_var14	936	936	936	8	7488	7008768	820025856	59347926783
BTC_ai_ibc_var14	936	936	936	8	7488	7008768	820025856	59392434303
BTC_ai_ibc_var14	968	968	968	8	7744	7496192	907039232	65674928754
BTC_ai_ibc_var14	968	968	968	8	7744	7496192	907039232	65621722473
BTC_ai_ibc_var14	968	968	968	8	7744	7496192	907039232	65737526877
BTC_ai_ibc_var14	968	968	968	8	7744	7496192	907039232	65687174820
BTC_ai_ibc_var14	968	968	968	8	7744	7496192	907039232	65710311660
BTC_ai_ibc_var14	1000	1000	1000	8	8000	8000000	1000000000	72467458074
BTC_ai_ibc_var14	1000	1000	1000	8	8000	8000000	1000000000	72485520102
BTC_ai_ibc_var14	1000	1000	1000	8	8000	8000000	1000000000	72386222238
BTC_ai_ibc_var14	1000	1000	1000	8	8000	8000000	1000000000	72356608206
BTC_ai_ibc_var14	1000	1000	1000	8	8000	8000000	1000000000	72370288665


==> figures/data/pred2/meas/var15.dat <==
BTC_ai_ibc_var15	8	8	8	8	64	512	512	39219552
BTC_ai_ibc_var15	8	8	8	8	64	512	512	63360
BTC_ai_ibc_var15	8	8	8	8	64	512	512	47466
BTC_ai_ibc_var15	8	8	8	8	64	512	512	47475
BTC_ai_ibc_var15	8	8	8	8	64	512	512	47493
BTC_ai_ibc_var15	40	40	40	8	320	12800	64000	1943433
BTC_ai_ibc_var15	40	40	40	8	320	12800	64000	1323270
BTC_ai_ibc_var15	40	40	40	8	320	12800	64000	1330326
BTC_ai_ibc_var15	40	40	40	8	320	12800	64000	1323954
BTC_ai_ibc_var15	40	40	40	8	320	12800	64000	1330695
BTC_ai_ibc_var15	72	72	72	8	576	41472	373248	9065925
BTC_ai_ibc_var15	72	72	72	8	576	41472	373248	7417782
BTC_ai_ibc_var15	72	72	72	8	576	41472	373248	7971030
BTC_ai_ibc_var15	72	72	72	8	576	41472	373248	7083198
BTC_ai_ibc_var15	72	72	72	8	576	41472	373248	7068906
BTC_ai_ibc_var15	104	104	104	8	832	86528	1124864	25741323
BTC_ai_ibc_var15	104	104	104	8	832	86528	1124864	27546480
BTC_ai_ibc_var15	104	104	104	8	832	86528	1124864	27519768
BTC_ai_ibc_var15	104	104	104	8	832	86528	1124864	27581580
BTC_ai_ibc_var15	104	104	104	8	832	86528	1124864	27582975
BTC_ai_ibc_var15	136	136	136	8	1088	147968	2515456	57844701
BTC_ai_ibc_var15	136	136	136	8	1088	147968	2515456	58681530
BTC_ai_ibc_var15	136	136	136	8	1088	147968	2515456	58650354
BTC_ai_ibc_var15	136	136	136	8	1088	147968	2515456	58529205
BTC_ai_ibc_var15	136	136	136	8	1088	147968	2515456	58629105
BTC_ai_ibc_var15	168	168	168	8	1344	225792	4741632	109545183
BTC_ai_ibc_var15	168	168	168	8	1344	225792	4741632	109942713
BTC_ai_ibc_var15	168	168	168	8	1344	225792	4741632	109928412
BTC_ai_ibc_var15	168	168	168	8	1344	225792	4741632	109968723
BTC_ai_ibc_var15	168	168	168	8	1344	225792	4741632	109969695
BTC_ai_ibc_var15	200	200	200	8	1600	320000	8000000	181677636
BTC_ai_ibc_var15	200	200	200	8	1600	320000	8000000	181915200
BTC_ai_ibc_var15	200	200	200	8	1600	320000	8000000	181961208
BTC_ai_ibc_var15	200	200	200	8	1600	320000	8000000	181883394
BTC_ai_ibc_var15	200	200	200	8	1600	320000	8000000	181908972
BTC_ai_ibc_var15	232	232	232	8	1856	430592	12487168	280408914
BTC_ai_ibc_var15	232	232	232	8	1856	430592	12487168	280337247
BTC_ai_ibc_var15	232	232	232	8	1856	430592	12487168	285732459
BTC_ai_ibc_var15	232	232	232	8	1856	430592	12487168	280525815
BTC_ai_ibc_var15	232	232	232	8	1856	430592	12487168	280998639
BTC_ai_ibc_var15	264	264	264	8	2112	557568	18399744	401447106
BTC_ai_ibc_var15	264	264	264	8	2112	557568	18399744	400138191
BTC_ai_ibc_var15	264	264	264	8	2112	557568	18399744	400507272
BTC_ai_ibc_var15	264	264	264	8	2112	557568	18399744	400241511
BTC_ai_ibc_var15	264	264	264	8	2112	557568	18399744	401050989
BTC_ai_ibc_var15	296	296	296	8	2368	700928	25934336	569021616
BTC_ai_ibc_var15	296	296	296	8	2368	700928	25934336	570126141
BTC_ai_ibc_var15	296	296	296	8	2368	700928	25934336	568859688
BTC_ai_ibc_var15	296	296	296	8	2368	700928	25934336	569047293
BTC_ai_ibc_var15	296	296	296	8	2368	700928	25934336	569058165
BTC_ai_ibc_var15	328	328	328	8	2624	860672	35287552	770974731
BTC_ai_ibc_var15	328	328	328	8	2624	860672	35287552	770611293
BTC_ai_ibc_var15	328	328	328	8	2624	860672	35287552	770620536
BTC_ai_ibc_var15	328	328	328	8	2624	860672	35287552	771559803
BTC_ai_ibc_var15	328	328	328	8	2624	860672	35287552	770818095
BTC_ai_ibc_var15	360	360	360	8	2880	1036800	46656000	1014598377
BTC_ai_ibc_var15	360	360	360	8	2880	1036800	46656000	1014801444
BTC_ai_ibc_var15	360	360	360	8	2880	1036800	46656000	1032938964
BTC_ai_ibc_var15	360	360	360	8	2880	1036800	46656000	1015186410
BTC_ai_ibc_var15	360	360	360	8	2880	1036800	46656000	1017363591
BTC_ai_ibc_var15	392	392	392	8	3136	1229312	60236288	1298095569
BTC_ai_ibc_var15	392	392	392	8	3136	1229312	60236288	1300110363
BTC_ai_ibc_var15	392	392	392	8	3136	1229312	60236288	1298129760
BTC_ai_ibc_var15	392	392	392	8	3136	1229312	60236288	1298110761
BTC_ai_ibc_var15	392	392	392	8	3136	1229312	60236288	1298778417
BTC_ai_ibc_var15	424	424	424	8	3392	1438208	76225024	1645890993
BTC_ai_ibc_var15	424	424	424	8	3392	1438208	76225024	1655613648
BTC_ai_ibc_var15	424	424	424	8	3392	1438208	76225024	1646042265
BTC_ai_ibc_var15	424	424	424	8	3392	1438208	76225024	1646357364
BTC_ai_ibc_var15	424	424	424	8	3392	1438208	76225024	1645664490
BTC_ai_ibc_var15	456	456	456	8	3648	1663488	94818816	2052968409
BTC_ai_ibc_var15	456	456	456	8	3648	1663488	94818816	2047025952
BTC_ai_ibc_var15	456	456	456	8	3648	1663488	94818816	2046279078
BTC_ai_ibc_var15	456	456	456	8	3648	1663488	94818816	2046262023
BTC_ai_ibc_var15	456	456	456	8	3648	1663488	94818816	2048286105
BTC_ai_ibc_var15	488	488	488	8	3904	1905152	116214272	2501993439
BTC_ai_ibc_var15	488	488	488	8	3904	1905152	116214272	2513613420
BTC_ai_ibc_var15	488	488	488	8	3904	1905152	116214272	2515082976
BTC_ai_ibc_var15	488	488	488	8	3904	1905152	116214272	2511989559
BTC_ai_ibc_var15	488	488	488	8	3904	1905152	116214272	2500221510
BTC_ai_ibc_var15	520	520	520	8	4160	2163200	140608000	3028088367
BTC_ai_ibc_var15	520	520	520	8	4160	2163200	140608000	3037779234
BTC_ai_ibc_var15	520	520	520	8	4160	2163200	140608000	3043533654
BTC_ai_ibc_var15	520	520	520	8	4160	2163200	140608000	3028155930
BTC_ai_ibc_var15	520	520	520	8	4160	2163200	140608000	3046750830
BTC_ai_ibc_var15	552	552	552	8	4416	2437632	168196608	3630017727
BTC_ai_ibc_var15	552	552	552	8	4416	2437632	168196608	3634444854
BTC_ai_ibc_var15	552	552	552	8	4416	2437632	168196608	3628265886
BTC_ai_ibc_var15	552	552	552	8	4416	2437632	168196608	3620100312
BTC_ai_ibc_var15	552	552	552	8	4416	2437632	168196608	3619411704
BTC_ai_ibc_var15	584	584	584	8	4672	2728448	199176704	4344508863
BTC_ai_ibc_var15	584	584	584	8	4672	2728448	199176704	4312523430
BTC_ai_ibc_var15	584	584	584	8	4672	2728448	199176704	4315981896
BTC_ai_ibc_var15	584	584	584	8	4672	2728448	199176704	4344249924
BTC_ai_ibc_var15	584	584	584	8	4672	2728448	199176704	4310862606
BTC_ai_ibc_var15	616	616	616	8	4928	3035648	233744896	5070743604
BTC_ai_ibc_var15	616	616	616	8	4928	3035648	233744896	5082335109
BTC_ai_ibc_var15	616	616	616	8	4928	3035648	233744896	5083060770
BTC_ai_ibc_var15	616	616	616	8	4928	3035648	233744896	5069395296
BTC_ai_ibc_var15	616	616	616	8	4928	3035648	233744896	5071192542
BTC_ai_ibc_var15	648	648	648	8	5184	3359232	272097792	6020020539
BTC_ai_ibc_var15	648	648	648	8	5184	3359232	272097792	5962531104
BTC_ai_ibc_var15	648	648	648	8	5184	3359232	272097792	5956622244
BTC_ai_ibc_var15	648	648	648	8	5184	3359232	272097792	5959802727
BTC_ai_ibc_var15	648	648	648	8	5184	3359232	272097792	5965647246
BTC_ai_ibc_var15	680	680	680	8	5440	3699200	314432000	7962359364
BTC_ai_ibc_var15	680	680	680	8	5440	3699200	314432000	7936656219
BTC_ai_ibc_var15	680	680	680	8	5440	3699200	314432000	7961513751
BTC_ai_ibc_var15	680	680	680	8	5440	3699200	314432000	7950373389
BTC_ai_ibc_var15	680	680	680	8	5440	3699200	314432000	7943171625
BTC_ai_ibc_var15	712	712	712	8	5696	4055552	360944128	9210143043
BTC_ai_ibc_var15	712	712	712	8	5696	4055552	360944128	9194873688
BTC_ai_ibc_var15	712	712	712	8	5696	4055552	360944128	9211613319
BTC_ai_ibc_var15	712	712	712	8	5696	4055552	360944128	9236531619
BTC_ai_ibc_var15	712	712	712	8	5696	4055552	360944128	9201481452
BTC_ai_ibc_var15	744	744	744	8	5952	4428288	411830784	9433860534
BTC_ai_ibc_var15	744	744	744	8	5952	4428288	411830784	9415074861
BTC_ai_ibc_var15	744	744	744	8	5952	4428288	411830784	9426774483
BTC_ai_ibc_var15	744	744	744	8	5952	4428288	411830784	9469563003
BTC_ai_ibc_var15	744	744	744	8	5952	4428288	411830784	9418233060
BTC_ai_ibc_var15	776	776	776	8	6208	4817408	467288576	12494352492
BTC_ai_ibc_var15	776	776	776	8	6208	4817408	467288576	12644453196
BTC_ai_ibc_var15	776	776	776	8	6208	4817408	467288576	12484946736
BTC_ai_ibc_var15	776	776	776	8	6208	4817408	467288576	12501279963
BTC_ai_ibc_var15	776	776	776	8	6208	4817408	467288576	12484365777
BTC_ai_ibc_var15	808	808	808	8	6464	5222912	527514112	14235565887
BTC_ai_ibc_var15	808	808	808	8	6464	5222912	527514112	14079799008
BTC_ai_ibc_var15	808	808	808	8	6464	5222912	527514112	14080632849
BTC_ai_ibc_var15	808	808	808	8	6464	5222912	527514112	14108414787
BTC_ai_ibc_var15	808	808	808	8	6464	5222912	527514112	14069694087
BTC_ai_ibc_var15	840	840	840	8	6720	5644800	592704000	26984438496
BTC_ai_ibc_var15	840	840	840	8	6720	5644800	592704000	26973678771
BTC_ai_ibc_var15	840	840	840	8	6720	5644800	592704000	27044266158
BTC_ai_ibc_var15	840	840	840	8	6720	5644800	592704000	26883537993
BTC_ai_ibc_var15	840	840	840	8	6720	5644800	592704000	26979159483
BTC_ai_ibc_var15	872	872	872	8	6976	6083072	663054848	31827452076
BTC_ai_ibc_var15	872	872	872	8	6976	6083072	663054848	31715199945
BTC_ai_ibc_var15	872	872	872	8	6976	6083072	663054848	31791281337
BTC_ai_ibc_var15	872	872	872	8	6976	6083072	663054848	31815731232
BTC_ai_ibc_var15	872	872	872	8	6976	6083072	663054848	31725739143
BTC_ai_ibc_var15	904	904	904	8	7232	6537728	738763264	43595306685
BTC_ai_ibc_var15	904	904	904	8	7232	6537728	738763264	43417247670
BTC_ai_ibc_var15	904	904	904	8	7232	6537728	738763264	43546184883
BTC_ai_ibc_var15	904	904	904	8	7232	6537728	738763264	43413607458
BTC_ai_ibc_var15	904	904	904	8	7232	6537728	738763264	43426316079
BTC_ai_ibc_var15	936	936	936	8	7488	7008768	820025856	53489514132
BTC_ai_ibc_var15	936	936	936	8	7488	7008768	820025856	53544696678
BTC_ai_ibc_var15	936	936	936	8	7488	7008768	820025856	53427970422
BTC_ai_ibc_var15	936	936	936	8	7488	7008768	820025856	53474540769
BTC_ai_ibc_var15	936	936	936	8	7488	7008768	820025856	53465831235
BTC_ai_ibc_var15	968	968	968	8	7744	7496192	907039232	62503459380
BTC_ai_ibc_var15	968	968	968	8	7744	7496192	907039232	62497977975
BTC_ai_ibc_var15	968	968	968	8	7744	7496192	907039232	62563214142
BTC_ai_ibc_var15	968	968	968	8	7744	7496192	907039232	62501002398
BTC_ai_ibc_var15	968	968	968	8	7744	7496192	907039232	62508805128
BTC_ai_ibc_var15	1000	1000	1000	8	8000	8000000	1000000000	71579724444
BTC_ai_ibc_var15	1000	1000	1000	8	8000	8000000	1000000000	71619797943
BTC_ai_ibc_var15	1000	1000	1000	8	8000	8000000	1000000000	71574467787
BTC_ai_ibc_var15	1000	1000	1000	8	8000	8000000	1000000000	71532308025
BTC_ai_ibc_var15	1000	1000	1000	8	8000	8000000	1000000000	71619421626


==> figures/data/pred2/meas/var16.dat <==
BTC_ai_ibc_var16	8	8	8	8	64	512	512	52108713
BTC_ai_ibc_var16	8	8	8	8	64	512	512	75096
BTC_ai_ibc_var16	8	8	8	8	64	512	512	47529
BTC_ai_ibc_var16	8	8	8	8	64	512	512	47520
BTC_ai_ibc_var16	8	8	8	8	64	512	512	47655
BTC_ai_ibc_var16	40	40	40	8	320	12800	64000	2090277
BTC_ai_ibc_var16	40	40	40	8	320	12800	64000	1569042
BTC_ai_ibc_var16	40	40	40	8	320	12800	64000	1574847
BTC_ai_ibc_var16	40	40	40	8	320	12800	64000	1568916
BTC_ai_ibc_var16	40	40	40	8	320	12800	64000	1574613
BTC_ai_ibc_var16	72	72	72	8	576	41472	373248	9328302
BTC_ai_ibc_var16	72	72	72	8	576	41472	373248	7168851
BTC_ai_ibc_var16	72	72	72	8	576	41472	373248	7185132
BTC_ai_ibc_var16	72	72	72	8	576	41472	373248	7171893
BTC_ai_ibc_var16	72	72	72	8	576	41472	373248	7178031
BTC_ai_ibc_var16	104	104	104	8	832	86528	1124864	92162394
BTC_ai_ibc_var16	104	104	104	8	832	86528	1124864	94161240
BTC_ai_ibc_var16	104	104	104	8	832	86528	1124864	94270950
BTC_ai_ibc_var16	104	104	104	8	832	86528	1124864	94407183
BTC_ai_ibc_var16	104	104	104	8	832	86528	1124864	94391559
BTC_ai_ibc_var16	136	136	136	8	1088	147968	2515456	205651134
BTC_ai_ibc_var16	136	136	136	8	1088	147968	2515456	206671473
BTC_ai_ibc_var16	136	136	136	8	1088	147968	2515456	206789508
BTC_ai_ibc_var16	136	136	136	8	1088	147968	2515456	206718858
BTC_ai_ibc_var16	136	136	136	8	1088	147968	2515456	206705763
BTC_ai_ibc_var16	168	168	168	8	1344	225792	4741632	387958491
BTC_ai_ibc_var16	168	168	168	8	1344	225792	4741632	380498283
BTC_ai_ibc_var16	168	168	168	8	1344	225792	4741632	379705545
BTC_ai_ibc_var16	168	168	168	8	1344	225792	4741632	379559790
BTC_ai_ibc_var16	168	168	168	8	1344	225792	4741632	379652391
BTC_ai_ibc_var16	200	200	200	8	1600	320000	8000000	625916178
BTC_ai_ibc_var16	200	200	200	8	1600	320000	8000000	625672494
BTC_ai_ibc_var16	200	200	200	8	1600	320000	8000000	626741262
BTC_ai_ibc_var16	200	200	200	8	1600	320000	8000000	627592050
BTC_ai_ibc_var16	200	200	200	8	1600	320000	8000000	625896594
BTC_ai_ibc_var16	232	232	232	8	1856	430592	12487168	959830875
BTC_ai_ibc_var16	232	232	232	8	1856	430592	12487168	960960519
BTC_ai_ibc_var16	232	232	232	8	1856	430592	12487168	959750640
BTC_ai_ibc_var16	232	232	232	8	1856	430592	12487168	959647932
BTC_ai_ibc_var16	232	232	232	8	1856	430592	12487168	959909355
BTC_ai_ibc_var16	264	264	264	8	2112	557568	18399744	1400275818
BTC_ai_ibc_var16	264	264	264	8	2112	557568	18399744	1408562235
BTC_ai_ibc_var16	264	264	264	8	2112	557568	18399744	1400246019
BTC_ai_ibc_var16	264	264	264	8	2112	557568	18399744	1400628087
BTC_ai_ibc_var16	264	264	264	8	2112	557568	18399744	1400164137
BTC_ai_ibc_var16	296	296	296	8	2368	700928	25934336	1964491632
BTC_ai_ibc_var16	296	296	296	8	2368	700928	25934336	1998860724
BTC_ai_ibc_var16	296	296	296	8	2368	700928	25934336	1967440689
BTC_ai_ibc_var16	296	296	296	8	2368	700928	25934336	1963896354
BTC_ai_ibc_var16	296	296	296	8	2368	700928	25934336	1963437246
BTC_ai_ibc_var16	328	328	328	8	2624	860672	35287552	2654150724
BTC_ai_ibc_var16	328	328	328	8	2624	860672	35287552	2654756055
BTC_ai_ibc_var16	328	328	328	8	2624	860672	35287552	2655088011
BTC_ai_ibc_var16	328	328	328	8	2624	860672	35287552	2669498037
BTC_ai_ibc_var16	328	328	328	8	2624	860672	35287552	2654375499
BTC_ai_ibc_var16	360	360	360	8	2880	1036800	46656000	3495449457
BTC_ai_ibc_var16	360	360	360	8	2880	1036800	46656000	3502353510
BTC_ai_ibc_var16	360	360	360	8	2880	1036800	46656000	3496317858
BTC_ai_ibc_var16	360	360	360	8	2880	1036800	46656000	3495453066
BTC_ai_ibc_var16	360	360	360	8	2880	1036800	46656000	3494776293
BTC_ai_ibc_var16	392	392	392	8	3136	1229312	60236288	4488593058
BTC_ai_ibc_var16	392	392	392	8	3136	1229312	60236288	4524250824
BTC_ai_ibc_var16	392	392	392	8	3136	1229312	60236288	4479593544
BTC_ai_ibc_var16	392	392	392	8	3136	1229312	60236288	4518766260
BTC_ai_ibc_var16	392	392	392	8	3136	1229312	60236288	4481605143
BTC_ai_ibc_var16	424	424	424	8	3392	1438208	76225024	5689310031
BTC_ai_ibc_var16	424	424	424	8	3392	1438208	76225024	5660127180
BTC_ai_ibc_var16	424	424	424	8	3392	1438208	76225024	5674194576
BTC_ai_ibc_var16	424	424	424	8	3392	1438208	76225024	5652815121
BTC_ai_ibc_var16	424	424	424	8	3392	1438208	76225024	5692113657
BTC_ai_ibc_var16	456	456	456	8	3648	1663488	94818816	7076154222
BTC_ai_ibc_var16	456	456	456	8	3648	1663488	94818816	7025616207
BTC_ai_ibc_var16	456	456	456	8	3648	1663488	94818816	7051221801
BTC_ai_ibc_var16	456	456	456	8	3648	1663488	94818816	7051057947
BTC_ai_ibc_var16	456	456	456	8	3648	1663488	94818816	7026676353
BTC_ai_ibc_var16	488	488	488	8	3904	1905152	116214272	8629273782
BTC_ai_ibc_var16	488	488	488	8	3904	1905152	116214272	8614161828
BTC_ai_ibc_var16	488	488	488	8	3904	1905152	116214272	8566591311
BTC_ai_ibc_var16	488	488	488	8	3904	1905152	116214272	8571903930
BTC_ai_ibc_var16	488	488	488	8	3904	1905152	116214272	8583844797
BTC_ai_ibc_var16	520	520	520	8	4160	2163200	140608000	10439504010
BTC_ai_ibc_var16	520	520	520	8	4160	2163200	140608000	10511995518
BTC_ai_ibc_var16	520	520	520	8	4160	2163200	140608000	10448866647
BTC_ai_ibc_var16	520	520	520	8	4160	2163200	140608000	10520018415
BTC_ai_ibc_var16	520	520	520	8	4160	2163200	140608000	10441371798
BTC_ai_ibc_var16	552	552	552	8	4416	2437632	168196608	12425115672
BTC_ai_ibc_var16	552	552	552	8	4416	2437632	168196608	12406608909
BTC_ai_ibc_var16	552	552	552	8	4416	2437632	168196608	12396612672
BTC_ai_ibc_var16	552	552	552	8	4416	2437632	168196608	12379519836
BTC_ai_ibc_var16	552	552	552	8	4416	2437632	168196608	12413759418
BTC_ai_ibc_var16	584	584	584	8	4672	2728448	199176704	14679264546
BTC_ai_ibc_var16	584	584	584	8	4672	2728448	199176704	14736605535
BTC_ai_ibc_var16	584	584	584	8	4672	2728448	199176704	14681461311
BTC_ai_ibc_var16	584	584	584	8	4672	2728448	199176704	14690854539
BTC_ai_ibc_var16	584	584	584	8	4672	2728448	199176704	14678287641
BTC_ai_ibc_var16	616	616	616	8	4928	3035648	233744896	17234876664
BTC_ai_ibc_var16	616	616	616	8	4928	3035648	233744896	17240368527
BTC_ai_ibc_var16	616	616	616	8	4928	3035648	233744896	17222496732
BTC_ai_ibc_var16	616	616	616	8	4928	3035648	233744896	17246676024
BTC_ai_ibc_var16	616	616	616	8	4928	3035648	233744896	17237164959
BTC_ai_ibc_var16	648	648	648	8	5184	3359232	272097792	20155687326
BTC_ai_ibc_var16	648	648	648	8	5184	3359232	272097792	20108477385
BTC_ai_ibc_var16	648	648	648	8	5184	3359232	272097792	20194368120
BTC_ai_ibc_var16	648	648	648	8	5184	3359232	272097792	20114395245
BTC_ai_ibc_var16	648	648	648	8	5184	3359232	272097792	20084190534
BTC_ai_ibc_var16	680	680	680	8	5440	3699200	314432000	23881171059
BTC_ai_ibc_var16	680	680	680	8	5440	3699200	314432000	23744197188
BTC_ai_ibc_var16	680	680	680	8	5440	3699200	314432000	23798947950
BTC_ai_ibc_var16	680	680	680	8	5440	3699200	314432000	23730155784
BTC_ai_ibc_var16	680	680	680	8	5440	3699200	314432000	23785586181
BTC_ai_ibc_var16	712	712	712	8	5696	4055552	360944128	27290578248
BTC_ai_ibc_var16	712	712	712	8	5696	4055552	360944128	27216501300
BTC_ai_ibc_var16	712	712	712	8	5696	4055552	360944128	27257947425
BTC_ai_ibc_var16	712	712	712	8	5696	4055552	360944128	27202792617
BTC_ai_ibc_var16	712	712	712	8	5696	4055552	360944128	27258301944
BTC_ai_ibc_var16	744	744	744	8	5952	4428288	411830784	30488071689
BTC_ai_ibc_var16	744	744	744	8	5952	4428288	411830784	30535143471
BTC_ai_ibc_var16	744	744	744	8	5952	4428288	411830784	30532116582
BTC_ai_ibc_var16	744	744	744	8	5952	4428288	411830784	30507014097
BTC_ai_ibc_var16	744	744	744	8	5952	4428288	411830784	30460336353
BTC_ai_ibc_var16	776	776	776	8	6208	4817408	467288576	35227425546
BTC_ai_ibc_var16	776	776	776	8	6208	4817408	467288576	35241653403
BTC_ai_ibc_var16	776	776	776	8	6208	4817408	467288576	35231471487
BTC_ai_ibc_var16	776	776	776	8	6208	4817408	467288576	35193348234
BTC_ai_ibc_var16	776	776	776	8	6208	4817408	467288576	35187921243
BTC_ai_ibc_var16	808	808	808	8	6464	5222912	527514112	39585599082
BTC_ai_ibc_var16	808	808	808	8	6464	5222912	527514112	39695278563
BTC_ai_ibc_var16	808	808	808	8	6464	5222912	527514112	39604428873
BTC_ai_ibc_var16	808	808	808	8	6464	5222912	527514112	39597118578
BTC_ai_ibc_var16	808	808	808	8	6464	5222912	527514112	39584248308
BTC_ai_ibc_var16	840	840	840	8	6720	5644800	592704000	43903015866
BTC_ai_ibc_var16	840	840	840	8	6720	5644800	592704000	43979260599
BTC_ai_ibc_var16	840	840	840	8	6720	5644800	592704000	43949534202
BTC_ai_ibc_var16	840	840	840	8	6720	5644800	592704000	43884705186
BTC_ai_ibc_var16	840	840	840	8	6720	5644800	592704000	43874934759
BTC_ai_ibc_var16	872	872	872	8	6976	6083072	663054848	50003545635
BTC_ai_ibc_var16	872	872	872	8	6976	6083072	663054848	49880068569
BTC_ai_ibc_var16	872	872	872	8	6976	6083072	663054848	49898211417
BTC_ai_ibc_var16	872	872	872	8	6976	6083072	663054848	49961535012
BTC_ai_ibc_var16	872	872	872	8	6976	6083072	663054848	49869051777
BTC_ai_ibc_var16	904	904	904	8	7232	6537728	738763264	55716044247
BTC_ai_ibc_var16	904	904	904	8	7232	6537728	738763264	55813717188
BTC_ai_ibc_var16	904	904	904	8	7232	6537728	738763264	55841492142
BTC_ai_ibc_var16	904	904	904	8	7232	6537728	738763264	55790166051
BTC_ai_ibc_var16	904	904	904	8	7232	6537728	738763264	55728670302
BTC_ai_ibc_var16	936	936	936	8	7488	7008768	820025856	61831265049
BTC_ai_ibc_var16	936	936	936	8	7488	7008768	820025856	61823017683
BTC_ai_ibc_var16	936	936	936	8	7488	7008768	820025856	61772925231
BTC_ai_ibc_var16	936	936	936	8	7488	7008768	820025856	61857478998
BTC_ai_ibc_var16	936	936	936	8	7488	7008768	820025856	61905064122
BTC_ai_ibc_var16	968	968	968	8	7744	7496192	907039232	68356048851
BTC_ai_ibc_var16	968	968	968	8	7744	7496192	907039232	68454210348
BTC_ai_ibc_var16	968	968	968	8	7744	7496192	907039232	68352615675
BTC_ai_ibc_var16	968	968	968	8	7744	7496192	907039232	68485424013
BTC_ai_ibc_var16	968	968	968	8	7744	7496192	907039232	68365218429
BTC_ai_ibc_var16	1000	1000	1000	8	8000	8000000	1000000000	75440781801
BTC_ai_ibc_var16	1000	1000	1000	8	8000	8000000	1000000000	75313113498
BTC_ai_ibc_var16	1000	1000	1000	8	8000	8000000	1000000000	75362635521
BTC_ai_ibc_var16	1000	1000	1000	8	8000	8000000	1000000000	75382800705
BTC_ai_ibc_var16	1000	1000	1000	8	8000	8000000	1000000000	75320966898


==> figures/data/pred2/meas/var17.dat <==
BTC_ai_ibc_var17	8	8	8	8	64	512	512	97225551
BTC_ai_ibc_var17	8	8	8	8	64	512	512	17919
BTC_ai_ibc_var17	8	8	8	8	64	512	512	17613
BTC_ai_ibc_var17	8	8	8	8	64	512	512	17478
BTC_ai_ibc_var17	8	8	8	8	64	512	512	17469
BTC_ai_ibc_var17	40	40	40	8	320	12800	64000	895149
BTC_ai_ibc_var17	40	40	40	8	320	12800	64000	629640
BTC_ai_ibc_var17	40	40	40	8	320	12800	64000	603153
BTC_ai_ibc_var17	40	40	40	8	320	12800	64000	603072
BTC_ai_ibc_var17	40	40	40	8	320	12800	64000	602955
BTC_ai_ibc_var17	72	72	72	8	576	41472	373248	4069521
BTC_ai_ibc_var17	72	72	72	8	576	41472	373248	3212055
BTC_ai_ibc_var17	72	72	72	8	576	41472	373248	3196197
BTC_ai_ibc_var17	72	72	72	8	576	41472	373248	3192921
BTC_ai_ibc_var17	72	72	72	8	576	41472	373248	3191211
BTC_ai_ibc_var17	104	104	104	8	832	86528	1124864	11534472
BTC_ai_ibc_var17	104	104	104	8	832	86528	1124864	12980772
BTC_ai_ibc_var17	104	104	104	8	832	86528	1124864	12982743
BTC_ai_ibc_var17	104	104	104	8	832	86528	1124864	12902292
BTC_ai_ibc_var17	104	104	104	8	832	86528	1124864	12955401
BTC_ai_ibc_var17	136	136	136	8	1088	147968	2515456	28412262
BTC_ai_ibc_var17	136	136	136	8	1088	147968	2515456	28608615
BTC_ai_ibc_var17	136	136	136	8	1088	147968	2515456	28541583
BTC_ai_ibc_var17	136	136	136	8	1088	147968	2515456	28523493
BTC_ai_ibc_var17	136	136	136	8	1088	147968	2515456	28545030
BTC_ai_ibc_var17	168	168	168	8	1344	225792	4741632	52754373
BTC_ai_ibc_var17	168	168	168	8	1344	225792	4741632	52845417
BTC_ai_ibc_var17	168	168	168	8	1344	225792	4741632	52847721
BTC_ai_ibc_var17	168	168	168	8	1344	225792	4741632	52847217
BTC_ai_ibc_var17	168	168	168	8	1344	225792	4741632	52775109
BTC_ai_ibc_var17	200	200	200	8	1600	320000	8000000	87805017
BTC_ai_ibc_var17	200	200	200	8	1600	320000	8000000	87825033
BTC_ai_ibc_var17	200	200	200	8	1600	320000	8000000	87816069
BTC_ai_ibc_var17	200	200	200	8	1600	320000	8000000	87756543
BTC_ai_ibc_var17	200	200	200	8	1600	320000	8000000	87811668
BTC_ai_ibc_var17	232	232	232	8	1856	430592	12487168	134666838
BTC_ai_ibc_var17	232	232	232	8	1856	430592	12487168	135000117
BTC_ai_ibc_var17	232	232	232	8	1856	430592	12487168	134370009
BTC_ai_ibc_var17	232	232	232	8	1856	430592	12487168	134349984
BTC_ai_ibc_var17	232	232	232	8	1856	430592	12487168	134434674
BTC_ai_ibc_var17	264	264	264	8	2112	557568	18399744	199132182
BTC_ai_ibc_var17	264	264	264	8	2112	557568	18399744	199176003
BTC_ai_ibc_var17	264	264	264	8	2112	557568	18399744	199270422
BTC_ai_ibc_var17	264	264	264	8	2112	557568	18399744	199194300
BTC_ai_ibc_var17	264	264	264	8	2112	557568	18399744	199356975
BTC_ai_ibc_var17	296	296	296	8	2368	700928	25934336	269546256
BTC_ai_ibc_var17	296	296	296	8	2368	700928	25934336	269589105
BTC_ai_ibc_var17	296	296	296	8	2368	700928	25934336	269597529
BTC_ai_ibc_var17	296	296	296	8	2368	700928	25934336	269605233
BTC_ai_ibc_var17	296	296	296	8	2368	700928	25934336	269825049
BTC_ai_ibc_var17	328	328	328	8	2624	860672	35287552	367023717
BTC_ai_ibc_var17	328	328	328	8	2624	860672	35287552	366051267
BTC_ai_ibc_var17	328	328	328	8	2624	860672	35287552	366047514
BTC_ai_ibc_var17	328	328	328	8	2624	860672	35287552	373548060
BTC_ai_ibc_var17	328	328	328	8	2624	860672	35287552	366439482
BTC_ai_ibc_var17	360	360	360	8	2880	1036800	46656000	476522568
BTC_ai_ibc_var17	360	360	360	8	2880	1036800	46656000	476469324
BTC_ai_ibc_var17	360	360	360	8	2880	1036800	46656000	477441729
BTC_ai_ibc_var17	360	360	360	8	2880	1036800	46656000	484423047
BTC_ai_ibc_var17	360	360	360	8	2880	1036800	46656000	476880822
BTC_ai_ibc_var17	392	392	392	8	3136	1229312	60236288	603267543
BTC_ai_ibc_var17	392	392	392	8	3136	1229312	60236288	603908820
BTC_ai_ibc_var17	392	392	392	8	3136	1229312	60236288	603517653
BTC_ai_ibc_var17	392	392	392	8	3136	1229312	60236288	603726741
BTC_ai_ibc_var17	392	392	392	8	3136	1229312	60236288	603429993
BTC_ai_ibc_var17	424	424	424	8	3392	1438208	76225024	747689328
BTC_ai_ibc_var17	424	424	424	8	3392	1438208	76225024	747305010
BTC_ai_ibc_var17	424	424	424	8	3392	1438208	76225024	748309779
BTC_ai_ibc_var17	424	424	424	8	3392	1438208	76225024	747426510
BTC_ai_ibc_var17	424	424	424	8	3392	1438208	76225024	747449577
BTC_ai_ibc_var17	456	456	456	8	3648	1663488	94818816	915318279
BTC_ai_ibc_var17	456	456	456	8	3648	1663488	94818816	916211844
BTC_ai_ibc_var17	456	456	456	8	3648	1663488	94818816	915897735
BTC_ai_ibc_var17	456	456	456	8	3648	1663488	94818816	915204429
BTC_ai_ibc_var17	456	456	456	8	3648	1663488	94818816	915948882
BTC_ai_ibc_var17	488	488	488	8	3904	1905152	116214272	1127641707
BTC_ai_ibc_var17	488	488	488	8	3904	1905152	116214272	1127259522
BTC_ai_ibc_var17	488	488	488	8	3904	1905152	116214272	1128743109
BTC_ai_ibc_var17	488	488	488	8	3904	1905152	116214272	1127854197
BTC_ai_ibc_var17	488	488	488	8	3904	1905152	116214272	1128254580
BTC_ai_ibc_var17	520	520	520	8	4160	2163200	140608000	1473406965
BTC_ai_ibc_var17	520	520	520	8	4160	2163200	140608000	1473441669
BTC_ai_ibc_var17	520	520	520	8	4160	2163200	140608000	1480449411
BTC_ai_ibc_var17	520	520	520	8	4160	2163200	140608000	1473881571
BTC_ai_ibc_var17	520	520	520	8	4160	2163200	140608000	1473331014
BTC_ai_ibc_var17	552	552	552	8	4416	2437632	168196608	1656603621
BTC_ai_ibc_var17	552	552	552	8	4416	2437632	168196608	1650712626
BTC_ai_ibc_var17	552	552	552	8	4416	2437632	168196608	1651193523
BTC_ai_ibc_var17	552	552	552	8	4416	2437632	168196608	1651624587
BTC_ai_ibc_var17	552	552	552	8	4416	2437632	168196608	1674016668
BTC_ai_ibc_var17	584	584	584	8	4672	2728448	199176704	1931289246
BTC_ai_ibc_var17	584	584	584	8	4672	2728448	199176704	1932140385
BTC_ai_ibc_var17	584	584	584	8	4672	2728448	199176704	1932740811
BTC_ai_ibc_var17	584	584	584	8	4672	2728448	199176704	1933195770
BTC_ai_ibc_var17	584	584	584	8	4672	2728448	199176704	1932367149
BTC_ai_ibc_var17	616	616	616	8	4928	3035648	233744896	2266339644
BTC_ai_ibc_var17	616	616	616	8	4928	3035648	233744896	2268385326
BTC_ai_ibc_var17	616	616	616	8	4928	3035648	233744896	2258199135
BTC_ai_ibc_var17	616	616	616	8	4928	3035648	233744896	2258529255
BTC_ai_ibc_var17	616	616	616	8	4928	3035648	233744896	2259037890
BTC_ai_ibc_var17	648	648	648	8	5184	3359232	272097792	2648078928
BTC_ai_ibc_var17	648	648	648	8	5184	3359232	272097792	2641372938
BTC_ai_ibc_var17	648	648	648	8	5184	3359232	272097792	2619380349
BTC_ai_ibc_var17	648	648	648	8	5184	3359232	272097792	2616080571
BTC_ai_ibc_var17	648	648	648	8	5184	3359232	272097792	2611911051
BTC_ai_ibc_var17	680	680	680	8	5440	3699200	314432000	3079864737
BTC_ai_ibc_var17	680	680	680	8	5440	3699200	314432000	3092120415
BTC_ai_ibc_var17	680	680	680	8	5440	3699200	314432000	3071056320
BTC_ai_ibc_var17	680	680	680	8	5440	3699200	314432000	3093979113
BTC_ai_ibc_var17	680	680	680	8	5440	3699200	314432000	3070375596
BTC_ai_ibc_var17	712	712	712	8	5696	4055552	360944128	3444628590
BTC_ai_ibc_var17	712	712	712	8	5696	4055552	360944128	3444267591
BTC_ai_ibc_var17	712	712	712	8	5696	4055552	360944128	3453341616
BTC_ai_ibc_var17	712	712	712	8	5696	4055552	360944128	3451374612
BTC_ai_ibc_var17	712	712	712	8	5696	4055552	360944128	3443938488
BTC_ai_ibc_var17	744	744	744	8	5952	4428288	411830784	3951224424
BTC_ai_ibc_var17	744	744	744	8	5952	4428288	411830784	3952991727
BTC_ai_ibc_var17	744	744	744	8	5952	4428288	411830784	3951173844
BTC_ai_ibc_var17	744	744	744	8	5952	4428288	411830784	3951845442
BTC_ai_ibc_var17	744	744	744	8	5952	4428288	411830784	3965998086
BTC_ai_ibc_var17	776	776	776	8	6208	4817408	467288576	4581399834
BTC_ai_ibc_var17	776	776	776	8	6208	4817408	467288576	4557691935
BTC_ai_ibc_var17	776	776	776	8	6208	4817408	467288576	4556917377
BTC_ai_ibc_var17	776	776	776	8	6208	4817408	467288576	4570932393
BTC_ai_ibc_var17	776	776	776	8	6208	4817408	467288576	4563910683
BTC_ai_ibc_var17	808	808	808	8	6464	5222912	527514112	5042510091
BTC_ai_ibc_var17	808	808	808	8	6464	5222912	527514112	4984466013
BTC_ai_ibc_var17	808	808	808	8	6464	5222912	527514112	4981561425
BTC_ai_ibc_var17	808	808	808	8	6464	5222912	527514112	4997788137
BTC_ai_ibc_var17	808	808	808	8	6464	5222912	527514112	4990681800
BTC_ai_ibc_var17	840	840	840	8	6720	5644800	592704000	5623783866
BTC_ai_ibc_var17	840	840	840	8	6720	5644800	592704000	5600026989
BTC_ai_ibc_var17	840	840	840	8	6720	5644800	592704000	5611642128
BTC_ai_ibc_var17	840	840	840	8	6720	5644800	592704000	5609609451
BTC_ai_ibc_var17	840	840	840	8	6720	5644800	592704000	5601407589
BTC_ai_ibc_var17	872	872	872	8	6976	6083072	663054848	6221679057
BTC_ai_ibc_var17	872	872	872	8	6976	6083072	663054848	6228811206
BTC_ai_ibc_var17	872	872	872	8	6976	6083072	663054848	6271291431
BTC_ai_ibc_var17	872	872	872	8	6976	6083072	663054848	6227815104
BTC_ai_ibc_var17	872	872	872	8	6976	6083072	663054848	6230898342
BTC_ai_ibc_var17	904	904	904	8	7232	6537728	738763264	6914119212
BTC_ai_ibc_var17	904	904	904	8	7232	6537728	738763264	6925210011
BTC_ai_ibc_var17	904	904	904	8	7232	6537728	738763264	6915569247
BTC_ai_ibc_var17	904	904	904	8	7232	6537728	738763264	6930198027
BTC_ai_ibc_var17	904	904	904	8	7232	6537728	738763264	6943794498
BTC_ai_ibc_var17	936	936	936	8	7488	7008768	820025856	7650479457
BTC_ai_ibc_var17	936	936	936	8	7488	7008768	820025856	7650603000
BTC_ai_ibc_var17	936	936	936	8	7488	7008768	820025856	7641002898
BTC_ai_ibc_var17	936	936	936	8	7488	7008768	820025856	7652758797
BTC_ai_ibc_var17	936	936	936	8	7488	7008768	820025856	7648094601
BTC_ai_ibc_var17	968	968	968	8	7744	7496192	907039232	8546823126
BTC_ai_ibc_var17	968	968	968	8	7744	7496192	907039232	8536084938
BTC_ai_ibc_var17	968	968	968	8	7744	7496192	907039232	8565773634
BTC_ai_ibc_var17	968	968	968	8	7744	7496192	907039232	8541433305
BTC_ai_ibc_var17	968	968	968	8	7744	7496192	907039232	8535172428
BTC_ai_ibc_var17	1000	1000	1000	8	8000	8000000	1000000000	9584909262
BTC_ai_ibc_var17	1000	1000	1000	8	8000	8000000	1000000000	9583546095
BTC_ai_ibc_var17	1000	1000	1000	8	8000	8000000	1000000000	9566673246
BTC_ai_ibc_var17	1000	1000	1000	8	8000	8000000	1000000000	9566869680
BTC_ai_ibc_var17	1000	1000	1000	8	8000	8000000	1000000000	9582866730


==> figures/data/pred2/meas/var18.dat <==
BTC_ai_ibc_var18	8	8	8	8	64	512	512	72148050
BTC_ai_ibc_var18	8	8	8	8	64	512	512	12267
BTC_ai_ibc_var18	8	8	8	8	64	512	512	11583
BTC_ai_ibc_var18	8	8	8	8	64	512	512	11835
BTC_ai_ibc_var18	8	8	8	8	64	512	512	11610
BTC_ai_ibc_var18	40	40	40	8	320	12800	64000	677448
BTC_ai_ibc_var18	40	40	40	8	320	12800	64000	610920
BTC_ai_ibc_var18	40	40	40	8	320	12800	64000	627669
BTC_ai_ibc_var18	40	40	40	8	320	12800	64000	610767
BTC_ai_ibc_var18	40	40	40	8	320	12800	64000	610902
BTC_ai_ibc_var18	72	72	72	8	576	41472	373248	3476250
BTC_ai_ibc_var18	72	72	72	8	576	41472	373248	3222378
BTC_ai_ibc_var18	72	72	72	8	576	41472	373248	3213621
BTC_ai_ibc_var18	72	72	72	8	576	41472	373248	3286323
BTC_ai_ibc_var18	72	72	72	8	576	41472	373248	3237984
BTC_ai_ibc_var18	104	104	104	8	832	86528	1124864	10718064
BTC_ai_ibc_var18	104	104	104	8	832	86528	1124864	10551501
BTC_ai_ibc_var18	104	104	104	8	832	86528	1124864	10484010
BTC_ai_ibc_var18	104	104	104	8	832	86528	1124864	10512693
BTC_ai_ibc_var18	104	104	104	8	832	86528	1124864	10519065
BTC_ai_ibc_var18	136	136	136	8	1088	147968	2515456	23416344
BTC_ai_ibc_var18	136	136	136	8	1088	147968	2515456	23747292
BTC_ai_ibc_var18	136	136	136	8	1088	147968	2515456	23739849
BTC_ai_ibc_var18	136	136	136	8	1088	147968	2515456	23617170
BTC_ai_ibc_var18	136	136	136	8	1088	147968	2515456	23723514
BTC_ai_ibc_var18	168	168	168	8	1344	225792	4741632	43915104
BTC_ai_ibc_var18	168	168	168	8	1344	225792	4741632	43913484
BTC_ai_ibc_var18	168	168	168	8	1344	225792	4741632	44005923
BTC_ai_ibc_var18	168	168	168	8	1344	225792	4741632	43999326
BTC_ai_ibc_var18	168	168	168	8	1344	225792	4741632	43974018
BTC_ai_ibc_var18	200	200	200	8	1600	320000	8000000	73750365
BTC_ai_ibc_var18	200	200	200	8	1600	320000	8000000	73807902
BTC_ai_ibc_var18	200	200	200	8	1600	320000	8000000	73728882
BTC_ai_ibc_var18	200	200	200	8	1600	320000	8000000	73972836
BTC_ai_ibc_var18	200	200	200	8	1600	320000	8000000	73849626
BTC_ai_ibc_var18	232	232	232	8	1856	430592	12487168	114319260
BTC_ai_ibc_var18	232	232	232	8	1856	430592	12487168	114312969
BTC_ai_ibc_var18	232	232	232	8	1856	430592	12487168	114973848
BTC_ai_ibc_var18	232	232	232	8	1856	430592	12487168	114273837
BTC_ai_ibc_var18	232	232	232	8	1856	430592	12487168	114268815
BTC_ai_ibc_var18	264	264	264	8	2112	557568	18399744	168290136
BTC_ai_ibc_var18	264	264	264	8	2112	557568	18399744	168154461
BTC_ai_ibc_var18	264	264	264	8	2112	557568	18399744	168261822
BTC_ai_ibc_var18	264	264	264	8	2112	557568	18399744	168133356
BTC_ai_ibc_var18	264	264	264	8	2112	557568	18399744	168101073
BTC_ai_ibc_var18	296	296	296	8	2368	700928	25934336	236167983
BTC_ai_ibc_var18	296	296	296	8	2368	700928	25934336	235978155
BTC_ai_ibc_var18	296	296	296	8	2368	700928	25934336	235930977
BTC_ai_ibc_var18	296	296	296	8	2368	700928	25934336	236136717
BTC_ai_ibc_var18	296	296	296	8	2368	700928	25934336	235866717
BTC_ai_ibc_var18	328	328	328	8	2624	860672	35287552	320584986
BTC_ai_ibc_var18	328	328	328	8	2624	860672	35287552	320592186
BTC_ai_ibc_var18	328	328	328	8	2624	860672	35287552	353900034
BTC_ai_ibc_var18	328	328	328	8	2624	860672	35287552	371464164
BTC_ai_ibc_var18	328	328	328	8	2624	860672	35287552	323492499
BTC_ai_ibc_var18	360	360	360	8	2880	1036800	46656000	423610020
BTC_ai_ibc_var18	360	360	360	8	2880	1036800	46656000	426961647
BTC_ai_ibc_var18	360	360	360	8	2880	1036800	46656000	422374797
BTC_ai_ibc_var18	360	360	360	8	2880	1036800	46656000	422467821
BTC_ai_ibc_var18	360	360	360	8	2880	1036800	46656000	422478207
BTC_ai_ibc_var18	392	392	392	8	3136	1229312	60236288	544892562
BTC_ai_ibc_var18	392	392	392	8	3136	1229312	60236288	544370832
BTC_ai_ibc_var18	392	392	392	8	3136	1229312	60236288	544310145
BTC_ai_ibc_var18	392	392	392	8	3136	1229312	60236288	544531959
BTC_ai_ibc_var18	392	392	392	8	3136	1229312	60236288	546966414
BTC_ai_ibc_var18	424	424	424	8	3392	1438208	76225024	687942738
BTC_ai_ibc_var18	424	424	424	8	3392	1438208	76225024	688204989
BTC_ai_ibc_var18	424	424	424	8	3392	1438208	76225024	687080538
BTC_ai_ibc_var18	424	424	424	8	3392	1438208	76225024	687153861
BTC_ai_ibc_var18	424	424	424	8	3392	1438208	76225024	687186585
BTC_ai_ibc_var18	456	456	456	8	3648	1663488	94818816	856174734
BTC_ai_ibc_var18	456	456	456	8	3648	1663488	94818816	856337670
BTC_ai_ibc_var18	456	456	456	8	3648	1663488	94818816	856164942
BTC_ai_ibc_var18	456	456	456	8	3648	1663488	94818816	856779534
BTC_ai_ibc_var18	456	456	456	8	3648	1663488	94818816	855467379
BTC_ai_ibc_var18	488	488	488	8	3904	1905152	116214272	1057874022
BTC_ai_ibc_var18	488	488	488	8	3904	1905152	116214272	1048771557
BTC_ai_ibc_var18	488	488	488	8	3904	1905152	116214272	1049653188
BTC_ai_ibc_var18	488	488	488	8	3904	1905152	116214272	1048676589
BTC_ai_ibc_var18	488	488	488	8	3904	1905152	116214272	1051593201
BTC_ai_ibc_var18	520	520	520	8	4160	2163200	140608000	1293645150
BTC_ai_ibc_var18	520	520	520	8	4160	2163200	140608000	1290433203
BTC_ai_ibc_var18	520	520	520	8	4160	2163200	140608000	1288329327
BTC_ai_ibc_var18	520	520	520	8	4160	2163200	140608000	1296166158
BTC_ai_ibc_var18	520	520	520	8	4160	2163200	140608000	1289591829
BTC_ai_ibc_var18	552	552	552	8	4416	2437632	168196608	1536831432
BTC_ai_ibc_var18	552	552	552	8	4416	2437632	168196608	1535455737
BTC_ai_ibc_var18	552	552	552	8	4416	2437632	168196608	1558197270
BTC_ai_ibc_var18	552	552	552	8	4416	2437632	168196608	1536791499
BTC_ai_ibc_var18	552	552	552	8	4416	2437632	168196608	1535419440
BTC_ai_ibc_var18	584	584	584	8	4672	2728448	199176704	1817829090
BTC_ai_ibc_var18	584	584	584	8	4672	2728448	199176704	1818692253
BTC_ai_ibc_var18	584	584	584	8	4672	2728448	199176704	1815623415
BTC_ai_ibc_var18	584	584	584	8	4672	2728448	199176704	1821295161
BTC_ai_ibc_var18	584	584	584	8	4672	2728448	199176704	1815792795
BTC_ai_ibc_var18	616	616	616	8	4928	3035648	233744896	2150790516
BTC_ai_ibc_var18	616	616	616	8	4928	3035648	233744896	2144068911
BTC_ai_ibc_var18	616	616	616	8	4928	3035648	233744896	2199791619
BTC_ai_ibc_var18	616	616	616	8	4928	3035648	233744896	2143715445
BTC_ai_ibc_var18	616	616	616	8	4928	3035648	233744896	2141625096
BTC_ai_ibc_var18	648	648	648	8	5184	3359232	272097792	2498109723
BTC_ai_ibc_var18	648	648	648	8	5184	3359232	272097792	2496536181
BTC_ai_ibc_var18	648	648	648	8	5184	3359232	272097792	2496121641
BTC_ai_ibc_var18	648	648	648	8	5184	3359232	272097792	2498132781
BTC_ai_ibc_var18	648	648	648	8	5184	3359232	272097792	2496791097
BTC_ai_ibc_var18	680	680	680	8	5440	3699200	314432000	2937413250
BTC_ai_ibc_var18	680	680	680	8	5440	3699200	314432000	2934919233
BTC_ai_ibc_var18	680	680	680	8	5440	3699200	314432000	2937954681
BTC_ai_ibc_var18	680	680	680	8	5440	3699200	314432000	2933106912
BTC_ai_ibc_var18	680	680	680	8	5440	3699200	314432000	2926680723
BTC_ai_ibc_var18	712	712	712	8	5696	4055552	360944128	3350693286
BTC_ai_ibc_var18	712	712	712	8	5696	4055552	360944128	3362831523
BTC_ai_ibc_var18	712	712	712	8	5696	4055552	360944128	3347698086
BTC_ai_ibc_var18	712	712	712	8	5696	4055552	360944128	3418753482
BTC_ai_ibc_var18	712	712	712	8	5696	4055552	360944128	3351383118
BTC_ai_ibc_var18	744	744	744	8	5952	4428288	411830784	3807784836
BTC_ai_ibc_var18	744	744	744	8	5952	4428288	411830784	3808972998
BTC_ai_ibc_var18	744	744	744	8	5952	4428288	411830784	3807540657
BTC_ai_ibc_var18	744	744	744	8	5952	4428288	411830784	3810418074
BTC_ai_ibc_var18	744	744	744	8	5952	4428288	411830784	3823727814
BTC_ai_ibc_var18	776	776	776	8	6208	4817408	467288576	4351245696
BTC_ai_ibc_var18	776	776	776	8	6208	4817408	467288576	4330710810
BTC_ai_ibc_var18	776	776	776	8	6208	4817408	467288576	4330438965
BTC_ai_ibc_var18	776	776	776	8	6208	4817408	467288576	4335454548
BTC_ai_ibc_var18	776	776	776	8	6208	4817408	467288576	4326786369
BTC_ai_ibc_var18	808	808	808	8	6464	5222912	527514112	4923825318
BTC_ai_ibc_var18	808	808	808	8	6464	5222912	527514112	4914397008
BTC_ai_ibc_var18	808	808	808	8	6464	5222912	527514112	4914666558
BTC_ai_ibc_var18	808	808	808	8	6464	5222912	527514112	4917268620
BTC_ai_ibc_var18	808	808	808	8	6464	5222912	527514112	4924022157
BTC_ai_ibc_var18	840	840	840	8	6720	5644800	592704000	5524328250
BTC_ai_ibc_var18	840	840	840	8	6720	5644800	592704000	5472738666
BTC_ai_ibc_var18	840	840	840	8	6720	5644800	592704000	5483726298
BTC_ai_ibc_var18	840	840	840	8	6720	5644800	592704000	5470439121
BTC_ai_ibc_var18	840	840	840	8	6720	5644800	592704000	5481151533
BTC_ai_ibc_var18	872	872	872	8	6976	6083072	663054848	6163919532
BTC_ai_ibc_var18	872	872	872	8	6976	6083072	663054848	6160072554
BTC_ai_ibc_var18	872	872	872	8	6976	6083072	663054848	6169617810
BTC_ai_ibc_var18	872	872	872	8	6976	6083072	663054848	6212381634
BTC_ai_ibc_var18	872	872	872	8	6976	6083072	663054848	6162115365
BTC_ai_ibc_var18	904	904	904	8	7232	6537728	738763264	7004763414
BTC_ai_ibc_var18	904	904	904	8	7232	6537728	738763264	7001678250
BTC_ai_ibc_var18	904	904	904	8	7232	6537728	738763264	7006044609
BTC_ai_ibc_var18	904	904	904	8	7232	6537728	738763264	7008792129
BTC_ai_ibc_var18	904	904	904	8	7232	6537728	738763264	6999973434
BTC_ai_ibc_var18	936	936	936	8	7488	7008768	820025856	7764130341
BTC_ai_ibc_var18	936	936	936	8	7488	7008768	820025856	7698066687
BTC_ai_ibc_var18	936	936	936	8	7488	7008768	820025856	7743732867
BTC_ai_ibc_var18	936	936	936	8	7488	7008768	820025856	7687607157
BTC_ai_ibc_var18	936	936	936	8	7488	7008768	820025856	7689980583
BTC_ai_ibc_var18	968	968	968	8	7744	7496192	907039232	8496259371
BTC_ai_ibc_var18	968	968	968	8	7744	7496192	907039232	8493606504
BTC_ai_ibc_var18	968	968	968	8	7744	7496192	907039232	8472135132
BTC_ai_ibc_var18	968	968	968	8	7744	7496192	907039232	8473955679
BTC_ai_ibc_var18	968	968	968	8	7744	7496192	907039232	8483132484
BTC_ai_ibc_var18	1000	1000	1000	8	8000	8000000	1000000000	9455595516
BTC_ai_ibc_var18	1000	1000	1000	8	8000	8000000	1000000000	9502031619
BTC_ai_ibc_var18	1000	1000	1000	8	8000	8000000	1000000000	9460574514
BTC_ai_ibc_var18	1000	1000	1000	8	8000	8000000	1000000000	9448656876
BTC_ai_ibc_var18	1000	1000	1000	8	8000	8000000	1000000000	9463857264


==> figures/data/pred2/meas/var2.dat <==
BTC_ai_ibc_var2	8	8	8	8	64	512	512	51142194
BTC_ai_ibc_var2	8	8	8	8	64	512	512	36126
BTC_ai_ibc_var2	8	8	8	8	64	512	512	36072
BTC_ai_ibc_var2	8	8	8	8	64	512	512	36081
BTC_ai_ibc_var2	8	8	8	8	64	512	512	36063
BTC_ai_ibc_var2	40	40	40	8	320	12800	64000	5573592
BTC_ai_ibc_var2	40	40	40	8	320	12800	64000	4544253
BTC_ai_ibc_var2	40	40	40	8	320	12800	64000	4559103
BTC_ai_ibc_var2	40	40	40	8	320	12800	64000	4538943
BTC_ai_ibc_var2	40	40	40	8	320	12800	64000	4533660
BTC_ai_ibc_var2	72	72	72	8	576	41472	373248	32061708
BTC_ai_ibc_var2	72	72	72	8	576	41472	373248	27118683
BTC_ai_ibc_var2	72	72	72	8	576	41472	373248	26665371
BTC_ai_ibc_var2	72	72	72	8	576	41472	373248	26696835
BTC_ai_ibc_var2	72	72	72	8	576	41472	373248	26658171
BTC_ai_ibc_var2	104	104	104	8	832	86528	1124864	98763498
BTC_ai_ibc_var2	104	104	104	8	832	86528	1124864	99366966
BTC_ai_ibc_var2	104	104	104	8	832	86528	1124864	99155511
BTC_ai_ibc_var2	104	104	104	8	832	86528	1124864	99302292
BTC_ai_ibc_var2	104	104	104	8	832	86528	1124864	99166032
BTC_ai_ibc_var2	136	136	136	8	1088	147968	2515456	230716251
BTC_ai_ibc_var2	136	136	136	8	1088	147968	2515456	230398740
BTC_ai_ibc_var2	136	136	136	8	1088	147968	2515456	230436405
BTC_ai_ibc_var2	136	136	136	8	1088	147968	2515456	230241474
BTC_ai_ibc_var2	136	136	136	8	1088	147968	2515456	230250717
BTC_ai_ibc_var2	168	168	168	8	1344	225792	4741632	460704834
BTC_ai_ibc_var2	168	168	168	8	1344	225792	4741632	460581930
BTC_ai_ibc_var2	168	168	168	8	1344	225792	4741632	459235494
BTC_ai_ibc_var2	168	168	168	8	1344	225792	4741632	459508068
BTC_ai_ibc_var2	168	168	168	8	1344	225792	4741632	459337536
BTC_ai_ibc_var2	200	200	200	8	1600	320000	8000000	1394323263
BTC_ai_ibc_var2	200	200	200	8	1600	320000	8000000	1388164644
BTC_ai_ibc_var2	200	200	200	8	1600	320000	8000000	1386026442
BTC_ai_ibc_var2	200	200	200	8	1600	320000	8000000	1641472677
BTC_ai_ibc_var2	200	200	200	8	1600	320000	8000000	1372951719
BTC_ai_ibc_var2	232	232	232	8	1856	430592	12487168	4720373352
BTC_ai_ibc_var2	232	232	232	8	1856	430592	12487168	4727296404
BTC_ai_ibc_var2	232	232	232	8	1856	430592	12487168	4726632033
BTC_ai_ibc_var2	232	232	232	8	1856	430592	12487168	4721517324
BTC_ai_ibc_var2	232	232	232	8	1856	430592	12487168	4726654623
BTC_ai_ibc_var2	264	264	264	8	2112	557568	18399744	7670688489
BTC_ai_ibc_var2	264	264	264	8	2112	557568	18399744	7666093521
BTC_ai_ibc_var2	264	264	264	8	2112	557568	18399744	7680662892
BTC_ai_ibc_var2	264	264	264	8	2112	557568	18399744	7663591728
BTC_ai_ibc_var2	264	264	264	8	2112	557568	18399744	7675574436
BTC_ai_ibc_var2	296	296	296	8	2368	700928	25934336	10329266043
BTC_ai_ibc_var2	296	296	296	8	2368	700928	25934336	10328787936
BTC_ai_ibc_var2	296	296	296	8	2368	700928	25934336	10345141134
BTC_ai_ibc_var2	296	296	296	8	2368	700928	25934336	10390518495
BTC_ai_ibc_var2	296	296	296	8	2368	700928	25934336	10335650076
BTC_ai_ibc_var2	328	328	328	8	2624	860672	35287552	14345008092
BTC_ai_ibc_var2	328	328	328	8	2624	860672	35287552	14352765255
BTC_ai_ibc_var2	328	328	328	8	2624	860672	35287552	14355308133
BTC_ai_ibc_var2	328	328	328	8	2624	860672	35287552	14331426336
BTC_ai_ibc_var2	328	328	328	8	2624	860672	35287552	14350267314
BTC_ai_ibc_var2	360	360	360	8	2880	1036800	46656000	18627774291
BTC_ai_ibc_var2	360	360	360	8	2880	1036800	46656000	18616228425
BTC_ai_ibc_var2	360	360	360	8	2880	1036800	46656000	18636072894
BTC_ai_ibc_var2	360	360	360	8	2880	1036800	46656000	18621510687
BTC_ai_ibc_var2	360	360	360	8	2880	1036800	46656000	18686295963
BTC_ai_ibc_var2	392	392	392	8	3136	1229312	60236288	24533112942
BTC_ai_ibc_var2	392	392	392	8	3136	1229312	60236288	24545396484
BTC_ai_ibc_var2	392	392	392	8	3136	1229312	60236288	24523899849
BTC_ai_ibc_var2	392	392	392	8	3136	1229312	60236288	24550573617
BTC_ai_ibc_var2	392	392	392	8	3136	1229312	60236288	24527309976
BTC_ai_ibc_var2	424	424	424	8	3392	1438208	76225024	30355974027
BTC_ai_ibc_var2	424	424	424	8	3392	1438208	76225024	30408313302
BTC_ai_ibc_var2	424	424	424	8	3392	1438208	76225024	30345891570
BTC_ai_ibc_var2	424	424	424	8	3392	1438208	76225024	30363079662
BTC_ai_ibc_var2	424	424	424	8	3392	1438208	76225024	30374519229
BTC_ai_ibc_var2	456	456	456	8	3648	1663488	94818816	38528731116
BTC_ai_ibc_var2	456	456	456	8	3648	1663488	94818816	38494241694
BTC_ai_ibc_var2	456	456	456	8	3648	1663488	94818816	38598523182
BTC_ai_ibc_var2	456	456	456	8	3648	1663488	94818816	38552586417
BTC_ai_ibc_var2	456	456	456	8	3648	1663488	94818816	38610690300
BTC_ai_ibc_var2	488	488	488	8	3904	1905152	116214272	46223393364
BTC_ai_ibc_var2	488	488	488	8	3904	1905152	116214272	46183870260
BTC_ai_ibc_var2	488	488	488	8	3904	1905152	116214272	46142310429
BTC_ai_ibc_var2	488	488	488	8	3904	1905152	116214272	46150865190
BTC_ai_ibc_var2	488	488	488	8	3904	1905152	116214272	46148093415
BTC_ai_ibc_var2	520	520	520	8	4160	2163200	140608000	58511310759
BTC_ai_ibc_var2	520	520	520	8	4160	2163200	140608000	58488583248
BTC_ai_ibc_var2	520	520	520	8	4160	2163200	140608000	58466092635
BTC_ai_ibc_var2	520	520	520	8	4160	2163200	140608000	58511749941
BTC_ai_ibc_var2	520	520	520	8	4160	2163200	140608000	58472230410
BTC_ai_ibc_var2	552	552	552	8	4416	2437632	168196608	66625277517
BTC_ai_ibc_var2	552	552	552	8	4416	2437632	168196608	66665675799
BTC_ai_ibc_var2	552	552	552	8	4416	2437632	168196608	66638231217
BTC_ai_ibc_var2	552	552	552	8	4416	2437632	168196608	66771142326
BTC_ai_ibc_var2	552	552	552	8	4416	2437632	168196608	66665507139
BTC_ai_ibc_var2	584	584	584	8	4672	2728448	199176704	80652741795
BTC_ai_ibc_var2	584	584	584	8	4672	2728448	199176704	80580501873
BTC_ai_ibc_var2	584	584	584	8	4672	2728448	199176704	80545210659
BTC_ai_ibc_var2	584	584	584	8	4672	2728448	199176704	80585942166
BTC_ai_ibc_var2	584	584	584	8	4672	2728448	199176704	80551406331
BTC_ai_ibc_var2	616	616	616	8	4928	3035648	233744896	92522662596
BTC_ai_ibc_var2	616	616	616	8	4928	3035648	233744896	92496260160
BTC_ai_ibc_var2	616	616	616	8	4928	3035648	233744896	92522831310
BTC_ai_ibc_var2	616	616	616	8	4928	3035648	233744896	92501792280
BTC_ai_ibc_var2	616	616	616	8	4928	3035648	233744896	92594403036
BTC_ai_ibc_var2	648	648	648	8	5184	3359232	272097792	110084697837
BTC_ai_ibc_var2	648	648	648	8	5184	3359232	272097792	109929902049
BTC_ai_ibc_var2	648	648	648	8	5184	3359232	272097792	109945861308
BTC_ai_ibc_var2	648	648	648	8	5184	3359232	272097792	109878569721
BTC_ai_ibc_var2	648	648	648	8	5184	3359232	272097792	109936190916
BTC_ai_ibc_var2	680	680	680	8	5440	3699200	314432000	124315351920
BTC_ai_ibc_var2	680	680	680	8	5440	3699200	314432000	124407632025
BTC_ai_ibc_var2	680	680	680	8	5440	3699200	314432000	124405949160
BTC_ai_ibc_var2	680	680	680	8	5440	3699200	314432000	124498421532
BTC_ai_ibc_var2	680	680	680	8	5440	3699200	314432000	124315216731
BTC_ai_ibc_var2	712	712	712	8	5696	4055552	360944128	145671848379
BTC_ai_ibc_var2	712	712	712	8	5696	4055552	360944128	145706863563
BTC_ai_ibc_var2	712	712	712	8	5696	4055552	360944128	145654550694
BTC_ai_ibc_var2	712	712	712	8	5696	4055552	360944128	145937475522
BTC_ai_ibc_var2	712	712	712	8	5696	4055552	360944128	145795192974
BTC_ai_ibc_var2	744	744	744	8	5952	4428288	411830784	162856205001
BTC_ai_ibc_var2	744	744	744	8	5952	4428288	411830784	163093217985
BTC_ai_ibc_var2	744	744	744	8	5952	4428288	411830784	162872019414
BTC_ai_ibc_var2	744	744	744	8	5952	4428288	411830784	162865260540
BTC_ai_ibc_var2	744	744	744	8	5952	4428288	411830784	162986136291
BTC_ai_ibc_var2	776	776	776	8	6208	4817408	467288576	195594041691
BTC_ai_ibc_var2	776	776	776	8	6208	4817408	467288576	195518440071
BTC_ai_ibc_var2	776	776	776	8	6208	4817408	467288576	195552096237
BTC_ai_ibc_var2	776	776	776	8	6208	4817408	467288576	195564881727
BTC_ai_ibc_var2	776	776	776	8	6208	4817408	467288576	195750185256
BTC_ai_ibc_var2	808	808	808	8	6464	5222912	527514112	208610574318
BTC_ai_ibc_var2	808	808	808	8	6464	5222912	527514112	208642277169
BTC_ai_ibc_var2	808	808	808	8	6464	5222912	527514112	208614147723
BTC_ai_ibc_var2	808	808	808	8	6464	5222912	527514112	208673021187
BTC_ai_ibc_var2	808	808	808	8	6464	5222912	527514112	208784583909
BTC_ai_ibc_var2	840	840	840	8	6720	5644800	592704000	239643430857
BTC_ai_ibc_var2	840	840	840	8	6720	5644800	592704000	239653086570
BTC_ai_ibc_var2	840	840	840	8	6720	5644800	592704000	239739724386
BTC_ai_ibc_var2	840	840	840	8	6720	5644800	592704000	239870255220
BTC_ai_ibc_var2	840	840	840	8	6720	5644800	592704000	239781375045
BTC_ai_ibc_var2	872	872	872	8	6976	6083072	663054848	262608716718
BTC_ai_ibc_var2	872	872	872	8	6976	6083072	663054848	262664744085
BTC_ai_ibc_var2	872	872	872	8	6976	6083072	663054848	262412633799
BTC_ai_ibc_var2	872	872	872	8	6976	6083072	663054848	262442946933
BTC_ai_ibc_var2	872	872	872	8	6976	6083072	663054848	262830001473
BTC_ai_ibc_var2	904	904	904	8	7232	6537728	738763264	298666876077
BTC_ai_ibc_var2	904	904	904	8	7232	6537728	738763264	298579508073
BTC_ai_ibc_var2	904	904	904	8	7232	6537728	738763264	298784746674
BTC_ai_ibc_var2	904	904	904	8	7232	6537728	738763264	298645637490
BTC_ai_ibc_var2	904	904	904	8	7232	6537728	738763264	298702489050
BTC_ai_ibc_var2	936	936	936	8	7488	7008768	820025856	325102416570
BTC_ai_ibc_var2	936	936	936	8	7488	7008768	820025856	325209729600
BTC_ai_ibc_var2	936	936	936	8	7488	7008768	820025856	324972623970
BTC_ai_ibc_var2	936	936	936	8	7488	7008768	820025856	325182675663
BTC_ai_ibc_var2	936	936	936	8	7488	7008768	820025856	324942922584
BTC_ai_ibc_var2	968	968	968	8	7744	7496192	907039232	367570824066
BTC_ai_ibc_var2	968	968	968	8	7744	7496192	907039232	367766404326
BTC_ai_ibc_var2	968	968	968	8	7744	7496192	907039232	367522721118
BTC_ai_ibc_var2	968	968	968	8	7744	7496192	907039232	367736980761
BTC_ai_ibc_var2	968	968	968	8	7744	7496192	907039232	367483739517
BTC_ai_ibc_var2	1000	1000	1000	8	8000	8000000	1000000000	396630550305
BTC_ai_ibc_var2	1000	1000	1000	8	8000	8000000	1000000000	396710475507
BTC_ai_ibc_var2	1000	1000	1000	8	8000	8000000	1000000000	396595850040
BTC_ai_ibc_var2	1000	1000	1000	8	8000	8000000	1000000000	396725136588
BTC_ai_ibc_var2	1000	1000	1000	8	8000	8000000	1000000000	396520129368


==> figures/data/pred2/meas/var3.dat <==
BTC_ai_ibc_var3	8	8	8	8	64	512	512	54083628
BTC_ai_ibc_var3	8	8	8	8	64	512	512	55323
BTC_ai_ibc_var3	8	8	8	8	64	512	512	55215
BTC_ai_ibc_var3	8	8	8	8	64	512	512	56223
BTC_ai_ibc_var3	8	8	8	8	64	512	512	36819
BTC_ai_ibc_var3	40	40	40	8	320	12800	64000	6335838
BTC_ai_ibc_var3	40	40	40	8	320	12800	64000	4973652
BTC_ai_ibc_var3	40	40	40	8	320	12800	64000	4956579
BTC_ai_ibc_var3	40	40	40	8	320	12800	64000	4961295
BTC_ai_ibc_var3	40	40	40	8	320	12800	64000	4948542
BTC_ai_ibc_var3	72	72	72	8	576	41472	373248	39541815
BTC_ai_ibc_var3	72	72	72	8	576	41472	373248	33025374
BTC_ai_ibc_var3	72	72	72	8	576	41472	373248	32872086
BTC_ai_ibc_var3	72	72	72	8	576	41472	373248	32895360
BTC_ai_ibc_var3	72	72	72	8	576	41472	373248	32897520
BTC_ai_ibc_var3	104	104	104	8	832	86528	1124864	117534303
BTC_ai_ibc_var3	104	104	104	8	832	86528	1124864	120628989
BTC_ai_ibc_var3	104	104	104	8	832	86528	1124864	120464712
BTC_ai_ibc_var3	104	104	104	8	832	86528	1124864	120443472
BTC_ai_ibc_var3	104	104	104	8	832	86528	1124864	120521313
BTC_ai_ibc_var3	136	136	136	8	1088	147968	2515456	268468416
BTC_ai_ibc_var3	136	136	136	8	1088	147968	2515456	270039996
BTC_ai_ibc_var3	136	136	136	8	1088	147968	2515456	269880570
BTC_ai_ibc_var3	136	136	136	8	1088	147968	2515456	269912853
BTC_ai_ibc_var3	136	136	136	8	1088	147968	2515456	269913033
BTC_ai_ibc_var3	168	168	168	8	1344	225792	4741632	507247272
BTC_ai_ibc_var3	168	168	168	8	1344	225792	4741632	508578786
BTC_ai_ibc_var3	168	168	168	8	1344	225792	4741632	508380372
BTC_ai_ibc_var3	168	168	168	8	1344	225792	4741632	508134564
BTC_ai_ibc_var3	168	168	168	8	1344	225792	4741632	508375440
BTC_ai_ibc_var3	200	200	200	8	1600	320000	8000000	858159585
BTC_ai_ibc_var3	200	200	200	8	1600	320000	8000000	859236633
BTC_ai_ibc_var3	200	200	200	8	1600	320000	8000000	858958047
BTC_ai_ibc_var3	200	200	200	8	1600	320000	8000000	859192686
BTC_ai_ibc_var3	200	200	200	8	1600	320000	8000000	859242771
BTC_ai_ibc_var3	232	232	232	8	1856	430592	12487168	1365358689
BTC_ai_ibc_var3	232	232	232	8	1856	430592	12487168	1368054954
BTC_ai_ibc_var3	232	232	232	8	1856	430592	12487168	1367818560
BTC_ai_ibc_var3	232	232	232	8	1856	430592	12487168	1365932502
BTC_ai_ibc_var3	232	232	232	8	1856	430592	12487168	1365896799
BTC_ai_ibc_var3	264	264	264	8	2112	557568	18399744	1938794202
BTC_ai_ibc_var3	264	264	264	8	2112	557568	18399744	1941774840
BTC_ai_ibc_var3	264	264	264	8	2112	557568	18399744	1939287843
BTC_ai_ibc_var3	264	264	264	8	2112	557568	18399744	1942059978
BTC_ai_ibc_var3	264	264	264	8	2112	557568	18399744	1938808233
BTC_ai_ibc_var3	296	296	296	8	2368	700928	25934336	2897315838
BTC_ai_ibc_var3	296	296	296	8	2368	700928	25934336	2897103510
BTC_ai_ibc_var3	296	296	296	8	2368	700928	25934336	2898164844
BTC_ai_ibc_var3	296	296	296	8	2368	700928	25934336	2897215551
BTC_ai_ibc_var3	296	296	296	8	2368	700928	25934336	2897677998
BTC_ai_ibc_var3	328	328	328	8	2624	860672	35287552	3985481547
BTC_ai_ibc_var3	328	328	328	8	2624	860672	35287552	3979554183
BTC_ai_ibc_var3	328	328	328	8	2624	860672	35287552	3976641603
BTC_ai_ibc_var3	328	328	328	8	2624	860672	35287552	3977540991
BTC_ai_ibc_var3	328	328	328	8	2624	860672	35287552	3978534294
BTC_ai_ibc_var3	360	360	360	8	2880	1036800	46656000	5311485378
BTC_ai_ibc_var3	360	360	360	8	2880	1036800	46656000	5309393832
BTC_ai_ibc_var3	360	360	360	8	2880	1036800	46656000	5305948308
BTC_ai_ibc_var3	360	360	360	8	2880	1036800	46656000	5306366106
BTC_ai_ibc_var3	360	360	360	8	2880	1036800	46656000	5306119767
BTC_ai_ibc_var3	392	392	392	8	3136	1229312	60236288	6858574038
BTC_ai_ibc_var3	392	392	392	8	3136	1229312	60236288	6858456975
BTC_ai_ibc_var3	392	392	392	8	3136	1229312	60236288	6855591879
BTC_ai_ibc_var3	392	392	392	8	3136	1229312	60236288	6859528191
BTC_ai_ibc_var3	392	392	392	8	3136	1229312	60236288	6858452889
BTC_ai_ibc_var3	424	424	424	8	3392	1438208	76225024	8789244912
BTC_ai_ibc_var3	424	424	424	8	3392	1438208	76225024	8948492397
BTC_ai_ibc_var3	424	424	424	8	3392	1438208	76225024	8803954512
BTC_ai_ibc_var3	424	424	424	8	3392	1438208	76225024	8790892317
BTC_ai_ibc_var3	424	424	424	8	3392	1438208	76225024	8791843158
BTC_ai_ibc_var3	456	456	456	8	3648	1663488	94818816	11031136173
BTC_ai_ibc_var3	456	456	456	8	3648	1663488	94818816	11033416530
BTC_ai_ibc_var3	456	456	456	8	3648	1663488	94818816	11031360147
BTC_ai_ibc_var3	456	456	456	8	3648	1663488	94818816	11030107608
BTC_ai_ibc_var3	456	456	456	8	3648	1663488	94818816	11030799888
BTC_ai_ibc_var3	488	488	488	8	3904	1905152	116214272	13612253292
BTC_ai_ibc_var3	488	488	488	8	3904	1905152	116214272	13605131727
BTC_ai_ibc_var3	488	488	488	8	3904	1905152	116214272	13605632865
BTC_ai_ibc_var3	488	488	488	8	3904	1905152	116214272	13612071636
BTC_ai_ibc_var3	488	488	488	8	3904	1905152	116214272	13611027033
BTC_ai_ibc_var3	520	520	520	8	4160	2163200	140608000	16566801066
BTC_ai_ibc_var3	520	520	520	8	4160	2163200	140608000	16568837586
BTC_ai_ibc_var3	520	520	520	8	4160	2163200	140608000	16580137662
BTC_ai_ibc_var3	520	520	520	8	4160	2163200	140608000	16568778897
BTC_ai_ibc_var3	520	520	520	8	4160	2163200	140608000	16570733697
BTC_ai_ibc_var3	552	552	552	8	4416	2437632	168196608	19832365044
BTC_ai_ibc_var3	552	552	552	8	4416	2437632	168196608	19827541413
BTC_ai_ibc_var3	552	552	552	8	4416	2437632	168196608	19832374152
BTC_ai_ibc_var3	552	552	552	8	4416	2437632	168196608	19827851436
BTC_ai_ibc_var3	552	552	552	8	4416	2437632	168196608	19836864702
BTC_ai_ibc_var3	584	584	584	8	4672	2728448	199176704	23520428469
BTC_ai_ibc_var3	584	584	584	8	4672	2728448	199176704	23536140948
BTC_ai_ibc_var3	584	584	584	8	4672	2728448	199176704	23520726774
BTC_ai_ibc_var3	584	584	584	8	4672	2728448	199176704	23531232267
BTC_ai_ibc_var3	584	584	584	8	4672	2728448	199176704	23542583643
BTC_ai_ibc_var3	616	616	616	8	4928	3035648	233744896	27602796096
BTC_ai_ibc_var3	616	616	616	8	4928	3035648	233744896	27596601297
BTC_ai_ibc_var3	616	616	616	8	4928	3035648	233744896	27595364787
BTC_ai_ibc_var3	616	616	616	8	4928	3035648	233744896	27633162195
BTC_ai_ibc_var3	616	616	616	8	4928	3035648	233744896	27604014174
BTC_ai_ibc_var3	648	648	648	8	5184	3359232	272097792	32182355709
BTC_ai_ibc_var3	648	648	648	8	5184	3359232	272097792	32143655781
BTC_ai_ibc_var3	648	648	648	8	5184	3359232	272097792	32135929182
BTC_ai_ibc_var3	648	648	648	8	5184	3359232	272097792	32147943345
BTC_ai_ibc_var3	648	648	648	8	5184	3359232	272097792	32167013814
BTC_ai_ibc_var3	680	680	680	8	5440	3699200	314432000	37183604184
BTC_ai_ibc_var3	680	680	680	8	5440	3699200	314432000	37174086927
BTC_ai_ibc_var3	680	680	680	8	5440	3699200	314432000	37172883609
BTC_ai_ibc_var3	680	680	680	8	5440	3699200	314432000	37182911364
BTC_ai_ibc_var3	680	680	680	8	5440	3699200	314432000	37203358977
BTC_ai_ibc_var3	712	712	712	8	5696	4055552	360944128	42715227861
BTC_ai_ibc_var3	712	712	712	8	5696	4055552	360944128	42704413740
BTC_ai_ibc_var3	712	712	712	8	5696	4055552	360944128	42703775379
BTC_ai_ibc_var3	712	712	712	8	5696	4055552	360944128	42727960089
BTC_ai_ibc_var3	712	712	712	8	5696	4055552	360944128	42709429143
BTC_ai_ibc_var3	744	744	744	8	5952	4428288	411830784	48755826648
BTC_ai_ibc_var3	744	744	744	8	5952	4428288	411830784	48732050529
BTC_ai_ibc_var3	744	744	744	8	5952	4428288	411830784	48755373570
BTC_ai_ibc_var3	744	744	744	8	5952	4428288	411830784	48768987600
BTC_ai_ibc_var3	744	744	744	8	5952	4428288	411830784	48765478221
BTC_ai_ibc_var3	776	776	776	8	6208	4817408	467288576	55406011635
BTC_ai_ibc_var3	776	776	776	8	6208	4817408	467288576	55401988563
BTC_ai_ibc_var3	776	776	776	8	6208	4817408	467288576	55370054367
BTC_ai_ibc_var3	776	776	776	8	6208	4817408	467288576	55377856017
BTC_ai_ibc_var3	776	776	776	8	6208	4817408	467288576	55384662501
BTC_ai_ibc_var3	808	808	808	8	6464	5222912	527514112	62524279899
BTC_ai_ibc_var3	808	808	808	8	6464	5222912	527514112	62501813352
BTC_ai_ibc_var3	808	808	808	8	6464	5222912	527514112	62529719643
BTC_ai_ibc_var3	808	808	808	8	6464	5222912	527514112	62523989775
BTC_ai_ibc_var3	808	808	808	8	6464	5222912	527514112	62524850463
BTC_ai_ibc_var3	840	840	840	8	6720	5644800	592704000	70587907920
BTC_ai_ibc_var3	840	840	840	8	6720	5644800	592704000	70328505906
BTC_ai_ibc_var3	840	840	840	8	6720	5644800	592704000	70597616571
BTC_ai_ibc_var3	840	840	840	8	6720	5644800	592704000	70374401145
BTC_ai_ibc_var3	840	840	840	8	6720	5644800	592704000	70353540918
BTC_ai_ibc_var3	872	872	872	8	6976	6083072	663054848	78898648041
BTC_ai_ibc_var3	872	872	872	8	6976	6083072	663054848	78803810289
BTC_ai_ibc_var3	872	872	872	8	6976	6083072	663054848	78829794558
BTC_ai_ibc_var3	872	872	872	8	6976	6083072	663054848	78849991827
BTC_ai_ibc_var3	872	872	872	8	6976	6083072	663054848	78843924963
BTC_ai_ibc_var3	904	904	904	8	7232	6537728	738763264	88044448257
BTC_ai_ibc_var3	904	904	904	8	7232	6537728	738763264	87999530355
BTC_ai_ibc_var3	904	904	904	8	7232	6537728	738763264	87993856998
BTC_ai_ibc_var3	904	904	904	8	7232	6537728	738763264	87997232151
BTC_ai_ibc_var3	904	904	904	8	7232	6537728	738763264	88039449396
BTC_ai_ibc_var3	936	936	936	8	7488	7008768	820025856	97878598785
BTC_ai_ibc_var3	936	936	936	8	7488	7008768	820025856	97883253279
BTC_ai_ibc_var3	936	936	936	8	7488	7008768	820025856	97812263088
BTC_ai_ibc_var3	936	936	936	8	7488	7008768	820025856	97895787426
BTC_ai_ibc_var3	936	936	936	8	7488	7008768	820025856	97878369357
BTC_ai_ibc_var3	968	968	968	8	7744	7496192	907039232	108452284290
BTC_ai_ibc_var3	968	968	968	8	7744	7496192	907039232	108424937799
BTC_ai_ibc_var3	968	968	968	8	7744	7496192	907039232	108424422999
BTC_ai_ibc_var3	968	968	968	8	7744	7496192	907039232	108460139202
BTC_ai_ibc_var3	968	968	968	8	7744	7496192	907039232	108543930723
BTC_ai_ibc_var3	1000	1000	1000	8	8000	8000000	1000000000	119935162242
BTC_ai_ibc_var3	1000	1000	1000	8	8000	8000000	1000000000	119944305702
BTC_ai_ibc_var3	1000	1000	1000	8	8000	8000000	1000000000	119863980045
BTC_ai_ibc_var3	1000	1000	1000	8	8000	8000000	1000000000	119984357079
BTC_ai_ibc_var3	1000	1000	1000	8	8000	8000000	1000000000	120130218486


==> figures/data/pred2/meas/var4.dat <==
BTC_ai_ibc_var4	8	8	8	8	64	512	512	51964281
BTC_ai_ibc_var4	8	8	8	8	64	512	512	55503
BTC_ai_ibc_var4	8	8	8	8	64	512	512	55413
BTC_ai_ibc_var4	8	8	8	8	64	512	512	69237
BTC_ai_ibc_var4	8	8	8	8	64	512	512	36945
BTC_ai_ibc_var4	40	40	40	8	320	12800	64000	4846599
BTC_ai_ibc_var4	40	40	40	8	320	12800	64000	4650435
BTC_ai_ibc_var4	40	40	40	8	320	12800	64000	4641813
BTC_ai_ibc_var4	40	40	40	8	320	12800	64000	4646619
BTC_ai_ibc_var4	40	40	40	8	320	12800	64000	4649904
BTC_ai_ibc_var4	72	72	72	8	576	41472	373248	27607842
BTC_ai_ibc_var4	72	72	72	8	576	41472	373248	27176193
BTC_ai_ibc_var4	72	72	72	8	576	41472	373248	27166725
BTC_ai_ibc_var4	72	72	72	8	576	41472	373248	27175257
BTC_ai_ibc_var4	72	72	72	8	576	41472	373248	27191727
BTC_ai_ibc_var4	104	104	104	8	832	86528	1124864	83286468
BTC_ai_ibc_var4	104	104	104	8	832	86528	1124864	84071997
BTC_ai_ibc_var4	104	104	104	8	832	86528	1124864	84096369
BTC_ai_ibc_var4	104	104	104	8	832	86528	1124864	84094353
BTC_ai_ibc_var4	104	104	104	8	832	86528	1124864	83965392
BTC_ai_ibc_var4	136	136	136	8	1088	147968	2515456	186549165
BTC_ai_ibc_var4	136	136	136	8	1088	147968	2515456	186916671
BTC_ai_ibc_var4	136	136	136	8	1088	147968	2515456	187041906
BTC_ai_ibc_var4	136	136	136	8	1088	147968	2515456	186768549
BTC_ai_ibc_var4	136	136	136	8	1088	147968	2515456	186769125
BTC_ai_ibc_var4	168	168	168	8	1344	225792	4741632	350366526
BTC_ai_ibc_var4	168	168	168	8	1344	225792	4741632	350446527
BTC_ai_ibc_var4	168	168	168	8	1344	225792	4741632	350027370
BTC_ai_ibc_var4	168	168	168	8	1344	225792	4741632	350105346
BTC_ai_ibc_var4	168	168	168	8	1344	225792	4741632	350676882
BTC_ai_ibc_var4	200	200	200	8	1600	320000	8000000	590772321
BTC_ai_ibc_var4	200	200	200	8	1600	320000	8000000	590953797
BTC_ai_ibc_var4	200	200	200	8	1600	320000	8000000	590432625
BTC_ai_ibc_var4	200	200	200	8	1600	320000	8000000	590720823
BTC_ai_ibc_var4	200	200	200	8	1600	320000	8000000	591523965
BTC_ai_ibc_var4	232	232	232	8	1856	430592	12487168	918512964
BTC_ai_ibc_var4	232	232	232	8	1856	430592	12487168	918065790
BTC_ai_ibc_var4	232	232	232	8	1856	430592	12487168	921065508
BTC_ai_ibc_var4	232	232	232	8	1856	430592	12487168	918830070
BTC_ai_ibc_var4	232	232	232	8	1856	430592	12487168	919108458
BTC_ai_ibc_var4	264	264	264	8	2112	557568	18399744	1353994875
BTC_ai_ibc_var4	264	264	264	8	2112	557568	18399744	1351570257
BTC_ai_ibc_var4	264	264	264	8	2112	557568	18399744	1351684215
BTC_ai_ibc_var4	264	264	264	8	2112	557568	18399744	1353017466
BTC_ai_ibc_var4	264	264	264	8	2112	557568	18399744	1353013839
BTC_ai_ibc_var4	296	296	296	8	2368	700928	25934336	1904248800
BTC_ai_ibc_var4	296	296	296	8	2368	700928	25934336	1902835512
BTC_ai_ibc_var4	296	296	296	8	2368	700928	25934336	1901994471
BTC_ai_ibc_var4	296	296	296	8	2368	700928	25934336	1904340357
BTC_ai_ibc_var4	296	296	296	8	2368	700928	25934336	1902507687
BTC_ai_ibc_var4	328	328	328	8	2624	860672	35287552	2589366573
BTC_ai_ibc_var4	328	328	328	8	2624	860672	35287552	2591259525
BTC_ai_ibc_var4	328	328	328	8	2624	860672	35287552	2587268511
BTC_ai_ibc_var4	328	328	328	8	2624	860672	35287552	2584769130
BTC_ai_ibc_var4	328	328	328	8	2624	860672	35287552	2587834449
BTC_ai_ibc_var4	360	360	360	8	2880	1036800	46656000	3425583375
BTC_ai_ibc_var4	360	360	360	8	2880	1036800	46656000	3430957005
BTC_ai_ibc_var4	360	360	360	8	2880	1036800	46656000	3425800923
BTC_ai_ibc_var4	360	360	360	8	2880	1036800	46656000	3423356730
BTC_ai_ibc_var4	360	360	360	8	2880	1036800	46656000	3431793942
BTC_ai_ibc_var4	392	392	392	8	3136	1229312	60236288	4437915741
BTC_ai_ibc_var4	392	392	392	8	3136	1229312	60236288	4438434357
BTC_ai_ibc_var4	392	392	392	8	3136	1229312	60236288	4442648391
BTC_ai_ibc_var4	392	392	392	8	3136	1229312	60236288	4439609262
BTC_ai_ibc_var4	392	392	392	8	3136	1229312	60236288	4440058371
BTC_ai_ibc_var4	424	424	424	8	3392	1438208	76225024	5634914283
BTC_ai_ibc_var4	424	424	424	8	3392	1438208	76225024	5634804906
BTC_ai_ibc_var4	424	424	424	8	3392	1438208	76225024	5634487863
BTC_ai_ibc_var4	424	424	424	8	3392	1438208	76225024	5677456824
BTC_ai_ibc_var4	424	424	424	8	3392	1438208	76225024	5630634486
BTC_ai_ibc_var4	456	456	456	8	3648	1663488	94818816	7039757619
BTC_ai_ibc_var4	456	456	456	8	3648	1663488	94818816	7036393932
BTC_ai_ibc_var4	456	456	456	8	3648	1663488	94818816	7041188106
BTC_ai_ibc_var4	456	456	456	8	3648	1663488	94818816	7077739302
BTC_ai_ibc_var4	456	456	456	8	3648	1663488	94818816	7038066645
BTC_ai_ibc_var4	488	488	488	8	3904	1905152	116214272	8707069161
BTC_ai_ibc_var4	488	488	488	8	3904	1905152	116214272	8699290254
BTC_ai_ibc_var4	488	488	488	8	3904	1905152	116214272	8695704006
BTC_ai_ibc_var4	488	488	488	8	3904	1905152	116214272	8700613344
BTC_ai_ibc_var4	488	488	488	8	3904	1905152	116214272	8703849474
BTC_ai_ibc_var4	520	520	520	8	4160	2163200	140608000	10603370673
BTC_ai_ibc_var4	520	520	520	8	4160	2163200	140608000	10612404288
BTC_ai_ibc_var4	520	520	520	8	4160	2163200	140608000	10592817462
BTC_ai_ibc_var4	520	520	520	8	4160	2163200	140608000	10644217893
BTC_ai_ibc_var4	520	520	520	8	4160	2163200	140608000	10614815154
BTC_ai_ibc_var4	552	552	552	8	4416	2437632	168196608	12715730640
BTC_ai_ibc_var4	552	552	552	8	4416	2437632	168196608	12708791631
BTC_ai_ibc_var4	552	552	552	8	4416	2437632	168196608	12723532191
BTC_ai_ibc_var4	552	552	552	8	4416	2437632	168196608	12733114743
BTC_ai_ibc_var4	552	552	552	8	4416	2437632	168196608	12716404272
BTC_ai_ibc_var4	584	584	584	8	4672	2728448	199176704	15063557022
BTC_ai_ibc_var4	584	584	584	8	4672	2728448	199176704	15061899546
BTC_ai_ibc_var4	584	584	584	8	4672	2728448	199176704	15059095758
BTC_ai_ibc_var4	584	584	584	8	4672	2728448	199176704	15065605908
BTC_ai_ibc_var4	584	584	584	8	4672	2728448	199176704	15064572582
BTC_ai_ibc_var4	616	616	616	8	4928	3035648	233744896	17672525730
BTC_ai_ibc_var4	616	616	616	8	4928	3035648	233744896	17671923090
BTC_ai_ibc_var4	616	616	616	8	4928	3035648	233744896	17671676913
BTC_ai_ibc_var4	616	616	616	8	4928	3035648	233744896	17670792096
BTC_ai_ibc_var4	616	616	616	8	4928	3035648	233744896	17705226168
BTC_ai_ibc_var4	648	648	648	8	5184	3359232	272097792	20561590044
BTC_ai_ibc_var4	648	648	648	8	5184	3359232	272097792	20585020455
BTC_ai_ibc_var4	648	648	648	8	5184	3359232	272097792	20579934474
BTC_ai_ibc_var4	648	648	648	8	5184	3359232	272097792	20592180423
BTC_ai_ibc_var4	648	648	648	8	5184	3359232	272097792	20583032589
BTC_ai_ibc_var4	680	680	680	8	5440	3699200	314432000	23887854396
BTC_ai_ibc_var4	680	680	680	8	5440	3699200	314432000	23840507124
BTC_ai_ibc_var4	680	680	680	8	5440	3699200	314432000	23872331367
BTC_ai_ibc_var4	680	680	680	8	5440	3699200	314432000	23839905501
BTC_ai_ibc_var4	680	680	680	8	5440	3699200	314432000	23853536595
BTC_ai_ibc_var4	712	712	712	8	5696	4055552	360944128	27366716142
BTC_ai_ibc_var4	712	712	712	8	5696	4055552	360944128	27433480563
BTC_ai_ibc_var4	712	712	712	8	5696	4055552	360944128	27391545225
BTC_ai_ibc_var4	712	712	712	8	5696	4055552	360944128	27371899440
BTC_ai_ibc_var4	712	712	712	8	5696	4055552	360944128	27416793582
BTC_ai_ibc_var4	744	744	744	8	5952	4428288	411830784	31160373984
BTC_ai_ibc_var4	744	744	744	8	5952	4428288	411830784	31159668024
BTC_ai_ibc_var4	744	744	744	8	5952	4428288	411830784	31175640486
BTC_ai_ibc_var4	744	744	744	8	5952	4428288	411830784	31157491059
BTC_ai_ibc_var4	744	744	744	8	5952	4428288	411830784	31161484206
BTC_ai_ibc_var4	776	776	776	8	6208	4817408	467288576	35456666004
BTC_ai_ibc_var4	776	776	776	8	6208	4817408	467288576	35432925750
BTC_ai_ibc_var4	776	776	776	8	6208	4817408	467288576	35426419290
BTC_ai_ibc_var4	776	776	776	8	6208	4817408	467288576	35420435640
BTC_ai_ibc_var4	776	776	776	8	6208	4817408	467288576	35424973917
BTC_ai_ibc_var4	808	808	808	8	6464	5222912	527514112	40010103486
BTC_ai_ibc_var4	808	808	808	8	6464	5222912	527514112	39986445312
BTC_ai_ibc_var4	808	808	808	8	6464	5222912	527514112	39993936111
BTC_ai_ibc_var4	808	808	808	8	6464	5222912	527514112	39989895831
BTC_ai_ibc_var4	808	808	808	8	6464	5222912	527514112	40014926964
BTC_ai_ibc_var4	840	840	840	8	6720	5644800	592704000	44887101138
BTC_ai_ibc_var4	840	840	840	8	6720	5644800	592704000	44905919787
BTC_ai_ibc_var4	840	840	840	8	6720	5644800	592704000	44898365916
BTC_ai_ibc_var4	840	840	840	8	6720	5644800	592704000	44909504802
BTC_ai_ibc_var4	840	840	840	8	6720	5644800	592704000	44886273948
BTC_ai_ibc_var4	872	872	872	8	6976	6083072	663054848	50361497595
BTC_ai_ibc_var4	872	872	872	8	6976	6083072	663054848	50297696541
BTC_ai_ibc_var4	872	872	872	8	6976	6083072	663054848	50326171668
BTC_ai_ibc_var4	872	872	872	8	6976	6083072	663054848	50293726749
BTC_ai_ibc_var4	872	872	872	8	6976	6083072	663054848	50298892947
BTC_ai_ibc_var4	904	904	904	8	7232	6537728	738763264	56049867819
BTC_ai_ibc_var4	904	904	904	8	7232	6537728	738763264	56076899796
BTC_ai_ibc_var4	904	904	904	8	7232	6537728	738763264	56068096149
BTC_ai_ibc_var4	904	904	904	8	7232	6537728	738763264	56043178875
BTC_ai_ibc_var4	904	904	904	8	7232	6537728	738763264	56079514440
BTC_ai_ibc_var4	936	936	936	8	7488	7008768	820025856	62266497723
BTC_ai_ibc_var4	936	936	936	8	7488	7008768	820025856	62195420907
BTC_ai_ibc_var4	936	936	936	8	7488	7008768	820025856	62227489212
BTC_ai_ibc_var4	936	936	936	8	7488	7008768	820025856	62232015555
BTC_ai_ibc_var4	936	936	936	8	7488	7008768	820025856	62224283655
BTC_ai_ibc_var4	968	968	968	8	7744	7496192	907039232	68869362861
BTC_ai_ibc_var4	968	968	968	8	7744	7496192	907039232	68896127160
BTC_ai_ibc_var4	968	968	968	8	7744	7496192	907039232	68870342898
BTC_ai_ibc_var4	968	968	968	8	7744	7496192	907039232	68832905355
BTC_ai_ibc_var4	968	968	968	8	7744	7496192	907039232	68873342841
BTC_ai_ibc_var4	1000	1000	1000	8	8000	8000000	1000000000	75953570724
BTC_ai_ibc_var4	1000	1000	1000	8	8000	8000000	1000000000	75919265361
BTC_ai_ibc_var4	1000	1000	1000	8	8000	8000000	1000000000	75959434125
BTC_ai_ibc_var4	1000	1000	1000	8	8000	8000000	1000000000	75920269968
BTC_ai_ibc_var4	1000	1000	1000	8	8000	8000000	1000000000	75932809155


==> figures/data/pred2/meas/var5.dat <==
BTC_ai_ibc_var5	8	8	8	8	64	512	512	50855778
BTC_ai_ibc_var5	8	8	8	8	64	512	512	36522
BTC_ai_ibc_var5	8	8	8	8	64	512	512	36477
BTC_ai_ibc_var5	8	8	8	8	64	512	512	36450
BTC_ai_ibc_var5	8	8	8	8	64	512	512	36450
BTC_ai_ibc_var5	40	40	40	8	320	12800	64000	5472342
BTC_ai_ibc_var5	40	40	40	8	320	12800	64000	4509891
BTC_ai_ibc_var5	40	40	40	8	320	12800	64000	4513455
BTC_ai_ibc_var5	40	40	40	8	320	12800	64000	4509018
BTC_ai_ibc_var5	40	40	40	8	320	12800	64000	4517991
BTC_ai_ibc_var5	72	72	72	8	576	41472	373248	31877937
BTC_ai_ibc_var5	72	72	72	8	576	41472	373248	26747757
BTC_ai_ibc_var5	72	72	72	8	576	41472	373248	26668395
BTC_ai_ibc_var5	72	72	72	8	576	41472	373248	26699679
BTC_ai_ibc_var5	72	72	72	8	576	41472	373248	26670375
BTC_ai_ibc_var5	104	104	104	8	832	86528	1124864	93468051
BTC_ai_ibc_var5	104	104	104	8	832	86528	1124864	98681958
BTC_ai_ibc_var5	104	104	104	8	832	86528	1124864	98737317
BTC_ai_ibc_var5	104	104	104	8	832	86528	1124864	98787456
BTC_ai_ibc_var5	104	104	104	8	832	86528	1124864	98805654
BTC_ai_ibc_var5	136	136	136	8	1088	147968	2515456	223996824
BTC_ai_ibc_var5	136	136	136	8	1088	147968	2515456	224982630
BTC_ai_ibc_var5	136	136	136	8	1088	147968	2515456	224758548
BTC_ai_ibc_var5	136	136	136	8	1088	147968	2515456	225280998
BTC_ai_ibc_var5	136	136	136	8	1088	147968	2515456	224742906
BTC_ai_ibc_var5	168	168	168	8	1344	225792	4741632	427993074
BTC_ai_ibc_var5	168	168	168	8	1344	225792	4741632	428112477
BTC_ai_ibc_var5	168	168	168	8	1344	225792	4741632	428038992
BTC_ai_ibc_var5	168	168	168	8	1344	225792	4741632	427939074
BTC_ai_ibc_var5	168	168	168	8	1344	225792	4741632	427822353
BTC_ai_ibc_var5	200	200	200	8	1600	320000	8000000	725780169
BTC_ai_ibc_var5	200	200	200	8	1600	320000	8000000	727101783
BTC_ai_ibc_var5	200	200	200	8	1600	320000	8000000	727249932
BTC_ai_ibc_var5	200	200	200	8	1600	320000	8000000	727166835
BTC_ai_ibc_var5	200	200	200	8	1600	320000	8000000	727117425
BTC_ai_ibc_var5	232	232	232	8	1856	430592	12487168	1135207089
BTC_ai_ibc_var5	232	232	232	8	1856	430592	12487168	1136132082
BTC_ai_ibc_var5	232	232	232	8	1856	430592	12487168	1135914381
BTC_ai_ibc_var5	232	232	232	8	1856	430592	12487168	1136052288
BTC_ai_ibc_var5	232	232	232	8	1856	430592	12487168	1135586592
BTC_ai_ibc_var5	264	264	264	8	2112	557568	18399744	1697325759
BTC_ai_ibc_var5	264	264	264	8	2112	557568	18399744	1686677202
BTC_ai_ibc_var5	264	264	264	8	2112	557568	18399744	1686326463
BTC_ai_ibc_var5	264	264	264	8	2112	557568	18399744	1687308543
BTC_ai_ibc_var5	264	264	264	8	2112	557568	18399744	1686402486
BTC_ai_ibc_var5	296	296	296	8	2368	700928	25934336	2401617897
BTC_ai_ibc_var5	296	296	296	8	2368	700928	25934336	2398406481
BTC_ai_ibc_var5	296	296	296	8	2368	700928	25934336	2397598002
BTC_ai_ibc_var5	296	296	296	8	2368	700928	25934336	2402631315
BTC_ai_ibc_var5	296	296	296	8	2368	700928	25934336	2396604726
BTC_ai_ibc_var5	328	328	328	8	2624	860672	35287552	3275189442
BTC_ai_ibc_var5	328	328	328	8	2624	860672	35287552	3280786425
BTC_ai_ibc_var5	328	328	328	8	2624	860672	35287552	3280007106
BTC_ai_ibc_var5	328	328	328	8	2624	860672	35287552	3283102053
BTC_ai_ibc_var5	328	328	328	8	2624	860672	35287552	3282987816
BTC_ai_ibc_var5	360	360	360	8	2880	1036800	46656000	4333308903
BTC_ai_ibc_var5	360	360	360	8	2880	1036800	46656000	4332537495
BTC_ai_ibc_var5	360	360	360	8	2880	1036800	46656000	4344905511
BTC_ai_ibc_var5	360	360	360	8	2880	1036800	46656000	4332204540
BTC_ai_ibc_var5	360	360	360	8	2880	1036800	46656000	4326733026
BTC_ai_ibc_var5	392	392	392	8	3136	1229312	60236288	5593328748
BTC_ai_ibc_var5	392	392	392	8	3136	1229312	60236288	5599338093
BTC_ai_ibc_var5	392	392	392	8	3136	1229312	60236288	5598089253
BTC_ai_ibc_var5	392	392	392	8	3136	1229312	60236288	5601088935
BTC_ai_ibc_var5	392	392	392	8	3136	1229312	60236288	5602318686
BTC_ai_ibc_var5	424	424	424	8	3392	1438208	76225024	7114145670
BTC_ai_ibc_var5	424	424	424	8	3392	1438208	76225024	7081254531
BTC_ai_ibc_var5	424	424	424	8	3392	1438208	76225024	7086293316
BTC_ai_ibc_var5	424	424	424	8	3392	1438208	76225024	7081941825
BTC_ai_ibc_var5	424	424	424	8	3392	1438208	76225024	7068829374
BTC_ai_ibc_var5	456	456	456	8	3648	1663488	94818816	8818367292
BTC_ai_ibc_var5	456	456	456	8	3648	1663488	94818816	8851494834
BTC_ai_ibc_var5	456	456	456	8	3648	1663488	94818816	8818328736
BTC_ai_ibc_var5	456	456	456	8	3648	1663488	94818816	8825912757
BTC_ai_ibc_var5	456	456	456	8	3648	1663488	94818816	8818479342
BTC_ai_ibc_var5	488	488	488	8	3904	1905152	116214272	10807861176
BTC_ai_ibc_var5	488	488	488	8	3904	1905152	116214272	10824052023
BTC_ai_ibc_var5	488	488	488	8	3904	1905152	116214272	10808819262
BTC_ai_ibc_var5	488	488	488	8	3904	1905152	116214272	10810009440
BTC_ai_ibc_var5	488	488	488	8	3904	1905152	116214272	10800600093
BTC_ai_ibc_var5	520	520	520	8	4160	2163200	140608000	13100673348
BTC_ai_ibc_var5	520	520	520	8	4160	2163200	140608000	13102975206
BTC_ai_ibc_var5	520	520	520	8	4160	2163200	140608000	13095476973
BTC_ai_ibc_var5	520	520	520	8	4160	2163200	140608000	13098842577
BTC_ai_ibc_var5	520	520	520	8	4160	2163200	140608000	13106950983
BTC_ai_ibc_var5	552	552	552	8	4416	2437632	168196608	15654033693
BTC_ai_ibc_var5	552	552	552	8	4416	2437632	168196608	15678490680
BTC_ai_ibc_var5	552	552	552	8	4416	2437632	168196608	15660938160
BTC_ai_ibc_var5	552	552	552	8	4416	2437632	168196608	15654119319
BTC_ai_ibc_var5	552	552	552	8	4416	2437632	168196608	15644651481
BTC_ai_ibc_var5	584	584	584	8	4672	2728448	199176704	18554417190
BTC_ai_ibc_var5	584	584	584	8	4672	2728448	199176704	18557155359
BTC_ai_ibc_var5	584	584	584	8	4672	2728448	199176704	18565457427
BTC_ai_ibc_var5	584	584	584	8	4672	2728448	199176704	18560662002
BTC_ai_ibc_var5	584	584	584	8	4672	2728448	199176704	18563482620
BTC_ai_ibc_var5	616	616	616	8	4928	3035648	233744896	21760128099
BTC_ai_ibc_var5	616	616	616	8	4928	3035648	233744896	21794747085
BTC_ai_ibc_var5	616	616	616	8	4928	3035648	233744896	21760184448
BTC_ai_ibc_var5	616	616	616	8	4928	3035648	233744896	21761513136
BTC_ai_ibc_var5	616	616	616	8	4928	3035648	233744896	21759198390
BTC_ai_ibc_var5	648	648	648	8	5184	3359232	272097792	25338248379
BTC_ai_ibc_var5	648	648	648	8	5184	3359232	272097792	25352861553
BTC_ai_ibc_var5	648	648	648	8	5184	3359232	272097792	25366233051
BTC_ai_ibc_var5	648	648	648	8	5184	3359232	272097792	25367306994
BTC_ai_ibc_var5	648	648	648	8	5184	3359232	272097792	25386521508
BTC_ai_ibc_var5	680	680	680	8	5440	3699200	314432000	29292807213
BTC_ai_ibc_var5	680	680	680	8	5440	3699200	314432000	29346697629
BTC_ai_ibc_var5	680	680	680	8	5440	3699200	314432000	29310895287
BTC_ai_ibc_var5	680	680	680	8	5440	3699200	314432000	29289793833
BTC_ai_ibc_var5	680	680	680	8	5440	3699200	314432000	29284517007
BTC_ai_ibc_var5	712	712	712	8	5696	4055552	360944128	33658147602
BTC_ai_ibc_var5	712	712	712	8	5696	4055552	360944128	33648926085
BTC_ai_ibc_var5	712	712	712	8	5696	4055552	360944128	33648739866
BTC_ai_ibc_var5	712	712	712	8	5696	4055552	360944128	33646708440
BTC_ai_ibc_var5	712	712	712	8	5696	4055552	360944128	33628432734
BTC_ai_ibc_var5	744	744	744	8	5952	4428288	411830784	38400704622
BTC_ai_ibc_var5	744	744	744	8	5952	4428288	411830784	38337554133
BTC_ai_ibc_var5	744	744	744	8	5952	4428288	411830784	38362878657
BTC_ai_ibc_var5	744	744	744	8	5952	4428288	411830784	38373723072
BTC_ai_ibc_var5	744	744	744	8	5952	4428288	411830784	38354945976
BTC_ai_ibc_var5	776	776	776	8	6208	4817408	467288576	43600995765
BTC_ai_ibc_var5	776	776	776	8	6208	4817408	467288576	43596957708
BTC_ai_ibc_var5	776	776	776	8	6208	4817408	467288576	43593142410
BTC_ai_ibc_var5	776	776	776	8	6208	4817408	467288576	43596449190
BTC_ai_ibc_var5	776	776	776	8	6208	4817408	467288576	43623995877
BTC_ai_ibc_var5	808	808	808	8	6464	5222912	527514112	49169349306
BTC_ai_ibc_var5	808	808	808	8	6464	5222912	527514112	49181921352
BTC_ai_ibc_var5	808	808	808	8	6464	5222912	527514112	49184008461
BTC_ai_ibc_var5	808	808	808	8	6464	5222912	527514112	49218338178
BTC_ai_ibc_var5	808	808	808	8	6464	5222912	527514112	49192719678
BTC_ai_ibc_var5	840	840	840	8	6720	5644800	592704000	55278541008
BTC_ai_ibc_var5	840	840	840	8	6720	5644800	592704000	55326261546
BTC_ai_ibc_var5	840	840	840	8	6720	5644800	592704000	55291929102
BTC_ai_ibc_var5	840	840	840	8	6720	5644800	592704000	55307443095
BTC_ai_ibc_var5	840	840	840	8	6720	5644800	592704000	55318980753
BTC_ai_ibc_var5	872	872	872	8	6976	6083072	663054848	61843266774
BTC_ai_ibc_var5	872	872	872	8	6976	6083072	663054848	61842186918
BTC_ai_ibc_var5	872	872	872	8	6976	6083072	663054848	61853148189
BTC_ai_ibc_var5	872	872	872	8	6976	6083072	663054848	61848244593
BTC_ai_ibc_var5	872	872	872	8	6976	6083072	663054848	62031928230
BTC_ai_ibc_var5	904	904	904	8	7232	6537728	738763264	68958883890
BTC_ai_ibc_var5	904	904	904	8	7232	6537728	738763264	68966625681
BTC_ai_ibc_var5	904	904	904	8	7232	6537728	738763264	68971525182
BTC_ai_ibc_var5	904	904	904	8	7232	6537728	738763264	69045224094
BTC_ai_ibc_var5	904	904	904	8	7232	6537728	738763264	68997993282
BTC_ai_ibc_var5	936	936	936	8	7488	7008768	820025856	76513617351
BTC_ai_ibc_var5	936	936	936	8	7488	7008768	820025856	76522359033
BTC_ai_ibc_var5	936	936	936	8	7488	7008768	820025856	76497319089
BTC_ai_ibc_var5	936	936	936	8	7488	7008768	820025856	76517095554
BTC_ai_ibc_var5	936	936	936	8	7488	7008768	820025856	76531163247
BTC_ai_ibc_var5	968	968	968	8	7744	7496192	907039232	84923118126
BTC_ai_ibc_var5	968	968	968	8	7744	7496192	907039232	84710031264
BTC_ai_ibc_var5	968	968	968	8	7744	7496192	907039232	84721862700
BTC_ai_ibc_var5	968	968	968	8	7744	7496192	907039232	84722402772
BTC_ai_ibc_var5	968	968	968	8	7744	7496192	907039232	84761658594
BTC_ai_ibc_var5	1000	1000	1000	8	8000	8000000	1000000000	93406431213
BTC_ai_ibc_var5	1000	1000	1000	8	8000	8000000	1000000000	93386033244
BTC_ai_ibc_var5	1000	1000	1000	8	8000	8000000	1000000000	93343322358
BTC_ai_ibc_var5	1000	1000	1000	8	8000	8000000	1000000000	93378438666
BTC_ai_ibc_var5	1000	1000	1000	8	8000	8000000	1000000000	93323477502


==> figures/data/pred2/meas/var6.dat <==
BTC_ai_ibc_var6	8	8	8	8	64	512	512	51071607
BTC_ai_ibc_var6	8	8	8	8	64	512	512	36711
BTC_ai_ibc_var6	8	8	8	8	64	512	512	36612
BTC_ai_ibc_var6	8	8	8	8	64	512	512	36630
BTC_ai_ibc_var6	8	8	8	8	64	512	512	36999
BTC_ai_ibc_var6	40	40	40	8	320	12800	64000	4650156
BTC_ai_ibc_var6	40	40	40	8	320	12800	64000	4569831
BTC_ai_ibc_var6	40	40	40	8	320	12800	64000	4561047
BTC_ai_ibc_var6	40	40	40	8	320	12800	64000	4565835
BTC_ai_ibc_var6	40	40	40	8	320	12800	64000	4564953
BTC_ai_ibc_var6	72	72	72	8	576	41472	373248	27019332
BTC_ai_ibc_var6	72	72	72	8	576	41472	373248	26773425
BTC_ai_ibc_var6	72	72	72	8	576	41472	373248	26759160
BTC_ai_ibc_var6	72	72	72	8	576	41472	373248	26763390
BTC_ai_ibc_var6	72	72	72	8	576	41472	373248	26755434
BTC_ai_ibc_var6	104	104	104	8	832	86528	1124864	81107838
BTC_ai_ibc_var6	104	104	104	8	832	86528	1124864	81343413
BTC_ai_ibc_var6	104	104	104	8	832	86528	1124864	81409545
BTC_ai_ibc_var6	104	104	104	8	832	86528	1124864	81373338
BTC_ai_ibc_var6	104	104	104	8	832	86528	1124864	81343188
BTC_ai_ibc_var6	136	136	136	8	1088	147968	2515456	181840986
BTC_ai_ibc_var6	136	136	136	8	1088	147968	2515456	181818072
BTC_ai_ibc_var6	136	136	136	8	1088	147968	2515456	181910133
BTC_ai_ibc_var6	136	136	136	8	1088	147968	2515456	181787049
BTC_ai_ibc_var6	136	136	136	8	1088	147968	2515456	181761876
BTC_ai_ibc_var6	168	168	168	8	1344	225792	4741632	342468378
BTC_ai_ibc_var6	168	168	168	8	1344	225792	4741632	342624843
BTC_ai_ibc_var6	168	168	168	8	1344	225792	4741632	342429453
BTC_ai_ibc_var6	168	168	168	8	1344	225792	4741632	342577035
BTC_ai_ibc_var6	168	168	168	8	1344	225792	4741632	342655704
BTC_ai_ibc_var6	200	200	200	8	1600	320000	8000000	577725147
BTC_ai_ibc_var6	200	200	200	8	1600	320000	8000000	577714536
BTC_ai_ibc_var6	200	200	200	8	1600	320000	8000000	577666620
BTC_ai_ibc_var6	200	200	200	8	1600	320000	8000000	577850724
BTC_ai_ibc_var6	200	200	200	8	1600	320000	8000000	577661148
BTC_ai_ibc_var6	232	232	232	8	1856	430592	12487168	901879407
BTC_ai_ibc_var6	232	232	232	8	1856	430592	12487168	901115694
BTC_ai_ibc_var6	232	232	232	8	1856	430592	12487168	901504170
BTC_ai_ibc_var6	232	232	232	8	1856	430592	12487168	902904534
BTC_ai_ibc_var6	232	232	232	8	1856	430592	12487168	904667166
BTC_ai_ibc_var6	264	264	264	8	2112	557568	18399744	1330344990
BTC_ai_ibc_var6	264	264	264	8	2112	557568	18399744	1330434585
BTC_ai_ibc_var6	264	264	264	8	2112	557568	18399744	1330254369
BTC_ai_ibc_var6	264	264	264	8	2112	557568	18399744	1329382512
BTC_ai_ibc_var6	264	264	264	8	2112	557568	18399744	1330675065
BTC_ai_ibc_var6	296	296	296	8	2368	700928	25934336	1879000128
BTC_ai_ibc_var6	296	296	296	8	2368	700928	25934336	1873056105
BTC_ai_ibc_var6	296	296	296	8	2368	700928	25934336	1873173258
BTC_ai_ibc_var6	296	296	296	8	2368	700928	25934336	1875403818
BTC_ai_ibc_var6	296	296	296	8	2368	700928	25934336	1873584936
BTC_ai_ibc_var6	328	328	328	8	2624	860672	35287552	2556221994
BTC_ai_ibc_var6	328	328	328	8	2624	860672	35287552	2555646111
BTC_ai_ibc_var6	328	328	328	8	2624	860672	35287552	2557533564
BTC_ai_ibc_var6	328	328	328	8	2624	860672	35287552	2553935355
BTC_ai_ibc_var6	328	328	328	8	2624	860672	35287552	2556540981
BTC_ai_ibc_var6	360	360	360	8	2880	1036800	46656000	3384671904
BTC_ai_ibc_var6	360	360	360	8	2880	1036800	46656000	3377128725
BTC_ai_ibc_var6	360	360	360	8	2880	1036800	46656000	3378496554
BTC_ai_ibc_var6	360	360	360	8	2880	1036800	46656000	3380834592
BTC_ai_ibc_var6	360	360	360	8	2880	1036800	46656000	3383384940
BTC_ai_ibc_var6	392	392	392	8	3136	1229312	60236288	4381378614
BTC_ai_ibc_var6	392	392	392	8	3136	1229312	60236288	4379578893
BTC_ai_ibc_var6	392	392	392	8	3136	1229312	60236288	4384024155
BTC_ai_ibc_var6	392	392	392	8	3136	1229312	60236288	4378291191
BTC_ai_ibc_var6	392	392	392	8	3136	1229312	60236288	4375323567
BTC_ai_ibc_var6	424	424	424	8	3392	1438208	76225024	5536543455
BTC_ai_ibc_var6	424	424	424	8	3392	1438208	76225024	5538357459
BTC_ai_ibc_var6	424	424	424	8	3392	1438208	76225024	5541024168
BTC_ai_ibc_var6	424	424	424	8	3392	1438208	76225024	5543621703
BTC_ai_ibc_var6	424	424	424	8	3392	1438208	76225024	5543254044
BTC_ai_ibc_var6	456	456	456	8	3648	1663488	94818816	6962610393
BTC_ai_ibc_var6	456	456	456	8	3648	1663488	94818816	6939578106
BTC_ai_ibc_var6	456	456	456	8	3648	1663488	94818816	6938324226
BTC_ai_ibc_var6	456	456	456	8	3648	1663488	94818816	6939219618
BTC_ai_ibc_var6	456	456	456	8	3648	1663488	94818816	6939778068
BTC_ai_ibc_var6	488	488	488	8	3904	1905152	116214272	8639680086
BTC_ai_ibc_var6	488	488	488	8	3904	1905152	116214272	8640841653
BTC_ai_ibc_var6	488	488	488	8	3904	1905152	116214272	8637801732
BTC_ai_ibc_var6	488	488	488	8	3904	1905152	116214272	8641667484
BTC_ai_ibc_var6	488	488	488	8	3904	1905152	116214272	8634874554
BTC_ai_ibc_var6	520	520	520	8	4160	2163200	140608000	10559613024
BTC_ai_ibc_var6	520	520	520	8	4160	2163200	140608000	10551051900
BTC_ai_ibc_var6	520	520	520	8	4160	2163200	140608000	10555118595
BTC_ai_ibc_var6	520	520	520	8	4160	2163200	140608000	10555653420
BTC_ai_ibc_var6	520	520	520	8	4160	2163200	140608000	10554672285
BTC_ai_ibc_var6	552	552	552	8	4416	2437632	168196608	12639500460
BTC_ai_ibc_var6	552	552	552	8	4416	2437632	168196608	12635462682
BTC_ai_ibc_var6	552	552	552	8	4416	2437632	168196608	12639690459
BTC_ai_ibc_var6	552	552	552	8	4416	2437632	168196608	12640824027
BTC_ai_ibc_var6	552	552	552	8	4416	2437632	168196608	12656840355
BTC_ai_ibc_var6	584	584	584	8	4672	2728448	199176704	15042475809
BTC_ai_ibc_var6	584	584	584	8	4672	2728448	199176704	15047088642
BTC_ai_ibc_var6	584	584	584	8	4672	2728448	199176704	15027842439
BTC_ai_ibc_var6	584	584	584	8	4672	2728448	199176704	15038115759
BTC_ai_ibc_var6	584	584	584	8	4672	2728448	199176704	15246975987
BTC_ai_ibc_var6	616	616	616	8	4928	3035648	233744896	17681810220
BTC_ai_ibc_var6	616	616	616	8	4928	3035648	233744896	17682311907
BTC_ai_ibc_var6	616	616	616	8	4928	3035648	233744896	17703934677
BTC_ai_ibc_var6	616	616	616	8	4928	3035648	233744896	17677781280
BTC_ai_ibc_var6	616	616	616	8	4928	3035648	233744896	17680351608
BTC_ai_ibc_var6	648	648	648	8	5184	3359232	272097792	20666334888
BTC_ai_ibc_var6	648	648	648	8	5184	3359232	272097792	20648440269
BTC_ai_ibc_var6	648	648	648	8	5184	3359232	272097792	20645486433
BTC_ai_ibc_var6	648	648	648	8	5184	3359232	272097792	20646752355
BTC_ai_ibc_var6	648	648	648	8	5184	3359232	272097792	20655226278
BTC_ai_ibc_var6	680	680	680	8	5440	3699200	314432000	23998324293
BTC_ai_ibc_var6	680	680	680	8	5440	3699200	314432000	23961409110
BTC_ai_ibc_var6	680	680	680	8	5440	3699200	314432000	23969762316
BTC_ai_ibc_var6	680	680	680	8	5440	3699200	314432000	23988253896
BTC_ai_ibc_var6	680	680	680	8	5440	3699200	314432000	23973536295
BTC_ai_ibc_var6	712	712	712	8	5696	4055552	360944128	27397534680
BTC_ai_ibc_var6	712	712	712	8	5696	4055552	360944128	27384357942
BTC_ai_ibc_var6	712	712	712	8	5696	4055552	360944128	27364759038
BTC_ai_ibc_var6	712	712	712	8	5696	4055552	360944128	27365663574
BTC_ai_ibc_var6	712	712	712	8	5696	4055552	360944128	27358070580
BTC_ai_ibc_var6	744	744	744	8	5952	4428288	411830784	31162495590
BTC_ai_ibc_var6	744	744	744	8	5952	4428288	411830784	31105606842
BTC_ai_ibc_var6	744	744	744	8	5952	4428288	411830784	31117768128
BTC_ai_ibc_var6	744	744	744	8	5952	4428288	411830784	31116329865
BTC_ai_ibc_var6	744	744	744	8	5952	4428288	411830784	31118832288
BTC_ai_ibc_var6	776	776	776	8	6208	4817408	467288576	35198317269
BTC_ai_ibc_var6	776	776	776	8	6208	4817408	467288576	35166997962
BTC_ai_ibc_var6	776	776	776	8	6208	4817408	467288576	35162598762
BTC_ai_ibc_var6	776	776	776	8	6208	4817408	467288576	35167299912
BTC_ai_ibc_var6	776	776	776	8	6208	4817408	467288576	35169653034
BTC_ai_ibc_var6	808	808	808	8	6464	5222912	527514112	39904941006
BTC_ai_ibc_var6	808	808	808	8	6464	5222912	527514112	39833652168
BTC_ai_ibc_var6	808	808	808	8	6464	5222912	527514112	39837519900
BTC_ai_ibc_var6	808	808	808	8	6464	5222912	527514112	39853409346
BTC_ai_ibc_var6	808	808	808	8	6464	5222912	527514112	39842223273
BTC_ai_ibc_var6	840	840	840	8	6720	5644800	592704000	44777374038
BTC_ai_ibc_var6	840	840	840	8	6720	5644800	592704000	44692580520
BTC_ai_ibc_var6	840	840	840	8	6720	5644800	592704000	44718780312
BTC_ai_ibc_var6	840	840	840	8	6720	5644800	592704000	44701120431
BTC_ai_ibc_var6	840	840	840	8	6720	5644800	592704000	44717569866
BTC_ai_ibc_var6	872	872	872	8	6976	6083072	663054848	50142113937
BTC_ai_ibc_var6	872	872	872	8	6976	6083072	663054848	50174258274
BTC_ai_ibc_var6	872	872	872	8	6976	6083072	663054848	50157269469
BTC_ai_ibc_var6	872	872	872	8	6976	6083072	663054848	50141602017
BTC_ai_ibc_var6	872	872	872	8	6976	6083072	663054848	50135869863
BTC_ai_ibc_var6	904	904	904	8	7232	6537728	738763264	55743692193
BTC_ai_ibc_var6	904	904	904	8	7232	6537728	738763264	55764675171
BTC_ai_ibc_var6	904	904	904	8	7232	6537728	738763264	55727016921
BTC_ai_ibc_var6	904	904	904	8	7232	6537728	738763264	55737290133
BTC_ai_ibc_var6	904	904	904	8	7232	6537728	738763264	55773423882
BTC_ai_ibc_var6	936	936	936	8	7488	7008768	820025856	62160325947
BTC_ai_ibc_var6	936	936	936	8	7488	7008768	820025856	62153375463
BTC_ai_ibc_var6	936	936	936	8	7488	7008768	820025856	62177827392
BTC_ai_ibc_var6	936	936	936	8	7488	7008768	820025856	62145062874
BTC_ai_ibc_var6	936	936	936	8	7488	7008768	820025856	62180947395
BTC_ai_ibc_var6	968	968	968	8	7744	7496192	907039232	68971842882
BTC_ai_ibc_var6	968	968	968	8	7744	7496192	907039232	68849952642
BTC_ai_ibc_var6	968	968	968	8	7744	7496192	907039232	68768270640
BTC_ai_ibc_var6	968	968	968	8	7744	7496192	907039232	68777113149
BTC_ai_ibc_var6	968	968	968	8	7744	7496192	907039232	68768089587
BTC_ai_ibc_var6	1000	1000	1000	8	8000	8000000	1000000000	75782452995
BTC_ai_ibc_var6	1000	1000	1000	8	8000	8000000	1000000000	75736057302
BTC_ai_ibc_var6	1000	1000	1000	8	8000	8000000	1000000000	75753618345
BTC_ai_ibc_var6	1000	1000	1000	8	8000	8000000	1000000000	75754781802
BTC_ai_ibc_var6	1000	1000	1000	8	8000	8000000	1000000000	75740561352


==> figures/data/pred2/meas/var7.dat <==
BTC_ai_ibc_var7	8	8	8	8	64	512	512	53283249
BTC_ai_ibc_var7	8	8	8	8	64	512	512	58635
BTC_ai_ibc_var7	8	8	8	8	64	512	512	58158
BTC_ai_ibc_var7	8	8	8	8	64	512	512	60003
BTC_ai_ibc_var7	8	8	8	8	64	512	512	38772
BTC_ai_ibc_var7	40	40	40	8	320	12800	64000	1884051
BTC_ai_ibc_var7	40	40	40	8	320	12800	64000	1612602
BTC_ai_ibc_var7	40	40	40	8	320	12800	64000	1605231
BTC_ai_ibc_var7	40	40	40	8	320	12800	64000	1594764
BTC_ai_ibc_var7	40	40	40	8	320	12800	64000	1599831
BTC_ai_ibc_var7	72	72	72	8	576	41472	373248	8756172
BTC_ai_ibc_var7	72	72	72	8	576	41472	373248	7164756
BTC_ai_ibc_var7	72	72	72	8	576	41472	373248	7105455
BTC_ai_ibc_var7	72	72	72	8	576	41472	373248	7117560
BTC_ai_ibc_var7	72	72	72	8	576	41472	373248	7103511
BTC_ai_ibc_var7	104	104	104	8	832	86528	1124864	25595820
BTC_ai_ibc_var7	104	104	104	8	832	86528	1124864	27591714
BTC_ai_ibc_var7	104	104	104	8	832	86528	1124864	27898506
BTC_ai_ibc_var7	104	104	104	8	832	86528	1124864	27915597
BTC_ai_ibc_var7	104	104	104	8	832	86528	1124864	27908298
BTC_ai_ibc_var7	136	136	136	8	1088	147968	2515456	58690782
BTC_ai_ibc_var7	136	136	136	8	1088	147968	2515456	59038200
BTC_ai_ibc_var7	136	136	136	8	1088	147968	2515456	59332851
BTC_ai_ibc_var7	136	136	136	8	1088	147968	2515456	59121909
BTC_ai_ibc_var7	136	136	136	8	1088	147968	2515456	59165739
BTC_ai_ibc_var7	168	168	168	8	1344	225792	4741632	107266545
BTC_ai_ibc_var7	168	168	168	8	1344	225792	4741632	106287003
BTC_ai_ibc_var7	168	168	168	8	1344	225792	4741632	107869023
BTC_ai_ibc_var7	168	168	168	8	1344	225792	4741632	107881893
BTC_ai_ibc_var7	168	168	168	8	1344	225792	4741632	107899056
BTC_ai_ibc_var7	200	200	200	8	1600	320000	8000000	175877316
BTC_ai_ibc_var7	200	200	200	8	1600	320000	8000000	176184918
BTC_ai_ibc_var7	200	200	200	8	1600	320000	8000000	176124204
BTC_ai_ibc_var7	200	200	200	8	1600	320000	8000000	176074056
BTC_ai_ibc_var7	200	200	200	8	1600	320000	8000000	176090634
BTC_ai_ibc_var7	232	232	232	8	1856	430592	12487168	268250544
BTC_ai_ibc_var7	232	232	232	8	1856	430592	12487168	268252758
BTC_ai_ibc_var7	232	232	232	8	1856	430592	12487168	268084638
BTC_ai_ibc_var7	232	232	232	8	1856	430592	12487168	263675295
BTC_ai_ibc_var7	232	232	232	8	1856	430592	12487168	265355262
BTC_ai_ibc_var7	264	264	264	8	2112	557568	18399744	388440936
BTC_ai_ibc_var7	264	264	264	8	2112	557568	18399744	388861596
BTC_ai_ibc_var7	264	264	264	8	2112	557568	18399744	388769184
BTC_ai_ibc_var7	264	264	264	8	2112	557568	18399744	388583433
BTC_ai_ibc_var7	264	264	264	8	2112	557568	18399744	388652958
BTC_ai_ibc_var7	296	296	296	8	2368	700928	25934336	539963037
BTC_ai_ibc_var7	296	296	296	8	2368	700928	25934336	541024119
BTC_ai_ibc_var7	296	296	296	8	2368	700928	25934336	540995526
BTC_ai_ibc_var7	296	296	296	8	2368	700928	25934336	541393605
BTC_ai_ibc_var7	296	296	296	8	2368	700928	25934336	541244385
BTC_ai_ibc_var7	328	328	328	8	2624	860672	35287552	729182259
BTC_ai_ibc_var7	328	328	328	8	2624	860672	35287552	723697974
BTC_ai_ibc_var7	328	328	328	8	2624	860672	35287552	731393460
BTC_ai_ibc_var7	328	328	328	8	2624	860672	35287552	727360821
BTC_ai_ibc_var7	328	328	328	8	2624	860672	35287552	726154227
BTC_ai_ibc_var7	360	360	360	8	2880	1036800	46656000	948005793
BTC_ai_ibc_var7	360	360	360	8	2880	1036800	46656000	951457293
BTC_ai_ibc_var7	360	360	360	8	2880	1036800	46656000	947465658
BTC_ai_ibc_var7	360	360	360	8	2880	1036800	46656000	951134976
BTC_ai_ibc_var7	360	360	360	8	2880	1036800	46656000	958165281
BTC_ai_ibc_var7	392	392	392	8	3136	1229312	60236288	1222441686
BTC_ai_ibc_var7	392	392	392	8	3136	1229312	60236288	1227161790
BTC_ai_ibc_var7	392	392	392	8	3136	1229312	60236288	1219825161
BTC_ai_ibc_var7	392	392	392	8	3136	1229312	60236288	1222972002
BTC_ai_ibc_var7	392	392	392	8	3136	1229312	60236288	1244756772
BTC_ai_ibc_var7	424	424	424	8	3392	1438208	76225024	1547830413
BTC_ai_ibc_var7	424	424	424	8	3392	1438208	76225024	1549885914
BTC_ai_ibc_var7	424	424	424	8	3392	1438208	76225024	1549335006
BTC_ai_ibc_var7	424	424	424	8	3392	1438208	76225024	1548752994
BTC_ai_ibc_var7	424	424	424	8	3392	1438208	76225024	1549667628
BTC_ai_ibc_var7	456	456	456	8	3648	1663488	94818816	1884727809
BTC_ai_ibc_var7	456	456	456	8	3648	1663488	94818816	1880892477
BTC_ai_ibc_var7	456	456	456	8	3648	1663488	94818816	1879157898
BTC_ai_ibc_var7	456	456	456	8	3648	1663488	94818816	1880375256
BTC_ai_ibc_var7	456	456	456	8	3648	1663488	94818816	1879667370
BTC_ai_ibc_var7	488	488	488	8	3904	1905152	116214272	2237383215
BTC_ai_ibc_var7	488	488	488	8	3904	1905152	116214272	2246221602
BTC_ai_ibc_var7	488	488	488	8	3904	1905152	116214272	2220837390
BTC_ai_ibc_var7	488	488	488	8	3904	1905152	116214272	2227723263
BTC_ai_ibc_var7	488	488	488	8	3904	1905152	116214272	2236641075
BTC_ai_ibc_var7	520	520	520	8	4160	2163200	140608000	2760719328
BTC_ai_ibc_var7	520	520	520	8	4160	2163200	140608000	2769861339
BTC_ai_ibc_var7	520	520	520	8	4160	2163200	140608000	2758420098
BTC_ai_ibc_var7	520	520	520	8	4160	2163200	140608000	2754285570
BTC_ai_ibc_var7	520	520	520	8	4160	2163200	140608000	2760775362
BTC_ai_ibc_var7	552	552	552	8	4416	2437632	168196608	3347970075
BTC_ai_ibc_var7	552	552	552	8	4416	2437632	168196608	3316403817
BTC_ai_ibc_var7	552	552	552	8	4416	2437632	168196608	3310939287
BTC_ai_ibc_var7	552	552	552	8	4416	2437632	168196608	3332253213
BTC_ai_ibc_var7	552	552	552	8	4416	2437632	168196608	3327142878
BTC_ai_ibc_var7	584	584	584	8	4672	2728448	199176704	3912622677
BTC_ai_ibc_var7	584	584	584	8	4672	2728448	199176704	3910458168
BTC_ai_ibc_var7	584	584	584	8	4672	2728448	199176704	3917729151
BTC_ai_ibc_var7	584	584	584	8	4672	2728448	199176704	3903243336
BTC_ai_ibc_var7	584	584	584	8	4672	2728448	199176704	3908633526
BTC_ai_ibc_var7	616	616	616	8	4928	3035648	233744896	4622387958
BTC_ai_ibc_var7	616	616	616	8	4928	3035648	233744896	4627235070
BTC_ai_ibc_var7	616	616	616	8	4928	3035648	233744896	4670375247
BTC_ai_ibc_var7	616	616	616	8	4928	3035648	233744896	4617186417
BTC_ai_ibc_var7	616	616	616	8	4928	3035648	233744896	4638691395
BTC_ai_ibc_var7	648	648	648	8	5184	3359232	272097792	5405338080
BTC_ai_ibc_var7	648	648	648	8	5184	3359232	272097792	5456293794
BTC_ai_ibc_var7	648	648	648	8	5184	3359232	272097792	5418841068
BTC_ai_ibc_var7	648	648	648	8	5184	3359232	272097792	5423685741
BTC_ai_ibc_var7	648	648	648	8	5184	3359232	272097792	5396972247
BTC_ai_ibc_var7	680	680	680	8	5440	3699200	314432000	6408920430
BTC_ai_ibc_var7	680	680	680	8	5440	3699200	314432000	6435042174
BTC_ai_ibc_var7	680	680	680	8	5440	3699200	314432000	6408721053
BTC_ai_ibc_var7	680	680	680	8	5440	3699200	314432000	6410002185
BTC_ai_ibc_var7	680	680	680	8	5440	3699200	314432000	6408216297
BTC_ai_ibc_var7	712	712	712	8	5696	4055552	360944128	7345069992
BTC_ai_ibc_var7	712	712	712	8	5696	4055552	360944128	7355775627
BTC_ai_ibc_var7	712	712	712	8	5696	4055552	360944128	7394878773
BTC_ai_ibc_var7	712	712	712	8	5696	4055552	360944128	7358662944
BTC_ai_ibc_var7	712	712	712	8	5696	4055552	360944128	7355206431
BTC_ai_ibc_var7	744	744	744	8	5952	4428288	411830784	8450792577
BTC_ai_ibc_var7	744	744	744	8	5952	4428288	411830784	8486299017
BTC_ai_ibc_var7	744	744	744	8	5952	4428288	411830784	8465781150
BTC_ai_ibc_var7	744	744	744	8	5952	4428288	411830784	8489442438
BTC_ai_ibc_var7	744	744	744	8	5952	4428288	411830784	8474320143
BTC_ai_ibc_var7	776	776	776	8	6208	4817408	467288576	9534425769
BTC_ai_ibc_var7	776	776	776	8	6208	4817408	467288576	9556891668
BTC_ai_ibc_var7	776	776	776	8	6208	4817408	467288576	9542409732
BTC_ai_ibc_var7	776	776	776	8	6208	4817408	467288576	9572011353
BTC_ai_ibc_var7	776	776	776	8	6208	4817408	467288576	9544843638
BTC_ai_ibc_var7	808	808	808	8	6464	5222912	527514112	11068678305
BTC_ai_ibc_var7	808	808	808	8	6464	5222912	527514112	11034349353
BTC_ai_ibc_var7	808	808	808	8	6464	5222912	527514112	11056983507
BTC_ai_ibc_var7	808	808	808	8	6464	5222912	527514112	11028157992
BTC_ai_ibc_var7	808	808	808	8	6464	5222912	527514112	11028750561
BTC_ai_ibc_var7	840	840	840	8	6720	5644800	592704000	12259682325
BTC_ai_ibc_var7	840	840	840	8	6720	5644800	592704000	12296436615
BTC_ai_ibc_var7	840	840	840	8	6720	5644800	592704000	12238487343
BTC_ai_ibc_var7	840	840	840	8	6720	5644800	592704000	12243421836
BTC_ai_ibc_var7	840	840	840	8	6720	5644800	592704000	12239492589
BTC_ai_ibc_var7	872	872	872	8	6976	6083072	663054848	13988652876
BTC_ai_ibc_var7	872	872	872	8	6976	6083072	663054848	13963034727
BTC_ai_ibc_var7	872	872	872	8	6976	6083072	663054848	13967835876
BTC_ai_ibc_var7	872	872	872	8	6976	6083072	663054848	13994188659
BTC_ai_ibc_var7	872	872	872	8	6976	6083072	663054848	14001011631
BTC_ai_ibc_var7	904	904	904	8	7232	6537728	738763264	15603605649
BTC_ai_ibc_var7	904	904	904	8	7232	6537728	738763264	15624141138
BTC_ai_ibc_var7	904	904	904	8	7232	6537728	738763264	15587872596
BTC_ai_ibc_var7	904	904	904	8	7232	6537728	738763264	15587531487
BTC_ai_ibc_var7	904	904	904	8	7232	6537728	738763264	15828617151
BTC_ai_ibc_var7	936	936	936	8	7488	7008768	820025856	17319005649
BTC_ai_ibc_var7	936	936	936	8	7488	7008768	820025856	17334787032
BTC_ai_ibc_var7	936	936	936	8	7488	7008768	820025856	17377180983
BTC_ai_ibc_var7	936	936	936	8	7488	7008768	820025856	17346198357
BTC_ai_ibc_var7	936	936	936	8	7488	7008768	820025856	17355290598
BTC_ai_ibc_var7	968	968	968	8	7744	7496192	907039232	19116259776
BTC_ai_ibc_var7	968	968	968	8	7744	7496192	907039232	19081539225
BTC_ai_ibc_var7	968	968	968	8	7744	7496192	907039232	19102105800
BTC_ai_ibc_var7	968	968	968	8	7744	7496192	907039232	19136379672
BTC_ai_ibc_var7	968	968	968	8	7744	7496192	907039232	19116100620
BTC_ai_ibc_var7	1000	1000	1000	8	8000	8000000	1000000000	21686182956
BTC_ai_ibc_var7	1000	1000	1000	8	8000	8000000	1000000000	21711817404
BTC_ai_ibc_var7	1000	1000	1000	8	8000	8000000	1000000000	21675502917
BTC_ai_ibc_var7	1000	1000	1000	8	8000	8000000	1000000000	21710822040
BTC_ai_ibc_var7	1000	1000	1000	8	8000	8000000	1000000000	21723640533


==> figures/data/pred2/meas/var8.dat <==
BTC_ai_ibc_var8	8	8	8	8	64	512	512	52707978
BTC_ai_ibc_var8	8	8	8	8	64	512	512	58860
BTC_ai_ibc_var8	8	8	8	8	64	512	512	53253
BTC_ai_ibc_var8	8	8	8	8	64	512	512	38754
BTC_ai_ibc_var8	8	8	8	8	64	512	512	38736
BTC_ai_ibc_var8	40	40	40	8	320	12800	64000	1833705
BTC_ai_ibc_var8	40	40	40	8	320	12800	64000	1573155
BTC_ai_ibc_var8	40	40	40	8	320	12800	64000	1565793
BTC_ai_ibc_var8	40	40	40	8	320	12800	64000	1570887
BTC_ai_ibc_var8	40	40	40	8	320	12800	64000	1565739
BTC_ai_ibc_var8	72	72	72	8	576	41472	373248	8591400
BTC_ai_ibc_var8	72	72	72	8	576	41472	373248	7025373
BTC_ai_ibc_var8	72	72	72	8	576	41472	373248	7017723
BTC_ai_ibc_var8	72	72	72	8	576	41472	373248	7010262
BTC_ai_ibc_var8	72	72	72	8	576	41472	373248	7008246
BTC_ai_ibc_var8	104	104	104	8	832	86528	1124864	23329953
BTC_ai_ibc_var8	104	104	104	8	832	86528	1124864	25957008
BTC_ai_ibc_var8	104	104	104	8	832	86528	1124864	25866711
BTC_ai_ibc_var8	104	104	104	8	832	86528	1124864	25789383
BTC_ai_ibc_var8	104	104	104	8	832	86528	1124864	25865667
BTC_ai_ibc_var8	136	136	136	8	1088	147968	2515456	55782666
BTC_ai_ibc_var8	136	136	136	8	1088	147968	2515456	56086101
BTC_ai_ibc_var8	136	136	136	8	1088	147968	2515456	56226510
BTC_ai_ibc_var8	136	136	136	8	1088	147968	2515456	56250927
BTC_ai_ibc_var8	136	136	136	8	1088	147968	2515456	56121570
BTC_ai_ibc_var8	168	168	168	8	1344	225792	4741632	102945249
BTC_ai_ibc_var8	168	168	168	8	1344	225792	4741632	102950208
BTC_ai_ibc_var8	168	168	168	8	1344	225792	4741632	102898854
BTC_ai_ibc_var8	168	168	168	8	1344	225792	4741632	102962277
BTC_ai_ibc_var8	168	168	168	8	1344	225792	4741632	102967218
BTC_ai_ibc_var8	200	200	200	8	1600	320000	8000000	169095519
BTC_ai_ibc_var8	200	200	200	8	1600	320000	8000000	169116084
BTC_ai_ibc_var8	200	200	200	8	1600	320000	8000000	169279119
BTC_ai_ibc_var8	200	200	200	8	1600	320000	8000000	169572798
BTC_ai_ibc_var8	200	200	200	8	1600	320000	8000000	169296309
BTC_ai_ibc_var8	232	232	232	8	1856	430592	12487168	259725870
BTC_ai_ibc_var8	232	232	232	8	1856	430592	12487168	261494379
BTC_ai_ibc_var8	232	232	232	8	1856	430592	12487168	261152163
BTC_ai_ibc_var8	232	232	232	8	1856	430592	12487168	261483894
BTC_ai_ibc_var8	232	232	232	8	1856	430592	12487168	260865756
BTC_ai_ibc_var8	264	264	264	8	2112	557568	18399744	377765532
BTC_ai_ibc_var8	264	264	264	8	2112	557568	18399744	383687739
BTC_ai_ibc_var8	264	264	264	8	2112	557568	18399744	378807633
BTC_ai_ibc_var8	264	264	264	8	2112	557568	18399744	378742212
BTC_ai_ibc_var8	264	264	264	8	2112	557568	18399744	378124002
BTC_ai_ibc_var8	296	296	296	8	2368	700928	25934336	526091265
BTC_ai_ibc_var8	296	296	296	8	2368	700928	25934336	526072707
BTC_ai_ibc_var8	296	296	296	8	2368	700928	25934336	526106772
BTC_ai_ibc_var8	296	296	296	8	2368	700928	25934336	528707880
BTC_ai_ibc_var8	296	296	296	8	2368	700928	25934336	526633848
BTC_ai_ibc_var8	328	328	328	8	2624	860672	35287552	710626104
BTC_ai_ibc_var8	328	328	328	8	2624	860672	35287552	710409258
BTC_ai_ibc_var8	328	328	328	8	2624	860672	35287552	716628366
BTC_ai_ibc_var8	328	328	328	8	2624	860672	35287552	716218083
BTC_ai_ibc_var8	328	328	328	8	2624	860672	35287552	715828176
BTC_ai_ibc_var8	360	360	360	8	2880	1036800	46656000	935125299
BTC_ai_ibc_var8	360	360	360	8	2880	1036800	46656000	937242162
BTC_ai_ibc_var8	360	360	360	8	2880	1036800	46656000	936029304
BTC_ai_ibc_var8	360	360	360	8	2880	1036800	46656000	935488080
BTC_ai_ibc_var8	360	360	360	8	2880	1036800	46656000	935541054
BTC_ai_ibc_var8	392	392	392	8	3136	1229312	60236288	1202732226
BTC_ai_ibc_var8	392	392	392	8	3136	1229312	60236288	1202631462
BTC_ai_ibc_var8	392	392	392	8	3136	1229312	60236288	1206410490
BTC_ai_ibc_var8	392	392	392	8	3136	1229312	60236288	1209094110
BTC_ai_ibc_var8	392	392	392	8	3136	1229312	60236288	1211881356
BTC_ai_ibc_var8	424	424	424	8	3392	1438208	76225024	1510793829
BTC_ai_ibc_var8	424	424	424	8	3392	1438208	76225024	1513812132
BTC_ai_ibc_var8	424	424	424	8	3392	1438208	76225024	1513451088
BTC_ai_ibc_var8	424	424	424	8	3392	1438208	76225024	1522921707
BTC_ai_ibc_var8	424	424	424	8	3392	1438208	76225024	1513111788
BTC_ai_ibc_var8	456	456	456	8	3648	1663488	94818816	1863397629
BTC_ai_ibc_var8	456	456	456	8	3648	1663488	94818816	1869815826
BTC_ai_ibc_var8	456	456	456	8	3648	1663488	94818816	1864442907
BTC_ai_ibc_var8	456	456	456	8	3648	1663488	94818816	1858652730
BTC_ai_ibc_var8	456	456	456	8	3648	1663488	94818816	1861652988
BTC_ai_ibc_var8	488	488	488	8	3904	1905152	116214272	2225807523
BTC_ai_ibc_var8	488	488	488	8	3904	1905152	116214272	2203472943
BTC_ai_ibc_var8	488	488	488	8	3904	1905152	116214272	2200434993
BTC_ai_ibc_var8	488	488	488	8	3904	1905152	116214272	2201472342
BTC_ai_ibc_var8	488	488	488	8	3904	1905152	116214272	2201993118
BTC_ai_ibc_var8	520	520	520	8	4160	2163200	140608000	2754770886
BTC_ai_ibc_var8	520	520	520	8	4160	2163200	140608000	2710978155
BTC_ai_ibc_var8	520	520	520	8	4160	2163200	140608000	2709573471
BTC_ai_ibc_var8	520	520	520	8	4160	2163200	140608000	2707290765
BTC_ai_ibc_var8	520	520	520	8	4160	2163200	140608000	2713379913
BTC_ai_ibc_var8	552	552	552	8	4416	2437632	168196608	3275759502
BTC_ai_ibc_var8	552	552	552	8	4416	2437632	168196608	3266032878
BTC_ai_ibc_var8	552	552	552	8	4416	2437632	168196608	3266433198
BTC_ai_ibc_var8	552	552	552	8	4416	2437632	168196608	3274694523
BTC_ai_ibc_var8	552	552	552	8	4416	2437632	168196608	3268040319
BTC_ai_ibc_var8	584	584	584	8	4672	2728448	199176704	3849320826
BTC_ai_ibc_var8	584	584	584	8	4672	2728448	199176704	3876931665
BTC_ai_ibc_var8	584	584	584	8	4672	2728448	199176704	3847348575
BTC_ai_ibc_var8	584	584	584	8	4672	2728448	199176704	3848326362
BTC_ai_ibc_var8	584	584	584	8	4672	2728448	199176704	3847700439
BTC_ai_ibc_var8	616	616	616	8	4928	3035648	233744896	4543446141
BTC_ai_ibc_var8	616	616	616	8	4928	3035648	233744896	4539791331
BTC_ai_ibc_var8	616	616	616	8	4928	3035648	233744896	4557979440
BTC_ai_ibc_var8	616	616	616	8	4928	3035648	233744896	4541041044
BTC_ai_ibc_var8	616	616	616	8	4928	3035648	233744896	4545943317
BTC_ai_ibc_var8	648	648	648	8	5184	3359232	272097792	5306093586
BTC_ai_ibc_var8	648	648	648	8	5184	3359232	272097792	5322155562
BTC_ai_ibc_var8	648	648	648	8	5184	3359232	272097792	5285892690
BTC_ai_ibc_var8	648	648	648	8	5184	3359232	272097792	5301355662
BTC_ai_ibc_var8	648	648	648	8	5184	3359232	272097792	5310544401
BTC_ai_ibc_var8	680	680	680	8	5440	3699200	314432000	6193759419
BTC_ai_ibc_var8	680	680	680	8	5440	3699200	314432000	6203404503
BTC_ai_ibc_var8	680	680	680	8	5440	3699200	314432000	6195912876
BTC_ai_ibc_var8	680	680	680	8	5440	3699200	314432000	6208291485
BTC_ai_ibc_var8	680	680	680	8	5440	3699200	314432000	6204335823
BTC_ai_ibc_var8	712	712	712	8	5696	4055552	360944128	7115770764
BTC_ai_ibc_var8	712	712	712	8	5696	4055552	360944128	7120564911
BTC_ai_ibc_var8	712	712	712	8	5696	4055552	360944128	7131501216
BTC_ai_ibc_var8	712	712	712	8	5696	4055552	360944128	7109268669
BTC_ai_ibc_var8	712	712	712	8	5696	4055552	360944128	7112080404
BTC_ai_ibc_var8	744	744	744	8	5952	4428288	411830784	8271919800
BTC_ai_ibc_var8	744	744	744	8	5952	4428288	411830784	8298329256
BTC_ai_ibc_var8	744	744	744	8	5952	4428288	411830784	8253203733
BTC_ai_ibc_var8	744	744	744	8	5952	4428288	411830784	8269351821
BTC_ai_ibc_var8	744	744	744	8	5952	4428288	411830784	8252354511
BTC_ai_ibc_var8	776	776	776	8	6208	4817408	467288576	9243066537
BTC_ai_ibc_var8	776	776	776	8	6208	4817408	467288576	9270031797
BTC_ai_ibc_var8	776	776	776	8	6208	4817408	467288576	9253892619
BTC_ai_ibc_var8	776	776	776	8	6208	4817408	467288576	9261576252
BTC_ai_ibc_var8	776	776	776	8	6208	4817408	467288576	9256137363
BTC_ai_ibc_var8	808	808	808	8	6464	5222912	527514112	10707742233
BTC_ai_ibc_var8	808	808	808	8	6464	5222912	527514112	10700653149
BTC_ai_ibc_var8	808	808	808	8	6464	5222912	527514112	10718618067
BTC_ai_ibc_var8	808	808	808	8	6464	5222912	527514112	10721573640
BTC_ai_ibc_var8	808	808	808	8	6464	5222912	527514112	10721296170
BTC_ai_ibc_var8	840	840	840	8	6720	5644800	592704000	11967219918
BTC_ai_ibc_var8	840	840	840	8	6720	5644800	592704000	11942587791
BTC_ai_ibc_var8	840	840	840	8	6720	5644800	592704000	11972153547
BTC_ai_ibc_var8	840	840	840	8	6720	5644800	592704000	11968026966
BTC_ai_ibc_var8	840	840	840	8	6720	5644800	592704000	12036076740
BTC_ai_ibc_var8	872	872	872	8	6976	6083072	663054848	13537790253
BTC_ai_ibc_var8	872	872	872	8	6976	6083072	663054848	13532196825
BTC_ai_ibc_var8	872	872	872	8	6976	6083072	663054848	13540919058
BTC_ai_ibc_var8	872	872	872	8	6976	6083072	663054848	13527523620
BTC_ai_ibc_var8	872	872	872	8	6976	6083072	663054848	13520415393
BTC_ai_ibc_var8	904	904	904	8	7232	6537728	738763264	15188761890
BTC_ai_ibc_var8	904	904	904	8	7232	6537728	738763264	15098123925
BTC_ai_ibc_var8	904	904	904	8	7232	6537728	738763264	15094908126
BTC_ai_ibc_var8	904	904	904	8	7232	6537728	738763264	15104603511
BTC_ai_ibc_var8	904	904	904	8	7232	6537728	738763264	15090481089
BTC_ai_ibc_var8	936	936	936	8	7488	7008768	820025856	16798314420
BTC_ai_ibc_var8	936	936	936	8	7488	7008768	820025856	16873784145
BTC_ai_ibc_var8	936	936	936	8	7488	7008768	820025856	16807276836
BTC_ai_ibc_var8	936	936	936	8	7488	7008768	820025856	16796515635
BTC_ai_ibc_var8	936	936	936	8	7488	7008768	820025856	16813773162
BTC_ai_ibc_var8	968	968	968	8	7744	7496192	907039232	18468704682
BTC_ai_ibc_var8	968	968	968	8	7744	7496192	907039232	18486218799
BTC_ai_ibc_var8	968	968	968	8	7744	7496192	907039232	18470905785
BTC_ai_ibc_var8	968	968	968	8	7744	7496192	907039232	18462912993
BTC_ai_ibc_var8	968	968	968	8	7744	7496192	907039232	18499731183
BTC_ai_ibc_var8	1000	1000	1000	8	8000	8000000	1000000000	21006449379
BTC_ai_ibc_var8	1000	1000	1000	8	8000	8000000	1000000000	21068846046
BTC_ai_ibc_var8	1000	1000	1000	8	8000	8000000	1000000000	21009790089
BTC_ai_ibc_var8	1000	1000	1000	8	8000	8000000	1000000000	21010804893
BTC_ai_ibc_var8	1000	1000	1000	8	8000	8000000	1000000000	20997993798


==> figures/data/pred2/meas/var9.dat <==
BTC_ai_ibc_var9	8	8	8	8	64	512	512	53238996
BTC_ai_ibc_var9	8	8	8	8	64	512	512	56547
BTC_ai_ibc_var9	8	8	8	8	64	512	512	56403
BTC_ai_ibc_var9	8	8	8	8	64	512	512	71955
BTC_ai_ibc_var9	8	8	8	8	64	512	512	37611
BTC_ai_ibc_var9	40	40	40	8	320	12800	64000	2612205
BTC_ai_ibc_var9	40	40	40	8	320	12800	64000	1920321
BTC_ai_ibc_var9	40	40	40	8	320	12800	64000	1913643
BTC_ai_ibc_var9	40	40	40	8	320	12800	64000	1920447
BTC_ai_ibc_var9	40	40	40	8	320	12800	64000	1924020
BTC_ai_ibc_var9	72	72	72	8	576	41472	373248	12963006
BTC_ai_ibc_var9	72	72	72	8	576	41472	373248	10032831
BTC_ai_ibc_var9	72	72	72	8	576	41472	373248	9556344
BTC_ai_ibc_var9	72	72	72	8	576	41472	373248	9533736
BTC_ai_ibc_var9	72	72	72	8	576	41472	373248	9569034
BTC_ai_ibc_var9	104	104	104	8	832	86528	1124864	37880514
BTC_ai_ibc_var9	104	104	104	8	832	86528	1124864	38729889
BTC_ai_ibc_var9	104	104	104	8	832	86528	1124864	38618973
BTC_ai_ibc_var9	104	104	104	8	832	86528	1124864	38615841
BTC_ai_ibc_var9	104	104	104	8	832	86528	1124864	38620935
BTC_ai_ibc_var9	136	136	136	8	1088	147968	2515456	86178636
BTC_ai_ibc_var9	136	136	136	8	1088	147968	2515456	85516074
BTC_ai_ibc_var9	136	136	136	8	1088	147968	2515456	85385322
BTC_ai_ibc_var9	136	136	136	8	1088	147968	2515456	85298688
BTC_ai_ibc_var9	136	136	136	8	1088	147968	2515456	85911444
BTC_ai_ibc_var9	168	168	168	8	1344	225792	4741632	175018365
BTC_ai_ibc_var9	168	168	168	8	1344	225792	4741632	173863431
BTC_ai_ibc_var9	168	168	168	8	1344	225792	4741632	173898135
BTC_ai_ibc_var9	168	168	168	8	1344	225792	4741632	173876247
BTC_ai_ibc_var9	168	168	168	8	1344	225792	4741632	174009681
BTC_ai_ibc_var9	200	200	200	8	1600	320000	8000000	593644707
BTC_ai_ibc_var9	200	200	200	8	1600	320000	8000000	591507297
BTC_ai_ibc_var9	200	200	200	8	1600	320000	8000000	592365681
BTC_ai_ibc_var9	200	200	200	8	1600	320000	8000000	600431040
BTC_ai_ibc_var9	200	200	200	8	1600	320000	8000000	593886402
BTC_ai_ibc_var9	232	232	232	8	1856	430592	12487168	2074603104
BTC_ai_ibc_var9	232	232	232	8	1856	430592	12487168	2066051250
BTC_ai_ibc_var9	232	232	232	8	1856	430592	12487168	2066928444
BTC_ai_ibc_var9	232	232	232	8	1856	430592	12487168	2070416664
BTC_ai_ibc_var9	232	232	232	8	1856	430592	12487168	2071204560
BTC_ai_ibc_var9	264	264	264	8	2112	557568	18399744	3264323130
BTC_ai_ibc_var9	264	264	264	8	2112	557568	18399744	3261841641
BTC_ai_ibc_var9	264	264	264	8	2112	557568	18399744	3265566525
BTC_ai_ibc_var9	264	264	264	8	2112	557568	18399744	3270472308
BTC_ai_ibc_var9	264	264	264	8	2112	557568	18399744	3272954445
BTC_ai_ibc_var9	296	296	296	8	2368	700928	25934336	4575287583
BTC_ai_ibc_var9	296	296	296	8	2368	700928	25934336	4548713085
BTC_ai_ibc_var9	296	296	296	8	2368	700928	25934336	4551451281
BTC_ai_ibc_var9	296	296	296	8	2368	700928	25934336	4552209819
BTC_ai_ibc_var9	296	296	296	8	2368	700928	25934336	4557377484
BTC_ai_ibc_var9	328	328	328	8	2624	860672	35287552	6219675081
BTC_ai_ibc_var9	328	328	328	8	2624	860672	35287552	6206600988
BTC_ai_ibc_var9	328	328	328	8	2624	860672	35287552	6213360150
BTC_ai_ibc_var9	328	328	328	8	2624	860672	35287552	6210270639
BTC_ai_ibc_var9	328	328	328	8	2624	860672	35287552	6228377694
BTC_ai_ibc_var9	360	360	360	8	2880	1036800	46656000	8248645242
BTC_ai_ibc_var9	360	360	360	8	2880	1036800	46656000	8256649914
BTC_ai_ibc_var9	360	360	360	8	2880	1036800	46656000	8256251448
BTC_ai_ibc_var9	360	360	360	8	2880	1036800	46656000	8257600503
BTC_ai_ibc_var9	360	360	360	8	2880	1036800	46656000	8284359600
BTC_ai_ibc_var9	392	392	392	8	3136	1229312	60236288	10582309593
BTC_ai_ibc_var9	392	392	392	8	3136	1229312	60236288	10579248999
BTC_ai_ibc_var9	392	392	392	8	3136	1229312	60236288	10663689870
BTC_ai_ibc_var9	392	392	392	8	3136	1229312	60236288	10587088260
BTC_ai_ibc_var9	392	392	392	8	3136	1229312	60236288	10631321937
BTC_ai_ibc_var9	424	424	424	8	3392	1438208	76225024	13930962039
BTC_ai_ibc_var9	424	424	424	8	3392	1438208	76225024	13944919896
BTC_ai_ibc_var9	424	424	424	8	3392	1438208	76225024	13951094571
BTC_ai_ibc_var9	424	424	424	8	3392	1438208	76225024	13924824444
BTC_ai_ibc_var9	424	424	424	8	3392	1438208	76225024	13947599736
BTC_ai_ibc_var9	456	456	456	8	3648	1663488	94818816	16678220625
BTC_ai_ibc_var9	456	456	456	8	3648	1663488	94818816	16651061091
BTC_ai_ibc_var9	456	456	456	8	3648	1663488	94818816	16665664761
BTC_ai_ibc_var9	456	456	456	8	3648	1663488	94818816	16670276136
BTC_ai_ibc_var9	456	456	456	8	3648	1663488	94818816	16722565785
BTC_ai_ibc_var9	488	488	488	8	3904	1905152	116214272	20455849134
BTC_ai_ibc_var9	488	488	488	8	3904	1905152	116214272	20413078767
BTC_ai_ibc_var9	488	488	488	8	3904	1905152	116214272	20426309811
BTC_ai_ibc_var9	488	488	488	8	3904	1905152	116214272	20445754158
BTC_ai_ibc_var9	488	488	488	8	3904	1905152	116214272	20426484987
BTC_ai_ibc_var9	520	520	520	8	4160	2163200	140608000	25174157598
BTC_ai_ibc_var9	520	520	520	8	4160	2163200	140608000	25164829539
BTC_ai_ibc_var9	520	520	520	8	4160	2163200	140608000	25235432415
BTC_ai_ibc_var9	520	520	520	8	4160	2163200	140608000	25180938684
BTC_ai_ibc_var9	520	520	520	8	4160	2163200	140608000	25156878759
BTC_ai_ibc_var9	552	552	552	8	4416	2437632	168196608	29692543302
BTC_ai_ibc_var9	552	552	552	8	4416	2437632	168196608	29704953780
BTC_ai_ibc_var9	552	552	552	8	4416	2437632	168196608	29743893999
BTC_ai_ibc_var9	552	552	552	8	4416	2437632	168196608	29670524469
BTC_ai_ibc_var9	552	552	552	8	4416	2437632	168196608	29710600596
BTC_ai_ibc_var9	584	584	584	8	4672	2728448	199176704	35153439993
BTC_ai_ibc_var9	584	584	584	8	4672	2728448	199176704	35223578388
BTC_ai_ibc_var9	584	584	584	8	4672	2728448	199176704	35177514039
BTC_ai_ibc_var9	584	584	584	8	4672	2728448	199176704	35138970603
BTC_ai_ibc_var9	584	584	584	8	4672	2728448	199176704	35215873254
BTC_ai_ibc_var9	616	616	616	8	4928	3035648	233744896	41516555544
BTC_ai_ibc_var9	616	616	616	8	4928	3035648	233744896	41509976211
BTC_ai_ibc_var9	616	616	616	8	4928	3035648	233744896	41501420613
BTC_ai_ibc_var9	616	616	616	8	4928	3035648	233744896	41574156642
BTC_ai_ibc_var9	616	616	616	8	4928	3035648	233744896	41507798139
BTC_ai_ibc_var9	648	648	648	8	5184	3359232	272097792	47746113273
BTC_ai_ibc_var9	648	648	648	8	5184	3359232	272097792	47768015988
BTC_ai_ibc_var9	648	648	648	8	5184	3359232	272097792	47812911669
BTC_ai_ibc_var9	648	648	648	8	5184	3359232	272097792	47743771644
BTC_ai_ibc_var9	648	648	648	8	5184	3359232	272097792	47769563700
BTC_ai_ibc_var9	680	680	680	8	5440	3699200	314432000	57353944572
BTC_ai_ibc_var9	680	680	680	8	5440	3699200	314432000	57434122728
BTC_ai_ibc_var9	680	680	680	8	5440	3699200	314432000	57397867551
BTC_ai_ibc_var9	680	680	680	8	5440	3699200	314432000	57387265191
BTC_ai_ibc_var9	680	680	680	8	5440	3699200	314432000	57413566854
BTC_ai_ibc_var9	712	712	712	8	5696	4055552	360944128	63458667999
BTC_ai_ibc_var9	712	712	712	8	5696	4055552	360944128	63421788627
BTC_ai_ibc_var9	712	712	712	8	5696	4055552	360944128	63393782922
BTC_ai_ibc_var9	712	712	712	8	5696	4055552	360944128	63342211815
BTC_ai_ibc_var9	712	712	712	8	5696	4055552	360944128	63309790620
BTC_ai_ibc_var9	744	744	744	8	5952	4428288	411830784	72278629416
BTC_ai_ibc_var9	744	744	744	8	5952	4428288	411830784	72196157241
BTC_ai_ibc_var9	744	744	744	8	5952	4428288	411830784	72258886143
BTC_ai_ibc_var9	744	744	744	8	5952	4428288	411830784	72211992804
BTC_ai_ibc_var9	744	744	744	8	5952	4428288	411830784	72190162917
BTC_ai_ibc_var9	776	776	776	8	6208	4817408	467288576	83341660761
BTC_ai_ibc_var9	776	776	776	8	6208	4817408	467288576	83316385395
BTC_ai_ibc_var9	776	776	776	8	6208	4817408	467288576	83315265300
BTC_ai_ibc_var9	776	776	776	8	6208	4817408	467288576	83390444010
BTC_ai_ibc_var9	776	776	776	8	6208	4817408	467288576	83283509178
BTC_ai_ibc_var9	808	808	808	8	6464	5222912	527514112	92658979575
BTC_ai_ibc_var9	808	808	808	8	6464	5222912	527514112	92688189714
BTC_ai_ibc_var9	808	808	808	8	6464	5222912	527514112	92633750064
BTC_ai_ibc_var9	808	808	808	8	6464	5222912	527514112	92705620284
BTC_ai_ibc_var9	808	808	808	8	6464	5222912	527514112	92623342113
BTC_ai_ibc_var9	840	840	840	8	6720	5644800	592704000	104372032770
BTC_ai_ibc_var9	840	840	840	8	6720	5644800	592704000	104487027669
BTC_ai_ibc_var9	840	840	840	8	6720	5644800	592704000	104412944673
BTC_ai_ibc_var9	840	840	840	8	6720	5644800	592704000	104356860336
BTC_ai_ibc_var9	840	840	840	8	6720	5644800	592704000	104378776182
BTC_ai_ibc_var9	872	872	872	8	6976	6083072	663054848	117550123416
BTC_ai_ibc_var9	872	872	872	8	6976	6083072	663054848	117504061641
BTC_ai_ibc_var9	872	872	872	8	6976	6083072	663054848	117480203172
BTC_ai_ibc_var9	872	872	872	8	6976	6083072	663054848	117529170849
BTC_ai_ibc_var9	872	872	872	8	6976	6083072	663054848	117585302580
BTC_ai_ibc_var9	904	904	904	8	7232	6537728	738763264	129749251734
BTC_ai_ibc_var9	904	904	904	8	7232	6537728	738763264	129692284101
BTC_ai_ibc_var9	904	904	904	8	7232	6537728	738763264	129675386205
BTC_ai_ibc_var9	904	904	904	8	7232	6537728	738763264	129596395878
BTC_ai_ibc_var9	904	904	904	8	7232	6537728	738763264	129690599517
BTC_ai_ibc_var9	936	936	936	8	7488	7008768	820025856	149947892109
BTC_ai_ibc_var9	936	936	936	8	7488	7008768	820025856	149985795231
BTC_ai_ibc_var9	936	936	936	8	7488	7008768	820025856	150014449116
BTC_ai_ibc_var9	936	936	936	8	7488	7008768	820025856	149735683242
BTC_ai_ibc_var9	936	936	936	8	7488	7008768	820025856	149850417186
BTC_ai_ibc_var9	968	968	968	8	7744	7496192	907039232	164042338311
BTC_ai_ibc_var9	968	968	968	8	7744	7496192	907039232	164104263855
BTC_ai_ibc_var9	968	968	968	8	7744	7496192	907039232	164196748908
BTC_ai_ibc_var9	968	968	968	8	7744	7496192	907039232	164049354846
BTC_ai_ibc_var9	968	968	968	8	7744	7496192	907039232	164080675422
BTC_ai_ibc_var9	1000	1000	1000	8	8000	8000000	1000000000	192979781703
BTC_ai_ibc_var9	1000	1000	1000	8	8000	8000000	1000000000	193028525631
BTC_ai_ibc_var9	1000	1000	1000	8	8000	8000000	1000000000	193221125136
BTC_ai_ibc_var9	1000	1000	1000	8	8000	8000000	1000000000	192979466253
BTC_ai_ibc_var9	1000	1000	1000	8	8000	8000000	1000000000	193006837854


==> figures/data/pred2/pred/var1.dat <==
BTC_ai_ibc_var1	8	8	8	8	64	512	512	55296.0
BTC_ai_ibc_var1	40	40	40	8	320	12800	64000	6897600.0
BTC_ai_ibc_var1	72	72	72	8	576	41472	373248	40264128.0
BTC_ai_ibc_var1	104	104	104	8	832	86528	1124864	121485312.0
BTC_ai_ibc_var1	136	136	136	8	1088	147968	2515456	271669248.0
BTC_ai_ibc_var1	168	168	168	8	1344	225792	4741632	554516928.0
BTC_ai_ibc_var1	200	200	200	8	1600	320000	8000000	935640000.0
BTC_ai_ibc_var1	232	232	232	8	1856	430592	12487168	1460514240.0
BTC_ai_ibc_var1	264	264	264	8	2112	557568	18399744	2152142784.0
BTC_ai_ibc_var1	296	296	296	8	2368	700928	25934336	3033528768.0
BTC_ai_ibc_var1	328	328	328	8	2624	860672	35287552	14892745536.0
BTC_ai_ibc_var1	360	360	360	8	2880	1036800	46656000	20113401600.0
BTC_ai_ibc_var1	392	392	392	8	3136	1229312	60236288	26513032896.0
BTC_ai_ibc_var1	424	424	424	8	3392	1438208	76225024	32186555712.0
BTC_ai_ibc_var1	456	456	456	8	3648	1663488	94818816	42597353088.0
BTC_ai_ibc_var1	488	488	488	8	3904	1905152	116214272	51171192000.0
BTC_ai_ibc_var1	520	520	520	8	4160	2163200	140608000	61918084800.0
BTC_ai_ibc_var1	552	552	552	8	4416	2437632	168196608	74073237696.0
BTC_ai_ibc_var1	584	584	584	8	4672	2728448	199176704	87723354816.0
BTC_ai_ibc_var1	616	616	616	8	4928	3035648	233744896	1.02955140288e+11
BTC_ai_ibc_var1	648	648	648	8	5184	3359232	272097792	1.1985529824e+11
BTC_ai_ibc_var1	680	680	680	8	5440	3699200	314432000	1.413362592e+11
BTC_ai_ibc_var1	712	712	712	8	5696	4055552	360944128	1.59007548096e+11
BTC_ai_ibc_var1	744	744	744	8	5952	4428288	411830784	1.81433048256e+11
BTC_ai_ibc_var1	776	776	776	8	6208	4817408	467288576	2.07973826208e+11
BTC_ai_ibc_var1	808	808	808	8	6464	5222912	527514112	2.37158070912e+11
BTC_ai_ibc_var1	840	840	840	8	6720	5644800	592704000	2.664754848e+11
BTC_ai_ibc_var1	872	872	872	8	6976	6083072	663054848	2.98114630272e+11
BTC_ai_ibc_var1	904	904	904	8	7232	6537728	738763264	3.32163980928e+11
BTC_ai_ibc_var1	936	936	936	8	7488	7008768	820025856	3.6134360496e+11
BTC_ai_ibc_var1	968	968	968	8	7744	7496192	907039232	3.9969227232e+11
BTC_ai_ibc_var1	1000	1000	1000	8	8000	8000000	1000000000	4.41e+11


==> figures/data/pred2/pred/var10.dat <==
BTC_ai_ibc_var10	8	8	8	8	64	512	512	40608.0
BTC_ai_ibc_var10	40	40	40	8	320	12800	64000	1793880.0
BTC_ai_ibc_var10	72	72	72	8	576	41472	373248	8387388.0
BTC_ai_ibc_var10	104	104	104	8	832	86528	1124864	34313292.0
BTC_ai_ibc_var10	136	136	136	8	1088	147968	2515456	72153882.0
BTC_ai_ibc_var10	168	168	168	8	1344	225792	4741632	134475390.0
BTC_ai_ibc_var10	200	200	200	8	1600	320000	8000000	221443200.0
BTC_ai_ibc_var10	232	232	232	8	1856	430592	12487168	368622828.0
BTC_ai_ibc_var10	264	264	264	8	2112	557568	18399744	570886866.0
BTC_ai_ibc_var10	296	296	296	8	2368	700928	25934336	815414436.0
BTC_ai_ibc_var10	328	328	328	8	2624	860672	35287552	1091503476.0
BTC_ai_ibc_var10	360	360	360	8	2880	1036800	46656000	1443490470.0
BTC_ai_ibc_var10	392	392	392	8	3136	1229312	60236288	1833967296.0
BTC_ai_ibc_var10	424	424	424	8	3392	1438208	76225024	2319033762.0
BTC_ai_ibc_var10	456	456	456	8	3648	1663488	94818816	2850816924.0
BTC_ai_ibc_var10	488	488	488	8	3904	1905152	116214272	3460941018.0
BTC_ai_ibc_var10	520	520	520	8	4160	2163200	140608000	4211295660.0
BTC_ai_ibc_var10	552	552	552	8	4416	2437632	168196608	5002877844.0
BTC_ai_ibc_var10	584	584	584	8	4672	2728448	199176704	5877328842.0
BTC_ai_ibc_var10	616	616	616	8	4928	3035648	233744896	6998187042.0
BTC_ai_ibc_var10	648	648	648	8	5184	3359232	272097792	7989509034.0
BTC_ai_ibc_var10	680	680	680	8	5440	3699200	314432000	9289638270.0
BTC_ai_ibc_var10	712	712	712	8	5696	4055552	360944128	10598511600.0
BTC_ai_ibc_var10	744	744	744	8	5952	4428288	411830784	12070845720.0
BTC_ai_ibc_var10	776	776	776	8	6208	4817408	467288576	13862059704.0
BTC_ai_ibc_var10	808	808	808	8	6464	5222912	527514112	15472745298.0
BTC_ai_ibc_var10	840	840	840	8	6720	5644800	592704000	17194807980.0
BTC_ai_ibc_var10	872	872	872	8	6976	6083072	663054848	19481841846.0
BTC_ai_ibc_var10	904	904	904	8	7232	6537728	738763264	21346728300.0
BTC_ai_ibc_var10	936	936	936	8	7488	7008768	820025856	24002806464.0
BTC_ai_ibc_var10	968	968	968	8	7744	7496192	907039232	26460064620.0
BTC_ai_ibc_var10	1000	1000	1000	8	8000	8000000	1000000000	31185281250.0


==> figures/data/pred2/pred/var11.dat <==
BTC_ai_ibc_var11	8	8	8	8	64	512	512	46336.5
BTC_ai_ibc_var11	40	40	40	8	320	12800	64000	2262600.0
BTC_ai_ibc_var11	72	72	72	8	576	41472	373248	11837664.0
BTC_ai_ibc_var11	104	104	104	8	832	86528	1124864	41967432.0
BTC_ai_ibc_var11	136	136	136	8	1088	147968	2515456	87526404.0
BTC_ai_ibc_var11	168	168	168	8	1344	225792	4741632	275619456.0
BTC_ai_ibc_var11	200	200	200	8	1600	320000	8000000	858657600.0
BTC_ai_ibc_var11	232	232	232	8	1856	430592	12487168	1836541116.0
BTC_ai_ibc_var11	264	264	264	8	2112	557568	18399744	3098050956.0
BTC_ai_ibc_var11	296	296	296	8	2368	700928	25934336	4511717100.0
BTC_ai_ibc_var11	328	328	328	8	2624	860672	35287552	6149932596.0
BTC_ai_ibc_var11	360	360	360	8	2880	1036800	46656000	8160727320.0
BTC_ai_ibc_var11	392	392	392	8	3136	1229312	60236288	10505523168.0
BTC_ai_ibc_var11	424	424	424	8	3392	1438208	76225024	13290244596.0
BTC_ai_ibc_var11	456	456	456	8	3648	1663488	94818816	16529399676.0
BTC_ai_ibc_var11	488	488	488	8	3904	1905152	116214272	20226398544.0
BTC_ai_ibc_var11	520	520	520	8	4160	2163200	140608000	24620951160.0
BTC_ai_ibc_var11	552	552	552	8	4416	2437632	168196608	29340732276.0
BTC_ai_ibc_var11	584	584	584	8	4672	2728448	199176704	34624735704.0
BTC_ai_ibc_var11	616	616	616	8	4928	3035648	233744896	40631992632.0
BTC_ai_ibc_var11	648	648	648	8	5184	3359232	272097792	47212229916.0
BTC_ai_ibc_var11	680	680	680	8	5440	3699200	314432000	54659681460.0
BTC_ai_ibc_var11	712	712	712	8	5696	4055552	360944128	62747828064.0
BTC_ai_ibc_var11	744	744	744	8	5952	4428288	411830784	71596260180.0
BTC_ai_ibc_var11	776	776	776	8	6208	4817408	467288576	81091496376.0
BTC_ai_ibc_var11	808	808	808	8	6464	5222912	527514112	91589661936.0
BTC_ai_ibc_var11	840	840	840	8	6720	5644800	592704000	1.0286615682e+11
BTC_ai_ibc_var11	872	872	872	8	6976	6083072	663054848	1.15222268052e+11
BTC_ai_ibc_var11	904	904	904	8	7232	6537728	738763264	1.28492161236e+11
BTC_ai_ibc_var11	936	936	936	8	7488	7008768	820025856	1.4270409738e+11
BTC_ai_ibc_var11	968	968	968	8	7744	7496192	907039232	1.58070684816e+11
BTC_ai_ibc_var11	1000	1000	1000	8	8000	8000000	1000000000	1.74204e+11


==> figures/data/pred2/pred/var12.dat <==
BTC_ai_ibc_var12	8	8	8	8	64	512	512	55408.5
BTC_ai_ibc_var12	40	40	40	8	320	12800	64000	2319120.0
BTC_ai_ibc_var12	72	72	72	8	576	41472	373248	11349072.0
BTC_ai_ibc_var12	104	104	104	8	832	86528	1124864	43735536.0
BTC_ai_ibc_var12	136	136	136	8	1088	147968	2515456	92719530.0
BTC_ai_ibc_var12	168	168	168	8	1344	225792	4741632	179731062.0
BTC_ai_ibc_var12	200	200	200	8	1600	320000	8000000	276585300.0
BTC_ai_ibc_var12	232	232	232	8	1856	430592	12487168	471036618.0
BTC_ai_ibc_var12	264	264	264	8	2112	557568	18399744	692800020.0
BTC_ai_ibc_var12	296	296	296	8	2368	700928	25934336	995904432.0
BTC_ai_ibc_var12	328	328	328	8	2624	860672	35287552	1395156528.0
BTC_ai_ibc_var12	360	360	360	8	2880	1036800	46656000	1906611210.0
BTC_ai_ibc_var12	392	392	392	8	3136	1229312	60236288	2521302840.0
BTC_ai_ibc_var12	424	424	424	8	3392	1438208	76225024	3323557602.0
BTC_ai_ibc_var12	456	456	456	8	3648	1663488	94818816	4155477498.0
BTC_ai_ibc_var12	488	488	488	8	3904	1905152	116214272	5207662476.0
BTC_ai_ibc_var12	520	520	520	8	4160	2163200	140608000	6441794190.0
BTC_ai_ibc_var12	552	552	552	8	4416	2437632	168196608	7676231922.0
BTC_ai_ibc_var12	584	584	584	8	4672	2728448	199176704	9070004574.0
BTC_ai_ibc_var12	616	616	616	8	4928	3035648	233744896	10640707308.0
BTC_ai_ibc_var12	648	648	648	8	5184	3359232	272097792	12393634230.0
BTC_ai_ibc_var12	680	680	680	8	5440	3699200	314432000	14326756290.0
BTC_ai_ibc_var12	712	712	712	8	5696	4055552	360944128	16440834186.0
BTC_ai_ibc_var12	744	744	744	8	5952	4428288	411830784	18777785310.0
BTC_ai_ibc_var12	776	776	776	8	6208	4817408	467288576	21340118340.0
BTC_ai_ibc_var12	808	808	808	8	6464	5222912	527514112	24177651084.0
BTC_ai_ibc_var12	840	840	840	8	6720	5644800	592704000	27209925540.0
BTC_ai_ibc_var12	872	872	872	8	6976	6083072	663054848	30519830178.0
BTC_ai_ibc_var12	904	904	904	8	7232	6537728	738763264	34195176792.0
BTC_ai_ibc_var12	936	936	936	8	7488	7008768	820025856	38323751778.0
BTC_ai_ibc_var12	968	968	968	8	7744	7496192	907039232	43054516692.0
BTC_ai_ibc_var12	1000	1000	1000	8	8000	8000000	1000000000	48531375000.0


==> figures/data/pred2/pred/var13.dat <==
BTC_ai_ibc_var13	8	8	8	8	64	512	512	50472.0
BTC_ai_ibc_var13	40	40	40	8	320	12800	64000	1148400.0
BTC_ai_ibc_var13	72	72	72	8	576	41472	373248	6260328.0
BTC_ai_ibc_var13	104	104	104	8	832	86528	1124864	26780364.0
BTC_ai_ibc_var13	136	136	136	8	1088	147968	2515456	58498632.0
BTC_ai_ibc_var13	168	168	168	8	1344	225792	4741632	107729244.0
BTC_ai_ibc_var13	200	200	200	8	1600	320000	8000000	178190100.0
BTC_ai_ibc_var13	232	232	232	8	1856	430592	12487168	274561560.0
BTC_ai_ibc_var13	264	264	264	8	2112	557568	18399744	402002568.0
BTC_ai_ibc_var13	296	296	296	8	2368	700928	25934336	559497276.0
BTC_ai_ibc_var13	328	328	328	8	2624	860672	35287552	757539288.0
BTC_ai_ibc_var13	360	360	360	8	2880	1036800	46656000	996296760.0
BTC_ai_ibc_var13	392	392	392	8	3136	1229312	60236288	1281173796.0
BTC_ai_ibc_var13	424	424	424	8	3392	1438208	76225024	1613475396.0
BTC_ai_ibc_var13	456	456	456	8	3648	1663488	94818816	2000940084.0
BTC_ai_ibc_var13	488	488	488	8	3904	1905152	116214272	2447398080.0
BTC_ai_ibc_var13	520	520	520	8	4160	2163200	140608000	2954795220.0
BTC_ai_ibc_var13	552	552	552	8	4416	2437632	168196608	3531795912.0
BTC_ai_ibc_var13	584	584	584	8	4672	2728448	199176704	4194545544.0
BTC_ai_ibc_var13	616	616	616	8	4928	3035648	233744896	4966999884.0
BTC_ai_ibc_var13	648	648	648	8	5184	3359232	272097792	5901400800.0
BTC_ai_ibc_var13	680	680	680	8	5440	3699200	314432000	7068581640.0
BTC_ai_ibc_var13	712	712	712	8	5696	4055552	360944128	8563580712.0
BTC_ai_ibc_var13	744	744	744	8	5952	4428288	411830784	10397257524.0
BTC_ai_ibc_var13	776	776	776	8	6208	4817408	467288576	12871546920.0
BTC_ai_ibc_var13	808	808	808	8	6464	5222912	527514112	16188875496.0
BTC_ai_ibc_var13	840	840	840	8	6720	5644800	592704000	20760206040.0
BTC_ai_ibc_var13	872	872	872	8	6976	6083072	663054848	26870123664.0
BTC_ai_ibc_var13	904	904	904	8	7232	6537728	738763264	35793306864.0
BTC_ai_ibc_var13	936	936	936	8	7488	7008768	820025856	45640937160.0
BTC_ai_ibc_var13	968	968	968	8	7744	7496192	907039232	55249243236.0
BTC_ai_ibc_var13	1000	1000	1000	8	8000	8000000	1000000000	64608394500.0


==> figures/data/pred2/pred/var14.dat <==
BTC_ai_ibc_var14	8	8	8	8	64	512	512	53631.0
BTC_ai_ibc_var14	40	40	40	8	320	12800	64000	1284822.0
BTC_ai_ibc_var14	72	72	72	8	576	41472	373248	6324444.0
BTC_ai_ibc_var14	104	104	104	8	832	86528	1124864	88583121.0
BTC_ai_ibc_var14	136	136	136	8	1088	147968	2515456	200714076.0
BTC_ai_ibc_var14	168	168	168	8	1344	225792	4741632	369233352.0
BTC_ai_ibc_var14	200	200	200	8	1600	320000	8000000	607619844.0
BTC_ai_ibc_var14	232	232	232	8	1856	430592	12487168	935889912.0
BTC_ai_ibc_var14	264	264	264	8	2112	557568	18399744	1366084476.0
BTC_ai_ibc_var14	296	296	296	8	2368	700928	25934336	1921442904.0
BTC_ai_ibc_var14	328	328	328	8	2624	860672	35287552	2603895156.0
BTC_ai_ibc_var14	360	360	360	8	2880	1036800	46656000	3436725096.0
BTC_ai_ibc_var14	392	392	392	8	3136	1229312	60236288	4436767692.0
BTC_ai_ibc_var14	424	424	424	8	3392	1438208	76225024	5585538888.0
BTC_ai_ibc_var14	456	456	456	8	3648	1663488	94818816	6939615312.0
BTC_ai_ibc_var14	488	488	488	8	3904	1905152	116214272	8495953056.0
BTC_ai_ibc_var14	520	520	520	8	4160	2163200	140608000	10238176548.0
BTC_ai_ibc_var14	552	552	552	8	4416	2437632	168196608	12229615476.0
BTC_ai_ibc_var14	584	584	584	8	4672	2728448	199176704	14478858072.0
BTC_ai_ibc_var14	616	616	616	8	4928	3035648	233744896	16959064680.0
BTC_ai_ibc_var14	648	648	648	8	5184	3359232	272097792	19740017592.0
BTC_ai_ibc_var14	680	680	680	8	5440	3699200	314432000	22752319824.0
BTC_ai_ibc_var14	712	712	712	8	5696	4055552	360944128	26121630780.0
BTC_ai_ibc_var14	744	744	744	8	5952	4428288	411830784	29778497028.0
BTC_ai_ibc_var14	776	776	776	8	6208	4817408	467288576	33824868336.0
BTC_ai_ibc_var14	808	808	808	8	6464	5222912	527514112	38098574820.0
BTC_ai_ibc_var14	840	840	840	8	6720	5644800	592704000	42784092612.0
BTC_ai_ibc_var14	872	872	872	8	6976	6083072	663054848	47893505112.0
BTC_ai_ibc_var14	904	904	904	8	7232	6537728	738763264	53262597960.0
BTC_ai_ibc_var14	936	936	936	8	7488	7008768	820025856	59179455648.0
BTC_ai_ibc_var14	968	968	968	8	7744	7496192	907039232	65384612496.0
BTC_ai_ibc_var14	1000	1000	1000	8	8000	8000000	1000000000	72060876000.0


==> figures/data/pred2/pred/var15.dat <==
BTC_ai_ibc_var15	8	8	8	8	64	512	512	49977.0
BTC_ai_ibc_var15	40	40	40	8	320	12800	64000	1303560.0
BTC_ai_ibc_var15	72	72	72	8	576	41472	373248	7483540.5
BTC_ai_ibc_var15	104	104	104	8	832	86528	1124864	33195366.0
BTC_ai_ibc_var15	136	136	136	8	1088	147968	2515456	69715368.0
BTC_ai_ibc_var15	168	168	168	8	1344	225792	4741632	123119136.0
BTC_ai_ibc_var15	200	200	200	8	1600	320000	8000000	198641700.0
BTC_ai_ibc_var15	232	232	232	8	1856	430592	12487168	302787144.0
BTC_ai_ibc_var15	264	264	264	8	2112	557568	18399744	451388916.0
BTC_ai_ibc_var15	296	296	296	8	2368	700928	25934336	609038352.0
BTC_ai_ibc_var15	328	328	328	8	2624	860672	35287552	816850872.0
BTC_ai_ibc_var15	360	360	360	8	2880	1036800	46656000	1070609400.0
BTC_ai_ibc_var15	392	392	392	8	3136	1229312	60236288	1376098164.0
BTC_ai_ibc_var15	424	424	424	8	3392	1438208	76225024	1726005420.0
BTC_ai_ibc_var15	456	456	456	8	3648	1663488	94818816	2128726332.0
BTC_ai_ibc_var15	488	488	488	8	3904	1905152	116214272	2603702772.0
BTC_ai_ibc_var15	520	520	520	8	4160	2163200	140608000	3238527240.0
BTC_ai_ibc_var15	552	552	552	8	4416	2437632	168196608	3801590604.0
BTC_ai_ibc_var15	584	584	584	8	4672	2728448	199176704	4587449940.0
BTC_ai_ibc_var15	616	616	616	8	4928	3035648	233744896	5538328488.0
BTC_ai_ibc_var15	648	648	648	8	5184	3359232	272097792	6815703852.0
BTC_ai_ibc_var15	680	680	680	8	5440	3699200	314432000	9966839220.0
BTC_ai_ibc_var15	712	712	712	8	5696	4055552	360944128	11810520720.0
BTC_ai_ibc_var15	744	744	744	8	5952	4428288	411830784	13062570192.0
BTC_ai_ibc_var15	776	776	776	8	6208	4817408	467288576	18006616728.0
BTC_ai_ibc_var15	808	808	808	8	6464	5222912	527514112	21605610132.0
BTC_ai_ibc_var15	840	840	840	8	6720	5644800	592704000	29882960100.0
BTC_ai_ibc_var15	872	872	872	8	6976	6083072	663054848	35838821988.0
BTC_ai_ibc_var15	904	904	904	8	7232	6537728	738763264	44367825060.0
BTC_ai_ibc_var15	936	936	936	8	7488	7008768	820025856	53203856940.0
BTC_ai_ibc_var15	968	968	968	8	7744	7496192	907039232	61610279544.0
BTC_ai_ibc_var15	1000	1000	1000	8	8000	8000000	1000000000	70367301000.0


==> figures/data/pred2/pred/var16.dat <==
BTC_ai_ibc_var16	8	8	8	8	64	512	512	54126.0
BTC_ai_ibc_var16	40	40	40	8	320	12800	64000	1587348.0
BTC_ai_ibc_var16	72	72	72	8	576	41472	373248	7474212.0
BTC_ai_ibc_var16	104	104	104	8	832	86528	1124864	121073710.5
BTC_ai_ibc_var16	136	136	136	8	1088	147968	2515456	257271768.0
BTC_ai_ibc_var16	168	168	168	8	1344	225792	4741632	446714352.0
BTC_ai_ibc_var16	200	200	200	8	1600	320000	8000000	731539368.0
BTC_ai_ibc_var16	232	232	232	8	1856	430592	12487168	1098244980.0
BTC_ai_ibc_var16	264	264	264	8	2112	557568	18399744	1669684788.0
BTC_ai_ibc_var16	296	296	296	8	2368	700928	25934336	2189373048.0
BTC_ai_ibc_var16	328	328	328	8	2624	860672	35287552	2939936760.0
BTC_ai_ibc_var16	360	360	360	8	2880	1036800	46656000	3839570424.0
BTC_ai_ibc_var16	392	392	392	8	3136	1229312	60236288	4922166600.0
BTC_ai_ibc_var16	424	424	424	8	3392	1438208	76225024	6170954688.0
BTC_ai_ibc_var16	456	456	456	8	3648	1663488	94818816	7601959656.0
BTC_ai_ibc_var16	488	488	488	8	3904	1905152	116214272	9242009208.0
BTC_ai_ibc_var16	520	520	520	8	4160	2163200	140608000	11429178444.0
BTC_ai_ibc_var16	552	552	552	8	4416	2437632	168196608	13197363300.0
BTC_ai_ibc_var16	584	584	584	8	4672	2728448	199176704	15584556420.0
BTC_ai_ibc_var16	616	616	616	8	4928	3035648	233744896	18155805660.0
BTC_ai_ibc_var16	648	648	648	8	5184	3359232	272097792	21028945392.0
BTC_ai_ibc_var16	680	680	680	8	5440	3699200	314432000	24116949036.0
BTC_ai_ibc_var16	712	712	712	8	5696	4055552	360944128	27631594764.0
BTC_ai_ibc_var16	744	744	744	8	5952	4428288	411830784	31529882592.0
BTC_ai_ibc_var16	776	776	776	8	6208	4817408	467288576	36182051316.0
BTC_ai_ibc_var16	808	808	808	8	6464	5222912	527514112	39937771980.0
BTC_ai_ibc_var16	840	840	840	8	6720	5644800	592704000	45098744760.0
BTC_ai_ibc_var16	872	872	872	8	6976	6083072	663054848	49966514892.0
BTC_ai_ibc_var16	904	904	904	8	7232	6537728	738763264	55603625904.0
BTC_ai_ibc_var16	936	936	936	8	7488	7008768	820025856	61620454512.0
BTC_ai_ibc_var16	968	968	968	8	7744	7496192	907039232	68123824200.0
BTC_ai_ibc_var16	1000	1000	1000	8	8000	8000000	1000000000	74665908000.0


==> figures/data/pred2/pred/var17.dat <==
BTC_ai_ibc_var17	8	8	8	8	64	512	512	12312.0
BTC_ai_ibc_var17	40	40	40	8	320	12800	64000	605520.0
BTC_ai_ibc_var17	72	72	72	8	576	41472	373248	3186540.0
BTC_ai_ibc_var17	104	104	104	8	832	86528	1124864	13807404.0
BTC_ai_ibc_var17	136	136	136	8	1088	147968	2515456	30027780.0
BTC_ai_ibc_var17	168	168	168	8	1344	225792	4741632	54765396.0
BTC_ai_ibc_var17	200	200	200	8	1600	320000	8000000	90739800.0
BTC_ai_ibc_var17	232	232	232	8	1856	430592	12487168	138782052.0
BTC_ai_ibc_var17	264	264	264	8	2112	557568	18399744	203669532.0
BTC_ai_ibc_var17	296	296	296	8	2368	700928	25934336	275789268.0
BTC_ai_ibc_var17	328	328	328	8	2624	860672	35287552	374347548.0
BTC_ai_ibc_var17	360	360	360	8	2880	1036800	46656000	488937060.0
BTC_ai_ibc_var17	392	392	392	8	3136	1229312	60236288	618975252.0
BTC_ai_ibc_var17	424	424	424	8	3392	1438208	76225024	765506772.0
BTC_ai_ibc_var17	456	456	456	8	3648	1663488	94818816	934700364.0
BTC_ai_ibc_var17	488	488	488	8	3904	1905152	116214272	1149584040.0
BTC_ai_ibc_var17	520	520	520	8	4160	2163200	140608000	1500611580.0
BTC_ai_ibc_var17	552	552	552	8	4416	2437632	168196608	1688384736.0
BTC_ai_ibc_var17	584	584	584	8	4672	2728448	199176704	1974085272.0
BTC_ai_ibc_var17	616	616	616	8	4928	3035648	233744896	2305433592.0
BTC_ai_ibc_var17	648	648	648	8	5184	3359232	272097792	2662173864.0
BTC_ai_ibc_var17	680	680	680	8	5440	3699200	314432000	3120153480.0
BTC_ai_ibc_var17	712	712	712	8	5696	4055552	360944128	3499725996.0
BTC_ai_ibc_var17	744	744	744	8	5952	4428288	411830784	4024828332.0
BTC_ai_ibc_var17	776	776	776	8	6208	4817408	467288576	4628782188.0
BTC_ai_ibc_var17	808	808	808	8	6464	5222912	527514112	5055032628.0
BTC_ai_ibc_var17	840	840	840	8	6720	5644800	592704000	5690963880.0
BTC_ai_ibc_var17	872	872	872	8	6976	6083072	663054848	6310235412.0
BTC_ai_ibc_var17	904	904	904	8	7232	6537728	738763264	7027758828.0
BTC_ai_ibc_var17	936	936	936	8	7488	7008768	820025856	7768541196.0
BTC_ai_ibc_var17	968	968	968	8	7744	7496192	907039232	8621839512.0
BTC_ai_ibc_var17	1000	1000	1000	8	8000	8000000	1000000000	9663565500.0


==> figures/data/pred2/pred/var18.dat <==
BTC_ai_ibc_var18	8	8	8	8	64	512	512	18486.0
BTC_ai_ibc_var18	40	40	40	8	320	12800	64000	611370.0
BTC_ai_ibc_var18	72	72	72	8	576	41472	373248	3225307.5
BTC_ai_ibc_var18	104	104	104	8	832	86528	1124864	10654114.5
BTC_ai_ibc_var18	136	136	136	8	1088	147968	2515456	25178373.0
BTC_ai_ibc_var18	168	168	168	8	1344	225792	4741632	49441045.5
BTC_ai_ibc_var18	200	200	200	8	1600	320000	8000000	82925752.5
BTC_ai_ibc_var18	232	232	232	8	1856	430592	12487168	125580622.5
BTC_ai_ibc_var18	264	264	264	8	2112	557568	18399744	186216471.0
BTC_ai_ibc_var18	296	296	296	8	2368	700928	25934336	256078435.5
BTC_ai_ibc_var18	328	328	328	8	2624	860672	35287552	351157927.5
BTC_ai_ibc_var18	360	360	360	8	2880	1036800	46656000	458411850.0
BTC_ai_ibc_var18	392	392	392	8	3136	1229312	60236288	594497722.5
BTC_ai_ibc_var18	424	424	424	8	3392	1438208	76225024	742976550.0
BTC_ai_ibc_var18	456	456	456	8	3648	1663488	94818816	919497505.5
BTC_ai_ibc_var18	488	488	488	8	3904	1905152	116214272	1118845926.0
BTC_ai_ibc_var18	520	520	520	8	4160	2163200	140608000	1377396792.0
BTC_ai_ibc_var18	552	552	552	8	4416	2437632	168196608	1638548068.5
BTC_ai_ibc_var18	584	584	584	8	4672	2728448	199176704	1914128392.5
BTC_ai_ibc_var18	616	616	616	8	4928	3035648	233744896	2234442060.0
BTC_ai_ibc_var18	648	648	648	8	5184	3359232	272097792	2591868613.5
BTC_ai_ibc_var18	680	680	680	8	5440	3699200	314432000	3010913028.0
BTC_ai_ibc_var18	712	712	712	8	5696	4055552	360944128	3424188901.5
BTC_ai_ibc_var18	744	744	744	8	5952	4428288	411830784	3884273919.0
BTC_ai_ibc_var18	776	776	776	8	6208	4817408	467288576	4390503309.0
BTC_ai_ibc_var18	808	808	808	8	6464	5222912	527514112	4961398473.0
BTC_ai_ibc_var18	840	840	840	8	6720	5644800	592704000	5510111674.5
BTC_ai_ibc_var18	872	872	872	8	6976	6083072	663054848	6159138556.5
BTC_ai_ibc_var18	904	904	904	8	7232	6537728	738763264	6928211124.0
BTC_ai_ibc_var18	936	936	936	8	7488	7008768	820025856	7645301154.0
BTC_ai_ibc_var18	968	968	968	8	7744	7496192	907039232	8394107620.5
BTC_ai_ibc_var18	1000	1000	1000	8	8000	8000000	1000000000	9297279000.0


==> figures/data/pred2/pred/var2.dat <==
BTC_ai_ibc_var2	8	8	8	8	64	512	512	55296.0
BTC_ai_ibc_var2	40	40	40	8	320	12800	64000	6350400.0
BTC_ai_ibc_var2	72	72	72	8	576	41472	373248	40310784.0
BTC_ai_ibc_var2	104	104	104	8	832	86528	1124864	111458880.0
BTC_ai_ibc_var2	136	136	136	8	1088	147968	2515456	249196608.0
BTC_ai_ibc_var2	168	168	168	8	1344	225792	4741632	512096256.0
BTC_ai_ibc_var2	200	200	200	8	1600	320000	8000000	864000000.0
BTC_ai_ibc_var2	232	232	232	8	1856	430592	12487168	1348614144.0
BTC_ai_ibc_var2	264	264	264	8	2112	557568	18399744	1987172352.0
BTC_ai_ibc_var2	296	296	296	8	2368	700928	25934336	2801696832.0
BTC_ai_ibc_var2	328	328	328	8	2624	860672	35287552	3494435904.0
BTC_ai_ibc_var2	360	360	360	8	2880	1036800	46656000	5038848000.0
BTC_ai_ibc_var2	392	392	392	8	3136	1229312	60236288	6505519104.0
BTC_ai_ibc_var2	424	424	424	8	3392	1438208	76225024	8232302592.0
BTC_ai_ibc_var2	456	456	456	8	3648	1663488	94818816	10242303552.0
BTC_ai_ibc_var2	488	488	488	8	3904	1905152	116214272	12553284672.0
BTC_ai_ibc_var2	520	520	520	8	4160	2163200	140608000	15188097600.0
BTC_ai_ibc_var2	552	552	552	8	4416	2437632	168196608	18165233664.0
BTC_ai_ibc_var2	584	584	584	8	4672	2728448	199176704	21512618784.0
BTC_ai_ibc_var2	616	616	616	8	4928	3035648	233744896	25244448768.0
BTC_ai_ibc_var2	648	648	648	8	5184	3359232	272097792	29390340672.0
BTC_ai_ibc_var2	680	680	680	8	5440	3699200	314432000	33958656000.0
BTC_ai_ibc_var2	712	712	712	8	5696	4055552	360944128	38986528320.0
BTC_ai_ibc_var2	744	744	744	8	5952	4428288	411830784	44480215584.0
BTC_ai_ibc_var2	776	776	776	8	6208	4817408	467288576	50472585792.0
BTC_ai_ibc_var2	808	808	808	8	6464	5222912	527514112	56971524096.0
BTC_ai_ibc_var2	840	840	840	8	6720	5644800	592704000	64012032000.0
BTC_ai_ibc_var2	872	872	872	8	6976	6083072	663054848	71616767040.0
BTC_ai_ibc_var2	904	904	904	8	7232	6537728	738763264	79793787456.0
BTC_ai_ibc_var2	936	936	936	8	7488	7008768	820025856	88570677312.0
BTC_ai_ibc_var2	968	968	968	8	7744	7496192	907039232	97968670272.0
BTC_ai_ibc_var2	1000	1000	1000	8	8000	8000000	1000000000	1.08e+11


==> figures/data/pred2/pred/var3.dat <==
BTC_ai_ibc_var3	8	8	8	8	64	512	512	55296.0
BTC_ai_ibc_var3	40	40	40	8	320	12800	64000	6912000.0
BTC_ai_ibc_var3	72	72	72	8	576	41472	373248	40264128.0
BTC_ai_ibc_var3	104	104	104	8	832	86528	1124864	121387968.0
BTC_ai_ibc_var3	136	136	136	8	1088	147968	2515456	249196608.0
BTC_ai_ibc_var3	168	168	168	8	1344	225792	4741632	512096256.0
BTC_ai_ibc_var3	200	200	200	8	1600	320000	8000000	863640000.0
BTC_ai_ibc_var3	232	232	232	8	1856	430592	12487168	1348614144.0
BTC_ai_ibc_var3	264	264	264	8	2112	557568	18399744	1986545088.0
BTC_ai_ibc_var3	296	296	296	8	2368	700928	25934336	2800908288.0
BTC_ai_ibc_var3	328	328	328	8	2624	860672	35287552	3810087360.0
BTC_ai_ibc_var3	360	360	360	8	2880	1036800	46656000	5038848000.0
BTC_ai_ibc_var3	392	392	392	8	3136	1229312	60236288	6505519104.0
BTC_ai_ibc_var3	424	424	424	8	3392	1438208	76225024	8232302592.0
BTC_ai_ibc_var3	456	456	456	8	3648	1663488	94818816	10240432128.0
BTC_ai_ibc_var3	488	488	488	8	3904	1905152	116214272	12553284672.0
BTC_ai_ibc_var3	520	520	520	8	4160	2163200	140608000	15185664000.0
BTC_ai_ibc_var3	552	552	552	8	4416	2437632	168196608	18166604832.0
BTC_ai_ibc_var3	584	584	584	8	4672	2728448	199176704	21511084032.0
BTC_ai_ibc_var3	616	616	616	8	4928	3035648	233744896	25247863872.0
BTC_ai_ibc_var3	648	648	648	8	5184	3359232	272097792	29386561536.0
BTC_ai_ibc_var3	680	680	680	8	5440	3699200	314432000	33962817600.0
BTC_ai_ibc_var3	712	712	712	8	5696	4055552	360944128	38981965824.0
BTC_ai_ibc_var3	744	744	744	8	5952	4428288	411830784	44477724672.0
BTC_ai_ibc_var3	776	776	776	8	6208	4817408	467288576	50467166208.0
BTC_ai_ibc_var3	808	808	808	8	6464	5222912	527514112	61713275328.0
BTC_ai_ibc_var3	840	840	840	8	6720	5644800	592704000	64012032000.0
BTC_ai_ibc_var3	872	872	872	8	6976	6083072	663054848	71616767040.0
BTC_ai_ibc_var3	904	904	904	8	7232	6537728	738763264	79786432512.0
BTC_ai_ibc_var3	936	936	936	8	7488	7008768	820025856	92256851232.0
BTC_ai_ibc_var3	968	968	968	8	7744	7496192	907039232	97960237056.0
BTC_ai_ibc_var3	1000	1000	1000	8	8000	8000000	1000000000	1.17e+11


==> figures/data/pred2/pred/var4.dat <==
BTC_ai_ibc_var4	8	8	8	8	64	512	512	54783.0
BTC_ai_ibc_var4	40	40	40	8	320	12800	64000	6912000.0
BTC_ai_ibc_var4	72	72	72	8	576	41472	373248	40310784.0
BTC_ai_ibc_var4	104	104	104	8	832	86528	1124864	121485312.0
BTC_ai_ibc_var4	136	136	136	8	1088	147968	2515456	271669248.0
BTC_ai_ibc_var4	168	168	168	8	1344	225792	4741632	512096256.0
BTC_ai_ibc_var4	200	200	200	8	1600	320000	8000000	864000000.0
BTC_ai_ibc_var4	232	232	232	8	1856	430592	12487168	1348614144.0
BTC_ai_ibc_var4	264	264	264	8	2112	557568	18399744	1987172352.0
BTC_ai_ibc_var4	296	296	296	8	2368	700928	25934336	2814707808.0
BTC_ai_ibc_var4	328	328	328	8	2624	860672	35287552	3844944576.0
BTC_ai_ibc_var4	360	360	360	8	2880	1036800	46656000	5104749600.0
BTC_ai_ibc_var4	392	392	392	8	3136	1229312	60236288	6586423200.0
BTC_ai_ibc_var4	424	424	424	8	3392	1438208	76225024	8331808608.0
BTC_ai_ibc_var4	456	456	456	8	3648	1663488	94818816	10359267552.0
BTC_ai_ibc_var4	488	488	488	8	3904	1905152	116214272	12756897792.0
BTC_ai_ibc_var4	520	520	520	8	4160	2163200	140608000	15505682400.0
BTC_ai_ibc_var4	552	552	552	8	4416	2437632	168196608	18539562528.0
BTC_ai_ibc_var4	584	584	584	8	4672	2728448	199176704	21948488352.0
BTC_ai_ibc_var4	616	616	616	8	4928	3035648	233744896	25755006816.0
BTC_ai_ibc_var4	648	648	648	8	5184	3359232	272097792	29970438048.0
BTC_ai_ibc_var4	680	680	680	8	5440	3699200	314432000	34453886400.0
BTC_ai_ibc_var4	712	712	712	8	5696	4055552	360944128	39746183904.0
BTC_ai_ibc_var4	744	744	744	8	5952	4428288	411830784	45337089312.0
BTC_ai_ibc_var4	776	776	776	8	6208	4817408	467288576	51179841504.0
BTC_ai_ibc_var4	808	808	808	8	6464	5222912	527514112	58055604768.0
BTC_ai_ibc_var4	840	840	840	8	6720	5644800	592704000	65224958400.0
BTC_ai_ibc_var4	872	872	872	8	6976	6083072	663054848	72954662688.0
BTC_ai_ibc_var4	904	904	904	8	7232	6537728	738763264	80867609280.0
BTC_ai_ibc_var4	936	936	936	8	7488	7008768	820025856	90206786592.0
BTC_ai_ibc_var4	968	968	968	8	7744	7496192	907039232	99267385536.0
BTC_ai_ibc_var4	1000	1000	1000	8	8000	8000000	1000000000	1.09125e+11


==> figures/data/pred2/pred/var5.dat <==
BTC_ai_ibc_var5	8	8	8	8	64	512	512	74952.0
BTC_ai_ibc_var5	40	40	40	8	320	12800	64000	6912000.0
BTC_ai_ibc_var5	72	72	72	8	576	41472	373248	40310784.0
BTC_ai_ibc_var5	104	104	104	8	832	86528	1124864	121485312.0
BTC_ai_ibc_var5	136	136	136	8	1088	147968	2515456	260432928.0
BTC_ai_ibc_var5	168	168	168	8	1344	225792	4741632	469675584.0
BTC_ai_ibc_var5	200	200	200	8	1600	320000	8000000	863640000.0
BTC_ai_ibc_var5	232	232	232	8	1856	430592	12487168	1348614144.0
BTC_ai_ibc_var5	264	264	264	8	2112	557568	18399744	1986545088.0
BTC_ai_ibc_var5	296	296	296	8	2368	700928	25934336	2800908288.0
BTC_ai_ibc_var5	328	328	328	8	2624	860672	35287552	3811055616.0
BTC_ai_ibc_var5	360	360	360	8	2880	1036800	46656000	5038848000.0
BTC_ai_ibc_var5	392	392	392	8	3136	1229312	60236288	6505519104.0
BTC_ai_ibc_var5	424	424	424	8	3392	1438208	76225024	8232302592.0
BTC_ai_ibc_var5	456	456	456	8	3648	1663488	94818816	10240432128.0
BTC_ai_ibc_var5	488	488	488	8	3904	1905152	116214272	12551141376.0
BTC_ai_ibc_var5	520	520	520	8	4160	2163200	140608000	15185664000.0
BTC_ai_ibc_var5	552	552	552	8	4416	2437632	168196608	18167976000.0
BTC_ai_ibc_var5	584	584	584	8	4672	2728448	199176704	21512618784.0
BTC_ai_ibc_var5	616	616	616	8	4928	3035648	233744896	25247863872.0
BTC_ai_ibc_var5	648	648	648	8	5184	3359232	272097792	29386561536.0
BTC_ai_ibc_var5	680	680	680	8	5440	3699200	314432000	33958656000.0
BTC_ai_ibc_var5	712	712	712	8	5696	4055552	360944128	38981965824.0
BTC_ai_ibc_var5	744	744	744	8	5952	4428288	411830784	44477724672.0
BTC_ai_ibc_var5	776	776	776	8	6208	4817408	467288576	50467166208.0
BTC_ai_ibc_var5	808	808	808	8	6464	5222912	527514112	52235648640.0
BTC_ai_ibc_var5	840	840	840	8	6720	5644800	592704000	64012032000.0
BTC_ai_ibc_var5	872	872	872	8	6976	6083072	663054848	71616767040.0
BTC_ai_ibc_var5	904	904	904	8	7232	6537728	738763264	79786432512.0
BTC_ai_ibc_var5	936	936	936	8	7488	7008768	820025856	88562792448.0
BTC_ai_ibc_var5	968	968	968	8	7744	7496192	907039232	97960237056.0
BTC_ai_ibc_var5	1000	1000	1000	8	8000	8000000	1000000000	1.08e+11


==> figures/data/pred2/pred/var6.dat <==
BTC_ai_ibc_var6	8	8	8	8	64	512	512	55287.0
BTC_ai_ibc_var6	40	40	40	8	320	12800	64000	6897600.0
BTC_ai_ibc_var6	72	72	72	8	576	41472	373248	37161504.0
BTC_ai_ibc_var6	104	104	104	8	832	86528	1124864	116691120.0
BTC_ai_ibc_var6	136	136	136	8	1088	147968	2515456	271669248.0
BTC_ai_ibc_var6	168	168	168	8	1344	225792	4741632	511842240.0
BTC_ai_ibc_var6	200	200	200	8	1600	320000	8000000	864000000.0
BTC_ai_ibc_var6	232	232	232	8	1856	430592	12487168	1348614144.0
BTC_ai_ibc_var6	264	264	264	8	2112	557568	18399744	1987172352.0
BTC_ai_ibc_var6	296	296	296	8	2368	700928	25934336	2800908288.0
BTC_ai_ibc_var6	328	328	328	8	2624	860672	35287552	3812023872.0
BTC_ai_ibc_var6	360	360	360	8	2880	1036800	46656000	4670265600.0
BTC_ai_ibc_var6	392	392	392	8	3136	1229312	60236288	6506902080.0
BTC_ai_ibc_var6	424	424	424	8	3392	1438208	76225024	8316437760.0
BTC_ai_ibc_var6	456	456	456	8	3648	1663488	94818816	10295639136.0
BTC_ai_ibc_var6	488	488	488	8	3904	1905152	116214272	12681882432.0
BTC_ai_ibc_var6	520	520	520	8	4160	2163200	140608000	15346281600.0
BTC_ai_ibc_var6	552	552	552	8	4416	2437632	168196608	18403131312.0
BTC_ai_ibc_var6	584	584	584	8	4672	2728448	199176704	21738227328.0
BTC_ai_ibc_var6	616	616	616	8	4928	3035648	233744896	25514241984.0
BTC_ai_ibc_var6	648	648	648	8	5184	3359232	272097792	29692671552.0
BTC_ai_ibc_var6	680	680	680	8	5440	3699200	314432000	34316553600.0
BTC_ai_ibc_var6	712	712	712	8	5696	4055552	360944128	39392590464.0
BTC_ai_ibc_var6	744	744	744	8	5952	4428288	411830784	44946016128.0
BTC_ai_ibc_var6	776	776	776	8	6208	4817408	467288576	51250296096.0
BTC_ai_ibc_var6	808	808	808	8	6464	5222912	527514112	57570853248.0
BTC_ai_ibc_var6	840	840	840	8	6720	5644800	592704000	64685174400.0
BTC_ai_ibc_var6	872	872	872	8	6976	6083072	663054848	72362703744.0
BTC_ai_ibc_var6	904	904	904	8	7232	6537728	738763264	80624896128.0
BTC_ai_ibc_var6	936	936	936	8	7488	7008768	820025856	89493206400.0
BTC_ai_ibc_var6	968	968	968	8	7744	7496192	907039232	98989089408.0
BTC_ai_ibc_var6	1000	1000	1000	8	8000	8000000	1000000000	1.09125e+11


==> figures/data/pred2/pred/var7.dat <==
BTC_ai_ibc_var7	8	8	8	8	64	512	512	41881.5
BTC_ai_ibc_var7	40	40	40	8	320	12800	64000	1684800.0
BTC_ai_ibc_var7	72	72	72	8	576	41472	373248	7395300.0
BTC_ai_ibc_var7	104	104	104	8	832	86528	1124864	34707348.0
BTC_ai_ibc_var7	136	136	136	8	1088	147968	2515456	77470020.0
BTC_ai_ibc_var7	168	168	168	8	1344	225792	4741632	124194168.0
BTC_ai_ibc_var7	200	200	200	8	1600	320000	8000000	205746300.0
BTC_ai_ibc_var7	232	232	232	8	1856	430592	12487168	319834620.0
BTC_ai_ibc_var7	264	264	264	8	2112	557568	18399744	460383264.0
BTC_ai_ibc_var7	296	296	296	8	2368	700928	25934336	624774600.0
BTC_ai_ibc_var7	328	328	328	8	2624	860672	35287552	848091888.0
BTC_ai_ibc_var7	360	360	360	8	2880	1036800	46656000	1059535080.0
BTC_ai_ibc_var7	392	392	392	8	3136	1229312	60236288	1394759520.0
BTC_ai_ibc_var7	424	424	424	8	3392	1438208	76225024	1692304416.0
BTC_ai_ibc_var7	456	456	456	8	3648	1663488	94818816	2066021316.0
BTC_ai_ibc_var7	488	488	488	8	3904	1905152	116214272	2559940884.0
BTC_ai_ibc_var7	520	520	520	8	4160	2163200	140608000	3021269940.0
BTC_ai_ibc_var7	552	552	552	8	4416	2437632	168196608	3640254804.0
BTC_ai_ibc_var7	584	584	584	8	4672	2728448	199176704	4191389316.0
BTC_ai_ibc_var7	616	616	616	8	4928	3035648	233744896	5019989436.0
BTC_ai_ibc_var7	648	648	648	8	5184	3359232	272097792	5800932936.0
BTC_ai_ibc_var7	680	680	680	8	5440	3699200	314432000	6706222560.0
BTC_ai_ibc_var7	712	712	712	8	5696	4055552	360944128	7744843368.0
BTC_ai_ibc_var7	744	744	744	8	5952	4428288	411830784	8842556808.0
BTC_ai_ibc_var7	776	776	776	8	6208	4817408	467288576	10012761756.0
BTC_ai_ibc_var7	808	808	808	8	6464	5222912	527514112	11451720168.0
BTC_ai_ibc_var7	840	840	840	8	6720	5644800	592704000	12792869460.0
BTC_ai_ibc_var7	872	872	872	8	6976	6083072	663054848	14343891624.0
BTC_ai_ibc_var7	904	904	904	8	7232	6537728	738763264	16133167296.0
BTC_ai_ibc_var7	936	936	936	8	7488	7008768	820025856	18024891768.0
BTC_ai_ibc_var7	968	968	968	8	7744	7496192	907039232	19657887480.0
BTC_ai_ibc_var7	1000	1000	1000	8	8000	8000000	1000000000	22468500000.0


==> figures/data/pred2/pred/var8.dat <==
BTC_ai_ibc_var8	8	8	8	8	64	512	512	45567.0
BTC_ai_ibc_var8	40	40	40	8	320	12800	64000	1670760.0
BTC_ai_ibc_var8	72	72	72	8	576	41472	373248	7326288.0
BTC_ai_ibc_var8	104	104	104	8	832	86528	1124864	34032492.0
BTC_ai_ibc_var8	136	136	136	8	1088	147968	2515456	73806588.0
BTC_ai_ibc_var8	168	168	168	8	1344	225792	4741632	120902544.0
BTC_ai_ibc_var8	200	200	200	8	1600	320000	8000000	203406300.0
BTC_ai_ibc_var8	232	232	232	8	1856	430592	12487168	292565340.0
BTC_ai_ibc_var8	264	264	264	8	2112	557568	18399744	452860848.0
BTC_ai_ibc_var8	296	296	296	8	2368	700928	25934336	561472632.0
BTC_ai_ibc_var8	328	328	328	8	2624	860672	35287552	807515172.0
BTC_ai_ibc_var8	360	360	360	8	2880	1036800	46656000	1004798520.0
BTC_ai_ibc_var8	392	392	392	8	3136	1229312	60236288	1342144692.0
BTC_ai_ibc_var8	424	424	424	8	3392	1438208	76225024	1624400604.0
BTC_ai_ibc_var8	456	456	456	8	3648	1663488	94818816	2037020400.0
BTC_ai_ibc_var8	488	488	488	8	3904	1905152	116214272	2451866940.0
BTC_ai_ibc_var8	520	520	520	8	4160	2163200	140608000	3023719920.0
BTC_ai_ibc_var8	552	552	552	8	4416	2437632	168196608	3510135432.0
BTC_ai_ibc_var8	584	584	584	8	4672	2728448	199176704	4134582468.0
BTC_ai_ibc_var8	616	616	616	8	4928	3035648	233744896	4837436604.0
BTC_ai_ibc_var8	648	648	648	8	5184	3359232	272097792	5778205632.0
BTC_ai_ibc_var8	680	680	680	8	5440	3699200	314432000	6537940920.0
BTC_ai_ibc_var8	712	712	712	8	5696	4055552	360944128	7705991664.0
BTC_ai_ibc_var8	744	744	744	8	5952	4428288	411830784	8606117700.0
BTC_ai_ibc_var8	776	776	776	8	6208	4817408	467288576	9963954072.0
BTC_ai_ibc_var8	808	808	808	8	6464	5222912	527514112	10929299688.0
BTC_ai_ibc_var8	840	840	840	8	6720	5644800	592704000	12573999900.0
BTC_ai_ibc_var8	872	872	872	8	6976	6083072	663054848	14060060856.0
BTC_ai_ibc_var8	904	904	904	8	7232	6537728	738763264	16044842880.0
BTC_ai_ibc_var8	936	936	936	8	7488	7008768	820025856	17630871804.0
BTC_ai_ibc_var8	968	968	968	8	7744	7496192	907039232	19607275116.0
BTC_ai_ibc_var8	1000	1000	1000	8	8000	8000000	1000000000	21960000000.0


==> figures/data/pred2/pred/var9.dat <==
BTC_ai_ibc_var9	8	8	8	8	64	512	512	42642.0
BTC_ai_ibc_var9	40	40	40	8	320	12800	64000	2245320.0
BTC_ai_ibc_var9	72	72	72	8	576	41472	373248	11432340.0
BTC_ai_ibc_var9	104	104	104	8	832	86528	1124864	199751292.0
BTC_ai_ibc_var9	136	136	136	8	1088	147968	2515456	445840776.0
BTC_ai_ibc_var9	168	168	168	8	1344	225792	4741632	832817160.0
BTC_ai_ibc_var9	200	200	200	8	1600	320000	8000000	1524629700.0
BTC_ai_ibc_var9	232	232	232	8	1856	430592	12487168	2667897108.0
BTC_ai_ibc_var9	264	264	264	8	2112	557568	18399744	4192334388.0
BTC_ai_ibc_var9	296	296	296	8	2368	700928	25934336	5877747036.0
BTC_ai_ibc_var9	328	328	328	8	2624	860672	35287552	7951337460.0
BTC_ai_ibc_var9	360	360	360	8	2880	1036800	46656000	10547227080.0
BTC_ai_ibc_var9	392	392	392	8	3136	1229312	60236288	13285661256.0
BTC_ai_ibc_var9	424	424	424	8	3392	1438208	76225024	17290017432.0
BTC_ai_ibc_var9	456	456	456	8	3648	1663488	94818816	21021164064.0
BTC_ai_ibc_var9	488	488	488	8	3904	1905152	116214272	26125904232.0
BTC_ai_ibc_var9	520	520	520	8	4160	2163200	140608000	31783361220.0
BTC_ai_ibc_var9	552	552	552	8	4416	2437632	168196608	37151103924.0
BTC_ai_ibc_var9	584	584	584	8	4672	2728448	199176704	43768664604.0
BTC_ai_ibc_var9	616	616	616	8	4928	3035648	233744896	51429115584.0
BTC_ai_ibc_var9	648	648	648	8	5184	3359232	272097792	59450451552.0
BTC_ai_ibc_var9	680	680	680	8	5440	3699200	314432000	69202138680.0
BTC_ai_ibc_var9	712	712	712	8	5696	4055552	360944128	78593162004.0
BTC_ai_ibc_var9	744	744	744	8	5952	4428288	411830784	89784065952.0
BTC_ai_ibc_var9	776	776	776	8	6208	4817408	467288576	1.03333933548e+11
BTC_ai_ibc_var9	808	808	808	8	6464	5222912	527514112	1.15461140004e+11
BTC_ai_ibc_var9	840	840	840	8	6720	5644800	592704000	1.287785898e+11
BTC_ai_ibc_var9	872	872	872	8	6976	6083072	663054848	1.44795454812e+11
BTC_ai_ibc_var9	904	904	904	8	7232	6537728	738763264	1.58224217256e+11
BTC_ai_ibc_var9	936	936	936	8	7488	7008768	820025856	1.79095975344e+11
BTC_ai_ibc_var9	968	968	968	8	7744	7496192	907039232	1.99975156524e+11
BTC_ai_ibc_var9	1000	1000	1000	8	8000	8000000	1000000000	2.510235e+11


==> figures/data/pred2/step+s/var1.dat <==
BTC_ai_ibc_var1	8	8	8	8	64	512	512	55296.0
BTC_ai_ibc_var1	40	40	40	8	320	12800	64000	6912000.0
BTC_ai_ibc_var1	72	72	72	8	576	41472	373248	40310784.0
BTC_ai_ibc_var1	104	104	104	8	832	86528	1124864	121485312.0
BTC_ai_ibc_var1	136	136	136	8	1088	147968	2515456	271669248.0
BTC_ai_ibc_var1	168	168	168	8	1344	225792	4741632	512096256.0
BTC_ai_ibc_var1	200	200	200	8	1600	320000	8000000	864000000.0
BTC_ai_ibc_var1	232	232	232	8	1856	430592	12487168	1348614144.0
BTC_ai_ibc_var1	264	264	264	8	2112	557568	18399744	1987172352.0
BTC_ai_ibc_var1	296	296	296	8	2368	700928	25934336	4084657920.0
BTC_ai_ibc_var1	328	328	328	8	2624	860672	35287552	15244222464.0
BTC_ai_ibc_var1	360	360	360	8	2880	1036800	46656000	20155392000.0
BTC_ai_ibc_var1	392	392	392	8	3136	1229312	60236288	26564203008.0
BTC_ai_ibc_var1	424	424	424	8	3392	1438208	76225024	33272222976.0
BTC_ai_ibc_var1	456	456	456	8	3648	1663488	94818816	41815097856.0
BTC_ai_ibc_var1	488	488	488	8	3904	1905152	116214272	52296422400.0
BTC_ai_ibc_var1	520	520	520	8	4160	2163200	140608000	63273600000.0
BTC_ai_ibc_var1	552	552	552	8	4416	2437632	168196608	74174704128.0
BTC_ai_ibc_var1	584	584	584	8	4672	2728448	199176704	90525811968.0
BTC_ai_ibc_var1	616	616	616	8	4928	3035648	233744896	1.03081499136e+11
BTC_ai_ibc_var1	648	648	648	8	5184	3359232	272097792	1.23668446464e+11
BTC_ai_ibc_var1	680	680	680	8	5440	3699200	314432000	1.38664512e+11
BTC_ai_ibc_var1	712	712	712	8	5696	4055552	360944128	1.83540089088e+11
BTC_ai_ibc_var1	744	744	744	8	5952	4428288	411830784	1.77910898688e+11
BTC_ai_ibc_var1	776	776	776	8	6208	4817408	467288576	2.12382657792e+11
BTC_ai_ibc_var1	808	808	808	8	6464	5222912	527514112	2.32633723392e+11
BTC_ai_ibc_var1	840	840	840	8	6720	5644800	592704000	2.72051136e+11
BTC_ai_ibc_var1	872	872	872	8	6976	6083072	663054848	2.983746816e+11
BTC_ai_ibc_var1	904	904	904	8	7232	6537728	738763264	3.324434688e+11
BTC_ai_ibc_var1	936	936	936	8	7488	7008768	820025856	3.690116352e+11
BTC_ai_ibc_var1	968	968	968	8	7744	7496192	907039232	4.24494360576e+11
BTC_ai_ibc_var1	1000	1000	1000	8	8000	8000000	1000000000	4.5e+11


==> figures/data/pred2/step+s/var10.dat <==
BTC_ai_ibc_var10	8	8	8	8	64	512	512	42624.0
BTC_ai_ibc_var10	40	40	40	8	320	12800	64000	2059200.0
BTC_ai_ibc_var10	72	72	72	8	576	41472	373248	9984384.0
BTC_ai_ibc_var10	104	104	104	8	832	86528	1124864	194931360.0
BTC_ai_ibc_var10	136	136	136	8	1088	147968	2515456	430725600.0
BTC_ai_ibc_var10	168	168	168	8	1344	225792	4741632	823900896.0
BTC_ai_ibc_var10	200	200	200	8	1600	320000	8000000	1314360000.0
BTC_ai_ibc_var10	232	232	232	8	1856	430592	12487168	2123679744.0
BTC_ai_ibc_var10	264	264	264	8	2112	557568	18399744	3075161760.0
BTC_ai_ibc_var10	296	296	296	8	2368	700928	25934336	4330289376.0
BTC_ai_ibc_var10	328	328	328	8	2624	860672	35287552	6111631872.0
BTC_ai_ibc_var10	360	360	360	8	2880	1036800	46656000	8404495200.0
BTC_ai_ibc_var10	392	392	392	8	3136	1229312	60236288	11210403456.0
BTC_ai_ibc_var10	424	424	424	8	3392	1438208	76225024	14503608576.0
BTC_ai_ibc_var10	456	456	456	8	3648	1663488	94818816	18039591648.0
BTC_ai_ibc_var10	488	488	488	8	3904	1905152	116214272	21711588480.0
BTC_ai_ibc_var10	520	520	520	8	4160	2163200	140608000	27364615200.0
BTC_ai_ibc_var10	552	552	552	8	4416	2437632	168196608	30940405920.0
BTC_ai_ibc_var10	584	584	584	8	4672	2728448	199176704	35917801056.0
BTC_ai_ibc_var10	616	616	616	8	4928	3035648	233744896	42337044288.0
BTC_ai_ibc_var10	648	648	648	8	5184	3359232	272097792	48446633952.0
BTC_ai_ibc_var10	680	680	680	8	5440	3699200	314432000	56308528800.0
BTC_ai_ibc_var10	712	712	712	8	5696	4055552	360944128	62795913696.0
BTC_ai_ibc_var10	744	744	744	8	5952	4428288	411830784	72206557056.0
BTC_ai_ibc_var10	776	776	776	8	6208	4817408	467288576	83036156256.0
BTC_ai_ibc_var10	808	808	808	8	6464	5222912	527514112	90616217472.0
BTC_ai_ibc_var10	840	840	840	8	6720	5644800	592704000	1.0049508e+11
BTC_ai_ibc_var10	872	872	872	8	6976	6083072	663054848	1.14100941888e+11
BTC_ai_ibc_var10	904	904	904	8	7232	6537728	738763264	1.23625576224e+11
BTC_ai_ibc_var10	936	936	936	8	7488	7008768	820025856	1.42179867648e+11
BTC_ai_ibc_var10	968	968	968	8	7744	7496192	907039232	1.55947030272e+11
BTC_ai_ibc_var10	1000	1000	1000	8	8000	8000000	1000000000	2.00025e+11


==> figures/data/pred2/step+s/var11.dat <==
BTC_ai_ibc_var11	8	8	8	8	64	512	512	43776.0
BTC_ai_ibc_var11	40	40	40	8	320	12800	64000	2361600.0
BTC_ai_ibc_var11	72	72	72	8	576	41472	373248	12130560.0
BTC_ai_ibc_var11	104	104	104	8	832	86528	1124864	211577184.0
BTC_ai_ibc_var11	136	136	136	8	1088	147968	2515456	461022048.0
BTC_ai_ibc_var11	168	168	168	8	1344	225792	4741632	915981696.0
BTC_ai_ibc_var11	200	200	200	8	1600	320000	8000000	1837980000.0
BTC_ai_ibc_var11	232	232	232	8	1856	430592	12487168	3699727200.0
BTC_ai_ibc_var11	264	264	264	8	2112	557568	18399744	6124605696.0
BTC_ai_ibc_var11	296	296	296	8	2368	700928	25934336	8941300416.0
BTC_ai_ibc_var11	328	328	328	8	2624	860672	35287552	12126438144.0
BTC_ai_ibc_var11	360	360	360	8	2880	1036800	46656000	15917860800.0
BTC_ai_ibc_var11	392	392	392	8	3136	1229312	60236288	20632618944.0
BTC_ai_ibc_var11	424	424	424	8	3392	1438208	76225024	25958935296.0
BTC_ai_ibc_var11	456	456	456	8	3648	1663488	94818816	32507570592.0
BTC_ai_ibc_var11	488	488	488	8	3904	1905152	116214272	39780645408.0
BTC_ai_ibc_var11	520	520	520	8	4160	2163200	140608000	47728980000.0
BTC_ai_ibc_var11	552	552	552	8	4416	2437632	168196608	57150282240.0
BTC_ai_ibc_var11	584	584	584	8	4672	2728448	199176704	67633451136.0
BTC_ai_ibc_var11	616	616	616	8	4928	3035648	233744896	79110884160.0
BTC_ai_ibc_var11	648	648	648	8	5184	3359232	272097792	92277053280.0
BTC_ai_ibc_var11	680	680	680	8	5440	3699200	314432000	1.061790624e+11
BTC_ai_ibc_var11	712	712	712	8	5696	4055552	360944128	1.22261205312e+11
BTC_ai_ibc_var11	744	744	744	8	5952	4428288	411830784	1.39109962464e+11
BTC_ai_ibc_var11	776	776	776	8	6208	4817408	467288576	1.58064877152e+11
BTC_ai_ibc_var11	808	808	808	8	6464	5222912	527514112	1.79290490976e+11
BTC_ai_ibc_var11	840	840	840	8	6720	5644800	592704000	2.022475392e+11
BTC_ai_ibc_var11	872	872	872	8	6976	6083072	663054848	2.28475622016e+11
BTC_ai_ibc_var11	904	904	904	8	7232	6537728	738763264	2.57286973536e+11
BTC_ai_ibc_var11	936	936	936	8	7488	7008768	820025856	2.8754127792e+11
BTC_ai_ibc_var11	968	968	968	8	7744	7496192	907039232	3.20829052896e+11
BTC_ai_ibc_var11	1000	1000	1000	8	8000	8000000	1000000000	3.5451e+11


==> figures/data/pred2/step+s/var12.dat <==
BTC_ai_ibc_var12	8	8	8	8	64	512	512	42624.0
BTC_ai_ibc_var12	40	40	40	8	320	12800	64000	2232000.0
BTC_ai_ibc_var12	72	72	72	8	576	41472	373248	11710656.0
BTC_ai_ibc_var12	104	104	104	8	832	86528	1124864	202718880.0
BTC_ai_ibc_var12	136	136	136	8	1088	147968	2515456	466598592.0
BTC_ai_ibc_var12	168	168	168	8	1344	225792	4741632	852731712.0
BTC_ai_ibc_var12	200	200	200	8	1600	320000	8000000	1479240000.0
BTC_ai_ibc_var12	232	232	232	8	1856	430592	12487168	2307757824.0
BTC_ai_ibc_var12	264	264	264	8	2112	557568	18399744	3338299008.0
BTC_ai_ibc_var12	296	296	296	8	2368	700928	25934336	4739937984.0
BTC_ai_ibc_var12	328	328	328	8	2624	860672	35287552	6521204160.0
BTC_ai_ibc_var12	360	360	360	8	2880	1036800	46656000	8650022400.0
BTC_ai_ibc_var12	392	392	392	8	3136	1229312	60236288	11365988256.0
BTC_ai_ibc_var12	424	424	424	8	3392	1438208	76225024	14578035840.0
BTC_ai_ibc_var12	456	456	456	8	3648	1663488	94818816	18354926592.0
BTC_ai_ibc_var12	488	488	488	8	3904	1905152	116214272	22309568064.0
BTC_ai_ibc_var12	520	520	520	8	4160	2163200	140608000	27090835200.0
BTC_ai_ibc_var12	552	552	552	8	4416	2437632	168196608	31682207808.0
BTC_ai_ibc_var12	584	584	584	8	4672	2728448	199176704	37388093472.0
BTC_ai_ibc_var12	616	616	616	8	4928	3035648	233744896	44099237952.0
BTC_ai_ibc_var12	648	648	648	8	5184	3359232	272097792	51698580480.0
BTC_ai_ibc_var12	680	680	680	8	5440	3699200	314432000	59987383200.0
BTC_ai_ibc_var12	712	712	712	8	5696	4055552	360944128	68893689600.0
BTC_ai_ibc_var12	744	744	744	8	5952	4428288	411830784	78961910400.0
BTC_ai_ibc_var12	776	776	776	8	6208	4817408	467288576	89769989376.0
BTC_ai_ibc_var12	808	808	808	8	6464	5222912	527514112	1.01565726048e+11
BTC_ai_ibc_var12	840	840	840	8	6720	5644800	592704000	1.143834048e+11
BTC_ai_ibc_var12	872	872	872	8	6976	6083072	663054848	1.2901625424e+11
BTC_ai_ibc_var12	904	904	904	8	7232	6537728	738763264	1.45252789056e+11
BTC_ai_ibc_var12	936	936	936	8	7488	7008768	820025856	1.6384747392e+11
BTC_ai_ibc_var12	968	968	968	8	7744	7496192	907039232	1.83510996768e+11
BTC_ai_ibc_var12	1000	1000	1000	8	8000	8000000	1000000000	2.0538e+11


==> figures/data/pred2/step+s/var13.dat <==
BTC_ai_ibc_var13	8	8	8	8	64	512	512	53568.0
BTC_ai_ibc_var13	40	40	40	8	320	12800	64000	1131840.0
BTC_ai_ibc_var13	72	72	72	8	576	41472	373248	6293376.0
BTC_ai_ibc_var13	104	104	104	8	832	86528	1124864	19536192.0
BTC_ai_ibc_var13	136	136	136	8	1088	147968	2515456	41709024.0
BTC_ai_ibc_var13	168	168	168	8	1344	225792	4741632	75031488.0
BTC_ai_ibc_var13	200	200	200	8	1600	320000	8000000	121968000.0
BTC_ai_ibc_var13	232	232	232	8	1856	430592	12487168	186441696.0
BTC_ai_ibc_var13	264	264	264	8	2112	557568	18399744	271291680.0
BTC_ai_ibc_var13	296	296	296	8	2368	700928	25934336	376188768.0
BTC_ai_ibc_var13	328	328	328	8	2624	860672	35287552	506492352.0
BTC_ai_ibc_var13	360	360	360	8	2880	1036800	46656000	662567040.0
BTC_ai_ibc_var13	392	392	392	8	3136	1229312	60236288	850840704.0
BTC_ai_ibc_var13	424	424	424	8	3392	1438208	76225024	1069991136.0
BTC_ai_ibc_var13	456	456	456	8	3648	1663488	94818816	1324820448.0
BTC_ai_ibc_var13	488	488	488	8	3904	1905152	116214272	1618680384.0
BTC_ai_ibc_var13	520	520	520	8	4160	2163200	140608000	1960227360.0
BTC_ai_ibc_var13	552	552	552	8	4416	2437632	168196608	2348015904.0
BTC_ai_ibc_var13	584	584	584	8	4672	2728448	199176704	2797958016.0
BTC_ai_ibc_var13	616	616	616	8	4928	3035648	233744896	3337066656.0
BTC_ai_ibc_var13	648	648	648	8	5184	3359232	272097792	4027439232.0
BTC_ai_ibc_var13	680	680	680	8	5440	3699200	314432000	4983050880.0
BTC_ai_ibc_var13	712	712	712	8	5696	4055552	360944128	6195664512.0
BTC_ai_ibc_var13	744	744	744	8	5952	4428288	411830784	7785305280.0
BTC_ai_ibc_var13	776	776	776	8	6208	4817408	467288576	10085342976.0
BTC_ai_ibc_var13	808	808	808	8	6464	5222912	527514112	13232073024.0
BTC_ai_ibc_var13	840	840	840	8	6720	5644800	592704000	17746555680.0
BTC_ai_ibc_var13	872	872	872	8	6976	6083072	663054848	23806468512.0
BTC_ai_ibc_var13	904	904	904	8	7232	6537728	738763264	33076777824.0
BTC_ai_ibc_var13	936	936	936	8	7488	7008768	820025856	43345590912.0
BTC_ai_ibc_var13	968	968	968	8	7744	7496192	907039232	53422018848.0
BTC_ai_ibc_var13	1000	1000	1000	8	8000	8000000	1000000000	63138924000.0


==> figures/data/pred2/step+s/var14.dat <==
BTC_ai_ibc_var14	8	8	8	8	64	512	512	52992.0
BTC_ai_ibc_var14	40	40	40	8	320	12800	64000	1278720.0
BTC_ai_ibc_var14	72	72	72	8	576	41472	373248	6298560.0
BTC_ai_ibc_var14	104	104	104	8	832	86528	1124864	89275680.0
BTC_ai_ibc_var14	136	136	136	8	1088	147968	2515456	200652768.0
BTC_ai_ibc_var14	168	168	168	8	1344	225792	4741632	368915904.0
BTC_ai_ibc_var14	200	200	200	8	1600	320000	8000000	607579200.0
BTC_ai_ibc_var14	232	232	232	8	1856	430592	12487168	937069344.0
BTC_ai_ibc_var14	264	264	264	8	2112	557568	18399744	1367901216.0
BTC_ai_ibc_var14	296	296	296	8	2368	700928	25934336	1922363712.0
BTC_ai_ibc_var14	328	328	328	8	2624	860672	35287552	2609603424.0
BTC_ai_ibc_var14	360	360	360	8	2880	1036800	46656000	3449640960.0
BTC_ai_ibc_var14	392	392	392	8	3136	1229312	60236288	4428641952.0
BTC_ai_ibc_var14	424	424	424	8	3392	1438208	76225024	5599277856.0
BTC_ai_ibc_var14	456	456	456	8	3648	1663488	94818816	6950074752.0
BTC_ai_ibc_var14	488	488	488	8	3904	1905152	116214272	8503509312.0
BTC_ai_ibc_var14	520	520	520	8	4160	2163200	140608000	10263932640.0
BTC_ai_ibc_var14	552	552	552	8	4416	2437632	168196608	12254327136.0
BTC_ai_ibc_var14	584	584	584	8	4672	2728448	199176704	14489047008.0
BTC_ai_ibc_var14	616	616	616	8	4928	3035648	233744896	16970982336.0
BTC_ai_ibc_var14	648	648	648	8	5184	3359232	272097792	19750091328.0
BTC_ai_ibc_var14	680	680	680	8	5440	3699200	314432000	22789827360.0
BTC_ai_ibc_var14	712	712	712	8	5696	4055552	360944128	26136668448.0
BTC_ai_ibc_var14	744	744	744	8	5952	4428288	411830784	29888479872.0
BTC_ai_ibc_var14	776	776	776	8	6208	4817408	467288576	33753867552.0
BTC_ai_ibc_var14	808	808	808	8	6464	5222912	527514112	38148242976.0
BTC_ai_ibc_var14	840	840	840	8	6720	5644800	592704000	42857851680.0
BTC_ai_ibc_var14	872	872	872	8	6976	6083072	663054848	47937875616.0
BTC_ai_ibc_var14	904	904	904	8	7232	6537728	738763264	53303622336.0
BTC_ai_ibc_var14	936	936	936	8	7488	7008768	820025856	59154170400.0
BTC_ai_ibc_var14	968	968	968	8	7744	7496192	907039232	65431301760.0
BTC_ai_ibc_var14	1000	1000	1000	8	8000	8000000	1000000000	72060120000.0


==> figures/data/pred2/step+s/var15.dat <==
BTC_ai_ibc_var15	8	8	8	8	64	512	512	53568.0
BTC_ai_ibc_var15	40	40	40	8	320	12800	64000	1296000.0
BTC_ai_ibc_var15	72	72	72	8	576	41472	373248	7444224.0
BTC_ai_ibc_var15	104	104	104	8	832	86528	1124864	46934784.0
BTC_ai_ibc_var15	136	136	136	8	1088	147968	2515456	91795104.0
BTC_ai_ibc_var15	168	168	168	8	1344	225792	4741632	147547008.0
BTC_ai_ibc_var15	200	200	200	8	1600	320000	8000000	224193600.0
BTC_ai_ibc_var15	232	232	232	8	1856	430592	12487168	327039264.0
BTC_ai_ibc_var15	264	264	264	8	2112	557568	18399744	458758080.0
BTC_ai_ibc_var15	296	296	296	8	2368	700928	25934336	608319072.0
BTC_ai_ibc_var15	328	328	328	8	2624	860672	35287552	783224640.0
BTC_ai_ibc_var15	360	360	360	8	2880	1036800	46656000	1010633760.0
BTC_ai_ibc_var15	392	392	392	8	3136	1229312	60236288	1247641920.0
BTC_ai_ibc_var15	424	424	424	8	3392	1438208	76225024	1553310432.0
BTC_ai_ibc_var15	456	456	456	8	3648	1663488	94818816	1905503616.0
BTC_ai_ibc_var15	488	488	488	8	3904	1905152	116214272	2264163840.0
BTC_ai_ibc_var15	520	520	520	8	4160	2163200	140608000	2826439200.0
BTC_ai_ibc_var15	552	552	552	8	4416	2437632	168196608	3277528704.0
BTC_ai_ibc_var15	584	584	584	8	4672	2728448	199176704	3922847136.0
BTC_ai_ibc_var15	616	616	616	8	4928	3035648	233744896	4726304352.0
BTC_ai_ibc_var15	648	648	648	8	5184	3359232	272097792	5861253312.0
BTC_ai_ibc_var15	680	680	680	8	5440	3699200	314432000	8660950560.0
BTC_ai_ibc_var15	712	712	712	8	5696	4055552	360944128	10221528960.0
BTC_ai_ibc_var15	744	744	744	8	5952	4428288	411830784	11384673120.0
BTC_ai_ibc_var15	776	776	776	8	6208	4817408	467288576	15688689984.0
BTC_ai_ibc_var15	808	808	808	8	6464	5222912	527514112	19089058176.0
BTC_ai_ibc_var15	840	840	840	8	6720	5644800	592704000	27462637440.0
BTC_ai_ibc_var15	872	872	872	8	6976	6083072	663054848	32368322592.0
BTC_ai_ibc_var15	904	904	904	8	7232	6537728	738763264	41486928480.0
BTC_ai_ibc_var15	936	936	936	8	7488	7008768	820025856	50949295488.0
BTC_ai_ibc_var15	968	968	968	8	7744	7496192	907039232	60001600032.0
BTC_ai_ibc_var15	1000	1000	1000	8	8000	8000000	1000000000	69451236000.0


==> figures/data/pred2/step+s/var16.dat <==
BTC_ai_ibc_var16	8	8	8	8	64	512	512	53568.0
BTC_ai_ibc_var16	40	40	40	8	320	12800	64000	1595520.0
BTC_ai_ibc_var16	72	72	72	8	576	41472	373248	7521984.0
BTC_ai_ibc_var16	104	104	104	8	832	86528	1124864	139449024.0
BTC_ai_ibc_var16	136	136	136	8	1088	147968	2515456	291904416.0
BTC_ai_ibc_var16	168	168	168	8	1344	225792	4741632	507699360.0
BTC_ai_ibc_var16	200	200	200	8	1600	320000	8000000	806904000.0
BTC_ai_ibc_var16	232	232	232	8	1856	430592	12487168	1210188096.0
BTC_ai_ibc_var16	264	264	264	8	2112	557568	18399744	1799373312.0
BTC_ai_ibc_var16	296	296	296	8	2368	700928	25934336	2381008608.0
BTC_ai_ibc_var16	328	328	328	8	2624	860672	35287552	3158510112.0
BTC_ai_ibc_var16	360	360	360	8	2880	1036800	46656000	4124299680.0
BTC_ai_ibc_var16	392	392	392	8	3136	1229312	60236288	5209938720.0
BTC_ai_ibc_var16	424	424	424	8	3392	1438208	76225024	6556590144.0
BTC_ai_ibc_var16	456	456	456	8	3648	1663488	94818816	7990684992.0
BTC_ai_ibc_var16	488	488	488	8	3904	1905152	116214272	9749941344.0
BTC_ai_ibc_var16	520	520	520	8	4160	2163200	140608000	11990815200.0
BTC_ai_ibc_var16	552	552	552	8	4416	2437632	168196608	13916043648.0
BTC_ai_ibc_var16	584	584	584	8	4672	2728448	199176704	16290866880.0
BTC_ai_ibc_var16	616	616	616	8	4928	3035648	233744896	18982301184.0
BTC_ai_ibc_var16	648	648	648	8	5184	3359232	272097792	21857776128.0
BTC_ai_ibc_var16	680	680	680	8	5440	3699200	314432000	25149993120.0
BTC_ai_ibc_var16	712	712	712	8	5696	4055552	360944128	28659139200.0
BTC_ai_ibc_var16	744	744	744	8	5952	4428288	411830784	32666355648.0
BTC_ai_ibc_var16	776	776	776	8	6208	4817408	467288576	37376831520.0
BTC_ai_ibc_var16	808	808	808	8	6464	5222912	527514112	41557065696.0
BTC_ai_ibc_var16	840	840	840	8	6720	5644800	592704000	46509815520.0
BTC_ai_ibc_var16	872	872	872	8	6976	6083072	663054848	51806280384.0
BTC_ai_ibc_var16	904	904	904	8	7232	6537728	738763264	57437393760.0
BTC_ai_ibc_var16	936	936	936	8	7488	7008768	820025856	63675904032.0
BTC_ai_ibc_var16	968	968	968	8	7744	7496192	907039232	70009283520.0
BTC_ai_ibc_var16	1000	1000	1000	8	8000	8000000	1000000000	76991544000.0


==> figures/data/pred2/step+s/var17.dat <==
BTC_ai_ibc_var17	8	8	8	8	64	512	512	12528.0
BTC_ai_ibc_var17	40	40	40	8	320	12800	64000	605880.0
BTC_ai_ibc_var17	72	72	72	8	576	41472	373248	3186864.0
BTC_ai_ibc_var17	104	104	104	8	832	86528	1124864	13668408.0
BTC_ai_ibc_var17	136	136	136	8	1088	147968	2515456	29677104.0
BTC_ai_ibc_var17	168	168	168	8	1344	225792	4741632	54353376.0
BTC_ai_ibc_var17	200	200	200	8	1600	320000	8000000	90405000.0
BTC_ai_ibc_var17	232	232	232	8	1856	430592	12487168	137329848.0
BTC_ai_ibc_var17	264	264	264	8	2112	557568	18399744	202587264.0
BTC_ai_ibc_var17	296	296	296	8	2368	700928	25934336	274658400.0
BTC_ai_ibc_var17	328	328	328	8	2624	860672	35287552	372092220.0
BTC_ai_ibc_var17	360	360	360	8	2880	1036800	46656000	487697760.0
BTC_ai_ibc_var17	392	392	392	8	3136	1229312	60236288	616059360.0
BTC_ai_ibc_var17	424	424	424	8	3392	1438208	76225024	762747804.0
BTC_ai_ibc_var17	456	456	456	8	3648	1663488	94818816	931720860.0
BTC_ai_ibc_var17	488	488	488	8	3904	1905152	116214272	1147214556.0
BTC_ai_ibc_var17	520	520	520	8	4160	2163200	140608000	1499771520.0
BTC_ai_ibc_var17	552	552	552	8	4416	2437632	168196608	1684062576.0
BTC_ai_ibc_var17	584	584	584	8	4672	2728448	199176704	1969036884.0
BTC_ai_ibc_var17	616	616	616	8	4928	3035648	233744896	2295792576.0
BTC_ai_ibc_var17	648	648	648	8	5184	3359232	272097792	2654154864.0
BTC_ai_ibc_var17	680	680	680	8	5440	3699200	314432000	3115046340.0
BTC_ai_ibc_var17	712	712	712	8	5696	4055552	360944128	3489857676.0
BTC_ai_ibc_var17	744	744	744	8	5952	4428288	411830784	4014278784.0
BTC_ai_ibc_var17	776	776	776	8	6208	4817408	467288576	4618913796.0
BTC_ai_ibc_var17	808	808	808	8	6464	5222912	527514112	5032173096.0
BTC_ai_ibc_var17	840	840	840	8	6720	5644800	592704000	5673367980.0
BTC_ai_ibc_var17	872	872	872	8	6976	6083072	663054848	6290434908.0
BTC_ai_ibc_var17	904	904	904	8	7232	6537728	738763264	6999856416.0
BTC_ai_ibc_var17	936	936	936	8	7488	7008768	820025856	7729685496.0
BTC_ai_ibc_var17	968	968	968	8	7744	7496192	907039232	8592279696.0
BTC_ai_ibc_var17	1000	1000	1000	8	8000	8000000	1000000000	9640255500.0


==> figures/data/pred2/step+s/var18.dat <==
BTC_ai_ibc_var18	8	8	8	8	64	512	512	12600.0
BTC_ai_ibc_var18	40	40	40	8	320	12800	64000	616320.0
BTC_ai_ibc_var18	72	72	72	8	576	41472	373248	3217320.0
BTC_ai_ibc_var18	104	104	104	8	832	86528	1124864	20094984.0
BTC_ai_ibc_var18	136	136	136	8	1088	147968	2515456	40584168.0
BTC_ai_ibc_var18	168	168	168	8	1344	225792	4741632	69016752.0
BTC_ai_ibc_var18	200	200	200	8	1600	320000	8000000	109181700.0
BTC_ai_ibc_var18	232	232	232	8	1856	430592	12487168	160888752.0
BTC_ai_ibc_var18	264	264	264	8	2112	557568	18399744	229089168.0
BTC_ai_ibc_var18	296	296	296	8	2368	700928	25934336	318182832.0
BTC_ai_ibc_var18	328	328	328	8	2624	860672	35287552	418248216.0
BTC_ai_ibc_var18	360	360	360	8	2880	1036800	46656000	540397980.0
BTC_ai_ibc_var18	392	392	392	8	3136	1229312	60236288	683401824.0
BTC_ai_ibc_var18	424	424	424	8	3392	1438208	76225024	846112140.0
BTC_ai_ibc_var18	456	456	456	8	3648	1663488	94818816	1038794220.0
BTC_ai_ibc_var18	488	488	488	8	3904	1905152	116214272	1252668672.0
BTC_ai_ibc_var18	520	520	520	8	4160	2163200	140608000	1533516660.0
BTC_ai_ibc_var18	552	552	552	8	4416	2437632	168196608	1819072944.0
BTC_ai_ibc_var18	584	584	584	8	4672	2728448	199176704	2118827628.0
BTC_ai_ibc_var18	616	616	616	8	4928	3035648	233744896	2464732116.0
BTC_ai_ibc_var18	648	648	648	8	5184	3359232	272097792	2841531192.0
BTC_ai_ibc_var18	680	680	680	8	5440	3699200	314432000	3286262520.0
BTC_ai_ibc_var18	712	712	712	8	5696	4055552	360944128	3730212144.0
BTC_ai_ibc_var18	744	744	744	8	5952	4428288	411830784	4224215124.0
BTC_ai_ibc_var18	776	776	776	8	6208	4817408	467288576	4753202148.0
BTC_ai_ibc_var18	808	808	808	8	6464	5222912	527514112	5382388980.0
BTC_ai_ibc_var18	840	840	840	8	6720	5644800	592704000	5939415720.0
BTC_ai_ibc_var18	872	872	872	8	6976	6083072	663054848	6627561444.0
BTC_ai_ibc_var18	904	904	904	8	7232	6537728	738763264	7420402188.0
BTC_ai_ibc_var18	936	936	936	8	7488	7008768	820025856	8177172588.0
BTC_ai_ibc_var18	968	968	968	8	7744	7496192	907039232	8974348812.0
BTC_ai_ibc_var18	1000	1000	1000	8	8000	8000000	1000000000	9919899000.0


==> figures/data/pred2/step+s/var2.dat <==
BTC_ai_ibc_var2	8	8	8	8	64	512	512	55296.0
BTC_ai_ibc_var2	40	40	40	8	320	12800	64000	6912000.0
BTC_ai_ibc_var2	72	72	72	8	576	41472	373248	40310784.0
BTC_ai_ibc_var2	104	104	104	8	832	86528	1124864	121485312.0
BTC_ai_ibc_var2	136	136	136	8	1088	147968	2515456	271669248.0
BTC_ai_ibc_var2	168	168	168	8	1344	225792	4741632	554770944.0
BTC_ai_ibc_var2	200	200	200	8	1600	320000	8000000	936000000.0
BTC_ai_ibc_var2	232	232	232	8	1856	430592	12487168	1460998656.0
BTC_ai_ibc_var2	264	264	264	8	2112	557568	18399744	2152770048.0
BTC_ai_ibc_var2	296	296	296	8	2368	700928	25934336	3384430848.0
BTC_ai_ibc_var2	328	328	328	8	2624	860672	35287552	15561810432.0
BTC_ai_ibc_var2	360	360	360	8	2880	1036800	46656000	20995200000.0
BTC_ai_ibc_var2	392	392	392	8	3136	1229312	60236288	27106329600.0
BTC_ai_ibc_var2	424	424	424	8	3392	1438208	76225024	34301260800.0
BTC_ai_ibc_var2	456	456	456	8	3648	1663488	94818816	42668467200.0
BTC_ai_ibc_var2	488	488	488	8	3904	1905152	116214272	52296422400.0
BTC_ai_ibc_var2	520	520	520	8	4160	2163200	140608000	65171808000.0
BTC_ai_ibc_var2	552	552	552	8	4416	2437632	168196608	74931588864.0
BTC_ai_ibc_var2	584	584	584	8	4672	2728448	199176704	89629516800.0
BTC_ai_ibc_var2	616	616	616	8	4928	3035648	233744896	1.03081499136e+11
BTC_ai_ibc_var2	648	648	648	8	5184	3359232	272097792	1.27341766656e+11
BTC_ai_ibc_var2	680	680	680	8	5440	3699200	314432000	1.414944e+11
BTC_ai_ibc_var2	712	712	712	8	5696	4055552	360944128	1.68921851904e+11
BTC_ai_ibc_var2	744	744	744	8	5952	4428288	411830784	1.89030329856e+11
BTC_ai_ibc_var2	776	776	776	8	6208	4817408	467288576	2.06074262016e+11
BTC_ai_ibc_var2	808	808	808	8	6464	5222912	527514112	2.373813504e+11
BTC_ai_ibc_var2	840	840	840	8	6720	5644800	592704000	2.667168e+11
BTC_ai_ibc_var2	872	872	872	8	6976	6083072	663054848	2.92407187968e+11
BTC_ai_ibc_var2	904	904	904	8	7232	6537728	738763264	3.324434688e+11
BTC_ai_ibc_var2	936	936	936	8	7488	7008768	820025856	3.690116352e+11
BTC_ai_ibc_var2	968	968	968	8	7744	7496192	907039232	4.081676544e+11
BTC_ai_ibc_var2	1000	1000	1000	8	8000	8000000	1000000000	4.5e+11


==> figures/data/pred2/step+s/var3.dat <==
BTC_ai_ibc_var3	8	8	8	8	64	512	512	78336.0
BTC_ai_ibc_var3	40	40	40	8	320	12800	64000	6912000.0
BTC_ai_ibc_var3	72	72	72	8	576	41472	373248	40310784.0
BTC_ai_ibc_var3	104	104	104	8	832	86528	1124864	121485312.0
BTC_ai_ibc_var3	136	136	136	8	1088	147968	2515456	249030144.0
BTC_ai_ibc_var3	168	168	168	8	1344	225792	4741632	512096256.0
BTC_ai_ibc_var3	200	200	200	8	1600	320000	8000000	864000000.0
BTC_ai_ibc_var3	232	232	232	8	1856	430592	12487168	1348614144.0
BTC_ai_ibc_var3	264	264	264	8	2112	557568	18399744	1987172352.0
BTC_ai_ibc_var3	296	296	296	8	2368	700928	25934336	2800908288.0
BTC_ai_ibc_var3	328	328	328	8	2624	860672	35287552	3811055616.0
BTC_ai_ibc_var3	360	360	360	8	2880	1036800	46656000	5038848000.0
BTC_ai_ibc_var3	392	392	392	8	3136	1229312	60236288	6505519104.0
BTC_ai_ibc_var3	424	424	424	8	3392	1438208	76225024	8232302592.0
BTC_ai_ibc_var3	456	456	456	8	3648	1663488	94818816	11093801472.0
BTC_ai_ibc_var3	488	488	488	8	3904	1905152	116214272	13597069824.0
BTC_ai_ibc_var3	520	520	520	8	4160	2163200	140608000	16451136000.0
BTC_ai_ibc_var3	552	552	552	8	4416	2437632	168196608	18165233664.0
BTC_ai_ibc_var3	584	584	584	8	4672	2728448	199176704	21511084032.0
BTC_ai_ibc_var3	616	616	616	8	4928	3035648	233744896	27348152832.0
BTC_ai_ibc_var3	648	648	648	8	5184	3359232	272097792	29386561536.0
BTC_ai_ibc_var3	680	680	680	8	5440	3699200	314432000	36788544000.0
BTC_ai_ibc_var3	712	712	712	8	5696	4055552	360944128	42230462976.0
BTC_ai_ibc_var3	744	744	744	8	5952	4428288	411830784	48184201728.0
BTC_ai_ibc_var3	776	776	776	8	6208	4817408	467288576	52569964800.0
BTC_ai_ibc_var3	808	808	808	8	6464	5222912	527514112	61719151104.0
BTC_ai_ibc_var3	840	840	840	8	6720	5644800	592704000	64012032000.0
BTC_ai_ibc_var3	872	872	872	8	6976	6083072	663054848	71609923584.0
BTC_ai_ibc_var3	904	904	904	8	7232	6537728	738763264	86435301888.0
BTC_ai_ibc_var3	936	936	936	8	7488	7008768	820025856	95943025152.0
BTC_ai_ibc_var3	968	968	968	8	7744	7496192	907039232	1.020419136e+11
BTC_ai_ibc_var3	1000	1000	1000	8	8000	8000000	1000000000	1.17e+11


==> figures/data/pred2/step+s/var4.dat <==
BTC_ai_ibc_var4	8	8	8	8	64	512	512	62208.0
BTC_ai_ibc_var4	40	40	40	8	320	12800	64000	6912000.0
BTC_ai_ibc_var4	72	72	72	8	576	41472	373248	36951552.0
BTC_ai_ibc_var4	104	104	104	8	832	86528	1124864	121485312.0
BTC_ai_ibc_var4	136	136	136	8	1088	147968	2515456	271669248.0
BTC_ai_ibc_var4	168	168	168	8	1344	225792	4741632	512096256.0
BTC_ai_ibc_var4	200	200	200	8	1600	320000	8000000	864000000.0
BTC_ai_ibc_var4	232	232	232	8	1856	430592	12487168	1348614144.0
BTC_ai_ibc_var4	264	264	264	8	2112	557568	18399744	1987172352.0
BTC_ai_ibc_var4	296	296	296	8	2368	700928	25934336	2800908288.0
BTC_ai_ibc_var4	328	328	328	8	2624	860672	35287552	3811055616.0
BTC_ai_ibc_var4	360	360	360	8	2880	1036800	46656000	5458752000.0
BTC_ai_ibc_var4	392	392	392	8	3136	1229312	60236288	6505519104.0
BTC_ai_ibc_var4	424	424	424	8	3392	1438208	76225024	8918327808.0
BTC_ai_ibc_var4	456	456	456	8	3648	1663488	94818816	11093801472.0
BTC_ai_ibc_var4	488	488	488	8	3904	1905152	116214272	14642998272.0
BTC_ai_ibc_var4	520	520	520	8	4160	2163200	140608000	17716608000.0
BTC_ai_ibc_var4	552	552	552	8	4416	2437632	168196608	21192772608.0
BTC_ai_ibc_var4	584	584	584	8	4672	2728448	199176704	25096264704.0
BTC_ai_ibc_var4	616	616	616	8	4928	3035648	233744896	29451856896.0
BTC_ai_ibc_var4	648	648	648	8	5184	3359232	272097792	34284321792.0
BTC_ai_ibc_var4	680	680	680	8	5440	3699200	314432000	39618432000.0
BTC_ai_ibc_var4	712	712	712	8	5696	4055552	360944128	45478960128.0
BTC_ai_ibc_var4	744	744	744	8	5952	4428288	411830784	51890678784.0
BTC_ai_ibc_var4	776	776	776	8	6208	4817408	467288576	58878360576.0
BTC_ai_ibc_var4	808	808	808	8	6464	5222912	527514112	66466778112.0
BTC_ai_ibc_var4	840	840	840	8	6720	5644800	592704000	74680704000.0
BTC_ai_ibc_var4	872	872	872	8	6976	6083072	663054848	83544910848.0
BTC_ai_ibc_var4	904	904	904	8	7232	6537728	738763264	93084171264.0
BTC_ai_ibc_var4	936	936	936	8	7488	7008768	820025856	1.03323257856e+11
BTC_ai_ibc_var4	968	968	968	8	7744	7496192	907039232	1.14286943232e+11
BTC_ai_ibc_var4	1000	1000	1000	8	8000	8000000	1000000000	1.26e+11


==> figures/data/pred2/step+s/var5.dat <==
BTC_ai_ibc_var5	8	8	8	8	64	512	512	78336.0
BTC_ai_ibc_var5	40	40	40	8	320	12800	64000	6912000.0
BTC_ai_ibc_var5	72	72	72	8	576	41472	373248	40310784.0
BTC_ai_ibc_var5	104	104	104	8	832	86528	1124864	121485312.0
BTC_ai_ibc_var5	136	136	136	8	1088	147968	2515456	249030144.0
BTC_ai_ibc_var5	168	168	168	8	1344	225792	4741632	512096256.0
BTC_ai_ibc_var5	200	200	200	8	1600	320000	8000000	864000000.0
BTC_ai_ibc_var5	232	232	232	8	1856	430592	12487168	1348614144.0
BTC_ai_ibc_var5	264	264	264	8	2112	557568	18399744	1987172352.0
BTC_ai_ibc_var5	296	296	296	8	2368	700928	25934336	2917612800.0
BTC_ai_ibc_var5	328	328	328	8	2624	860672	35287552	3811055616.0
BTC_ai_ibc_var5	360	360	360	8	2880	1036800	46656000	5038848000.0
BTC_ai_ibc_var5	392	392	392	8	3136	1229312	60236288	6505519104.0
BTC_ai_ibc_var5	424	424	424	8	3392	1438208	76225024	8232302592.0
BTC_ai_ibc_var5	456	456	456	8	3648	1663488	94818816	10240432128.0
BTC_ai_ibc_var5	488	488	488	8	3904	1905152	116214272	12551141376.0
BTC_ai_ibc_var5	520	520	520	8	4160	2163200	140608000	15185664000.0
BTC_ai_ibc_var5	552	552	552	8	4416	2437632	168196608	18922118400.0
BTC_ai_ibc_var5	584	584	584	8	4672	2728448	199176704	21511084032.0
BTC_ai_ibc_var5	616	616	616	8	4928	3035648	233744896	27348152832.0
BTC_ai_ibc_var5	648	648	648	8	5184	3359232	272097792	29386561536.0
BTC_ai_ibc_var5	680	680	680	8	5440	3699200	314432000	33958656000.0
BTC_ai_ibc_var5	712	712	712	8	5696	4055552	360944128	38981965824.0
BTC_ai_ibc_var5	744	744	744	8	5952	4428288	411830784	44477724672.0
BTC_ai_ibc_var5	776	776	776	8	6208	4817408	467288576	50467166208.0
BTC_ai_ibc_var5	808	808	808	8	6464	5222912	527514112	56971524096.0
BTC_ai_ibc_var5	840	840	840	8	6720	5644800	592704000	64012032000.0
BTC_ai_ibc_var5	872	872	872	8	6976	6083072	663054848	71609923584.0
BTC_ai_ibc_var5	904	904	904	8	7232	6537728	738763264	79786432512.0
BTC_ai_ibc_var5	936	936	936	8	7488	7008768	820025856	88562792448.0
BTC_ai_ibc_var5	968	968	968	8	7744	7496192	907039232	97960237056.0
BTC_ai_ibc_var5	1000	1000	1000	8	8000	8000000	1000000000	1.08e+11


==> figures/data/pred2/step+s/var6.dat <==
BTC_ai_ibc_var6	8	8	8	8	64	512	512	55296.0
BTC_ai_ibc_var6	40	40	40	8	320	12800	64000	6912000.0
BTC_ai_ibc_var6	72	72	72	8	576	41472	373248	40310784.0
BTC_ai_ibc_var6	104	104	104	8	832	86528	1124864	121485312.0
BTC_ai_ibc_var6	136	136	136	8	1088	147968	2515456	249030144.0
BTC_ai_ibc_var6	168	168	168	8	1344	225792	4741632	490758912.0
BTC_ai_ibc_var6	200	200	200	8	1600	320000	8000000	864000000.0
BTC_ai_ibc_var6	232	232	232	8	1856	430592	12487168	1348614144.0
BTC_ai_ibc_var6	264	264	264	8	2112	557568	18399744	1987172352.0
BTC_ai_ibc_var6	296	296	296	8	2368	700928	25934336	2800908288.0
BTC_ai_ibc_var6	328	328	328	8	2624	860672	35287552	3811055616.0
BTC_ai_ibc_var6	360	360	360	8	2880	1036800	46656000	5458752000.0
BTC_ai_ibc_var6	392	392	392	8	3136	1229312	60236288	6505519104.0
BTC_ai_ibc_var6	424	424	424	8	3392	1438208	76225024	9604353024.0
BTC_ai_ibc_var6	456	456	456	8	3648	1663488	94818816	11093801472.0
BTC_ai_ibc_var6	488	488	488	8	3904	1905152	116214272	14642998272.0
BTC_ai_ibc_var6	520	520	520	8	4160	2163200	140608000	17716608000.0
BTC_ai_ibc_var6	552	552	552	8	4416	2437632	168196608	21192772608.0
BTC_ai_ibc_var6	584	584	584	8	4672	2728448	199176704	25096264704.0
BTC_ai_ibc_var6	616	616	616	8	4928	3035648	233744896	29451856896.0
BTC_ai_ibc_var6	648	648	648	8	5184	3359232	272097792	34284321792.0
BTC_ai_ibc_var6	680	680	680	8	5440	3699200	314432000	39618432000.0
BTC_ai_ibc_var6	712	712	712	8	5696	4055552	360944128	45478960128.0
BTC_ai_ibc_var6	744	744	744	8	5952	4428288	411830784	51890678784.0
BTC_ai_ibc_var6	776	776	776	8	6208	4817408	467288576	58878360576.0
BTC_ai_ibc_var6	808	808	808	8	6464	5222912	527514112	66466778112.0
BTC_ai_ibc_var6	840	840	840	8	6720	5644800	592704000	74680704000.0
BTC_ai_ibc_var6	872	872	872	8	6976	6083072	663054848	83544910848.0
BTC_ai_ibc_var6	904	904	904	8	7232	6537728	738763264	93084171264.0
BTC_ai_ibc_var6	936	936	936	8	7488	7008768	820025856	1.03323257856e+11
BTC_ai_ibc_var6	968	968	968	8	7744	7496192	907039232	1.14286943232e+11
BTC_ai_ibc_var6	1000	1000	1000	8	8000	8000000	1000000000	1.26e+11


==> figures/data/pred2/step+s/var7.dat <==
BTC_ai_ibc_var7	8	8	8	8	64	512	512	41760.0
BTC_ai_ibc_var7	40	40	40	8	320	12800	64000	1684800.0
BTC_ai_ibc_var7	72	72	72	8	576	41472	373248	7324992.0
BTC_ai_ibc_var7	104	104	104	8	832	86528	1124864	32999616.0
BTC_ai_ibc_var7	136	136	136	8	1088	147968	2515456	73493856.0
BTC_ai_ibc_var7	168	168	168	8	1344	225792	4741632	120530592.0
BTC_ai_ibc_var7	200	200	200	8	1600	320000	8000000	199440000.0
BTC_ai_ibc_var7	232	232	232	8	1856	430592	12487168	317050272.0
BTC_ai_ibc_var7	264	264	264	8	2112	557568	18399744	461979936.0
BTC_ai_ibc_var7	296	296	296	8	2368	700928	25934336	621766944.0
BTC_ai_ibc_var7	328	328	328	8	2624	860672	35287552	827858880.0
BTC_ai_ibc_var7	360	360	360	8	2880	1036800	46656000	1073088000.0
BTC_ai_ibc_var7	392	392	392	8	3136	1229312	60236288	1340103744.0
BTC_ai_ibc_var7	424	424	424	8	3392	1438208	76225024	1682703360.0
BTC_ai_ibc_var7	456	456	456	8	3648	1663488	94818816	2074473504.0
BTC_ai_ibc_var7	488	488	488	8	3904	1905152	116214272	2551593888.0
BTC_ai_ibc_var7	520	520	520	8	4160	2163200	140608000	3068769600.0
BTC_ai_ibc_var7	552	552	552	8	4416	2437632	168196608	3634966368.0
BTC_ai_ibc_var7	584	584	584	8	4672	2728448	199176704	4194477216.0
BTC_ai_ibc_var7	616	616	616	8	4928	3035648	233744896	5027033088.0
BTC_ai_ibc_var7	648	648	648	8	5184	3359232	272097792	5787746784.0
BTC_ai_ibc_var7	680	680	680	8	5440	3699200	314432000	6718903200.0
BTC_ai_ibc_var7	712	712	712	8	5696	4055552	360944128	7756243200.0
BTC_ai_ibc_var7	744	744	744	8	5952	4428288	411830784	8912483136.0
BTC_ai_ibc_var7	776	776	776	8	6208	4817408	467288576	10112943744.0
BTC_ai_ibc_var7	808	808	808	8	6464	5222912	527514112	11498893632.0
BTC_ai_ibc_var7	840	840	840	8	6720	5644800	592704000	12805581600.0
BTC_ai_ibc_var7	872	872	872	8	6976	6083072	663054848	14388366240.0
BTC_ai_ibc_var7	904	904	904	8	7232	6537728	738763264	16191909216.0
BTC_ai_ibc_var7	936	936	936	8	7488	7008768	820025856	18352020960.0
BTC_ai_ibc_var7	968	968	968	8	7744	7496192	907039232	19978288704.0
BTC_ai_ibc_var7	1000	1000	1000	8	8000	8000000	1000000000	22729500000.0


==> figures/data/pred2/step+s/var8.dat <==
BTC_ai_ibc_var8	8	8	8	8	64	512	512	41472.0
BTC_ai_ibc_var8	40	40	40	8	320	12800	64000	1684800.0
BTC_ai_ibc_var8	72	72	72	8	576	41472	373248	7371648.0
BTC_ai_ibc_var8	104	104	104	8	832	86528	1124864	35092512.0
BTC_ai_ibc_var8	136	136	136	8	1088	147968	2515456	75075264.0
BTC_ai_ibc_var8	168	168	168	8	1344	225792	4741632	121800672.0
BTC_ai_ibc_var8	200	200	200	8	1600	320000	8000000	204120000.0
BTC_ai_ibc_var8	232	232	232	8	1856	430592	12487168	318745728.0
BTC_ai_ibc_var8	264	264	264	8	2112	557568	18399744	468566208.0
BTC_ai_ibc_var8	296	296	296	8	2368	700928	25934336	625709664.0
BTC_ai_ibc_var8	328	328	328	8	2624	860672	35287552	841898592.0
BTC_ai_ibc_var8	360	360	360	8	2880	1036800	46656000	1063756800.0
BTC_ai_ibc_var8	392	392	392	8	3136	1229312	60236288	1358082432.0
BTC_ai_ibc_var8	424	424	424	8	3392	1438208	76225024	1733669856.0
BTC_ai_ibc_var8	456	456	456	8	3648	1663488	94818816	2074473504.0
BTC_ai_ibc_var8	488	488	488	8	3904	1905152	116214272	2586958272.0
BTC_ai_ibc_var8	520	520	520	8	4160	2163200	140608000	3034699200.0
BTC_ai_ibc_var8	552	552	552	8	4416	2437632	168196608	3702153600.0
BTC_ai_ibc_var8	584	584	584	8	4672	2728448	199176704	4246658784.0
BTC_ai_ibc_var8	616	616	616	8	4928	3035648	233744896	5009957568.0
BTC_ai_ibc_var8	648	648	648	8	5184	3359232	272097792	5804752896.0
BTC_ai_ibc_var8	680	680	680	8	5440	3699200	314432000	6752196000.0
BTC_ai_ibc_var8	712	712	712	8	5696	4055552	360944128	7719743232.0
BTC_ai_ibc_var8	744	744	744	8	5952	4428288	411830784	8887574016.0
BTC_ai_ibc_var8	776	776	776	8	6208	4817408	467288576	10118363328.0
BTC_ai_ibc_var8	808	808	808	8	6464	5222912	527514112	11510645184.0
BTC_ai_ibc_var8	840	840	840	8	6720	5644800	592704000	12856384800.0
BTC_ai_ibc_var8	872	872	872	8	6976	6083072	663054848	14453379072.0
BTC_ai_ibc_var8	904	904	904	8	7232	6537728	738763264	16239716352.0
BTC_ai_ibc_var8	936	936	936	8	7488	7008768	820025856	18241632864.0
BTC_ai_ibc_var8	968	968	968	8	7744	7496192	907039232	19742158656.0
BTC_ai_ibc_var8	1000	1000	1000	8	8000	8000000	1000000000	22522500000.0


==> figures/data/pred2/step+s/var9.dat <==
BTC_ai_ibc_var9	8	8	8	8	64	512	512	42624.0
BTC_ai_ibc_var9	40	40	40	8	320	12800	64000	2232000.0
BTC_ai_ibc_var9	72	72	72	8	576	41472	373248	11290752.0
BTC_ai_ibc_var9	104	104	104	8	832	86528	1124864	207634752.0
BTC_ai_ibc_var9	136	136	136	8	1088	147968	2515456	439381728.0
BTC_ai_ibc_var9	168	168	168	8	1344	225792	4741632	860733216.0
BTC_ai_ibc_var9	200	200	200	8	1600	320000	8000000	1515420000.0
BTC_ai_ibc_var9	232	232	232	8	1856	430592	12487168	2666225664.0
BTC_ai_ibc_var9	264	264	264	8	2112	557568	18399744	4218350400.0
BTC_ai_ibc_var9	296	296	296	8	2368	700928	25934336	5918811264.0
BTC_ai_ibc_var9	328	328	328	8	2624	860672	35287552	8129477376.0
BTC_ai_ibc_var9	360	360	360	8	2880	1036800	46656000	11145535200.0
BTC_ai_ibc_var9	392	392	392	8	3136	1229312	60236288	14202472032.0
BTC_ai_ibc_var9	424	424	424	8	3392	1438208	76225024	18216881856.0
BTC_ai_ibc_var9	456	456	456	8	3648	1663488	94818816	22147367328.0
BTC_ai_ibc_var9	488	488	488	8	3904	1905152	116214272	27222002496.0
BTC_ai_ibc_var9	520	520	520	8	4160	2163200	140608000	33513105600.0
BTC_ai_ibc_var9	552	552	552	8	4416	2437632	168196608	38890437984.0
BTC_ai_ibc_var9	584	584	584	8	4672	2728448	199176704	45203050656.0
BTC_ai_ibc_var9	616	616	616	8	4928	3035648	233744896	53584689312.0
BTC_ai_ibc_var9	648	648	648	8	5184	3359232	272097792	61356162528.0
BTC_ai_ibc_var9	680	680	680	8	5440	3699200	314432000	71902044000.0
BTC_ai_ibc_var9	712	712	712	8	5696	4055552	360944128	81579709728.0
BTC_ai_ibc_var9	744	744	744	8	5952	4428288	411830784	93013144992.0
BTC_ai_ibc_var9	776	776	776	8	6208	4817408	467288576	1.06375594752e+11
BTC_ai_ibc_var9	808	808	808	8	6464	5222912	527514112	1.18202985792e+11
BTC_ai_ibc_var9	840	840	840	8	6720	5644800	592704000	1.30754736e+11
BTC_ai_ibc_var9	872	872	872	8	6976	6083072	663054848	1.48147135488e+11
BTC_ai_ibc_var9	904	904	904	8	7232	6537728	738763264	1.620845784e+11
BTC_ai_ibc_var9	936	936	936	8	7488	7008768	820025856	1.82605565376e+11
BTC_ai_ibc_var9	968	968	968	8	7744	7496192	907039232	2.04594036768e+11
BTC_ai_ibc_var9	1000	1000	1000	8	8000	8000000	1000000000	2.5344e+11


==> figures/data/pred2/step+sp/var1.dat <==
BTC_ai_ibc_var1	8	8	8	8	64	512	512	55296.0
BTC_ai_ibc_var1	40	40	40	8	320	12800	64000	6912000.0
BTC_ai_ibc_var1	72	72	72	8	576	41472	373248	41990400.0
BTC_ai_ibc_var1	104	104	104	8	832	86528	1124864	121485312.0
BTC_ai_ibc_var1	136	136	136	8	1088	147968	2515456	271669248.0
BTC_ai_ibc_var1	168	168	168	8	1344	225792	4741632	512096256.0
BTC_ai_ibc_var1	200	200	200	8	1600	320000	8000000	864000000.0
BTC_ai_ibc_var1	232	232	232	8	1856	430592	12487168	1348614144.0
BTC_ai_ibc_var1	264	264	264	8	2112	557568	18399744	2152770048.0
BTC_ai_ibc_var1	296	296	296	8	2368	700928	25934336	9686474496.0
BTC_ai_ibc_var1	328	328	328	8	2624	860672	35287552	16196986368.0
BTC_ai_ibc_var1	360	360	360	8	2880	1036800	46656000	23514624000.0
BTC_ai_ibc_var1	392	392	392	8	3136	1229312	60236288	27648456192.0
BTC_ai_ibc_var1	424	424	424	8	3392	1438208	76225024	34987286016.0
BTC_ai_ibc_var1	456	456	456	8	3648	1663488	94818816	44375205888.0
BTC_ai_ibc_var1	488	488	488	8	3904	1905152	116214272	51250493952.0
BTC_ai_ibc_var1	520	520	520	8	4160	2163200	140608000	65804544000.0
BTC_ai_ibc_var1	552	552	552	8	4416	2437632	168196608	74931588864.0
BTC_ai_ibc_var1	584	584	584	8	4672	2728448	199176704	95007287808.0
BTC_ai_ibc_var1	616	616	616	8	4928	3035648	233744896	1.08340759296e+11
BTC_ai_ibc_var1	648	648	648	8	5184	3359232	272097792	1.26117326592e+11
BTC_ai_ibc_var1	680	680	680	8	5440	3699200	314432000	1.44324288e+11
BTC_ai_ibc_var1	712	712	712	8	5696	4055552	360944128	1.75418846208e+11
BTC_ai_ibc_var1	744	744	744	8	5952	4428288	411830784	1.92736806912e+11
BTC_ai_ibc_var1	776	776	776	8	6208	4817408	467288576	2.24999449344e+11
BTC_ai_ibc_var1	808	808	808	8	6464	5222912	527514112	2.6111948544e+11
BTC_ai_ibc_var1	840	840	840	8	6720	5644800	592704000	2.85386976e+11
BTC_ai_ibc_var1	872	872	872	8	6976	6083072	663054848	3.04342175232e+11
BTC_ai_ibc_var1	904	904	904	8	7232	6537728	738763264	3.45741207552e+11
BTC_ai_ibc_var1	936	936	936	8	7488	7008768	820025856	3.690116352e+11
BTC_ai_ibc_var1	968	968	968	8	7744	7496192	907039232	4.20412684032e+11
BTC_ai_ibc_var1	1000	1000	1000	8	8000	8000000	1000000000	4.59e+11


==> figures/data/pred2/step+sp/var10.dat <==
BTC_ai_ibc_var10	8	8	8	8	64	512	512	61056.0
BTC_ai_ibc_var10	40	40	40	8	320	12800	64000	1800000.0
BTC_ai_ibc_var10	72	72	72	8	576	41472	373248	8304768.0
BTC_ai_ibc_var10	104	104	104	8	832	86528	1124864	22681152.0
BTC_ai_ibc_var10	136	136	136	8	1088	147968	2515456	47941632.0
BTC_ai_ibc_var10	168	168	168	8	1344	225792	4741632	87127488.0
BTC_ai_ibc_var10	200	200	200	8	1600	320000	8000000	145800000.0
BTC_ai_ibc_var10	232	232	232	8	1856	430592	12487168	248505408.0
BTC_ai_ibc_var10	264	264	264	8	2112	557568	18399744	403958016.0
BTC_ai_ibc_var10	296	296	296	8	2368	700928	25934336	580368384.0
BTC_ai_ibc_var10	328	328	328	8	2624	860672	35287552	783319104.0
BTC_ai_ibc_var10	360	360	360	8	2880	1036800	46656000	1023516000.0
BTC_ai_ibc_var10	392	392	392	8	3136	1229312	60236288	1304837856.0
BTC_ai_ibc_var10	424	424	424	8	3392	1438208	76225024	1630118880.0
BTC_ai_ibc_var10	456	456	456	8	3648	1663488	94818816	2012716512.0
BTC_ai_ibc_var10	488	488	488	8	3904	1905152	116214272	2443357440.0
BTC_ai_ibc_var10	520	520	520	8	4160	2163200	140608000	2909368800.0
BTC_ai_ibc_var10	552	552	552	8	4416	2437632	168196608	3480024384.0
BTC_ai_ibc_var10	584	584	584	8	4672	2728448	199176704	4091648832.0
BTC_ai_ibc_var10	616	616	616	8	4928	3035648	233744896	4781145600.0
BTC_ai_ibc_var10	648	648	648	8	5184	3359232	272097792	5534544672.0
BTC_ai_ibc_var10	680	680	680	8	5440	3699200	314432000	6415106400.0
BTC_ai_ibc_var10	712	712	712	8	5696	4055552	360944128	7309118592.0
BTC_ai_ibc_var10	744	744	744	8	5952	4428288	411830784	8342064288.0
BTC_ai_ibc_var10	776	776	776	8	6208	4817408	467288576	9413817408.0
BTC_ai_ibc_var10	808	808	808	8	6464	5222912	527514112	10638092448.0
BTC_ai_ibc_var10	840	840	840	8	6720	5644800	592704000	11926051200.0
BTC_ai_ibc_var10	872	872	872	8	6976	6083072	663054848	13361847840.0
BTC_ai_ibc_var10	904	904	904	8	7232	6537728	738763264	14901116544.0
BTC_ai_ibc_var10	936	936	936	8	7488	7008768	820025856	16566099264.0
BTC_ai_ibc_var10	968	968	968	8	7744	7496192	907039232	18321161760.0
BTC_ai_ibc_var10	1000	1000	1000	8	8000	8000000	1000000000	20439000000.0


==> figures/data/pred2/step+sp/var11.dat <==
BTC_ai_ibc_var11	8	8	8	8	64	512	512	46656.0
BTC_ai_ibc_var11	40	40	40	8	320	12800	64000	2275200.0
BTC_ai_ibc_var11	72	72	72	8	576	41472	373248	11570688.0
BTC_ai_ibc_var11	104	104	104	8	832	86528	1124864	44340192.0
BTC_ai_ibc_var11	136	136	136	8	1088	147968	2515456	100044864.0
BTC_ai_ibc_var11	168	168	168	8	1344	225792	4741632	253507968.0
BTC_ai_ibc_var11	200	200	200	8	1600	320000	8000000	853380000.0
BTC_ai_ibc_var11	232	232	232	8	1856	430592	12487168	1779259968.0
BTC_ai_ibc_var11	264	264	264	8	2112	557568	18399744	3018708000.0
BTC_ai_ibc_var11	296	296	296	8	2368	700928	25934336	4346060256.0
BTC_ai_ibc_var11	328	328	328	8	2624	860672	35287552	5996409408.0
BTC_ai_ibc_var11	360	360	360	8	2880	1036800	46656000	7925688000.0
BTC_ai_ibc_var11	392	392	392	8	3136	1229312	60236288	10268596800.0
BTC_ai_ibc_var11	424	424	424	8	3392	1438208	76225024	13023962208.0
BTC_ai_ibc_var11	456	456	456	8	3648	1663488	94818816	16914865824.0
BTC_ai_ibc_var11	488	488	488	8	3904	1905152	116214272	19836204480.0
BTC_ai_ibc_var11	520	520	520	8	4160	2163200	140608000	23899168800.0
BTC_ai_ibc_var11	552	552	552	8	4416	2437632	168196608	28529892576.0
BTC_ai_ibc_var11	584	584	584	8	4672	2728448	199176704	34868030688.0
BTC_ai_ibc_var11	616	616	616	8	4928	3035648	233744896	39458111616.0
BTC_ai_ibc_var11	648	648	648	8	5184	3359232	272097792	45873042336.0
BTC_ai_ibc_var11	680	680	680	8	5440	3699200	314432000	53203975200.0
BTC_ai_ibc_var11	712	712	712	8	5696	4055552	360944128	61011977760.0
BTC_ai_ibc_var11	744	744	744	8	5952	4428288	411830784	69668317728.0
BTC_ai_ibc_var11	776	776	776	8	6208	4817408	467288576	79269545376.0
BTC_ai_ibc_var11	808	808	808	8	6464	5222912	527514112	89526261024.0
BTC_ai_ibc_var11	840	840	840	8	6720	5644800	592704000	1.007776728e+11
BTC_ai_ibc_var11	872	872	872	8	6976	6083072	663054848	1.12704876864e+11
BTC_ai_ibc_var11	904	904	904	8	7232	6537728	738763264	1.25905608864e+11
BTC_ai_ibc_var11	936	936	936	8	7488	7008768	820025856	1.3910871312e+11
BTC_ai_ibc_var11	968	968	968	8	7744	7496192	907039232	1.53492964416e+11
BTC_ai_ibc_var11	1000	1000	1000	8	8000	8000000	1000000000	1.69866e+11


==> figures/data/pred2/step+sp/var12.dat <==
BTC_ai_ibc_var12	8	8	8	8	64	512	512	61056.0
BTC_ai_ibc_var12	40	40	40	8	320	12800	64000	2289600.0
BTC_ai_ibc_var12	72	72	72	8	576	41472	373248	11197440.0
BTC_ai_ibc_var12	104	104	104	8	832	86528	1124864	33583680.0
BTC_ai_ibc_var12	136	136	136	8	1088	147968	2515456	71080128.0
BTC_ai_ibc_var12	168	168	168	8	1344	225792	4741632	125102880.0
BTC_ai_ibc_var12	200	200	200	8	1600	320000	8000000	207540000.0
BTC_ai_ibc_var12	232	232	232	8	1856	430592	12487168	371304864.0
BTC_ai_ibc_var12	264	264	264	8	2112	557568	18399744	548228736.0
BTC_ai_ibc_var12	296	296	296	8	2368	700928	25934336	778292928.0
BTC_ai_ibc_var12	328	328	328	8	2624	860672	35287552	1092192768.0
BTC_ai_ibc_var12	360	360	360	8	2880	1036800	46656000	1485993600.0
BTC_ai_ibc_var12	392	392	392	8	3136	1229312	60236288	1991485440.0
BTC_ai_ibc_var12	424	424	424	8	3392	1438208	76225024	2585538432.0
BTC_ai_ibc_var12	456	456	456	8	3648	1663488	94818816	3295577664.0
BTC_ai_ibc_var12	488	488	488	8	3904	1905152	116214272	4115128320.0
BTC_ai_ibc_var12	520	520	520	8	4160	2163200	140608000	5130028800.0
BTC_ai_ibc_var12	552	552	552	8	4416	2437632	168196608	6119522784.0
BTC_ai_ibc_var12	584	584	584	8	4672	2728448	199176704	7273189728.0
BTC_ai_ibc_var12	616	616	616	8	4928	3035648	233744896	8454089952.0
BTC_ai_ibc_var12	648	648	648	8	5184	3359232	272097792	9846538848.0
BTC_ai_ibc_var12	680	680	680	8	5440	3699200	314432000	11398622400.0
BTC_ai_ibc_var12	712	712	712	8	5696	4055552	360944128	13003113600.0
BTC_ai_ibc_var12	744	744	744	8	5952	4428288	411830784	14800999104.0
BTC_ai_ibc_var12	776	776	776	8	6208	4817408	467288576	16835937696.0
BTC_ai_ibc_var12	808	808	808	8	6464	5222912	527514112	19037514240.0
BTC_ai_ibc_var12	840	840	840	8	6720	5644800	592704000	21426249600.0
BTC_ai_ibc_var12	872	872	872	8	6976	6083072	663054848	24010265376.0
BTC_ai_ibc_var12	904	904	904	8	7232	6537728	738763264	26716834080.0
BTC_ai_ibc_var12	936	936	936	8	7488	7008768	820025856	29844210240.0
BTC_ai_ibc_var12	968	968	968	8	7744	7496192	907039232	33496733952.0
BTC_ai_ibc_var12	1000	1000	1000	8	8000	8000000	1000000000	38092500000.0


==> figures/data/pred2/step+sp/var13.dat <==
BTC_ai_ibc_var13	8	8	8	8	64	512	512	76032.0
BTC_ai_ibc_var13	40	40	40	8	320	12800	64000	1114560.0
BTC_ai_ibc_var13	72	72	72	8	576	41472	373248	6215616.0
BTC_ai_ibc_var13	104	104	104	8	832	86528	1124864	17862624.0
BTC_ai_ibc_var13	136	136	136	8	1088	147968	2515456	38183904.0
BTC_ai_ibc_var13	168	168	168	8	1344	225792	4741632	70308000.0
BTC_ai_ibc_var13	200	200	200	8	1600	320000	8000000	116668800.0
BTC_ai_ibc_var13	232	232	232	8	1856	430592	12487168	179701632.0
BTC_ai_ibc_var13	264	264	264	8	2112	557568	18399744	261958752.0
BTC_ai_ibc_var13	296	296	296	8	2368	700928	25934336	365021280.0
BTC_ai_ibc_var13	328	328	328	8	2624	860672	35287552	492736032.0
BTC_ai_ibc_var13	360	360	360	8	2880	1036800	46656000	646976160.0
BTC_ai_ibc_var13	392	392	392	8	3136	1229312	60236288	831662496.0
BTC_ai_ibc_var13	424	424	424	8	3392	1438208	76225024	1045522944.0
BTC_ai_ibc_var13	456	456	456	8	3648	1663488	94818816	1296404352.0
BTC_ai_ibc_var13	488	488	488	8	3904	1905152	116214272	1586812032.0
BTC_ai_ibc_var13	520	520	520	8	4160	2163200	140608000	1914251040.0
BTC_ai_ibc_var13	552	552	552	8	4416	2437632	168196608	2289830688.0
BTC_ai_ibc_var13	584	584	584	8	4672	2728448	199176704	2723932512.0
BTC_ai_ibc_var13	616	616	616	8	4928	3035648	233744896	3252066048.0
BTC_ai_ibc_var13	648	648	648	8	5184	3359232	272097792	3917377728.0
BTC_ai_ibc_var13	680	680	680	8	5440	3699200	314432000	4835950560.0
BTC_ai_ibc_var13	712	712	712	8	5696	4055552	360944128	6040872864.0
BTC_ai_ibc_var13	744	744	744	8	5952	4428288	411830784	7624360224.0
BTC_ai_ibc_var13	776	776	776	8	6208	4817408	467288576	9877247712.0
BTC_ai_ibc_var13	808	808	808	8	6464	5222912	527514112	13050331200.0
BTC_ai_ibc_var13	840	840	840	8	6720	5644800	592704000	17567081280.0
BTC_ai_ibc_var13	872	872	872	8	6976	6083072	663054848	23772345408.0
BTC_ai_ibc_var13	904	904	904	8	7232	6537728	738763264	33181341696.0
BTC_ai_ibc_var13	936	936	936	8	7488	7008768	820025856	43441051680.0
BTC_ai_ibc_var13	968	968	968	8	7744	7496192	907039232	53435644416.0
BTC_ai_ibc_var13	1000	1000	1000	8	8000	8000000	1000000000	62993916000.0


==> figures/data/pred2/step+sp/var14.dat <==
BTC_ai_ibc_var14	8	8	8	8	64	512	512	56448.0
BTC_ai_ibc_var14	40	40	40	8	320	12800	64000	1278720.0
BTC_ai_ibc_var14	72	72	72	8	576	41472	373248	6293376.0
BTC_ai_ibc_var14	104	104	104	8	832	86528	1124864	89208288.0
BTC_ai_ibc_var14	136	136	136	8	1088	147968	2515456	200471616.0
BTC_ai_ibc_var14	168	168	168	8	1344	225792	4741632	369514656.0
BTC_ai_ibc_var14	200	200	200	8	1600	320000	8000000	607096800.0
BTC_ai_ibc_var14	232	232	232	8	1856	430592	12487168	935231904.0
BTC_ai_ibc_var14	264	264	264	8	2112	557568	18399744	1363909536.0
BTC_ai_ibc_var14	296	296	296	8	2368	700928	25934336	1919028384.0
BTC_ai_ibc_var14	328	328	328	8	2624	860672	35287552	2607537024.0
BTC_ai_ibc_var14	360	360	360	8	2880	1036800	46656000	3435916320.0
BTC_ai_ibc_var14	392	392	392	8	3136	1229312	60236288	4428656064.0
BTC_ai_ibc_var14	424	424	424	8	3392	1438208	76225024	5582151648.0
BTC_ai_ibc_var14	456	456	456	8	3648	1663488	94818816	6933084192.0
BTC_ai_ibc_var14	488	488	488	8	3904	1905152	116214272	8476454592.0
BTC_ai_ibc_var14	520	520	520	8	4160	2163200	140608000	10232801280.0
BTC_ai_ibc_var14	552	552	552	8	4416	2437632	168196608	12220584480.0
BTC_ai_ibc_var14	584	584	584	8	4672	2728448	199176704	14445275040.0
BTC_ai_ibc_var14	616	616	616	8	4928	3035648	233744896	16944637248.0
BTC_ai_ibc_var14	648	648	648	8	5184	3359232	272097792	19715542560.0
BTC_ai_ibc_var14	680	680	680	8	5440	3699200	314432000	22856119200.0
BTC_ai_ibc_var14	712	712	712	8	5696	4055552	360944128	26120776608.0
BTC_ai_ibc_var14	744	744	744	8	5952	4428288	411830784	29767309056.0
BTC_ai_ibc_var14	776	776	776	8	6208	4817408	467288576	33745375008.0
BTC_ai_ibc_var14	808	808	808	8	6464	5222912	527514112	38044340640.0
BTC_ai_ibc_var14	840	840	840	8	6720	5644800	592704000	42801696000.0
BTC_ai_ibc_var14	872	872	872	8	6976	6083072	663054848	47825712000.0
BTC_ai_ibc_var14	904	904	904	8	7232	6537728	738763264	53275862304.0
BTC_ai_ibc_var14	936	936	936	8	7488	7008768	820025856	59093517600.0
BTC_ai_ibc_var14	968	968	968	8	7744	7496192	907039232	65344809024.0
BTC_ai_ibc_var14	1000	1000	1000	8	8000	8000000	1000000000	72052236000.0


==> figures/data/pred2/step+sp/var15.dat <==
BTC_ai_ibc_var15	8	8	8	8	64	512	512	50112.0
BTC_ai_ibc_var15	40	40	40	8	320	12800	64000	1238400.0
BTC_ai_ibc_var15	72	72	72	8	576	41472	373248	7402752.0
BTC_ai_ibc_var15	104	104	104	8	832	86528	1124864	20397312.0
BTC_ai_ibc_var15	136	136	136	8	1088	147968	2515456	41684544.0
BTC_ai_ibc_var15	168	168	168	8	1344	225792	4741632	75466944.0
BTC_ai_ibc_var15	200	200	200	8	1600	320000	8000000	121975200.0
BTC_ai_ibc_var15	232	232	232	8	1856	430592	12487168	188137152.0
BTC_ai_ibc_var15	264	264	264	8	2112	557568	18399744	275501952.0
BTC_ai_ibc_var15	296	296	296	8	2368	700928	25934336	380056896.0
BTC_ai_ibc_var15	328	328	328	8	2624	860672	35287552	508794912.0
BTC_ai_ibc_var15	360	360	360	8	2880	1036800	46656000	670122720.0
BTC_ai_ibc_var15	392	392	392	8	3136	1229312	60236288	861904512.0
BTC_ai_ibc_var15	424	424	424	8	3392	1438208	76225024	1083591360.0
BTC_ai_ibc_var15	456	456	456	8	3648	1663488	94818816	1340300736.0
BTC_ai_ibc_var15	488	488	488	8	3904	1905152	116214272	1647843264.0
BTC_ai_ibc_var15	520	520	520	8	4160	2163200	140608000	2060716320.0
BTC_ai_ibc_var15	552	552	552	8	4416	2437632	168196608	2440619424.0
BTC_ai_ibc_var15	584	584	584	8	4672	2728448	199176704	2999935584.0
BTC_ai_ibc_var15	616	616	616	8	4928	3035648	233744896	3702061440.0
BTC_ai_ibc_var15	648	648	648	8	5184	3359232	272097792	4733834400.0
BTC_ai_ibc_var15	680	680	680	8	5440	3699200	314432000	7996857120.0
BTC_ai_ibc_var15	712	712	712	8	5696	4055552	360944128	9464616000.0
BTC_ai_ibc_var15	744	744	744	8	5952	4428288	411830784	10351132128.0
BTC_ai_ibc_var15	776	776	776	8	6208	4817408	467288576	15309067680.0
BTC_ai_ibc_var15	808	808	808	8	6464	5222912	527514112	18785757600.0
BTC_ai_ibc_var15	840	840	840	8	6720	5644800	592704000	27560584800.0
BTC_ai_ibc_var15	872	872	872	8	6976	6083072	663054848	33603660576.0
BTC_ai_ibc_var15	904	904	904	8	7232	6537728	738763264	42535756512.0
BTC_ai_ibc_var15	936	936	936	8	7488	7008768	820025856	51677398656.0
BTC_ai_ibc_var15	968	968	968	8	7744	7496192	907039232	60451905888.0
BTC_ai_ibc_var15	1000	1000	1000	8	8000	8000000	1000000000	69462684000.0


==> figures/data/pred2/step+sp/var16.dat <==
BTC_ai_ibc_var16	8	8	8	8	64	512	512	54720.0
BTC_ai_ibc_var16	40	40	40	8	320	12800	64000	1575360.0
BTC_ai_ibc_var16	72	72	72	8	576	41472	373248	7423488.0
BTC_ai_ibc_var16	104	104	104	8	832	86528	1124864	121062240.0
BTC_ai_ibc_var16	136	136	136	8	1088	147968	2515456	260075520.0
BTC_ai_ibc_var16	168	168	168	8	1344	225792	4741632	446529888.0
BTC_ai_ibc_var16	200	200	200	8	1600	320000	8000000	737712000.0
BTC_ai_ibc_var16	232	232	232	8	1856	430592	12487168	1107082656.0
BTC_ai_ibc_var16	264	264	264	8	2112	557568	18399744	1682084448.0
BTC_ai_ibc_var16	296	296	296	8	2368	700928	25934336	2203191936.0
BTC_ai_ibc_var16	328	328	328	8	2624	860672	35287552	2962095840.0
BTC_ai_ibc_var16	360	360	360	8	2880	1036800	46656000	3871307520.0
BTC_ai_ibc_var16	392	392	392	8	3136	1229312	60236288	4954412736.0
BTC_ai_ibc_var16	424	424	424	8	3392	1438208	76225024	6219942624.0
BTC_ai_ibc_var16	456	456	456	8	3648	1663488	94818816	7653369024.0
BTC_ai_ibc_var16	488	488	488	8	3904	1905152	116214272	9320614560.0
BTC_ai_ibc_var16	520	520	520	8	4160	2163200	140608000	11539831680.0
BTC_ai_ibc_var16	552	552	552	8	4416	2437632	168196608	13295898144.0
BTC_ai_ibc_var16	584	584	584	8	4672	2728448	199176704	15692713056.0
BTC_ai_ibc_var16	616	616	616	8	4928	3035648	233744896	18309947040.0
BTC_ai_ibc_var16	648	648	648	8	5184	3359232	272097792	21219755328.0
BTC_ai_ibc_var16	680	680	680	8	5440	3699200	314432000	24311993760.0
BTC_ai_ibc_var16	712	712	712	8	5696	4055552	360944128	27829354464.0
BTC_ai_ibc_var16	744	744	744	8	5952	4428288	411830784	31632600384.0
BTC_ai_ibc_var16	776	776	776	8	6208	4817408	467288576	36457569504.0
BTC_ai_ibc_var16	808	808	808	8	6464	5222912	527514112	40374376704.0
BTC_ai_ibc_var16	840	840	840	8	6720	5644800	592704000	45389363040.0
BTC_ai_ibc_var16	872	872	872	8	6976	6083072	663054848	50620918464.0
BTC_ai_ibc_var16	904	904	904	8	7232	6537728	738763264	56081740896.0
BTC_ai_ibc_var16	936	936	936	8	7488	7008768	820025856	62159752512.0
BTC_ai_ibc_var16	968	968	968	8	7744	7496192	907039232	68620137696.0
BTC_ai_ibc_var16	1000	1000	1000	8	8000	8000000	1000000000	75332448000.0


==> figures/data/pred2/step+sp/var17.dat <==
BTC_ai_ibc_var17	8	8	8	8	64	512	512	12528.0
BTC_ai_ibc_var17	40	40	40	8	320	12800	64000	607680.0
BTC_ai_ibc_var17	72	72	72	8	576	41472	373248	3186864.0
BTC_ai_ibc_var17	104	104	104	8	832	86528	1124864	13628628.0
BTC_ai_ibc_var17	136	136	136	8	1088	147968	2515456	28868040.0
BTC_ai_ibc_var17	168	168	168	8	1344	225792	4741632	53929260.0
BTC_ai_ibc_var17	200	200	200	8	1600	320000	8000000	88655400.0
BTC_ai_ibc_var17	232	232	232	8	1856	430592	12487168	135193824.0
BTC_ai_ibc_var17	264	264	264	8	2112	557568	18399744	199162260.0
BTC_ai_ibc_var17	296	296	296	8	2368	700928	25934336	272420640.0
BTC_ai_ibc_var17	328	328	328	8	2624	860672	35287552	370272312.0
BTC_ai_ibc_var17	360	360	360	8	2880	1036800	46656000	480427200.0
BTC_ai_ibc_var17	392	392	392	8	3136	1229312	60236288	613231668.0
BTC_ai_ibc_var17	424	424	424	8	3392	1438208	76225024	759813300.0
BTC_ai_ibc_var17	456	456	456	8	3648	1663488	94818816	927969804.0
BTC_ai_ibc_var17	488	488	488	8	3904	1905152	116214272	1139745960.0
BTC_ai_ibc_var17	520	520	520	8	4160	2163200	140608000	1488305520.0
BTC_ai_ibc_var17	552	552	552	8	4416	2437632	168196608	1681593480.0
BTC_ai_ibc_var17	584	584	584	8	4672	2728448	199176704	1969596648.0
BTC_ai_ibc_var17	616	616	616	8	4928	3035648	233744896	2287981080.0
BTC_ai_ibc_var17	648	648	648	8	5184	3359232	272097792	2649722544.0
BTC_ai_ibc_var17	680	680	680	8	5440	3699200	314432000	3110915340.0
BTC_ai_ibc_var17	712	712	712	8	5696	4055552	360944128	3479729832.0
BTC_ai_ibc_var17	744	744	744	8	5952	4428288	411830784	3991314852.0
BTC_ai_ibc_var17	776	776	776	8	6208	4817408	467288576	4586654700.0
BTC_ai_ibc_var17	808	808	808	8	6464	5222912	527514112	5032340352.0
BTC_ai_ibc_var17	840	840	840	8	6720	5644800	592704000	5667970140.0
BTC_ai_ibc_var17	872	872	872	8	6976	6083072	663054848	6283434492.0
BTC_ai_ibc_var17	904	904	904	8	7232	6537728	738763264	6997631220.0
BTC_ai_ibc_var17	936	936	936	8	7488	7008768	820025856	7725267108.0
BTC_ai_ibc_var17	968	968	968	8	7744	7496192	907039232	8594004672.0
BTC_ai_ibc_var17	1000	1000	1000	8	8000	8000000	1000000000	9605686500.0


==> figures/data/pred2/step+sp/var18.dat <==
BTC_ai_ibc_var18	8	8	8	8	64	512	512	14040.0
BTC_ai_ibc_var18	40	40	40	8	320	12800	64000	610920.0
BTC_ai_ibc_var18	72	72	72	8	576	41472	373248	3218940.0
BTC_ai_ibc_var18	104	104	104	8	832	86528	1124864	10555272.0
BTC_ai_ibc_var18	136	136	136	8	1088	147968	2515456	25062012.0
BTC_ai_ibc_var18	168	168	168	8	1344	225792	4741632	49242816.0
BTC_ai_ibc_var18	200	200	200	8	1600	320000	8000000	82745100.0
BTC_ai_ibc_var18	232	232	232	8	1856	430592	12487168	125584848.0
BTC_ai_ibc_var18	264	264	264	8	2112	557568	18399744	185895864.0
BTC_ai_ibc_var18	296	296	296	8	2368	700928	25934336	256049028.0
BTC_ai_ibc_var18	328	328	328	8	2624	860672	35287552	350735976.0
BTC_ai_ibc_var18	360	360	360	8	2880	1036800	46656000	459675000.0
BTC_ai_ibc_var18	392	392	392	8	3136	1229312	60236288	596089116.0
BTC_ai_ibc_var18	424	424	424	8	3392	1438208	76225024	745669296.0
BTC_ai_ibc_var18	456	456	456	8	3648	1663488	94818816	920496420.0
BTC_ai_ibc_var18	488	488	488	8	3904	1905152	116214272	1115952300.0
BTC_ai_ibc_var18	520	520	520	8	4160	2163200	140608000	1377101700.0
BTC_ai_ibc_var18	552	552	552	8	4416	2437632	168196608	1637758332.0
BTC_ai_ibc_var18	584	584	584	8	4672	2728448	199176704	1912984272.0
BTC_ai_ibc_var18	616	616	616	8	4928	3035648	233744896	2236335948.0
BTC_ai_ibc_var18	648	648	648	8	5184	3359232	272097792	2590580232.0
BTC_ai_ibc_var18	680	680	680	8	5440	3699200	314432000	3018931740.0
BTC_ai_ibc_var18	712	712	712	8	5696	4055552	360944128	3426758100.0
BTC_ai_ibc_var18	744	744	744	8	5952	4428288	411830784	3879237204.0
BTC_ai_ibc_var18	776	776	776	8	6208	4817408	467288576	4383909180.0
BTC_ai_ibc_var18	808	808	808	8	6464	5222912	527514112	4965267060.0
BTC_ai_ibc_var18	840	840	840	8	6720	5644800	592704000	5511988440.0
BTC_ai_ibc_var18	872	872	872	8	6976	6083072	663054848	6148813824.0
BTC_ai_ibc_var18	904	904	904	8	7232	6537728	738763264	6926709708.0
BTC_ai_ibc_var18	936	936	936	8	7488	7008768	820025856	7642787724.0
BTC_ai_ibc_var18	968	968	968	8	7744	7496192	907039232	8400306420.0
BTC_ai_ibc_var18	1000	1000	1000	8	8000	8000000	1000000000	9315198000.0


==> figures/data/pred2/step+sp/var2.dat <==
BTC_ai_ibc_var2	8	8	8	8	64	512	512	55296.0
BTC_ai_ibc_var2	40	40	40	8	320	12800	64000	6912000.0
BTC_ai_ibc_var2	72	72	72	8	576	41472	373248	40310784.0
BTC_ai_ibc_var2	104	104	104	8	832	86528	1124864	121485312.0
BTC_ai_ibc_var2	136	136	136	8	1088	147968	2515456	249030144.0
BTC_ai_ibc_var2	168	168	168	8	1344	225792	4741632	512096256.0
BTC_ai_ibc_var2	200	200	200	8	1600	320000	8000000	792000000.0
BTC_ai_ibc_var2	232	232	232	8	1856	430592	12487168	1348614144.0
BTC_ai_ibc_var2	264	264	264	8	2112	557568	18399744	1987172352.0
BTC_ai_ibc_var2	296	296	296	8	2368	700928	25934336	2800908288.0
BTC_ai_ibc_var2	328	328	328	8	2624	860672	35287552	3811055616.0
BTC_ai_ibc_var2	360	360	360	8	2880	1036800	46656000	5038848000.0
BTC_ai_ibc_var2	392	392	392	8	3136	1229312	60236288	6505519104.0
BTC_ai_ibc_var2	424	424	424	8	3392	1438208	76225024	8232302592.0
BTC_ai_ibc_var2	456	456	456	8	3648	1663488	94818816	10240432128.0
BTC_ai_ibc_var2	488	488	488	8	3904	1905152	116214272	12551141376.0
BTC_ai_ibc_var2	520	520	520	8	4160	2163200	140608000	15185664000.0
BTC_ai_ibc_var2	552	552	552	8	4416	2437632	168196608	18165233664.0
BTC_ai_ibc_var2	584	584	584	8	4672	2728448	199176704	21511084032.0
BTC_ai_ibc_var2	616	616	616	8	4928	3035648	233744896	25244448768.0
BTC_ai_ibc_var2	648	648	648	8	5184	3359232	272097792	29386561536.0
BTC_ai_ibc_var2	680	680	680	8	5440	3699200	314432000	33958656000.0
BTC_ai_ibc_var2	712	712	712	8	5696	4055552	360944128	38981965824.0
BTC_ai_ibc_var2	744	744	744	8	5952	4428288	411830784	44477724672.0
BTC_ai_ibc_var2	776	776	776	8	6208	4817408	467288576	50467166208.0
BTC_ai_ibc_var2	808	808	808	8	6464	5222912	527514112	56971524096.0
BTC_ai_ibc_var2	840	840	840	8	6720	5644800	592704000	64012032000.0
BTC_ai_ibc_var2	872	872	872	8	6976	6083072	663054848	71609923584.0
BTC_ai_ibc_var2	904	904	904	8	7232	6537728	738763264	79786432512.0
BTC_ai_ibc_var2	936	936	936	8	7488	7008768	820025856	88562792448.0
BTC_ai_ibc_var2	968	968	968	8	7744	7496192	907039232	97960237056.0
BTC_ai_ibc_var2	1000	1000	1000	8	8000	8000000	1000000000	1.08e+11


==> figures/data/pred2/step+sp/var3.dat <==
BTC_ai_ibc_var3	8	8	8	8	64	512	512	55296.0
BTC_ai_ibc_var3	40	40	40	8	320	12800	64000	6912000.0
BTC_ai_ibc_var3	72	72	72	8	576	41472	373248	40310784.0
BTC_ai_ibc_var3	104	104	104	8	832	86528	1124864	121485312.0
BTC_ai_ibc_var3	136	136	136	8	1088	147968	2515456	271669248.0
BTC_ai_ibc_var3	168	168	168	8	1344	225792	4741632	512096256.0
BTC_ai_ibc_var3	200	200	200	8	1600	320000	8000000	864000000.0
BTC_ai_ibc_var3	232	232	232	8	1856	430592	12487168	1348614144.0
BTC_ai_ibc_var3	264	264	264	8	2112	557568	18399744	1987172352.0
BTC_ai_ibc_var3	296	296	296	8	2368	700928	25934336	2800908288.0
BTC_ai_ibc_var3	328	328	328	8	2624	860672	35287552	3811055616.0
BTC_ai_ibc_var3	360	360	360	8	2880	1036800	46656000	5038848000.0
BTC_ai_ibc_var3	392	392	392	8	3136	1229312	60236288	6505519104.0
BTC_ai_ibc_var3	424	424	424	8	3392	1438208	76225024	8232302592.0
BTC_ai_ibc_var3	456	456	456	8	3648	1663488	94818816	11093801472.0
BTC_ai_ibc_var3	488	488	488	8	3904	1905152	116214272	13597069824.0
BTC_ai_ibc_var3	520	520	520	8	4160	2163200	140608000	15185664000.0
BTC_ai_ibc_var3	552	552	552	8	4416	2437632	168196608	19679003136.0
BTC_ai_ibc_var3	584	584	584	8	4672	2728448	199176704	23303674368.0
BTC_ai_ibc_var3	616	616	616	8	4928	3035648	233744896	27348152832.0
BTC_ai_ibc_var3	648	648	648	8	5184	3359232	272097792	29386561536.0
BTC_ai_ibc_var3	680	680	680	8	5440	3699200	314432000	33958656000.0
BTC_ai_ibc_var3	712	712	712	8	5696	4055552	360944128	38981965824.0
BTC_ai_ibc_var3	744	744	744	8	5952	4428288	411830784	44477724672.0
BTC_ai_ibc_var3	776	776	776	8	6208	4817408	467288576	50467166208.0
BTC_ai_ibc_var3	808	808	808	8	6464	5222912	527514112	61719151104.0
BTC_ai_ibc_var3	840	840	840	8	6720	5644800	592704000	69346368000.0
BTC_ai_ibc_var3	872	872	872	8	6976	6083072	663054848	77577417216.0
BTC_ai_ibc_var3	904	904	904	8	7232	6537728	738763264	79786432512.0
BTC_ai_ibc_var3	936	936	936	8	7488	7008768	820025856	95943025152.0
BTC_ai_ibc_var3	968	968	968	8	7744	7496192	907039232	97960237056.0
BTC_ai_ibc_var3	1000	1000	1000	8	8000	8000000	1000000000	1.17e+11


==> figures/data/pred2/step+sp/var4.dat <==
BTC_ai_ibc_var4	8	8	8	8	64	512	512	55296.0
BTC_ai_ibc_var4	40	40	40	8	320	12800	64000	6912000.0
BTC_ai_ibc_var4	72	72	72	8	576	41472	373248	40310784.0
BTC_ai_ibc_var4	104	104	104	8	832	86528	1124864	121485312.0
BTC_ai_ibc_var4	136	136	136	8	1088	147968	2515456	271669248.0
BTC_ai_ibc_var4	168	168	168	8	1344	225792	4741632	512096256.0
BTC_ai_ibc_var4	200	200	200	8	1600	320000	8000000	864000000.0
BTC_ai_ibc_var4	232	232	232	8	1856	430592	12487168	1348614144.0
BTC_ai_ibc_var4	264	264	264	8	2112	557568	18399744	1987172352.0
BTC_ai_ibc_var4	296	296	296	8	2368	700928	25934336	2800908288.0
BTC_ai_ibc_var4	328	328	328	8	2624	860672	35287552	3811055616.0
BTC_ai_ibc_var4	360	360	360	8	2880	1036800	46656000	5038848000.0
BTC_ai_ibc_var4	392	392	392	8	3136	1229312	60236288	6505519104.0
BTC_ai_ibc_var4	424	424	424	8	3392	1438208	76225024	8232302592.0
BTC_ai_ibc_var4	456	456	456	8	3648	1663488	94818816	10240432128.0
BTC_ai_ibc_var4	488	488	488	8	3904	1905152	116214272	12551141376.0
BTC_ai_ibc_var4	520	520	520	8	4160	2163200	140608000	15185664000.0
BTC_ai_ibc_var4	552	552	552	8	4416	2437632	168196608	18165233664.0
BTC_ai_ibc_var4	584	584	584	8	4672	2728448	199176704	21511084032.0
BTC_ai_ibc_var4	616	616	616	8	4928	3035648	233744896	25244448768.0
BTC_ai_ibc_var4	648	648	648	8	5184	3359232	272097792	29386561536.0
BTC_ai_ibc_var4	680	680	680	8	5440	3699200	314432000	33958656000.0
BTC_ai_ibc_var4	712	712	712	8	5696	4055552	360944128	38981965824.0
BTC_ai_ibc_var4	744	744	744	8	5952	4428288	411830784	44477724672.0
BTC_ai_ibc_var4	776	776	776	8	6208	4817408	467288576	50467166208.0
BTC_ai_ibc_var4	808	808	808	8	6464	5222912	527514112	56971524096.0
BTC_ai_ibc_var4	840	840	840	8	6720	5644800	592704000	64012032000.0
BTC_ai_ibc_var4	872	872	872	8	6976	6083072	663054848	71609923584.0
BTC_ai_ibc_var4	904	904	904	8	7232	6537728	738763264	79786432512.0
BTC_ai_ibc_var4	936	936	936	8	7488	7008768	820025856	88562792448.0
BTC_ai_ibc_var4	968	968	968	8	7744	7496192	907039232	97960237056.0
BTC_ai_ibc_var4	1000	1000	1000	8	8000	8000000	1000000000	1.08e+11


==> figures/data/pred2/step+sp/var5.dat <==
BTC_ai_ibc_var5	8	8	8	8	64	512	512	55296.0
BTC_ai_ibc_var5	40	40	40	8	320	12800	64000	6912000.0
BTC_ai_ibc_var5	72	72	72	8	576	41472	373248	40310784.0
BTC_ai_ibc_var5	104	104	104	8	832	86528	1124864	121485312.0
BTC_ai_ibc_var5	136	136	136	8	1088	147968	2515456	271669248.0
BTC_ai_ibc_var5	168	168	168	8	1344	225792	4741632	469421568.0
BTC_ai_ibc_var5	200	200	200	8	1600	320000	8000000	864000000.0
BTC_ai_ibc_var5	232	232	232	8	1856	430592	12487168	1348614144.0
BTC_ai_ibc_var5	264	264	264	8	2112	557568	18399744	1987172352.0
BTC_ai_ibc_var5	296	296	296	8	2368	700928	25934336	2800908288.0
BTC_ai_ibc_var5	328	328	328	8	2624	860672	35287552	3811055616.0
BTC_ai_ibc_var5	360	360	360	8	2880	1036800	46656000	5038848000.0
BTC_ai_ibc_var5	392	392	392	8	3136	1229312	60236288	6505519104.0
BTC_ai_ibc_var5	424	424	424	8	3392	1438208	76225024	8232302592.0
BTC_ai_ibc_var5	456	456	456	8	3648	1663488	94818816	10240432128.0
BTC_ai_ibc_var5	488	488	488	8	3904	1905152	116214272	12551141376.0
BTC_ai_ibc_var5	520	520	520	8	4160	2163200	140608000	15185664000.0
BTC_ai_ibc_var5	552	552	552	8	4416	2437632	168196608	18165233664.0
BTC_ai_ibc_var5	584	584	584	8	4672	2728448	199176704	21511084032.0
BTC_ai_ibc_var5	616	616	616	8	4928	3035648	233744896	25244448768.0
BTC_ai_ibc_var5	648	648	648	8	5184	3359232	272097792	29386561536.0
BTC_ai_ibc_var5	680	680	680	8	5440	3699200	314432000	33958656000.0
BTC_ai_ibc_var5	712	712	712	8	5696	4055552	360944128	38981965824.0
BTC_ai_ibc_var5	744	744	744	8	5952	4428288	411830784	44477724672.0
BTC_ai_ibc_var5	776	776	776	8	6208	4817408	467288576	50467166208.0
BTC_ai_ibc_var5	808	808	808	8	6464	5222912	527514112	52223897088.0
BTC_ai_ibc_var5	840	840	840	8	6720	5644800	592704000	64012032000.0
BTC_ai_ibc_var5	872	872	872	8	6976	6083072	663054848	71609923584.0
BTC_ai_ibc_var5	904	904	904	8	7232	6537728	738763264	79786432512.0
BTC_ai_ibc_var5	936	936	936	8	7488	7008768	820025856	88562792448.0
BTC_ai_ibc_var5	968	968	968	8	7744	7496192	907039232	89796883968.0
BTC_ai_ibc_var5	1000	1000	1000	8	8000	8000000	1000000000	1.08e+11


==> figures/data/pred2/step+sp/var6.dat <==
BTC_ai_ibc_var6	8	8	8	8	64	512	512	55296.0
BTC_ai_ibc_var6	40	40	40	8	320	12800	64000	6912000.0
BTC_ai_ibc_var6	72	72	72	8	576	41472	373248	40310784.0
BTC_ai_ibc_var6	104	104	104	8	832	86528	1124864	121485312.0
BTC_ai_ibc_var6	136	136	136	8	1088	147968	2515456	271669248.0
BTC_ai_ibc_var6	168	168	168	8	1344	225792	4741632	512096256.0
BTC_ai_ibc_var6	200	200	200	8	1600	320000	8000000	864000000.0
BTC_ai_ibc_var6	232	232	232	8	1856	430592	12487168	1348614144.0
BTC_ai_ibc_var6	264	264	264	8	2112	557568	18399744	1987172352.0
BTC_ai_ibc_var6	296	296	296	8	2368	700928	25934336	2800908288.0
BTC_ai_ibc_var6	328	328	328	8	2624	860672	35287552	3811055616.0
BTC_ai_ibc_var6	360	360	360	8	2880	1036800	46656000	5038848000.0
BTC_ai_ibc_var6	392	392	392	8	3136	1229312	60236288	6505519104.0
BTC_ai_ibc_var6	424	424	424	8	3392	1438208	76225024	8232302592.0
BTC_ai_ibc_var6	456	456	456	8	3648	1663488	94818816	10240432128.0
BTC_ai_ibc_var6	488	488	488	8	3904	1905152	116214272	12551141376.0
BTC_ai_ibc_var6	520	520	520	8	4160	2163200	140608000	15185664000.0
BTC_ai_ibc_var6	552	552	552	8	4416	2437632	168196608	18165233664.0
BTC_ai_ibc_var6	584	584	584	8	4672	2728448	199176704	21511084032.0
BTC_ai_ibc_var6	616	616	616	8	4928	3035648	233744896	25244448768.0
BTC_ai_ibc_var6	648	648	648	8	5184	3359232	272097792	29386561536.0
BTC_ai_ibc_var6	680	680	680	8	5440	3699200	314432000	33958656000.0
BTC_ai_ibc_var6	712	712	712	8	5696	4055552	360944128	38981965824.0
BTC_ai_ibc_var6	744	744	744	8	5952	4428288	411830784	44477724672.0
BTC_ai_ibc_var6	776	776	776	8	6208	4817408	467288576	50467166208.0
BTC_ai_ibc_var6	808	808	808	8	6464	5222912	527514112	52223897088.0
BTC_ai_ibc_var6	840	840	840	8	6720	5644800	592704000	64012032000.0
BTC_ai_ibc_var6	872	872	872	8	6976	6083072	663054848	71609923584.0
BTC_ai_ibc_var6	904	904	904	8	7232	6537728	738763264	76461997824.0
BTC_ai_ibc_var6	936	936	936	8	7488	7008768	820025856	88562792448.0
BTC_ai_ibc_var6	968	968	968	8	7744	7496192	907039232	97960237056.0
BTC_ai_ibc_var6	1000	1000	1000	8	8000	8000000	1000000000	1.08e+11


==> figures/data/pred2/step+sp/var7.dat <==
BTC_ai_ibc_var7	8	8	8	8	64	512	512	44352.0
BTC_ai_ibc_var7	40	40	40	8	320	12800	64000	1670400.0
BTC_ai_ibc_var7	72	72	72	8	576	41472	373248	7418304.0
BTC_ai_ibc_var7	104	104	104	8	832	86528	1124864	35530560.0
BTC_ai_ibc_var7	136	136	136	8	1088	147968	2515456	76406976.0
BTC_ai_ibc_var7	168	168	168	8	1344	225792	4741632	126118944.0
BTC_ai_ibc_var7	200	200	200	8	1600	320000	8000000	208440000.0
BTC_ai_ibc_var7	232	232	232	8	1856	430592	12487168	327465216.0
BTC_ai_ibc_var7	264	264	264	8	2112	557568	18399744	469820736.0
BTC_ai_ibc_var7	296	296	296	8	2368	700928	25934336	633989376.0
BTC_ai_ibc_var7	328	328	328	8	2624	860672	35287552	853517664.0
BTC_ai_ibc_var7	360	360	360	8	2880	1036800	46656000	1065506400.0
BTC_ai_ibc_var7	392	392	392	8	3136	1229312	60236288	1370529216.0
BTC_ai_ibc_var7	424	424	424	8	3392	1438208	76225024	1700501184.0
BTC_ai_ibc_var7	456	456	456	8	3648	1663488	94818816	2120323392.0
BTC_ai_ibc_var7	488	488	488	8	3904	1905152	116214272	2593388160.0
BTC_ai_ibc_var7	520	520	520	8	4160	2163200	140608000	3076070400.0
BTC_ai_ibc_var7	552	552	552	8	4416	2437632	168196608	3663760896.0
BTC_ai_ibc_var7	584	584	584	8	4672	2728448	199176704	4223637504.0
BTC_ai_ibc_var7	616	616	616	8	4928	3035648	233744896	5008250016.0
BTC_ai_ibc_var7	648	648	648	8	5184	3359232	272097792	5825538144.0
BTC_ai_ibc_var7	680	680	680	8	5440	3699200	314432000	6806296800.0
BTC_ai_ibc_var7	712	712	712	8	5696	4055552	360944128	7731149472.0
BTC_ai_ibc_var7	744	744	744	8	5952	4428288	411830784	8949846816.0
BTC_ai_ibc_var7	776	776	776	8	6208	4817408	467288576	10175268960.0
BTC_ai_ibc_var7	808	808	808	8	6464	5222912	527514112	11587030272.0
BTC_ai_ibc_var7	840	840	840	8	6720	5644800	592704000	12900837600.0
BTC_ai_ibc_var7	872	872	872	8	6976	6083072	663054848	14378101056.0
BTC_ai_ibc_var7	904	904	904	8	7232	6537728	738763264	16236038880.0
BTC_ai_ibc_var7	936	936	936	8	7488	7008768	820025856	18123359904.0
BTC_ai_ibc_var7	968	968	968	8	7744	7496192	907039232	19767458304.0
BTC_ai_ibc_var7	1000	1000	1000	8	8000	8000000	1000000000	22603500000.0


==> figures/data/pred2/step+sp/var8.dat <==
BTC_ai_ibc_var8	8	8	8	8	64	512	512	62208.0
BTC_ai_ibc_var8	40	40	40	8	320	12800	64000	1670400.0
BTC_ai_ibc_var8	72	72	72	8	576	41472	373248	7278336.0
BTC_ai_ibc_var8	104	104	104	8	832	86528	1124864	35676576.0
BTC_ai_ibc_var8	136	136	136	8	1088	147968	2515456	74825568.0
BTC_ai_ibc_var8	168	168	168	8	1344	225792	4741632	124721856.0
BTC_ai_ibc_var8	200	200	200	8	1600	320000	8000000	210240000.0
BTC_ai_ibc_var8	232	232	232	8	1856	430592	12487168	297915840.0
BTC_ai_ibc_var8	264	264	264	8	2112	557568	18399744	461666304.0
BTC_ai_ibc_var8	296	296	296	8	2368	700928	25934336	593773632.0
BTC_ai_ibc_var8	328	328	328	8	2624	860672	35287552	828827136.0
BTC_ai_ibc_var8	360	360	360	8	2880	1036800	46656000	1028764800.0
BTC_ai_ibc_var8	392	392	392	8	3136	1229312	60236288	1329039936.0
BTC_ai_ibc_var8	424	424	424	8	3392	1438208	76225024	1661669568.0
BTC_ai_ibc_var8	456	456	456	8	3648	1663488	94818816	2065116384.0
BTC_ai_ibc_var8	488	488	488	8	3904	1905152	116214272	2465862048.0
BTC_ai_ibc_var8	520	520	520	8	4160	2163200	140608000	3051734400.0
BTC_ai_ibc_var8	552	552	552	8	4416	2437632	168196608	3503334240.0
BTC_ai_ibc_var8	584	584	584	8	4672	2728448	199176704	4196011968.0
BTC_ai_ibc_var8	616	616	616	8	4928	3035648	233744896	4871645856.0
BTC_ai_ibc_var8	648	648	648	8	5184	3359232	272097792	5749955424.0
BTC_ai_ibc_var8	680	680	680	8	5440	3699200	314432000	6560762400.0
BTC_ai_ibc_var8	712	712	712	8	5696	4055552	360944128	7671837024.0
BTC_ai_ibc_var8	744	744	744	8	5952	4428288	411830784	8611082784.0
BTC_ai_ibc_var8	776	776	776	8	6208	4817408	467288576	9996422688.0
BTC_ai_ibc_var8	808	808	808	8	6464	5222912	527514112	11084651424.0
BTC_ai_ibc_var8	840	840	840	8	6720	5644800	592704000	12608719200.0
BTC_ai_ibc_var8	872	872	872	8	6976	6083072	663054848	14076988992.0
BTC_ai_ibc_var8	904	904	904	8	7232	6537728	738763264	16122037248.0
BTC_ai_ibc_var8	936	936	936	8	7488	7008768	820025856	17740944000.0
BTC_ai_ibc_var8	968	968	968	8	7744	7496192	907039232	19527111648.0
BTC_ai_ibc_var8	1000	1000	1000	8	8000	8000000	1000000000	22005000000.0


==> figures/data/pred2/step+sp/var9.dat <==
BTC_ai_ibc_var9	8	8	8	8	64	512	512	43776.0
BTC_ai_ibc_var9	40	40	40	8	320	12800	64000	2260800.0
BTC_ai_ibc_var9	72	72	72	8	576	41472	373248	11384064.0
BTC_ai_ibc_var9	104	104	104	8	832	86528	1124864	203546304.0
BTC_ai_ibc_var9	136	136	136	8	1088	147968	2515456	438050016.0
BTC_ai_ibc_var9	168	168	168	8	1344	225792	4741632	847651392.0
BTC_ai_ibc_var9	200	200	200	8	1600	320000	8000000	1500120000.0
BTC_ai_ibc_var9	232	232	232	8	1856	430592	12487168	2637402912.0
BTC_ai_ibc_var9	264	264	264	8	2112	557568	18399744	4200159744.0
BTC_ai_ibc_var9	296	296	296	8	2368	700928	25934336	5899097664.0
BTC_ai_ibc_var9	328	328	328	8	2624	860672	35287552	7840937088.0
BTC_ai_ibc_var9	360	360	360	8	2880	1036800	46656000	10484769600.0
BTC_ai_ibc_var9	392	392	392	8	3136	1229312	60236288	13398962976.0
BTC_ai_ibc_var9	424	424	424	8	3392	1438208	76225024	17053551360.0
BTC_ai_ibc_var9	456	456	456	8	3648	1663488	94818816	20871991872.0
BTC_ai_ibc_var9	488	488	488	8	3904	1905152	116214272	25589882592.0
BTC_ai_ibc_var9	520	520	520	8	4160	2163200	140608000	31719542400.0
BTC_ai_ibc_var9	552	552	552	8	4416	2437632	168196608	36861109344.0
BTC_ai_ibc_var9	584	584	584	8	4672	2728448	199176704	43818704352.0
BTC_ai_ibc_var9	616	616	616	8	4928	3035648	233744896	51197531616.0
BTC_ai_ibc_var9	648	648	648	8	5184	3359232	272097792	59833170720.0
BTC_ai_ibc_var9	680	680	680	8	5440	3699200	314432000	68997247200.0
BTC_ai_ibc_var9	712	712	712	8	5696	4055552	360944128	79407961632.0
BTC_ai_ibc_var9	744	744	744	8	5952	4428288	411830784	89799868512.0
BTC_ai_ibc_var9	776	776	776	8	6208	4817408	467288576	1.02562917408e+11
BTC_ai_ibc_var9	808	808	808	8	6464	5222912	527514112	1.15376737536e+11
BTC_ai_ibc_var9	840	840	840	8	6720	5644800	592704000	1.284558912e+11
BTC_ai_ibc_var9	872	872	872	8	6976	6083072	663054848	1.44451669248e+11
BTC_ai_ibc_var9	904	904	904	8	7232	6537728	738763264	1.59719963904e+11
BTC_ai_ibc_var9	936	936	936	8	7488	7008768	820025856	1.78367450976e+11
BTC_ai_ibc_var9	968	968	968	8	7744	7496192	907039232	2.02920043392e+11
BTC_ai_ibc_var9	1000	1000	1000	8	8000	8000000	1000000000	2.524995e+11


==> figures/data/pred2/step+spf/var1.dat <==
BTC_ai_ibc_var1	8	8	8	8	64	512	512	54783.0
BTC_ai_ibc_var1	40	40	40	8	320	12800	64000	6912000.0
BTC_ai_ibc_var1	72	72	72	8	576	41472	373248	40310784.0
BTC_ai_ibc_var1	104	104	104	8	832	86528	1124864	121485312.0
BTC_ai_ibc_var1	136	136	136	8	1088	147968	2515456	271669248.0
BTC_ai_ibc_var1	168	168	168	8	1344	225792	4741632	512096256.0
BTC_ai_ibc_var1	200	200	200	8	1600	320000	8000000	935640000.0
BTC_ai_ibc_var1	232	232	232	8	1856	430592	12487168	1460514240.0
BTC_ai_ibc_var1	264	264	264	8	2112	557568	18399744	2152142784.0
BTC_ai_ibc_var1	296	296	296	8	2368	700928	25934336	3034317312.0
BTC_ai_ibc_var1	328	328	328	8	2624	860672	35287552	14892745536.0
BTC_ai_ibc_var1	360	360	360	8	2880	1036800	46656000	20322770400.0
BTC_ai_ibc_var1	392	392	392	8	3136	1229312	60236288	25972289280.0
BTC_ai_ibc_var1	424	424	424	8	3392	1438208	76225024	33555370176.0
BTC_ai_ibc_var1	456	456	456	8	3648	1663488	94818816	41745855168.0
BTC_ai_ibc_var1	488	488	488	8	3904	1905152	116214272	51171192000.0
BTC_ai_ibc_var1	520	520	520	8	4160	2163200	140608000	63181123200.0
BTC_ai_ibc_var1	552	552	552	8	4416	2437632	168196608	74831493600.0
BTC_ai_ibc_var1	584	584	584	8	4672	2728448	199176704	87723354816.0
BTC_ai_ibc_var1	616	616	616	8	4928	3035648	233744896	1.02958555392e+11
BTC_ai_ibc_var1	648	648	648	8	5184	3359232	272097792	1.22304178368e+11
BTC_ai_ibc_var1	680	680	680	8	5440	3699200	314432000	1.39923396e+11
BTC_ai_ibc_var1	712	712	712	8	5696	4055552	360944128	1.59007548096e+11
BTC_ai_ibc_var1	744	744	744	8	5952	4428288	411830784	1.85134543488e+11
BTC_ai_ibc_var1	776	776	776	8	6208	4817408	467288576	2.07979245792e+11
BTC_ai_ibc_var1	808	808	808	8	6464	5222912	527514112	2.51389200384e+11
BTC_ai_ibc_var1	840	840	840	8	6720	5644800	592704000	2.771346312e+11
BTC_ai_ibc_var1	872	872	872	8	6976	6083072	663054848	2.98121473728e+11
BTC_ai_ibc_var1	904	904	904	8	7232	6537728	738763264	3.32163980928e+11
BTC_ai_ibc_var1	936	936	936	8	7488	7008768	820025856	3.68712010368e+11
BTC_ai_ibc_var1	968	968	968	8	7744	7496192	907039232	4.07847192192e+11
BTC_ai_ibc_var1	1000	1000	1000	8	8000	8000000	1000000000	4.59e+11


==> figures/data/pred2/step+spf/var10.dat <==
BTC_ai_ibc_var10	8	8	8	8	64	512	512	58320.0
BTC_ai_ibc_var10	40	40	40	8	320	12800	64000	1783080.0
BTC_ai_ibc_var10	72	72	72	8	576	41472	373248	8306064.0
BTC_ai_ibc_var10	104	104	104	8	832	86528	1124864	24845184.0
BTC_ai_ibc_var10	136	136	136	8	1088	147968	2515456	51589152.0
BTC_ai_ibc_var10	168	168	168	8	1344	225792	4741632	93849084.0
BTC_ai_ibc_var10	200	200	200	8	1600	320000	8000000	156494700.0
BTC_ai_ibc_var10	232	232	232	8	1856	430592	12487168	258447420.0
BTC_ai_ibc_var10	264	264	264	8	2112	557568	18399744	407634876.0
BTC_ai_ibc_var10	296	296	296	8	2368	700928	25934336	589683060.0
BTC_ai_ibc_var10	328	328	328	8	2624	860672	35287552	787099140.0
BTC_ai_ibc_var10	360	360	360	8	2880	1036800	46656000	1024761780.0
BTC_ai_ibc_var10	392	392	392	8	3136	1229312	60236288	1311361128.0
BTC_ai_ibc_var10	424	424	424	8	3392	1438208	76225024	1644596784.0
BTC_ai_ibc_var10	456	456	456	8	3648	1663488	94818816	2017879344.0
BTC_ai_ibc_var10	488	488	488	8	3904	1905152	116214272	2472777252.0
BTC_ai_ibc_var10	520	520	520	8	4160	2163200	140608000	2939178060.0
BTC_ai_ibc_var10	552	552	552	8	4416	2437632	168196608	3496776480.0
BTC_ai_ibc_var10	584	584	584	8	4672	2728448	199176704	4131418356.0
BTC_ai_ibc_var10	616	616	616	8	4928	3035648	233744896	4807756800.0
BTC_ai_ibc_var10	648	648	648	8	5184	3359232	272097792	5596113096.0
BTC_ai_ibc_var10	680	680	680	8	5440	3699200	314432000	6507163440.0
BTC_ai_ibc_var10	712	712	712	8	5696	4055552	360944128	7381919880.0
BTC_ai_ibc_var10	744	744	744	8	5952	4428288	411830784	8421361668.0
BTC_ai_ibc_var10	776	776	776	8	6208	4817408	467288576	9538034832.0
BTC_ai_ibc_var10	808	808	808	8	6464	5222912	527514112	10761603732.0
BTC_ai_ibc_var10	840	840	840	8	6720	5644800	592704000	11988549720.0
BTC_ai_ibc_var10	872	872	872	8	6976	6083072	663054848	13365308808.0
BTC_ai_ibc_var10	904	904	904	8	7232	6537728	738763264	14951336004.0
BTC_ai_ibc_var10	936	936	936	8	7488	7008768	820025856	16565808636.0
BTC_ai_ibc_var10	968	968	968	8	7744	7496192	907039232	18188099028.0
BTC_ai_ibc_var10	1000	1000	1000	8	8000	8000000	1000000000	20173500000.0


==> figures/data/pred2/step+spf/var11.dat <==
BTC_ai_ibc_var11	8	8	8	8	64	512	512	44343.0
BTC_ai_ibc_var11	40	40	40	8	320	12800	64000	2262240.0
BTC_ai_ibc_var11	72	72	72	8	576	41472	373248	11953980.0
BTC_ai_ibc_var11	104	104	104	8	832	86528	1124864	42351192.0
BTC_ai_ibc_var11	136	136	136	8	1088	147968	2515456	90066204.0
BTC_ai_ibc_var11	168	168	168	8	1344	225792	4741632	268094232.0
BTC_ai_ibc_var11	200	200	200	8	1600	320000	8000000	813723300.0
BTC_ai_ibc_var11	232	232	232	8	1856	430592	12487168	1768268736.0
BTC_ai_ibc_var11	264	264	264	8	2112	557568	18399744	2979785556.0
BTC_ai_ibc_var11	296	296	296	8	2368	700928	25934336	4368315312.0
BTC_ai_ibc_var11	328	328	328	8	2624	860672	35287552	6000542208.0
BTC_ai_ibc_var11	360	360	360	8	2880	1036800	46656000	7929669960.0
BTC_ai_ibc_var11	392	392	392	8	3136	1229312	60236288	10296192816.0
BTC_ai_ibc_var11	424	424	424	8	3392	1438208	76225024	13030172748.0
BTC_ai_ibc_var11	456	456	456	8	3648	1663488	94818816	16373839608.0
BTC_ai_ibc_var11	488	488	488	8	3904	1905152	116214272	20009525976.0
BTC_ai_ibc_var11	520	520	520	8	4160	2163200	140608000	24076990080.0
BTC_ai_ibc_var11	552	552	552	8	4416	2437632	168196608	28639178640.0
BTC_ai_ibc_var11	584	584	584	8	4672	2728448	199176704	33699280248.0
BTC_ai_ibc_var11	616	616	616	8	4928	3035648	233744896	39435508728.0
BTC_ai_ibc_var11	648	648	648	8	5184	3359232	272097792	45803580300.0
BTC_ai_ibc_var11	680	680	680	8	5440	3699200	314432000	52735122000.0
BTC_ai_ibc_var11	712	712	712	8	5696	4055552	360944128	60393589740.0
BTC_ai_ibc_var11	744	744	744	8	5952	4428288	411830784	69059664720.0
BTC_ai_ibc_var11	776	776	776	8	6208	4817408	467288576	77943549168.0
BTC_ai_ibc_var11	808	808	808	8	6464	5222912	527514112	87911775216.0
BTC_ai_ibc_var11	840	840	840	8	6720	5644800	592704000	98664403320.0
BTC_ai_ibc_var11	872	872	872	8	6976	6083072	663054848	1.10653280172e+11
BTC_ai_ibc_var11	904	904	904	8	7232	6537728	738763264	1.22991956748e+11
BTC_ai_ibc_var11	936	936	936	8	7488	7008768	820025856	1.36856952648e+11
BTC_ai_ibc_var11	968	968	968	8	7744	7496192	907039232	1.51216592868e+11
BTC_ai_ibc_var11	1000	1000	1000	8	8000	8000000	1000000000	1.66824e+11


==> figures/data/pred2/step+spf/var12.dat <==
BTC_ai_ibc_var12	8	8	8	8	64	512	512	56785.5
BTC_ai_ibc_var12	40	40	40	8	320	12800	64000	2321280.0
BTC_ai_ibc_var12	72	72	72	8	576	41472	373248	11285244.0
BTC_ai_ibc_var12	104	104	104	8	832	86528	1124864	35427132.0
BTC_ai_ibc_var12	136	136	136	8	1088	147968	2515456	73006704.0
BTC_ai_ibc_var12	168	168	168	8	1344	225792	4741632	128838276.0
BTC_ai_ibc_var12	200	200	200	8	1600	320000	8000000	206125200.0
BTC_ai_ibc_var12	232	232	232	8	1856	430592	12487168	362436084.0
BTC_ai_ibc_var12	264	264	264	8	2112	557568	18399744	541377540.0
BTC_ai_ibc_var12	296	296	296	8	2368	700928	25934336	772376184.0
BTC_ai_ibc_var12	328	328	328	8	2624	860672	35287552	1081394352.0
BTC_ai_ibc_var12	360	360	360	8	2880	1036800	46656000	1479351600.0
BTC_ai_ibc_var12	392	392	392	8	3136	1229312	60236288	1979202708.0
BTC_ai_ibc_var12	424	424	424	8	3392	1438208	76225024	2567044188.0
BTC_ai_ibc_var12	456	456	456	8	3648	1663488	94818816	3281722560.0
BTC_ai_ibc_var12	488	488	488	8	3904	1905152	116214272	4120543656.0
BTC_ai_ibc_var12	520	520	520	8	4160	2163200	140608000	5113176120.0
BTC_ai_ibc_var12	552	552	552	8	4416	2437632	168196608	6106171284.0
BTC_ai_ibc_var12	584	584	584	8	4672	2728448	199176704	7261100928.0
BTC_ai_ibc_var12	616	616	616	8	4928	3035648	233744896	8450719200.0
BTC_ai_ibc_var12	648	648	648	8	5184	3359232	272097792	9847807308.0
BTC_ai_ibc_var12	680	680	680	8	5440	3699200	314432000	11346562620.0
BTC_ai_ibc_var12	712	712	712	8	5696	4055552	360944128	13094491680.0
BTC_ai_ibc_var12	744	744	744	8	5952	4428288	411830784	14848654536.0
BTC_ai_ibc_var12	776	776	776	8	6208	4817408	467288576	16887291048.0
BTC_ai_ibc_var12	808	808	808	8	6464	5222912	527514112	19011415032.0
BTC_ai_ibc_var12	840	840	840	8	6720	5644800	592704000	21362911920.0
BTC_ai_ibc_var12	872	872	872	8	6976	6083072	663054848	24003771156.0
BTC_ai_ibc_var12	904	904	904	8	7232	6537728	738763264	26739110448.0
BTC_ai_ibc_var12	936	936	936	8	7488	7008768	820025856	29945866860.0
BTC_ai_ibc_var12	968	968	968	8	7744	7496192	907039232	33570472320.0
BTC_ai_ibc_var12	1000	1000	1000	8	8000	8000000	1000000000	38038500000.0


==> figures/data/pred2/step+spf/var13.dat <==
BTC_ai_ibc_var13	8	8	8	8	64	512	512	71640.0
BTC_ai_ibc_var13	40	40	40	8	320	12800	64000	1140120.0
BTC_ai_ibc_var13	72	72	72	8	576	41472	373248	6243156.0
BTC_ai_ibc_var13	104	104	104	8	832	86528	1124864	26829036.0
BTC_ai_ibc_var13	136	136	136	8	1088	147968	2515456	58588596.0
BTC_ai_ibc_var13	168	168	168	8	1344	225792	4741632	107781408.0
BTC_ai_ibc_var13	200	200	200	8	1600	320000	8000000	178246800.0
BTC_ai_ibc_var13	232	232	232	8	1856	430592	12487168	274873716.0
BTC_ai_ibc_var13	264	264	264	8	2112	557568	18399744	400581720.0
BTC_ai_ibc_var13	296	296	296	8	2368	700928	25934336	560220552.0
BTC_ai_ibc_var13	328	328	328	8	2624	860672	35287552	757819728.0
BTC_ai_ibc_var13	360	360	360	8	2880	1036800	46656000	996027840.0
BTC_ai_ibc_var13	392	392	392	8	3136	1229312	60236288	1281844116.0
BTC_ai_ibc_var13	424	424	424	8	3392	1438208	76225024	1614894948.0
BTC_ai_ibc_var13	456	456	456	8	3648	1663488	94818816	2001169908.0
BTC_ai_ibc_var13	488	488	488	8	3904	1905152	116214272	2447813124.0
BTC_ai_ibc_var13	520	520	520	8	4160	2163200	140608000	2955160260.0
BTC_ai_ibc_var13	552	552	552	8	4416	2437632	168196608	3532603212.0
BTC_ai_ibc_var13	584	584	584	8	4672	2728448	199176704	4191257916.0
BTC_ai_ibc_var13	616	616	616	8	4928	3035648	233744896	4963274316.0
BTC_ai_ibc_var13	648	648	648	8	5184	3359232	272097792	5914528632.0
BTC_ai_ibc_var13	680	680	680	8	5440	3699200	314432000	7080319800.0
BTC_ai_ibc_var13	712	712	712	8	5696	4055552	360944128	8553315096.0
BTC_ai_ibc_var13	744	744	744	8	5952	4428288	411830784	10417998384.0
BTC_ai_ibc_var13	776	776	776	8	6208	4817408	467288576	12908115144.0
BTC_ai_ibc_var13	808	808	808	8	6464	5222912	527514112	16302504132.0
BTC_ai_ibc_var13	840	840	840	8	6720	5644800	592704000	20893613580.0
BTC_ai_ibc_var13	872	872	872	8	6976	6083072	663054848	26983409544.0
BTC_ai_ibc_var13	904	904	904	8	7232	6537728	738763264	36093663576.0
BTC_ai_ibc_var13	936	936	936	8	7488	7008768	820025856	45746068680.0
BTC_ai_ibc_var13	968	968	968	8	7744	7496192	907039232	55321931808.0
BTC_ai_ibc_var13	1000	1000	1000	8	8000	8000000	1000000000	64714455000.0


==> figures/data/pred2/step+spf/var14.dat <==
BTC_ai_ibc_var14	8	8	8	8	64	512	512	75735.0
BTC_ai_ibc_var14	40	40	40	8	320	12800	64000	1270458.0
BTC_ai_ibc_var14	72	72	72	8	576	41472	373248	6334875.0
BTC_ai_ibc_var14	104	104	104	8	832	86528	1124864	88782781.5
BTC_ai_ibc_var14	136	136	136	8	1088	147968	2515456	198768204.0
BTC_ai_ibc_var14	168	168	168	8	1344	225792	4741632	366345972.0
BTC_ai_ibc_var14	200	200	200	8	1600	320000	8000000	600825312.0
BTC_ai_ibc_var14	232	232	232	8	1856	430592	12487168	925410348.0
BTC_ai_ibc_var14	264	264	264	8	2112	557568	18399744	1351708344.0
BTC_ai_ibc_var14	296	296	296	8	2368	700928	25934336	1923685236.0
BTC_ai_ibc_var14	328	328	328	8	2624	860672	35287552	2578139028.0
BTC_ai_ibc_var14	360	360	360	8	2880	1036800	46656000	3396799656.0
BTC_ai_ibc_var14	392	392	392	8	3136	1229312	60236288	4381440840.0
BTC_ai_ibc_var14	424	424	424	8	3392	1438208	76225024	5538416832.0
BTC_ai_ibc_var14	456	456	456	8	3648	1663488	94818816	6880836924.0
BTC_ai_ibc_var14	488	488	488	8	3904	1905152	116214272	8411502096.0
BTC_ai_ibc_var14	520	520	520	8	4160	2163200	140608000	10151314308.0
BTC_ai_ibc_var14	552	552	552	8	4416	2437632	168196608	12119834052.0
BTC_ai_ibc_var14	584	584	584	8	4672	2728448	199176704	14330849508.0
BTC_ai_ibc_var14	616	616	616	8	4928	3035648	233744896	16804741464.0
BTC_ai_ibc_var14	648	648	648	8	5184	3359232	272097792	19529985960.0
BTC_ai_ibc_var14	680	680	680	8	5440	3699200	314432000	22577661504.0
BTC_ai_ibc_var14	712	712	712	8	5696	4055552	360944128	25879942476.0
BTC_ai_ibc_var14	744	744	744	8	5952	4428288	411830784	29536472916.0
BTC_ai_ibc_var14	776	776	776	8	6208	4817408	467288576	33469325280.0
BTC_ai_ibc_var14	808	808	808	8	6464	5222912	527514112	37787181984.0
BTC_ai_ibc_var14	840	840	840	8	6720	5644800	592704000	42483857724.0
BTC_ai_ibc_var14	872	872	872	8	6976	6083072	663054848	47477390796.0
BTC_ai_ibc_var14	904	904	904	8	7232	6537728	738763264	52900503588.0
BTC_ai_ibc_var14	936	936	936	8	7488	7008768	820025856	58702667904.0
BTC_ai_ibc_var14	968	968	968	8	7744	7496192	907039232	64850123664.0
BTC_ai_ibc_var14	1000	1000	1000	8	8000	8000000	1000000000	71479440000.0


==> figures/data/pred2/step+spf/var15.dat <==
BTC_ai_ibc_var15	8	8	8	8	64	512	512	49977.0
BTC_ai_ibc_var15	40	40	40	8	320	12800	64000	1303209.0
BTC_ai_ibc_var15	72	72	72	8	576	41472	373248	7450119.0
BTC_ai_ibc_var15	104	104	104	8	832	86528	1124864	33184296.0
BTC_ai_ibc_var15	136	136	136	8	1088	147968	2515456	68942412.0
BTC_ai_ibc_var15	168	168	168	8	1344	225792	4741632	122028984.0
BTC_ai_ibc_var15	200	200	200	8	1600	320000	8000000	198500400.0
BTC_ai_ibc_var15	232	232	232	8	1856	430592	12487168	303095124.0
BTC_ai_ibc_var15	264	264	264	8	2112	557568	18399744	451134684.0
BTC_ai_ibc_var15	296	296	296	8	2368	700928	25934336	608953104.0
BTC_ai_ibc_var15	328	328	328	8	2624	860672	35287552	816830208.0
BTC_ai_ibc_var15	360	360	360	8	2880	1036800	46656000	1071694800.0
BTC_ai_ibc_var15	392	392	392	8	3136	1229312	60236288	1374978024.0
BTC_ai_ibc_var15	424	424	424	8	3392	1438208	76225024	1724015376.0
BTC_ai_ibc_var15	456	456	456	8	3648	1663488	94818816	2129257800.0
BTC_ai_ibc_var15	488	488	488	8	3904	1905152	116214272	2601849348.0
BTC_ai_ibc_var15	520	520	520	8	4160	2163200	140608000	3239334540.0
BTC_ai_ibc_var15	552	552	552	8	4416	2437632	168196608	3794016888.0
BTC_ai_ibc_var15	584	584	584	8	4672	2728448	199176704	4585833720.0
BTC_ai_ibc_var15	616	616	616	8	4928	3035648	233744896	5539143456.0
BTC_ai_ibc_var15	648	648	648	8	5184	3359232	272097792	6806063556.0
BTC_ai_ibc_var15	680	680	680	8	5440	3699200	314432000	10042066260.0
BTC_ai_ibc_var15	712	712	712	8	5696	4055552	360944128	11779352208.0
BTC_ai_ibc_var15	744	744	744	8	5952	4428288	411830784	13071777192.0
BTC_ai_ibc_var15	776	776	776	8	6208	4817408	467288576	17992152864.0
BTC_ai_ibc_var15	808	808	808	8	6464	5222912	527514112	21609780624.0
BTC_ai_ibc_var15	840	840	840	8	6720	5644800	592704000	29882627460.0
BTC_ai_ibc_var15	872	872	872	8	6976	6083072	663054848	35832237516.0
BTC_ai_ibc_var15	904	904	904	8	7232	6537728	738763264	44323491996.0
BTC_ai_ibc_var15	936	936	936	8	7488	7008768	820025856	53165734128.0
BTC_ai_ibc_var15	968	968	968	8	7744	7496192	907039232	61568897544.0
BTC_ai_ibc_var15	1000	1000	1000	8	8000	8000000	1000000000	70366873500.0


==> figures/data/pred2/step+spf/var16.dat <==
BTC_ai_ibc_var16	8	8	8	8	64	512	512	54189.0
BTC_ai_ibc_var16	40	40	40	8	320	12800	64000	1573011.0
BTC_ai_ibc_var16	72	72	72	8	576	41472	373248	7495074.0
BTC_ai_ibc_var16	104	104	104	8	832	86528	1124864	122346436.5
BTC_ai_ibc_var16	136	136	136	8	1088	147968	2515456	260587944.0
BTC_ai_ibc_var16	168	168	168	8	1344	225792	4741632	449238600.0
BTC_ai_ibc_var16	200	200	200	8	1600	320000	8000000	736724736.0
BTC_ai_ibc_var16	232	232	232	8	1856	430592	12487168	1109387232.0
BTC_ai_ibc_var16	264	264	264	8	2112	557568	18399744	1678403484.0
BTC_ai_ibc_var16	296	296	296	8	2368	700928	25934336	2206878264.0
BTC_ai_ibc_var16	328	328	328	8	2624	860672	35287552	2964653136.0
BTC_ai_ibc_var16	360	360	360	8	2880	1036800	46656000	3876614172.0
BTC_ai_ibc_var16	392	392	392	8	3136	1229312	60236288	4982131620.0
BTC_ai_ibc_var16	424	424	424	8	3392	1438208	76225024	6228022644.0
BTC_ai_ibc_var16	456	456	456	8	3648	1663488	94818816	7663609872.0
BTC_ai_ibc_var16	488	488	488	8	3904	1905152	116214272	9331442496.0
BTC_ai_ibc_var16	520	520	520	8	4160	2163200	140608000	11515966200.0
BTC_ai_ibc_var16	552	552	552	8	4416	2437632	168196608	13311207504.0
BTC_ai_ibc_var16	584	584	584	8	4672	2728448	199176704	15704695188.0
BTC_ai_ibc_var16	616	616	616	8	4928	3035648	233744896	18349885728.0
BTC_ai_ibc_var16	648	648	648	8	5184	3359232	272097792	21245065416.0
BTC_ai_ibc_var16	680	680	680	8	5440	3699200	314432000	24328645956.0
BTC_ai_ibc_var16	712	712	712	8	5696	4055552	360944128	27874776132.0
BTC_ai_ibc_var16	744	744	744	8	5952	4428288	411830784	31716648216.0
BTC_ai_ibc_var16	776	776	776	8	6208	4817408	467288576	36494107128.0
BTC_ai_ibc_var16	808	808	808	8	6464	5222912	527514112	40351421412.0
BTC_ai_ibc_var16	840	840	840	8	6720	5644800	592704000	45349688268.0
BTC_ai_ibc_var16	872	872	872	8	6976	6083072	663054848	50439840660.0
BTC_ai_ibc_var16	904	904	904	8	7232	6537728	738763264	56221670556.0
BTC_ai_ibc_var16	936	936	936	8	7488	7008768	820025856	62200500624.0
BTC_ai_ibc_var16	968	968	968	8	7744	7496192	907039232	68659175808.0
BTC_ai_ibc_var16	1000	1000	1000	8	8000	8000000	1000000000	75366792000.0


==> figures/data/pred2/step+spf/var17.dat <==
BTC_ai_ibc_var17	8	8	8	8	64	512	512	12312.0
BTC_ai_ibc_var17	40	40	40	8	320	12800	64000	607680.0
BTC_ai_ibc_var17	72	72	72	8	576	41472	373248	3186864.0
BTC_ai_ibc_var17	104	104	104	8	832	86528	1124864	13856076.0
BTC_ai_ibc_var17	136	136	136	8	1088	147968	2515456	29617740.0
BTC_ai_ibc_var17	168	168	168	8	1344	225792	4741632	54433512.0
BTC_ai_ibc_var17	200	200	200	8	1600	320000	8000000	90229500.0
BTC_ai_ibc_var17	232	232	232	8	1856	430592	12487168	137203524.0
BTC_ai_ibc_var17	264	264	264	8	2112	557568	18399744	203089788.0
BTC_ai_ibc_var17	296	296	296	8	2368	700928	25934336	274743648.0
BTC_ai_ibc_var17	328	328	328	8	2624	860672	35287552	371866392.0
BTC_ai_ibc_var17	360	360	360	8	2880	1036800	46656000	488295540.0
BTC_ai_ibc_var17	392	392	392	8	3136	1229312	60236288	617729868.0
BTC_ai_ibc_var17	424	424	424	8	3392	1438208	76225024	763638840.0
BTC_ai_ibc_var17	456	456	456	8	3648	1663488	94818816	933485580.0
BTC_ai_ibc_var17	488	488	488	8	3904	1905152	116214272	1145916720.0
BTC_ai_ibc_var17	520	520	520	8	4160	2163200	140608000	1502284680.0
BTC_ai_ibc_var17	552	552	552	8	4416	2437632	168196608	1689224328.0
BTC_ai_ibc_var17	584	584	584	8	4672	2728448	199176704	1973714724.0
BTC_ai_ibc_var17	616	616	616	8	4928	3035648	233744896	2302897212.0
BTC_ai_ibc_var17	648	648	648	8	5184	3359232	272097792	2661054120.0
BTC_ai_ibc_var17	680	680	680	8	5440	3699200	314432000	3121860960.0
BTC_ai_ibc_var17	712	712	712	8	5696	4055552	360944128	3501728496.0
BTC_ai_ibc_var17	744	744	744	8	5952	4428288	411830784	4024165428.0
BTC_ai_ibc_var17	776	776	776	8	6208	4817408	467288576	4627193328.0
BTC_ai_ibc_var17	808	808	808	8	6464	5222912	527514112	5052727404.0
BTC_ai_ibc_var17	840	840	840	8	6720	5644800	592704000	5690514060.0
BTC_ai_ibc_var17	872	872	872	8	6976	6083072	663054848	6301516284.0
BTC_ai_ibc_var17	904	904	904	8	7232	6537728	738763264	7002040932.0
BTC_ai_ibc_var17	936	936	936	8	7488	7008768	820025856	7755441876.0
BTC_ai_ibc_var17	968	968	968	8	7744	7496192	907039232	8609812596.0
BTC_ai_ibc_var17	1000	1000	1000	8	8000	8000000	1000000000	9662265000.0


==> figures/data/pred2/step+spf/var18.dat <==
BTC_ai_ibc_var18	8	8	8	8	64	512	512	13081.5
BTC_ai_ibc_var18	40	40	40	8	320	12800	64000	611748.0
BTC_ai_ibc_var18	72	72	72	8	576	41472	373248	3220911.0
BTC_ai_ibc_var18	104	104	104	8	832	86528	1124864	10631916.0
BTC_ai_ibc_var18	136	136	136	8	1088	147968	2515456	25230312.0
BTC_ai_ibc_var18	168	168	168	8	1344	225792	4741632	49338310.5
BTC_ai_ibc_var18	200	200	200	8	1600	320000	8000000	83008791.0
BTC_ai_ibc_var18	232	232	232	8	1856	430592	12487168	125762971.5
BTC_ai_ibc_var18	264	264	264	8	2112	557568	18399744	186287746.5
BTC_ai_ibc_var18	296	296	296	8	2368	700928	25934336	256841563.5
BTC_ai_ibc_var18	328	328	328	8	2624	860672	35287552	351913023.0
BTC_ai_ibc_var18	360	360	360	8	2880	1036800	46656000	461778610.5
BTC_ai_ibc_var18	392	392	392	8	3136	1229312	60236288	596042374.5
BTC_ai_ibc_var18	424	424	424	8	3392	1438208	76225024	745258878.0
BTC_ai_ibc_var18	456	456	456	8	3648	1663488	94818816	920579148.0
BTC_ai_ibc_var18	488	488	488	8	3904	1905152	116214272	1116529546.5
BTC_ai_ibc_var18	520	520	520	8	4160	2163200	140608000	1380183349.5
BTC_ai_ibc_var18	552	552	552	8	4416	2437632	168196608	1638915534.0
BTC_ai_ibc_var18	584	584	584	8	4672	2728448	199176704	1913899684.5
BTC_ai_ibc_var18	616	616	616	8	4928	3035648	233744896	2238489274.5
BTC_ai_ibc_var18	648	648	648	8	5184	3359232	272097792	2591292843.0
BTC_ai_ibc_var18	680	680	680	8	5440	3699200	314432000	3015334561.5
BTC_ai_ibc_var18	712	712	712	8	5696	4055552	360944128	3426692854.5
BTC_ai_ibc_var18	744	744	744	8	5952	4428288	411830784	3881965576.5
BTC_ai_ibc_var18	776	776	776	8	6208	4817408	467288576	4396324756.5
BTC_ai_ibc_var18	808	808	808	8	6464	5222912	527514112	4967717017.5
BTC_ai_ibc_var18	840	840	840	8	6720	5644800	592704000	5517747333.0
BTC_ai_ibc_var18	872	872	872	8	6976	6083072	663054848	6164734720.5
BTC_ai_ibc_var18	904	904	904	8	7232	6537728	738763264	6939541350.0
BTC_ai_ibc_var18	936	936	936	8	7488	7008768	820025856	7653627801.0
BTC_ai_ibc_var18	968	968	968	8	7744	7496192	907039232	8406151069.5
BTC_ai_ibc_var18	1000	1000	1000	8	8000	8000000	1000000000	9315121500.0


==> figures/data/pred2/step+spf/var2.dat <==
BTC_ai_ibc_var2	8	8	8	8	64	512	512	55296.0
BTC_ai_ibc_var2	40	40	40	8	320	12800	64000	6350400.0
BTC_ai_ibc_var2	72	72	72	8	576	41472	373248	36951552.0
BTC_ai_ibc_var2	104	104	104	8	832	86528	1124864	111458880.0
BTC_ai_ibc_var2	136	136	136	8	1088	147968	2515456	271669248.0
BTC_ai_ibc_var2	168	168	168	8	1344	225792	4741632	512096256.0
BTC_ai_ibc_var2	200	200	200	8	1600	320000	8000000	864000000.0
BTC_ai_ibc_var2	232	232	232	8	1856	430592	12487168	1348614144.0
BTC_ai_ibc_var2	264	264	264	8	2112	557568	18399744	1987172352.0
BTC_ai_ibc_var2	296	296	296	8	2368	700928	25934336	2801696832.0
BTC_ai_ibc_var2	328	328	328	8	2624	860672	35287552	3811055616.0
BTC_ai_ibc_var2	360	360	360	8	2880	1036800	46656000	4620110400.0
BTC_ai_ibc_var2	392	392	392	8	3136	1229312	60236288	5964775488.0
BTC_ai_ibc_var2	424	424	424	8	3392	1438208	76225024	8232302592.0
BTC_ai_ibc_var2	456	456	456	8	3648	1663488	94818816	10240432128.0
BTC_ai_ibc_var2	488	488	488	8	3904	1905152	116214272	12551141376.0
BTC_ai_ibc_var2	520	520	520	8	4160	2163200	140608000	15185664000.0
BTC_ai_ibc_var2	552	552	552	8	4416	2437632	168196608	18165233664.0
BTC_ai_ibc_var2	584	584	584	8	4672	2728448	199176704	21511084032.0
BTC_ai_ibc_var2	616	616	616	8	4928	3035648	233744896	23144159808.0
BTC_ai_ibc_var2	648	648	648	8	5184	3359232	272097792	29386561536.0
BTC_ai_ibc_var2	680	680	680	8	5440	3699200	314432000	33958656000.0
BTC_ai_ibc_var2	712	712	712	8	5696	4055552	360944128	38986528320.0
BTC_ai_ibc_var2	744	744	744	8	5952	4428288	411830784	44480215584.0
BTC_ai_ibc_var2	776	776	776	8	6208	4817408	467288576	50467166208.0
BTC_ai_ibc_var2	808	808	808	8	6464	5222912	527514112	56971524096.0
BTC_ai_ibc_var2	840	840	840	8	6720	5644800	592704000	64012032000.0
BTC_ai_ibc_var2	872	872	872	8	6976	6083072	663054848	71609923584.0
BTC_ai_ibc_var2	904	904	904	8	7232	6537728	738763264	79786432512.0
BTC_ai_ibc_var2	936	936	936	8	7488	7008768	820025856	88562792448.0
BTC_ai_ibc_var2	968	968	968	8	7744	7496192	907039232	97960237056.0
BTC_ai_ibc_var2	1000	1000	1000	8	8000	8000000	1000000000	1.08e+11


==> figures/data/pred2/step+spf/var3.dat <==
BTC_ai_ibc_var3	8	8	8	8	64	512	512	53280.0
BTC_ai_ibc_var3	40	40	40	8	320	12800	64000	6912000.0
BTC_ai_ibc_var3	72	72	72	8	576	41472	373248	40310784.0
BTC_ai_ibc_var3	104	104	104	8	832	86528	1124864	121485312.0
BTC_ai_ibc_var3	136	136	136	8	1088	147968	2515456	271669248.0
BTC_ai_ibc_var3	168	168	168	8	1344	225792	4741632	512096256.0
BTC_ai_ibc_var3	200	200	200	8	1600	320000	8000000	863640000.0
BTC_ai_ibc_var3	232	232	232	8	1856	430592	12487168	1348614144.0
BTC_ai_ibc_var3	264	264	264	8	2112	557568	18399744	1986545088.0
BTC_ai_ibc_var3	296	296	296	8	2368	700928	25934336	3033528768.0
BTC_ai_ibc_var3	328	328	328	8	2624	860672	35287552	3811055616.0
BTC_ai_ibc_var3	360	360	360	8	2880	1036800	46656000	5457585600.0
BTC_ai_ibc_var3	392	392	392	8	3136	1229312	60236288	6505519104.0
BTC_ai_ibc_var3	424	424	424	8	3392	1438208	76225024	8232302592.0
BTC_ai_ibc_var3	456	456	456	8	3648	1663488	94818816	10240432128.0
BTC_ai_ibc_var3	488	488	488	8	3904	1905152	116214272	12551141376.0
BTC_ai_ibc_var3	520	520	520	8	4160	2163200	140608000	15185664000.0
BTC_ai_ibc_var3	552	552	552	8	4416	2437632	168196608	18923489568.0
BTC_ai_ibc_var3	584	584	584	8	4672	2728448	199176704	23300604864.0
BTC_ai_ibc_var3	616	616	616	8	4928	3035648	233744896	25247863872.0
BTC_ai_ibc_var3	648	648	648	8	5184	3359232	272097792	29386561536.0
BTC_ai_ibc_var3	680	680	680	8	5440	3699200	314432000	33958656000.0
BTC_ai_ibc_var3	712	712	712	8	5696	4055552	360944128	38984247072.0
BTC_ai_ibc_var3	744	744	744	8	5952	4428288	411830784	44482706496.0
BTC_ai_ibc_var3	776	776	776	8	6208	4817408	467288576	50467166208.0
BTC_ai_ibc_var3	808	808	808	8	6464	5222912	527514112	56977399872.0
BTC_ai_ibc_var3	840	840	840	8	6720	5644800	592704000	64012032000.0
BTC_ai_ibc_var3	872	872	872	8	6976	6083072	663054848	71609923584.0
BTC_ai_ibc_var3	904	904	904	8	7232	6537728	738763264	79786432512.0
BTC_ai_ibc_var3	936	936	936	8	7488	7008768	820025856	88562792448.0
BTC_ai_ibc_var3	968	968	968	8	7744	7496192	907039232	97960237056.0
BTC_ai_ibc_var3	1000	1000	1000	8	8000	8000000	1000000000	1.08e+11


==> figures/data/pred2/step+spf/var4.dat <==
BTC_ai_ibc_var4	8	8	8	8	64	512	512	51007.5
BTC_ai_ibc_var4	40	40	40	8	320	12800	64000	6912000.0
BTC_ai_ibc_var4	72	72	72	8	576	41472	373248	36998208.0
BTC_ai_ibc_var4	104	104	104	8	832	86528	1124864	121485312.0
BTC_ai_ibc_var4	136	136	136	8	1088	147968	2515456	271669248.0
BTC_ai_ibc_var4	168	168	168	8	1344	225792	4741632	512096256.0
BTC_ai_ibc_var4	200	200	200	8	1600	320000	8000000	864000000.0
BTC_ai_ibc_var4	232	232	232	8	1856	430592	12487168	1348614144.0
BTC_ai_ibc_var4	264	264	264	8	2112	557568	18399744	1987172352.0
BTC_ai_ibc_var4	296	296	296	8	2368	700928	25934336	2800908288.0
BTC_ai_ibc_var4	328	328	328	8	2624	860672	35287552	3843976320.0
BTC_ai_ibc_var4	360	360	360	8	2880	1036800	46656000	5078505600.0
BTC_ai_ibc_var4	392	392	392	8	3136	1229312	60236288	6552540288.0
BTC_ai_ibc_var4	424	424	424	8	3392	1438208	76225024	8287314048.0
BTC_ai_ibc_var4	456	456	456	8	3648	1663488	94818816	10307803392.0
BTC_ai_ibc_var4	488	488	488	8	3904	1905152	116214272	12628300032.0
BTC_ai_ibc_var4	520	520	520	8	4160	2163200	140608000	15273273600.0
BTC_ai_ibc_var4	552	552	552	8	4416	2437632	168196608	18261215424.0
BTC_ai_ibc_var4	584	584	584	8	4672	2728448	199176704	21621586176.0
BTC_ai_ibc_var4	616	616	616	8	4928	3035648	233744896	25363977408.0
BTC_ai_ibc_var4	648	648	648	8	5184	3359232	272097792	29518831296.0
BTC_ai_ibc_var4	680	680	680	8	5440	3699200	314432000	34104312000.0
BTC_ai_ibc_var4	712	712	712	8	5696	4055552	360944128	39146215680.0
BTC_ai_ibc_var4	744	744	744	8	5952	4428288	411830784	44652088512.0
BTC_ai_ibc_var4	776	776	776	8	6208	4817408	467288576	50656851648.0
BTC_ai_ibc_var4	808	808	808	8	6464	5222912	527514112	57177176256.0
BTC_ai_ibc_var4	840	840	840	8	6720	5644800	592704000	64234296000.0
BTC_ai_ibc_var4	872	872	872	8	6976	6083072	663054848	71849444544.0
BTC_ai_ibc_var4	904	904	904	8	7232	6537728	738763264	80043855552.0
BTC_ai_ibc_var4	936	936	936	8	7488	7008768	820025856	88838762688.0
BTC_ai_ibc_var4	968	968	968	8	7744	7496192	907039232	98255399616.0
BTC_ai_ibc_var4	1000	1000	1000	8	8000	8000000	1000000000	1.08e+11


==> figures/data/pred2/step+spf/var5.dat <==
BTC_ai_ibc_var5	8	8	8	8	64	512	512	74952.0
BTC_ai_ibc_var5	40	40	40	8	320	12800	64000	6912000.0
BTC_ai_ibc_var5	72	72	72	8	576	41472	373248	40310784.0
BTC_ai_ibc_var5	104	104	104	8	832	86528	1124864	121485312.0
BTC_ai_ibc_var5	136	136	136	8	1088	147968	2515456	271669248.0
BTC_ai_ibc_var5	168	168	168	8	1344	225792	4741632	512096256.0
BTC_ai_ibc_var5	200	200	200	8	1600	320000	8000000	863640000.0
BTC_ai_ibc_var5	232	232	232	8	1856	430592	12487168	1348614144.0
BTC_ai_ibc_var5	264	264	264	8	2112	557568	18399744	1987172352.0
BTC_ai_ibc_var5	296	296	296	8	2368	700928	25934336	2800908288.0
BTC_ai_ibc_var5	328	328	328	8	2624	860672	35287552	3811055616.0
BTC_ai_ibc_var5	360	360	360	8	2880	1036800	46656000	5038848000.0
BTC_ai_ibc_var5	392	392	392	8	3136	1229312	60236288	6505519104.0
BTC_ai_ibc_var5	424	424	424	8	3392	1438208	76225024	8232302592.0
BTC_ai_ibc_var5	456	456	456	8	3648	1663488	94818816	10240432128.0
BTC_ai_ibc_var5	488	488	488	8	3904	1905152	116214272	12551141376.0
BTC_ai_ibc_var5	520	520	520	8	4160	2163200	140608000	15185664000.0
BTC_ai_ibc_var5	552	552	552	8	4416	2437632	168196608	18167976000.0
BTC_ai_ibc_var5	584	584	584	8	4672	2728448	199176704	21512618784.0
BTC_ai_ibc_var5	616	616	616	8	4928	3035648	233744896	25247863872.0
BTC_ai_ibc_var5	648	648	648	8	5184	3359232	272097792	29386561536.0
BTC_ai_ibc_var5	680	680	680	8	5440	3699200	314432000	33958656000.0
BTC_ai_ibc_var5	712	712	712	8	5696	4055552	360944128	38981965824.0
BTC_ai_ibc_var5	744	744	744	8	5952	4428288	411830784	44477724672.0
BTC_ai_ibc_var5	776	776	776	8	6208	4817408	467288576	50467166208.0
BTC_ai_ibc_var5	808	808	808	8	6464	5222912	527514112	56977399872.0
BTC_ai_ibc_var5	840	840	840	8	6720	5644800	592704000	64018382400.0
BTC_ai_ibc_var5	872	872	872	8	6976	6083072	663054848	71609923584.0
BTC_ai_ibc_var5	904	904	904	8	7232	6537728	738763264	79786432512.0
BTC_ai_ibc_var5	936	936	936	8	7488	7008768	820025856	88566734880.0
BTC_ai_ibc_var5	968	968	968	8	7744	7496192	907039232	97960237056.0
BTC_ai_ibc_var5	1000	1000	1000	8	8000	8000000	1000000000	1.08e+11


==> figures/data/pred2/step+spf/var6.dat <==
BTC_ai_ibc_var6	8	8	8	8	64	512	512	55296.0
BTC_ai_ibc_var6	40	40	40	8	320	12800	64000	6897600.0
BTC_ai_ibc_var6	72	72	72	8	576	41472	373248	36951552.0
BTC_ai_ibc_var6	104	104	104	8	832	86528	1124864	121387968.0
BTC_ai_ibc_var6	136	136	136	8	1088	147968	2515456	271502784.0
BTC_ai_ibc_var6	168	168	168	8	1344	225792	4741632	511842240.0
BTC_ai_ibc_var6	200	200	200	8	1600	320000	8000000	864000000.0
BTC_ai_ibc_var6	232	232	232	8	1856	430592	12487168	1348614144.0
BTC_ai_ibc_var6	264	264	264	8	2112	557568	18399744	1987172352.0
BTC_ai_ibc_var6	296	296	296	8	2368	700928	25934336	2800908288.0
BTC_ai_ibc_var6	328	328	328	8	2624	860672	35287552	3811055616.0
BTC_ai_ibc_var6	360	360	360	8	2880	1036800	46656000	5038848000.0
BTC_ai_ibc_var6	392	392	392	8	3136	1229312	60236288	6506902080.0
BTC_ai_ibc_var6	424	424	424	8	3392	1438208	76225024	8232302592.0
BTC_ai_ibc_var6	456	456	456	8	3648	1663488	94818816	10242303552.0
BTC_ai_ibc_var6	488	488	488	8	3904	1905152	116214272	12553284672.0
BTC_ai_ibc_var6	520	520	520	8	4160	2163200	140608000	15190531200.0
BTC_ai_ibc_var6	552	552	552	8	4416	2437632	168196608	18170718336.0
BTC_ai_ibc_var6	584	584	584	8	4672	2728448	199176704	21517223040.0
BTC_ai_ibc_var6	616	616	616	8	4928	3035648	233744896	25251278976.0
BTC_ai_ibc_var6	648	648	648	8	5184	3359232	272097792	29394119808.0
BTC_ai_ibc_var6	680	680	680	8	5440	3699200	314432000	33966979200.0
BTC_ai_ibc_var6	712	712	712	8	5696	4055552	360944128	38991090816.0
BTC_ai_ibc_var6	744	744	744	8	5952	4428288	411830784	44487688320.0
BTC_ai_ibc_var6	776	776	776	8	6208	4817408	467288576	50478005376.0
BTC_ai_ibc_var6	808	808	808	8	6464	5222912	527514112	56983275648.0
BTC_ai_ibc_var6	840	840	840	8	6720	5644800	592704000	64024732800.0
BTC_ai_ibc_var6	872	872	872	8	6976	6083072	663054848	71630453952.0
BTC_ai_ibc_var6	904	904	904	8	7232	6537728	738763264	79801142400.0
BTC_ai_ibc_var6	936	936	936	8	7488	7008768	820025856	88578562176.0
BTC_ai_ibc_var6	968	968	968	8	7744	7496192	907039232	97977103488.0
BTC_ai_ibc_var6	1000	1000	1000	8	8000	8000000	1000000000	1.08e+11


==> figures/data/pred2/step+spf/var7.dat <==
BTC_ai_ibc_var7	8	8	8	8	64	512	512	41566.5
BTC_ai_ibc_var7	40	40	40	8	320	12800	64000	1698840.0
BTC_ai_ibc_var7	72	72	72	8	576	41472	373248	7418304.0
BTC_ai_ibc_var7	104	104	104	8	832	86528	1124864	35772516.0
BTC_ai_ibc_var7	136	136	136	8	1088	147968	2515456	78055704.0
BTC_ai_ibc_var7	168	168	168	8	1344	225792	4741632	128638692.0
BTC_ai_ibc_var7	200	200	200	8	1600	320000	8000000	209365200.0
BTC_ai_ibc_var7	232	232	232	8	1856	430592	12487168	324450144.0
BTC_ai_ibc_var7	264	264	264	8	2112	557568	18399744	467293860.0
BTC_ai_ibc_var7	296	296	296	8	2368	700928	25934336	640141884.0
BTC_ai_ibc_var7	328	328	328	8	2624	860672	35287552	851037984.0
BTC_ai_ibc_var7	360	360	360	8	2880	1036800	46656000	1067699880.0
BTC_ai_ibc_var7	392	392	392	8	3136	1229312	60236288	1364305824.0
BTC_ai_ibc_var7	424	424	424	8	3392	1438208	76225024	1698701940.0
BTC_ai_ibc_var7	456	456	456	8	3648	1663488	94818816	2112792552.0
BTC_ai_ibc_var7	488	488	488	8	3904	1905152	116214272	2598487272.0
BTC_ai_ibc_var7	520	520	520	8	4160	2163200	140608000	3071163420.0
BTC_ai_ibc_var7	552	552	552	8	4416	2437632	168196608	3664928376.0
BTC_ai_ibc_var7	584	584	584	8	4672	2728448	199176704	4220557488.0
BTC_ai_ibc_var7	616	616	616	8	4928	3035648	233744896	5071091256.0
BTC_ai_ibc_var7	648	648	648	8	5184	3359232	272097792	5823654408.0
BTC_ai_ibc_var7	680	680	680	8	5440	3699200	314432000	6754084020.0
BTC_ai_ibc_var7	712	712	712	8	5696	4055552	360944128	7735692744.0
BTC_ai_ibc_var7	744	744	744	8	5952	4428288	411830784	8917217208.0
BTC_ai_ibc_var7	776	776	776	8	6208	4817408	467288576	10096691976.0
BTC_ai_ibc_var7	808	808	808	8	6464	5222912	527514112	11516251896.0
BTC_ai_ibc_var7	840	840	840	8	6720	5644800	592704000	12869070480.0
BTC_ai_ibc_var7	872	872	872	8	6976	6083072	663054848	14377991184.0
BTC_ai_ibc_var7	904	904	904	8	7232	6537728	738763264	16089171876.0
BTC_ai_ibc_var7	936	936	936	8	7488	7008768	820025856	18135145080.0
BTC_ai_ibc_var7	968	968	968	8	7744	7496192	907039232	19771644420.0
BTC_ai_ibc_var7	1000	1000	1000	8	8000	8000000	1000000000	22473000000.0


==> figures/data/pred2/step+spf/var8.dat <==
BTC_ai_ibc_var8	8	8	8	8	64	512	512	41440.5
BTC_ai_ibc_var8	40	40	40	8	320	12800	64000	1656000.0
BTC_ai_ibc_var8	72	72	72	8	576	41472	373248	7326288.0
BTC_ai_ibc_var8	104	104	104	8	832	86528	1124864	33803172.0
BTC_ai_ibc_var8	136	136	136	8	1088	147968	2515456	72567288.0
BTC_ai_ibc_var8	168	168	168	8	1344	225792	4741632	120889692.0
BTC_ai_ibc_var8	200	200	200	8	1600	320000	8000000	203936400.0
BTC_ai_ibc_var8	232	232	232	8	1856	430592	12487168	291094344.0
BTC_ai_ibc_var8	264	264	264	8	2112	557568	18399744	455729868.0
BTC_ai_ibc_var8	296	296	296	8	2368	700928	25934336	578804616.0
BTC_ai_ibc_var8	328	328	328	8	2624	860672	35287552	815234652.0
BTC_ai_ibc_var8	360	360	360	8	2880	1036800	46656000	997272000.0
BTC_ai_ibc_var8	392	392	392	8	3136	1229312	60236288	1332479736.0
BTC_ai_ibc_var8	424	424	424	8	3392	1438208	76225024	1631679624.0
BTC_ai_ibc_var8	456	456	456	8	3648	1663488	94818816	2023017552.0
BTC_ai_ibc_var8	488	488	488	8	3904	1905152	116214272	2442263832.0
BTC_ai_ibc_var8	520	520	520	8	4160	2163200	140608000	2988437400.0
BTC_ai_ibc_var8	552	552	552	8	4416	2437632	168196608	3517058340.0
BTC_ai_ibc_var8	584	584	584	8	4672	2728448	199176704	4171335048.0
BTC_ai_ibc_var8	616	616	616	8	4928	3035648	233744896	4803332688.0
BTC_ai_ibc_var8	648	648	648	8	5184	3359232	272097792	5729126436.0
BTC_ai_ibc_var8	680	680	680	8	5440	3699200	314432000	6500425320.0
BTC_ai_ibc_var8	712	712	712	8	5696	4055552	360944128	7619355504.0
BTC_ai_ibc_var8	744	744	744	8	5952	4428288	411830784	8591192316.0
BTC_ai_ibc_var8	776	776	776	8	6208	4817408	467288576	10018184832.0
BTC_ai_ibc_var8	808	808	808	8	6464	5222912	527514112	10967459508.0
BTC_ai_ibc_var8	840	840	840	8	6720	5644800	592704000	12573924300.0
BTC_ai_ibc_var8	872	872	872	8	6976	6083072	663054848	14066955324.0
BTC_ai_ibc_var8	904	904	904	8	7232	6537728	738763264	16063161084.0
BTC_ai_ibc_var8	936	936	936	8	7488	7008768	820025856	17595448884.0
BTC_ai_ibc_var8	968	968	968	8	7744	7496192	907039232	19636712964.0
BTC_ai_ibc_var8	1000	1000	1000	8	8000	8000000	1000000000	21924000000.0


==> figures/data/pred2/step+spf/var9.dat <==
BTC_ai_ibc_var9	8	8	8	8	64	512	512	43078.5
BTC_ai_ibc_var9	40	40	40	8	320	12800	64000	2246040.0
BTC_ai_ibc_var9	72	72	72	8	576	41472	373248	11339352.0
BTC_ai_ibc_var9	104	104	104	8	832	86528	1124864	199797624.0
BTC_ai_ibc_var9	136	136	136	8	1088	147968	2515456	433757448.0
BTC_ai_ibc_var9	168	168	168	8	1344	225792	4741632	831490380.0
BTC_ai_ibc_var9	200	200	200	8	1600	320000	8000000	1514601000.0
BTC_ai_ibc_var9	232	232	232	8	1856	430592	12487168	2605797900.0
BTC_ai_ibc_var9	264	264	264	8	2112	557568	18399744	4183906716.0
BTC_ai_ibc_var9	296	296	296	8	2368	700928	25934336	5830724772.0
BTC_ai_ibc_var9	328	328	328	8	2624	860672	35287552	7843404960.0
BTC_ai_ibc_var9	360	360	360	8	2880	1036800	46656000	10336811760.0
BTC_ai_ibc_var9	392	392	392	8	3136	1229312	60236288	13173066900.0
BTC_ai_ibc_var9	424	424	424	8	3392	1438208	76225024	16827380856.0
BTC_ai_ibc_var9	456	456	456	8	3648	1663488	94818816	20816226720.0
BTC_ai_ibc_var9	488	488	488	8	3904	1905152	116214272	25565900076.0
BTC_ai_ibc_var9	520	520	520	8	4160	2163200	140608000	31515768180.0
BTC_ai_ibc_var9	552	552	552	8	4416	2437632	168196608	36809586216.0
BTC_ai_ibc_var9	584	584	584	8	4672	2728448	199176704	43751679840.0
BTC_ai_ibc_var9	616	616	616	8	4928	3035648	233744896	51077321064.0
BTC_ai_ibc_var9	648	648	648	8	5184	3359232	272097792	59359583160.0
BTC_ai_ibc_var9	680	680	680	8	5440	3699200	314432000	68632443180.0
BTC_ai_ibc_var9	712	712	712	8	5696	4055552	360944128	78706378548.0
BTC_ai_ibc_var9	744	744	744	8	5952	4428288	411830784	89572224600.0
BTC_ai_ibc_var9	776	776	776	8	6208	4817408	467288576	1.0358635626e+11
BTC_ai_ibc_var9	808	808	808	8	6464	5222912	527514112	1.14421334904e+11
BTC_ai_ibc_var9	840	840	840	8	6720	5644800	592704000	1.2816554562e+11
BTC_ai_ibc_var9	872	872	872	8	6976	6083072	663054848	1.43861950908e+11
BTC_ai_ibc_var9	904	904	904	8	7232	6537728	738763264	1.59711888924e+11
BTC_ai_ibc_var9	936	936	936	8	7488	7008768	820025856	1.78397823708e+11
BTC_ai_ibc_var9	968	968	968	8	7744	7496192	907039232	2.01498484572e+11
BTC_ai_ibc_var9	1000	1000	1000	8	8000	8000000	1000000000	2.509695e+11


==> figures/data/pred2/step/var1.dat <==
BTC_ai_ibc_var1	8	8	8	8	64	512	512	55296.0
BTC_ai_ibc_var1	40	40	40	8	320	12800	64000	6912000.0
BTC_ai_ibc_var1	72	72	72	8	576	41472	373248	40310784.0
BTC_ai_ibc_var1	104	104	104	8	832	86528	1124864	121485312.0
BTC_ai_ibc_var1	136	136	136	8	1088	147968	2515456	271669248.0
BTC_ai_ibc_var1	168	168	168	8	1344	225792	4741632	512096256.0
BTC_ai_ibc_var1	200	200	200	8	1600	320000	8000000	864000000.0
BTC_ai_ibc_var1	232	232	232	8	1856	430592	12487168	1348614144.0
BTC_ai_ibc_var1	264	264	264	8	2112	557568	18399744	1987172352.0
BTC_ai_ibc_var1	296	296	296	8	2368	700928	25934336	2800908288.0
BTC_ai_ibc_var1	328	328	328	8	2624	860672	35287552	3811055616.0
BTC_ai_ibc_var1	360	360	360	8	2880	1036800	46656000	5038848000.0
BTC_ai_ibc_var1	392	392	392	8	3136	1229312	60236288	6505519104.0
BTC_ai_ibc_var1	424	424	424	8	3392	1438208	76225024	8232302592.0
BTC_ai_ibc_var1	456	456	456	8	3648	1663488	94818816	10240432128.0
BTC_ai_ibc_var1	488	488	488	8	3904	1905152	116214272	12551141376.0
BTC_ai_ibc_var1	520	520	520	8	4160	2163200	140608000	15185664000.0
BTC_ai_ibc_var1	552	552	552	8	4416	2437632	168196608	18165233664.0
BTC_ai_ibc_var1	584	584	584	8	4672	2728448	199176704	21511084032.0
BTC_ai_ibc_var1	616	616	616	8	4928	3035648	233744896	25244448768.0
BTC_ai_ibc_var1	648	648	648	8	5184	3359232	272097792	29386561536.0
BTC_ai_ibc_var1	680	680	680	8	5440	3699200	314432000	33958656000.0
BTC_ai_ibc_var1	712	712	712	8	5696	4055552	360944128	38981965824.0
BTC_ai_ibc_var1	744	744	744	8	5952	4428288	411830784	44477724672.0
BTC_ai_ibc_var1	776	776	776	8	6208	4817408	467288576	50467166208.0
BTC_ai_ibc_var1	808	808	808	8	6464	5222912	527514112	56971524096.0
BTC_ai_ibc_var1	840	840	840	8	6720	5644800	592704000	64012032000.0
BTC_ai_ibc_var1	872	872	872	8	6976	6083072	663054848	71609923584.0
BTC_ai_ibc_var1	904	904	904	8	7232	6537728	738763264	79786432512.0
BTC_ai_ibc_var1	936	936	936	8	7488	7008768	820025856	88562792448.0
BTC_ai_ibc_var1	968	968	968	8	7744	7496192	907039232	97960237056.0
BTC_ai_ibc_var1	1000	1000	1000	8	8000	8000000	1000000000	1.08e+11


==> figures/data/pred2/step/var10.dat <==
BTC_ai_ibc_var10	8	8	8	8	64	512	512	62208.0
BTC_ai_ibc_var10	40	40	40	8	320	12800	64000	1814400.0
BTC_ai_ibc_var10	72	72	72	8	576	41472	373248	8398080.0
BTC_ai_ibc_var10	104	104	104	8	832	86528	1124864	22681152.0
BTC_ai_ibc_var10	136	136	136	8	1088	147968	2515456	48024864.0
BTC_ai_ibc_var10	168	168	168	8	1344	225792	4741632	88397568.0
BTC_ai_ibc_var10	200	200	200	8	1600	320000	8000000	146520000.0
BTC_ai_ibc_var10	232	232	232	8	1856	430592	12487168	247052160.0
BTC_ai_ibc_var10	264	264	264	8	2112	557568	18399744	397685376.0
BTC_ai_ibc_var10	296	296	296	8	2368	700928	25934336	573271488.0
BTC_ai_ibc_var10	328	328	328	8	2624	860672	35287552	770731776.0
BTC_ai_ibc_var10	360	360	360	8	2880	1036800	46656000	989107200.0
BTC_ai_ibc_var10	392	392	392	8	3136	1229312	60236288	1287550656.0
BTC_ai_ibc_var10	424	424	424	8	3392	1438208	76225024	1611512064.0
BTC_ai_ibc_var10	456	456	456	8	3648	1663488	94818816	1991195136.0
BTC_ai_ibc_var10	488	488	488	8	3904	1905152	116214272	2413351296.0
BTC_ai_ibc_var10	520	520	520	8	4160	2163200	140608000	2891116800.0
BTC_ai_ibc_var10	552	552	552	8	4416	2437632	168196608	3449858688.0
BTC_ai_ibc_var10	584	584	584	8	4672	2728448	199176704	4094718336.0
BTC_ai_ibc_var10	616	616	616	8	4928	3035648	233744896	4740164352.0
BTC_ai_ibc_var10	648	648	648	8	5184	3359232	272097792	5502422016.0
BTC_ai_ibc_var10	680	680	680	8	5440	3699200	314432000	6363086400.0
BTC_ai_ibc_var10	712	712	712	8	5696	4055552	360944128	7304556096.0
BTC_ai_ibc_var10	744	744	744	8	5952	4428288	411830784	8307191520.0
BTC_ai_ibc_var10	776	776	776	8	6208	4817408	467288576	9394848864.0
BTC_ai_ibc_var10	808	808	808	8	6464	5222912	527514112	10623403008.0
BTC_ai_ibc_var10	840	840	840	8	6720	5644800	592704000	11894299200.0
BTC_ai_ibc_var10	872	872	872	8	6976	6083072	663054848	13228400448.0
BTC_ai_ibc_var10	904	904	904	8	7232	6537728	738763264	14849631936.0
BTC_ai_ibc_var10	936	936	936	8	7488	7008768	820025856	16506962784.0
BTC_ai_ibc_var10	968	968	968	8	7744	7496192	907039232	18291645504.0
BTC_ai_ibc_var10	1000	1000	1000	8	8000	8000000	1000000000	20457000000.0


==> figures/data/pred2/step/var11.dat <==
BTC_ai_ibc_var11	8	8	8	8	64	512	512	60480.0
BTC_ai_ibc_var11	40	40	40	8	320	12800	64000	2246400.0
BTC_ai_ibc_var11	72	72	72	8	576	41472	373248	10590912.0
BTC_ai_ibc_var11	104	104	104	8	832	86528	1124864	32950944.0
BTC_ai_ibc_var11	136	136	136	8	1088	147968	2515456	68583168.0
BTC_ai_ibc_var11	168	168	168	8	1344	225792	4741632	122435712.0
BTC_ai_ibc_var11	200	200	200	8	1600	320000	8000000	202320000.0
BTC_ai_ibc_var11	232	232	232	8	1856	430592	12487168	357741216.0
BTC_ai_ibc_var11	264	264	264	8	2112	557568	18399744	534742560.0
BTC_ai_ibc_var11	296	296	296	8	2368	700928	25934336	761339232.0
BTC_ai_ibc_var11	328	328	328	8	2624	860672	35287552	1072827648.0
BTC_ai_ibc_var11	360	360	360	8	2880	1036800	46656000	1463832000.0
BTC_ai_ibc_var11	392	392	392	8	3136	1229312	60236288	1958985504.0
BTC_ai_ibc_var11	424	424	424	8	3392	1438208	76225024	2562077664.0
BTC_ai_ibc_var11	456	456	456	8	3648	1663488	94818816	3265634880.0
BTC_ai_ibc_var11	488	488	488	8	3904	1905152	116214272	4099053600.0
BTC_ai_ibc_var11	520	520	520	8	4160	2163200	140608000	5130028800.0
BTC_ai_ibc_var11	552	552	552	8	4416	2437632	168196608	6107182272.0
BTC_ai_ibc_var11	584	584	584	8	4672	2728448	199176704	7185708864.0
BTC_ai_ibc_var11	616	616	616	8	4928	3035648	233744896	8437014432.0
BTC_ai_ibc_var11	648	648	648	8	5184	3359232	272097792	9818195328.0
BTC_ai_ibc_var11	680	680	680	8	5440	3699200	314432000	11325794400.0
BTC_ai_ibc_var11	712	712	712	8	5696	4055552	360944128	13003113600.0
BTC_ai_ibc_var11	744	744	744	8	5952	4428288	411830784	14776089984.0
BTC_ai_ibc_var11	776	776	776	8	6208	4817408	467288576	16760063520.0
BTC_ai_ibc_var11	808	808	808	8	6464	5222912	527514112	18937626048.0
BTC_ai_ibc_var11	840	840	840	8	6720	5644800	592704000	21378621600.0
BTC_ai_ibc_var11	872	872	872	8	6976	6083072	663054848	23952096000.0
BTC_ai_ibc_var11	904	904	904	8	7232	6537728	738763264	26698446720.0
BTC_ai_ibc_var11	936	936	936	8	7488	7008768	820025856	29848152672.0
BTC_ai_ibc_var11	968	968	968	8	7744	7496192	907039232	33408185184.0
BTC_ai_ibc_var11	1000	1000	1000	8	8000	8000000	1000000000	38020500000.0


==> figures/data/pred2/step/var12.dat <==
BTC_ai_ibc_var12	8	8	8	8	64	512	512	40896.0
BTC_ai_ibc_var12	40	40	40	8	320	12800	64000	2318400.0
BTC_ai_ibc_var12	72	72	72	8	576	41472	373248	11010816.0
BTC_ai_ibc_var12	104	104	104	8	832	86528	1124864	33875712.0
BTC_ai_ibc_var12	136	136	136	8	1088	147968	2515456	70331040.0
BTC_ai_ibc_var12	168	168	168	8	1344	225792	4741632	125864928.0
BTC_ai_ibc_var12	200	200	200	8	1600	320000	8000000	206460000.0
BTC_ai_ibc_var12	232	232	232	8	1856	430592	12487168	363312000.0
BTC_ai_ibc_var12	264	264	264	8	2112	557568	18399744	546346944.0
BTC_ai_ibc_var12	296	296	296	8	2368	700928	25934336	776715840.0
BTC_ai_ibc_var12	328	328	328	8	2624	860672	35287552	1079605440.0
BTC_ai_ibc_var12	360	360	360	8	2880	1036800	46656000	1480161600.0
BTC_ai_ibc_var12	392	392	392	8	3136	1229312	60236288	1978347168.0
BTC_ai_ibc_var12	424	424	424	8	3392	1438208	76225024	2577448512.0
BTC_ai_ibc_var12	456	456	456	8	3648	1663488	94818816	3278734848.0
BTC_ai_ibc_var12	488	488	488	8	3904	1905152	116214272	4121558208.0
BTC_ai_ibc_var12	520	520	520	8	4160	2163200	140608000	5119077600.0
BTC_ai_ibc_var12	552	552	552	8	4416	2437632	168196608	6120893952.0
BTC_ai_ibc_var12	584	584	584	8	4672	2728448	199176704	7224077664.0
BTC_ai_ibc_var12	616	616	616	8	4928	3035648	233744896	8474580576.0
BTC_ai_ibc_var12	648	648	648	8	5184	3359232	272097792	9842759712.0
BTC_ai_ibc_var12	680	680	680	8	5440	3699200	314432000	11352844800.0
BTC_ai_ibc_var12	712	712	712	8	5696	4055552	360944128	12973457376.0
BTC_ai_ibc_var12	744	744	744	8	5952	4428288	411830784	14823417312.0
BTC_ai_ibc_var12	776	776	776	8	6208	4817408	467288576	16846776864.0
BTC_ai_ibc_var12	808	808	808	8	6464	5222912	527514112	18969942816.0
BTC_ai_ibc_var12	840	840	840	8	6720	5644800	592704000	21321468000.0
BTC_ai_ibc_var12	872	872	872	8	6976	6083072	663054848	23938409088.0
BTC_ai_ibc_var12	904	904	904	8	7232	6537728	738763264	26768318688.0
BTC_ai_ibc_var12	936	936	936	8	7488	7008768	820025856	29812670784.0
BTC_ai_ibc_var12	968	968	968	8	7744	7496192	907039232	33526250208.0
BTC_ai_ibc_var12	1000	1000	1000	8	8000	8000000	1000000000	38182500000.0


==> figures/data/pred2/step/var13.dat <==
BTC_ai_ibc_var13	8	8	8	8	64	512	512	74304.0
BTC_ai_ibc_var13	40	40	40	8	320	12800	64000	1085760.0
BTC_ai_ibc_var13	72	72	72	8	576	41472	373248	6251904.0
BTC_ai_ibc_var13	104	104	104	8	832	86528	1124864	17525664.0
BTC_ai_ibc_var13	136	136	136	8	1088	147968	2515456	37811808.0
BTC_ai_ibc_var13	168	168	168	8	1344	225792	4741632	69618528.0
BTC_ai_ibc_var13	200	200	200	8	1600	320000	8000000	116020800.0
BTC_ai_ibc_var13	232	232	232	8	1856	430592	12487168	179142048.0
BTC_ai_ibc_var13	264	264	264	8	2112	557568	18399744	260894304.0
BTC_ai_ibc_var13	296	296	296	8	2368	700928	25934336	363753216.0
BTC_ai_ibc_var13	328	328	328	8	2624	860672	35287552	490976640.0
BTC_ai_ibc_var13	360	360	360	8	2880	1036800	46656000	645226560.0
BTC_ai_ibc_var13	392	392	392	8	3136	1229312	60236288	829475136.0
BTC_ai_ibc_var13	424	424	424	8	3392	1438208	76225024	1043218080.0
BTC_ai_ibc_var13	456	456	456	8	3648	1663488	94818816	1291889952.0
BTC_ai_ibc_var13	488	488	488	8	3904	1905152	116214272	1579538880.0
BTC_ai_ibc_var13	520	520	520	8	4160	2163200	140608000	1904404320.0
BTC_ai_ibc_var13	552	552	552	8	4416	2437632	168196608	2271309984.0
BTC_ai_ibc_var13	584	584	584	8	4672	2728448	199176704	2684176128.0
BTC_ai_ibc_var13	616	616	616	8	4928	3035648	233744896	3140299008.0
BTC_ai_ibc_var13	648	648	648	8	5184	3359232	272097792	3650365440.0
BTC_ai_ibc_var13	680	680	680	8	5440	3699200	314432000	4211098560.0
BTC_ai_ibc_var13	712	712	712	8	5696	4055552	360944128	4828299840.0
BTC_ai_ibc_var13	744	744	744	8	5952	4428288	411830784	5504835168.0
BTC_ai_ibc_var13	776	776	776	8	6208	4817408	467288576	6236544384.0
BTC_ai_ibc_var13	808	808	808	8	6464	5222912	527514112	7042175712.0
BTC_ai_ibc_var13	840	840	840	8	6720	5644800	592704000	7925722560.0
BTC_ai_ibc_var13	872	872	872	8	6976	6083072	663054848	9861828192.0
BTC_ai_ibc_var13	904	904	904	8	7232	6537728	738763264	30894084288.0
BTC_ai_ibc_var13	936	936	936	8	7488	7008768	820025856	44013041280.0
BTC_ai_ibc_var13	968	968	968	8	7744	7496192	907039232	54944771904.0
BTC_ai_ibc_var13	1000	1000	1000	8	8000	8000000	1000000000	64528668000.0


==> figures/data/pred2/step/var14.dat <==
BTC_ai_ibc_var14	8	8	8	8	64	512	512	73728.0
BTC_ai_ibc_var14	40	40	40	8	320	12800	64000	1088640.0
BTC_ai_ibc_var14	72	72	72	8	576	41472	373248	6246720.0
BTC_ai_ibc_var14	104	104	104	8	832	86528	1124864	17574336.0
BTC_ai_ibc_var14	136	136	136	8	1088	147968	2515456	37826496.0
BTC_ai_ibc_var14	168	168	168	8	1344	225792	4741632	69685056.0
BTC_ai_ibc_var14	200	200	200	8	1600	320000	8000000	116092800.0
BTC_ai_ibc_var14	232	232	232	8	1856	430592	12487168	179208864.0
BTC_ai_ibc_var14	264	264	264	8	2112	557568	18399744	261008352.0
BTC_ai_ibc_var14	296	296	296	8	2368	700928	25934336	364008960.0
BTC_ai_ibc_var14	328	328	328	8	2624	860672	35287552	491260032.0
BTC_ai_ibc_var14	360	360	360	8	2880	1036800	46656000	645109920.0
BTC_ai_ibc_var14	392	392	392	8	3136	1229312	60236288	829432800.0
BTC_ai_ibc_var14	424	424	424	8	3392	1438208	76225024	1043034912.0
BTC_ai_ibc_var14	456	456	456	8	3648	1663488	94818816	1292152608.0
BTC_ai_ibc_var14	488	488	488	8	3904	1905152	116214272	1579082112.0
BTC_ai_ibc_var14	520	520	520	8	4160	2163200	140608000	1903992480.0
BTC_ai_ibc_var14	552	552	552	8	4416	2437632	168196608	2270733696.0
BTC_ai_ibc_var14	584	584	584	8	4672	2728448	199176704	2683209024.0
BTC_ai_ibc_var14	616	616	616	8	4928	3035648	233744896	3140809056.0
BTC_ai_ibc_var14	648	648	648	8	5184	3359232	272097792	3649688928.0
BTC_ai_ibc_var14	680	680	680	8	5440	3699200	314432000	4210608960.0
BTC_ai_ibc_var14	712	712	712	8	5696	4055552	360944128	4827607776.0
BTC_ai_ibc_var14	744	744	744	8	5952	4428288	411830784	5501808576.0
BTC_ai_ibc_var14	776	776	776	8	6208	4817408	467288576	6239729088.0
BTC_ai_ibc_var14	808	808	808	8	6464	5222912	527514112	7038626976.0
BTC_ai_ibc_var14	840	840	840	8	6720	5644800	592704000	7951154400.0
BTC_ai_ibc_var14	872	872	872	8	6976	6083072	663054848	10249613568.0
BTC_ai_ibc_var14	904	904	904	8	7232	6537728	738763264	30310049664.0
BTC_ai_ibc_var14	936	936	936	8	7488	7008768	820025856	43784818272.0
BTC_ai_ibc_var14	968	968	968	8	7744	7496192	907039232	54449512128.0
BTC_ai_ibc_var14	1000	1000	1000	8	8000	8000000	1000000000	64272888000.0


==> figures/data/pred2/step/var15.dat <==
BTC_ai_ibc_var15	8	8	8	8	64	512	512	74304.0
BTC_ai_ibc_var15	40	40	40	8	320	12800	64000	1330560.0
BTC_ai_ibc_var15	72	72	72	8	576	41472	373248	7379424.0
BTC_ai_ibc_var15	104	104	104	8	832	86528	1124864	19401408.0
BTC_ai_ibc_var15	136	136	136	8	1088	147968	2515456	40646592.0
BTC_ai_ibc_var15	168	168	168	8	1344	225792	4741632	73325952.0
BTC_ai_ibc_var15	200	200	200	8	1600	320000	8000000	119462400.0
BTC_ai_ibc_var15	232	232	232	8	1856	430592	12487168	184696128.0
BTC_ai_ibc_var15	264	264	264	8	2112	557568	18399744	266178528.0
BTC_ai_ibc_var15	296	296	296	8	2368	700928	25934336	374814144.0
BTC_ai_ibc_var15	328	328	328	8	2624	860672	35287552	501804576.0
BTC_ai_ibc_var15	360	360	360	8	2880	1036800	46656000	660985920.0
BTC_ai_ibc_var15	392	392	392	8	3136	1229312	60236288	847594944.0
BTC_ai_ibc_var15	424	424	424	8	3392	1438208	76225024	1069685856.0
BTC_ai_ibc_var15	456	456	456	8	3648	1663488	94818816	1321356672.0
BTC_ai_ibc_var15	488	488	488	8	3904	1905152	116214272	1617310080.0
BTC_ai_ibc_var15	520	520	520	8	4160	2163200	140608000	1945419840.0
BTC_ai_ibc_var15	552	552	552	8	4416	2437632	168196608	2328740064.0
BTC_ai_ibc_var15	584	584	584	8	4672	2728448	199176704	2781349056.0
BTC_ai_ibc_var15	616	616	616	8	4928	3035648	233744896	3221285760.0
BTC_ai_ibc_var15	648	648	648	8	5184	3359232	272097792	3736259136.0
BTC_ai_ibc_var15	680	680	680	8	5440	3699200	314432000	5238720000.0
BTC_ai_ibc_var15	712	712	712	8	5696	4055552	360944128	5862294720.0
BTC_ai_ibc_var15	744	744	744	8	5952	4428288	411830784	5629461120.0
BTC_ai_ibc_var15	776	776	776	8	6208	4817408	467288576	7619124960.0
BTC_ai_ibc_var15	808	808	808	8	6464	5222912	527514112	8493899616.0
BTC_ai_ibc_var15	840	840	840	8	6720	5644800	592704000	23270496480.0
BTC_ai_ibc_var15	872	872	872	8	6976	6083072	663054848	27643826592.0
BTC_ai_ibc_var15	904	904	904	8	7232	6537728	738763264	40989395808.0
BTC_ai_ibc_var15	936	936	936	8	7488	7008768	820025856	51445300608.0
BTC_ai_ibc_var15	968	968	968	8	7744	7496192	907039232	60538712256.0
BTC_ai_ibc_var15	1000	1000	1000	8	8000	8000000	1000000000	70072848000.0


==> figures/data/pred2/step/var16.dat <==
BTC_ai_ibc_var16	8	8	8	8	64	512	512	74880.0
BTC_ai_ibc_var16	40	40	40	8	320	12800	64000	1339200.0
BTC_ai_ibc_var16	72	72	72	8	576	41472	373248	7382016.0
BTC_ai_ibc_var16	104	104	104	8	832	86528	1124864	19408896.0
BTC_ai_ibc_var16	136	136	136	8	1088	147968	2515456	40426272.0
BTC_ai_ibc_var16	168	168	168	8	1344	225792	4741632	73241280.0
BTC_ai_ibc_var16	200	200	200	8	1600	320000	8000000	124099200.0
BTC_ai_ibc_var16	232	232	232	8	1856	430592	12487168	184729536.0
BTC_ai_ibc_var16	264	264	264	8	2112	557568	18399744	266425632.0
BTC_ai_ibc_var16	296	296	296	8	2368	700928	25934336	374803488.0
BTC_ai_ibc_var16	328	328	328	8	2624	860672	35287552	502265088.0
BTC_ai_ibc_var16	360	360	360	8	2880	1036800	46656000	660610080.0
BTC_ai_ibc_var16	392	392	392	8	3136	1229312	60236288	848244096.0
BTC_ai_ibc_var16	424	424	424	8	3392	1438208	76225024	1068968448.0
BTC_ai_ibc_var16	456	456	456	8	3648	1663488	94818816	1321110432.0
BTC_ai_ibc_var16	488	488	488	8	3904	1905152	116214272	1617274944.0
BTC_ai_ibc_var16	520	520	520	8	4160	2163200	140608000	1946823840.0
BTC_ai_ibc_var16	552	552	552	8	4416	2437632	168196608	2327090688.0
BTC_ai_ibc_var16	584	584	584	8	4672	2728448	199176704	2780907552.0
BTC_ai_ibc_var16	616	616	616	8	4928	3035648	233744896	3220354368.0
BTC_ai_ibc_var16	648	648	648	8	5184	3359232	272097792	3737168928.0
BTC_ai_ibc_var16	680	680	680	8	5440	3699200	314432000	5358255840.0
BTC_ai_ibc_var16	712	712	712	8	5696	4055552	360944128	5989660128.0
BTC_ai_ibc_var16	744	744	744	8	5952	4428288	411830784	5625979200.0
BTC_ai_ibc_var16	776	776	776	8	6208	4817408	467288576	7730366112.0
BTC_ai_ibc_var16	808	808	808	8	6464	5222912	527514112	8528863392.0
BTC_ai_ibc_var16	840	840	840	8	6720	5644800	592704000	23778861120.0
BTC_ai_ibc_var16	872	872	872	8	6976	6083072	663054848	28534794336.0
BTC_ai_ibc_var16	904	904	904	8	7232	6537728	738763264	41462715744.0
BTC_ai_ibc_var16	936	936	936	8	7488	7008768	820025856	52413420384.0
BTC_ai_ibc_var16	968	968	968	8	7744	7496192	907039232	61604956512.0
BTC_ai_ibc_var16	1000	1000	1000	8	8000	8000000	1000000000	71027532000.0


==> figures/data/pred2/step/var17.dat <==
BTC_ai_ibc_var17	8	8	8	8	64	512	512	12708.0
BTC_ai_ibc_var17	40	40	40	8	320	12800	64000	586440.0
BTC_ai_ibc_var17	72	72	72	8	576	41472	373248	3177792.0
BTC_ai_ibc_var17	104	104	104	8	832	86528	1124864	9229896.0
BTC_ai_ibc_var17	136	136	136	8	1088	147968	2515456	20269440.0
BTC_ai_ibc_var17	168	168	168	8	1344	225792	4741632	39263616.0
BTC_ai_ibc_var17	200	200	200	8	1600	320000	8000000	63461700.0
BTC_ai_ibc_var17	232	232	232	8	1856	430592	12487168	98596404.0
BTC_ai_ibc_var17	264	264	264	8	2112	557568	18399744	145469412.0
BTC_ai_ibc_var17	296	296	296	8	2368	700928	25934336	204493968.0
BTC_ai_ibc_var17	328	328	328	8	2624	860672	35287552	277533756.0
BTC_ai_ibc_var17	360	360	360	8	2880	1036800	46656000	365603220.0
BTC_ai_ibc_var17	392	392	392	8	3136	1229312	60236288	471563064.0
BTC_ai_ibc_var17	424	424	424	8	3392	1438208	76225024	594530892.0
BTC_ai_ibc_var17	456	456	456	8	3648	1663488	94818816	740663244.0
BTC_ai_ibc_var17	488	488	488	8	3904	1905152	116214272	905595264.0
BTC_ai_ibc_var17	520	520	520	8	4160	2163200	140608000	1184976000.0
BTC_ai_ibc_var17	552	552	552	8	4416	2437632	168196608	1314127908.0
BTC_ai_ibc_var17	584	584	584	8	4672	2728448	199176704	1559018952.0
BTC_ai_ibc_var17	616	616	616	8	4928	3035648	233744896	1853253864.0
BTC_ai_ibc_var17	648	648	648	8	5184	3359232	272097792	2128863708.0
BTC_ai_ibc_var17	680	680	680	8	5440	3699200	314432000	2547832500.0
BTC_ai_ibc_var17	712	712	712	8	5696	4055552	360944128	2808693684.0
BTC_ai_ibc_var17	744	744	744	8	5952	4428288	411830784	3203289396.0
BTC_ai_ibc_var17	776	776	776	8	6208	4817408	467288576	3629308932.0
BTC_ai_ibc_var17	808	808	808	8	6464	5222912	527514112	4094623224.0
BTC_ai_ibc_var17	840	840	840	8	6720	5644800	592704000	4601934540.0
BTC_ai_ibc_var17	872	872	872	8	6976	6083072	663054848	5184459432.0
BTC_ai_ibc_var17	904	904	904	8	7232	6537728	738763264	5957138520.0
BTC_ai_ibc_var17	936	936	936	8	7488	7008768	820025856	6785001288.0
BTC_ai_ibc_var17	968	968	968	8	7744	7496192	907039232	7547392908.0
BTC_ai_ibc_var17	1000	1000	1000	8	8000	8000000	1000000000	8511142500.0


==> figures/data/pred2/step/var18.dat <==
BTC_ai_ibc_var18	8	8	8	8	64	512	512	12024.0
BTC_ai_ibc_var18	40	40	40	8	320	12800	64000	608760.0
BTC_ai_ibc_var18	72	72	72	8	576	41472	373248	3209544.0
BTC_ai_ibc_var18	104	104	104	8	832	86528	1124864	9319284.0
BTC_ai_ibc_var18	136	136	136	8	1088	147968	2515456	20446920.0
BTC_ai_ibc_var18	168	168	168	8	1344	225792	4741632	38088792.0
BTC_ai_ibc_var18	200	200	200	8	1600	320000	8000000	63833400.0
BTC_ai_ibc_var18	232	232	232	8	1856	430592	12487168	99168516.0
BTC_ai_ibc_var18	264	264	264	8	2112	557568	18399744	146687112.0
BTC_ai_ibc_var18	296	296	296	8	2368	700928	25934336	205692768.0
BTC_ai_ibc_var18	328	328	328	8	2624	860672	35287552	279005328.0
BTC_ai_ibc_var18	360	360	360	8	2880	1036800	46656000	367948980.0
BTC_ai_ibc_var18	392	392	392	8	3136	1229312	60236288	478892484.0
BTC_ai_ibc_var18	424	424	424	8	3392	1438208	76225024	598371696.0
BTC_ai_ibc_var18	456	456	456	8	3648	1663488	94818816	744830856.0
BTC_ai_ibc_var18	488	488	488	8	3904	1905152	116214272	909881856.0
BTC_ai_ibc_var18	520	520	520	8	4160	2163200	140608000	1110989880.0
BTC_ai_ibc_var18	552	552	552	8	4416	2437632	168196608	1324349568.0
BTC_ai_ibc_var18	584	584	584	8	4672	2728448	199176704	1565943732.0
BTC_ai_ibc_var18	616	616	616	8	4928	3035648	233744896	1837034892.0
BTC_ai_ibc_var18	648	648	648	8	5184	3359232	272097792	2134701540.0
BTC_ai_ibc_var18	680	680	680	8	5440	3699200	314432000	2503177920.0
BTC_ai_ibc_var18	712	712	712	8	5696	4055552	360944128	2865917124.0
BTC_ai_ibc_var18	744	744	744	8	5952	4428288	411830784	3231482904.0
BTC_ai_ibc_var18	776	776	776	8	6208	4817408	467288576	3695328684.0
BTC_ai_ibc_var18	808	808	808	8	6464	5222912	527514112	4219043508.0
BTC_ai_ibc_var18	840	840	840	8	6720	5644800	592704000	5035016700.0
BTC_ai_ibc_var18	872	872	872	8	6976	6083072	663054848	5693814252.0
BTC_ai_ibc_var18	904	904	904	8	7232	6537728	738763264	6600277116.0
BTC_ai_ibc_var18	936	936	936	8	7488	7008768	820025856	7446660156.0
BTC_ai_ibc_var18	968	968	968	8	7744	7496192	907039232	8335841976.0
BTC_ai_ibc_var18	1000	1000	1000	8	8000	8000000	1000000000	9329850000.0


==> figures/data/pred2/step/var2.dat <==
BTC_ai_ibc_var2	8	8	8	8	64	512	512	78336.0
BTC_ai_ibc_var2	40	40	40	8	320	12800	64000	6912000.0
BTC_ai_ibc_var2	72	72	72	8	576	41472	373248	40310784.0
BTC_ai_ibc_var2	104	104	104	8	832	86528	1124864	121485312.0
BTC_ai_ibc_var2	136	136	136	8	1088	147968	2515456	249030144.0
BTC_ai_ibc_var2	168	168	168	8	1344	225792	4741632	512096256.0
BTC_ai_ibc_var2	200	200	200	8	1600	320000	8000000	864000000.0
BTC_ai_ibc_var2	232	232	232	8	1856	430592	12487168	1348614144.0
BTC_ai_ibc_var2	264	264	264	8	2112	557568	18399744	1987172352.0
BTC_ai_ibc_var2	296	296	296	8	2368	700928	25934336	2800908288.0
BTC_ai_ibc_var2	328	328	328	8	2624	860672	35287552	3811055616.0
BTC_ai_ibc_var2	360	360	360	8	2880	1036800	46656000	5038848000.0
BTC_ai_ibc_var2	392	392	392	8	3136	1229312	60236288	6505519104.0
BTC_ai_ibc_var2	424	424	424	8	3392	1438208	76225024	8232302592.0
BTC_ai_ibc_var2	456	456	456	8	3648	1663488	94818816	10240432128.0
BTC_ai_ibc_var2	488	488	488	8	3904	1905152	116214272	12551141376.0
BTC_ai_ibc_var2	520	520	520	8	4160	2163200	140608000	15185664000.0
BTC_ai_ibc_var2	552	552	552	8	4416	2437632	168196608	18165233664.0
BTC_ai_ibc_var2	584	584	584	8	4672	2728448	199176704	21511084032.0
BTC_ai_ibc_var2	616	616	616	8	4928	3035648	233744896	25244448768.0
BTC_ai_ibc_var2	648	648	648	8	5184	3359232	272097792	29386561536.0
BTC_ai_ibc_var2	680	680	680	8	5440	3699200	314432000	33958656000.0
BTC_ai_ibc_var2	712	712	712	8	5696	4055552	360944128	38981965824.0
BTC_ai_ibc_var2	744	744	744	8	5952	4428288	411830784	44477724672.0
BTC_ai_ibc_var2	776	776	776	8	6208	4817408	467288576	50467166208.0
BTC_ai_ibc_var2	808	808	808	8	6464	5222912	527514112	56971524096.0
BTC_ai_ibc_var2	840	840	840	8	6720	5644800	592704000	64012032000.0
BTC_ai_ibc_var2	872	872	872	8	6976	6083072	663054848	71609923584.0
BTC_ai_ibc_var2	904	904	904	8	7232	6537728	738763264	79786432512.0
BTC_ai_ibc_var2	936	936	936	8	7488	7008768	820025856	88562792448.0
BTC_ai_ibc_var2	968	968	968	8	7744	7496192	907039232	97960237056.0
BTC_ai_ibc_var2	1000	1000	1000	8	8000	8000000	1000000000	1.08e+11


==> figures/data/pred2/step/var3.dat <==
BTC_ai_ibc_var3	8	8	8	8	64	512	512	55296.0
BTC_ai_ibc_var3	40	40	40	8	320	12800	64000	6912000.0
BTC_ai_ibc_var3	72	72	72	8	576	41472	373248	40310784.0
BTC_ai_ibc_var3	104	104	104	8	832	86528	1124864	121485312.0
BTC_ai_ibc_var3	136	136	136	8	1088	147968	2515456	271669248.0
BTC_ai_ibc_var3	168	168	168	8	1344	225792	4741632	512096256.0
BTC_ai_ibc_var3	200	200	200	8	1600	320000	8000000	864000000.0
BTC_ai_ibc_var3	232	232	232	8	1856	430592	12487168	1348614144.0
BTC_ai_ibc_var3	264	264	264	8	2112	557568	18399744	1987172352.0
BTC_ai_ibc_var3	296	296	296	8	2368	700928	25934336	2800908288.0
BTC_ai_ibc_var3	328	328	328	8	2624	860672	35287552	3811055616.0
BTC_ai_ibc_var3	360	360	360	8	2880	1036800	46656000	5038848000.0
BTC_ai_ibc_var3	392	392	392	8	3136	1229312	60236288	6505519104.0
BTC_ai_ibc_var3	424	424	424	8	3392	1438208	76225024	8232302592.0
BTC_ai_ibc_var3	456	456	456	8	3648	1663488	94818816	10240432128.0
BTC_ai_ibc_var3	488	488	488	8	3904	1905152	116214272	12551141376.0
BTC_ai_ibc_var3	520	520	520	8	4160	2163200	140608000	15185664000.0
BTC_ai_ibc_var3	552	552	552	8	4416	2437632	168196608	18165233664.0
BTC_ai_ibc_var3	584	584	584	8	4672	2728448	199176704	21511084032.0
BTC_ai_ibc_var3	616	616	616	8	4928	3035648	233744896	25244448768.0
BTC_ai_ibc_var3	648	648	648	8	5184	3359232	272097792	29386561536.0
BTC_ai_ibc_var3	680	680	680	8	5440	3699200	314432000	33958656000.0
BTC_ai_ibc_var3	712	712	712	8	5696	4055552	360944128	38981965824.0
BTC_ai_ibc_var3	744	744	744	8	5952	4428288	411830784	44477724672.0
BTC_ai_ibc_var3	776	776	776	8	6208	4817408	467288576	50467166208.0
BTC_ai_ibc_var3	808	808	808	8	6464	5222912	527514112	56971524096.0
BTC_ai_ibc_var3	840	840	840	8	6720	5644800	592704000	64012032000.0
BTC_ai_ibc_var3	872	872	872	8	6976	6083072	663054848	71609923584.0
BTC_ai_ibc_var3	904	904	904	8	7232	6537728	738763264	79786432512.0
BTC_ai_ibc_var3	936	936	936	8	7488	7008768	820025856	88562792448.0
BTC_ai_ibc_var3	968	968	968	8	7744	7496192	907039232	97960237056.0
BTC_ai_ibc_var3	1000	1000	1000	8	8000	8000000	1000000000	1.08e+11


==> figures/data/pred2/step/var4.dat <==
BTC_ai_ibc_var4	8	8	8	8	64	512	512	55296.0
BTC_ai_ibc_var4	40	40	40	8	320	12800	64000	6912000.0
BTC_ai_ibc_var4	72	72	72	8	576	41472	373248	40310784.0
BTC_ai_ibc_var4	104	104	104	8	832	86528	1124864	121485312.0
BTC_ai_ibc_var4	136	136	136	8	1088	147968	2515456	271669248.0
BTC_ai_ibc_var4	168	168	168	8	1344	225792	4741632	512096256.0
BTC_ai_ibc_var4	200	200	200	8	1600	320000	8000000	864000000.0
BTC_ai_ibc_var4	232	232	232	8	1856	430592	12487168	1348614144.0
BTC_ai_ibc_var4	264	264	264	8	2112	557568	18399744	1987172352.0
BTC_ai_ibc_var4	296	296	296	8	2368	700928	25934336	2800908288.0
BTC_ai_ibc_var4	328	328	328	8	2624	860672	35287552	3811055616.0
BTC_ai_ibc_var4	360	360	360	8	2880	1036800	46656000	5038848000.0
BTC_ai_ibc_var4	392	392	392	8	3136	1229312	60236288	6505519104.0
BTC_ai_ibc_var4	424	424	424	8	3392	1438208	76225024	8232302592.0
BTC_ai_ibc_var4	456	456	456	8	3648	1663488	94818816	10240432128.0
BTC_ai_ibc_var4	488	488	488	8	3904	1905152	116214272	12551141376.0
BTC_ai_ibc_var4	520	520	520	8	4160	2163200	140608000	15185664000.0
BTC_ai_ibc_var4	552	552	552	8	4416	2437632	168196608	18165233664.0
BTC_ai_ibc_var4	584	584	584	8	4672	2728448	199176704	21511084032.0
BTC_ai_ibc_var4	616	616	616	8	4928	3035648	233744896	25244448768.0
BTC_ai_ibc_var4	648	648	648	8	5184	3359232	272097792	29386561536.0
BTC_ai_ibc_var4	680	680	680	8	5440	3699200	314432000	33958656000.0
BTC_ai_ibc_var4	712	712	712	8	5696	4055552	360944128	38981965824.0
BTC_ai_ibc_var4	744	744	744	8	5952	4428288	411830784	44477724672.0
BTC_ai_ibc_var4	776	776	776	8	6208	4817408	467288576	50467166208.0
BTC_ai_ibc_var4	808	808	808	8	6464	5222912	527514112	56971524096.0
BTC_ai_ibc_var4	840	840	840	8	6720	5644800	592704000	64012032000.0
BTC_ai_ibc_var4	872	872	872	8	6976	6083072	663054848	71609923584.0
BTC_ai_ibc_var4	904	904	904	8	7232	6537728	738763264	79786432512.0
BTC_ai_ibc_var4	936	936	936	8	7488	7008768	820025856	88562792448.0
BTC_ai_ibc_var4	968	968	968	8	7744	7496192	907039232	97960237056.0
BTC_ai_ibc_var4	1000	1000	1000	8	8000	8000000	1000000000	1.08e+11


==> figures/data/pred2/step/var5.dat <==
BTC_ai_ibc_var5	8	8	8	8	64	512	512	78336.0
BTC_ai_ibc_var5	40	40	40	8	320	12800	64000	6336000.0
BTC_ai_ibc_var5	72	72	72	8	576	41472	373248	40310784.0
BTC_ai_ibc_var5	104	104	104	8	832	86528	1124864	121485312.0
BTC_ai_ibc_var5	136	136	136	8	1088	147968	2515456	271669248.0
BTC_ai_ibc_var5	168	168	168	8	1344	225792	4741632	512096256.0
BTC_ai_ibc_var5	200	200	200	8	1600	320000	8000000	864000000.0
BTC_ai_ibc_var5	232	232	232	8	1856	430592	12487168	1348614144.0
BTC_ai_ibc_var5	264	264	264	8	2112	557568	18399744	1987172352.0
BTC_ai_ibc_var5	296	296	296	8	2368	700928	25934336	2800908288.0
BTC_ai_ibc_var5	328	328	328	8	2624	860672	35287552	3811055616.0
BTC_ai_ibc_var5	360	360	360	8	2880	1036800	46656000	5038848000.0
BTC_ai_ibc_var5	392	392	392	8	3136	1229312	60236288	6505519104.0
BTC_ai_ibc_var5	424	424	424	8	3392	1438208	76225024	8232302592.0
BTC_ai_ibc_var5	456	456	456	8	3648	1663488	94818816	10240432128.0
BTC_ai_ibc_var5	488	488	488	8	3904	1905152	116214272	12551141376.0
BTC_ai_ibc_var5	520	520	520	8	4160	2163200	140608000	15185664000.0
BTC_ai_ibc_var5	552	552	552	8	4416	2437632	168196608	18165233664.0
BTC_ai_ibc_var5	584	584	584	8	4672	2728448	199176704	21511084032.0
BTC_ai_ibc_var5	616	616	616	8	4928	3035648	233744896	25244448768.0
BTC_ai_ibc_var5	648	648	648	8	5184	3359232	272097792	29386561536.0
BTC_ai_ibc_var5	680	680	680	8	5440	3699200	314432000	33958656000.0
BTC_ai_ibc_var5	712	712	712	8	5696	4055552	360944128	38981965824.0
BTC_ai_ibc_var5	744	744	744	8	5952	4428288	411830784	44477724672.0
BTC_ai_ibc_var5	776	776	776	8	6208	4817408	467288576	50467166208.0
BTC_ai_ibc_var5	808	808	808	8	6464	5222912	527514112	56971524096.0
BTC_ai_ibc_var5	840	840	840	8	6720	5644800	592704000	64012032000.0
BTC_ai_ibc_var5	872	872	872	8	6976	6083072	663054848	71609923584.0
BTC_ai_ibc_var5	904	904	904	8	7232	6537728	738763264	79786432512.0
BTC_ai_ibc_var5	936	936	936	8	7488	7008768	820025856	88562792448.0
BTC_ai_ibc_var5	968	968	968	8	7744	7496192	907039232	97960237056.0
BTC_ai_ibc_var5	1000	1000	1000	8	8000	8000000	1000000000	1.08e+11


==> figures/data/pred2/step/var6.dat <==
BTC_ai_ibc_var6	8	8	8	8	64	512	512	78336.0
BTC_ai_ibc_var6	40	40	40	8	320	12800	64000	6912000.0
BTC_ai_ibc_var6	72	72	72	8	576	41472	373248	40310784.0
BTC_ai_ibc_var6	104	104	104	8	832	86528	1124864	121485312.0
BTC_ai_ibc_var6	136	136	136	8	1088	147968	2515456	271669248.0
BTC_ai_ibc_var6	168	168	168	8	1344	225792	4741632	512096256.0
BTC_ai_ibc_var6	200	200	200	8	1600	320000	8000000	864000000.0
BTC_ai_ibc_var6	232	232	232	8	1856	430592	12487168	1348614144.0
BTC_ai_ibc_var6	264	264	264	8	2112	557568	18399744	1987172352.0
BTC_ai_ibc_var6	296	296	296	8	2368	700928	25934336	2800908288.0
BTC_ai_ibc_var6	328	328	328	8	2624	860672	35287552	3811055616.0
BTC_ai_ibc_var6	360	360	360	8	2880	1036800	46656000	5038848000.0
BTC_ai_ibc_var6	392	392	392	8	3136	1229312	60236288	6505519104.0
BTC_ai_ibc_var6	424	424	424	8	3392	1438208	76225024	8232302592.0
BTC_ai_ibc_var6	456	456	456	8	3648	1663488	94818816	10240432128.0
BTC_ai_ibc_var6	488	488	488	8	3904	1905152	116214272	12551141376.0
BTC_ai_ibc_var6	520	520	520	8	4160	2163200	140608000	15185664000.0
BTC_ai_ibc_var6	552	552	552	8	4416	2437632	168196608	18165233664.0
BTC_ai_ibc_var6	584	584	584	8	4672	2728448	199176704	21511084032.0
BTC_ai_ibc_var6	616	616	616	8	4928	3035648	233744896	25244448768.0
BTC_ai_ibc_var6	648	648	648	8	5184	3359232	272097792	29386561536.0
BTC_ai_ibc_var6	680	680	680	8	5440	3699200	314432000	33958656000.0
BTC_ai_ibc_var6	712	712	712	8	5696	4055552	360944128	38981965824.0
BTC_ai_ibc_var6	744	744	744	8	5952	4428288	411830784	44477724672.0
BTC_ai_ibc_var6	776	776	776	8	6208	4817408	467288576	50467166208.0
BTC_ai_ibc_var6	808	808	808	8	6464	5222912	527514112	56971524096.0
BTC_ai_ibc_var6	840	840	840	8	6720	5644800	592704000	64012032000.0
BTC_ai_ibc_var6	872	872	872	8	6976	6083072	663054848	71609923584.0
BTC_ai_ibc_var6	904	904	904	8	7232	6537728	738763264	79786432512.0
BTC_ai_ibc_var6	936	936	936	8	7488	7008768	820025856	88562792448.0
BTC_ai_ibc_var6	968	968	968	8	7744	7496192	907039232	97960237056.0
BTC_ai_ibc_var6	1000	1000	1000	8	8000	8000000	1000000000	1.08e+11


==> figures/data/pred2/step/var7.dat <==
BTC_ai_ibc_var7	8	8	8	8	64	512	512	61632.0
BTC_ai_ibc_var7	40	40	40	8	320	12800	64000	1598400.0
BTC_ai_ibc_var7	72	72	72	8	576	41472	373248	6951744.0
BTC_ai_ibc_var7	104	104	104	8	832	86528	1124864	18300672.0
BTC_ai_ibc_var7	136	136	136	8	1088	147968	2515456	37620864.0
BTC_ai_ibc_var7	168	168	168	8	1344	225792	4741632	67314240.0
BTC_ai_ibc_var7	200	200	200	8	1600	320000	8000000	109080000.0
BTC_ai_ibc_var7	232	232	232	8	1856	430592	12487168	165670272.0
BTC_ai_ibc_var7	264	264	264	8	2112	557568	18399744	238360320.0
BTC_ai_ibc_var7	296	296	296	8	2368	700928	25934336	335131200.0
BTC_ai_ibc_var7	328	328	328	8	2624	860672	35287552	445397760.0
BTC_ai_ibc_var7	360	360	360	8	2880	1036800	46656000	601862400.0
BTC_ai_ibc_var7	392	392	392	8	3136	1229312	60236288	759253824.0
BTC_ai_ibc_var7	424	424	424	8	3392	1438208	76225024	983734272.0
BTC_ai_ibc_var7	456	456	456	8	3648	1663488	94818816	1169640000.0
BTC_ai_ibc_var7	488	488	488	8	3904	1905152	116214272	1416718656.0
BTC_ai_ibc_var7	520	520	520	8	4160	2163200	140608000	1786262400.0
BTC_ai_ibc_var7	552	552	552	8	4416	2437632	168196608	2117083392.0
BTC_ai_ibc_var7	584	584	584	8	4672	2728448	199176704	2506250016.0
BTC_ai_ibc_var7	616	616	616	8	4928	3035648	233744896	2892593088.0
BTC_ai_ibc_var7	648	648	648	8	5184	3359232	272097792	3435234624.0
BTC_ai_ibc_var7	680	680	680	8	5440	3699200	314432000	3976408800.0
BTC_ai_ibc_var7	712	712	712	8	5696	4055552	360944128	4671995904.0
BTC_ai_ibc_var7	744	744	744	8	5952	4428288	411830784	5410260864.0
BTC_ai_ibc_var7	776	776	776	8	6208	4817408	467288576	6048255744.0
BTC_ai_ibc_var7	808	808	808	8	6464	5222912	527514112	7015676544.0
BTC_ai_ibc_var7	840	840	840	8	6720	5644800	592704000	7890372000.0
BTC_ai_ibc_var7	872	872	872	8	6976	6083072	663054848	8988879456.0
BTC_ai_ibc_var7	904	904	904	8	7232	6537728	738763264	10024788672.0
BTC_ai_ibc_var7	936	936	936	8	7488	7008768	820025856	11141312832.0
BTC_ai_ibc_var7	968	968	968	8	7744	7496192	907039232	12304062144.0
BTC_ai_ibc_var7	1000	1000	1000	8	8000	8000000	1000000000	14206500000.0


==> figures/data/pred2/step/var8.dat <==
BTC_ai_ibc_var8	8	8	8	8	64	512	512	62208.0
BTC_ai_ibc_var8	40	40	40	8	320	12800	64000	1598400.0
BTC_ai_ibc_var8	72	72	72	8	576	41472	373248	6951744.0
BTC_ai_ibc_var8	104	104	104	8	832	86528	1124864	18300672.0
BTC_ai_ibc_var8	136	136	136	8	1088	147968	2515456	37620864.0
BTC_ai_ibc_var8	168	168	168	8	1344	225792	4741632	67060224.0
BTC_ai_ibc_var8	200	200	200	8	1600	320000	8000000	109080000.0
BTC_ai_ibc_var8	232	232	232	8	1856	430592	12487168	165185856.0
BTC_ai_ibc_var8	264	264	264	8	2112	557568	18399744	238360320.0
BTC_ai_ibc_var8	296	296	296	8	2368	700928	25934336	333554112.0
BTC_ai_ibc_var8	328	328	328	8	2624	860672	35287552	445397760.0
BTC_ai_ibc_var8	360	360	360	8	2880	1036800	46656000	600696000.0
BTC_ai_ibc_var8	392	392	392	8	3136	1229312	60236288	763402752.0
BTC_ai_ibc_var8	424	424	424	8	3392	1438208	76225024	978880320.0
BTC_ai_ibc_var8	456	456	456	8	3648	1663488	94818816	1176189984.0
BTC_ai_ibc_var8	488	488	488	8	3904	1905152	116214272	1417790304.0
BTC_ai_ibc_var8	520	520	520	8	4160	2163200	140608000	1782612000.0
BTC_ai_ibc_var8	552	552	552	8	4416	2437632	168196608	2119825728.0
BTC_ai_ibc_var8	584	584	584	8	4672	2728448	199176704	2495506752.0
BTC_ai_ibc_var8	616	616	616	8	4928	3035648	233744896	2892593088.0
BTC_ai_ibc_var8	648	648	648	8	5184	3359232	272097792	3439013760.0
BTC_ai_ibc_var8	680	680	680	8	5440	3699200	314432000	3978489600.0
BTC_ai_ibc_var8	712	712	712	8	5696	4055552	360944128	4662870912.0
BTC_ai_ibc_var8	744	744	744	8	5952	4428288	411830784	5410260864.0
BTC_ai_ibc_var8	776	776	776	8	6208	4817408	467288576	6037416576.0
BTC_ai_ibc_var8	808	808	808	8	6464	5222912	527514112	7024490208.0
BTC_ai_ibc_var8	840	840	840	8	6720	5644800	592704000	7874496000.0
BTC_ai_ibc_var8	872	872	872	8	6976	6083072	663054848	8944396992.0
BTC_ai_ibc_var8	904	904	904	8	7232	6537728	738763264	10002723840.0
BTC_ai_ibc_var8	936	936	936	8	7488	7008768	820025856	11125543104.0
BTC_ai_ibc_var8	968	968	968	8	7744	7496192	907039232	12312495360.0
BTC_ai_ibc_var8	1000	1000	1000	8	8000	8000000	1000000000	14184000000.0


==> figures/data/pred2/step/var9.dat <==
BTC_ai_ibc_var9	8	8	8	8	64	512	512	40896.0
BTC_ai_ibc_var9	40	40	40	8	320	12800	64000	1785600.0
BTC_ai_ibc_var9	72	72	72	8	576	41472	373248	8258112.0
BTC_ai_ibc_var9	104	104	104	8	832	86528	1124864	22486464.0
BTC_ai_ibc_var9	136	136	136	8	1088	147968	2515456	47608704.0
BTC_ai_ibc_var9	168	168	168	8	1344	225792	4741632	88143552.0
BTC_ai_ibc_var9	200	200	200	8	1600	320000	8000000	147600000.0
BTC_ai_ibc_var9	232	232	232	8	1856	430592	12487168	250927488.0
BTC_ai_ibc_var9	264	264	264	8	2112	557568	18399744	401762592.0
BTC_ai_ibc_var9	296	296	296	8	2368	700928	25934336	578397024.0
BTC_ai_ibc_var9	328	328	328	8	2624	860672	35287552	771700032.0
BTC_ai_ibc_var9	360	360	360	8	2880	1036800	46656000	1005436800.0
BTC_ai_ibc_var9	392	392	392	8	3136	1229312	60236288	1288933632.0
BTC_ai_ibc_var9	424	424	424	8	3392	1438208	76225024	1621219968.0
BTC_ai_ibc_var9	456	456	456	8	3648	1663488	94818816	1985580864.0
BTC_ai_ibc_var9	488	488	488	8	3904	1905152	116214272	2413351296.0
BTC_ai_ibc_var9	520	520	520	8	4160	2163200	140608000	2895984000.0
BTC_ai_ibc_var9	552	552	552	8	4416	2437632	168196608	3455343360.0
BTC_ai_ibc_var9	584	584	584	8	4672	2728448	199176704	4054814784.0
BTC_ai_ibc_var9	616	616	616	8	4928	3035648	233744896	4743579456.0
BTC_ai_ibc_var9	648	648	648	8	5184	3359232	272097792	5525096832.0
BTC_ai_ibc_var9	680	680	680	8	5440	3699200	314432000	6413025600.0
BTC_ai_ibc_var9	712	712	712	8	5696	4055552	360944128	7268056128.0
BTC_ai_ibc_var9	744	744	744	8	5952	4428288	411830784	8252391456.0
BTC_ai_ibc_var9	776	776	776	8	6208	4817408	467288576	9435495744.0
BTC_ai_ibc_var9	808	808	808	8	6464	5222912	527514112	10629278784.0
BTC_ai_ibc_var9	840	840	840	8	6720	5644800	592704000	11903824800.0
BTC_ai_ibc_var9	872	872	872	8	6976	6083072	663054848	13283148096.0
BTC_ai_ibc_var9	904	904	904	8	7232	6537728	738763264	14827567104.0
BTC_ai_ibc_var9	936	936	936	8	7488	7008768	820025856	16546387104.0
BTC_ai_ibc_var9	968	968	968	8	7744	7496192	907039232	18245262816.0
BTC_ai_ibc_var9	1000	1000	1000	8	8000	8000000	1000000000	20461500000.0


==> template/history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix ; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart



==> template/readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  llncs.dem          the sample input file

  llncs.doc          the documentation of the class (LaTeX source)
  llncsdoc.pdf       the documentation of the class (PDF version)
  llncsdoc.sty       the modification of the class for the documentation
  llncs.ind          an external (faked) author index file
  subjidx.ind        subject index demo from the Springer book package
  llncs.dvi          the resultig DVI file (remember to use binary transfer!)

  sprmindx.sty       supplementary style file for MakeIndex
                     (usage: makeindex -s sprmindx.sty <yourfile.idx>)

  splncs03.bst       current LNCS BibTeX style with aphabetic sorting

  aliascnt.sty       part of the Oberdiek bundle; allows more control over
                     the counters associated to any numbered item
  remreset.sty       by David Carlisle

